Ab initio phonon coupling and optical response of hot electrons in plasmonic metals

Ultrafast laser measurements probe the non-equilibrium dynamics of excited electrons in metals with increasing temporal resolution. Electronic structure calculations can provide a detailed microscopic understanding of hot electron dynamics, but a parameter-free description of pump-probe measurements has not yet been possible, despite intensive research, because of the phenomenological treatment of electron-phonon interactions. We present ab initio predictions of the electron-temperature dependent heat capacities and electron-phonon coupling coefficients of plasmonic metals. We find substantial differences from free-electron and semi-empirical estimates, especially in noble metals above transient electron temperatures of 2000 K, because of the previously-neglected strong dependence of electron-phonon matrix elements on electron energy. We also present first-principles calculations of the electron-temperature dependent dielectric response of hot electrons in plasmonic metals, including direct interband and phonon-assisted intraband transitions, facilitating complete theoretical predictions of the time-resolved optical probe signatures in ultrafast laser experiments.

==> SI/Ag_ImEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 358158.3524585533 357022.5579312399 355564.5229500368 353786.3431841393 351690.9771469273 349282.4350674563 346565.9626168579 343548.2054640566 340237.3420838525 336643.1745503054 332777.1699942602 328652.4487180197 324283.7183605754 319687.1567253131 314880.2486893532 309881.5848375408 304710.631000279 299387.4786884357 293932.5865400461 288366.5224043593 282709.7147074955 276982.2204090984 271203.5153133819 265392.3108741796 259566.4000463456 253742.5332747677 247936.3244400958 242162.1855338278 236433.2880284113 230761.5483356879 225157.6343907039 219630.9902300359 214189.8754219176 208841.416315931 203591.6662804204 198445.672356776 193407.5460560947 188480.536334752 183667.1030949894 178968.989852768 174387.2944896705 169922.5372534283 165574.7253901436 161343.4139798109 157227.7627060951 153226.5884232452 149338.4134898901 145561.5099239627 141893.9394979716 138333.5899420538 134878.2074563391 131525.4257565709 128272.7918898307 125117.7890625306 122057.8567222152 119090.4081295793 116212.8456486187 113422.5739719835 110717.0114861741 108093.5999678517 105549.8127887257 103083.1617926159 100691.2029946564 98371.54123943362 96121.83394226739 93939.79402597257 91823.19215431801 89769.85835307656 87777.68310002793 85844.61795652882 83968.67580527574 82147.93075161861 80380.51773920102 78664.631924759 76998.52785156069 75380.51845616833 73808.97393890536 72282.32052457407
 0.03 41806.53660908296 41920.13283153186 42063.97030090904 42236.41138666525 42435.48107976629 42658.88349031306 42904.02178092454 43168.02165858923 43447.75849948663 43739.8881107358 44040.8810414638 44347.06024584387 44654.64177720295 44959.778060751 45258.60315996746 45547.27932608372 45822.0440097008 46079.25642646832 46315.44271219442 46527.33868258525 46711.92923284925 46866.48347403732 46988.58480494081 47076.15525666326 47127.47361518127 47141.1870168611 47116.31591316663 47052.25250321732 46948.75292613769 46805.92367991248 46624.20288192263 46404.33710272569 46147.35458550748 45854.53570787495 45527.38155140672 45167.581420651 44776.98010156753 44357.54557525586 43911.33781219934 43440.47917124068 42947.12682180025 42433.44750253371 41901.59482894224 41353.68926970397 40791.8008290387 40217.93440169426 39634.01770878575 39041.89167668494 38443.30308686718 37839.89930110444 37233.22485241867 36624.71968641035 36015.71883854429 35407.4533393322 34801.05214981625 34197.54494317036 33597.86556358734 33002.85601005708 32413.2708094632 31829.78166008009 31252.98224261662 30683.39311112112 30121.46659012848 29567.59161726855 29022.09848210802 28485.26342225918 27957.31304678919 27438.42856476596 26928.74980345844 26428.37900636356 25937.38440595581 25455.80356994664 24983.64652299747 24520.89864834456 24067.52337575132 23623.46466368653 23188.6492847045 22762.98892374351
 0.05 10907.75285980926 10957.10335253991 11020.22093266706 11096.85507873189 11186.69887440641 11289.3886979254 11404.50396484718 11531.56697603839 11670.04292829557 11819.3401493427 11978.81062185102 12147.75086238725 12325.40322058105 12510.95766110742 12703.55408613035 12902.28524852866 13106.20029646945 13314.30897774139 13525.58651784166 13738.97916937384 13953.41041222442 14167.78776473019 14381.01014622367 14591.97571164415 14799.59006008931 15002.77470205729 15200.4756554859 15391.67202928117 15575.38444549075 15750.68314813099 15916.69564825039 16072.61376123166 16217.69990349837 16351.29253137188 16472.81062427484 16581.75713706645 16677.72137113927 16760.38024002747 16829.49843164713 16884.92749490188 16926.60390230248 16954.54616164427 16968.85106799864 16969.68920181899 16957.29978955318 16931.9850496997 16894.10414983484 16844.06689902541 16782.32729560783 16709.37704304152 16625.73913697521 16531.96161537094 16428.61155108022 16316.26935320169 16195.52343035658 16066.96525612585 15931.18486464997 15788.76679307474 15640.28647733277 15486.30709880602 15327.37687178355 15164.02675531767 14996.76856805214 14826.09348077558 14652.47085874224 14476.34742408404 14298.14670778791 14118.26876060179 13937.09009273475 13754.96381321282 13572.21994112987 13389.16586269339 13206.0869098194 13023.24703800316 12840.88958321904 12659.23807963081 12478.497121881 12298.85325764176
 0.07000000000000001 4216.674240613243 4238.448569298163 4266.368366807277 4300.376312996726 4340.401814337328 4386.360701502944 4438.154889185596 4495.672006723282 4558.785009408972 4627.351781592612 4701.214743872468 4780.200477774145 4864.119382306206 4952.765377628509 5045.91567173621 5143.330606510444 5244.753599674692 5349.911199082904 5458.513265312077 5570.253297701774 5684.808917745958 5801.842522076069 5921.002115166911 6041.922329349912 6164.225636748013 6287.523754385851 6411.419240029179 6535.507272337659 6659.377604762649 6782.616678389471 6904.809874729355 7025.543885437012 7144.409172198603 7261.002486735232 7374.929418126594 7485.806932594106 7593.265869591028 7696.953357603486 7796.535113517805 7891.697590771457 7982.149943758913 8067.625779057926 8147.884667891883 8222.713398736612 8291.92695397812 8355.369199875298 8412.913284612394 8464.4617447695 8509.946325929399 8549.32752822064 8582.59389223164 8609.761044803772 8630.870527633133 8645.988434320096 8655.203883470462 8658.627356667936 8656.388930626288 8648.636432635603 8635.533547603187 8617.257903634229 8593.99916128698 8565.957129465229 8533.339928470901 8496.362218123322 8455.243506144732 8410.206549292156 8361.475857051722 8309.276305160807 8253.831863831907 8195.364443355564 8134.092857782521 8070.231905642357 8003.99156515393 7935.576300120325 7865.184471670986 7793.007850203679 7719.23122127332 7644.032078755136
 0.09 2034.860475268537 2045.951385816328 2060.187623369468 2077.551361127425 2098.020593191569 2121.569007980385 2148.165842267267 2177.775717693827 2210.358461919192 2245.868916879336 2284.256736948476 2325.466180114669 2369.435895600395 2416.098711671998 2465.381427683935 2517.204614688451 2571.482429201395 2628.122444941973 2687.025507549446 2748.085617413334 2811.189845825539 2876.218289662793 2943.044069725765 3011.533377687768 3081.54557633259 3152.933357380609 3225.542960709899 3299.214458171622 3373.782104476964 3449.074756799392 3524.916363798146 3601.126523737584 3677.521110266889 3753.912963254655 3830.11264086535 3905.929227845497 3981.171193785134 4055.647293965301 4129.167504326631 4201.543981129152 4272.592035049739 4342.131108809384 4409.985746962207 4475.986546231758 4539.971074762199 4601.784748869854 4661.281656335607 4718.325315964059 4772.789364037661 4824.558159392766 4873.527300113005 4919.604046241561 4962.707644421967 5002.769551948033 5039.733559297491 5073.555811800949 5104.204732619655 5131.66085063676 5155.916538176248 5176.975664624888 5194.853173024966 5209.574587514418 5221.175460107968 5229.700765735394 5235.204254684542 5237.747771645228 5237.400550428774 5234.238493162677 5228.343442349889 5219.80245365839 5208.707076690666 5195.15265029676 5179.237618259795 5161.062870420014 5140.731113530863 5118.346275375449 5094.01294492843 5067.835850638993
 0.11 1129.169878330498 1135.494660384386 1143.617514652238 1153.531599781781 1165.228460357627 1178.697971719279 1193.928275736682 1210.905708053123 1229.61471739409 1250.037777633317 1272.155293403527 1295.945500139296 1321.384359542545 1348.445451566795 1377.099864123733 1407.316081823595 1439.059875168075 1472.294191719213 1506.979050868036 1543.071443920443 1580.525241302394 1619.291108759246 1659.31643448209 1700.545269134204 1742.918280770034 1786.372726634396 1830.842443797681 1876.257860520967 1922.546030150401 1969.630689210899 2017.4323412034 2065.868367406595 2114.85316574305 2164.298318491502 2214.112789313494 2264.203149716093 2314.473834696937 2364.827426918137 2415.164968337628 2465.386297797305 2515.390412634642 2565.075851957056 2614.341098805329 2663.084998043291 2711.207186455494 2758.6085312219 2805.191572677586 2850.860967064058 2895.523924843677 2939.090640085453 2981.474706442593 3022.593515331728 3062.368632090516 3100.72614613222 3137.596991428858 3172.917234032509 3206.628323779696 3238.677307807035 3269.017004027348 3297.606133262361 3324.409409289576 3349.397586624391 3372.547466412507 3393.84186134066 3413.269520975498 3430.825019401657 3446.508607443108 3460.326032110277 3472.288326214828 3482.411571331371 3490.716637459609 3497.228902851886 3501.977957521751 3504.997293941974 3506.323988380056 3505.998376210465 3504.06372439185 3500.565904110296
 0.13 689.2952072322321 693.2171864092292 698.2557218281904 704.4077663398384 711.669551210591 720.0365598122615 729.5034968546789 740.0642533302905 751.7118673700871 764.4384812420926 778.2352947573083 793.0925153834406 808.9993054039491 825.9437264988901 843.9126821645182 862.8918584304995 882.8656633765249 903.8171659937869 925.7280349806682 948.578478105607 972.347182812729 997.0112587867914 1022.54618323241 1048.925749657525 1076.122020981636 1104.105287814412 1132.8440327688 1162.304901683533 1192.45268263186 1223.250293585312 1254.658779582129 1286.637320218894 1319.14324823975 1352.132079939872 1385.557558027886 1419.37170750552 1453.524905021784 1487.965962043779 1522.642222057321 1557.499671868975 1592.483066928069 1627.536070424515 1662.601405747848 1697.621021717194 1732.536269813635 1767.288092468573 1801.817221287521 1836.064383921539 1869.970518141719 1903.47699152921 1936.525825067459 1969.059918817807 2001.023277777124 2032.361235959137 2063.0206767116 2092.95024728066 2122.100565662688 2150.424417842414 2177.876943604098 2204.415809218303 2230.001365448843 2254.596789490263 2278.168209632593 2300.684811653804 2322.118926157421 2342.446096299002 2361.645125576525 2379.698105591619 2396.59042391702 2412.310752426422 2426.851016652372 2440.206346932619 2452.375012282413 2463.358338087332 2473.160608846301 2481.788957306361 2489.253241418616 2495.565910608503
 0.15 450.8619366479321 453.452639599949 456.7815510364485 460.8471559566497 465.6475797531044 471.1805745824604 477.4435033827148 484.4333216016677 492.1465567130508 500.5792856093165 509.7271099733596 519.585129745564 530.1479148175587 541.4094750999116 553.36322912772 566.0019713855896 579.3178385518041 593.3022748804805 607.9459969600414 623.2389581063031 639.1703126686446 655.7283805479315 672.9006122447965 690.6735547763034 709.032818817563 727.9630474422206 747.4478868514576 767.4699594948805 788.0108399979172 809.0510343186953 830.5699625623333 852.5459458816908 874.9561978904235 897.7768210062326 920.9828081290705 944.548050040401 968.445348885087 992.6464380668591 1017.122008851433 1041.841743928135 1066.774358131405 1091.887646467942 1117.148539533851 1142.52316633932 1167.976924486804 1193.474557572943 1218.980239605561 1244.457666145931 1269.870151804207 1295.18073363372 1320.352279889069 1345.34760353487 1370.12957981816 1394.66126714911 1418.906030473295 1442.827666265593 1466.390528232023 1489.559652772607 1512.300883236478 1534.580991990797 1556.367799327883 1577.630288250826 1598.338714206458 1618.464708875906 1637.981377186351 1656.863386772409 1675.087049190749 1692.63039227587 1709.473223117132 1725.597181235487 1740.985781641399 1755.624447561274 1769.500532726765 1782.603333227697 1794.924089033459 1806.455975387902 1817.194084377589 1827.135397061347
 0.17 324.3538020125814 326.3766133438904 328.7413366786406 331.4638525221905 334.5486467774704 337.9973029735785 341.812093070931 345.9968679706631 350.5564454610683 355.4963978393031 360.8222777123892 366.5393135877496 372.6522533001498 379.1652271389735 386.0816898472799 393.4044416920403 401.1356788633427 409.8757583691586 420.1142738014545 430.8167198389589 441.9771379317106 453.5890993725493 465.6456833908647 478.1394553541296 491.0624452428519 504.4061265745073 518.1613959615662 532.3185534977987 546.8672841754142 561.7966405431175 577.0950268216237 592.7501846983793 608.7491810269778 625.0783976588122 641.7235236346669 658.6695499620254 675.900767199618 693.4007660640272 711.1524412637837 729.1379987542254 747.3389665913107 765.7362095445268 784.3099476079502 803.0397785244304 821.9047044108358 840.8831625424198 859.9530603218426 879.0918144234232 898.2763940661005 917.4833683297162 936.6889573889941 955.8690874984576 974.9994495200154 994.0555607436121 1013.012829710788 1031.846623711821 1050.532338589996 1069.045470452061 1087.361688852723 1105.456910993702 1123.307376454922 1140.88972195743 1158.181055644925 1175.159030363823 1191.801915420694 1208.088666301004 1223.998991844259 1239.513418387951 1254.613350415982 1269.281127276059 1283.500075564772 1297.254556818018 1310.530010187636 1323.312989831927 1335.59119679747 1347.353505221469 1358.589982737153 1369.291905018581
 0.19 254.9614308402023 256.3150268106907 257.934142212034 259.8344036658344 262.0165247801337 264.475602091879 267.2069097237684 270.2072935684428 273.4757639153858 277.012988838467 280.8204849648235 284.9006094487269 289.2556498772638 293.8881140380509 298.8005192828438 303.9947811247691 309.4729010110224 315.2364542172237 321.2867771142012 327.6249535627704 334.2517017970725 341.16756056221 348.3727748772354 355.867082899989 363.650230905779 371.7214301274281 380.0796326597022 388.7234181465319 397.6509806146648 406.8601459123793 416.7099400165438 428.2136637955608 439.9879217294668 452.0245475015957 464.3149336086362 476.8500240075272 489.6203080983246 502.6158161718582 515.8261164495428 529.240313840052 542.8470505335945 556.6345085491852 570.5904143435055 584.7020455816381 598.956240160132 613.3394075614436 627.8375426058669 642.4362416525898 657.1207212855842 671.8758395027144 686.6861194078574 701.535775386084 716.4087417212454 731.2887035938157 746.1591303747863 761.0033111090365 775.8043920591808 790.545416158692 805.2093642014378 819.779197573922 834.2379023168251 848.5685342842027 862.7542651521819 876.7784290145514 890.6245692904669 904.2764856598665 917.7182807353283 930.9344061751246 943.9097079413247 956.6294704090034 969.0794590379884 981.2459613270902 993.1158257823644 1004.676498645487 1015.916058145684 1026.823246058555 1037.387496377381 1047.59896092674
 0.21 205.321158126275 206.2774849177592 207.4347972921512 208.8134064744239 210.4160549041036 212.2377135808118 214.2719785214848 216.5132675357955 218.9580154275177 221.6040699308764 224.4506859923326 227.4979207097535 230.7464272425509 234.1971480081094 237.8512085817014 241.7097097190917 245.7737206231707 250.0444704782316 254.5229405779169 259.2097556753988 264.1058757870247 269.2116864834486 274.527790805156 280.0543994422861 285.7915214217131 291.7392553474819 297.8972799438467 304.2651443533375 310.8422599454244 317.6275904944521 324.6199441885167 331.8181649338394 339.2203243218894 346.8246240689954 354.6286690003971 362.6299002625828 370.8253695192833 379.2117837475845 387.7854907612378 396.5424636183218 406.2160988099003 416.7704773051646 427.4740965867127 438.3187555570348 449.295937303936 460.3968124084672 471.6122436239606 482.9327919789353 494.34872434996 505.8500225430393 517.4263939137277 529.0672835470288 540.7618880082191 552.4991706651273 564.2678785711566 576.0565608865622 587.853588803254 599.6471769258527 611.4254060489498 623.1762472576881 634.8875872660188 646.5472548944556 658.1430485769911 669.662764775246 681.0942271670193 692.4253164663777 703.6440007234293 714.7383659440695 725.6966468634627 736.5072577019 747.1588227280816 757.6402064528947 767.9405432764399 778.049266412469 787.95613591752 797.6512656568844 807.1251490460746 816.3686834146025
 0.23 168.6657314428289 169.3612856859538 170.2082138887855 171.2270320193922 172.4230122831441 173.7937810498785 175.3342172654006 177.03914945081 178.9047534937908 180.9282494367093 183.1077980671157 185.4423974170598 187.931779178514 190.5757038431376 193.3745569756407 196.3287441310965 199.4385860277246 202.7047134879185 206.127662061619 209.7077661475493 213.4456537293106 217.3415400449075 221.3958220099016 225.6087715160993 229.9806296294396 234.5112002125631 239.2006434993987 244.048769750994 249.0553331237153 254.2197250828547 259.541568496567 265.0201115469243 270.6544216966716 276.4435799520019 282.38617536329 288.480799707227 294.7259427951445 301.1195875534816 307.6598057233059 314.3441546265098 321.1701232467511 328.1349199733451 335.2354702561325 342.4684449187952 349.8302497771598 357.3170150076824 364.9246063095237 372.6485851013915 380.7780143916158 389.8757470567348 399.0520155601897 408.29961013856 417.6111197781143 426.9789395993216 436.3952792613906 445.8521723928802 455.3414870480208 464.8549371816084 474.3840951282619 483.9204050644911 493.4551974245038 502.9797042330284 512.4850753107245 521.9623953000935 531.4027014522368 540.7970021074634 550.1362957956806 559.4115908758147 568.6139256272987 577.7343887009908 586.7641398318694 595.6944307115278 604.5166259149713 613.2222237735251 621.8028770838829 630.2504135424755 638.5568557944702 646.7144409878185
 0.25 140.7861049152868 141.3031851207853 141.9383857684666 142.7084851618575 143.6190326853395 144.6688475229002 145.8541170658592 147.1710957115327 148.6164026551649 150.1875204778534 151.8825922336202 153.7006193392455 155.6409591709746 157.7032218727536 159.8874676812231 162.1937037733312 164.6222808430928 167.1732895147445 169.8470570003094 172.6438430104027 175.5640361279741 178.6077494555946 181.775116947854 185.066488841443 188.4817274965347 192.0210029641686 195.6840887954592 199.4711574095946 203.3817758387667 207.4158010693564 211.5728759998916 215.8524246374886 220.254048155667 224.777020237583 229.4204833298527 234.1836442332046 239.065470457216 244.0647863673192 249.1801694531053 254.410447547683 259.753795028457 265.2085306301483 270.7727148011814 276.4442474346829 282.2209664052631 288.1002460424619 294.0796165712268 300.1561635490296 306.3269181282109 312.5886675708559 318.9380270419346 325.3714108045914 331.8850254393188 338.474912706307 345.1368831675318 351.8665857821123 359.4493436851679 367.1968335568275 374.9747967842143 382.7770762151698 390.5974031982084 398.4294063987466 406.2666212770477 414.1025002086245 421.93042322305 429.7437093323293 437.5356284151947 445.2994136189607 453.0282742359771 460.7154090072787 468.3540198018123 475.9373256156856 483.4585768322462 490.9110696805596 498.2881608270061 505.58328203234 512.7899548046717 519.9018049774651
 0.27 118.5876547827813 118.9922924263764 119.4959893742126 120.1099622845257 120.8369086064812 121.6755048693378 122.6225059263867 123.6746441548186 124.8291280128859 126.0840405559634 127.4377382133612 128.8895487280168 130.4388695614875 132.0855662669853 133.8295698335388 135.6709750047393 137.6100377759292 139.6469728741178 141.7821515253699 144.0155986149039 146.3475899456527 148.7784497015964 151.3081471227545 153.9367940993381 156.6645416932039 159.4913772954157 162.4172217294154 165.4420258100181 168.565667369181 171.7877479602473 175.1081899531293 178.5266331336647 182.0427317211553 185.6558508188655 189.3655638130175 193.1712491365668 197.0721870147562 201.0676569101386 205.1567341854004 209.3383878029169 213.611677680505 217.9753516233092 222.4280439521391 226.9685728488802 231.5952383397912 236.3065211375898 241.1005809631924 245.9755555678042 250.9295599757492 255.9602859679678 261.0655222254928 266.2428942514283 271.4898356889991 276.8036489521012 282.1815268834676 287.6204950540615 293.1174639156255 298.6691921164466 304.2722894883528 309.9232615107402 315.6184429550457 321.3540621105501 327.1480030897166 333.669228108479 340.1986830339806 346.7313722892792 353.2622392014807 359.7861737766643 366.2980208818634 372.7925888112721 379.2646582108036 385.7089913321538 392.1203415846633 398.4934633505371 404.8231220264288 411.1041042520245 417.3312282841377 423.499354472937
 0.29 100.5810936023305 100.9188271828811 101.3402941554133 101.8512364047517 102.452981924749 103.1439440471694 103.9216211680749 104.7836957724132 105.7281334576448 106.7534821573838 107.8586709661861 109.0432088667812 110.3066837612286 111.6491608076727 113.0706810645833 114.5712600445973 116.1511858803242 117.8108180047419 119.5501847490947 121.3695819615082 123.2691709498602 125.2490766527894 127.3095849430887 129.4506415681125 131.6722490322313 133.9745650267873 136.357400013446 138.8208151672941 141.3646197865066 143.9886693758885 146.6927632120978 149.4765419988564 152.3398855209722 155.2824104065085 158.3035678069522 161.4030410057441 164.5803431660378 167.834814829043 171.1659220747841 174.5728538575559 178.0549201287771 181.611249660339 185.2409881818877 188.9431963457878 192.7167479337637 196.5605284194081 200.4732333008728 204.4535671181137 208.5002420690357 212.6117771387787 216.7863974561804 221.0225342911635 225.3185241063915 229.6722094760338 234.0819287838702 238.545417612229 243.060539132415 247.6250360063134 252.2365216077799 256.8925222712222 261.590449773467 266.3276239535759 271.1012747737375 275.9085189227272 280.7463886616904 285.6118020101886 290.5016212685545 295.4125778706445 300.3413489590705 305.5823818729519 311.0856799361619 316.5784025319838 322.0564694480317 327.5157800732809 332.9522202270801 338.3616691981239 343.7400069695578 349.0831216046909
 0.31 85.73376129208026 86.03299437982974 86.40322516988886 86.84631208322558 87.36200326932715 87.948736694758 88.6045394577537 89.32782712929287 90.11740322117269 90.97235868170327 91.89227071973433 92.87700225783209 93.92650091553952 95.04089812377686 96.22040787157303 97.46522578646508 98.77572785005773 100.1519691504051 101.5942825730574 103.1028777328092 104.6779391483922 106.3194248625781 108.0275653103874 109.802461638351 111.6440838780279 113.5523698772595 115.5274232929243 117.5690121492553 119.6770673660935 121.851480861768 124.0921040356242 126.3986458355581 128.7709716162591 131.2087005942104 133.711604905852 136.2793071756591 138.9113792012437 141.6073398629347 144.3668537656288 147.1893289210416 150.0742152788019 153.0208032151354 156.02862138817 159.096735669146 162.2245470590558 165.4110904004277 168.6556332941394 171.9569743312694 175.3143422500723 178.7265948282001 182.1925178202684 185.7109247507921 189.2806554723743 192.9001767988372 196.5680815227088 200.2829888261457 204.0433444939573 207.8473612369113 211.6933994329351 215.579667693188 219.5042964592531 223.4653244369085 227.4607341710504 231.4884453653993 235.5462721495906 239.6319795951608 243.7432444807817 247.8776803058805 252.0328365505095 256.2061871780205 260.3951233757364 264.5970015274409 268.8090984100944 273.0286376057826 277.2527888184915 281.5466101839054 286.1995042590617 290.8329571773547
 0.33 73.51326554801368 73.77128072262457 74.08806053114643 74.46457426751417 74.9004841194015 75.39464466586119 75.94580232053734 76.5529954207357 77.21545316269267 77.9327957834419 78.70483318974051 79.53166503458594 80.41327964192809 81.34995338026299 82.34185008588103 83.3891197366377 84.49209817721692 85.65080589696763 86.86544686151227 88.13620819945318 89.46305834563859 90.8461466425953 92.28540180188807 93.78083102733007 95.33241900213993 96.94012654232311 98.60388931874512 100.3234173505627 102.098792872887 103.9297698817674 105.8161725598055 107.75779428594 109.754395933176 111.8058051582709 113.9116144876342 116.0716805039426 118.2856220382182 120.5531191723663 122.8738114574107 125.2472967529096 127.6730297932659 130.1506207868781 132.6796338542935 135.2593857117315 137.8894445065397 140.5690284113147 143.2977042835805 146.0744864980474 148.8988359585818 151.7698590970992 154.6867066666423 157.6484729359212 160.6542954925754 163.7030538623561 166.7938696513311 169.9254059180697 173.0966670825765 176.3063989785057 179.5533887549036 182.8361455333869 186.1534105262766 189.5037086207647 192.885537833694 196.2973404409872 199.7374972851528 203.20434526365 206.6961390001884 210.2111077002893 213.7474001916408 217.3031151489428 220.8763155020636 224.4649760254235 228.0670651055863 231.6804466830801 235.3029863635 238.9324806919555 242.5666735839476 246.2032909047708
 0.35 63.38311668588852 63.60226854150173 63.86910572361687 64.18520540013242 64.55103928757691 64.96607352495791 65.4296681068555 65.94127717595043 66.50054787521304 67.10712066001832 67.76112827049407 68.46249596445513 69.211240411326 70.0076693475084 70.8517810937078 71.74366383479739 72.68349496286532 73.67144038416524 74.70735409076933 75.7914767978086 76.92363574727607 78.10394377946591 79.33229837322553 80.60858105630773 81.93275618722576 83.30477061013808 84.72435268441777 86.19151109069756 87.70593461532232 89.2675905152886 90.87632416590259 92.53175799354685 94.23379049610712 95.98229525377799 97.77682003313659 99.61728578754462 101.503385357116 103.4346825716619 105.4111111602018 107.4321735708053 109.4976397046997 111.6069458687536 113.7599939506074 115.9560494208827 118.1948410670567 120.4759592637261 122.7987551841216 125.1626396578499 127.5672819799487 130.0118092764259 132.4958052315287 135.0184093820372 137.5790166839086 140.1768761566027 142.8110908104014 145.4810170619874 148.1855642434736 150.923894509966 153.6950220506097 156.498014907891 159.3317919097685 162.195196518962 165.0871748034506 168.0065060319212 170.9519743975543 173.9222988731473 176.916157200153 179.9322010137509 182.9690221055718 186.0251638251731 189.0991386207977 192.1894047193653 195.2943839450257 198.4124566749664 201.5419629305075 204.6812036008361 207.828443796047 210.9818873254558
 0.37 54.96004224275941 55.14718071707934 55.37377937657344 55.64192101087583 55.95248407603695 56.3054429226874 56.70036729320537 57.13702238801694 57.61496820118256 58.13415942545039 58.69454532698497 59.29596919001115 59.93866763164707 60.62257098723646 61.34790206653032 62.1146760811115 62.92289994350199 63.77267223844329 64.6639820668947 65.59700856335259 66.57142088715582 67.58747708851067 68.6448234500378 69.74359430472195 70.88361123122307 72.0647823275941 73.28690176453904 74.54994921943906 75.8535888924728 77.19786920625904 78.58242219055725 80.00706265367141 81.47178734231723 82.97617449182982 84.52018306871031 86.10345160763191 87.72579784515194 89.38691775250314 91.08668436996452 92.82474724544122 94.60083118001003 96.4145354833135 98.26573324181142 100.1539695030185 102.0788613789767 104.0400960723229 106.0373307284191 108.0699909171144 110.1377699477986 112.240027821489 114.3764908237666 116.546549962435 118.7495610538241 120.984943361692 123.2522791926955 125.5507136523989 127.8796537657717 130.2383676660885 132.6260866560846 135.0421008451398 137.4855621661594 139.9556848756962 142.4514927407024 144.9721013151255 147.5165783093611 150.0839120553439 152.6730970698064 155.2830757179546 157.9127399795009 160.5609823186666 163.2266236594064 165.9084724667303 168.6052939345946 171.3158232804091 174.0387581457678 176.7727681025463 179.516479263037 182.268509992303
 0.39 47.91899218919001 48.08027422444366 48.27557686690439 48.50708700110462 48.77568813156628 49.08136055037406 49.42378088084186 49.80262239736211 50.21755432154437 50.66834199476822 51.15494622729523 51.67722342410638 52.23532498765482 52.82919719774927 53.45888066881116 54.12441038477854 54.8259147119623 55.5634155901954 56.33682760265378 57.14625812476807 57.99160625268901 58.87276291181672 59.78990994595284 60.74272008768867 61.73125611069811 62.75537076466412 63.81500609363012 64.9098929386341 66.0400508255525 67.20518703915343 68.40529658443485 69.64016133640116 70.90964977951424 72.21351633813809 73.55160079938344 74.923627929847 76.3296062878311 77.76912833272118 79.24206893329267 80.74828507681254 82.28741518089538 83.85917771016913 85.46347109989851 87.09997238880707 88.76823676343028 90.46819621641924 92.19945912130036 93.96160942627758 95.75430526973963 97.57727892020651 99.43003534351288 101.312251900085 103.2233775752154 105.1630318452817 107.1307047828843 109.1259558038996 111.1481138594519 113.1966764758026 115.2711089451382 117.3707449702055 119.4949860656946 121.6431027192086 123.8144004145769 126.0082137201742 128.2237644447915 130.4602638634716 132.7168980155737 134.9928340771577 137.2872078095932 139.5991250860895 141.927649497616 144.2718480394404 146.6307198792479 149.0032832075265 151.3884751706081 153.7852528864433 156.1925235428661 158.609158577763
 0.41 42.0580112988812 42.19985092245312 42.37054598097767 42.57238609743175 42.80645851629068 43.07284760016012 43.37133560773425 43.70150135314364 44.06332104676789 44.45636761760122 44.88071061727338 45.33621610584327 45.82294611949943 46.34085892031964 46.89000832826114 47.47044353557473 48.08210890385867 48.72514354399332 49.39948097922431 50.10524899169114 50.84226905272861 51.61045633730251 52.41001882297576 53.24065737383951 54.10246550988364 54.9952286623237 55.91892431544649 56.8734211355836 57.85857928787215 58.87434964151426 59.92067376430085 60.99718320722272 62.10389938005016 63.24073301882383 64.40738404626237 65.60374072615684 66.82967921288881 68.08506329727619 69.3695435500205 70.68315676409847 72.02562529751201 73.39675671788109 74.79624255043539 76.22405813103026 77.67976116588348 79.16329189979663 80.6742715946925 82.21250222036423 83.77766535939432 85.36942182825987 86.98761091669581 88.63174934743859 90.301530958518 91.99662611030547 93.71658071956037 95.46091602274352 97.22942797088578 99.02148675831143 100.8367368875184 102.6744952725104 104.5344528828576 106.4159730307394 108.3185033031753 110.2414625416109 112.1842518709509 114.1462257800655 116.1267332557026 118.1251039716375 120.1406415347776 122.1726037898094 124.2202611838325 126.2828401922699 128.3595418071725 130.4495520888522 132.5520447815842 134.666140993907 136.7909669438296 138.925622769023
 0.43 37.17439157256337 37.2981416021472 37.44635302142369 37.62111744725536 37.82372504182983 38.05456343103307 38.31331860806782 38.59997392236261 38.91431055382547 39.25630717250556 39.62573988373593 40.02268195884218 40.4470034515129 40.89897149994142 41.37834961486212 41.88529795361996 42.4197725804285 42.98192541298961 43.57160445566735 44.18885241942944 44.83370782879211 45.50610361602824 46.20596750292394 46.9332215703968 47.68788201631736 48.46975890190681 49.27895618711622 50.11517105542704 50.97839402854922 51.86850867153053 52.78549138883156 53.72911091196097 54.69932837931013 55.69589720886997 56.71886186455995 57.76795871694633 58.84311449917637 59.94424675900511 61.07106290784312 62.22345986780564 63.40142351779661 64.60462803971443 65.83293546592077 67.08619492916654 68.36424221622386 69.66689872652501 70.99387123716258 72.34505097565547 73.72011310193541 75.11881600105653 76.54100028817581 77.98628892739538 79.45448586609771 80.94527588644004 82.45832377570844 83.9932741172581 85.54985030379129 87.12755507474013 88.7261680795356 90.34514786854805 91.98423081348415 93.64276895901685 95.32044390740916 97.0167417378684 98.73116696233522 100.4631995193704 102.2123068077519 103.9779337613363 105.759500966665 107.5564168247235 109.368056758163 111.193814465203 113.0330112213175 114.8849872296901 116.749051021292 118.6244909052992 120.5105974704109 122.4065981374795
 0.45 32.99928969163429 33.10531015517616 33.23354275599183 33.38578097127548 33.56271692002409 33.7646407978944 33.99134140027871 34.24260543363241 34.5183181150928 34.81836226043511 35.14261896041936 35.49116674558938 35.86388203959433 36.26093860111214 36.68220735446511 37.12785660902844 37.59785136754509 38.09225342347336 38.61102134750739 39.15410966342665 39.72166931344633 40.31354711325835 40.9297854969717 41.57022275218034 42.23499234540905 42.92382303820942 43.6367386942029 44.37365817739269 45.13439524209328 45.91905801485417 46.72744946878406 47.55936679071235 48.41490134165649 49.29373841109773 50.19595706560153 51.12142979235495 52.06992213823021 53.04139244502076 54.03569148153557 55.05266197327629 56.09233803046219 57.15444497520887 58.23879856870695 59.34550433928955 60.47415751231745 61.62464174285309 62.79692925213504 63.99077966890512 65.20593967667959 66.44224226809507 67.69960640749609 68.97763610296754 70.27622008904889 71.59503112139787 72.93392558470131 74.29254301515633 75.67060533886792 77.06791692752921 78.48396277276521 79.91861068053362 81.37138978698118 82.84198739715849 84.33000484799041 85.83506039689271 87.35672513740889 88.89458894322148 90.44820244186485 92.01709401943127 93.60079485752273 95.19880600365137 96.81061647623658 98.43569840528343 100.0735142097573 101.7234948125901 103.3850668941685 105.0576451850607 106.7406177986372 108.4333676041331
 0.47 29.38567137316527 29.47562185263109 29.58630923048821 29.71902815608378 29.87447212438121 30.05243342346716 30.25280297256068 30.47517015054919 30.71942301508011 30.98524781224239 31.27272927687726 31.58175032356377 31.91219182833083 32.26423280115472 32.6376498493084 33.0327175316374 33.44930780384597 33.88748995488697 34.34723053455919 34.8285932724275 35.33153868819301 35.85612409365381 36.4023035864104 36.96992733548539 37.55904235904236 38.16969179440591 38.80161486060302 39.45484711366419 40.1294197949433 40.82506037273566 41.54189207749609 42.27963393098146 43.03840046966651 43.8179017628065 44.61824332554627 45.43912552750234 46.28064369727195 47.14258782335218 48.02494195198106 48.92758408244294 49.85028576041086 50.79311146992994 51.75591852467761 52.73855625916769 53.74086542059862 54.76277826207711 55.80411723798146 56.86479500226029 57.94471371049384 59.04356422657625 60.16132613490686 61.29766635900837 62.45253958751724 63.62578690851839 64.8170359532219 66.02619995000175 67.25293788983838 68.4970929042255 69.75836335661789 71.03649154851036 72.3311849412477 73.64215099467425 74.96905402373238 76.31158107412161 77.66937981812339 79.04210247168862 80.4293647338714 81.83078274967414 83.24595709734588 84.67447080114755 86.11588837056324 87.56977886689843 89.03566299816039 90.51308724306524 92.0015680049605 93.50058779638852 95.00965345494939 96.5282253910471
 0.49 26.27276166420695 26.34934219921746 26.44412662894701 26.55911048855168 26.694688794254 26.85085510066607 27.02740205038804 27.22392111590021 27.44010263377041 27.67583533120216 27.93100694495317 28.2054036326581 28.4991097765944 28.8120084799352 29.14428085553909 29.49570620733253 29.86646180434766 30.25642274748542 30.66576212908167 31.09435038536265 31.54215574188515 32.00934355206651 32.4956767289203 33.00131527012424 33.52611637655962 34.07003426447328 34.63312017142746 35.21512245621672 35.81618639294592 36.43625415947971 37.07506492049004 37.73265440534581 38.40895538110707 39.10399732090492 39.81750606800836 40.54950379589931 41.30000916469859 42.06873647430731 42.85579601465061 43.66099311343382 44.48432858184456 45.32559745865844 46.18478935323066 47.06178778788025 47.95656934019912 48.86890368584294 49.79885294238647 50.746171214851 51.71070394353661 52.69238725481677 53.69114811557713 54.70684299200438 55.73922811345363 56.78817824214543 57.85353684946497 58.93511529965517 60.03273294171518 61.14617501033186 62.27522533668817 63.4196737700053 64.57926461068672 65.7537604559422 66.9428880587752 68.14638020122234 69.36394358273377 70.59527172458124 71.84005189117627 73.09796702917104 74.36866472520316 75.65179618312885 76.94700022156965 78.25390829257319 79.57210652216081 80.9012097735022 82.2408037334208 83.59045202289133 84.94973533214686 86.31818758096138
 0.51 23.56111558580075 23.62536952738643 23.7064349364833 23.80590842013831 23.92428565083718 24.06146153152322 24.217130054282 24.39098415270601 24.58271594795556 24.7921163885353 25.01917528380855 25.26368143127537 25.52552203764347 25.8048833337255 26.10154988320015 26.41570468527953 26.74712937133021 27.09600369550083 27.46220541941517 27.84571079099616 28.2466935174928 28.66492583279005 29.10047725908903 29.55331536305398 30.02330550653103 30.51061069195391 31.01499160256154 31.53640663756387 32.07491184240308 32.63046113426996 33.20290612304782 33.79219602786917 34.39827758948507 35.0210954786609 35.660591700828 36.31670569723593 36.98937424286656 37.67853094138817 38.38410641744478 39.10602800659418 39.84421904322604 40.59859894681041 41.36918280684602 42.15578066689706 42.95841770812689 43.77694323275688 44.61130034789858 45.46139575022758 46.32712921198718 47.20840286882996 48.10512071002519 49.01715867157914 49.94440343283425 50.88671241713184 51.84395349714067 52.8159739054704 53.80263095120551 54.80374964301042 55.81915491946968 56.84864948734116 57.89204436840953 58.94912775563908 60.01967587933056 61.10346288399489 62.20023771665876 63.30975802732009 64.43173908227045 65.56591169099839 66.71199214738216 67.86967518587254 69.03864195335393 70.21857999735953 71.40915427129757 72.6100151573262 73.82081150749057 75.04116770370817 76.27071873715909 77.50907330760295
 0.53 21.17802139282085 21.23221281056677 21.30208444756342 21.38893342106326 21.49295625952025 21.61414877369869 21.75220582254936 21.9069218738632 22.07789015971544 22.2650035267147 22.46805338107418 22.68703062852465 22.92192470909161 23.17252432676224 23.43891677407062 23.72108815163411 24.01902328267657 24.33270552257942 24.6620167635054 25.00713733414496 25.36794589464088 25.74431932675181 26.13643311932217 26.54406064913187 26.9672736572067 27.40604202067723 27.86023392028248 28.32981590362238 28.81475254427248 29.315007096883 29.83054094839477 30.36121376551447 30.90703393860237 31.46795792213717 32.04390057193436 32.63481487930613 33.24064210236433 33.86134129468049 34.49683933153051 35.14710063396589 35.81205679096715 36.49166637995022 37.18585468591134 37.89458321951123 38.6177794344149 39.35539624421926 40.10735163931618 40.87357830405533 41.6540130345862 42.44857655777557 43.25718295161194 44.07972886752464 44.91614385506072 45.76629918937731 46.63009790202337 47.50741381549737 48.3981234820824 49.30209032747266 50.21916139971771 51.14919172402253 52.09200716395092 53.0474312895906 54.01528725324459 54.99536867322213 55.98748452630609 56.99140604947867 58.00689965148886 59.03375183484552 60.07169712881841 61.1204780340263 62.17982497918462 63.24947529057876 64.32911817481792 65.41847871541182 66.51722888369879 67.62506356463473 68.74165159793341 69.86666383502559
 0.55 19.08232140076117 19.12908372712387 19.19071298579243 19.26784678069627 19.3606421432283 19.46897550821574 19.59260298553765 19.73128962739701 19.88481009125751 20.05299819845587 20.23572708850338 20.43290906909156 20.64449556181934 20.87043704366144 21.11071308420026 21.36530227864619 21.63420207667438 21.91736860710942 22.21481699849253 22.52651099557017 22.85242297174661 23.19254403754781 23.54681384514847 23.91522078901922 24.29771150275639 24.6942515521625 25.1047952246518 25.52927521506149 25.96766330795641 26.41989995652197 26.88593435814776 27.36571502681243 27.85919906238865 28.36632271699571 28.88704095853681 29.42130793156707 29.96908631564866 30.53030748135953 31.10495124413278 31.6929559161148 32.29428755624141 32.90890021874285 33.53674540030047 34.17779158608975 34.83198419495692 35.49927512398867 36.17962219274735 36.87296888745663 37.57925390543573 38.29843090009286 39.03042762680182 39.77516598999807 40.53258159184377 41.30258298282332 42.08509161464372 42.88000139582541 43.68721785038171 44.50662867999495 45.33810383010935 46.1815314603697 47.03675381984438 47.90363212748071 48.78201745824691 49.67173163542304 50.57261712950844 51.48447496421777 52.40710763004158 53.34032400584935 54.28390528901352 55.23763193453311 56.20126260363192 57.17457512230443 58.15728845027505 59.14917066083034 60.14994893197426 61.15934054934511 62.17705092132029 63.20280860671959
 0.57 17.23046812623163 17.27329881741528 17.32945074482381 17.39946190374179 17.48347991041302 17.58147188192446 17.69327421244482 17.81869314582412 17.95757404456179 18.10978185515219 18.27521086981782 18.45379468464205 18.64548605411487 18.85024724210707 19.06804956929012 19.2988833570212 19.54272826771545 19.79955294172957 20.06935483078415 20.35210062795488 20.64776559426574 20.95633428192145 21.27774975421915 21.61198410218434 21.95900845797929 22.31876280513759 22.69122598568243 23.07633620419207 23.47405062888069 23.8843257897689 24.30711737402402 24.74237051855643 25.19005979996516 25.65012912193234 26.12253190017403 26.60724104506155 27.10420854203611 27.61339562994702 28.13478287745261 28.66831945763113 29.21397332095852 29.77172096681837 30.34152671371943 30.92336316840525 31.5171800940507 32.12296457774979 32.74066059750967 33.37024828897579 34.01166431212373 34.6648904181635 35.3298539169127 36.00651694490539 36.69481613451389 37.39468218437099 38.10605953139034 38.82884592469289 39.56298260175647 40.30837166711586 41.06491077394909 41.8324978088948 42.61101178045346 43.40033471133348 44.20032853510937 45.01085899756671 45.83177956311344 46.66292832664233 47.50413993123381 48.35524249209045 49.21603452709795 50.08634389440713 50.96596073743208 51.85467343765832 52.75226357565177 53.65849990065578 54.57316530915806 55.49599183280248 56.42674263601231 57.3651510236823
 0.59 15.59655857633476 15.6387132814184 15.69201088602162 15.75714970254438 15.83447764010929 15.92414228761881 16.02611079374141 16.14031974383167 16.26666553379042 16.4050738408717 16.55547979144466 16.71783802571984 16.89212275945032 17.07829724261976 17.27634431513115 17.48625595951147 17.70801355064936 17.9415974025853 18.18699741237531 18.44418220105221 18.7131296517104 18.99381694474339 19.28620999026575 19.59027415775466 19.90597380294928 20.23327259204994 20.5721234232627 20.92248864573918 21.28432997596538 21.65759881165803 22.04226604323168 22.43828236290448 22.84561847151612 23.26422448313681 23.69407062755162 24.13512695071086 24.58736301324313 25.05074828713413 25.52525165068109 26.01085158183963 26.50751545008672 27.01521970693111 27.53395967520986 28.06368873731743 28.60440872252185 29.15606909353015 29.71865673247387 30.29215552649357 30.8765163531096 31.47171616557514 32.0777278784158 32.6945001533688 33.32198678594329 33.96015649283172 34.60893230041093 35.26826143457958 35.93808621218701 36.61832943431654 37.30890058169375 38.00972921249828 38.72070086286408 39.44171995036078 40.17268568075414 40.91346895835051 41.66394230023491 42.42396875471712 43.19341482430484 43.97211839352622 44.75992866192639 45.55666608256556 46.36216230634604 47.17622013249733 47.99866546554604 48.82929427909694 49.66789458674816 50.51424642045907 51.36813981668568 52.22933881059054
 0.61 14.1643794641585 14.20672937507407 14.25810814133183 14.31932443412646 14.3909665832078 14.47334256252954 14.566589873296 14.67075582441106 14.785817210334 14.91178038634764 15.04862134124532 15.19633566744395 15.35490832853176 15.52433382426003 15.70460605298989 15.89570827160605 16.09763335291141 16.31038314051746 16.53391910124768 16.7682318750725 17.01330142259683 17.26909677012303 17.53558655231471 17.81274855248891 18.10053984056738 18.39892730872003 18.70788680473679 19.02735436316747 19.35731533427225 19.69772511082945 20.04854905285043 20.40974231025614 20.78128044357313 21.16312884271225 21.55526324389667 21.95763954481173 22.37025371805319 22.79307172295623 23.22606951589251 23.66922285912842 24.12252702834319 24.58595681891152 25.05950605106139 25.5431473740241 26.03687226929979 26.54067025316835 27.05451897858213 27.57840353658387 28.11229625739985 28.65618651136534 29.21005020984645 29.77384930632944 30.34756179785558 30.93114092698681 31.52455528449436 32.12774811296936 32.74067711156164 33.36328564205914 33.99549813652757 34.63724480673578 35.28843955559881 35.9490178908765 36.61886984137088 37.29789787587138 37.98599682510127 38.68304380692356 39.38892015506851 40.10349635164865 40.82662896372976 41.55816458422936 42.29796077741525 43.04584102927848 43.80164870305492 44.56520900016981 45.33632092687787 46.11480426687011 46.90046256011517 47.69309208819949
 0.63 12.9172242539204 12.95806650107565 13.00645160742723 13.06325825677943 13.12913504229154 13.20449035425684 13.2895220656655 13.38435781555465 13.48904499014937 13.60361050179906 13.72809096571409 13.86249267450896 14.00681127055837 14.161072316174 14.32526056161061 14.4993804109111 14.68341578560154 14.8773799862481 15.08123575188971 15.29496521736124 15.51856996852387 15.75200099542112 15.99523874338058 16.24826326208373 16.51103395262794 16.78351991260742 17.06568997924203 17.35750277058547 17.65893702484715 17.96995143786487 18.29050469876833 18.62058592387701 18.9601546888788 19.30918065933985 19.66764421959924 20.03552610010631 20.41278750326221 20.79942972783155 21.1954346919944 21.60078405511303 22.01545973829288 22.43946304382169 22.87277527357572 23.31539654648712 23.76730601517163 24.22851178182115 24.69899011347097 25.17874535675735 25.66775945228622 26.16602184873997 26.67350901685468 27.19021396340616 27.71610624534884 28.25117138425746 28.79536028122745 29.34864943239534 29.91100104524679 30.48236195588504 31.06268144743851 31.65189616979151 32.24995506082741 32.85678126937887 33.47228208008437 34.09638684035527 34.72900088966188 35.37002049135119 36.01933476721253 36.67683863501126 37.34239674921306 38.01589844512451 38.69719568667719 39.38614401808471 40.08260051960263 40.78639676762222 41.49738479932829 42.21538208215099 42.94020848824004 43.67168727418738
 0.65 11.84290272785514 11.87957778823877 11.92287518527263 11.9737741785197 12.03293327889444 12.10075113820375 12.17742603679119 12.26306586928691 12.35771852846634 12.46143138722118 12.57421167864681 12.69610597425082 12.82710096028812 12.96721261222868 13.11645666736493 13.27483829556658 13.44234246819158 13.61896352516307 13.80470534022311 13.9995512843754 14.20347448753022 14.41645729836646 14.63848194242698 14.86951997846508 15.10954285306183 15.35852175353543 15.6164277591661 15.88322209076185 16.15888575859266 16.44337020872308 16.73665736777544 17.0387294861587 17.34953937980052 17.66907037042289 17.99730672440493 18.3342330902792 18.67981503491137 19.03404847841637 19.39691002786763 19.76841640985974 20.14853500198846 20.53726266331612 20.93460656389424 21.34055301341951 21.75509798910333 22.17825616283967 22.61000112776006 23.05034472426978 23.49927696566283 23.95679566341919 24.42289585229151 24.89755981529397 25.38076660871045 25.87251178724402 26.37277692943499 26.88151936347897 27.3987219935819 27.92434352699336 28.45833660186434 29.00067071608024 29.55127715722459 30.11010493383323 30.67708370810289 31.25213873022258 31.83519077449982 32.42616207745739 33.02495027808009 33.63146436039384 34.24558959856242 34.86722250469002 35.4962247795193 36.13249026621741 36.77586790744299 37.42622770588865 38.08341568849387 38.7472908745231 39.4176742477035 40.09442273261594
 0.67 10.88716502772619 10.9191296577907 10.95714390777126 11.00221708337828 11.05502787659577 11.11591535668829 11.18505785957677 11.26253367558514 11.34838103556033 11.44260759536843 11.54522111877028 11.65623875868056 11.77566753681443 11.90350422172692 12.03976510525063 12.18443627733796 12.33752319931509 12.49901127555559 12.66890542358234 12.84718004260773 13.0338292805229 13.22882689934788 13.43215643915597 13.64379088048668 13.8637134052632 14.09188695623158 14.32828439494069 14.57288895828349 14.82565391362185 15.08657301251935 15.35561064310807 15.63274178111791 15.91794203959871 16.2111878173681 16.5124765462203 16.82177633693372 17.13908632411748 17.46438620994032 17.79766650678772 18.13893847889628 18.48817348301732 18.8453935081651 19.21059031450804 19.58375567146486 19.96490069507103 20.35402598468459 20.75114105910365 21.15624409217226 21.56933154795443 21.99040821556065 22.41946634371446 22.8565158751514 23.30153368094589 23.75452349486626 24.21546574786189 24.68433650279047 25.16111948949777 25.64579134036595 26.13831702645065 26.6386537943312 27.14676810380178 27.66260656653564 28.18610288585782 28.71721679776565 29.25586901333965 29.8019861626906 30.35548974059216 30.91628505395063 31.48429017126682 32.05939887424688 32.6415066117216 33.23049645603518 33.82626106206656 34.42865162904686 35.03755986533848 35.65283295634072 36.27434353568795 36.90192465990537
 0.6899999999999999 10.01976513873798 10.04810318908738 10.08220063990636 10.12291671910056 10.17085067004879 10.22630134383638 10.28940749007943 10.36022764634191 10.43880032614737 10.52512350558777 10.61921530853207 10.7210532904376 10.83066492076798 10.94804746402147 11.07318785937435 11.20610269894456 11.34676830468122 11.49519060388667 11.65136540337798 11.8152581622961 11.9868737635714 12.16618728405525 12.35317306332856 12.54780577119887 12.75007967389905 12.95995919900171 13.17741889906462 13.40243361402413 13.63497863235461 13.87502965101377 14.1225631341953 14.37756627091179 14.64001703143289 14.90990462260557 15.18719904208503 15.47190123150728 15.76399332863636 16.06348831852133 16.37036008370069 16.68462335349438 17.00627335242569 17.3353158478185 17.67175679661748 18.01559219148221 18.36683780620842 18.7255089405332 19.09159996438328 19.46512436162937 19.84608417341198 20.23449974110784 20.63035954900913 21.03367966679106 21.44444359184661 21.86266209157082 22.28832294568027 22.72141928865681 23.16193255240814 23.60984870924115 24.06513941524741 24.52777395420346 24.99771518209206 25.47494047235365 25.95938566198052 26.45101699856946 26.94975908845156 27.45555984602052 27.96835144438423 28.48804126746622 29.01457086368672 29.54783690135509 30.0877491259071 30.6342133191233 31.18710726046539 31.74632669066957 32.31175827773651 32.8832755854587 33.46074704462627 34.04403292705247
 0.71 9.232711457347168 9.258582540530737 9.290042668433657 9.327791171660941 9.372267320832428 9.423710119847126 9.482228697925526 9.54786160043124 9.620637678473535 9.7005452772928 9.787582523431006 9.88176761068986 9.98307838487948 10.09152242736093 10.20710713738635 10.32982971324094 10.45968703219143 10.59666562924647 10.74076207473459 10.89196245070656 11.05026262616908 11.21564833115798 11.38808522965967 11.56757879139052 11.7541046624446 11.94762833482171 12.14814591484796 12.35562359050288 12.57004819766795 12.79139718531276 13.01965887963637 13.25482234718273 13.49685775695071 13.74575624152063 14.00152015722087 14.26413314336004 14.53358958055158 14.80989544815993 15.09304728089903 15.3830528246162 15.67991049129623 15.98362931332289 16.29421869703742 16.61169827563534 16.93606756144604 17.26734569764139 17.60555150942253 17.9506826547364 18.30275567457623 18.66179594292289 19.02779671638671 19.40076938361219 19.78072301451082 20.16766390939004 20.5615859480492 20.96247893891642 21.37035066830292 21.78517414985459 22.20693837428302 22.63562925946163 23.07120760097482 23.51365002321139 23.96291993109592 24.4189734625545 24.88176444181421 25.35122833363771 25.82732019859734 26.30996564949515 26.79908880903756 27.29462426887556 27.79647705012312 28.3045615654685 28.8187805829945 29.3390301918253 29.86521176971855 30.39721195272246 30.93491060701848 31.47818680307015
 0.73 8.538202456646658 8.56194900289767 8.591013382936046 8.62593521410404 8.667083674486467 8.714637997046218 8.76868746269572 8.829270792305334 8.89639693765017 8.970064571296771 9.0503021754316 9.137098129633358 9.230460597591566 9.330407512774133 9.43692676304701 9.550035874249371 9.669722292728249 9.795993266836948 9.928845627402103 10.06825626716473 10.21424171920127 10.36676863433117 10.52582335751826 10.69141230327391 10.8634921300706 11.04205951377566 11.22710162011528 11.41858597618051 11.61651064098719 11.82084477510351 12.03158810935948 12.24872131265393 12.47222645887606 12.70211659295942 12.93835589608808 13.18097015007567 13.42993600093974 13.68526162169545 13.94695597439383 14.21502947143223 14.48947303616537 14.77031856284817 15.05756827594258 15.35123478882317 15.65134096191773 15.95789926032158 16.27092191092598 16.59043015910366 16.91644442499605 17.2489740594498 17.58802649965164 17.93363762451375 18.28579090986348 18.64449718349419 19.00978668013603 19.38163359640817 19.76003964581614 20.14500581386091 20.53652731332811 20.93457553982896 21.33912802766622 21.75017840610166 22.1676863561031 22.59161656765216 23.02192969769571 23.45858132882634 23.90151292877947 24.35067081083669 24.80599509522693 25.26741367161911 25.73485816280124 26.20823488964348 26.68747683744309 27.17247062375154 27.66313846778468 28.15936816151798 28.66106404257008 29.1680929689779
 0.75 7.900978421542024 7.923111556105443 7.950341589192752 7.983108211741692 8.021710793020196 8.066278775501392 8.116871268808561 8.173487542730978 8.236136319311772 8.304826764009093 8.379547475932073 8.460317077153395 8.547134001100368 8.639996580026835 8.738913031568451 8.843891144384173 8.95491896288725 9.072013971069239 9.195153675421128 9.324345486955982 9.459576602338052 9.600834184123807 9.748115540120871 9.901407701871502 10.06069820226778 10.22597475230648 10.39721541699224 10.57441899039834 10.75756466989552 10.94665282955964 11.14166449277044 11.34259200401414 11.54942869990401 11.76217947943384 11.98084017348061 12.20540821357351 12.43589229994801 12.67229246890484 12.91461985949491 13.16288697955298 13.41709697110383 13.67728407516668 13.94345299598481 14.21561896470905 14.49380740256551 14.77803358353957 15.0683225966099 15.36468900756803 15.66715622046106 15.97573683869663 16.29046192585146 16.61133096622667 16.93837142519498 17.2715887093871 17.61099492676643 17.95659094664344 18.30837435968316 18.66635723796113 19.0305330951256 19.40087584672547 19.77739177076579 20.16004846855482 20.54882182590832 20.94369297477928 21.34461925538282 21.75157317888835 22.16449339075271 22.58333363476996 23.00805271791537 23.43857447606267 23.87483174065544 24.3167673064148 24.76429290016734 25.21732615087821 25.67578756097552 26.13957547905347 26.6085830740422 27.08274031093345
 0.77 7.322618401906238 7.343382301901509 7.369045130050274 7.399966340009061 7.436365478753276 7.47830198208259 7.525815169310594 7.578884437139514 7.637508752720905 7.70168714590338 7.771428800668708 7.846732245757631 7.927596344487142 8.014039683761046 8.106060562275959 8.203657477925123 8.306838414402741 8.415611527011784 8.529974827678679 8.649915969178508 8.775432828574885 8.906523089879029 9.043184625933 9.185395379522644 9.333163543726226 9.486467541505338 9.645296504545293 9.809649951352819 9.979518464619559 10.15488326786061 10.3357567013381 10.52212229728057 10.71397485440987 10.91133051178798 11.1141767219974 11.32252242366942 11.53636801337577 11.75574511690029 11.98063675990813 12.21107713803157 12.44708138639216 12.68865574858076 12.935827145118 13.18862274141901 13.44705031528789 13.71113752396857 13.98091177078041 14.25640017136818 14.53761901959778 14.82458355313061 15.11732781871102 15.41586423720311 15.72021356841472 16.030384275748 16.34639309071819 16.66824367738334 16.99595679673004 17.32953087106153 17.66895094843698 18.0142286672117 18.36534122073063 18.72228432222876 19.08503716999405 19.45357741285027 19.82787811601883 20.20789672742034 20.59360804447837 20.98495218148966 21.3818955376263 21.78437876563716 22.1923397413173 22.60572253381533 23.02444337685015 23.44844864090976 23.8776278065056 24.31192743855742 24.75123916198416 25.19547163857732
 0.79 6.789929922406115 6.809786454080346 6.834359722013083 6.86393953353269 6.898635402113285 6.938486843419755 6.983473270634903 7.033574089069406 7.088788490055317 7.149095844124066 7.214514993469974 7.285045243700512 7.360695254874674 7.441474031831058 7.527390113807399 7.618452163353586 7.71466875454039 7.816038060466401 7.922578540065991 8.034278524221385 8.151136101182271 8.273149501296757 8.400317281057843 8.53263780647001 8.670100035740944 8.812703201303924 8.960427091176868 9.113282229664614 9.271259957411521 9.43435261081213 9.602563500788257 9.775877390941529 9.954300175091138 10.13784915420727 10.32651321275153 10.52030269443644 10.71921917741698 10.92329604892805 11.13252767938258 11.34694979594626 11.56655945560544 11.79139431774627 12.02146301626388 12.25679483122182 12.49741926008288 12.74335598853384 12.99463446092787 13.25127385036946 13.51330282846828 13.7807488347896 14.0536284460302 14.3319766449503 14.61579678909328 14.9051306793265 15.19996652823811 15.50033322842592 15.80624312071637 16.11769936235271 16.43469889519337 16.75724841396289 17.08534033459938 17.41896076274391 17.75810746241905 18.10275082494489 18.45286783814291 18.80844205587891 19.16942356799847 19.53579797070903 19.90749733746472 20.2844881904112 20.66671447244877 21.05411451997407 21.44663603636079 21.84419806624206 22.2467399706573 22.65417340312788 23.06642928672656 23.48340179220657
 0.8100000000000001 6.310167034600976 6.329358328435056 6.352905093983965 6.381076984687255 6.413963671150429 6.451564637653694 6.493879578026958 6.540897890891667 6.592608874270077 6.649022019562752 6.710136404895174 6.775971287834462 6.846535697477377 6.921858725910939 7.00194931904711 7.086806166833297 7.176458192840453 7.270894043230994 7.370142275108794 7.474181644253893 7.58302069224481 7.696668132971633 7.8151129385434 7.938364024593627 8.066401034988235 8.199223725940449 8.336832749537805 8.479219236686681 8.626385479480398 8.778314512997358 8.935020896536239 9.096499994295865 9.262759055507921 9.433786494031361 9.609602067417963 9.790207555459263 9.975625738225702 10.16585117360971 10.36090957438518 10.56082818479654 10.76561535669172 10.97529022521386 11.18989288406786 11.40943416037867 11.6339352891591 11.86344738740636 12.09797172784691 12.33754941235114 12.58221074503968 12.83196530510488 13.08686151937192 13.34690673462514 13.61213648972663 13.88256498755511 14.15820266679458 14.43908047360341 14.72520583319583 15.01658212136909 15.31322063601104 15.61513056862391 15.92230797590159 16.23473475139916 16.5524185973344 16.87533499656281 17.20346718476843 17.53679112291469 17.87528147000015 18.21889855616586 18.56761935620187 18.92138546350185 19.28016706451584 19.64388891375243 20.01251030938255 20.38597106949822 20.76420250908061 21.1471254177324 21.5346670382307 21.92675804595718
 0.83 5.876258337803026 5.894490025709169 5.916691678712092 5.943112890015625 5.973883479493048 6.009013090595846 6.048501186701311 6.092357546899431 6.140571561219616 6.193152525297906 6.250130034485407 6.311503277398812 6.377301528913973 6.447533942603677 6.52220974262082 6.601357815028461 6.684967398578303 6.773067174939392 6.865646358379003 6.962713684897925 7.064268300822563 7.170309150856546 7.280835765594816 7.395837548503429 7.515324462368671 7.63928721521935 7.767716745726567 7.900615108085594 8.037975256384902 8.17980102846783 8.32608782929281 8.476831913798591 8.632051469281336 8.791735797291089 8.95589589505558 9.124554436440004 9.297715252451939 9.475384211301321 9.65758799802593 9.844355193693675 10.03568515419359 10.23161838862828 10.43217643732127 10.63738114945364 10.847265160345 11.06186106839492 11.28118171170165 11.505269344376 11.7341461125692 11.9678431302344 12.20640055464271 12.44981746167531 12.69814162091482 12.9513882705594 13.20957109218481 13.47272208538036 13.74085134228601 14.01396502205873 14.29207732529785 14.57520046845959 14.86332065829288 15.15645506632906 15.45457480345961 15.75768889463721 16.06578125373624 16.37881465861043 16.6967867263861 17.01966188903088 17.34740036923858 17.67996915667222 18.01733298460808 18.3594403070248 18.70622727618233 19.05765672073673 19.4136571244375 19.774164605455 20.13911089638637 20.50842432498906
 0.85 5.474222696829297 5.491365910062703 5.512165226535183 5.536890473864028 5.565651314560775 5.598507543286249 5.635458783607262 5.676514684255352 5.721674914888038 5.770958761353134 5.824365920456728 5.881915694235591 5.943617683734819 6.009470982291647 6.079504968326527 6.153708897642643 6.232112095235212 6.314693646612101 6.40146268862739 6.492428599829779 6.587580690327888 6.686928291174713 6.790461243273766 6.898179585809647 7.010073644206067 7.126144517614635 7.246394065938018 7.370804696391433 7.49939004960668 7.632144885283452 7.769065067392884 7.910157948938782 8.055422456282429 8.204878773037242 8.358528823540105 8.516386155906645 8.678455724678278 8.844764173069361 9.015319414823406 9.190160915687869 9.369299074517643 9.552755504018052 9.740562811138822 9.932754077131133 10.12934293728065 10.33037326033016 10.53586892760608 10.74586371186416 10.96039085587016 11.17947275073253 11.4031411140044 11.63141646757385 11.86433771536149 12.1019326208458 12.34420628443769 12.59119192072607 12.84291193561803 13.09936490339733 13.3605765437267 13.62654169861976 13.89727930940975 14.17278839374326 14.45305302262787 14.73807529756395 15.02784232779173 15.32233920768566 15.62155699432924 15.92544368530434 16.23399419673007 16.54717934158732 16.86493580836561 17.1872371400704 17.51403571362928 17.84528571973685 18.18092314317845 18.5208877436739 18.86511503728324 19.21355027841683
 0.87 5.108757565341367 5.124690971868194 5.144074904675713 5.167149121265249 5.194033521174754 5.224757843534609 5.259341764179678 5.297794992317899 5.340117166755851 5.386317951681729 5.436386832006271 5.490353508262267 5.548217391063332 5.609987895122764 5.675674632833379 5.745286907409361 5.818814205591233 5.89627588991528 5.977671290548804 6.062990096692806 6.152231847553856 6.245406322887079 6.342503633112383 6.443514109006286 6.548448690971904 6.65728901788991 6.770037215553554 6.886686484691065 7.007250988579087 7.131706240251104 7.260078789305114 7.392356708315198 7.528549578851937 7.668668577117084 7.812716359198274 7.960717245949933 8.112677107507082 8.26861354743912 8.42854538655121 8.592502746341367 8.760507232121869 8.932581215814217 9.108758318427393 9.289052392229706 9.473518202625312 9.662160509746892 9.855024249776791 10.05215421600955 10.25355473966945 10.45926927049736 10.66934075712199 10.88378092723145 11.10262026756147 11.32589680371788 11.55362807985141 11.78582923820379 12.02252269854495 12.26374013752199 12.50946846794139 12.75974381800685 13.01455851053587 13.27392404217929 13.53783506266859 13.80628635411703 14.07926781040103 14.35677841664963 14.63879122887034 14.92527835374084 15.21623492859646 15.51161710164477 15.81139501243883 16.11553677264193 16.42398544711716 16.73670203537602 17.05363545342104 17.37473051601798 17.69993591943393 18.02917322467822
 0.8900000000000001 4.772618867452779 4.787610311990074 4.805921699285673 4.827713112875934 4.853074184556373 4.882034692199569 4.914624557176852 4.950843441384066 4.990691143871738 5.03418719708005 5.081321462679078 5.132113427014813 5.186562796161567 5.244679190581462 5.306472139391751 5.371941274240863 5.441086122794133 5.513926201830313 5.590441409950081 5.670641219897889 5.754515670498657 5.842074758210952 5.933308928298478 6.028218965621885 6.126796185053072 6.229032621514397 6.334930919645426 6.444484923100048 6.557709263477094 6.674579948887814 6.795124352163854 6.91933129870971 7.04721085400389 7.178775110753379 7.314037275706364 7.453002756128493 7.595687945948345 7.74212121157823 7.892312177416752 8.04629201104013 8.204092708089611 8.365717776862848 8.531221422617605 8.700618431596597 8.873944254782892 9.051234591395762 9.23251507213747 9.417831442202095 9.607198844057978 9.800661800016151 9.998243994597576 10.19997815671279 10.40590604166817 10.61603641301364 10.83040852424747 11.04904820039444 11.27195961947428 11.49917529387819 11.73070405167192 11.96656401784444 12.20675959552237 12.45129144717078 12.7001784758017 12.95340780621289 13.21097176627953 13.47285886832289 13.73906779058026 14.00956935880172 14.28434652799944 14.56336536437671 14.84660902746386 15.1340277524895 15.42560083301611 15.72126160386932 16.02099242439153 16.3247096620505 16.63238867643471 16.94394380366743
 0.91 4.463648758609951 4.477976656354584 4.495496513365925 4.51630813593243 4.54045148403969 4.567976369417416 4.598882553231787 4.633189943423403 4.670898191691137 4.71201719012222 4.756556567468942 4.804526185072438 4.855925632434056 4.910764722434901 4.969063086204215 5.03080046763734 5.095996617564094 5.164641287568497 5.23673432346089 5.312285658403593 5.391285405691389 5.473733951188256 5.559622045421884 5.648950695337712 5.74171175571435 5.837907520242447 5.937531312269249 6.040587175211302 6.147070562637945 6.256987928028495 6.370337314206237 6.48712804245263 6.607371001305333 6.731068835044033 6.858235531868264 6.988897111771798 7.123050714118431 7.260735484924416 7.401971663853097 7.546770970927667 7.695166392968426 7.847191869761234 8.002872379964341 8.162233426761164 8.325321123267111 8.492151877698907 8.662771878315441 8.837207678139666 9.015505079471524 9.19767931820245 9.383774947942566 9.573825523972154 9.767852587029719 9.965898346949311 10.16797076616064 10.37410714306591 10.58433319530797 10.79866204294517 11.01711519154867 11.23969951523883 11.46643323967785 11.69731692503659 11.93236244895392 12.17156798950801 12.41492700821934 12.66243123310588 12.91407064181181 13.16983944483156 13.42970206885173 13.69364614023421 13.96163946866409 14.23365403098721 14.50966195526218 14.78959950505284 15.07345106398727 15.36114912061057 15.65265125355854 15.94790311708064
 0.9300000000000002 4.183391123707656 4.196985749132637 4.213694196492024 4.233536392016367 4.256532420399759 4.282701923047657 4.312054896006496 4.344591187575356 4.38032049559987 4.41926286444871 4.461417881672966 4.506785574348797 4.55538550510383 4.607217767827755 4.662281983067755 4.720577993109334 4.782115756743322 4.846895243719837 4.914896228890083 4.986139186036988 5.06061418139581 5.138311966865867 5.219243572914778 5.30339030117668 5.39075441674601 5.481338540168638 5.575136439132298 5.672152719858385 5.772383218197406 5.875845090430624 5.982516803780488 6.092438326632859 6.205591218474083 6.321998619546351 6.441675340224949 6.56463775012133 6.690893966916172 6.820483544926904 6.953417363414529 7.089717914634798 7.229428691639228 7.37256427583174 7.519150124287101 7.669242456837649 7.82284774293532 7.980023088296234 8.140785321335606 8.30518137940121 8.473237694813953 8.645000180724704 8.820483916796894 8.99973323472495 9.18278030359911 9.369656915127592 9.56038416872777 9.754988656498394 9.953496448085476 10.15593307545504 10.36229951758647 10.57263518510074 10.78694790483839 11.00523190440275 11.22749779668434 11.45375656438317 11.6840035445461 11.91822241313705 12.15642316965847 12.39857412184303 12.64466987043512 12.89469129408236 13.14860753435771 13.40638398093366 13.66800525693021 13.93341920445922 14.20259387038792 14.47548449234518 14.75204148499452 15.03221542659823
 0.9499999999999998 3.931242508426388 3.944076712865469 3.959934684832767 3.978796568087557 4.000672069042292 4.025531155186973 4.053403753227378 4.084269746937339 4.118148974725266 4.155041426915174 4.194956842742512 4.237905207065107 4.283876346789625 4.332880227013973 4.384916746886123 4.43998583517993 4.498087445588541 4.559231751736104 4.623388841908532 4.690589013504193 4.760803067205453 4.834041600872148 4.910305903158106 4.989577946852023 5.07186988194405 5.157185028419642 5.245507368782313 5.336852140307135 5.43120562702691 5.528595451453208 5.629010466034545 5.732471544354238 5.838980472070621 5.948561237602553 6.061219222563359 6.17697129194655 6.295846184066966 6.417864000261172 6.543046294351291 6.671415961876625 6.803017129097817 6.937864841778538 7.075995053750017 7.217454415264045 7.362250061140484 7.510439398715556 7.662049795597637 7.817118467237629 7.975682464321363 8.137768059991865 8.303420936909783 8.472665074160611 8.645535134017891 8.822062048571844 9.002277006233545 9.186208738125018 9.373872504366243 9.565296080270461 9.760499742459647 9.959505254912649 10.16230985495873 10.36894023923005 10.57939754958694 10.79368435903032 11.01179665761643 11.23373983838903 11.45950568334527 11.68907434945178 11.9224313547277 12.15956956441263 12.40046217723718 12.64507471181488 12.89338299317458 13.1453491394527 13.40094354876559 13.66012188628236 13.92284007151931 14.18904926587732
 0.97 3.712017542814376 3.723897928440949 3.738748296508376 3.756488606225226 3.777078783145901 3.800508717750643 3.826768463767655 3.855837836237495 3.887726709319911 3.922435113843354 3.959983034597407 4.000350307368422 4.043546915718689 4.08959298750952 4.138468291168669 4.190193031702558 4.244757346453852 4.302161300604978 4.36240538242825 4.425499998283344 4.491435967362943 4.560204316187454 4.631816572849797 4.706264861011363 4.783551793650346 4.863681066563764 4.946657051624599 5.032475289795661 5.12114258390181 5.212677091162477 5.307068415486403 5.404347499530836 5.504507016527473 5.607571461877704 5.713556544519866 5.822480078071395 5.934361071749056 6.049230221070538 6.167119598341035 6.288032542928614 6.412023751332443 6.539108667048202 6.669323770235323 6.802705967190869 6.939282779635331 7.079092033815751 7.222171349432005 7.368558528392381 7.518290843404892 7.671394826411142 7.827906556869903 7.987860949897951 8.151291344276038 8.318230990328296 8.488701037683757 8.662739222929112 8.840354857162094 9.021591813455528 9.206444514242301 9.394953918632067 9.587117509670824 9.782964281555138 9.98247672681298 10.18568582346382 10.39257102217101 10.60313823339974 10.81739081459482 11.03530855739237 11.25687167488042 11.48208278892376 11.71090491756872 11.94331946254416 12.17930119687535 12.41881625262782 12.66182610879882 12.90829857937417 13.15818180156922 13.41144922427238
 0.99 3.514778421970214 3.525876094868957 3.539794435928073 3.556463418008152 3.575842983578725 3.597883143435826 3.622563775186639 3.649874921501354 3.679816488132419 3.712378541701336 3.747570907253258 3.785403765579601 3.825877050308991 3.86900094476684 3.914775378603936 3.963220524194463 4.014326692803889 4.068104130527288 4.124553413998608 4.183675145871597 4.245470350073034 4.309950166829102 4.377106447465732 4.44695154898389 4.519478628410836 4.594701336928514 4.672604713780311 4.753204679957543 4.836518531667145 4.922534733582191 5.011273511876951 5.1027463470484 5.196966466526186 5.293948737073244 5.393709656979447 5.496267248050776 5.601641247396756 5.709862799019042 5.820954345204278 5.934949917724529 6.051874428848836 6.171753762169633 6.294624663248056 6.420524530082352 6.549481203403932 6.681532556805799 6.816716886708404 6.955061902168257 7.096615214534914 7.241403726962239 7.389453523780178 7.540819959733603 7.695517549095102 7.853577554658882 8.015032976623399 8.179922441370604 8.348244190150032 8.52004406767642 8.695335510649825 8.874131536207651 9.056449730318311 9.242309236126768 9.431702742262377 9.624643471120141 9.821142167126609 10.02117408500224 10.22476397803241 10.43188508635956 10.64252512530964 10.85668127376605 11.07432816260498 11.29543586320641 11.51998287605526 11.74794711944779 11.97929091831863 12.21396599320417 12.45196044935855 12.69320176603875
 1.01 3.324787870618623 3.335388791691255 3.348594324855421 3.364394355065707 3.382728939776376 3.403568007780804 3.426891457840119 3.452689457101177 3.480951839303994 3.511678802778806 3.544870208232954 3.580536176327791 3.618686885045878 3.659322466848749 3.702452905625548 3.748098633432921 3.796239927026546 3.846897104184763 3.900071019824804 3.955772261912175 4.013992147163822 4.074742116545743 4.138024130565817 4.203840864362668 4.272185602591478 4.343082734107736 4.416517346450009 4.492505920122924 4.571046122681647 4.652157002619241 4.735849083058438 4.822124555249455 4.911007071875601 5.002511940168617 5.096656214835763 5.193458490800878 5.292938995761762 5.395129082566402 5.500062021410776 5.607751991861067 5.718224174703425 5.83153504362451 5.947691556726308 6.066751347878925 6.188722517915282 6.313663325671852 6.44160207887982 6.572576724911343 6.706605041385775 6.843744026641008 6.984020290075375 7.127468942365841 7.274123685568432 7.424009603107224 7.577155449658487 7.733592640936845 7.893338243390744 8.056429963814654 8.222881138885985 8.392704724634827 8.565919285855108 8.742532985466021 8.922562573832939 9.106018378057454 9.292883291246415 9.483183761770295 9.676885782521531 9.874011880183877 10.07453310452412 10.27843601771795 10.48570668372203 10.69632865770479 10.9102799755488 11.12752014343778 11.34802312754197 11.57176334381559 11.79869964792067 12.02878232529187
 1.03 3.140804046429438 3.150970095670555 3.163576407725547 3.178603078288502 3.196029978120191 3.215827251995743 3.23798481746117 3.262472763398874 3.289301048402216 3.318469798959333 3.34996900744632 3.383818929930015 3.420019683780566 3.458571345094044 3.499484245925379 3.542758671331923 3.588405156228009 3.636424082050882 3.686826373238438 3.739602893519287 3.794764942015632 3.852314349159607 3.912243272423689 3.974564491865939 4.039281905490845 4.106400024426629 4.175914267919991 4.247841758149288 4.322180314857294 4.398949649804752 4.478150761046032 4.559806127028337 4.643920200515985 4.730528602341431 4.819628914984831 4.911260175984045 5.005433071177167 5.102179527779756 5.201523007299161 5.303498098288433 5.408130508942524 5.515456759539623 5.625514274730684 5.738320775680355 5.853934672062747 5.972374353915662 6.093678083357121 6.217884186168237 6.345030443246719 6.475154081935509 6.608281267231289 6.744457792877874 6.883698072349709 7.026054829730973 7.17153949049607 7.320192172197533 7.472031675067662 7.627083472540461 7.785363701700833 7.946893153668121 8.111692263921544 8.279771102575284 8.451132364611288 8.625792360078242 8.80376000426539 8.985015807860249 9.169574867099548 9.357420853923127 9.548555006140711 9.742956117621967 9.940611528520416 10.14149411554223 10.34559528227115 10.55288494956118 10.763328546009 10.97690199851821 11.19355672296814 11.41326361499994
 1.05 2.96945853869527 2.979097405766568 2.991023081869692 3.005235672257449 3.021725259534119 3.040461802699473 3.061445236019156 3.084655667721504 3.110093178520916 3.137747919967905 3.167640012625947 3.199759544075342 3.23411676674422 3.27070189556695 3.309535205470179 3.350607228686767 3.393928451897947 3.439509513204028 3.487331198924042 3.537414840224758 3.589751709579525 3.644343817057468 3.701193606443624 3.760314251190624 3.821689750202638 3.885345023452324 3.951266007431618 4.019469950437262 4.089965407692048 4.162752336302865 4.237852290056661 4.315278214055622 4.395035039192873 4.477148876470171 4.561637811159168 4.648531296807888 4.73784044909427 4.829597739528651 4.923826789007313 5.020562761219239 5.119831455908481 5.221679801994606 5.326115250553895 5.433196067664125 5.542950427115928 5.655407002993902 5.770614262130821 5.888600456438523 6.009403315119189 6.133060136760994 6.259597381322249 6.389060162008447 6.521473037046798 6.656870301363037 6.795290978165625 6.936746810442585 7.081266252376546 7.228875460683736 7.379609285883038 7.533460263501356 7.690468605221848 7.850633189981938 8.013970555028111 8.180482886934948 8.350184012596053 8.523071390194767 8.699132100162965 8.878381836136409 9.060800895915454 9.246370172440244 9.435086144789711 9.626934869214104 9.821886970210979 10.01991463165489 10.22099558799134 10.4251051155057 10.6322080236784 10.84226364663747
 1.07 2.810655100237109 2.819761112137916 2.831050385647292 2.844512934544692 2.860128851999154 2.877908209699277 2.897810856825167 2.91984711886242 2.94400689625824 2.9702804629198 2.998687864554964 3.029199416855536 3.061845303523172 3.096615874138173 3.133511441871353 3.172532581039228 3.213689824502793 3.2569740609102 3.302396131783651 3.349957328450897 3.39964938882175 3.451474394010056 3.505445064801654 3.561554857968843 3.619817862431996 3.680219595268955 3.742776197572962 3.80750543015989 3.874396269125653 3.943469001254724 4.014725719280762 4.088200017000471 4.163886984241836 4.241823601688037 4.322008035558419 4.404490532147955 4.489262312226822 4.576376365301764 4.665856843741054 4.757728856764992 4.852018864304005 4.948763770726527 5.047991318439018 5.14974978136059 5.254067758274872 5.360983666061899 5.470536132812969 5.582743290831612 5.697663169523919 5.815322988181732 5.935758048662326 6.05899532796844 6.185078870732696 6.31403048161061 6.445882717586694 6.580674880198262 6.718407007681805 6.859122867047067 7.00283994608409 7.14957944530882 7.299352269852991 7.452177021304385 7.608060989503631 7.767007144304136 7.929037127301848 8.094132243541846 8.262318453209033 8.433562363310461 8.607874219356976 8.78524589705232 8.96564589399784 9.149079321421473 9.335519895939711 9.524937931361638 9.717314330544365 9.912605577309387 10.11080672842972 10.31186040569785
 1.09 2.666560915577832 2.675065310462468 2.685648343531744 2.698290036187378 2.713000391042621 2.729769391129089 2.748577298959508 2.769414055446448 2.792269878677127 2.817154862544371 2.844059275233854 2.872973257567736 2.903917221204844 2.936881546697576 2.971866581405694 3.008872937267232 3.047901288426755 3.088962568721222 3.132047869023761 3.177158534445679 3.224296361397061 3.273463794506378 3.324663723399523 3.377899779338782 3.433166631722262 3.490479884444349 3.549836072117872 3.611253456158613 3.674721420732967 3.740270768569553 3.807913916635653 3.877644991679476 3.949499725639245 4.023495150920262 4.099640395541137 4.177965878150484 4.258503202915474 4.341265854283717 4.42628819162011 4.513595743720288 4.603225103202549 4.695213420780144 4.789578699416017 4.886379288362142 4.985623577085813 5.087370389085303 5.191648175597501 5.298485109200276 5.407928977312457 5.520006575594468 5.634754901252865 5.752208246252122 5.872392090437256 5.995347694570987 6.121107093289377 6.249681087980043 6.381117239587216 6.51541186134815 6.652620011465583 6.792734485721086 6.935774810034461 7.081771232974464 7.230720718226347 7.382635937022018 7.537520260538769 7.695382752272666 7.856212160393155 8.020022910085407 8.186789095887292 8.35652147402814 8.529188454776502 8.704777094804575 8.883282089577024 9.064674765772232 9.248926073744236 9.436023580033831 9.625913459937522 9.818580490143301
 1.11 2.532548760922258 2.540480115675942 2.550373520400023 2.562239003324048 2.576086675521166 2.591906530183806 2.609678741767774 2.629393465004832 2.651050733783825 2.674640759900446 2.700163831675734 2.72760021244342 2.756970238906238 2.788264419361369 2.821483131795155 2.856627021847298 2.893697000644726 2.932693942505378 2.973618982512157 3.016463913957341 3.061230485657779 3.10793139914121 3.156559705704117 3.207119403341516 3.259625433549171 3.314053677998745 3.37044125508644 3.428776616355748 3.48907964279497 3.55135154101024 3.615615439274817 3.681875683455519 3.750168432817187 3.820481555706187 3.892864325114 3.967327514122061 4.043903491229033 4.122605715561869 4.203479031972049 4.286539366018482 4.371823318838681 4.459378361909916 4.54921253170215 4.641384324224674 4.735912189468511 4.832834925746709 4.932200873934845 5.034028211614149 5.138364547119793 5.245237013497047 5.354690862368139 5.466752957712806 5.581455169565658 5.698821167633677 5.818892414837278 5.941689160778575 6.067248435140636 6.195577041021665 6.326708548208313 6.46064828639236 6.597434338335336 6.737066532985759 6.879551438553822 7.0249133555487 7.173145309783668 7.324267045354537 7.478256017597079 7.635118386029328 7.794859007284785 7.957467428042913 8.1229148779633 8.291197262630277 8.46230915651488 8.636205795961242 8.812886072204781 8.992310524429701 9.174455332873524 9.359286311986637
 1.13 2.407680053950183 2.415104271946095 2.424381480314792 2.435551813414151 2.448615089910529 2.463561612116239 2.480391365206674 2.499074516317119 2.519621313519334 2.542021784677956 2.566256436186833 2.592335551585371 2.620239390055011 2.649988584795968 2.68157354128438 2.714985035410021 2.750234011494773 2.787311380192053 2.826218616267433 2.866957456260699 2.909519896029641 2.953928688175871 3.000167339353032 3.048240107457755 3.098152098703801 3.149909564579812 3.203520098691204 3.258992533486712 3.316327136870183 3.375545708698271 3.436661677164697 3.499689995071857 3.564637335990551 3.631531890308735 3.700403361170214 3.7712631603043 3.844133803747492 3.919059207458374 3.996054582826931 4.075155932079633 4.156390243581695 4.239795087038002 4.32539860859432 4.413249325840471 4.503375822717303 4.59580664432934 4.690580191665135 4.78773451622749 4.88731651457578 4.989334222782754 5.093852810808352 5.200876676793138 5.310460041274173 5.422625941326189 5.537394224631161 5.654805543479467 5.774876348705996 5.897634883564693 6.02310417754523 6.151296040135628 6.282233054534791 6.415932571319162 6.552401702067765 6.691644312950174 6.833674018282094 6.978491174053358 7.126101871433411 7.276494930259505 7.429672892512929 7.585628015788975 7.744339266766287 7.905806314681621 8.07000252481614 8.236913951999554 8.406510334138654 8.578773085776904 8.753669291692001 8.931185700538482
 1.15 2.293029125920643 2.299990090394469 2.308721780043032 2.319244134735233 2.331567379965779 2.345691426248242 2.361606468397858 2.379302784704103 2.398770435993111 2.419999664580004 2.442990893111193 2.467734423296756 2.49423063453298 2.522470182415188 2.552463597140981 2.584201581804032 2.617685310578599 2.65290572679495 2.689874340905874 2.728593028344541 2.769044227273924 2.811250636228087 2.855196111645625 2.900885065295597 2.948333061596327 2.997536714827449 3.048513986235672 3.101253981034701 3.155787545299878 3.212107062758069 3.270236151473433 3.330200460429729 3.392006966009872 3.455674568373524 3.521223187733522 3.58868476053207 3.658092235517624 3.729449769723517 3.802812824349397 3.878187760546675 3.95563163510922 4.035152296070628 4.116797878209494 4.200606998464185 4.286608051258708 4.374839803741373 4.465330290938035 4.558117510821815 4.653248819301298 4.750740125129314 4.850638284734526 4.952976996978173 5.057779797838423 5.165079055024901 5.274905962526138 5.387278535092759 5.502235602659383 5.619802804708351 5.739983584578551 5.862812183722706 5.988296635916683 6.116456761424523 6.247299161122986 6.380838210589688 6.517077054158906 6.656014598949406 6.797670508868739 6.942020198598673 7.089067827566518 7.23880729390736 7.391227228422276 7.546304988537876 7.70404965227263 7.864413012215591 8.027398569523356 8.19295652794121 8.361085787854595 8.531743940377254
 1.17 2.185908176708072 2.192547774365545 2.200841856055819 2.21083066661285 2.222514237683225 2.235902587169306 2.250986018571201 2.267764520227602 2.286228464455557 2.306358106589218 2.328173783917636 2.351655814521684 2.376814696010197 2.403631104155425 2.432115691427923 2.462269185430986 2.494072787234805 2.527557569610472 2.56268527516404 2.599487814370816 2.637947663510132 2.67807806250081 2.719862912637617 2.763326974228992 2.808456064136368 2.855267153215457 2.903758563659875 2.953950066247541 3.005842777490296 3.059459456687268 3.114804402882495 3.171903651727421 3.230764772248883 3.291416863523276 3.35387055125764 3.418168084278448 3.484322630928951 3.552368975375998 3.622332713827277 3.694240450660057 3.7681293944625 3.844037453988743 3.921992934029023 4.002034331196137 4.084190229629701 4.168499096619678 4.254988978150783 4.343717494369424 4.434691534974997 4.527968354537347 4.623561767742425 4.721517744568189 4.82186810539294 4.924625516038379 5.029839482749821 5.13753034711605 5.247714280931493 5.36042728100346 5.475683163907336 5.59350456069278 5.713900911544016 5.836881460397567 5.962481249520791 6.09068611405482 6.221517676525568 6.354967341326659 6.491042289178244 6.629739471565866 6.771063605163596 6.914996166245922 7.061529385092919 7.210650240393454 7.362345453651276 7.516590483599057 7.673377520625523 7.832678481221046 7.994453002447148 8.158698436435584
 1.19 2.08267309640594 2.089121215193447 2.097123487078203 2.106720161375313 2.117931275283684 2.130736753374361 2.145157006985916 2.1611821335269 2.178812415685438 2.198028120545979 2.21883959861329 2.241237382743755 2.265231886984046 2.290813705317281 2.317973710316738 2.346722651707274 2.377051854834541 2.408972419042177 2.442476315957107 2.477555487683138 2.514222744903052 2.552481364889403 2.592315589424264 2.633750422628188 2.676772028698663 2.721407929558394 2.767646602413736 2.815498277223675 2.864984734079751 2.916109000497376 2.968895948619036 3.023352092329878 3.079505484286266 3.137375712857908 3.196973898984202 3.258342392945511 3.321495171050123 3.386476932237694 3.453293794600049 3.521992491820265 3.592590369531012 3.665145581593213 3.739666386296139 3.816211242480106 3.894798605583081 3.975466923612471 4.058244133043561 4.143177554646068 4.230304689240398 4.319650113385272 4.411240174998476 4.50511808891258 4.601316932367592 4.699858640442538 4.80077300142818 4.904087652143049 5.009831073195212 5.118017584192183 5.228681338901572 5.341823320365187 5.457465335969329 5.575633012474292 5.696323791006015 5.81955292201315 5.945330460192775 6.073649259388194 6.204515967462397 6.337937021150825 6.473898640897279 6.61239182567693 6.753417347810482 6.89695474777374 7.043000329006923 7.191520152728224 7.342497032756247 7.495923530346085 7.651757949043947 7.809980329565397
 1.21 1.985069156036206 1.991374160430383 1.999148333415226 2.008421728357228 2.01920448747512 2.031516641369086 2.045338408464437 2.060689994369788 2.077561691149766 2.095943876512307 2.115836912910588 2.13725124655965 2.160177406367803 2.184616102782861 2.210558226553329 2.238024547404628 2.266986412630462 2.29746524559948 2.329442944177354 2.362941679064443 2.397944392049201 2.434454694177546 2.47248696383839 2.512026644765554 2.553100143956356 2.59569532950711 2.639821228365887 2.685498424002844 2.732739053998499 2.781546807550339 2.831947022898207 2.88394668466891 2.937574321140565 2.992849901427228 3.049795132584368 3.108432656635838 3.168796847522996 3.230912807976698 3.294796766312944 3.360505773152997 3.428057198068835 3.49747942615489 3.568820554527079 3.642099288750147 3.717363839194484 3.794642417323585 3.873972931913412 3.955392285204995 4.038928068991695 4.124613860642576 4.212476219063487 4.302568580597482 4.394903254866321 4.489510420554868 4.586420121140293 4.685661260568088 4.787260598877004 4.89123174777508 4.997608166169097 5.106382155649815 5.217603855935533 5.331259240276575 5.447376110823384 5.565957093961118 5.687005635613637 5.810529996519962 5.936531247486379 6.065014264617479 6.195962724529528 6.329371099549735 6.465239652905028 6.603547433904146 6.744281273116928 6.887436777554831 7.03297832585683 7.180897063484952 7.331154897933857 7.483729493959002
 1.23 1.894128085482273 1.900247072172011 1.90775477006902 1.916681536208738 1.927047317355866 1.9388522495706 1.952106657696043 1.96681065476684 1.982954641339062 2.000538904741388 2.019563818247624 2.040029940170616 2.06192791287763 2.085278361727251 2.110062293927901 2.136280597318049 2.163944639068233 2.193045864304989 2.223576394656829 2.2555586267224 2.288975730460978 2.323831247505483 2.360130189398185 2.397887935749327 2.437091632318889 2.477759189021736 2.519900277856434 2.563525930758035 2.608638737375145 2.655272842771636 2.703414145053383 2.753109992920448 2.80436948314514 2.857213057976455 2.911662902471403 2.967742041753781 3.025495038201003 3.084927588559601 3.146095920990128 3.209007292042156 3.273699483560173 3.340210599521209 3.408579062805082 3.478823211898199 3.550991397531933 3.625121679256612 3.701231521952254 3.779368192277266 3.859557755056305 3.941834569608689 4.026234386018704 4.112790841349312 4.201524455800802 4.292466628815985 4.385655635133684 4.481101620792273 4.578827599085148 4.678870446470112 4.781242898434703 4.885954545319633 4.993035828102537 5.102483034144434 5.214324292901251 5.328550571603003 5.445195670903245 5.564229220501509 5.685678674741603 5.809532308188698 5.935782211188242 6.064433285409924 6.19546523937987 6.328877584004537 6.464647628089763 6.60276147385857 6.743203012471472 6.885954919553092 7.030977650729054 7.178260437177208
 1.25 1.808773369646292 1.814655706073973 1.821875143718448 1.830455642943118 1.840410454636169 1.85174171981038 1.864449569130216 1.878531222366233 1.89398618777683 1.910813661417379 1.929015226376786 1.948583351941517 1.969517692687156 1.991828987497556 2.015518158511653 2.040566309998026 2.066994827157291 2.094785474852436 2.1239601962672 2.154501711492639 2.186413316041995 2.219718879294045 2.254393542865081 2.290463318909724 2.327925388350761 2.366788199038242 2.407061863838076 2.448757858650392 2.491899120357961 2.536480644704991 2.582528484106635 2.630070645389588 2.679116787464173 2.729687718928335 2.781815995604027 2.83552521800647 2.890840128746841 2.947786709868931 3.006401680120429 3.066712192159459 3.128746329697074 3.192552204576461 3.258148153789655 3.325572636432581 3.394863730599357 3.46604923021677 3.539166241819959 3.614242281270355 3.691322970417001 3.770422333702444 3.851596294714453 3.93485567268485 4.020232178936895 4.107767413282614 4.197469860371654 4.289365885993229 4.383491733332866 4.479861519185668 4.578497230127992 4.679409718649402 4.782628699246932 4.888139744483765 4.995989281014453 5.106151585579018 5.218656780968236 5.333504831962584 5.450684541247385 5.570202545306814 5.692062310299466 5.81624712791838 5.942748111238386 6.071564190553879 6.202672109210114 6.336069419431285 6.471709478148707 6.609605442832578 6.749709267330838 6.892009697718791
 1.27 1.727868904519925 1.733488052405012 1.740405594464874 1.748637594086295 1.758192105903567 1.769067375428797 1.781259638615053 1.794765221352354 1.809583238896546 1.825712295231092 1.843149782361805 1.86189637954458 1.881951652446179 1.903315452238105 1.925988714623647 1.949970658798167 1.975263786342703 2.001866880050982 2.029782102689947 2.059011295693908 2.089555977792442 2.121420343572181 2.154608661972629 2.189126374716206 2.224980994672657 2.262179504158068 2.300733253168683 2.340653357549773 2.381954297099807 2.424650313610228 2.468758308841109 2.514298642433051 2.561292329755662 2.609761939693011 2.65973119236647 2.711227156795394 2.764277048496117 2.818910027019767 2.875155993429475 2.933046487717546 2.992612486163218 3.053892098631687 3.116900865815109 3.181695056416323 3.248302564276115 3.316751205444849 3.387067615199397 3.459298945006296 3.53347105943214 3.609617133002294 3.687771247009016 3.767956386270186 3.850202435839897 3.934541177672171 4.020989287239211 4.109583330105604 4.20033975845999 4.293281907605752 4.388420992412425 4.485778103729476 4.585370204764319 4.687216127426401 4.791309568639328 4.897673086623072 5.006310097148366 5.117217869765495 5.23039652400977 5.345861025586059 5.463595182534835 5.583592641382292 5.705842883277165 5.830337220116987 5.957072790666606 6.08602455667188 6.217168298971541 6.350495613610341 6.485979907956684 6.623600396828
 1.29 1.651511563752493 1.656888889429295 1.663527692262182 1.671435938388775 1.680615885851771 1.691063784257015 1.702774674369437 1.715744087646897 1.729970145711929 1.745450359761445 1.762183329914415 1.780170644497564 1.799408879269142 1.8199010965808 1.84164514447765 1.864642355736554 1.88889334684273 1.914397916904754 1.94115854650803 1.969176196506869 1.998453406755241 2.028993894776361 2.060802154371226 2.093884954166256 2.128248036100211 2.163902113850552 2.200854771199452 2.239120660339665 2.278713900120497 2.319648074234115 2.361943529342482 2.405618473145219 2.450695172388698 2.497196650816721 2.545147187063174 2.594574312487025 2.645505308950123 2.697968806538241 2.751996881225872 2.807619252485296 2.864868880840472 2.923777165366379 2.984378441134414 3.046705776604552 3.110792170964968 3.176670951419893 3.244375270426515 3.313937102881768 3.385389443259931 3.458761602701971 3.534086806057651 3.611391188881446 3.690703794383407 3.77205157033611 3.85545936593895 3.940949928641052 4.028546900924159 4.118268817046908 4.210135099751983 4.30416505693768 4.400359878295511 4.498750631915533 4.599342260861147 4.702126579715211 4.807136271099376 4.914348882168596 5.023782821082907 5.135424353458587 5.24928759880091 5.365344526920808 5.483606954337794 5.604052540671621 5.726670785025211 5.851437022361477 5.978355419876754 6.107390973373623 6.238523503636026 6.371734652809607
 1.31 1.581697033725397 1.586833706879271 1.593181545474108 1.600746418154053 1.609528686067499 1.619523402550449 1.630725912752355 1.643134453204433 1.656744451330491 1.671555324900288 1.687567681425459 1.70477911749804 1.723191318071634 1.742804255685262 1.76361808962995 1.785633165058117 1.80884991203582 1.833269644537936 1.858892759386356 1.885722335131297 1.913760430875804 1.943009785043588 1.973477214090288 2.005167911158322 2.038089144675451 2.07225075689723 2.107662062393522 2.144337146479261 2.182290563589682 2.221538635600238 2.262099150091458 2.303991558559004 2.347240074569227 2.391866871860518 2.437896782390808 2.48535769433156 2.534277350008642 2.58468444379051 2.636611319924126 2.690086970319092 2.745145432280506 2.801818086191076 2.860138053143073 2.920137492520715 2.981852199533652 3.045310802702214 3.11055046129517 3.177600162720752 3.246490419871756 3.317255668425599 3.389920264100196 3.464517479866647 3.541071503119718 3.619608432807176 3.700154276519068 3.782730947538128 3.867360261852515 3.954059935132152 4.042851579670012 4.13374670128973 4.226761696220995 4.32190884794427 4.41919432400636 4.518630172808553 4.620220320368984 4.723966567061036 4.829871584329643 4.937932911387374 5.048146951892353 5.160509970610022 5.275013090060941 5.391635287156818 5.510382389827045 5.63123107363814 5.754157858408528 5.879153104821172 6.00618201103665 6.135242609309393
 1.33 1.519262681357614 1.524118263532923 1.530127645301538 1.537296097594758 1.545624784394863 1.555111862441565 1.565753580885112 1.577546180886082 1.590490295161859 1.604584247479841 1.619827552097389 1.636221013148556 1.653765423977642 1.672461666419588 1.692308910027293 1.713308711245874 1.735462612533945 1.758771941431982 1.783237209577829 1.808861911669458 1.835648224375036 1.863602105190436 1.892725791244265 1.923028698050562 1.954517618209285 1.987202920054725 2.02109434625202 2.056207512341932 2.092555405234087 2.130155881648862 2.169028366508172 2.20919195127536 2.250670092244485 2.29348670877926 2.337667781501964 2.383239750432629 2.430231613078873 2.478671522476733 2.528590785182903 2.580021659218813 2.632993151966985 2.687540718020164 2.743695556983743 2.801489511232008 2.860956163618819 2.922127135143315 2.985034382571309 3.049709696013073 3.11618369645822 3.18448593326849 3.254644881629216 3.326688939960349 3.40064342728796 3.476534580577118 3.554385552027195 3.634218406330605 3.716054117896099 3.799911568037735 3.885806542130759 3.973756726735618 4.063773706691437 4.155868962180331 4.250052865763948 4.346331679393774 4.444710551396715 4.545192513437569 4.647777477460067 4.752464232608221 4.859250442129764 4.968129640263577 5.079092229112994 5.192128475507037 5.307226507851612 5.424371312972822 5.543545732954598 5.664730461972947 5.787910043129124 5.913050865284211
 1.35 1.462223624085732 1.466790548158668 1.472456215111372 1.479224797965002 1.487100463291271 1.496080470939988 1.506164973717095 1.517352517013205 1.529640338382672 1.543029967073198 1.557520123506023 1.5731124187067 1.589807653686521 1.607607018774593 1.626509592900641 1.646517842828559 1.66763372234078 1.689857571373511 1.713193115102911 1.737641962982277 1.763207407730315 1.789896024270606 1.817712168622342 1.846664676742455 1.876761863319258 1.90801342051772 1.940431716676533 1.974031794957112 2.008828271944706 2.044839636201804 2.082084646774038 2.120585131648785 2.160363886166731 2.201445371386611 2.243856012403435 2.287621596620462 2.332771571975256 2.379336145120138 2.427345079557419 2.476829493729786 2.527820559066235 2.580350797984018 2.63445218184705 2.690156528881269 2.747497402047491 2.806503406872292 2.867209589237523 2.929642733129089 2.993834558345625 3.059814718167787 3.127609796988894 3.197247307907668 3.268752690283923 3.342151307258027 3.417463443235051 3.494713301334549 3.573919000806949 3.655099574417597 3.738270965799544 3.823448026776186 3.910643514654968 3.999868089493375 4.091131311338482 4.184438637441445 4.279795419448285 4.37720390056845 4.47666621272265 4.578177373671537 4.681736284126861 4.787335724846789 4.894966353717117 5.004620702820223 5.116283175493596 5.229941043379895 5.345577443470533 5.463172375144842 5.582705697206965 5.704155124922633
 1.37 1.408660875855299 1.412948017510399 1.418285538151075 1.424674612710623 1.432119510129981 1.440620493104579 1.450176717785175 1.46078863343271 1.472455582027187 1.485177197830602 1.498956106903937 1.513792126578254 1.529685864879916 1.546638719909962 1.564651779177674 1.583726718888398 1.603864503185634 1.625068483347477 1.647339796937456 1.670682066909837 1.695101100669464 1.720600489086229 1.747188105464236 1.774871204465792 1.803659420990301 1.833563969008198 1.864597840350043 1.896775603450922 1.930113302050308 1.964630053847542 2.000346349113118 2.037282249255972 2.075462385346981 2.114911356598896 2.155655328802966 2.197722232722504 2.241140962443684 2.28594097368387 2.332152082057803 2.379804661301997 2.4289330414577 2.479565407012826 2.531735895003284 2.585474993074127 2.640815337501021 2.697785811172519 2.75641894153368 2.816743598491592 2.878789592283403 2.942586671307478 3.008158519918346 3.075532756186145 3.1447349296213 3.215788518865179 3.288714929347589 3.363535490911914 3.440267455408826 3.518931994259474 3.599542195989163 3.682112063732519 3.766653512711222 3.853179367685426 3.941694360380022 4.032207126886965 4.124721205044932 4.219239031797609 4.315760940531987 4.414284158398093 4.514805803611603 4.617316882740893 4.721812287980096 4.828278794409794 4.936705057247076 5.047077609086665 5.159378857134973 5.273589080438915 5.389689427111433 5.507656911555719
 1.39 1.356607446668681 1.360645888785391 1.36569694089135 1.37175787967165 1.378828976237794 1.386912395892217 1.396008397850032 1.406117534917979 1.417240053130629 1.429377591343833 1.442530880785447 1.456699544563364 1.471886697130858 1.488091443709294 1.505316079668225 1.523562189862911 1.54283014792932 1.563122215536641 1.584442741597372 1.606793661435043 1.630180995909638 1.654608650500788 1.680085014348822 1.706618459253757 1.734218438632328 1.762896486433172 1.792666116010262 1.823543318954748 1.855545163885317 1.888689895197234 1.92299773177023 1.95849226563541 1.995196660601366 2.033137050839709 2.072339039430239 2.112830796865995 2.154641559518424 2.197801028062969 2.242339365865346 2.288287897328839 2.335677906202936 2.384540633853671 2.434908177496052 2.486810788388962 2.540280369992993 2.595347376091632 2.652042008876307 2.710393216995787 2.770428893570486 2.832177874172229 2.895666934770084 2.960920789642892 3.027963089259167 3.096817418125048 3.167505292601052 3.240045158688399 3.314458389785709 3.39076028441692 3.468965063931321 3.549087870176628 3.631137763146037 3.715126718600338 3.801061625666054 3.88894828441078 3.978791403396831 4.070591597214378 4.164348383995348 4.260061182909346 4.357723311642925 4.457329983863634 4.558872306670214 4.662340278030492 4.767717784208465 4.874994597182177 4.98415237205405 5.095172644455335 5.208033827946456 5.322716211415032
 1.41 1.305585276372928 1.309423367114639 1.314241912420005 1.320035090581044 1.326803074700319 1.334544132471685 1.343261525921195 1.352953811108169 1.363622337786458 1.375267649025889 1.387890580793942 1.40149086149765 1.416069411485772 1.431628642511251 1.448166757153988 1.465686648203972 1.48418959800481 1.503678077757684 1.524153746785802 1.545620651759388 1.568083025881268 1.591548288033125 1.616023041882498 1.641516374950593 1.66803795764101 1.695600942229469 1.724218361814652 1.753907929230267 1.784685035918464 1.816570750764743 1.849586818894486 1.883754360431299 1.919097969217309 1.955645411495618 1.993421524555115 2.032456115337856 2.072778459009238 2.114416697491234 2.157403037958932 2.20176785130068 2.247542570542125 2.294758389234481 2.343447059807362 2.393639491886548 2.445365750577072 2.498656854712039 2.553541875067611 2.610049832544626 2.668209696317327 2.728046381949732 2.789587749480172 2.852857601474574 2.917879681049107 2.984676669862793 3.053268186080782 3.123675782308966 3.195914943500679 3.270003084836233 3.345953549576123 3.423780606888711 3.503494449653269 3.585105192239343 3.668617868263311 3.75404042832322 3.841373737712878 3.930621574116308 4.021780625283679 4.114851486689883 4.209825659176978 4.306699546581727 4.40546345334957 4.506105582136349 4.608614031399199 4.712973792978048 4.819168749669207 4.927180672792594 5.036988219754203 5.148569931605425
 1.43 1.256293886033677 1.259978691333399 1.264611843008478 1.270186620826775 1.276699199719495 1.284151749576834 1.292541835006491 1.301869715055048 1.312136842892249 1.32334296545817 1.335488723073308 1.348574049011607 1.362599869036448 1.377566500899615 1.393476553803273 1.410328727824995 1.428127413305861 1.446872490201677 1.466567627397358 1.48721828198452 1.508827898502336 1.531402208141724 1.554951227912918 1.579481559776512 1.605006289738046 1.631536186906221 1.659087902514846 1.687676668908619 1.71732149849285 1.748041182647255 1.779857790603956 1.812795168289824 1.846878437133335 1.882132792836086 1.918587504109184 1.956268711374667 1.995208225432201 2.035434026091249 2.076977660768976 2.119870643054131 2.164143351237186 2.20982682680703 2.256953672914519 2.305553252803221 2.355655988207706 2.407291957719754 2.460491295122868 2.515281087695539 2.571688374483652 2.629742144542569 2.689465335149313 2.750882829985425 2.814017457291011 2.878891987990562 2.945525133791158 3.013935545253672 3.084140809837658 3.15615644992061 3.229997920792322 3.305674608625107 3.383198828420682 3.462577821934552 3.543819755578737 3.626929718303781 3.711907719460962 3.798757686645697 3.887477463523147 3.978063807637102 4.070511388203222 4.164813783887809 4.260962480573251 4.358944869111407 4.458751243066171 4.560362796446544 4.663764621431566 4.768938706088514 4.875864932085798 4.984521072402075
 1.45 1.209152132505446 1.212722983557375 1.217213167267305 1.222611164760161 1.228912952648619 1.236118002842455 1.244222482323242 1.253227952884417 1.263131870836717 1.273935986678999 1.285640944734471 1.298247682752332 1.311756331474858 1.326168114169946 1.341484746129149 1.357708034131216 1.374840675871196 1.392883559355111 1.41184246226026 1.431720351261192 1.452522781321389 1.474256994950735 1.496930421428799 1.520553075994036 1.545137658998942 1.570696455031271 1.597244632001384 1.624799140195832 1.653378611297273 1.683004257370839 1.713698069817068 1.745483318291538 1.778385449591345 1.812431486508572 1.847649826650921 1.884067141229683 1.921714373815234 1.960621939060264 2.000819421390957 2.042339173666353 2.085210815806144 2.129466233387169 2.175135876208894 2.22225065682816 2.270839449063555 2.320932886469707 2.372558160781885 2.425745420331279 2.480518768431357 2.536907261735734 2.59493290856798 2.654620667223868 2.715991444246531 2.779068092675065 2.843868410267117 2.910412137696053 2.978714956723279 3.048791488346379 3.120655290923713 3.194318858276174 3.269788617766825 3.347077928359188 3.426188078654945 3.507127284911902 3.589894689043056 3.674492356597664 3.760919274725242 3.849171350123454 3.939242406970887 4.03112618484578 4.124812336631733 4.220291426411565 4.317548927350443 4.416570219569486 4.517338588011087 4.619836220297211 4.724042204582021 4.829934527400151
 1.47 1.164269153738933 1.167740790031666 1.17210499926312 1.177345863807509 1.183457761825446 1.190436867085899 1.198281548755797 1.20698927115729 1.216558593492672 1.226991269536974 1.238287047298255 1.250446768645594 1.263472668904798 1.277365076421868 1.292125812094217 1.307757788869686 1.324263711213387 1.341645774542391 1.35990906462831 1.379057656967815 1.399098516121121 1.42003729501851 1.441884834234917 1.464650761232676 1.488347089572454 1.512988918092479 1.538589930056113 1.565169692267877 1.592746454158011 1.621341146835668 1.650978282110868 1.681680651485309 1.713474525112185 1.746385950725134 1.780444152536481 1.815677930104921 1.852116557172828 1.889789580473369 1.928728718507622 1.968964560291916 2.010527364075609 2.053448156029552 2.097756928905505 2.14348424066675 2.190660213090228 2.239312130340485 2.289470237515749 2.341158739166508 2.394407797786927 2.449238532279508 2.505678016393391 2.563748277136725 2.623470293163573 2.684864993135795 2.747952254060456 2.812747899603229 2.879267698378387 2.947527362215929 3.017539544406468 3.089313837924482 3.162860773630625 3.238186818453746 3.315298373553366 3.394197772463345 3.474889279217523 3.557372086458151 3.641642313527953 3.727698004546695 3.815533126473181 3.90513856715361 3.996507133357292 4.089625548800718 4.184481452161064 4.281059395080192 4.37934084016029 4.479311158952321 4.58094762993846 4.684229436509777
 1.49 1.121591394015135 1.124956402378471 1.129186748641177 1.13426671632884 1.140188585028681 1.14694753022314 1.154538923093217 1.162961430291581 1.172212513685452 1.182292830069266 1.193203330847136 1.20494286168513 1.217514662133375 1.230920265218001 1.245161397002964 1.260240276121752 1.276160613279009 1.292924910722113 1.310537361682727 1.329004349788375 1.348332448444067 1.368528420184039 1.389603715993633 1.4115673746014 1.434433121741457 1.458214569386184 1.482930214949328 1.508597040459585 1.535235011704761 1.562865777346579 1.591513368006264 1.621202295320991 1.65195915097132 1.683810605679748 1.716784208180514 1.750911184160798 1.786219035173475 1.822739437521603 1.860502241114798 1.899539068297723 1.939879212650877 1.981553237763896 2.024591175981633 2.069023827123225 2.114878157174445 2.162184496953593 2.210969140751249 2.261259344944178 2.313081326583729 2.366457261959099 2.421413285135785 2.477971486469666 2.536150911097097 2.59597255740145 2.65745337545656 2.72061226544756 2.785463076069593 2.852021602904931 2.920296586779056 2.990299712096262 3.0620406051554 3.135524832446376 3.210758898928058 3.287744246288284 3.366484251186685 3.44697622348104 3.529218404437952 3.613207964928657 3.698937003610765 3.786398545096821 3.875580538110578 3.9664748536319 4.059064283031265 4.153335536194861 4.249271239641294 4.34685293463099 4.446061075269363 4.546873026604914
 1.51 1.081537699708333 1.084782049790147 1.088865308228686 1.093770759611823 1.099490684843013 1.106019360985596 1.113351261078819 1.121484753925566 1.130416503851806 1.140147370437779 1.150676008220921 1.162004566370544 1.17413428833429 1.187066711456368 1.2008046665676 1.215349477547296 1.230705160856981 1.246876225045999 1.26386537022903 1.281680087535551 1.300327358531268 1.31981445461159 1.340151236367143 1.361351352921421 1.383426141240602 1.406391825415594 1.430266415916376 1.455066808818711 1.480815485003304 1.507533709327488 1.535246229769532 1.563977976545669 1.593755261199954 1.624605275667065 1.656557791308164 1.68964245791997 1.723886802717167 1.759323029288315 1.795981916525419 1.833892017527348 1.873084558477263 1.913588737494288 1.955435823459609 1.998653854817251 2.043272238349753 2.089318347929012 2.136817523242557 2.185798068495548 2.236284251088797 2.288299300273132 2.341867405780441 2.397007716431754 2.453743338722747 2.51209233538703 2.572070723937684 2.633695475187428 2.696983511747916 2.761944706508616 2.828591881095785 2.896934804312056 2.966980190557189 3.038736698230564 3.112207928115994 3.18739442174951 3.264299659770738 3.342920060258563 3.423254977051775 3.505299698055429 3.58904444353368 3.674483364389882 3.761606540434763 3.850400978643521 3.940851611402743 4.032945294748018 4.126663806593212 4.221987844952368 4.318898026155224 4.417372883057405
 1.53 1.044412177391899 1.047533353933271 1.051458804822475 1.05617561562853 1.061677068470583 1.067958541872118 1.07501551058869 1.082845345409154 1.091445712930425 1.100815475305764 1.110956489966605 1.121867809317932 1.133551680407217 1.146010844566951 1.159245237030754 1.173260386523123 1.188058214822805 1.203642736299838 1.220018657426289 1.237193076260708 1.255173181906344 1.273968753943146 1.293588161833614 1.314045764302513 1.335354308690533 1.357530730281924 1.380592751606179 1.404559981713831 1.429452515426423 1.455295332560739 1.482111797127381 1.509928456503771 1.538771040581683 1.568668260889413 1.599649309688694 1.631743159046479 1.66498065988173 1.699389940987342 1.735003908027359 1.771850242509649 1.809960800734187 1.849364012717161 1.890089381091067 1.932166879981011 1.975622953857446 2.020485016365562 2.066779449131587 2.114531600546252 2.163765784525712 2.214506279250189 2.266772325880678 2.320588127254008 2.375970846556623 2.432940605977444 2.491511485340161 2.551701520715397 2.613523703013116 2.676989976555749 2.742111237632469 2.80889733303511 2.877355058576215 2.947488157589762 3.019303319415073 3.092800177864517 3.167981309675582 3.244842232947913 3.323381405565998 3.403594223608148 3.485471019742456 3.569005061610479 3.654184550199368 3.74099661820324 3.829428328374581 3.919463671866515 4.011084566566804 4.10427385542445 4.199009304769855 4.295270602629426
 1.55 1.009660807143106 1.012656339377683 1.016417605920776 1.020937093248548 1.026212884604143 1.032241459861058 1.039018195361703 1.046542763731115 1.054810533665875 1.063822569698203 1.073579731935264 1.084081175773677 1.095329151589256 1.107324504401987 1.120072273516252 1.133572092136342 1.147830186957245 1.162849677730757 1.178635676806938 1.195194488650926 1.212535809335158 1.23066692600702 1.249599816331968 1.269347147912169 1.289924577680686 1.311348751271288 1.333635902363906 1.356809352005822 1.380889007908642 1.405899563721125 1.431865798277943 1.458813974824463 1.486771440217624 1.515767224103025 1.545829038068314 1.576987974772987 1.609273207054732 1.642713987012428 1.677343245065951 1.713188588992923 1.750280602942567 1.788648046426832 1.82832075328897 1.869327230649743 1.911692957831475 1.955445385260155 2.000610933345814 2.04721299134142 2.095274916180543 2.144822031294054 2.195872625406139 2.248446951309937 2.302565224623091 2.358243622523569 2.415499282466077 2.474346300879437 2.534796731845319 2.596862585758709 2.660555827970547 2.725882377412959 2.792849105207551 2.861461833257243 2.93172233282213 3.003634323079906 3.077193469671382 3.152400383231668 3.229250617907605 3.307738669862059 3.387854975765715 3.469591911277021 3.552937789510976 3.637879859497467 3.724403304629893 3.812493241104828 3.90213071635352 3.993297707466039 4.085974119608904 4.180138784437078
 1.57 0.9765934048011766 0.9794660932679137 0.9830686760691071 0.9873994405204878 0.9924598709054695 0.9982481483470044 1.004759750656151 1.011994252157359 1.019949423490473 1.028623031389476 1.038018038437958 1.048132602801348 1.058970277935897 1.070532812274434 1.082821348888917 1.095839725129781 1.109590372242113 1.124079614958665 1.139312971069741 1.155294950969969 1.172036957181996 1.189546483857135 1.207835216252996 1.226918530188139 1.2468105914738 1.267527855322719 1.289091265735135 1.311519854861991 1.334837242345421 1.359068634636568 1.384237724290811 1.410372189240485 1.437499992045152 1.465649579119536 1.494850979939202 1.525132506224084 1.556526851099973 1.589061988238082 1.622768170972808 1.65767673139784 1.69381537944073 1.731215101916112 1.769903061557706 1.809905796029286 1.851253816914811 1.893969608687889 1.9380786276608 1.983606300913283 2.030575025201337 2.079005165846254 2.128919055604165 2.180334993516353 2.23327124374064 2.287745034364125 2.343770556197599 2.401360961551986 2.460529362997123 2.521286832103285 2.583642398165798 2.647602046913182 2.713172719199194 2.780359309679267 2.849162665471739 2.919583584804405 2.99162281564685 3.065274054329094 3.140534944147093 3.217399073955647 3.295856976749298 3.375899128231824 3.457514945374956 3.540689784966971 3.625410942151822 3.71166064895952 3.799422072828476 3.888675315120553 3.979398409629606 4.071574321084293
 1.59 0.9452668277082648 0.9480271687343829 0.9514849772761289 0.9556415414270287 0.9605020464342278 0.9660639745781998 0.9723257050305981 0.9792849136902471 0.9869413729972851 0.9952937517254618 1.0043432147526 1.014088922809233 1.024535532205416 1.03568189453575 1.047532156362593 1.060089458877513 1.073357437540971 1.087339521700267 1.102043734185763 1.117476990885419 1.133645900297644 1.150562863062519 1.1682399714714 1.186691208954954 1.205931549549649 1.225980057342757 1.246855485895899 1.268579577647193 1.291176663292062 1.314670661142743 1.339088976466582 1.364456800803171 1.390803511260402 1.418158069789532 1.44655002243932 1.47600989858936 1.506567210162684 1.538252550817756 1.571095895119969 1.605126397692771 1.64037449234854 1.676868291199361 1.714634583747846 1.753702935958162 1.794097889307421 1.835844959817631 1.878970637068377 1.92349538319045 1.969441631840617 2.016831787157779 2.065685222700723 2.116020280367747 2.167853269298402 2.22120246475763 2.276078107002587 2.332496400132467 2.390467510921619 2.450000567636328 2.511104658835584 2.573786832156207 2.638051093082734 2.703900403702443 2.771337681445944 2.840360797813779 2.910970577089476 2.983159795039539 3.056926177600858 3.132260399556069 3.209156083197374 3.287600796979401 3.367583054161659 3.449090311441186 3.532106967576026 3.61661636200015 3.702599773430505 3.790038418466851 3.87891345018513 3.969200956725055
 1.61 0.9154175191339151 0.9180860272165666 0.921417608635251 0.9254207522047545 0.9300985440659032 0.9354533675725581 0.9414829031580718 0.948187628181212 0.9555664167515574 0.9636189395343704 0.972344463534957 0.9817462518625182 0.9918239634735067 1.002580452894497 1.01401816992458 1.026140359317299 1.038950860442145 1.052454506925615 1.066658426271874 1.081570239463022 1.097198860538999 1.113554396157162 1.130651345131542 1.148502597951833 1.167126736282139 1.186541532439517 1.20676654885236 1.227826337498661 1.249742839324222 1.272542883640837 1.296251187504534 1.320897855073919 1.346510676948702 1.373117929488471 1.400751574111808 1.429440356575808 1.459214106236115 1.490104235287567 1.522140637985544 1.555351589848149 1.589766446839331 1.625414644533083 1.662322797258844 1.700518497228261 1.74002631364346 1.780871791786983 1.823078452093577 1.866669789204013 1.911665271001115 1.958086337628241 2.005952400490381 2.05528084123815 2.106087010734885 2.158385228007097 2.212190779178582 2.26751591638841 2.324368856693144 2.382758780953551 2.442694832706155 2.504182117019959 2.56722369933868 2.631820604308884 2.697977814594378 2.765690269677299 2.834956864646266 2.905772448972083 2.978132825271407 3.052028748058874 3.127451922488158 3.204390003082486 3.282830592455126 3.3627612400204 3.444166440695788 3.527028633595711 3.611329200717603 3.697048465620901 3.784168692099593 3.872665082849021
 1.63 0.8866315871649713 0.8892263154552172 0.8924540808770425 0.8963231729146942 0.900841778538499 0.906011482098618 0.9118346651994935 0.918309106554991 0.9254354818242398 0.9332147634281796 0.9416450203468186 0.9507297178972127 0.9604695174921707 0.9708664763797006 0.9819241473632019 0.9936448785024246 1.0060328127952 1.019095187839967 1.032836335479107 1.047265381423109 1.062391844855581 1.078227238019151 1.094784965782247 1.112081425186835 1.130132004977093 1.148958285109109 1.168580536241592 1.189021119207682 1.210305784467867 1.232458971544084 1.255510008435046 1.279485711012844 1.304415182400916 1.330328312333405 1.357255276496035 1.385227135848528 1.414273735928686 1.44442460613821 1.475710559010357 1.508159789459536 1.54180257401296 1.576665270024458 1.612776514870589 1.650161925129179 1.688846095740428 1.728854599150732 1.770209984439384 1.812933776428326 1.857046474775116 1.902567553049316 1.949516457792481 1.997907607561975 2.047758391958832 2.099083170639873 2.151893272314357 2.206197993725397 2.262009598616419 2.319335316682936 2.378179342509962 2.438549834495331 2.500447913759281 2.563874663040627 2.628832125579861 2.695314303989587 2.763321159112631 2.832847608868246 2.903885527086834 2.976425742333612 3.050461036721654 3.125977144714817 3.202963751920989 3.281404493876204 3.361284954820112 3.442586666463371 3.5252931067475 3.609382698597783 3.694835808669823 3.781630746090352
 1.65 0.859056314347818 0.8615861734185843 0.8647200220892101 0.8684681504658935 0.8728398462895937 0.8778405948360672 0.8834718787977385 0.889733478147404 0.8966250699837799 0.9041487283588918 0.9123046240873193 0.9210942245372968 0.9305180934036829 0.9405796904628052 0.9512816713091896 0.962626487074191 0.9746205841265306 0.9872684037547612 1.000575881831674 1.014553548460664 1.029210427604076 1.04455863669355 1.060612286222397 1.077388479320024 1.094903511308441 1.113178569240888 1.132235931422604 1.152097566913788 1.172790135014793 1.194340484733588 1.216774954235552 1.240123570275641 1.264416347612991 1.289681288408022 1.315950881602104 1.343254402279855 1.371623011014166 1.401085953194003 1.431673658335114 1.463415539373706 1.4963392919432 1.530473593634186 1.565844103237672 1.602477459971765 1.64039828269191 1.679631169084818 1.720196694846239 1.762116412842729 1.805409852257572 1.850097517721044 1.896194888425175 1.943718417223237 1.992683529714123 2.04310162331186 2.094984066300464 2.148343196874376 2.203184322164734 2.25951771725172 2.317344624163278 2.376672250860479 2.437501770209807 2.499833318942723 2.56366599660278 2.628995864480672 2.69582194453754 2.764133218316912 2.833927625845666 2.905193064524405 2.977919388007658 3.052094405074351 3.127705878488972 3.20473752385391 3.283174008453445 3.362997950089873 3.44419191591231 3.526735421238674 3.610606928371409 3.69578484540754
 1.67 0.8331789948090335 0.8356285698693851 0.8386561112860402 0.8422760097435256 0.8464985536993817 0.851329129290041 0.8567694202196012 0.8628190076314934 0.8694808699630521 0.8767528827829929 0.8846384186117986 0.8931378467250265 0.9022521329395385 0.9119855393826674 0.9223391242443233 0.9333183415120576 0.94492714068909 0.9571701664953163 0.9700567585513092 0.9835959510453314 0.997796372383376 1.012672944822259 1.028239184085779 1.04451229896398 1.061512090895532 1.079256753533265 1.097771272292894 1.117079523884961 1.13720767583003 1.1581815859572 1.180032101885942 1.202785960491352 1.226474287352837 1.251127796186315 1.276776188259978 1.303451951793689 1.331183061342083 1.360002077161449 1.38993684456047 1.421017393234917 1.453271436586383 1.486726671025155 1.521408775257342 1.557343409556347 1.594555215018834 1.633065812805295 1.672898803365349 1.714072765647935 1.756608256296531 1.800521808829569 1.845830932806203 1.89254811297762 1.940689808424068 1.990266451677813 2.041289447832204 2.093765173637098 2.147704976580842 2.203111173959065 2.259992051930531 2.318345864560304 2.378175832850513 2.439482143758987 2.502261949206069 2.56651136506992 2.632225470170634 2.699398305243504 2.768020871901784 2.838084131589335 2.909576004523511 2.982484368628691 3.056796058460876 3.132494864123762 3.209565530176741 3.287989754535293 3.367748187364223 3.448821429964262 3.531190033652508 3.614830498637263
 1.69 0.8088362959632607 0.8111880626642578 0.8140998368970844 0.8175878098845003 0.8216604707509481 0.8263223064338672 0.8315759015788917 0.8374208384189303 0.8438581966371352 0.8508879532137658 0.8585113822569475 0.8667300548173368 0.8755450386866962 0.8849595981803875 0.894975993903792 0.9055991825026692 0.9168339163974607 0.9286856435015574 0.941164006923539 0.9542775446534029 0.9680375892328 0.982457467409295 0.9975538997746711 1.013343400387305 1.029845976378635 1.047082427543744 1.065077645916102 1.083857315326483 1.103446410946102 1.123873498814013 1.145166935348795 1.167358166844593 1.190476728951541 1.214552646140636 1.239617931153107 1.26570318443435 1.292838393552491 1.321053732601642 1.350379461589933 1.380843525812395 1.412474655208779 1.445297563706413 1.479340948548174 1.5146274896057 1.551180848677936 1.589024668775143 1.628177573388481 1.66866216574531 1.710493028050334 1.753690720712753 1.79826778155955 1.844239725035105 1.891617041387291 1.940413195840233 1.990635627753923 2.042293749770892 2.095391946950153 2.149937575888609 2.205931963830199 2.263377407762982 2.32227417350443 2.382620494775203 2.44441357226165 2.507648572667354 2.57232062775401 2.638419833371936 2.705940248480555 2.774869894159189 2.845196752608498 2.916909766142946 2.989991836174668 3.064427822189125 3.140203540712965 3.217299764274499 3.295695220357248 3.375373590346991 3.456312508472801 3.53848956074254
 1.71 0.7856567422511893 0.787901881213489 0.7906948775834628 0.7940512230852146 0.7979781074643815 0.8024790184045119 0.8075547414282471 0.8132049597833049 0.8194295543132737 0.8262286033132173 0.8336035823700978 0.8415550641880185 0.8500851183982998 0.8591974113543859 0.8688942059115992 0.879179561191745 0.8900588323325802 0.9015397702221569 0.9136304212180513 0.9263409268514948 0.9396832235164221 0.9536724421434511 0.9683240078588179 0.9836563396282836 0.9996901498860389 1.01644824414863 1.033955420613932 1.052235869745204 1.071319573840256 1.091233806585757 1.112007532596735 1.133672506941305 1.156259074650656 1.179797470214376 1.204319817061136 1.229856927024809 1.256438899796072 1.284095722359568 1.312857068416684 1.342751197794031 1.373804855837691 1.406045772793334 1.439498663172274 1.474187225103572 1.510134139672292 1.547362070243998 1.585888661775625 1.625736540112838 1.666919311274003 1.70945356072091 1.753355852616391 1.79863672906897 1.845308709364731 1.893380289186536 1.942861939820794 1.993759107351956 2.046076211844924 2.099819646515586 2.154988776889677 2.211585939950209 2.269610443273666 2.329058564155254 2.389925548723415 2.452209611043896 2.515899932213646 2.580991659444816 2.647472905139173 2.715333745953242 2.784561221854479 2.855142335168848 2.927061049620108 3.000303289361209 3.074849937998155 3.150685837606724 3.227787787742459 3.306137544444335 3.385715819232538 3.466499278100812
 1.73 0.7633828186426459 0.7655254288226323 0.7682067030862076 0.7714400336248468 0.7752308107632874 0.7795805228806283 0.7844887563170893 0.7899554952664325 0.7959795216540495 0.802561015000717 0.8097005522720266 0.8174007077134945 0.8256626526713529 0.8344882553990347 0.8438829808493562 0.8538491904524055 0.864395541879148 0.8755270887907578 0.8872535805736879 0.8995856620604907 0.9125368732364051 0.9261213489317237 0.9403569184999595 0.9552632054818313 0.9708597272550872 0.9871719946701902 1.004224711671894 1.022044074906732 1.040657773316448 1.060096587717415 1.080390290366056 1.101569244510321 1.123664903927261 1.146708012446731 1.170731003461287 1.195763499422312 1.221837911322444 1.24898213816435 1.277225666415913 1.306597269451917 1.337122706982273 1.368830724466889 1.401742052517255 1.435883406284834 1.471275484836348 1.507938970516068 1.545892528295203 1.585154805108499 1.625741429178182 1.667668009325341 1.710948134268916 1.755593371912394 1.801613268618395 1.849016348471263 1.897812112527863 1.948004038056725 1.999596577765718 2.052593159018452 2.106994183039596 2.162801024109313 2.220009028747033 2.278616514884789 2.338617771030335 2.400008055420316 2.46277859516372 2.526919585375891 2.592422188303376 2.659274532439893 2.727462711633717 2.796972784186804 2.867790771945957 2.939899659386397 3.013282392688051 3.087917878804954 3.16379098452811 3.240878535542207 3.319161315476589 3.398616064950896
 1.75 0.7418032918956019 0.7438582028949647 0.7464414930703331 0.7495643550492361 0.7532313796967074 0.75744405604079 0.7621989711844999 0.7674970102042529 0.7733351560347576 0.7797146893403752 0.786637088372955 0.7941021288161454 0.8021130836161894 0.8106730227992075 0.8197865132749782 0.8294573186272215 0.8396922988903928 0.8504992103130012 0.8618881051074591 0.873869331186476 0.8864583318860106 0.8996686456747955 0.9135203058504494 0.9280325402221967 0.9432268707802127 0.959128713351615 0.9757636772431266 0.9931587648704349 1.011342371374272 1.030345984223254 1.050200082803499 1.070934437995074 1.092581911735298 1.115173556568946 1.138740915185401 1.163315719942796 1.188926992379203 1.215604942710919 1.243378269317911 1.272274758216486 1.30232118251924 1.333542301882379 1.365963861940462 1.399605593728678 1.434492213092709 1.470640420086303 1.508071898356626 1.546800314517523 1.586841317510768 1.628211537955442 1.670919587485548 1.714981058075989 1.760399521357055 1.807187527917547 1.855347606596697 1.904886263765039 1.955806982594386 2.008111222317103 2.061796417474836 2.116863977156908 2.173311284228556 2.231131694549242 2.290320536181223 2.350872108588645 2.412775681827354 2.476023495725698 2.54060275905657 2.606502648700949 2.673708308803216 2.742206849918556 2.811980348152698 2.883014844294351 2.955290342940626 3.028788811615788 3.103491179883685 3.179377338454197 3.256425138284095 3.334613389672674
 1.77 0.7210397477863073 0.7230217311994438 0.7255194721557428 0.7285442636898906 0.7320985971714138 0.7361840622342959 0.7407962466938011 0.7459361364505094 0.751600715381563 0.7577912652191292 0.7645083654160815 0.771754892998906 0.7795314224078356 0.7878418253242179 0.7966922704851256 0.8060856234852116 0.8160302465658225 0.8265331983913746 0.837606333813006 0.8492605036195124 0.8615109542755819 0.8743739276473412 0.8878675607152264 0.9020137852741983 0.9168351276213167 0.9323559082306959 0.9486036414158618 0.965607034979534 0.9833953898508594 1.001997899710124 1.021447450600973 1.041774420530175 1.06301117905496 1.085189686857973 1.108340895309885 1.1324955460197 1.157685870372817 1.183938589056877 1.211282511575479 1.23974643574979 1.269357147208139 1.300136418863644 1.33210901037995 1.365296667625154 1.399721122113982 1.435400090438331 1.472351273686238 1.510591356849382 1.550133008219225 1.590991878771885 1.633175601541868 1.676696790984763 1.721563042329032 1.767779930917026 1.815354011535367 1.864287817734829 1.914582861139882 1.966239630748056 2.01925959221929 2.073638187155437 2.129370832370117 2.186454919149102 2.244882812501432 2.304644850401481 2.365733343022175 2.428137571959603 2.491846789449244 2.556845217574069 2.623123047464764 2.690661438492345 2.759445517453428 2.82945837774847 2.90068307855324 2.973098643983858 3.046688062255706 3.121427284836544 3.197299225594177 3.274278759939017
 1.79 0.7014496427228802 0.7033703226071168 0.7057928595258652 0.7087276468942831 0.7121760765533236 0.7161399387031946 0.7206157218247262 0.7256025125886447 0.7311002957527573 0.7371093540470515 0.7436295680467097 0.7506637160330463 0.7582144738423697 0.7662862147027747 0.7748819090588719 0.7840081243844604 0.7936735249831495 0.8038846717769408 0.8146539220827771 0.8259940293770701 0.8379187430482165 0.8504475081371161 0.8635989650657068 0.8773943493535292 0.8918589913223387 0.9070181157887833 0.9228980417451684 0.9395304820283263 0.956942342976619 0.9751676240750968 0.9942357175888409 1.014180408184523 1.035032472540208 1.056824178943443 1.079587286877667 1.103352846596978 1.128149798689307 1.154008673628046 1.180956291312175 1.209020460594946 1.238225978801179 1.268596631233236 1.300156190665727 1.332925416829036 1.366923055881718 1.402169839871866 1.438679486187512 1.476468696996171 1.515549158673597 1.555934541221869 1.597633497676903 1.640655663505493 1.685008655992009 1.730697073614858 1.777725495412856 1.826095480341616 1.875807566620126 1.926864271067634 1.979261088431013 2.032993490702764 2.088058926429824 2.144450820013351 2.202161570999687 2.261182553362668 2.321502114777511 2.383111575886458 2.445997229556421 2.510144340128836 2.575541142661975 2.642170842165961 2.710015612830729 2.779059597247216 2.849283905622043 2.920669614985975 2.993196768396464 3.06684537413456 3.141592404896539 3.217421796980535
 1.81 0.6832860683281284 0.6851488308734062 0.6874983316807076 0.6903418645209931 0.6936831216760763 0.6975234938756789 0.7018599702230447 0.7066922381091139 0.7120216831152623 0.717846488904605 0.7241685371018713 0.7309919071618508 0.7383173762264182 0.7461493189701395 0.7544933074344653 0.7633560108505186 0.7727435954504818 0.7826662242675921 0.7931369569247536 0.8041670494117747 0.8157732538512426 0.8279749182530436 0.8407905862575482 0.8542453968674655 0.868362684168393 0.8831696770380684 0.8986943988443513 0.9149675671319466 0.9320188932978979 0.9498808822558704 0.9685845320892518 0.9881641336930975 1.008649570404951 1.030075517624572 1.052471642422604 1.075869003138232 1.100297748965847 1.125785619530784 1.152362444454173 1.180052042906937 1.208881223153023 1.238872782081884 1.270048504730306 1.30242916379362 1.336031519126383 1.370876317232593 1.406977290745506 1.444349157897169 1.483003621977701 1.522950370784475 1.56420107606124 1.606761392927327 1.650636959297018 1.695834395289208 1.742355302627461 1.790201264030603 1.839371842593968 1.889865581161432 1.941679001688396 1.994807604595844 2.049247868115652 2.104991247627298 2.162027174986156 2.22035005784354 2.279945278958696 2.340803195502935 2.402911138356095 2.466253411395563 2.530815290778064 2.596581024214447 2.663534830237704 2.73165689746447 2.800930383850261 2.871334415938706 2.942850088105049 3.015456461794221 3.089132564753739 3.163856390261781
 1.83 0.6663215277302035 0.6681257301974195 0.6703981970558869 0.6731482224095463 0.6763794989527943 0.6800926179109019 0.6842882689696033 0.6889655401938571 0.6941245179357827 0.6997667867317717 0.7058931291887822 0.712505725859813 0.7196096551085682 0.727207492963312 0.7353049129599188 0.743908185974129 0.7530258800430097 0.7626686601756338 0.7728473881529812 0.7835770223170717 0.7948753173493427 0.806760324038275 0.8192536890362878 0.8323804546059076 0.8461639583552305 0.8606345329626917 0.8758200058911587 0.8917508990913685 0.9084586286947274 0.9259765046954958 0.9443368306223828 0.9635715031995772 0.9837135119972374 1.004795739071478 1.026848658593883 1.049903836470574 1.073989129950882 1.099135387225654 1.125367447015244 1.152713138147229 1.1811952791239 1.210837677679586 1.241661130327859 1.273684421898687 1.30692632506559 1.341402599862876 1.377128993193012 1.414117238324232 1.452379054378427 1.491924145809434 1.53276120187179 1.574895896080054 1.618333885658799 1.663076810983366 1.709128295011503 1.756486942705994 1.805153340448403 1.855124055444057 1.906394635118405 1.958960606504886 2.012814475624455 2.067947726856915 2.124352822304224 2.182017201145921 2.240931278986876 2.301080447197509 2.362453072246693 2.425033495027522 2.48880503017615 2.553752965383915 2.619858560702967 2.687105047845624 2.75547362947769 2.824942478505998 2.895492737360405 2.967104517270526 3.03975589753746 3.113424924800803
 1.85 0.6501161224345464 0.6518610014250836 0.654058181365888 0.6567152566727479 0.6598397204264583 0.6634311643163896 0.6674904785737994 0.6720186518948889 0.6770149713536071 0.6824820223042023 0.6884205882735264 0.6948342508430946 0.7017258895209022 0.7090995816030061 0.7169613020248709 0.7253185232024906 0.7341806148632857 0.7435567438667869 0.7534603740151116 0.7639064658532377 0.7749135764590902 0.7865006592234444 0.7986915636196608 0.811511334963261 0.8249841141613599 0.8391412374519671 0.8540105361331745 0.8696254362822461 0.8860178584646302 0.9032189174329139 0.9212634218157405 0.9401833737967173 0.9600113687833349 0.9807811950659311 1.002522533466725 1.025267256978958 1.049043530396167 1.073880209931649 1.099803142828124 1.12683916695767 1.155010110411957 1.184338791082838 1.21484501623334 1.246548582059118 1.279465273240433 1.313611862484696 1.34900011005968 1.385642763317426 1.423550556208956 1.462732208789847 1.503192426716756 1.544939900734982 1.587976306157163 1.632305302333183 1.677925532111429 1.724837621291455 1.773038178068212 1.822524792467926 1.873291035775769 1.925332459955441 1.978640597060795 2.033204958639665 2.089017035130011 2.146064295248572 2.204337185372159 2.263819128911764 2.324497525679669 2.386356751249718 2.449380156310957 2.513552066014829 2.578853779316123 2.645267568307911 2.712773677550658 2.78135132339576 2.850982693303743 2.921644945157348 2.993314206569774 3.06597757418833
 1.87 0.6342231487697377 0.6359167278827706 0.6380474226505626 0.640624727781165 0.6436552367175051 0.6471396415839071 0.651079733122893 0.6554756006222648 0.6603276318324711 0.6656384128742557 0.671408828136598 0.6776416601649402 0.6843419895397123 0.6915140947451512 0.6991633520284251 0.7072976352490625 0.7159258157186958 0.7250598620311206 0.734712839882683 0.7449016118829974 0.7556448373560078 0.7669623721313958 0.7788790683263529 0.7914198741177212 0.8046123335045205 0.8184864860608709 0.8330721666793275 0.8484036053046442 0.8645115266579821 0.8814303499515816 0.8991936885939202 0.9178338498853781 0.9373844347044323 0.9578769371844105 0.9793441443808286 1.001815035929342 1.025319483694348 1.049884351408265 1.075536494301532 1.10229975872337 1.130197981753341 1.159250990803749 1.189479603212945 1.220900625829565 1.253531854587778 1.287385074073582 1.322474057082221 1.358810564166791 1.396402343178083 1.435258128795767 1.475383642050959 1.516782589840279 1.559456664431475 1.603408542960692 1.6486368869215 1.695140341645764 1.742915535776469 1.791957080732599 1.842259570166197 1.893815579411714 1.94661466492778 2.00065036373152 2.05590919282556 2.112379648617861 2.170050206334526 2.228904319425748 2.288928418965042 2.350107913041946 2.41242418614836 2.475860598558699 2.540399485704061 2.606020157540594 2.672705897912276 2.740435963908313 2.809189585215377 2.878944963464911 2.949677271575728 3.021376653092162
 1.89 0.6187081030053196 0.6203573999341496 0.6224321751107496 0.6249399235172699 0.6278882389362638 0.6312788138999762 0.6351136396304187 0.6393916059702265 0.6441154013043036 0.6492855124722534 0.6549051246716028 0.6609769213518164 0.6675033840991098 0.6744920925120607 0.6819476240680243 0.689878553980358 0.6982941550464575 0.7072069974866138 0.7166322487736932 0.7265846734536529 0.737086632956892 0.748157285400455 0.7598234853810906 0.7721102837591804 0.7850471274335462 0.7986641591071495 0.8129943170436977 0.8280682348151689 0.8439206410402762 0.8605855591138836 0.8780968069273971 0.8964870965801495 0.9157903340818003 0.9360387190457784 0.9572630443737882 0.9794935959314119 1.002758252214836 1.027084884008732 1.05249935403533 1.079025516594718 1.106685217196409 1.135498292182218 1.165484568340485 1.196659862511706 1.229039981185616 1.262639720089768 1.297466863769681 1.333534185160604 1.37084944515097 1.409417392137597 1.449243761572718 1.490332275502898 1.532683642099942 1.576296555183852 1.621171693737935 1.667304721416148 1.714692286042781 1.763327019104573 1.813203535235371 1.864310431693446 1.916642287831569 1.97018566455999 2.02493010380242 2.080862127945177 2.137968239279615 2.196233919437978 2.255643628822848 2.316180806030329 2.377828867267127 2.440568205761704 2.504383191169685 2.569252168973683 2.635157459877751 2.702079359196643 2.769996136240101 2.838890033692364 2.908727266987128 2.979506023678179
 1.91 0.603867794333085 0.6054776274469819 0.6074999209135962 0.6099440699723169 0.6128157687244306 0.6161186100850111 0.6198526857260644 0.6240200860109301 0.6286223999199403 0.6336592149673401 0.6391348171094692 0.6450521906442077 0.6514149181016915 0.6582278801262968 0.6654991553499001 0.6732357202564168 0.6814485490376228 0.6901499134402663 0.6993569826044723 0.7090852228934488 0.7193572977145023 0.7301942673313669 0.7416231886678613 0.7536712151028782 0.7663678962567192 0.7797452777687873 0.7938352010666478 0.8086703031264721 0.8242868162248811 0.8407183676822011 0.8579981795971539 0.8761611685729969 0.8952398454351358 0.915266814940231 0.9362731754768245 0.9582888187575087 0.981340629502669 1.005458485115828 1.030663255350624 1.056981801969457 1.084432978393839 1.11303762934649 1.142813590485219 1.173777688028625 1.205941738373693 1.239318547705293 1.273918911597674 1.309752614607988 1.346825429861902 1.385142118631369 1.424705429904628 1.46552009994848 1.507582851862941 1.550896395128333 1.595454425144896 1.641253622765008 1.688290653818108 1.736555168628401 1.786040801525464 1.836739170347833 1.888638875939706 1.941728501640846 1.995994612769822 2.051424756100706 2.108003459333359 2.165717230557418 2.224548557710158 2.284480908028348 2.345496727494265 2.407578440276017 2.470707448162341 2.534862129992047 2.600025841078282 2.666176912627801 2.733294651155425 2.801358337893896 2.870350228199316 2.940239550952394
 1.93 0.5897026649862104 0.5912760594399533 0.5932501892321591 0.5956326498437916 0.5984320356754635 0.6016501400017674 0.6052888549173038 0.6093496712744111 0.6138348786125961 0.6187434650796677 0.624080717344576 0.6298498205019604 0.6360525579684052 0.6426982113704118 0.6497901604240854 0.6573400828065441 0.6653585540190509 0.6738586472418786 0.682857433180907 0.6923725799059639 0.7024264526809127 0.7130427137854963 0.7242481223289432 0.7360713340553477 0.7485437011408329 0.7616964719825037 0.7755642909792082 0.790180598304115 0.8055804296691229 0.8217976160811165 0.8388681835900862 0.8568259530291297 0.8757039397463516 0.8955343533286874 0.9163476973176685 0.9381738689171564 0.96104175869307 0.9849752502651336 1.010000219990677 1.036138536640516 1.063412061066956 1.091839645863936 1.12143513501938 1.152217363559765 1.184196157186977 1.217385331907485 1.251791693653879 1.287424037898847 1.324287149261614 1.362385801106927 1.401722755136632 1.442296760973919 1.484107555740293 1.527152863625343 1.571428395449402 1.616928848219147 1.663648904676254 1.711579232839169 1.760710485538106 1.811033299943357 1.862535297087018 1.915205081378234 1.969028240112078 2.023990342972171 2.080078941527171 2.137275568721248 2.195563738358675 2.254926944582687 2.315346661348718 2.376805341892193 2.439283418191007 2.50276030042286 2.567218376417606 2.63263501110479 2.698988545956543 2.766267298426034 2.834432561381638 2.903482602537052
 1.95 0.5761087168442687 0.5776502102537229 0.5795783818585111 0.5819038273666101 0.5846351414599161 0.5877732177508692 0.5913220487311915 0.5952818257127453 0.5996543387605061 0.6044414766176577 0.6096467266228085 0.6152733746193311 0.6213255048568288 0.6278097998847316 0.6347341404380242 0.6421077053151099 0.6499418712478151 0.658252612763538 0.6670549020395478 0.6763703087494369 0.6862205999017387 0.6966314396707085 0.7076309892192847 0.7192477065142326 0.731514346133481 0.7444641590656624 0.7581294925018698 0.7725487896196359 0.7877544893591549 0.8037823261917563 0.8206681298806471 0.8384466252339413 0.8571490318499896 0.8768094638550343 0.8974578296332067 0.9191220315488899 0.9418319656614724 0.9656115214325164 0.9904855814253701 1.016475020997253 1.043599707983845 1.071878502376415 1.101326255991521 1.131956812133324 1.163783005248556 1.19681366057418 1.231057593777795 1.266519610590828 1.303205506434568 1.341119066039096 1.380258063055163 1.420624259659086 1.462214406150715 1.505025240544539 1.54905048815402 1.594283861169192 1.640720058227641 1.688347763978922 1.737156648642507 1.787135367559358 1.83827356073721 1.890555852389664 1.943967850469193 1.998497146194176 2.054126313570052 2.110837908904732 2.168616470318374 2.227443517247651 2.287301549944656 2.348169048970553 2.410030474684147 2.472864266725496 2.536649843494732 2.601366601626241 2.666994915458375 2.733517136498855 2.80090259288605 2.869129588846318
 1.97 0.5631373439376418 0.5646476916562428 0.5665331047959545 0.5688060792782189 0.5714715100494291 0.57453399103971 0.5779958151142064 0.5818592740168802 0.5861240583068177 0.5907952572870474 0.5958735589258726 0.6013643497707183 0.6072721148544959 0.6136037375944889 0.6203657996837607 0.62757108097509 0.6352306593574357 0.6433605106249379 0.6519784083384567 0.6611054236796555 0.6707643252976363 0.6809828791481298 0.6917905483252502 0.7032160928858215 0.7152932696662836 0.7280562320921877 0.7415395299802917 0.7557801093332656 0.7708131121270201 0.7866736760906715 0.8033970344791554 0.8210182158385083 0.8395699437638289 0.8590861366499416 0.8795937074347797 0.9011235633355075 0.9237026055774074 0.9473557291155531 0.9721058223492951 0.9979737668295872 1.024980436959184 1.053138699685734 1.082466414187817 1.112976431553939 1.144676594454547 1.177579736807082 1.211689683434126 1.247013249714688 1.283552241228666 1.32130845339455 1.360280671100398 1.400468668328175 1.441868207771472 1.484473040446709 1.528279905297846 1.573277528794712 1.61945862452499 1.666813892779959 1.715331020134049 1.764996679018318 1.815800527287915 1.867726207783634 1.920759347887652 1.974884559073544 2.030084436450688 2.086343558303159 2.143643485623235 2.201964761639625 2.261290911340535 2.321601440991727 2.382876837649659 2.445098568669885 2.508244081210839 2.572297801733138 2.637223135494591 2.703022466041036 2.769664154693195 2.837114540029706
 1.99 0.5508120703231967 0.5522928503510947 0.5541385052950732 0.5563596312774258 0.558963923493413 0.5619543761720719 0.5653331825299043 0.5691025347174391 0.5732654237586758 0.5778240394834069 0.5827810704524226 0.5881403038755987 0.5939085255228711 0.6000919196280974 0.6067007687858105 0.6137434538408658 0.6212348537709869 0.629191945562211 0.6376337040772431 0.6465812019167183 0.6560594092733827 0.6660975937791939 0.6767243203453528 0.68797155099527 0.6998730446904764 0.7124653571494861 0.7257824406596222 0.7398613438818142 0.7547387116483799 0.770450884753803 0.7870323997385194 0.8045195886657281 0.822942178891242 0.8423360928263914 0.8627282476940066 0.8841495552774887 0.9066239216630003 0.9301762469747874 0.954830425103667 0.9806043434286977 1.007517882532067 1.035585915907217 1.064823309660252 1.095238922204643 1.126845603949288 1.159650196979936 1.193655534734045 1.228869441669093 1.265289732924396 1.302918213976484 1.34175468028807 1.381792916950681 1.423030698320997 1.465460787650954 1.509075936711681 1.553865885411324 1.599821361406835 1.64693207970979 1.695185742286308 1.744568037651162 1.79506564045614 1.846663211072767 1.899345395169459 1.953095823283202 2.007897110385871 2.063731855445265 2.120581640980979 2.178428032615216 2.237253578618664 2.297034809451538 2.357756237299926 2.419394355607557 2.481930638603136 2.545341540823368 2.609618496631825 2.674717919733803 2.740637202687318 2.807354716410402
 2.01 0.5389171928551053 0.5403709104099059 0.542178713851069 0.5443522994899858 0.5468984627562216 0.5498220981602359 0.5531244992493271 0.5568080585568012 0.5608746675443672 0.5653286165377586 0.5701720946555844 0.5754108897314096 0.5810490882290696 0.5870964751512178 0.593559833941111 0.6004533463776356 0.6077897924635765 0.6155870503071337 0.62386639599669 0.6326490034688345 0.6419633443696464 0.6518366879092461 0.6623010007096182 0.6733884466457135 0.6851341866798385 0.6975752786893386 0.7107480772875854 0.7246889336382775 0.7394351952630647 0.7550228058425074 0.7714879050103831 0.7888655281413561 0.8071868061320191 0.826485665175329 0.8467920265284495 0.8681308062740201 0.8905289150748701 0.9140122579222001 0.9385997338772515 0.964310235806489 0.9911626501103223 1.019170856445391 1.048347727440449 1.078702128405865 1.110242917036793 1.14297894311003 1.176911048174599 1.21204406523611 1.248375818434929 1.285908122718197 1.324634783505752 1.364553596350005 1.405658346589809 1.447940808998389 1.491392747425379 1.536002914433033 1.58176205092667 1.628656885779419 1.676673135451336 1.725799503602955 1.776019680703365 1.827316343632882 1.879675155280395 1.933077764135485 1.987507803875397 2.042945892946964 2.099374634143577 2.156772614177312 2.215123403246306 2.274406554597511 2.334600604084923 2.395686069723413 2.457644451238298 2.520451229610747 2.584080866619194 2.648530804376868 2.713759464865596 2.779755249466023
 2.03 0.5273038284211162 0.528731820196618 0.5305056907268879 0.5326360365014572 0.5351296531706179 0.5379926355099429 0.541225177378358 0.5448308716697645 0.548812610258216 0.5531719839366479 0.5579131823491634 0.5630412939168756 0.5685629057573102 0.5744853035973667 0.5808186716798466 0.5875761926635445 0.594773547516911 0.6024278154052871 0.6105612735717147 0.6191984972113305 0.6283662593393411 0.6380951306525926 0.6484175793847352 0.6593678711549895 0.6709821688105237 0.6832967322624477 0.6963497183154312 0.7101780804909592 0.7248197688442279 0.740311929774699 0.7566894058303173 0.7739872355054103 0.7922383530322783 0.8114746881664917 0.8317231659659121 0.8530127065634522 0.8753682249335943 0.898812630652686 0.9233658276530334 0.9490457139708164 0.9758681814878474 1.003848115667199 1.032995395282732 1.063319892142545 1.09482847080638 1.127524988297026 1.161414293805732 1.196495228391689 1.232769624675612 1.270232306527453 1.308880088748303 1.348707776746521 1.389707166208138 1.431869042761588 1.475185181636818 1.519645347318832 1.565233293195734 1.611938761201321 1.659746481452298 1.708642171880182 1.758610537857964 1.809634271821603 1.861695052886428 1.914777546458532 1.968862403841246 2.023930261836763 2.079963742343031 2.136942451945988 2.194845981507245 2.253654905747332 2.313350782824585 2.373910153909828 2.435311542756925 2.497540455269346 2.560571379062869 2.624380783024539 2.68894911686802 2.754262810685492
 2.05 0.5160944652560994 0.5174982033931291 0.5192378766087142 0.5213271815603013 0.5237720141062401 0.5265762692720005 0.5297444412102499 0.5332760231547882 0.5371763073683472 0.5414466850842494 0.5460907464419319 0.5511159804163345 0.5565270747411554 0.5623330158259752 0.5685448886672517 0.5751753767531902 0.5822424619624865 0.5897651244569542 0.5977651425680311 0.6062692926771762 0.6153047490901551 0.6249055839052244 0.6351033668752162 0.6459348652635313 0.6574351436940451 0.6696446639949358 0.6825991850364415 0.6963385625625531 0.7109010490166554 0.7263221933611232 0.7426380408908857 0.7598832330409679 0.778090707188027 0.7972913964458884 0.817512229455108 0.8387831301665649 0.8611240176191091 0.8845598057112793 0.9091074029671121 0.9347857122960601 0.9616096307470454 0.9895910492566687 1.018738852391603 1.049062918085192 1.080566117368295 1.113255314094387 1.147129364658974 1.182189117713332 1.21843141387262 1.255855085418404 1.294450955995628 1.334213840304075 1.375135543784368 1.417205862298552 1.460413581805312 1.50474547802987 1.550190316128629 1.596732850348612 1.644357823681758 1.693049967514139 1.742791001270167 1.793566632051851 1.845355554273192 1.898143449289769 1.951908985023623 2.006632815583491 2.062296580880505 2.118878906239415 2.176362402005459 2.234725663146958 2.293947268853731 2.354003782131461 2.414888749392089 2.476556700040368 2.539005146056692 2.602213581576313 2.66614848246507 2.730810305891776
 2.07 0.5053836179818086 0.5067594137731863 0.5084656470380334 0.5105130145921657 0.5129084124901622 0.5156569359931826 0.5187599795309356 0.5222202366577964 0.5260400000030779 0.5302240612154535 0.5347750109015339 0.5396996385586007 0.545004332501496 0.5506984797836713 0.5567947661123975 0.5633061757581396 0.5702503914580954 0.5776479943139053 0.5855247636835339 0.5939060770673269 0.6028225099882506 0.6123064358663133 0.6223930258871788 0.6331199488649744 0.644524771099299 0.6566446562264414 0.6695212650648124 0.683191055454599 0.6976939820916521 0.7130656963556135 0.7293421461322944 0.7465592756303165 0.7647470251920243 0.7839373310986872 0.8041561253699989 0.8254323355578932 0.8477858845346899 0.8712386902755886 0.8958106656355287 0.9215147181204342 0.9483667496528656 0.9763766563320992 1.00555332818866 1.035903648933328 1.067430495700655 1.100137738787008 1.134024241383176 1.169089859301573 1.205330440698066 1.242738825788474 1.281310846559756 1.321036326475948 1.361906080178888 1.403909913183754 1.447034621569486 1.491266991664126 1.536592799725136 1.582996811614732 1.630463782470315 1.678975456370036 1.728516565993565 1.779067832278133 1.83061096406991 1.883127657770781 1.936597596980618 1.991001452135096 2.046321880139153 2.102533523996169 2.159622012432955 2.217561959520638 2.276334964291536 2.335923610352128 2.396294465492208 2.457447081290347 2.519339992715743 2.581962717726602 2.645293756865151 2.709319592849403
 2.09 0.4950861860550789 0.496434293404861 0.4981057702981883 0.500112213700326 0.5024606198510307 0.5051551842338787 0.5081973015400173 0.5115897656263426 0.5153360694681036 0.5194391051059328 0.5239027635873053 0.5287341349024275 0.5339401079145577 0.5395317702847584 0.5455197083910845 0.5519215072422089 0.5587534503854856 0.5660392198094584 0.5738029958408126 0.5820745570357766 0.5908851800659767 0.6002675395987473 0.6102600081719054 0.6208989560629896 0.6322247511529722 0.6442755587844506 0.6570919416143232 0.6707136594609585 0.6851780691458647 0.7005224243298689 0.7167841753438141 0.7339942690137881 0.7521866484808885 0.7713922530155427 0.791635017826392 0.8129408738637536 0.8353337476176769 0.8588305609106086 0.8834502306846848 0.909208668783667 0.9361147817295428 0.9641804704938106 0.9934126302634724 1.023816150201755 1.055393913203591 1.088146795645872 1.122072667132528 1.157170390234428 1.193432820224168 1.230853804805752 1.269427183839221 1.309140789060255 1.349985443794792 1.391946962668707 1.435013151312585 1.479169806061648 1.524400713650877 1.570691650905366 1.61802438442599 1.666381670270416 1.715745253629524 1.766096868499305 1.817417237348281 1.869686070780543 1.922886067194442 1.976994912437025 2.031991279454294 2.087858827937346 2.144573203964502 2.202115039639487 2.260462952725756 2.319599546277063 2.379499408264367 2.440142111199161 2.501506211753341 2.563580250375713 2.62633075090525 2.689738220181212
 2.11 0.4852137153365014 0.4865325339919544 0.4881716684635831 0.4901392158577637 0.4924429725890987 0.4950851343511705 0.4980693960819784 0.5013986519240603 0.5050752951793001 0.5091015182584204 0.513484512625163 0.5182287687351578 0.5233437759694815 0.5288391225629078 0.5347283955268518 0.5410283805670086 0.5477583619956907 0.5549414226388654 0.5626043437378954 0.5707785048459872 0.5794963837193473 0.5887924562030548 0.5987043961116508 0.6092727751044524 0.6205361625555945 0.632535625418805 0.6453114280869231 0.6589040322461621 0.6733504967251295 0.6886893773386091 0.7049566267261151 0.7221851941852284 0.7404060254997232 0.7596480627624982 0.779938244193322 0.8013015039514062 0.8237567719428212 0.8473239736227669 0.8720180297927178 0.8978548563924565 0.9248413642870157 0.9529884590485465 0.9823020407331358 1.012785003652592 1.044438236141228 1.077262620317653 1.11125303184162 1.146408339665942 1.182718405783501 1.220178084969407 1.258776224518305 1.298502663976899 1.339344234871698 1.381287760432053 1.424321055308497 1.468425925286454 1.513587166995349 1.559787567613164 1.607009904566504 1.655234945226208 1.704443446598564 1.754618155012201 1.805737805800681 1.857783122980894 1.910732818927293 1.964567594042043 2.019266136421158 2.074809121516702 2.13117421179511 2.188339056391746 2.246286290761728 2.304996536327169 2.364440400120853 2.424597474426503 2.485456336415692 2.546995547781512 2.609192654369112 2.672016185803187
 2.13 0.4758783625183999 0.4771719410916061 0.4787794813468271 0.4807098805237492 0.4829702352021549 0.4855627412740235 0.4884920939105599 0.4917582875241535 0.4953670157252661 0.4993205712742521 0.503624446028109 0.5082847308821616 0.5133112157066808 0.5187143892784382 0.5245087392071979 0.5307122518571483 0.5373456122632763 0.5444332040426836 0.5520045093008528 0.560089308532861 0.5687227805195482 0.5779430022186416 0.5877869486508421 0.5982964927808758 0.6095123053935156 0.6214753549645793 0.6342251075269101 0.6478055265313432 0.6622526727026703 0.6776045038906053 0.6938959749157616 0.7111620374106495 0.7294306396557038 0.7487317264103499 0.7690912387391243 0.7905311138328557 0.8130722848249239 0.83673068060261 0.8615232256135497 0.88746083966731 0.9145514377321035 0.9428039297266583 0.9722222203072659 1.002808208650023 1.034560788228293 1.067478846585411 1.10155926510265 1.136793918762486 1.173175675907177 1.210695397992694 1.249341939338033 1.289104146869942 1.329966859863083 1.371915909675693 1.414937119480758 1.459012303992743 1.50412526918994 1.550257812032443 1.597389720175836 1.645504771680609 1.694580734717372 1.744599367267916 1.795540416822165 1.847381620071101 1.900104702595697 1.953686378551937 2.008107350351982 2.063346308341552 2.119381930473601 2.176196881978342 2.233757815029726 2.292053368408424 2.351074167161427 2.41076882225832 2.471145930244345 2.532174072890326 2.593831816839573 2.656086713251836
 2.15 0.4672047621749952 0.4684742009695968 0.4700525331035036 0.4719477559424104 0.4741658662222313 0.4767091600224747 0.4795824327347771 0.4827868790265976 0.4863272928000738 0.4902061671460405 0.4944303942932098 0.4990064655525175 0.5039447712566335 0.5092558006946397 0.5149560420418759 0.521064582284957 0.5276025071419614 0.5345969009777947 0.5420786467147306 0.5500784257381319 0.5586350177973541 0.5677839009018365 0.5775686512123827 0.5880273429276369 0.599204648165759 0.6111416368413035 0.6238800765373094 0.6374603323726051 0.6519208668643359 0.667299639785722 0.6836316080190524 0.7009507254039261 0.7192839425807467 0.7386622068294821 0.7591084619037003 0.7806456478598898 0.8032917008820795 0.827062553101771 0.851972132413195 0.8780313622839093 0.9052481615607528 0.9336254442711737 0.9631701194199476 0.9938800907813097 1.025755256686515 1.058790509806855 1.092979736932147 1.128317818744728 1.164792629588975 1.202395037236373 1.241112902646177 1.280931079721679 1.321837415062121 1.363812747710294 1.406842908895845 1.450908721774339 1.495994001162114 1.542078553266969 1.589143175414727 1.637167655771719 1.686131773063243 1.736014296288033 1.786794984428806 1.838453586158932 1.890967839545285 1.944317471747336 1.998480198712548 2.053435724868137 2.109161742809264 2.165642932983745 2.222839963373306 2.280753489171524 2.339353152458469 2.398617581872168 2.458525392276961 2.519056184428835 2.580196544637831 2.64191704442761
 2.17 0.4591018962192907 0.4603494498766008 0.4619000012761862 0.4637617479029095 0.4659386866403415 0.4684352137453408 0.4712542248180097 0.4743980147670319 0.4778715777703884 0.4816787072314552 0.4858245957304833 0.4903182349714599 0.4951698157243555 0.5003906277627547 0.506000259796875 0.5120161994019742 0.5184630329421462 0.5253694454895128 0.5327661207388081 0.5406883409173605 0.5491735866904772 0.5582620370622304 0.5679946692716521 0.5784137586843405 0.589564178679481 0.6014878005322885 0.6142267932918755 0.6278209236545509 0.642311155832556 0.6577344514182465 0.6741237692437223 0.6915130652359212 0.7099312922671757 0.7294064000012506 0.7499603347348645 0.7716130392347103 0.7943854525699839 0.8182905099404338 0.8433391424999452 0.8695422771756718 0.8969058364827316 0.9254327383344796 0.9551268958483793 0.9859832171474862 1.018001605157566 1.051175957399864 1.085499165779556 1.120961116369888 1.157551689192051 1.195257757990788 1.234068190005794 1.273964845738906 1.314933578717136 1.356957235251562 1.400017654192128 1.444096666678369 1.489173095886112 1.535229756770188 1.58224545580319 1.630197990710328 1.67906915020042 1.728835713693068 1.779475451042066 1.830969122255089 1.883294477209729 1.936429255365909 1.990353185474757 2.045041985283989 2.100478361239859 2.15663400818576 2.213498609057511 2.271040834575441 2.329240342933308 2.388085779484154 2.447546776423154 2.507601952467558 2.568238912533805 2.629436247411884
 2.19 0.4513014655707104 0.4525280455482642 0.4540522880790841 0.4558822907607895 0.458022050616665 0.4604761640713785 0.4632456269222843 0.4663349343063138 0.4697469806624524 0.4734881596898054 0.4775639643012513 0.4819818865726856 0.486755017687856 0.4918954478787875 0.4974220663618035 0.5033568612691405 0.5097240195761595 0.5165538270241578 0.5238797680387792 0.5317381256440316 0.5401668813719068 0.5492100151676134 0.5589080052904192 0.5693072282101131 0.5804496584990855 0.5923803687200337 0.6051398293092991 0.6187705084558366 0.6333133719758275 0.6488033831829383 0.6652755027542334 0.6827606885917503 0.7012878956797426 0.7208850759376019 0.7415711780684663 0.763368147403527 0.7862929257420417 0.810357451187067 0.835572657976924 0.8619454763124074 0.8894828321797527 0.9181846471693786 0.9480528382904192 0.9790823177810598 1.011268992914702 1.044606765801969 1.079086533188576 1.114697186249086 1.151425610376577 1.189260684968235 1.228183283206915 1.268182271838671 1.309235510946322 1.351327853719033 1.394438146217996 1.4385492271382 1.483638927566351 1.52968607073497 1.576671471772701 1.624571937450881 1.673367265926408 1.723035246480943 1.773552659256507 1.82489927498751 1.877051854729266 1.929989149583037 1.983688900417683 2.038129837587944 2.093291680649436 2.149142138070416 2.205683906940371 2.262874672675513 2.320694108721232 2.379131876251587 2.438156623865919 2.497756987282634 2.557921589030267 2.618609038135891
 2.21 0.4436323638550869 0.4448371407496482 0.4463373937425043 0.4481382205380197 0.4502438182917436 0.4526588835872064 0.4553844124084969 0.4584251001086252 0.4617851413736657 0.465468030182685 0.4694818597634555 0.4738357225439529 0.4785405100996409 0.4836125130965442 0.4890708212301094 0.4949369231598578 0.5012397064398292 0.508009357444821 0.5152813612924225 0.5230936017608487 0.5314871612025751 0.5405055204537753 0.5501924587395677 0.5605929535750718 0.571752980662279 0.5837154137827419 0.596524424686088 0.6102199829743595 0.6248420559821888 0.6404276086528118 0.6570106034099286 0.6746210000254156 0.6932887554828991 0.7130358238371959 0.7338861560696319 0.7558566999392468 0.7789633998298955 0.8032171965932552 0.8286280273877535 0.8552008255134256 0.882939520242716 0.91184403664724 0.9419132954205153 0.9731432126966861 1.005525699865251 1.039052663381816 1.073714004574889 1.109498619448741 1.146390398482347 1.184374226424438 1.223435982084683 1.263555538121028 1.304714760823215 1.346896509892513 1.390078638217694 1.434239991647272 1.479360408758048 1.525418720619999 1.572391750557533 1.620257313907154 1.668995217771585 1.718581260770374 1.76899223278704 1.820207914712791 1.872205078186876 1.924960485333604 1.978451888496094 2.032663029966798 2.087556641714861 2.143131445110376 2.199349150645577 2.256208457653061 2.313658054021076 2.371707615905956 2.430326807441777 2.489483280447286 2.5491656741302 2.609363614788941
 2.23 0.4361480529744517 0.4373299587005318 0.438804491752388 0.4405758499354891 0.4426492305306588 0.4450275302718938 0.4477126453201501 0.4507085712330966 0.4540198029308387 0.45765113465761 0.4616091599394355 0.465905571537765 0.4705512613990784 0.4755635206004648 0.4809621392911756 0.4867721066301529 0.4930221107195364 0.4997453385341479 0.5069781758469587 0.5147615071505383 0.5231363155744908 0.532149482798878 0.5418445889636347 0.5522697125739794 0.5634689304018211 0.5754871173831703 0.5883684465115553 0.60215488872745 0.6168844128037175 0.6325939852270759 0.6493155700755908 0.6670801288922041 0.6859156205543016 0.7058450011393296 0.7268872237864711 0.749060238554384 0.7723779922750176 0.7968504284035112 0.8224844868641921 0.8492861038926789 0.8772552118741053 0.9063897391774772 0.9366886099861776 0.9681447441246326 1.000748056881156 1.03449045882699 1.069358855631555 1.105340147873938 1.142417230850625 1.180574994379512 1.219796322600209 1.260059093770665 1.301346180060135 1.343636447338519 1.386908754962097 1.431139955555695 1.476309894791302 1.522396411163181 1.569374335759507 1.617222492030549 1.665917695553468 1.715437753793727 1.76575746586319 1.816857622274934 1.868712004694813 1.921300385689841 1.974601528473417 2.02859018664746 2.083243103941495 2.13854101394876 2.194462639859355 2.250988694190545 2.308096878514222 2.365767883181627 2.423980387045386 2.482712057178918 2.541942548593301 2.601660503951661
 2.25 0.4289522403983992 0.4301093702324686 0.4315565058346893 0.4332989451063374 0.4353389854469486 0.437680623733104 0.4403259562933609 0.443278978879326 0.4465435866328759 0.4501249740495201 0.4540321349379126 0.4582746623755081 0.4628663486603674 0.4678238852591114 0.4731704627510239 0.4789309707683076 0.485137897932491 0.491823531786991 0.4990292587258309 0.5067949639185175 0.5151655312310783 0.5241877431432622 0.5339083806619055 0.5443738232304677 0.5556310486347391 0.567726232904725 0.5807023502127088 0.5946003727675009 0.6094592707048763 0.6253160119742058 0.6422015622212891 0.6601458846673919 0.6791759399844974 0.699311686166777 0.720574078398288 0.7429770689169084 0.7665326068745144 0.7912506381934148 0.8171361054190458 0.8441919475689451 0.8724180999780093 0.9018104941400529 0.9323640575456782 0.9640707135164721 0.9969203810355445 1.030901974574423 1.066000403916325 1.102201573975813 1.139486384614874 1.177839730455415 1.217239500688222 1.257666578878388 1.299099842767235 1.341518164070763 1.384897408274647 1.429216434425806 1.474453094920579 1.520582235289528 1.567580693978919 1.615426302128891 1.664093883348363 1.713561253486706 1.763805220402228 1.814801583727504 1.866528134631592 1.918961655579181 1.97208092008672 2.025854692475563 2.080285727622188 2.135322770705544 2.190956556951567 2.247166811374929 2.303942248518074 2.361242572187598 2.419065475188048 2.477382639053172 2.536169733774727 2.59541641752888
 2.27 0.4220592580417364 0.4231904725415082 0.4246083885474765 0.4263195040517495 0.4283261165664094 0.4306322231032171 0.4332381201496268 0.4361502036411119 0.4393703689298026 0.4429053107494356 0.4467637231766159 0.4509558995883929 0.4554977326161505 0.4604065140958123 0.465707835014364 0.4714264854526919 0.4775981545247426 0.4842571303130017 0.4914450998002952 0.4992068487979161 0.5075861618700762 0.5166325222546875 0.5263945117804748 0.536918710780423 0.548251898001561 0.5604430505110877 0.5735331435988418 0.5875651506761209 0.6025770431708539 0.6186037904191312 0.6356763595530993 0.653825715385224 0.6730728202889291 0.6934416340756171 0.7149481138680798 0.7376062139703055 0.7614258857336917 0.7864150774196725 0.8125787340587689 0.8399137973060743 0.8684212052931849 0.8980948924765857 0.9289267894825068 0.9609088229482621 0.9940279153600828 1.028270984887464 1.063620945214038 1.100062705364989 1.137576169531032 1.176142236888975 1.215740801418872 1.256348751717804 1.297946970810306 1.340509335955447 1.384012718450621 1.428433983432029 1.473751989671928 1.519938589372638 1.566971627957351 1.614827943857776 1.663481368298648 1.712908725079135 1.763086830351178 1.813992492394803 1.865602511390453 1.917896679188348 1.970841779074971 2.024425585536658 2.078619864020397 2.133413370691845 2.188775852190625 2.244686045382969 2.301125677111726 2.358072463943829 2.415515111915256 2.473423316273543 2.531784761217932 2.590579119637193
 2.29 0.4154715426048415 0.4165747694122766 0.4179648013555155 0.4196440365128216 0.4216169725030289 0.423886706466118 0.4264557350402591 0.429326454335325 0.4325032599028749 0.4359933467026063 0.4398060090652801 0.4439533406521155 0.4484496344106581 0.453315582527121 0.4585764763752007 0.4642622064613678 0.4704066623666356 0.4770493326848056 0.4842329049571941 0.49200246560384 0.5004056998511965 0.5094926916563093 0.5193114236274816 0.5299118769414333 0.5413425312569505 0.553649364625036 0.5668753533955584 0.5810634721204072 0.5962496934531559 0.6124699880452404 0.6297543244386545 0.6481306689551699 0.6676219855820866 0.6882462358545186 0.7100223787342229 0.732960370484979 0.7570691645445259 0.7823537113930659 0.8088159584183431 0.8364548497773083 0.8652673262543782 0.8952443251163003 0.9263777799636373 0.9586546205788807 0.9920627727712084 1.0265861582179 1.062207694302423 1.09890729394921 1.13666686545514 1.175464312317741 1.21527653306013 1.256082421052725 1.297857864331729 1.340578745414416 1.384219941111252 1.428758322334862 1.474167753905866 1.520425094355629 1.567504195725936 1.615380903365624 1.664031055724206 1.713429484142522 1.763553012640437 1.814378457701634 1.865879628055541 1.918037324456409 1.970825339459609 2.024224457195166 2.07820745313859 2.132751093879036 2.187848136884854 2.243466330266554 2.29959541253727 2.356194112370742 2.413262148356895 2.470779228755057 2.528712051244878 2.587061302675018
 2.31 0.4092319172637572 0.4103091527997731 0.4116694960728297 0.4133183452429472 0.4152593980302623 0.4174938516964293 0.4200253030226402 0.4228564482842649 0.4259920832221104 0.4294408030103005 0.4332096022207778 0.4373128747844245 0.4417678139488089 0.4465949122325524 0.4518224613763222 0.4574804522904488 0.4636068749991702 0.4702415185815041 0.4774305711087491 0.4852201195786178 0.4936597498460025 0.5028011465503759 0.5126932930398304 0.5233880712917556 0.5349334618301604 0.5473754436396402 0.5607579940759935 0.5751220887734905 0.590505701548801 0.6069418043015804 0.624459366911724 0.643085357133291 0.6628427404851054 0.6837474801380393 0.7058155367989845 0.7290548685915197 0.7534744309332821 0.7790761764100473 0.8058610546465306 0.8338250121739154 0.8629609922941213 0.8932609349408183 0.9247137765372017 0.9573054498505378 0.9910198838434932 1.025842003522261 1.061749729781495 1.098724979246074 1.136744664109706 1.175785691970383 1.215826965662724 1.2568423830872 1.298807837036281 1.341698215017507 1.385488399073527 1.430154265599105 1.475667685155134 1.522003522279674 1.569138635296045 1.617045876118003 1.665701090052019 1.715079115596706 1.765155784239409 1.815906920250008 1.867310340471952 1.919340854110574 1.971975262518715 2.025194358979698 2.078969928487695 2.133289747525533 2.188124583839969 2.243464196214495 2.299267334239715 2.355534738081339 2.412244138245851 2.469374255343903 2.526894799851486 2.584804471868942
 2.33 0.4033537746066607 0.4044068856649138 0.4057406975684835 0.4073617085550084 0.4092706164407997 0.4114717186030264 0.4139680119586634 0.4167612929401997 0.4198588574681109 0.4232667009200936 0.4269947180970632 0.4310584031859164 0.4354754497190572 0.44026895053069 0.4454673977098782 0.4511047825503707 0.4572196954971962 0.4638563260900299 0.4710599629033281 0.4788808934832395 0.4873693042812883 0.4965797805848366 0.5065615064443235 0.5173654645972878 0.5290426363891733 0.541638001690921 0.5551965388133524 0.569757224418346 0.585358033426809 0.6020309389234548 0.6198039120583807 0.6387029219454612 0.6587479355575531 0.6799549176185238 0.7023358304921075 0.7259006340675918 0.7506512856423497 0.7765907398012155 0.8037169482927182 0.8320238599021813 0.8615034203216927 0.8921445720169607 0.9239342540910629 0.9568564021450994 0.9908949481357631 1.026028820229838 1.062237942655642 1.099500235551421 1.137792614810716 1.177091991924721 1.217372273821639 1.258607362703053 1.300773155877351 1.343843545590194 1.387791418852068 1.43259065726294 1.478215136834027 1.524639727806719 1.571836294468669 1.619780694967079 1.668447781119211 1.71781139822015 1.767847384847846 1.818528572665474 1.869846786221136 1.921752842744938 1.974246551943494 2.027288715791863 2.080869128322995 2.134958575414689 2.189545834574134 2.244590674720057 2.300102855962533 2.356042129380495 2.412387236797009 2.469136910552337 2.526259873274865 2.58373383764994
 2.35 0.3977964607220691 0.3988293859686219 0.400138887639669 0.4017324640465712 0.4036119130969866 0.405781832277801 0.4082443186349557 0.4110024687501728 0.414063978714578 0.417434544099222 0.4211258599225006 0.4251536206144735 0.4295372199780844 0.4343025511472803 0.4394792065420338 0.4451036778202672 0.4512169558266803 0.4578646305384843 0.46509449100804 0.4729599253024058 0.4815123204397939 0.4908050623229386 0.5008928356693776 0.5118256239386493 0.5236534092564079 0.5364231723354598 0.5501768923937237 0.5649565470691174 0.580797112331376 0.5977295623908038 0.6157818696039651 0.6349760043763184 0.6553319350617979 0.6768626278593487 0.6995800467064208 0.723490153169428 0.748592906331178 0.7748922626752818 0.8023791759675476 0.8310495971343704 0.8608904741381235 0.8918907518495607 0.9240333719172424 0.9573012726339909 0.9916773888003896 1.027136651585338 1.063659988383673 1.101222322670867 1.139798573854828 1.179363657124797 1.219892483297383 1.261356958659729 1.303730984809836 1.346988458494073 1.39110127144187 1.436041310197633 1.4817824559499 1.528300584357744 1.57556556537447 1.623552263068611 1.672234535442264 1.721589234246774 1.771590204795818 1.822212285775892 1.873435309054259 1.925229099484365 1.977574474708768 2.030451244959623 2.083840212856736 2.137710173203252 2.192042912778994 2.246826210131499 2.302030835364811 2.357646549926041 2.413650106389774 2.470012248240346 2.526741709652055 2.583797215267341
 2.37 0.3925079603520572 0.3935226117372286 0.394811889964201 0.3963813934143877 0.3982352200822468 0.4003759675589187 0.402807933012892 0.4055346131676925 0.4085622042766017 0.4118990020943994 0.415558701846136 0.4195553981929304 0.4239121851947989 0.4286559562705109 0.4338185041544766 0.4394390208506648 0.4455608975835526 0.4522314247461087 0.459501491844811 0.4674260874417002 0.4760581990934707 0.4854523132876009 0.4956644153755242 0.5067454895028447 0.5187455185365967 0.5317104839895533 0.5456853659415866 0.5607061429580809 0.5768097920054032 0.5940252883634365 0.6123796055351753 0.6318937151533925 0.652583586884379 0.6744631883287617 0.6975394849194062 0.7218164398164093 0.7472950137991863 0.7739731651556621 0.8018418495685709 0.830893019998874 0.8611136265663014 0.8924886164270285 0.9249999336484953 0.9586295190813787 0.9933553102287271 1.029154241112271 1.066002242135916 1.103874239946439 1.142745157291393 1.182585912874236 1.223370421206703 1.265071592458428 1.307661332303849 1.351110541766386 1.395393117059941 1.440480949427712 1.486343924978364 1.532957924519555 1.580294823388861 1.628327491282108 1.677030792079141 1.726379583667054 1.776346717760907 1.82691103972196 1.878049388373453 1.929732595813951 1.981940487228305 2.03464388069625 2.087842586998664 2.141487409421551 2.195587143557756 2.250092577106467 2.305011489670542 2.360305652551696 2.415961828543597 2.471960771722912 2.528290227238352 2.584928931097761
 2.39 0.3874823830309623 0.3884836471191883 0.3897548560518193 0.3913038082768631 0.3931347018712916 0.3952502345253537 0.3976550035240344 0.4003530057256631 0.4033517375376712 0.4066602948894973 0.4102916732026438 0.4142632673578822 0.4185989716596099 0.423327979797358 0.4284854848044515 0.4341113790138222 0.4402525540109765 0.4469580005841166 0.45428230867142 0.4622804673054753 0.4710087645548776 0.4805231874629846 0.4908787219838358 0.5021283529152353 0.5143210638290029 0.5275038369983931 0.541719653322687 0.557005492248958 0.5733963316910164 0.590920147945535 0.609599915605359 0.6294566074700059 0.6505041944533585 0.6727536454885551 0.6962109274300839 0.7208770049530849 0.7467508404498664 0.7738273939236417 0.8020966228794939 0.8315464822125732 0.8621639240935377 0.8939288978512427 0.9268243498526914 0.9608282233802488 0.9959164585061385 1.032065991964224 1.069249757019091 1.107441683332438 1.146613696826793 1.186738719546569 1.227787669516458 1.269731460597204 1.312541002338748 1.356189199830768 1.40064495355064 1.445882159208824 1.491871707591696 1.538585484401863 1.585996370095957 1.634078239719942 1.682803962741965 1.732151402882756 1.782081417943617 1.832588859632015 1.883643573384824 1.935216398189217 1.987288166401265 2.039839703562254 2.092839828212766 2.146280351704543 2.20012907801019 2.254377803530723 2.308994316901033 2.363969398793276 2.419290821718253 2.474928349824802 2.530861738697259 2.587097735151027
 2.41 0.3827572501365907 0.3837468893596929 0.3850041521203286 0.3865350369298385 0.3883456419436687 0.3904399649463227 0.3928210033335778 0.3954939540919663 0.3984680137755209 0.4017510784797869 0.4053584438130994 0.4093099048651268 0.4136306561726817 0.4183518916827988 0.4235108047130819 0.4291515879093188 0.4353223332003673 0.442074331750312 0.4494653739078927 0.457552049153207 0.4663921460416878 0.4760416521453562 0.4865585539913541 0.4979948369977556 0.5104014854066611 0.5238224822145758 0.5383008091000751 0.5538724463487592 0.5705703727755013 0.5884225656439899 0.6074500005835722 0.6276706515033994 0.6490964905038799 0.6717374877854418 0.6955956115546162 0.7206708279274365 0.7469591008301685 0.774451391897371 0.8031376603672969 0.8330038629746389 0.864030953840628 0.8962018843604943 0.9294946030882942 0.963885055619117 0.9993481844686765 1.035856928950301 1.07338722504933 1.111907005294924 1.151389198629314 1.191803730274481 1.233122521596303 1.275315489966158 1.31835054862002 1.362200606515048 1.406834568183698 1.452226333585348 1.498342797955499 1.545160851652518 1.592648380001987 1.640780263138651 1.689531375845995 1.738870587393482 1.788779761371452 1.839229755523737 1.890201421577988 1.941664605073764 1.993601145188394 2.045990874560657 2.098804619112292 2.152031197867386 2.205641422769668 2.259624098497732 2.313960022278241 2.368617983697142 2.423596764508927 2.478876138443978 2.534434871014055 2.590250719315937
 2.43 0.3783361827869006 0.3793161366257625 0.3805616468286424 0.3820777119671375 0.3838718302713567 0.3859470996154802 0.3883077175006965 0.3909593810355133 0.3939108869134448 0.397173331388075 0.4007630102454972 0.4046997187741308 0.4090105517319155 0.4137316033108831 0.4189005670991091 0.4245655360400424 0.4307754023892172 0.4375872576683447 0.4450578926167877 0.4532473971404196 0.4622157602578675 0.4720189700441423 0.4827140135716562 0.4943568768486315 0.5069955447548995 0.5206740009750948 0.5354352279292445 0.5513142067007587 0.5683419169618196 0.5865423368961775 0.6059394431193547 0.6265442105962595 0.6483696125562177 0.6714206204054213 0.6956982036368036 0.7212003297373413 0.7479189640927923 0.7758460698898713 0.8049656080158717 0.8352615369557403 0.8667148126866094 0.8993043885697947 0.9330052152402678 0.96779324049361 1.003641409170456 1.04052066303844 1.078403940671645 1.117260177327583 1.157059304821693 1.197771251399396 1.239364941605689 1.281810296152324 1.325075231782554 1.369131661133485 1.413947492596034 1.459494630172518 1.505742973331881 1.552664416862592 1.600231850723215 1.648416159890679 1.697193224206276 1.746536918219389 1.796415111028987 1.846807666122917 1.897695441214984 1.949060288079889 2.000861052386018 2.053090573526122 2.105716684445916 2.158731211470628 2.212102974129521 2.265832784978437 2.319878449420375 2.374230765524151 2.428878523841183 2.483791507220413 2.538967490621435 2.594386240925845
 2.45 0.3741591905205591 0.3751303766198456 0.3763652998042977 0.3778690587028665 0.3796493516167257 0.3817085765054119 0.3840521309704459 0.386687312236434 0.3896216171296517 0.3928681420541073 0.3964437829650881 0.4003721353401887 0.4046817941478221 0.4094103538132138 0.4146005081818799 0.4203003504805901 0.4265641732758164 0.433449768429667 0.4410178270533093 0.4493283394578802 0.458442295102887 0.4684186825420987 0.4793164893669308 0.4911877021473245 0.5040803063701215 0.5180412863749375 0.5331096252875366 0.5493193049507082 0.5666993058526496 0.5852736070528569 0.6050601861055278 0.6260720189804787 0.6483170799815818 0.6718003416627221 0.6965167747412837 0.7224653480091658 0.7496340282413358 0.7780107801019224 0.8075795660478566 0.8383203462300662 0.8702130783922286 0.9032327177670899 0.9373542169703581 0.9725515258921773 1.008794591586191 1.046053358156204 1.084297766640451 1.123497754893487 1.163621257465695 1.204635205480446 1.246509526508897 1.289212144442462 1.33271197936295 1.376977947410398 1.421977960648606 1.467683926928388 1.51406574974856 1.561095328114682 1.60874155639556 1.656978324177544 1.705778516116627 1.75512601178837 1.804981685535676 1.855326406314432 1.90613003753704 1.957385436913872 2.009052456292652 2.06112094149582 2.113570732155876 2.166373661548754 2.219517556425244 2.272974236840496 2.326741515981636 2.380789199993531 2.435098087802726 2.489664970939608 2.544460633358813 2.599483851257927
 2.47 0.3701396607047214 0.3711029759249425 0.372328450908023 0.3738223843375262 0.3755905745822942 0.3776367196831401 0.3799677173371211 0.3825892648793936 0.3855107592626484 0.3887473970341286 0.3923166743102284 0.3962444867486762 0.4005628295182986 0.4053091972663689 0.4105322840835401 0.4162807834663613 0.4226147882773813 0.4295919907028371 0.4372753822079308 0.4457269534896947 0.4550106944274456 0.4651855940308308 0.4763096403854659 0.4884348205961668 0.5016111207277774 0.515881525743595 0.5312840194413959 0.5478525843870617 0.5656122018458122 0.5845868517110432 0.6047905124307763 0.6262361609317215 0.6489267725409562 0.6728643209052247 0.6980447779078629 0.7244601135833511 0.7520982960294997 0.7809442913172759 0.8109800633982689 0.8421835740098103 0.8745297825777455 0.9079956461168687 0.9425511191290267 0.9781691534988979 1.014815698387456 1.052464700123124 1.091080102090632 1.130629844617583 1.171083864858738 1.212407096678033 1.254566470528339 1.297531913328967 1.341269348340952 1.3857486950401 1.430935868987838 1.476803781699861 1.523321340512608 1.570458448447572 1.618188004073453 1.666483901366199 1.715312029566923 1.764652273037728 1.814483511115466 1.864779617963436 1.91550946242106 1.966654907851541 2.018186811987549 2.070104026774938 2.122368398214525 2.174958766201978 2.227865964365805 2.2810698199035 2.334549153415875 2.388293778739582 2.442273502777898 2.496487125329772 2.550903438917188 2.605531228610869
 2.49 0.3662392486178883 0.3671954700288004 0.3684136101825097 0.3699001678146022 0.3716590413583794 0.3736963289320768 0.3760172283237582 0.3786300369738872 0.3815451519555759 0.3847770699525098 0.3883470872345514 0.3922823996310204 0.3966177025016541 0.4013945907052452 0.4066622585659592 0.412476599837333 0.4188950076639532 0.4259824745408169 0.4338019922703743 0.442418551917256 0.4518951437606837 0.4622927572445683 0.473670380925294 0.4860780024171922 0.4995656083357055 0.5141751842382445 0.5299427145627373 0.5468981825638783 0.5650695702470728 0.5844738583000851 0.6051240260223898 0.62703005125223 0.650194910291387 0.6746135778276625 0.7002820268550797 0.727189228591805 0.7553201523957966 0.784656765678184 0.8151790338143817 0.8468629200529462 0.8796813854221783 0.9136073886344788 0.948611885988464 0.9846618312688467 1.021727175644092 1.059773867561852 1.098769852642199 1.138680073568639 1.179471469976959 1.221109978341864 1.263561531861468 1.306793060339604 1.350773490065996 1.395468743694289 1.440846740117957 1.486878394344102 1.533532617365148 1.580780316028459 1.628593392903896 1.676943746149311 1.725797269374021 1.775147851500256 1.82494537662262 1.875191723865568 1.925836767238935 1.976881375491518 2.028286411962759 2.080042734432527 2.132120194969045 2.184509639774965 2.237179909031643 2.290120836741611 2.343322250569309 2.396754971680069 2.450405814577419 2.504266586938699 2.558315089449067 2.612540115633882
 2.51 0.3625126681598251 0.3634636539788774 0.3646767484367221 0.3661563503185201 0.3679088581189999 0.3699393700301765 0.3722536839268389 0.3748617973498036 0.3777731074869383 0.381005611151952 0.3845817047609545 0.3885319843067851 0.3928931453311099 0.3977101828942894 0.4030352915430165 0.4089264652757257 0.4154466975057731 0.4226609810223906 0.4306363079494113 0.439438669701771 0.4491320569397841 0.4597774595211964 0.4714318664510154 0.4841502658291206 0.4979766447956533 0.5129519894741906 0.5291132849127025 0.5464875150222959 0.565097662513747 0.5849617088318262 0.6060886340874141 0.6284834169874163 0.6521470347624772 0.677074463092496 0.7032576760299503 0.7306806459210291 0.7593273433245811 0.7891767369288808 0.8202067934662192 0.8523904776253228 0.8856987519616069 0.9201015768052682 0.9555689101672237 0.9920667076429026 1.029561922313897 1.06801950464748 1.107404402394 1.147682560482151 1.188819920912147 1.230779422646787 1.273528001500437 1.317032590025925 1.361258117399383 1.406172509303018 1.451743687805845 1.497940571242391 1.544734074089377 1.592089106840398 1.639990575878612 1.688389383347457 1.73727842701941 1.786628600162807 1.836399791406734 1.886584884604022 1.937163758692348 1.988087287553482 2.039366339870678 2.090960778984253 2.142851462745361 2.195027243367995 2.247470967279233 2.300159474967771 2.353073600830744 2.406193173018883 2.459518013280038 2.513025936801074 2.566696752048198 2.620529260605736
 2.53 0.3590390831442851 0.3599858736235592 0.3611930884208907 0.3626682263687015 0.3644150860202795 0.3664410656379754 0.3687513631792542 0.3713549762806012 0.3742672022392826 0.3775039379929612 0.3810905800971676 0.385060724700627 0.3894554675184419 0.3943203038031318 0.3997123283135294 0.405695535281535 0.4123309183767288 0.4196894706688429 0.4278381845880919 0.4368450518833658 0.4467760635782835 0.4576922099251095 0.4696514803565354 0.4827038634353257 0.4968963468018314 0.5122669171193714 0.5288495600174854 0.5466702600330577 0.5657480005493167 0.5860977637327092 0.6077285304676562 0.6306402802891887 0.6548319913134687 0.6802936401661982 0.7070142019089201 0.7349776499632115 0.7641629560327796 0.794547090023457 0.8261040199611059 0.8588057119074349 0.8926211298737327 0.9275182357325236 0.9634639891271537 1.00042234737931 1.038358265394482 1.07723769556537 1.117022587673254 1.157676888787318 1.199166543161954 1.241453492132043 1.284505674006227 1.328285023958179 1.372760473915888 1.417896952448958 1.463663384653949 1.51002769203775 1.556958792399021 1.604425599707698 1.65241002398259 1.700866971167065 1.749779343002857 1.799126036902007 1.848880945816937 1.899002958108709 1.94949495741345 2.000315822506984 2.051456427167694 2.102888640037612 2.154592324481789 2.206556338445941 2.258761534312407 2.311187758754452 2.363814852588912 2.416632650627241 2.469618981524965 2.522775667629578 2.576069524826913 2.629500362386009
 2.55 0.3558399991337283 0.3567825173985753 0.3579859965508278 0.3594563354679792 0.3611993327591642 0.3632209867538109 0.3655291954882313 0.3681323566901474 0.3710465677611569 0.3742913257571345 0.3778946273665737 0.3818912688868649 0.3863243461985136 0.3912478547372973 0.3967197894643624 0.4028051448342614 0.4095719147609305 0.4170910925816099 0.4254326710187051 0.4346676421395922 0.4448589973143678 0.4560707271715432 0.4683598215516854 0.4817742694590059 0.4963600590108986 0.512153177385428 0.5291856107667698 0.5474813442886056 0.5670563619754742 0.5879226466820797 0.6100841800305628 0.6335399423457317 0.6582849125882629 0.6843080682858672 0.7115923854624302 0.7401188385651271 0.7698654003895175 0.8008050420026225 0.8329097326639896 0.8661484397447496 0.9004891286446701 0.9358947627072113 0.9723313031325878 1.009763708888846 1.04815393662096 1.087463940557952 1.127658672418048 1.168698081311874 1.210547113643701 1.253168713010743 1.296526820100525 1.340586372586327 1.385314305020705 1.430675548727115 1.476638031689641 1.523169678440835 1.570235409947695 1.617823143495775 1.665878792571461 1.714391266742402 1.763333471536141 1.812677308316928 1.862392674160759 1.912460461728641 1.962863559138109 2.013580849833 2.064573212451525 2.115841520692638 2.167356643180731 2.219107443328677 2.271065779199243 2.323229503364892 2.375568462766003 2.428063498567533 2.480724446014142 2.533518134283813 2.586436386339998 2.639466018782302
 2.57 0.3528780557783732 0.353817308620733 0.3550172751433942 0.35648535426685 0.358225544653515 0.3602453446968114 0.3625530525082735 0.3651583659026666 0.3680795823811238 0.3713372991122985 0.374961912911535 0.3789923202180553 0.3834765170701655 0.3884684990784775 0.3940322613971523 0.4002367986931604 0.4071521051135627 0.4148531742508118 0.4234109991060742 0.4328955720505741 0.4433748847849609 0.4549089282966999 0.4675556928154876 0.481361167766694 0.4963713417228314 0.5126192023530529 0.5301337363706811 0.548935929478768 0.5690377663136914 0.5904512303867849 0.6131743040240074 0.637203968303654 0.6625302029921086 0.6891399864776445 0.717014295702273 0.7461291060916446 0.7764603914830068 0.8079781240512209 0.8406502742328428 0.874445810648272 0.9093267000219724 0.9452579071007718 0.9822023945702436 1.020121122969175 1.058976050602134 1.098729133450131 1.13934032507939 1.180772576548237 1.222987836312107 1.265949050126676 1.309619160949141 1.353962108837636 1.398943830848813 1.444530260933582 1.49068932983103 1.537387964960524 1.584598090312017 1.632288626334558 1.680431489823028 1.728987593803112 1.777958847414516 1.827286155792456 1.876970419947413 1.926983536643195 1.977295398273305 2.027887892735632 2.078740903305495 2.129835308507049 2.181160981983072 2.232687792363162 2.284397603130351 2.336288272486174 2.388329653214201 2.440522592542067 2.492835932002018 2.545269507289996 2.597811148123303 2.65043067809685
 2.59 0.350099419624808 0.351035198253986 0.352233055127873 0.3536994892080004 0.3554398992076319 0.3574610835812649 0.3597723405122245 0.3623857678983488 0.3653176633357655 0.3685948241007622 0.3722492471297476 0.3763229289973059 0.3808678658923447 0.3859440535923359 0.3916154874356505 0.3979581622919876 0.405043072530899 0.4129482119884086 0.4217455739317283 0.4315101510220714 0.4423049352755627 0.4541939180222491 0.4672300898632078 0.481460440625758 0.4969279593167729 0.5136646340740962 0.5316954521160638 0.5510373996891316 0.571702462013612 0.5936946232275224 0.6170108663285438 0.6416461731140963 0.6675855241195304 0.6948118985544397 0.7233022742370959 0.7530316275270089 0.7839699332556178 0.8160881646551132 0.849350293285397 0.8837202889591825 0.9191601196652395 0.9556337514897895 0.9930991485360547 1.031517272841968 1.070848084296046 1.111052540551439 1.152090596938148 1.193923206373442 1.236510319270448 1.279814883444958 1.323798844020427 1.368429143331198 1.413666720823944 1.459480512957347 1.505835453100014 1.552705471426655 1.600050494812519 1.647840446726102 1.696058247120152 1.744674812320961 1.793652054915984 1.842980883639766 1.892622203258228 1.942567914451294 1.992777913693896 2.043254093135361 2.093956340477209 2.144874538849366 2.196000566684817 2.247303297592723 2.298763600230012 2.350380338171474 2.402124369778372 2.453985548065598 2.505961720567403 2.558033729201707 2.610179410133028 2.66238959363406
 2.61 0.347482177362028 0.3484156581155187 0.3496136892006844 0.3510811696182371 0.3528238981299874 0.354849273248743 0.3571674932263696 0.3597925560400166 0.3627434593765064 0.3660482006148877 0.3697407768071525 0.3738691846571193 0.3784874204974793 0.3836614802650105 0.389459359473954 0.3959590531875604 0.4032365559877998 0.4113718619432413 0.4204389645750985 0.430510856821446 0.4416535309996032 0.4539289787666905 0.4673901910783548 0.4820821581456697 0.4980438693902075 0.5153053133972875 0.5338874778673997 0.5538063495658072 0.5750679142703281 0.5976731567172984 0.6216180605457191 0.6468896082395881 0.6734707810684212 0.7013425590259624 0.7304769207670881 0.7608468435429078 0.7924183031340624 0.8251592737822273 0.8590297281198207 0.8939936370979213 0.9300099699124014 0.9670396939282779 1.005039774602287 1.043970175403687 1.083788857733295 1.12445278084076 1.165924901740087 1.208162175123407 1.251125553273008 1.29477798597163 1.339080420411035 1.383996801098852 1.42949106976372 1.475531165258718 1.522082023463113 1.569116577182413 1.616591756046758 1.664488486407642 1.712778691232981 1.761433290000552 1.810434198589795 1.859742329172002 1.909338590098911 1.959204885789711 2.009322116616467 2.059670178788003 2.11021996423223 2.160961360476966 2.211866250529227 2.26293351275306 2.314144020745876 2.365476643213356 2.416922243842918 2.468459681175772 2.520079808477603 2.571779473607873 2.6235305188878 2.675339780967009
 2.63 0.3450651294751955 0.345997174491962 0.3471960453933334 0.3486654412174411 0.3504133607724618 0.3524468026268925 0.3547767650980601 0.3574182462388619 0.3603922438227396 0.363729755326885 0.3674697779136807 0.3716623084103718 0.3763683432869736 0.3816548786324108 0.3875979101288937 0.394275433024527 0.4017694421041553 0.4101599316584438 0.4195238954511961 0.4299333266849084 0.4414562179645624 0.4541515612596567 0.4680713478644779 0.4832595683566128 0.4997512125537016 0.5175722694684357 0.5367417272617988 0.557272573194554 0.5791647935769796 0.6024183737168525 0.6270222978656845 0.6529625491632106 0.6802171095801334 0.7087599598591247 0.7385660794540891 0.7695994464676882 0.8018270375871337 0.8352098280182478 0.8697087914177977 0.9052848998241053 0.9418931235859387 0.9794924312896868 1.018039789684823 1.057490163607666 1.09780451590343 1.138937807346593 1.18084799655956 1.223496039929654 1.266839891524419 1.310840503005261 1.355461823539419 1.400664799710278 1.44641537542604 1.492675491826744 1.53941808718967 1.586614096833102 1.634226453018489 1.682217084851005 1.730575918178511 1.779275875488936 1.828277875806092 1.877562834583934 1.927112663599267 1.976897270842933 2.026908560409473 2.077117432385288 2.12750278273532 2.178056503188251 2.228759481120254 2.279580599437307 2.330529736456083 2.381577765783443 2.432704556194548 2.483908971509603 2.535180870469267 2.586499106608747 2.63785352813058 2.689233977776164
 2.65 0.3428886842796366 0.3438207421380984 0.3450221010257371 0.3464957600164353 0.3482507179626672 0.350294973486136 0.3526395249667101 0.355301370529656 0.3583055080311716 0.361682935042215 0.3654776488306357 0.369745646341601 0.3745509241763252 0.3799654785690951 0.3860703053625982 0.3929473999815499 0.400679757404621 0.4093513721346687 0.4190392381672672 0.4298163489575425 0.4417506973853099 0.4548992757185161 0.4693120755749856 0.4850290878824741 0.5020843028370282 0.5205007098596538 0.5402932975512938 0.5614680536461172 0.5840249649631195 0.6079570173560394 0.6332511956615886 0.659887483646002 0.6878418639499062 0.717085318031511 0.7475848261081253 0.7793053670960001 0.8122089185485024 0.8462534565926212 0.8813979558638103 0.9175993894391711 0.9548127287689789 0.9929939436065567 1.0320970019365 1.072078869901259 1.11289451172608 1.154500889642316 1.196854963809105 1.239914692233426 1.283640030688542 1.327990932630827 1.372930349114992 1.418418228707713 1.464422517399673 1.510909158516018 1.557843092625244 1.605187257446514 1.652922587755428 1.70101301528824 1.749428468644542 1.798160873188429 1.847161150948135 1.896421220514186 1.945910996936047 1.995612391617303 2.045506312209367 2.095572662503744 2.145793342322857 2.196147247409449 2.24662626931459 2.297209295284282 2.347887208144698 2.398628886186074 2.449445203045252 2.500315027586918 2.551219223783534 2.602155650594002 2.653104161841064 2.704063606087479
 2.67 0.3409482523096392 0.3418823586324629 0.343086637019148 0.3445680865777451 0.3463337062030649 0.3483904945676615 0.3507544501111757 0.3534415710280397 0.3564798552535434 0.3599043004482608 0.3637649039808386 0.3681196629091464 0.373037573959789 0.3785976335059804 0.3848828375437811 0.3919811816666983 0.3999776610386495 0.4089572703652898 0.4189980038637044 0.4301748552304661 0.4425518176080574 0.4561878835496621 0.4711260449823212 0.487409293168459 0.5050636186657786 0.5241090112855269 0.5445564600491325 0.5664089531432159 0.5896634778729744 0.6143050206139433 0.6403195667621342 0.6676801006825543 0.6963596056561057 0.726326063824869 0.7575434561357739 0.7899717622826574 0.8235689606467127 0.8582920282353339 0.8940969406193564 0.9309376718686988 0.9687671944864075 1.00753847934111 1.047206495597882 1.087724210647525 1.129047590034267 1.171129597381895 1.213929194318305 1.257403340398499 1.301509993026019 1.346209107372828 1.391462636297643 1.437234530262739 1.483483737249204 1.530189202670684 1.577299869285606 1.624796677107886 1.672653563316151 1.720829462161455 1.769308304873523 1.818059019565526 1.867055531137383 1.916276761177629 1.965704627863831 2.015310045861591 2.065083926222123 2.114996176278436 2.165039699540135 2.215192395586838 2.265445159960244 2.315768884054861 2.366163455007398 2.416617755584858 2.467102664071334 2.517618054153535 2.568162794805049 2.618705750169387 2.669246779441793 2.719775736749871
 2.69 0.3392194410384877 0.3401569190661438 0.341368532544794 0.3428582806151556 0.3446371622125152 0.3467131760580426 0.3490993206485247 0.3518165942445196 0.3548969948569336 0.3583775202320179 0.3623131678347871 0.3667679348308601 0.3718158180667219 0.3775398140484084 0.3840279189186132 0.3913711284322181 0.3996584379302461 0.4089748423122391 0.4194023360070591 0.4310119129421153 0.4438665665110159 0.4580242895396475 0.47352607425068 0.4904089122265011 0.5086977943705787 0.5284087108672543 0.5495476511399661 0.5721116038079066 0.5960935566411123 0.6214754965139897 0.6482384093572775 0.6763492801084485 0.7057800926605511 0.7364938298094934 0.7684484731997732 0.8016020032686539 0.8359103991887916 0.871326638809312 0.9078036985953463 0.9452935535660218 0.9837481772309182 1.023116541524985 1.063354616741931 1.10441337146609 1.146244772502751 1.188804784806991 1.232049371410975 1.27593449334976 1.320419109585593 1.36546317693071 1.411028649968646 1.457079480974064 1.503570619831101 1.550482013950242 1.597774608183742 1.645412344739577 1.693384163093962 1.741632999902422 1.790160788909437 1.838927460856669 1.887904943389774 1.937085160963818 1.986438034747309 2.035944482524843 2.085585418598393 2.135342753687242 2.185195394826575 2.235134245264751 2.285149204359254 2.33522116747136 2.385331025859507 2.435466666571413 2.485618972334936 2.535786821447704 2.585950087665535 2.636098640089653 2.686222343052736 2.736318056003805
 2.71 0.3376922499079003 0.3386364110428132 0.339857759986103 0.341361295909728 0.3431560177876852 0.3452529243876394 0.3476670142610298 0.3504222857316559 0.3535507368827415 0.3570973655424769 0.3611191692680408 0.3656861453281003 0.3708812906837909 0.3767886019681758 0.3835030754641848 0.3911187070810344 0.3997264923291268 0.4094124262934322 0.4202585036053511 0.4323367184130591 0.4457070643503354 0.460423534503873 0.4765271213790752 0.4940488168643353 0.513009612193804 0.5334204979086423 0.5552844638167632 0.5785934989510628 0.6033355915261416 0.629487728893518 0.6570248974953352 0.6859140828165637 0.7161182693357 0.7475974404739647 0.7803075785430017 0.8142026646910807 0.8492356788478048 0.8853565996673269 0.9225154044700765 0.9606620691830018 0.9997455682783268 1.039716874710832 1.080526959853654 1.122123793432621 1.164464343459112 1.207499576161459 1.251185455914884 1.295477945169988 1.340335004379787 1.385718591925304 1.431583664039727 1.477903174731131 1.524638075703778 1.571750316277994 1.619201843308641 1.666982601102177 1.715046531332327 1.763374572954361 1.811926662117996 1.860704732078923 1.90966071310898 1.958785532404971 2.008050113996137 2.057444378650314 2.106939243778755 2.156536623339658 2.206196427740393 2.255918563738452 2.305683934341129 2.355482438703946 2.405303972027841 2.455118425455131 2.504944685964265 2.55474463626339 2.604525154682738 2.654277115065854 2.703980386659687 2.753632834003562
 2.73 0.3363747656466182 0.3373279099696219 0.3385603801939893 0.340079175521567 0.3418932949633856 0.3440147373315907 0.3464615012299073 0.3492585850426369 0.3524429869221883 0.3560627047751425 0.36018373624685 0.3648800787045632 0.3702387292191024 0.3763526845450563 0.3833179410995173 0.3912344949393519 0.4001923417370062 0.4102824767548476 0.4215818948180433 0.4341645902859745 0.4480895570221892 0.4634027883628926 0.4801462770839764 0.4983450153665878 0.5180149947612395 0.5391632061504599 0.561786639709987 0.5858732848685057 0.6114051302659292 0.6383551637102285 0.6666933721328062 0.6963817415424239 0.727381256977677 0.7596439024580233 0.7931256609333681 0.8277755142322034 0.8635424430083084 0.9003754266860107 0.9382224434040121 0.9770284699577811 1.016744481740517 1.057317452682684 1.098695355190127 1.140831160080762 1.183674836519857 1.227179351953895 1.271299672043034 1.315991760592163 1.36121357948056 1.40692508859016 1.453086245732429 1.499667006573863 1.546620324560114 1.593918150838736 1.641532434180581 1.689433120899831 1.73759415477269 1.78597547695473 1.834558025896907 1.883323737260256 1.932243543829273 1.981308375423984 2.030480158810732 2.079748817611669 2.129094272212985 2.178509439671859 2.227972233622177 2.277464564178997 2.326976337841803 2.376497457396531 2.426018821816408 2.475518326161604 2.52498786147771 2.574425314693072 2.623821568514976 2.673164501324724 2.722444987071595 2.77165089516573
 2.75 0.3352581578593627 0.3362215746200599 0.3374665380161633 0.3390030472781228 0.3408401014524099 0.3429906993937386 0.3454738397558708 0.3483185209810084 0.3515657412877704 0.3552714986577573 0.3595037908207 0.3643456152381969 0.3698879690860364 0.3762298492351074 0.3834742522308954 0.3917191742715682 0.4010606111846476 0.4115875584022709 0.4233790109350395 0.4365039633444588 0.4510204097139664 0.4669713436185507 0.484392758092962 0.5033066455985139 0.5237229979884787 0.5456428064720751 0.5690590615770517 0.5939547531108657 0.620304870120458 0.6480794008506272 0.6772413327010027 0.7077506521816188 0.7395603448670914 0.7726233953493994 0.8068877871892716 0.8423015028661831 0.8788095237269608 0.9163608299330031 0.9548964004061129 0.9943642127729515 1.03471024330811 1.075880466875808 1.117824856870214 1.160490385154406 1.203830021997955 1.247794736013154 1.29233949408989 1.337421261329153 1.382997000975211 1.429028674346432 1.475467240764763 1.522293657483891 1.569460879616062 1.616938860057585 1.664700549413024 1.712706895918076 1.760938845361148 1.809368341003651 1.857966323498993 1.906714730810304 1.955594498126892 2.004575557779435 2.053639839153922 2.10277826860436 2.151970769364243 2.201198261456802 2.250450661604052 2.299709883134636 2.348953835890484 2.398194426132307 2.447401556443921 2.496574125635432 2.54569202864529 2.594765156441226 2.643762395920084 2.692693629806568 2.741538736550932 2.790306590225596
 2.77 0.3343106748687181 0.3352856429512393 0.3365464580827863 0.3381031195211904 0.3399666263468512 0.3421489774552329 0.3446741715479986 0.3475752071227783 0.3508960824615743 0.3546987956178034 0.3590573444019743 0.3640627263660033 0.3698119387861655 0.3764089786446841 0.3839588426099564 0.3925665270154188 0.4023260278370479 0.4133273406695023 0.4256494607009017 0.439356382686246 0.4545031009194747 0.4711306092041656 0.4892699008228764 0.5089339685051267 0.5301328043940235 0.5528584000115299 0.5770997462223778 0.6028318331966278 0.6300276503708734 0.658650186408095 0.6886574291561613 0.7200033656049836 0.7526399818423187 0.7865142630082297 0.821570193248199 0.8577557556649003 0.8950099322686301 0.9332787039264012 0.9725040503096987 1.012630949840905 1.053602379638393 1.095365315460291 1.137867731646924 1.181056601061935 1.224881895032083 1.269297583285736 1.314256633890044 1.359715013186813 1.405630685727074 1.451968614204358 1.498679759386672 1.545737080047201 1.593101532893716 1.64074407249671 1.688637651216271 1.736743219127684 1.785041723945783 1.833505110948044 1.882104322896452 1.930820299958117 1.979643979624677 2.028536296630477 2.077489182869542 2.126482567311346 2.175506375915405 2.224532531544673 2.273560953877782 2.32257155932012 2.371555260913765 2.420500968246281 2.469399587358399 2.518230020650581 2.566993166788499 2.615687920607424 2.664294173015553 2.712809810896289 2.761226717009474 2.809541769891612
 2.79 0.3335126397937409 0.3345004281593055 0.3357804408320537 0.3373606770960375 0.3392521360641457 0.3414738166708663 0.3440477176637319 0.347011837593451 0.350418174802722 0.3543307274137336 0.3588354933143478 0.3640244701429699 0.3700066552721015 0.3768870457905804 0.3847766384845053 0.3937804298168464 0.403995415905742 0.4155105925014825 0.4284019549621804 0.4427314982281279 0.4585502167948426 0.4758951046848023 0.4947891554178673 0.5152433619803942 0.537258716793039 0.5608232116772524 0.5859198378204662 0.6125175857399747 0.6405824452455083 0.6700724054005046 0.7009434544820736 0.7331435799396642 0.766618768352427 0.8013140053852805 0.8371702757436787 0.8741295631270841 0.9121318501811466 0.9511191184485918 0.9910313483188193 1.031812518976216 1.073405608347184 1.115753593045886 1.158804448318715 1.20250514798749 1.246806664391373 1.291659968327524 1.33702102899049 1.382847813910332 1.429085288889498 1.475713417938438 1.522682163209981 1.569964484932461 1.617510341341612 1.665303688611224 1.713313480782586 1.761503669692691 1.809853204901247 1.858324033616467 1.906919100619665 1.955597348188659 2.004340716019994 2.053140141149979 2.101965557874564 2.150808897668056 2.199650089100685 2.248470057755031 2.297269726141316 2.346027013611586 2.394734836272775 2.443381106898677 2.491957734840835 2.540452625938351 2.588856682426638 2.63715880284513 2.685368881943955 2.73346581058959 2.781439475669514 2.829298759995869
 2.81 0.332883446850244 0.3338873149578315 0.3351868587604478 0.3367940775672619 0.3387199705222846 0.3409845365973838 0.3436147745840314 0.3466506830837797 0.3501532604974683 0.3541925050131625 0.3588604145928215 0.3642589869576983 0.3704992195724707 0.377694109628103 0.3859566540234403 0.395394849345534 0.4061056918487 0.4181751774323091 0.4316783016173106 0.4466750595214894 0.4632074458334568 0.4813094547853755 0.5009990801244202 0.5222813150829736 0.5451491523475586 0.5695855840265073 0.5955646016163695 0.6230551959670581 0.6520133572457358 0.6823940748994425 0.7141453376164646 0.7472131332864487 0.7815384489592586 0.8170612708025802 0.8537225840582741 0.8914593729974772 0.9302106208744572 0.9699143098792193 1.01050942108887 1.051939934417738 1.094143828566255 1.137067080968605 1.18065666773913 1.224857563617512 1.269621741912727 1.31490117444577 1.360644831491163 1.406823681717241 1.453379692125236 1.500281827987135 1.547483052782348 1.59496432813317 1.64268761373905 1.690614867309665 1.738716044496819 1.786974098825159 1.835359981621716 1.883844641944284 1.932409026508641 1.981034079614613 2.029701743070999 2.078381956119354 2.127065655356645 2.175743774656792 2.224397245091085 2.273005994847512 2.321560949148982 2.370061030170478 2.418478156955126 2.466811245329209 2.51505920781613 2.563203953549334 2.611244388184205 2.659159413808952 2.706959928854494 2.75463282800335 2.802170002097575 2.849579338045715
 2.83 0.3324635578587534 0.3334837560651158 0.3348061528834738 0.3364427476470637 0.3384065395297169 0.340719527539119 0.3434127105088443 0.3465320870891631 0.3501426557366259 0.3543254147024208 0.3591783620195065 0.3648094954885208 0.371337812662464 0.3788813108301579 0.387554986998481 0.3974668378733791 0.4087158598396529 0.4213850489395221 0.4355464008499661 0.4512519108588431 0.4685455738397865 0.4874483842258794 0.5079753359821093 0.5301234225766014 0.5538806369506323 0.5792229714874255 0.6061194179797278 0.6345289675961687 0.664404610846404 0.695695337545044 0.7283441367743663 0.7622929968458179 0.7974779052603039 0.8338378486672667 0.8713078128225571 0.909823782545097 0.949320741672339 0.9897366730145206 1.031009558307719 1.073078378165705 1.115886112030603 1.159372738122353 1.203488233386985 1.248175573443701 1.293386732530777 1.339073683450272 1.385189397511572 1.431692844473745 1.478549992486734 1.525700808031379 1.573128255858271 1.620794298925455 1.668667898334976 1.71671401326827 1.764900600920422 1.813211616433272 1.861608012827403 1.910078740932989 1.958607749319536 2.007154984224491 2.055720389480769 2.104276906443158 2.152813473913646 2.20131102806566 2.249750502367233 2.298132827503097 2.346437931295729 2.394665738625346 2.442786171348855 2.490810148217786 2.538716584795205 2.586505393371616 2.63416748287988 2.681690758809141 2.729076123117792 2.776321474145481 2.823416706524172 2.870350711088282
 2.85 0.3322784989471176 0.3333172688872829 0.3346658293936784 0.3363341798226082 0.3383393193764862 0.3407062470973291 0.3434699618590651 0.3466834623586609 0.3504167471060644 0.3547618144129661 0.3598216623803769 0.3657132888850236 0.3725636915645625 0.3804918678016108 0.3896178147065951 0.4000485290994201 0.4118820074899547 0.4251992460573373 0.4400672406281004 0.4565329866531156 0.4746334791833575 0.4943857128444897 0.5157946818102709 0.538853379774783 0.5635387999234822 0.5898229349030725 0.6176667767902032 0.6470243170589919 0.6778425465473716 0.7100634554222662 0.7436270331435927 0.7784692684270919 0.8145251492059904 0.8517276625914936 0.8900087948321106 0.9293025312718162 0.9695438563070458 1.010666753342532 1.052608204745977 1.095309191801572 1.138706694662357 1.182743692301427 1.227369162461994 1.27252608160629 1.318168424863336 1.364246165975559 1.410719277244278 1.45753072947405 1.504652491915887 1.552056532209338 1.59968381632346 1.647517308496653 1.695515971175394 1.743653764951854 1.791900648500407 1.840237578513045 1.888647509633693 1.937090394391439 1.985547183132678 2.03400982395218 2.082458262623089 2.130873442525865 2.179237304576154 2.22753878715163 2.275768826017782 2.323909354252679 2.371949302170707 2.419878597245295 2.467698164030633 2.5153869240824 2.562945795877507 2.610374694732861 2.657642532723177 2.704769218597829 2.751734657696766 2.798546751865504 2.845186399369198 2.891661494805823
 2.87 0.3323428574356464 0.3334004323849947 0.3347764565036673 0.336479929170085 0.3385308496140662 0.3409582169105427 0.3438010299721335 0.3471192875405756 0.3509929881770134 0.3555181302511452 0.3608117119292282 0.3669977311609414 0.3742041856651067 0.3825590729142694 0.3921803901181355 0.4031801342058705 0.4156503018072549 0.429666889232701 0.445294892452129 0.4625743070727032 0.4815331283154287 0.5021843509906101 0.5245229694721706 0.5485339776708341 0.5741893690061701 0.6014511363775017 0.6302762721336777 0.6606097680417102 0.6923946152542777 0.7255658042760955 0.7600613249291529 0.7958101663168207 0.8327443167868274 0.8707947638931082 0.9098894943565263 0.9499614940244684 0.9909437478293156 1.032767239745794 1.075369952747202 1.118688868760522 1.162665968620414 1.207240232022096 1.252359637473109 1.297972162243982 1.34402678231778 1.390477472338556 1.437273205558696 1.484385953785178 1.531766687324722 1.579386374927862 1.627186983731931 1.675170479202951 1.723277825076467 1.771490983297284 1.819790913958157 1.868138575237399 1.916515923335443 1.964912912410349 2.013292494512257 2.061653619516809 2.10995923505753 2.158218286457182 2.206392716658097 2.254492466151502 2.302477472905827 2.350359672294026 2.398128997019898 2.445764377043439 2.493257739505207 2.54060700864974 2.587813105748006 2.634855949018923 2.681735453549938 2.728450531216687 2.774980090601748 2.821345036912493 2.867533271898054 2.913524693765418
 2.89 0.3326532788934913 0.333733884112414 0.3351376614626779 0.3368816103439148 0.3389837300122252 0.3414790195741085 0.3444104779792898 0.3478481040124434 0.3518788962838137 0.3566098532187316 0.3621649730460289 0.3686772537853494 0.3762806932333576 0.3851072889488441 0.3952760382367295 0.4068949381309657 0.4200549853763352 0.4348291764091494 0.4512715073368447 0.4694199739164788 0.4892925715321255 0.5108912951711704 0.5342091393995054 0.5592170983356268 0.5858841656236319 0.61416233440512 0.6440005972899951 0.6753389463261728 0.7081143729681911 0.7422588680447276 0.7777014217250214 0.8143700234842041 0.8521916620675378 0.8910943254535646 0.931006000816165 0.9718556744855312 1.013573331908053 1.056092957605118 1.099348535130835 1.143277047028668 1.187820474787001 1.232919798793618 1.278520998289114 1.324571051319235 1.371019934686142 1.417829623898619 1.464941093121208 1.512327315122289 1.559949261221101 1.607757901233713 1.655725203417937 1.703833134417207 1.752032659203402 1.800304741018645 1.848620341316057 1.896962419699494 1.945300933862249 1.993627839524747 2.041913090371219 2.090147637985373 2.138303431785065 2.186380418955975 2.234360544384292 2.282221750588423 2.329966977649726 2.377576163142278 2.425049242061684 2.472375146752938 2.519535806837337 2.566531149138473 2.613359097607294 2.66001157324625 2.706486494032548 2.752774774840496 2.798875327362983 2.844788060032075 2.890500877938762 2.936013682751849
 2.91 0.3332124643557478 0.3343153174178433 0.3357511277360493 0.337536894730346 0.3396986176820471 0.3422692957279355 0.3453019278533335 0.3488745128841066 0.353082049477602 0.3580455361125205 0.3638959710777238 0.370774352459975 0.3788216781306151 0.3881679457311729 0.3989371526579109 0.4112332960453062 0.4251413727484663 0.440731379324481 0.458048312012711 0.4771231667140113 0.4979649389688929 0.5205686239346209 0.5449142163612498 0.5709687105665984 0.5986881004101614 0.6280213792659625 0.658907539994345 0.6912825749127055 0.725074475765167 0.7602112336911966 0.7966198391931631 0.8342202821028435 0.8729405515468696 0.9127036359111258 0.9534345228040924 0.9950611990191371 1.03751465049576 1.08072586227979 1.124627818482529 1.169158502238866 1.214257895664333 1.259868979811128 1.305932734623104 1.352408138889713 1.399241170198924 1.446392804889105 1.493804017999882 1.54144678322197 1.589273072845983 1.637264857710225 1.685383107147466 1.733587788930708 1.781862869217941 1.830168312495901 1.878495081522818 1.926805137270186 1.975089438863528 2.023328943522182 2.071494606498111 2.119588381013736 2.167579218198799 2.215459067026265 2.263217874247272 2.310836584325128 2.358316139368365 2.405636479062861 2.452797540603034 2.499790258622114 2.546603565121505 2.593228389399246 2.639674657977574 2.685921294529606 2.731978219805141 2.777834351555605 2.823480604458132 2.868915890038803 2.914148116595059 2.959178189117282
 2.93 0.3340201676914754 0.3351484787961722 0.3366205923376488 0.3384555077554119 0.34068122435497 0.3433377413021661 0.3464850576164815 0.350210172163309 0.3546210836451956 0.3598477905920565 0.366030291350358 0.3733195840712712 0.381857666697797 0.3917805369508601 0.4032081923143752 0.4162436300192836 0.4309648470265612 0.4474358400091979 0.4656926053331492 0.4857551390372591 0.5076274368121566 0.5312924939781244 0.5567203054619407 0.5838708657726958 0.6126911689765817 0.643121208670658 0.6750929779555926 0.7085364694073785 0.7433746750480278 0.7795295863152438 0.8169211940310721 0.8554724883695297 0.8951034588232173 0.9357330941689107 0.9772903824321383 1.01969731085074 1.062883865837414 1.106782032941248 1.151323796808245 1.196449141140834 1.242094048656372 1.288206501044648 1.334726478924377 1.381611961798693 1.428811928009648 1.476278354691706 1.523972217724253 1.571846491683109 1.619882149791053 1.668030163867368 1.716272504276396 1.764560139875125 1.81288503795979 1.861208164211518 1.909519482640992 1.957782955532166 2.00598754338501 2.054114204857313 2.102155896705536 2.150071573724716 2.197872188687442 2.245539692281896 2.293063033048965 2.340414157318446 2.387613009144324 2.434629530239155 2.481454659907547 2.528098334978755 2.574550489738384 2.620800055859225 2.666838962331227 2.712665135390599 2.75828849844808 2.803689972016358 2.848867473636665 2.893829917804553 2.938568215894861 2.98308127608589
 2.95 0.3350831931134898 0.3362401653839363 0.3377528433059884 0.3396422263378958 0.3419393138083904 0.3446931049112098 0.3479715986986234 0.3518717940739652 0.3565136897831684 0.3620362844053074 0.3685955763421416 0.376343563806666 0.3854302448106655 0.3959906171512752 0.4081426783965447 0.4219844258700092 0.4375888566342647 0.455009967473551 0.4742767548753386 0.4953982150109242 0.5183663437150313 0.5431541364644193 0.5697245883554999 0.5980246940809602 0.6279954479053965 0.6595678436399565 0.6926668746159899 0.7272155336577112 0.7631298130538731 0.8003287045284511 0.8387291992103414 0.8782472876020728 0.9188009595475322 0.9603112041987072 1.002699009981444 1.045889364560226 1.089810254801966 1.13439266673883 1.17957058553007 1.225279995422892 1.271462879712343 1.31806722070023 1.365022999653066 1.412300196759047 1.459850791084066 1.507616760526762 1.555578081772609 1.603676730247041 1.651884680067631 1.70017390399531 1.748514373384639 1.796869058133135 1.845217926629656 1.893532945701847 1.941804080562644 1.990004294755863 2.038103550100843 2.086103806636187 2.133975022562569 2.181718154184641 2.229304155852026 2.276732979899416 2.323986576585766 2.371064894032608 2.417947878161476 2.464636472630457 2.511120618769867 2.557400255517074 2.603466319350457 2.649306744222523 2.694923461492179 2.740314399856181 2.785481485279754 2.830411640926401 2.875115787086909 2.919582841107561 2.963812717317563 3.007803326955698
 2.97 0.3364013928213932 0.3375912225884029 0.3391497173153809 0.3410998764785729 0.3434816994290091 0.3463461853872088 0.3497733334369235 0.3538731425179152 0.3587776114177746 0.3646387387627755 0.3716205230077665 0.379882962425102 0.3895800550926097 0.400844798880597 0.4137931914378952 0.4285162301769422 0.4450799122579046 0.4635272345718368 0.4838781937228818 0.5061297860095092 0.5302630074047943 0.5562408535357366 0.5840163196616195 0.6135244006514103 0.6446990909602023 0.6774603846046979 0.7117292751377359 0.7474187556218597 0.7844428186019318 0.8227144560767912 0.8621446594699568 0.902648419599377 0.9441407266462272 0.986539570122754 1.02976493883917 1.073742820869601 1.118397203517078 1.163662073277594 1.209468415803201 1.255756215864178 1.302467457310247 1.349542123030847 1.396934194914484 1.444586653807124 1.49246047946967 1.540517650534494 1.588719144461049 1.637015937490546 1.685380004599711 1.733783319453624 1.78220685435763 1.830601580208342 1.878958466443732 1.927248480992312 1.975454590221408 2.023555758884541 2.071534950067898 2.119371125135932 2.167067243676049 2.214592263442436 2.261948140298991 2.3091148281614 2.356082278938327 2.40285344247176 2.449415266476491 2.495750696478751 2.541869675754003 2.587760145263895 2.633415043592393 2.678832306881081 2.72401186876366 2.768943660299633 2.813637609907194 2.858083643295331 2.90227968339515 2.946236650290424 2.98994346114739 3.033399030143781
 2.99 0.3379826647698765 0.3392095418426687 0.3408200974140619 0.3428423309775852 0.3453172419056835 0.3483088294445982 0.3519080927083154 0.3562340306715837 0.361438642162001 0.3676839258511717 0.3751428802449317 0.3839815036726441 0.3943567942755645 0.4063997499942752 0.4202223685551904 0.4359066474561311 0.4535115839509701 0.4730651750333483 0.4945784174194608 0.5180373075299151 0.5434088414706599 0.5706460150129866 0.5996868235726019 0.6304622621877737 0.6628913254965493 0.6968910077130488 0.73237030260283 0.7692392034573301 0.807402703067382 0.8467727936958066 0.8872554670490812 0.9287607142480879 0.9712045257979374 1.014500891556875 1.058569800704264 1.103335241707656 1.148723202288939 1.194664669389572 1.241094629134903 1.287945066797582 1.335173966760047 1.38270731247612 1.430519086431679 1.478528270104432 1.526726843922786 1.575047787223814 1.62346107821032 1.671938693907014 1.720442610115787 1.768942801370091 1.817411240888444 1.865818900527031 1.91415775073144 1.962397760487505 2.010510897271285 2.058497126998161 2.106329413971075 2.153986720827897 2.201471008487937 2.248773236097604 2.295862360975213 2.342740338554942 2.389408122329961 2.435844663794716 2.482051912386392 2.528018815425546 2.573736318055934 2.619214363183517 2.664442891414673 2.709410840993609 2.754129147738984 2.79858774497975 2.842795563490232 2.88673153142442 2.930415574249528 2.973828614678792 3.016987572603538 3.059892365024512
 3.01 0.3398479505548528 0.3411170584792869 0.3427869108817362 0.3448895072723328 0.3474728470440946 0.3506089294679728 0.3544027536869991 0.3589913187095317 0.3645366234016026 0.3712176664783634 0.3792134464946315 0.3886979618345365 0.3998282107002663 0.412730191099914 0.4275119008344251 0.4442443374836447 0.4629744983914661 0.483721380650081 0.5064799810833293 0.5312242962291519 0.5579083223211447 0.5864710552692151 0.6168434906393403 0.6489416236324296 0.682678449062289 0.7179599613326904 0.7546891544135443 0.7927700218161792 0.8321035565677241 0.8725927511845989 0.9141455976451117 0.9566670873611637 1.000071211149061 1.044269959199441 1.0891833210463 1.134735285535147 1.180849840790251 1.227460974181023 1.274508672287496 1.321916920864934 1.369636704807553 1.417622008111358 1.465821813836119 1.514179104066446 1.562665859872008 1.611231061266876 1.659848687167987 1.708479715352751 1.757094122415784 1.805663883724787 1.854169973375556 1.90257336414614 1.950867027450142 1.999019933289175 2.047023050204463 2.094859345227599 2.142517783830475 2.189970329874354 2.237226945558132 2.284258591365755 2.33106622601283 2.377640806392399 2.423972287519915 2.4700506224774 2.51588576235681 2.561449656202593 2.606761250953461 2.65180049138338 2.696577320041775 2.74108267719297 2.785314500754859 2.829273726236825 2.8729602866769 2.916373112578194 2.959511131844584 3.00238426971568 3.044971448701073 3.08730158851388
 3.03 0.3420272334104684 0.3433437497154271 0.3450811271995009 0.3472753653887764 0.34998146369604 0.3532834214159873 0.3573022377195603 0.3621899116474136 0.3681244421025108 0.3752988278418492 0.3839010674673132 0.3941091594156586 0.4060751019476246 0.4199268931361766 0.4357575308538785 0.4536300127593941 0.4735783362831194 0.4956074986119454 0.5196964966731501 0.5458063271174226 0.573876986301018 0.6038364702670425 0.6356017747258718 0.6690798950347009 0.7041728261762262 0.7407785627364606 0.7787950988816827 0.8181174283345191 0.858643544349162 0.9002734396857217 0.9429081065837153 0.9864535367346919 1.030820721253996 1.075923650651667 1.121678314802482 1.168009702915136 1.214842803500565 1.26211160433941 1.309753092448626 1.35770425404724 1.405907074521249 1.454322538387669 1.50289362925774 1.551570329799271 1.600324621698149 1.649117485618999 1.697911901165 1.746666846836868 1.79536429999099 1.843976236796737 1.892482632192928 1.940856459843482 1.989076692092227 2.037125299916895 2.084993252882295 2.132651519092664 2.180100065143211 2.227330856070849 2.274323855304119 2.321071024612313 2.367571324053806 2.413805711923585 2.459774144699994 2.505478576990706 2.550897961477899 2.596052248862678 2.640923387808714 2.685498324885137 2.729800004508663 2.773816368884983 2.8175373579494 2.860983909306742 2.90413395817054 2.946997437301491 2.98957427694521 3.03187340476927 3.07388474579956 3.115616222355945
 3.05 0.3445465363104919 0.3459176327430309 0.3477307561255586 0.3500289059994967 0.3528750817966327 0.3563672828344846 0.3606425083108206 0.365872757297338 0.3722530287324982 0.3799873214135189 0.3892726339875245 0.4002879649418532 0.4131843125935223 0.4280806750778506 0.4450600503362396 0.4641724361031117 0.4854358298920067 0.5088392289808382 0.5343476303963063 0.5619050308974706 0.5914404269584826 0.6228648147504765 0.65608519012262 0.6909955485823263 0.7274908852746248 0.7654611949606946 0.8047964719955583 0.8453857103049377 0.8871239033612732 0.9299070441589052 0.9736331251884194 1.018207138410157 1.063536075226892 1.109536926455668 1.156124682298815 1.203222332314117 1.250762865384165 1.29867026968487 1.346886532653152 1.3953516409538 1.444017580445507 1.492836336146078 1.541748892196822 1.590727231826115 1.639722337312149 1.688705189944858 1.737636769987039 1.786499056634645 1.835253027976282 1.883870660951886 1.932350931310598 1.98065681356784 2.028777280961579 2.076685305407807 2.124380857455217 2.171844906239089 2.21905841943439 2.266032363208092 2.312735702170702 2.359161399327025 2.405318416026145 2.451196711910646 2.496779244865067 2.542072970963592 2.587070844417001 2.631770817518855 2.676174840590951 2.720281861928033 2.764081827741777 2.807574682104043 2.850780366889413 2.893677821717019 2.936266983891659 2.97856778834422 3.020568167571409 3.0622690515748 3.103679367799207 3.144798041070391
 3.07 0.3474229201680019 0.3488557629178474 0.3507558458705575 0.3531701685822972 0.356176730503122 0.3598865309724917 0.3644575692139663 0.3700818443290878 0.3769693552904458 0.3853391009339271 0.3953920799501506 0.4073112908750856 0.4212387320798562 0.4372834017597295 0.4555162979222888 0.4759714183747922 0.4986497607107164 0.5235253222954859 0.5505431002513874 0.5796330914416707 0.610706292453836 0.6436626995821061 0.6783963088090872 0.7147921157866154 0.7527321158157918 0.7921003038262047 0.8327806743543399 0.874659221521181 0.9176229390089981 0.9615648200373265 1.006384857338137 1.051982043130196 1.098267369092619 1.145152826337616 1.192556405382432 1.240400096120482 1.288618887791676 1.337143768951953 1.385914727442001 1.434875750355181 1.483967824004654 1.533151933889705 1.582379064661272 1.631610200086683 1.680818323013598 1.729953415333155 1.778997457942332 1.827920430705524 1.876694312415324 1.925299080752532 1.973717712245377 2.02192918222796 2.069904464797932 2.117645532773383 2.165143357648973 2.212367909551294 2.25932915719347 2.305999067828989 2.352377607204789 2.398475739513591 2.444254427345472 2.48974263163871 2.534911311629877 2.579770424803199 2.624319926839191 2.668551771562563 2.712463910889401 2.75606629477364 2.799339871152824 2.842304585893165 2.8849483827339 2.927282203230962 2.969305986699963 3.011007670158503 3.052408188267806 3.093505473273692 3.134299454946896 3.17479006052274
 3.09 0.3506704821276834 0.3521722320416264 0.3541684813667938 0.3567172296735285 0.3599054764294541 0.363865220995131 0.3687774626189221 0.3748522004310704 0.3823194334369854 0.3914081605097406 0.4023253803817822 0.4152490916358466 0.4303152926950908 0.4476189818124319 0.4672151570590982 0.4891208163123922 0.5133169572426628 0.5397585772994913 0.5683736736970871 0.5990742433988968 0.6317572831014241 0.666307789217263 0.7026067578573431 0.7405291848123888 0.7799490655335904 0.8207423951124904 0.8627881682600834 0.9059643792851306 0.9501580220716899 0.995258090055861 1.041163576201748 1.08777347297664 1.134996772325403 1.182747465644102 1.23094354375283 1.279508996867768 1.328385814572456 1.377487985788296 1.426778498744274 1.476187340945902 1.525676499143395 1.575197959299069 1.624702706553968 1.674160725193725 1.723534998613647 1.772786509283047 1.821904238708793 1.870851167398113 1.919608274820623 1.968155539369612 2.016473938322553 2.064545447800882 2.112360042729004 2.159897696792564 2.207151382395969 2.254119070619168 2.30077373117369 2.347124332357947 2.393161841011807 2.438877222470433 2.484270440517399 2.529341457337087 2.574071233466364 2.618469727745542 2.662536897268641 2.70627269733294 2.749678081387827 2.792751000982965 2.835483405715763 2.877893243178167 2.91997045890277 2.961715996308262 3.003147796644203 3.044245798935149 3.085029939924119 3.125499154015428 3.165662373216871 3.205508527081288
 3.11 0.3542983539454108 0.3558761667321129 0.3579827826258791 0.3606822012106903 0.364079421971069 0.3683284442878721 0.3736322674333213 0.380225890565267 0.3883543127206885 0.3982565328084299 0.4101405496011712 0.424179361726635 0.4404979676580288 0.4591743657037242 0.4802455539961709 0.503707530480047 0.5295212928996463 0.5576198387855014 0.5879151654402435 0.6202982699236994 0.6546521490372254 0.6908477993072778 0.728754216968223 0.7682343979443831 0.8091573378313223 0.851390031876369 0.8948044749583807 0.9392786615667448 0.9846945857796225 1.030941241241431 1.077914621139568 1.125513718180379 1.173648524564363 1.22223403196063 1.271192231480589 1.320444113650896 1.369931668385639 1.419584884957767 1.469354751969778 1.519174257323644 1.569014388189995 1.618826130976547 1.668570471295795 1.718208393931941 1.767711882807098 1.81705192094674 1.866197490444413 1.915142572425707 1.963845147011497 2.012298193280441 2.060480689230747 2.108384611741217 2.155990936531551 2.203289638121942 2.250281689791926 2.296947063538537 2.34327773003373 2.38928265858109 2.434942817071838 2.480259171940129 2.525230688117644 2.569849328987479 2.614124056337349 2.658045830312094 2.701613609365497 2.744828350211426 2.787700007774289 2.830227535138828 2.872401883499235 2.914231002107613 2.955726838221777 2.996877337052405 3.037692441709544 3.078181093148483 3.118333230114983 3.15816778908989 3.197674704233135 3.236861907327107
 3.13 0.3583157004501263 0.3599807268758254 0.3622109031798183 0.3650842289592081 0.3687227037147759 0.3733073268469078 0.3790640976507805 0.3862520153108072 0.3951330788943422 0.4059522873446462 0.4189176394731104 0.4341901339507404 0.4518797692989005 0.4720475438793178 0.4947054558833459 0.519828503320489 0.5473546840061869 0.5771969955488599 0.6092444353362145 0.6433720005208099 0.6794456880048865 0.7173264944244542 0.7568654161326441 0.7979244491823206 0.8403575893079571 0.8840288319067734 0.9288051720191364 0.974563604308225 1.021181123038958 1.068547722056186 1.116557394762151 1.165113134093209 1.214123932495821 1.263504781901805 1.313176673702868 1.363081598724393 1.413141547198505 1.463296508736402 1.513490472299961 1.563692426172615 1.613835357929502 1.663900254406893 1.713837101670892 1.763607884985415 1.813203588779451 1.862584196613598 1.911730691145887 1.960615054096887 2.009226266214096 2.057547307235622 2.105567155853151 2.153267789674211 2.200638185183728 2.247670317704881 2.294364161359253 2.340700689026289 2.38668987230206 2.432311681457327 2.477568085394929 2.522468051606472 2.56699154612835 2.611150533497078 2.654943976703954 2.698361837149054 2.741414074594554 2.784100647117395 2.826422511061292 2.868387620988086 2.909987929628451 2.951231387831959 2.992127944516509 3.032667546617116 3.072859139034089 3.112711664580578 3.152226063929507 3.19141127555991 3.230265235702654 3.268787878285581
 3.15 0.3627447180833452 0.3645091041589193 0.3668810286007625 0.3699534910186064 0.3738734909288796 0.3788460277507625 0.3851281008015236 0.3930007092911397 0.4027388523161977 0.4145915288530805 0.4287597377504343 0.4453934777209201 0.4645797473322478 0.486357544997493 0.5107148689646976 0.5376017173057543 0.5669310879045728 0.5985919784445315 0.6324563863952127 0.6683793089984208 0.7062127432534855 0.7458026859018507 0.7869921334109452 0.8296290819573418 0.873567527409199 0.9186644653079904 0.9647838908495192 1.01179679886422 1.059584183796745 1.108034039684843 1.15704036013752 1.206508138312495 1.256351366892937 1.306476038063499 1.356822143485644 1.407320674272248 1.457895620961518 1.508505973490182 1.559094721165984 1.609612852639477 1.660021355875099 1.710290218121562 1.760372425881531 1.810247964880598 1.859886820035576 1.909260975422074 1.958361414241388 2.007158118786702 2.055641070408588 2.10380224947982 2.151621635359499 2.199090206356497 2.246187939692208 2.292935811462627 2.339303796599744 2.385292868832266 2.43089400064566 2.476126163241533 2.520960326496339 2.565407458919422 2.609476527610398 2.653147498215885 2.69644233488557 2.739339000227631 2.781868455263516 2.82400165938207 2.865765570293036 2.907153143979916 2.948161334652203 2.988802094696994 3.029083374629981 3.069005123045831 3.108567286567956 3.147777809797684 3.186648635262834 3.225166703365697 3.263351952330441 3.301203318149934
 3.17 0.3676336335119062 0.369511520671729 0.3720453750949976 0.3753491964035999 0.3795949841290273 0.3850197377085516 0.3919104564807079 0.4005681396800808 0.4112817864313973 0.4242973957429243 0.4398049664991708 0.457932497452896 0.478747987216423 0.5022614342522568 0.5284308368630094 0.5571811931806292 0.5883985011549371 0.6219507585414682 0.6576879628886201 0.6954481115241067 0.7350692015407192 0.7763822297813937 0.8192241928235859 0.8634360869629527 0.9088629081963423 0.9553596522040905 1.002789314331628 1.051021889570393 1.099937372538057 1.149422757458055 1.199379038138433 1.249706207949998 1.300326259803783 1.351156186127831 1.402117978843273 1.453153629339744 1.504195128450091 1.555202466424408 1.606128632903387 1.656914616890981 1.707540406726384 1.757956990055342 1.808146353800766 1.858068484132684 1.907714366437503 1.957053985286606 2.006069324404264 2.054739366634886 2.103067093909591 2.151020487212116 2.198601526544052 2.245801190889421 2.292618458178584 2.339034305251495 2.38504970782029 2.430664640431228 2.475869076425971 2.520673987902219 2.565069345673698 2.609055119229498 2.652632276692778 2.695809784778827 2.738577608752492 2.780946712384976 2.82291705791001 2.864497605979404 2.905678315617968 2.946479144177836 2.986890047292167 3.026920978828244 3.066579890839975 3.105857733519799 3.144783455149996 3.183336002053422 3.221545318543655 3.259400346874578 3.296901027189389 3.334075297469051
 3.19 0.37304670230986 0.3750512275828579 0.3777721881670071 0.3813455836959003 0.3859704137155319 0.3919246776805937 0.3995213749500968 0.4090825047823199 0.4209040663290847 0.4352240586293576 0.4522164806021783 0.471984331038915 0.4945666085948465 0.5199423117800714 0.5480394389497445 0.5787529882936393 0.6119429578250396 0.6474543453689571 0.6851161485496772 0.724750364777632 0.7661799912356027 0.8092270248642484 0.8537184623469642 0.8994903000940688 0.9463825342263195 0.9942501605577573 1.042953174577882 1.092361571433158 1.142357345907848 1.192831492404178 1.24368100492184 1.294818877036817 1.346155101879545 1.397622672112411 1.449142579906583 1.500666816918167 1.552126374263712 1.603484242495044 1.654679411573436 1.70569487084312 1.756470609004132 1.806997614084508 1.857235873411806 1.907167373583984 1.956772100439613 2.006020039027444 2.054913173575307 2.103420487458375 2.151543963166764 2.199263582272497 2.246578325395806 2.293481172170806 2.339971101210514 2.386028090071235 2.4316631152163 2.476876151979183 2.521658174525975 2.566008155817221 2.609937067569147 2.653435880214248 2.696512562861255 2.739159083254492 2.781394407732607 2.8232085011867 2.864612327017833 2.905603847093949 2.946194021706174 2.986382809524537 3.026179167553093 3.065573051084452 3.104594413653735 3.143231206991947 3.181493380978778 3.219391883594835 3.256913660873313 3.294089656851113 3.330908813519399 3.367389070773624
 3.21 0.3790462077056452 0.3811975038789407 0.3841347413497036 0.3880209197627991 0.3930940386781894 0.3996660975673429 0.4080830958089909 0.4186830326842315 0.4317609073709806 0.4475427189377712 0.4661804663368987 0.4877461483969148 0.5122417638144685 0.5396143111454949 0.5697597887957515 0.6025391950107029 0.6377885278647526 0.6753277852498241 0.714964964863289 0.7565100641952447 0.7997690805151397 0.8445580108577487 0.8906958520084961 0.9380136004881292 0.9863502525367407 1.035557804097141 1.085496250797582 1.136038587933831 1.187068810450592 1.238480912922284 1.29016788953317 1.342061734056837 1.394066439835025 1.44611199975582 1.49813240623119 1.550076651173883 1.601898725973681 1.653537621473003 1.704965327941874 1.756142835052246 1.807031131851682 1.857610206736401 1.907851047423675 1.957734640923604 2.00724097351024 2.056361030692086 2.105074797181953 2.153382256866196 2.201255392773307 2.248703187041891 2.295706620888004 2.342265674571872 2.388390327363988 2.434062557510585 2.479280342198489 2.524045657519358 2.568367478433305 2.612246778731908 2.655663531000617 2.698646706580548 2.74118827552967 2.783287206583411 2.82495246711464 2.866186023093074 2.90699583904409 2.947382878006946 2.987357101492426 3.026916469439901 3.066071940173813 3.104823470359601 3.143179014959041 3.181148527185047 3.218741958455893 3.255949258348905 3.29278737455359 3.329268252824233 3.365378836931955 3.401150068616247
 3.23 0.3856904593909345 0.3880126551664424 0.3912043349971661 0.39545849853883 0.4010581453648513 0.4083572749628598 0.4177298867305832 0.4295249799711016 0.444032553887468 0.4614566075766969 0.4819191400231192 0.5054541500911058 0.5320276365171581 0.5615455979013657 0.5938700326982326 0.6288289392068704 0.6662303155605604 0.7058721597156827 0.7475454694400139 0.7910412423003931 0.8361584756497566 0.8827021666135423 0.9304873120754596 0.9793399086626334 1.029100952730114 1.079619440344757 1.130760367268475 1.18239672894086 1.234412520461173 1.28670973656971 1.339193371628533 1.391776419601582 1.444390874034152 1.496957728031746 1.549419974238303 1.601738604813797 1.653843611411218 1.705717985152923 1.75730071660636 1.808573795759186 1.859508211993742 1.910082954060925 1.960271010053433 2.010050367378388 2.059412012729355 2.108336932057729 2.15682611054352 2.20485753256552 2.252444181670855 2.299555040543941 2.346200090974808 2.392379313826845 2.438084689003916 2.483314195416892 2.528069810949571 2.572360512424005 2.61617627556523 2.659519074965401 2.702406884047336 2.744830675027475 2.786799418878251 2.828305085289878 2.869375642631557 2.909991057912112 2.95017229674005 2.989928323283048 3.029249100226877 3.068143588733768 3.106631748400209 3.144704537214201 3.182378911511953 3.219655825934042 3.256544233381021 3.293043084968499 3.329172329981692 3.36493091582944 3.400327787997711 3.435362890002587
 3.25 0.3930397923877579 0.3955610125320776 0.3990492951364412 0.4037406398670363 0.4099680463102447 0.4181235139692677 0.428612042260137 0.441786630507113 0.4579222779374692 0.4771949836756624 0.4996867467368913 0.5253895660200395 0.5542214403000072 0.5860513682194287 0.6206993482797765 0.6579633788318533 0.6976234580656706 0.7394535839997145 0.7832267544695989 0.8287219671161068 0.8757292193726179 0.924043508451926 0.9734798313324426 1.023861184743791 1.075028565151785 1.126831968742805 1.17913839140755 1.231821828724192 1.284780275940914 1.337913727957837 1.391127179308343 1.444350624139784 1.497497056193587 1.550528468784744 1.603365854780709 1.655981206579669 1.708314516088225 1.760336774698464 1.81201897326442 1.86332210207794 1.914226150843941 1.964722308655071 2.014779863965764 2.064379704565697 2.113531917552654 2.162196889304781 2.210394705452257 2.258095650848365 2.305309909539967 2.352037664737392 2.398258498783737 2.443983793123567 2.489212828271043 2.533955583777456 2.578193038198187 2.62194416905907 2.6651989528222 2.707978364851142 2.750272379375588 2.79207996945542 2.833432106944228 2.874307762452244 2.914726905308722 2.954689503523759 2.994205523749558 3.033274931241134 3.071906689816478 3.110110761816169 3.147896108062448 3.185262687817752 3.222210458742713 3.258768376853628 3.294925396479406 3.330690470217992 3.366084548892273 3.40109558150548 3.435742515196075 3.470025295192148
 3.27 0.4011505659707144 0.403903931458645 0.4077449723751781 0.4129586883965851 0.4199310791217424 0.4291021440688583 0.4408958826716051 0.4556622942746558 0.473654378128626 0.4950071333844208 0.5197525590869871 0.5478336541684707 0.5791234174407787 0.6134378475875474 0.6505639431555158 0.6902627025453038 0.7322871240015968 0.776390205602736 0.8223289452497139 0.8698693406545763 0.9187923893282312 0.968892088567662 1.01997743544255 1.0718724267813 1.124419059156479 1.177472328869655 1.230897231935647 1.284587764066187 1.338431920652979 1.39233569675018 1.44622008705628 1.499998085895399 1.553619687197984 1.607028884480929 1.660165970827099 1.712991538864261 1.765476680743441 1.817572088116679 1.869258252114209 1.920515663321047 1.971324611752998 2.021655386832077 2.071508077361349 2.120862871499186 2.169709956732944 2.218049419852062 2.265871346920579 2.313175723249078 2.359952733366054 2.406212360988707 2.451944588993157 2.497149499384103 2.541847173263898 2.586017590801061 2.62968073119823 2.672826572659542 2.715465092357459 2.757616066399032 2.799260369791605 2.840415876407974 2.881084558950986 2.92128538891759 2.961007336562346 3.000271370860386 3.039066459469837 3.07742256869371 3.115319663441249 3.152796707188753 3.189833661939873 3.226449488185384 3.262654144862439 3.298446589313309 3.333845777243609 3.368851662680025 3.403464197927531 3.437711333526116 3.471582018207018 3.505096198848467
 3.29 0.4100901626412763 0.4131197907932633 0.4173827408620616 0.4232220125336629 0.431086605418988 0.4414585190507119 0.4547757528795114 0.4713753062697369 0.491470178494505 0.5151473687302162 0.5423828760504936 0.5730606994195468 0.6069978376849565 0.6439662895698839 0.6837100536647031 0.7259571284180565 0.7704355121273336 0.8168762029285741 0.8650231987857933 0.9146314974797329 0.9654770965960352 1.017348993512841 1.070059185387811 1.123432669144576 1.177314441458607 1.231564498742511 1.286055837130757 1.340672452463822 1.395326340271763 1.449922495757224 1.504391913777854 1.558656888828172 1.612669115020839 1.666369886067375 1.719720095258298 1.772680535442686 1.825221899007182 1.87730457785442 1.928918963380883 1.980045146454198 2.03065331738986 2.080743565927389 2.130305881205925 2.179330351739256 2.227806865390282 2.275735309344923 2.323115770085454 2.369938133363295 2.416212184171228 2.461938106715073 2.507105684384788 2.551734899725035 2.595825534405184 2.639377769188763 2.682391283902372 2.724886057404031 2.766861967551004 2.808318991167065 2.849266804009232 2.889705280733958 2.929664094862787 2.969123218747483 3.00811312353462 3.046621779129648 3.084660154160438 3.122257215940298 3.159392930430478 3.196087262202156 3.23234817439791 3.26818662869269 3.303601585254279 3.338612002703254 3.373217838072456 3.407428046765963 3.441251582517581 3.47469839734884 3.507766441526532 3.540476663519754
 3.31 0.4199519871513726 0.4233129917651762 0.4280839972971884 0.4346790034427733 0.4436120098244647 0.4554030159888859 0.4704910214031096 0.4891840254504582 0.5116470274257441 0.5379010265299493 0.567855021864347 0.6013310124240616 0.6380899970910695 0.6778529746266416 0.7203229436632245 0.7651979026957628 0.8121808500724628 0.8609847839849959 0.9113417024581435 0.9630016033388829 1.015736484284914 1.069336342752627 1.123611175984515 1.178396980996021 1.233529754561836 1.288892493201631 1.344360193165237 1.399826850417268 1.455194660621179 1.510397119122781 1.565356020933187 1.620003060711209 1.6743095327452 1.728216530934338 1.781684748769354 1.834684779312716 1.887187015178248 1.939171548510203 1.990628570961783 2.041528073673106 2.091870047248627 2.141644281734005 2.190840766592423 2.239459190680362 2.287489342222823 2.334941108788011 2.381804277261471 2.428078733819677 2.473784163903084 2.518910352188639 2.563467182561749 2.607454538087719 2.650882100982642 2.693759852583765 2.736087573319319 2.777864942677815 2.819111939176818 2.859838340331184 2.900043822620783 2.939738261457693 2.978921331152877 3.017612804882337 3.055822354652758 3.093549951266643 3.130803764286928 3.167595962001098 3.203933511384798 3.239827378064943 3.27527652628233 3.31030091885376 3.344909517133665 3.379101280975252 3.412886168691166 3.446283137013671 3.479292141054361 3.511911134263397 3.544170068388284 3.576058893432183
 3.33 0.4308644655736008 0.434623957050463 0.4400111599897052 0.4475240740957299 0.4577366990022705 0.4711960342694019 0.488330079380009 0.5093998337357111 0.5345002966522432 0.5635794673542946 0.5964713449698031 0.6329279285237078 0.6726492169311566 0.7153112089901729 0.7605769033737776 0.8081152986215694 0.8576073931307621 0.9087561851466783 0.9612826727527022 1.014935853859688 1.069483726194828 1.124723287289979 1.180463534469442 1.236560464837205 1.292846075263648 1.349207262371693 1.405536922522428 1.461728851800183 1.517706045997063 1.573390600596951 1.628724510758959 1.683658971300346 1.738145176678902 1.792153920974779 1.845635497871803 1.89858030063823 1.95095852210698 2.002760054655327 2.053964690184053 2.10457242009607 2.154562835274509 2.203935726060273 2.252700782229056 2.300837492967834 2.348355646850827 2.395254931814922 2.441544935134581 2.487225243396209 2.532295742472006 2.576776017493286 2.620665852823278 2.663964832029403 2.706682837855032 2.748829452190722 2.790424556044935 2.831457829514248 2.87193905175304 2.911897900942674 2.951314154260166 2.990217387846352 3.028607476773537 3.066493995012661 3.103896615399943 3.140804809603047 3.177238448086736 3.213216800078047 3.248729533530969 3.283786115090637 3.318415710057044 3.35260828234827 3.386383794463241 3.419739207444008 3.452696480837562 3.485253572657184 3.517419439343331 3.54921403572407 3.580636314975052 3.611695228579049
 3.35 0.4429840444155798 0.4472281298811513 0.4533706679601827 0.4619956583657951 0.4737361007425251 0.4891529946634234 0.508636339626627 0.5323791350514047 0.5603923802736738 0.5925370745409915 0.6285632170070167 0.6681538067254477 0.7109508426434299 0.7565803235944384 0.8046712482906327 0.8548676153146854 0.9068384231110825 0.9602726699768996 1.014890354052049 1.070439473309003 1.126695025541985 1.183454008355646 1.240547419153202 1.297809455124054 1.355115913230881 1.412341390196204 1.469399782488431 1.526184286307369 1.582627297569225 1.638680911891063 1.694266624574758 1.749365330590411 1.803917824559249 1.857904600736001 1.911305752990748 1.964091474790258 2.016241459178793 2.067755598758401 2.118623385668685 2.168844511566055 2.218398467602457 2.267304744403592 2.315542932046609 2.36313252003729 2.410072897286715 2.456373652087415 2.50202437208901 2.547044544273338 2.591433654929069 2.635211489625816 2.678377433187729 2.720941369666591 2.762912682314401 2.804301253555457 2.84511656495794 2.885368497204989 2.925056530065283 2.964200442363127 3.002819911948038 3.040904515663844 3.078463929317288 3.115527827646144 3.15209578428685 3.188167371741655 3.223762161345283 3.258889723231124 3.293559426296944 3.327780938170128 3.361553825172446 3.394906752284363 3.427829383108876 3.460342679834898 3.492443603200182 3.524162112453796 3.555478165318152 3.586429717950583 3.617007724904485 3.647230139090025
 3.37 0.456497189776099 0.4613389731963722 0.4684109800853514 0.4783892101645701 0.4919536630889876 0.5096493384441735 0.5318062357429809 0.5585273544217066 0.5897226938357405 0.6251562532547023 0.6644910318570679 0.7073390287242827 0.7532822428343633 0.8019076730549897 0.8528143181360824 0.9056291767018722 0.9600052472424548 1.015632528104838 1.072230017483472 1.129550713410279 1.187376613744157 1.245509916159991 1.303801418137133 1.362087016947392 1.420261809642499 1.47820029304107 1.535825763715057 1.593061017975685 1.649838251858889 1.706108861110237 1.76182414116934 1.816934587153765 1.871440693842429 1.925292555658491 1.978480166651741 2.030993120480471 2.082811210392854 2.133943729207805 2.184380269295349 2.234120122556473 2.283152580402487 2.331497133733871 2.379153072918629 2.426119687770134 2.472416367524481 2.518032500817337 2.562987475660287 2.607300779416695 2.650951898777062 2.693980219733882 2.736375327556024 2.7781668067626 2.819344141096357 2.859927013496573 2.899935106071466 2.939357800070121 2.978224875853924 3.016545912867523 3.054320589609302 3.091558383601377 3.128279171359116 3.164492228360185 3.200197329013123 3.235424046625442 3.270161853371266 3.304430320258499 3.338248817095534 3.371606912457507 3.404523973652087 3.437009566684812 3.469082356223988 3.500732705565125 3.531990476594937 3.562842629754908 3.593320124004408 3.623421916783391 3.653146963974658 3.682524219865694
 3.39 0.4716343865408573 0.4772199688333408 0.4854435742829641 0.4970692026193783 0.5127978535076011 0.5331315265452835 0.5583082212594793 0.588315937102918 0.6229506734497805 0.661868429590978 0.7046482047289346 0.7508299979718722 0.7999478083275996 0.851550634696804 0.9052154758658468 0.9605563304990632 1.017225197130563 1.074910074155539 1.133337959821074 1.192265052216458 1.251493549263003 1.310838648703368 1.370157448090382 1.429295744775378 1.488158235896026 1.546648818363674 1.604690488850194 1.662205343774335 1.719165179287575 1.775501191259485 1.8311838752626 1.886193626556793 1.940500640073155 1.994094510397389 2.046954931752704 2.099081397982222 2.150463202530893 2.201109738426916 2.25102009826268 2.300183474175198 2.348609057826073 2.396316140380958 2.443303712488537 2.489581064259025 2.535157485242165 2.580042264404761 2.624244590107713 2.667773850082572 2.710649531407618 2.752870920483449 2.794457503008103 2.835428763951688 2.875774287530546 2.915523457180933 2.954675955532233 2.993261364379699 3.03126916465671 3.068729036406583 3.105640458753893 3.142013109875347 3.17786666697018 3.213210506230104 3.248054202808787 3.282407430790879 3.316279763160582 3.349680471769775 3.382619227305682 3.415115399258095 3.447168455886155 3.478787764184694 3.509992689850136 3.540782697245962 3.571177149367753 3.601185107807791 3.630805232719249 3.660048482779954 3.688932815155733 3.717467185463354
 3.410000000000001 0.4886931376157153 0.4952136167560713 0.5048689467346766 0.5184941272890177 0.5367801580938207 0.5601440387583977 0.5886967688235095 0.6222933477577469 0.660599774953428 0.7031640497220155 0.7494801712890484 0.7990241387885941 0.8512879512572169 0.9057936076274643 0.9621061067208709 1.019833447240481 1.078631627762889 1.138195646729796 1.198258402439087 1.258606193035425 1.319039216500366 1.379395370641986 1.439521153084036 1.499321661254606 1.558691292374317 1.617543143444025 1.67580961123205 1.73345249226092 1.790412982793641 1.846661878819478 1.902179276039264 1.956935169850231 2.010919355330355 2.064121327222227 2.116530279916448 2.168165507434542 2.219006003411395 2.269061061077217 2.318329573239025 2.366840532261655 2.414582930048299 2.461565858020566 2.507818407098065 2.553329567677529 2.59811852961145 2.64220448218626 2.685596714100027 2.728304213439694 2.770336667657842 2.811713063548991 2.852453087225431 2.892556024092593 2.932041358823956 2.970918575335487 3.009197156759626 3.046896685418814 3.084026742798556 3.120606809520033 3.156626565312262 3.192125388983799 3.227093058393997 3.26154895042381 3.295512740946157 3.328983904795837 3.361972015739005 3.394496446442207 3.426556868440985 3.458182552108035 3.489362966620944 3.520117579929497 3.550455758722554 3.580386868394512 3.609910173011333 3.639054635276177 3.667830516494603 3.696226376539371 3.724261173814841 3.751944865220957
 3.43 0.5080639631955036 0.5157674343198591 0.527200611144968 0.5432394934158812 0.5645170808166978 0.5913213729679878 0.6236063694237449 0.6610670696678727 0.7032384731101998 0.749561579082029 0.7994493868312156 0.8523268955167788 0.9076541042030438 0.9649360118533169 1.02373361732309 1.083659919352778 1.14437971655999 1.205599807431328 1.267091090313722 1.328615963405297 1.390023124745764 1.45115977220636 1.511891803479301 1.572133716066783 1.63178910726951 1.69081047417475 1.749119813643937 1.806698422299793 1.863496796512991 1.919495332388353 1.974673825750577 2.029031972129505 2.082548966744916 2.135234204490871 2.187076679919574 2.238085287224783 2.288269020224756 2.337636572344726 2.386187036598923 2.433939105572132 2.480911771400784 2.527103725753593 2.572534159811731 2.617211964248547 2.661156129208818 2.704385844287556 2.746910198508347 2.788738380301245 2.829889677480196 2.870383277220029 2.910218666032973 2.949425229744743 2.988012253470157 3.025989321588321 3.063365817717353 3.100161324688669 3.136395324520826 3.172057398392911 3.207187026617505 3.241783788613193 3.275857262876644 3.309416926954256 3.342482457413363 3.37505322981301 3.407158818674308 3.438798697450349 3.469982438495706 3.500719313035505 3.531028991134082 3.560910641663217 3.590373832269965 3.619447829344058 3.648111997984924 3.676405701968271 3.704318103712299 3.731868664243491 3.759056043162024 3.785900198606784
 3.45 0.5302514000665429 0.5394599555696726 0.5530920980342255 0.572013827212557 0.5967431427978168 0.6273920444214454 0.663725531650215 0.7052766039828151 0.7514412608459831 0.8015605015901796 0.8549843254848091 0.9110967317129844 0.9693367193658384 1.029207287436377 1.090276434812883 1.152164960271857 1.214562062470513 1.277199239938811 1.33983809107104 1.402298514116945 1.464428407172399 1.526104168169623 1.587200794866949 1.647662184838129 1.707401235461197 1.766369943906864 1.824529607126475 1.881840821839502 1.938303784520587 1.993878491386134 2.04857423838045 2.102370421161425 2.155285935085773 2.207309775193813 2.258460736193798 2.308737612445805 2.358158997945155 2.406723586305406 2.45446017074088 2.501377344048747 2.547483998590661 2.592798826273954 2.63735071853237 2.681128466306366 2.724171160022963 2.766487789575148 2.808087444300841 2.848999212961414 2.889222283719768 2.928785944117969 2.96768958105445 3.005962380760765 3.043623828777917 3.080663309932235 3.117120308310834 3.152984207236626 3.188294689242907 3.223041136047514 3.257243128526548 3.290930246687675 3.324091869642997 3.356737775581507 3.388907241741111 3.420579944380241 3.451785358749044 3.48253305906016 3.512832318459083 3.542692808994115 3.572113901585906 3.6011249659966 3.629725370798567 3.657924583342733 3.685741969726533 3.713166694761442 3.740238221940138 3.766935813403268 3.793288529905823 3.819296230783152
 3.47 0.5559030009411368 0.5670267305707094 0.5833549540642382 0.6056706711811334 0.6343108816232857 0.669168585032635 0.7098027809882946 0.7555774690032351 0.8057636485205241 0.8596193189091256 0.9164464794592561 0.9756041293772995 1.036527267780278 1.098727393689885 1.16178570602607 1.225351503600188 1.289134085107704 1.352886549120451 1.416399894078461 1.479512918281335 1.542102619879187 1.604044696863138 1.665273347055375 1.725701568098762 1.785301557446018 1.844004612348445 1.901811329844228 1.95869200674628 2.014626339629658 2.069623524818538 2.123672858372743 2.176773136073839 2.228953053410792 2.28020140556518 2.330536487395976 2.379967093423885 2.428521517815247 2.476208354365506 2.523036196482237 2.569033537167738 2.614208969001194 2.658581284120394 2.702179274203028 2.745011630447535 2.787087243553533 2.828445103701806 2.869084200533867 2.909023723131089 2.948282659993402 2.986880399017569 3.024826027475028 3.062138931989315 3.098838498513054 3.134934112304529 3.170435157903829 3.205361119108577 3.239721478949231 3.273535819663977 3.306803522673197 3.33955416855352 3.371797337011474 3.403532506856703 3.434779155974797 3.465556961299699 3.495855298785709 3.52570364337909 3.555111668989266 3.584078548459622 3.612624053537909 3.640757354846252 3.668487921850766 3.69582522283079 3.72277852484772 3.749357293713476 3.775570693958574 3.801418088799828 3.82692884010768 3.852102108373151
 3.49 0.5858613338223987 0.5994083247694639 0.618995741394432 0.6452345834635279 0.6782118506870866 0.71756954271719 0.7626566591448737 0.8126751994969033 0.8667941632321219 0.924212549737368 0.9842003583229629 1.04611458821777 1.109403338563822 1.173593608410522 1.238304896708414 1.30320950230252 1.368032323925254 1.432575560188905 1.496649109577688 1.560120870439367 1.622876940976452 1.684831919236965 1.745919203104776 1.806100890289511 1.865328578316038 1.923572664513511 1.980833346004001 2.037090219690688 2.092342382245634 2.146598830097119 2.199868259416558 2.252149166104992 2.303459945779142 2.353818993757048 2.403244605043278 2.451745074313708 2.499338695899886 2.546053763772959 2.59190877152719 2.636912012363036 2.681092079069819 2.724467664007959 2.767067159090798 2.808889555765995 2.849963444996503 2.890307917241127 2.929941662434658 2.968883969967597 3.007143828665458 3.04474042676765 3.081703051905948 3.118030791082554 3.153743130647735 3.188859356277056 3.223388952948198 3.257341304917375 3.290745895695324 3.323602208022912 3.355929823846318 3.387738124291824 3.419036689640194 3.449845099300662 3.480172831784511 3.510019364678267 3.539414274616485 3.568357037254154 3.596867227238704 3.624944118181624 3.6525973826297 3.679846392035865 3.706700416729665 3.733169125887351 3.759251687501596 3.78496756835083 3.810326033968216 3.835336448610252 3.860008075225009 3.884340375420013
 3.51 0.6212309813978664 0.6377993183837538 0.6612470370672825 0.6919181372212616 0.7295956185641853 0.7736504807579347 0.8232307234050645 0.8774033460456693 0.9352603481538344 0.9959677291336685 1.058791888314919 1.123106424948167 1.188384238199612 1.254187527145432 1.320170190765727 1.386039127938051 1.45155813743052 1.516538517894508 1.580849067856921 1.644366485712059 1.707015969713057 1.768711017962914 1.829424128405099 1.889116598813745 1.947759126783429 2.005341609718526 2.061863344822158 2.117333429084724 2.171740659272007 2.225113331912878 2.277449843286573 2.328778189409568 2.379116666022023 2.428473268573829 2.476865992210229 2.524342931757027 2.570892181705395 2.616551936196249 2.661350389004229 2.705295833521258 2.748416762739693 2.790721469235064 2.832248645148405 2.873016782168174 2.913024771511763 2.952321403906602 2.990895569570858 3.028796058193718 3.066012258915278 3.10257296030602 3.138507550345888 3.173805316402957 3.20850534521171 3.242607122850901 3.276140034721025 3.309103465521398 3.341516899226822 3.37338971906387 3.404741607486768 3.43558184615289 3.465930115897855 3.495785896710243 3.525168767705913 3.554078107101946 3.582543592190196 3.610564599310458 3.638160703823264 3.665321380082292 3.692086101406406 3.718444340051315 3.744405467180873 3.769989052837992 3.795204265915208 3.820050674124873 3.844557543968989 3.868704240708681 3.892530228333325 3.916024569529314
 3.53 0.663470540460443 0.6837103058202346 0.7116024324214243 0.7471399200431846 0.789771768411894 0.838603977198904 0.8926055460179009 0.9507424744218603 1.012058761899598 1.075716207871912 1.140999911687322 1.207313472617399 1.274178289851696 1.341207262492265 1.408069889547771 1.474522069927204 1.540366602433184 1.605463585754855 1.669690418460381 1.732952998989032 1.795195125642869 1.856369396578018 1.916447309795546 1.975409263131924 2.033245154249095 2.089964280624128 2.145555239538473 2.200046528066813 2.253446443065509 2.305762881160637 2.357023738735635 2.407256811918531 2.45646999656878 2.504700888263689 2.551957382284451 2.598277273601763 2.643678556861053 2.688179226367304 2.731817276069474 2.774610899544516 2.816578389981001 2.857738040162344 2.898118342449619 2.937737888763994 2.976625370568752 3.014789378850929 3.052249004102541 3.08903293630143 3.12515026489171 3.160630078763815 3.195471566234161 3.229693815024413 3.263326312240361 3.296378144350408 3.328858797163669 3.360787655807679 3.392174204705723 3.423027827553773 3.453378107297044 3.483214426106172 3.512566465353005 3.54144350558602 3.569855326505361 3.5978113069375 3.625321024809526 3.652394057123063 3.679049779927817 3.70528776829475 3.7311274962889 3.756568536941824 3.781630162223693 3.806321943015013 3.830653249078007 3.854623449027626 3.878242010302225 3.901538299133878 3.924501680518354 3.94714141818475
 3.55 0.7144666213552888 0.7389968951180187 0.7718065325310624 0.8124935333797432 0.8601688973980605 0.9136976242665197 0.9719037136095663 1.033687264992627 1.098081677918755 1.16426845182488 1.231569286077667 1.299440679968976 1.367459232710932 1.435257443430596 1.502583811164243 1.569232934851251 1.635046613327588 1.699893245318907 1.763699329433249 1.826389364153356 1.887935947828574 1.948310678666386 2.007484054723527 2.065475773896726 2.12227483391304 2.177899732319801 2.232358766474171 2.285669633532303 2.337860130438102 2.388957953911608 2.438970400436974 2.487945066250055 2.535889447325612 2.582840939364115 2.628817337778159 2.673856037678494 2.717974933859653 2.7612119207852 2.803574692572588 2.845101542977617 2.885810465378519 2.925719852759645 2.964857997694761 3.003253392329969 3.040914728366229 3.077870497041507 3.114139689112523 3.149741094836134 3.184683703950313 3.21899650565476 3.252688688591126 3.285779440822854 3.318287949814644 3.350233602411533 3.381615584817608 3.412453482574327 3.442766680538482 3.472554562859769 3.501856712958001 3.530662513499939 3.558981546375758 3.586843292675144 3.61424733266302 3.641213245754912 3.667740510491944 3.69383860451548 3.719527204541402 3.744825686334025 3.769713524679662 3.794230393359838 3.818375565124141 3.842148611662736 3.865569003578523 3.888646210358957 3.911389500347519 3.933798340714858 3.955892097429588 3.977680235228753
 3.57 0.7765408474513621 0.8057947074170884 0.8437599556703643 0.889622592002459 0.9421776161547395 1.000087027816561 1.06207402662277 1.127009512150832 1.193944583917562 1.262109941375488 1.330871483908816 1.399760310829019 1.468402521370046 1.536489614683133 1.603818889831253 1.670223745783157 1.735564081407052 1.79978739546389 1.862798486600265 1.924590753340939 1.98511559408098 2.044383807077514 2.102394690441099 2.159147342126716 2.214659859924374 2.268960241449333 2.32206608413195 2.373994885207138 2.424793741703443 2.47448005043174 2.523080807973553 2.57062321066898 2.617144654604258 2.662682335598924 2.707243549192614 2.750865990631471 2.793587054854179 2.835424536477619 2.876416229782134 2.916570128696434 2.955914326782107 2.994486917217764 3.032296292782797 3.069370845840768 3.105739068322419 3.141409751708309 3.176401587011072 3.210753364757304 3.244454074969082 3.277542707145098 3.310028350241432 3.341930192651956 3.373267522188356 3.404039626059799 3.434275690852223 3.463985202507267 3.493177646300831 3.521872306821272 3.55007886794724 3.577806712825152 3.605075323846302 3.631884382623616 3.65825326996805 3.684191665864629 3.709708949448134 3.734824798978439 3.759528691815491 3.783840304393951 3.807778912197479 3.831344189732681 3.85454561050271 3.87739264698053 3.899894770581835 3.922071351637646 3.943912059366559 3.965436161846676 3.9866530259872 4.007572217499709
 3.59 0.8523558546363788 0.8863783764502685 0.9293423328015901 0.9800317234873623 1.036956048256076 1.098619406805644 1.163688498780971 1.23103962377116 1.299778581306338 1.369194970854111 1.438734691815648 1.507978043521389 1.57662052522638 1.644422236105241 1.711208775246752 1.776862141648071 1.84129073420858 1.904450451723359 1.966294992876281 2.026806356232743 2.08598514023202 2.143840943179242 2.200382363237011 2.255637798416634 2.309634746568991 2.362380505375027 2.413922372335873 2.464287244762601 2.513512019765597 2.561613594243572 2.608648964872201 2.654624928092384 2.699588680098145 2.743577216824155 2.786607833932891 2.828717926801418 2.869924990507809 2.910276519817188 2.949790309167412 2.988484352654384 3.026406444016991 3.063554976621686 3.099968043446689 3.135664137065842 3.170661649632075 3.204989272860524 3.238665798011282 3.271700015871776 3.304120716738797 3.335937090400154 3.367168126115971 3.397843012599631 3.427960937998349 3.457531189873392 3.48659315517994 3.515136120246594 3.543179570754523 3.570742991716259 3.597835867454139 3.624467581578396 3.650647716964898 3.676385855732539 3.70170157922028 3.726594367963845 3.751093801672079 3.775179359202946 3.798890818539209 3.822217456763751 3.845178950034565 3.867784873559418 3.890034601570163 3.911937807296738 3.933523962940826 3.954772439649185 3.975712707486667 3.996344435408903 4.016676791234672 4.036719441617958
 3.61 0.9447952908340329 0.9830812480575882 1.030388607085782 1.085111367721192 1.145507829719202 1.209957392785997 1.277122156576212 1.345916620690204 1.415514784670974 1.485297448000712 1.554770010096991 1.623601970308593 1.691547027910973 1.75840388210136 1.824066431993496 1.888434976612011 1.951456314886438 2.013105045644862 2.073353667607213 2.132233079378183 2.189722979439801 2.245862066143627 2.300668337702594 2.354169392182484 2.406392327493046 2.45738414137875 2.507171431409178 2.555781094969054 2.603259529247918 2.649643531229428 2.694969897680315 2.739255225138967 2.782546409903655 2.824880648020399 2.866285035270479 2.90677666715758 2.94640323889458 2.985192045389978 3.023160981233969 3.060337740684151 3.096760417650886 3.132437105682293 3.167396097948894 3.201665687227891 3.235254365887107 3.268200825868548 3.300503758671633 3.332201855336052 3.363304306424282 3.393819902003752 3.423777731628642 3.453187084321351 3.482057148553596 3.510417012227182 3.538266262654403 3.56562418653811 3.592510169951432 3.618923798317145 3.6448743563867 3.67039152821892 3.695474797158331 3.720133745813184 3.744377856033107 3.768226708886449 3.791679984637266 3.814747062721988 3.837447721725744 3.859781439358366 3.881757692430053 3.90338605682672 3.924686207485013 3.945647618367009 3.966299762434589 3.986632111623498 4.006664236817082 4.026395607819721 4.045845693329944 4.065013960913241
 3.629999999999999 1.056764215542376 1.09823697972193 1.148756433414899 1.206296276429242 1.268904208527003 1.334886329422375 1.402917138779403 1.471983936209331 1.541352021267612 1.610481493450542 1.678976852191564 1.746555596857202 1.813029826742651 1.878265941067012 1.942166338968172 2.004679319497335 2.065780481613198 2.125463124175776 2.18371854593987 2.24056674554819 2.296026521524118 2.350136072264125 2.402912696029829 2.454403590939709 2.504635454960459 2.553644885897995 2.601478381388112 2.648162438886781 2.693743355660105 2.738257728773914 2.78173225508302 2.82420343122011 2.865718253584293 2.906293618329302 2.945966621351336 2.984774458276558 3.022734624448248 3.059874614913594 3.096242124410145 3.131835047351915 3.166701277815134 3.200858909523652 3.234316335834001 3.267111949720108 3.299264043757658 3.330781510108117 3.361692840502407 3.392017026224237 3.421762958093094 3.450959626446885 3.47960622112424 3.507731731446476 3.535345446199216 3.562466753613671 3.589095041347585 3.615259496465836 3.640959705420707 3.666205054031817 3.691015227465721 3.715409510215173 3.73937758607806 3.762948938136002 3.786113248732626 3.808899999451508 3.831308771093795 3.85335934365549 3.875040996304431 3.896373607356929 3.917366554254103 3.938029413537885 3.958371960826711 3.978393470790908 3.998103717127753 4.017522072536232 4.036648108691487 4.055481396218966 4.074051404668253 4.092347502486613
 3.65 1.190563199392322 1.233759540124922 1.285995577964355 1.344839512723783 1.4081303441717 1.474149372030042 1.541634895971958 1.609675215619227 1.677615430539346 1.745024140242264 1.811553444176773 1.877008741726563 1.941239632205929 2.004130614855129 2.065641788835414 2.125730053223696 2.184399607006889 2.241632349075897 2.297468878219262 2.351908093116472 2.40498839233092 2.456747274302527 2.507211737340014 2.55642847961284 2.604423999142796 2.651244693795247 2.696916761270045 2.741496699092093 2.785000704601567 2.8274852749438 2.868967007058818 2.909502497670542 2.949098543275644 2.987802240132063 3.025650584247182 3.062660871365666 3.098870396956951 3.134296956202407 3.168968143982151 3.202921854861524 3.236165983077232 3.268728922523145 3.300638766735762 3.331914008879335 3.362573141730659 3.392624857663525 3.422097948632834 3.451011206158387 3.479383621308322 3.507214184682238 3.534532086393972 3.561356516054043 3.58768666275178 3.613541815037101 3.638931460901972 3.663874987761535 3.68837168243491 3.712451231125669 3.736103119401983 3.759356832176446 3.782211953685576 3.80467806746899 3.826764756348267 3.848491602405482 3.869848286961428 3.890864390553515 3.911529392913368 3.931863072944089 3.951875008697234 3.971564677349456 3.990951755178854 4.010025717541018 4.028816338844756 4.047312992527528 4.065535251030584 4.083492785773798 4.101174967130203 4.118601364400245
 3.67 1.346951123725291 1.390340308722082 1.442663117764945 1.501108850672076 1.563384507218209 1.627837087132775 1.693287090097731 1.758932915745052 1.82423776365389 1.888817833347399 1.952422224289232 2.014873435879686 2.076068567451537 2.13592961826552 2.194414887505489 2.251529674273237 2.30724667758298 2.361586896355512 2.414579829412027 2.4662339754676 2.516596833124342 2.565695700864217 2.613557177041527 2.660227659875064 2.705743647439931 2.750151137659019 2.793466528294169 2.835736016936986 2.876995900999324 2.917282677703446 2.956632844071838 2.995073296916704 3.032640632829124 3.069361948167874 3.105264439047929 3.140375401328618 3.174732230601459 3.208352722177664 3.241254571075306 3.273485672006163 3.305044119362229 3.335958107201896 3.366256029235811 3.3959463788124 3.425057748903065 3.453598732087057 3.481598120536021 3.50906500599821 3.536008179782383 3.56245693274137 3.588410155255316 3.613897237214601 3.638917468002442 3.663490236477161 3.687624730954148 3.711330639187492 3.734617248351294 3.757504245020673 3.78000101515244 3.802107244065463 3.82383241642072 3.845196216201034 3.866198226690495 3.886858130453573 3.907165409313924 3.927149844332882 3.946801015787647 3.96613850314917 3.985162085059728 4.003891139310206 4.022315442817071 4.040464571599051 4.058328100753517 4.075915604432575 4.093246755818857 4.110311027101027 4.127127889449002 4.143697112988879
 3.69 1.524973680189073 1.56729297533629 1.618108340293241 1.674393574883 1.733935478886337 1.795175952039936 1.857096694034281 1.919004604511211 1.980470183061161 2.041155929220069 2.100877942465962 2.159485422215218 2.216892567818495 2.273049378556347 2.327912253634507 2.381494692178843 2.433778493229999 2.484783555737698 2.534528578554732 2.583041460430621 2.630339500004948 2.676469395800367 2.721457746215296 2.765340749516274 2.808144603829997 2.849905607135037 2.890669757253228 2.93045355184073 2.969303188378771 3.007255264164067 3.044326376298915 3.080543321680965 3.115952996992663 3.150572598690383 3.184439222993228 3.217560365871504 3.249983523034888 3.281716589920256 3.3127772616792 3.343213533165227 3.373023798920624 3.402236053163016 3.430858989771597 3.458930902273044 3.48645068382711 3.513446827211899 3.539928524808829 3.565914468587265 3.591413850088845 3.616445760411492 3.641019390193098 3.665154029594907 3.688848968284573 3.712123695418912 3.734987499626342 3.757449968989 3.779520591024566 3.80121895266776 3.822534540251543 3.843497039488004 3.864095935448941 3.884351012546139 3.90427185451134 3.923858144375911 3.943129464450219 3.962075596302686 3.980716020738569 3.999060517778422 4.017118766636278 4.034880345697525 4.052364832496497 4.069582003693772 4.08653133505318 4.103222601418525 4.119665376690024 4.13585913380046 4.151813544691054 4.167538080287063
 3.71 1.722655270351015 1.762860439768686 1.810608643079558 1.862997880111421 1.918053550650894 1.974470354441681 2.031389391182517 2.088264860524794 2.144723262069865 2.200513695366043 2.255448459905274 2.309414055119495 2.36234208037668 2.414160334976567 2.464843618146064 2.514394329034349 2.562792966707644 2.610048930143678 2.65619041822583 2.70122472973696 2.745169063352926 2.788069817635773 2.82993349102662 2.870796281838224 2.910694388247229 2.949644108286102 2.987681639834751 3.024843380611827 3.061145728165712 3.096625379865194 3.131309132889827 3.165213684219971 3.198376330626519 3.230824168660319 3.26256449464127 3.293645004647109 3.324063294501886 3.353857259764124 3.383044895714665 3.411634197344209 3.439663559340531 3.467131376075392 3.494076041591145 3.520486249587016 3.546410893405085 3.57182856601595 3.596788360004092 3.621279267552914 3.645320380429492 3.668930989968999 3.692120187058834 3.714887462122441 3.73725210510282 3.759233605445737 3.780831452082625 3.802045033413189 3.822904137287694 3.843408050988973 3.863556661214111 3.883369454055847 3.90285621498367 3.922006428824616 3.940849879743772 3.959386151224485 3.977615126048274 3.995546286274451 4.013189513219456 4.030544287435889 4.047630488691272 4.064447695946508 4.081005587334062 4.097303740135861 4.113352030760911 4.129149934722629 4.144717026615905 4.160053180093881 4.175157767844464 4.190050561566563
 3.73 1.936879405327723 1.973980211426179 2.017112833332631 2.063894870879435 2.112805223858869 2.162868292021436 2.213441775073862 2.264106072676781 2.314543684442124 2.364530009930182 2.413913948646374 2.462559500037706 2.510396163488914 2.557360138318308 2.603414923773301 2.648522219025636 2.692681723166302 2.735882335200138 2.778131854040141 2.819437778501451 2.859806907295042 2.899275739021097 2.937840772162079 2.975538405075492 3.012384835986338 3.048396462979263 3.083609683990402 3.118040996798907 3.151717199018178 3.184654988086784 3.216881161259073 3.248423015595484 3.279287547952545 3.309512354972568 3.339104833073045 3.368092678435721 3.396493886995384 3.424326154428331 3.451607876140542 3.478357147255544 3.50459236260197 3.530312016700818 3.555554803752404 3.580319517623015 3.604624751831255 3.628489699534097 3.651913253512621 3.674914506157463 3.697512649453962 3.719697074966996 3.741506873825534 3.762921636706881 3.783970753820626 3.804663714892293 3.824999909146698 3.844979125291005 3.8646307514975 3.88395457538605 3.902950184006291 3.921637263819508 3.940005500680235 3.958074579817559 3.975854185816138 3.993334202596927 4.010544113397624 4.027473800752829 4.044123046473916 4.060521331628628 4.076648536520383 4.092534440667313 4.108168622781013 4.123560760745019 4.138720631593018 4.153647911486769 4.168352275693772 4.182843298564655 4.197120753510298 4.211194212978698
 3.75 2.163574405430467 2.196390408964761 2.23339202758024 2.273048461113685 2.314436409362852 2.356935772084828 2.400129048994075 2.443681939760183 2.487322444005319 2.530852661301374 2.574098891166819 2.616942833063245 2.659272586391624 2.701013250488248 2.742107524620387 2.782506407981634 2.822179499686959 2.861115598767456 2.899292404164799 2.936717314725388 2.973387229194203 3.009299046208356 3.044469364290344 3.078914581841004 3.112631297132161 3.145646108298994 3.177975613332081 3.209636710069161 3.240636196186594 3.27100096919052 3.300748326407715 3.329885564976161 3.35843998183531 3.386429173716046 3.413860937130361 3.440763168360717 3.467133763449136 3.493001018185961 3.518372928098349 3.543278188438449 3.567705094171296 3.591692439962399 3.615238820165041 3.638353228807281 3.661064459578665 3.683361605816635 3.705263760492655 3.726790116198034 3.747939965129467 3.768722599074271 3.789147509395341 3.809233987015811 3.828971622403423 3.84837990555461 3.867468525978286 3.886236972679358 3.904684934141934 3.922842098312262 3.940688252581372 3.958252983767446 3.975525978097881 3.992527121191102 4.009246098038068 4.025702592983507 4.041896489706871 4.057827571203021 4.073505419762619 4.088939916952263 4.104130843594333 4.119087879746574 4.133820804681407 4.148319296864967 4.162603133935881 4.176672092683767 4.190535749027484 4.20418397799311 4.217646253691665 4.230912449296572
 3.77 2.399130699825565 2.42608305994787 2.455574951324988 2.486970973797985 2.519900927169923 2.554077311204265 2.589246325622965 2.625148170104287 2.661546844280312 2.698231347734168 2.735025779996962 2.771780240544416 2.80835172879322 2.844654744097089 2.880601585742519 2.916123052944268 2.951178944840531 2.985717760487832 3.019717698855617 3.053156258820561 3.08603073916058 3.118318038548551 3.150025155545748 3.18114898859497 3.211686236013398 3.241653895985146 3.271058866553524 3.299908245613014 3.328199030900952 3.355968719988919 3.383194610273842 3.409924198968805 3.43613508309357 3.461865259464804 3.487122424686024 3.511904875137242 3.536240606964331 3.560128016068093 3.583585498093045 3.606621648415912 3.629255162133834 3.65148463405228 3.673329158672686 3.694797430179792 3.715888742428699 3.736622088931644 3.757006662844478 3.777041756952868 3.796746763658211 3.816121174963261 3.835174182457477 3.853915577302085 3.872344750214856 3.890481391454604 3.908315190805406 3.925865637560533 3.94312252050611 3.960115627904496 3.976824547477376 3.99326926638859 4.009459371226678 4.025384647987149 4.041054982054484 4.056480158183852 4.07166996048257 4.086614172391278 4.101332576664858 4.115815055353073 4.130081389780944 4.144121260528868 4.157954447412458 4.171570929462134 4.184990284902444 4.198202291131132 4.211226824697945 4.224063461283188 4.236712075676015 4.249182341752488
 3.79 2.640832526209018 2.66003580051911 2.680833538714546 2.703223240640539 2.727215806105296 2.752755734878452 2.779672326689224 2.807740581224273 2.836740898125286 2.866449476986273 2.896658517350584 2.927197018707628 2.957911480489325 2.988675702066259 3.019382282743556 3.049931821756473 3.080264418265706 3.110318871352407 3.140063580012928 3.169436443153268 3.198435159583248 3.227027128010392 3.255189647033531 3.28292981513612 3.310225030679267 3.337082291894491 3.363499096876183 3.38947264357379 3.415000629783713 3.440100353140926 3.464769611110308 3.489026200977693 3.512858119840636 3.536283164598903 3.559309731944668 3.581936018352435 3.604190320068679 3.6260611331012 3.647567153208199 3.668707175887076 3.689499796362935 3.709954009576828 3.730068810173699 3.749853292490064 3.769316650541396 3.78845807800925 3.807296868228093 3.825832514171861 3.844074208440245 3.862021643244693 3.87968441039413 3.89707190128042 3.914183806863536 3.931029817656461 3.947609723709816 3.963933114596213 3.979999779394341 3.995809506672769 4.011382184473491 4.026707500295189 4.041795341076239 4.056655493177438 4.07128784236447 4.085682173790105 4.099868371976133 4.113836320795032 4.127585803451376 4.14112660246298 4.154458699641785 4.167591876074489 4.180535912102909 4.193280687304101 4.205835980470217 4.21821156958811 4.230407331818692 4.242432943476038 4.254278280006244 4.265963015966044
 3.81 2.884923530494746 2.894669675088634 2.905947932225659 2.919009201755053 2.934026983490004 2.950978577206131 2.969717382639683 2.990053799485459 3.011734727394451 3.034513965971216 3.058182314770961 3.082527873296358 3.107386440994079 3.132591917251056 3.15802670139046 3.183571992667412 3.209157790264404 3.23469349328645 3.26011800075597 3.285379511607375 3.310446224681395 3.33527603871912 3.35984645235577 3.384145364114184 3.408140172398034 3.431818675484765 3.455188471518256 3.478237258501205 3.500952834287241 3.523343096572753 3.545396042888455 3.567119670590664 3.588522276852307 3.609602058653654 3.630357412772777 3.650796835775727 3.670919024006446 3.690732473576398 3.710246180353928 3.729468839953346 3.748389547723741 3.767027298737517 3.785381287778658 3.803460709330726 3.821264757564571 3.838802826325792 3.856074409121904 3.873088999109252 3.889845989079644 3.906355071446714 3.922615838232026 3.938637881050896 3.954421091097954 3.969964959132434 3.985279475463202 4.000364329933515 4.015229311905509 4.029864310244434 4.044289213302615 4.058493808903153 4.072487984323367 4.086281626277966 4.099864620901977 4.11323695373339 4.126418409695567 4.139398873079383 4.152188227525107 4.16479645600404 4.177213340799893 4.18943876348991 4.201492704925737 4.213374945214065 4.225085263696988 4.236623738932145 4.247999948672601 4.259213869846493 4.270275178536431 4.281183949958654
 3.83 3.125532566515771 3.125077536032566 3.1266808823613 3.130599705355101 3.136922904831985 3.145622680573367 3.156517932322312 3.169385059781502 3.183968092610949 3.200018700425427 3.217286252791634 3.235557999225092 3.254639339186771 3.27436408207944 3.294584687243761 3.315172543954097 3.336028141414063 3.357061298751799 3.378191225014978 3.399356919165545 3.420506680074181 3.441589106514501 3.462572297156986 3.483434250562639 3.504123065176375 3.524646939320143 3.544973671185773 3.565091558827567 3.584988700154602 3.604663392922785 3.62410373472662 3.643308222990722 3.662275354961053 3.681003627695894 3.699491738056551 3.717728282697784 3.735732158057981 3.753502260349057 3.771027585546085 3.788317229376664 3.805370187310022 3.822195754545846 3.838793226002851 3.855161996307085 3.871311359779963 3.88724091042604 3.902950141920519 3.9184385475965 3.933725820431953 3.948791753036438 3.963655837637562 3.978317866067172 3.992767829747283 4.007025319675754 4.021080226411692 4.034932440060612 4.048601750259321 4.062068246160555 4.075351616417358 4.088441849167201 4.101348932015847 4.114072752020961 4.126613295675466 4.138980448890647 4.151164096979001 4.163174224636842 4.17501081592665 4.186683754259171 4.198193022375275 4.209528402327567 4.220709975461751 4.231727522397748 4.242600923010579 4.253320156411006 4.263885100925926 4.274315534078536 4.284601332568266 4.294742472250464
 3.85 3.356370115737758 3.346471273404839 3.339138417360328 3.334606297461128 3.332892063529931 3.333905005353772 3.33744070268232 3.3432424852259 3.351071812653263 3.360658364589085 3.371760120611202 3.384143440247589 3.397613252973071 3.411983188205769 3.427105765303294 3.442842583558658 3.459064472195949 3.475681640365716 3.492593807140111 3.50973028150776 3.527030122368372 3.544422148527086 3.561885008688555 3.579357281450767 3.596807465298611 3.614223988597163 3.631555389584731 3.648800226365624 3.665936796902663 3.68295379900943 3.699829930342257 3.716563688391948 3.73314397047525 3.749559573726048 3.765819395086313 3.781912331296781 3.797837478887373 3.813583934167356 3.82915089321524 3.844557551868422 3.859773205712562 3.874827250070705 3.889699179992144 3.904398390241018 3.918914475284664 3.933267029281694 3.947435746069831 3.961440119153474 3.975260041691019 3.988925206481912 4.002405505953452 4.01572063214734 4.02887047670597 4.041855030858465 4.054663985406465 4.067317530709657 4.079795356671051 4.092117552722012 4.104274007807037 4.116274710368276 4.128109648329817 4.139788809081709 4.151302179463749 4.162669645749012 4.173881393627146 4.184937108187413 4.195836973901494 4.206590974606046 4.217208893485019 4.227670913051742 4.237996715130754 4.248176480839411 4.25822009056925 4.268137323967123 4.277908259916094 4.287562776516109 4.297090651064427 4.306491860035839
 3.87 3.572077596984335 3.5549108846609 3.5402860129191 3.528595001619499 3.519873980589324 3.514030419621056 3.510887438470765 3.510205726856185 3.511734364454538 3.515251120900097 3.520492525781495 3.527263988638778 3.535349828960201 3.544573386178766 3.55476714966851 3.565792838740527 3.577511522638745 3.589823780535436 3.602629701526481 3.615839064626369 3.629371348762944 3.6431758427719 3.657181655391016 3.671347815254133 3.68563324088488 3.699996830690144 3.71441745295328 3.728853975827072 3.743285307326434 3.757690285320856 3.772067987526598 3.786377311498625 3.800627254622294 3.814797014104776 3.828885686966233 3.842872470030738 3.856756659916937 3.87053745302846 3.884204345544085 3.897756733407634 3.911194112317629 3.92450597771669 3.937691824780678 3.950751448407594 3.963684343206213 3.976480403484483 3.989159223237658 4.001690596136187 4.014104415513355 4.026380574352667 4.038518765274994 4.050529080525453 4.062401311960056 4.074135451032102 4.085731488778324 4.097199315804787 4.108529022272541 4.11972059788304 4.130784031863291 4.141709212950788 4.152496329378182 4.163155368857718 4.173676318565431 4.184059165125101 4.194313894591961 4.20444069243618 4.214429343526102 4.224300032111239 4.234042641805047 4.243647255567462 4.253143755687185 4.262502123763768 4.271752440689443 4.280884486630731 4.289898341009831 4.298793882485769 4.307591088935333 4.316269737433785
 3.890000000000001 3.76877281617366 3.747331774392702 3.727704891924462 3.710608768633049 3.696276804350088 3.684704498873337 3.675782151965074 3.669347743350216 3.665218052714195 3.66316878970059 3.663014993908501 3.664530954889676 3.66755029214539 3.671885975123073 3.677380313212686 3.683885085742851 3.691281531976732 3.699440491107663 3.708252402254524 3.717647424456879 3.727525446669851 3.737816177758756 3.748459166493486 3.759393831542638 3.770579541467404 3.781965574715202 3.793511189613059 3.805195634360755 3.816978137023706 3.828827935525603 3.840734377640805 3.85267655098648 3.8646339530145 3.876595981003084 3.8885318320482 3.900461103054712 3.912343190727283 3.924187591561029 3.935984001831931 3.947711917586989 3.959390934634144 3.970990748531939 3.982521254578942 3.993971947802925 4.005342822949793 4.016633574472267 4.027834096518324 4.038934282919397 4.049954027178322 4.060873222457052 4.071691961564113 4.082420036941838 4.093037640653337 4.103564564369246 4.113980899354216 4.124286836453175 4.134492166077343 4.144587078190017 4.154581562292104 4.164455707407426 4.174229602067789 4.183893234297805 4.193446691599497 4.202880060936645 4.212213228718928 4.221436480785804 4.230549602390181 4.239552878181843 4.248446092190658 4.257239527809549 4.265922867777236 4.274506394160767 4.282979988337807 4.291363630978713 4.299637302028387 4.307820880687901 4.315904445395915 4.32389797380987
 3.91 3.945275666065695 3.922422754074503 3.900158424197622 3.879560076302601 3.861126010225326 3.845057025768678 3.83138982270095 3.820059300754023 3.810959259621292 3.80394319895536 3.798874518365473 3.795566317414728 3.793871375617024 3.793622202433779 3.794680877270395 3.796899149472492 3.800148388321884 3.804319633032323 3.809303622744998 3.815000856523782 3.821331613350246 3.828205982118432 3.835563901629366 3.84334522058535 3.851489677583994 3.859946941112016 3.868686639538792 3.877648371109668 3.886811713939027 3.896146236003117 3.905621485132631 3.915217079005049 3.924912625136739 3.934677720874812 3.944511863388736 3.954384949661715 3.964286476481816 3.974216340432862 3.984164037885085 3.994099564985532 4.004032617648235 4.013952991544143 4.023850682090806 4.033715484441826 4.043547193476071 4.05334590378664 4.063101509669599 4.072794105112473 4.082443483782503 4.092039739014668 4.10157286379946 4.111043050770434 4.120440192191514 4.129774379944073 4.139045705513761 4.148224359977121 4.157340233987948 4.166373517763435 4.175324401070073 4.184202773209328 4.192988823003075 4.201692638778821 4.210304308354678 4.218843919024118 4.227281657540503 4.235637310101379 4.243911262332553 4.25209329927194 4.260183705353183 4.268192364389063 4.27610945955467 4.283944873370371 4.291688587684543 4.299360783656102 4.306941441736802 4.314440341653335 4.321857762389198 4.329203382166361
 3.93 4.102829626019735 4.080588491818943 4.057564676248385 4.035093479178946 4.013914400450648 3.994471239871332 3.976985397215131 3.961527072220676 3.948116864589088 3.936705573981716 3.927184700017651 3.919455942270993 3.913391300267883 3.908862573483304 3.905731611337636 3.903870083192978 3.903169408349234 3.90352079603996 3.90480526542797 3.906923595600718 3.909806425565426 3.913364194243987 3.917517220467625 3.922215732971326 3.92737983038802 3.932979551242535 3.938944873945315 3.945245736785898 3.951852037926154 3.958703645393297 3.965790407072654 3.973082280700194 3.980538943854833 3.988160393950487 3.99591642822791 4.003787043746274 4.011751937374531 4.019801105782531 4.02793444543191 4.036111852566736 4.044353423203931 4.052629053123449 4.060928637858227 4.0692522726839 4.077599952608278 4.085941772360597 4.094287626380539 4.102627808807005 4.110962213466678 4.11927093386233 4.127564163160924 4.135831994181463 4.144064519382619 4.152261830850134 4.160424120283986 4.168541378985335 4.176603997843224 4.184631767321078 4.19259517744295 4.200514017779564 4.20837867743411 4.21616924502784 4.223915708685413 4.231588256020038 4.239196974118387 4.246742049525286 4.254223468228183 4.261631415641405 4.26897587659019 4.276256935294503 4.283464775352638 4.290599279724598 4.297670630715276 4.304668709957401 4.311613698394297 4.318485576262411 4.325284223073648 4.332029817597487
 3.95 4.2393426917617 4.218862382142967 4.196380441039304 4.173269368324833 4.150497063843584 4.128698127408216 4.108286358798519 4.089496357759677 4.072474424000298 4.057268257190221 4.043857156958081 4.032181122888652 4.022181054519948 4.013748251340113 4.006783912784048 4.001169758229841 3.996807066994939 3.993587218332104 3.991411401425133 3.990200685384344 3.989845989241841 3.990278091946533 3.991417642358932 3.993195189245725 3.995561201274098 3.998446037005847 4.001810004891247 4.005593343262698 4.009766260328132 4.014278914164196 4.019111432709205 4.024223953755862 4.029586494943746 4.035179273751576 4.040972187489244 4.046955433289606 4.053099108100068 4.059393208673921 4.065817831561454 4.072353073100843 4.078999129408805 4.085735896371022 4.092553569632352 4.099442244586787 4.106392216367208 4.113393379834899 4.120435929568834 4.127520159854743 4.134626164673956 4.141753937692001 4.148893872247002 4.156046061337837 4.163210597612072 4.170357773353682 4.177507680470526 4.18464051048163 4.191756554504223 4.198855803240555 4.205928646964509 4.212965075507971 4.219975278246999 4.226959444087759 4.233897761452254 4.240790418263824 4.24764740193244 4.254458999339771 4.261215196824049 4.26793628016471 4.274592134566825 4.281213144645316 4.287779094408974 4.294290267244242 4.300746745898817 4.307148412465025 4.313505548362998 4.319818034323646 4.326065850371419 4.332269175806876
 3.97 4.348092165160757 4.329928325743122 4.308880917759278 4.286191941086487 4.262896595572665 4.239788381035146 4.217442297259209 4.196276043996392 4.176530920962573 4.158360927835818 4.141832364254025 4.126963729812321 4.113714324060242 4.10203444649869 4.091845096576662 4.083057473687752 4.075572727166427 4.06931234628408 4.06417763024486 4.06007981818127 4.056940069149548 4.05466943212481 4.053198855995984 4.052459199560503 4.052381201518791 4.052915540468502 4.054002814898551 4.055603563182918 4.057658233574216 4.060137274197048 4.063001043041136 4.066209907954213 4.06974417663471 4.07356424662421 4.077650115299669 4.081982379865432 4.086541037345006 4.091296384572627 4.096228718184587 4.101338234610354 4.106595230063451 4.111999700532133 4.117522141769823 4.123152649285337 4.128891418332882 4.134718643901837 4.140624720706309 4.146609843174462 4.152654105437644 4.158747801319277 4.164891224323526 4.171084467623762 4.177298024050802 4.183541886080915 4.189806345823636 4.196081695009341 4.202378124976614 4.208665826659399 4.214955090573931 4.221236006805458 4.227508864994744 4.233773854324356 4.240011163504749 4.246230980760125 4.252423493814089 4.258598889875091 4.264737155621662 4.270848677187436 4.276913440145965 4.282961729495334 4.288963429642558 4.294928824387785 4.30084789690829 4.306740929742265 4.312587804772411 4.318398703209332 4.32416360557472 4.329902591684354
 3.99 4.427925354014855 4.412226329279826 4.393123311606188 4.371570300874249 4.3486011969357 4.325098299612404 4.301767008694972 4.279127723941103 4.257555845073724 4.237291171778893 4.218487003703489 4.201209140452685 4.185485581587194 4.171295526620304 4.158578975014681 4.147276826178962 4.13732997946413 4.128629674159656 4.121117349489434 4.11470432460749 4.109301908593477 4.104841350447942 4.101243859087377 4.098450503339054 4.096392311935635 4.095000223509571 4.094235086587267 4.094037699583042 4.094358770792863 4.095168968387862 4.09641891040763 4.098079164753299 4.1001001991804 4.102482711291502 4.105166898528638 4.108143258165505 4.111392387299452 4.114884482843248 4.11861004151663 4.122529359837634 4.126652734113719 4.130950660432647 4.135403434653184 4.140001352395546 4.14474470903166 4.149603899675187 4.154579219171339 4.159650962086483 4.164819422697519 4.170064894981059 4.17538777260237 4.180768248904129 4.186216716894941 4.191703469237658 4.197238698237483 4.202812695829854 4.208405753568129 4.214028262611047 4.219670313709992 4.225312197196031 4.230974302966761 4.23663672047293 4.242299638704864 4.24794344617868 4.253588230922289 4.259224180461205 4.264841581804134 4.270440521428381 4.276011285265022 4.281563958683909 4.28709872647845 4.292595572850194 4.298074881393227 4.303526635078354 4.3089409162371 4.314327806545505 4.319687487007731 4.325020037939466
 4.01 4.485970071844775 4.472586505170196 4.455493233578162 4.435400056951933 4.413222175146863 4.389891987989214 4.366175995274764 4.342707396767198 4.31994549219628 4.298225781255821 4.277757963601418 4.258675538847992 4.241044306567102 4.224882166284051 4.210168317474772 4.196862659562504 4.184916091914251 4.174249323837026 4.164793784573885 4.156480773299742 4.149221669116968 4.142957851050786 4.137610678044439 4.13312142895415 4.129421332543871 4.126441537479812 4.124143112324759 4.122467085532179 4.121364385440104 4.120785910264816 4.120712398094303 4.12108475688151 4.121873584437378 4.123049678423657 4.124593536345525 4.126455855543982 4.128637233188027 4.131098066266639 4.133819051580524 4.136780485733671 4.139963065124681 4.143357085937888 4.146943144134271 4.150711535442155 4.154632755347693 4.158707199085151 4.162915361626966 4.167247437673609 4.171704021643227 4.176255307661081 4.180901789548775 4.185633860813272 4.190441714635708 4.195325843859989 4.200256540981193 4.205244198133751 4.210279007079433 4.215351359195123 4.220461645460386 4.225590056444837 4.230746782295301 4.235912312722773 4.241096836989164 4.246280543893865 4.251473721760089 4.256656658421029 4.261839541205805 4.267012556925212 4.27217589185728 4.277329731732628 4.282464361719623 4.287589866409347 4.292686329800364 4.297764035283299 4.302823065625228 4.307863602953866 4.312875628741572 4.317869323789171
 4.03 4.530246937696318 4.51885917138907 4.503645600273082 4.485055824234488 4.46388924313219 4.441031056796721 4.417320765028876 4.393434867598146 4.369917564240935 4.347149754658574 4.325427738515124 4.304932415434964 4.285767485000181 4.267989246747739 4.251615900166446 4.236626544693712 4.222981309712091 4.210630784545621 4.199506008455954 4.189548210638273 4.180688760217005 4.172859076241317 4.165980597680414 4.160014733418618 4.154872852250247 4.150506282874279 4.146856253888804 4.14388397378528 4.141530540942571 4.139747063620777 4.138504459954853 4.137753827948035 4.137465865465032 4.137611470225037 4.138141439794513 4.139046571579774 4.140297462819361 4.141854910576213 4.143709511729623 4.145841862966997 4.148232560775392 4.150852201432866 4.153691280999604 4.156730395308847 4.159959939957613 4.163360510297215 4.166912601423569 4.170626508167294 4.174462925083623 4.178432146442092 4.182504566216026 4.18669077807184 4.190961075358112 4.195315751094473 4.199755397960277 4.204250308283087 4.208810774026946 4.213427286780456 4.218080037744643 4.222779417720642 4.227505817097168 4.232259525837788 4.237040833468009 4.241829929062149 4.246637101230031 4.251452838103465 4.256267127322544 4.261090256021742 4.265902610815825 4.270714177785559 4.275525342463232 4.28031618981799 4.285097004240972 4.289867869530271 4.294618868875692 4.299360384843332 4.304082299359978 4.308784893697315
 4.05 4.566819275950266 4.557057151277834 4.543461133695983 4.526292723093624 4.506189419333114 4.484002322249127 4.460545631647328 4.436531047302844 4.412548168958523 4.389063896322999 4.366381529068544 4.344759066828722 4.324328409195836 4.305194255718169 4.287383305897029 4.270923859183577 4.255775464975464 4.241908192613253 4.229282741376647 4.217830150480505 4.207501679070656 4.198218706219516 4.189942700921486 4.182585112088166 4.176107408543347 4.17045101901781 4.165547312143921 4.161357656450014 4.157833170354584 4.15491517216026 4.152574860047594 4.150773132068629 4.149471186140276 4.148629820037478 4.148220031386186 4.148222717656114 4.148588676153304 4.149308604012488 4.15036339818924 4.151713655451934 4.153350072373493 4.155243345322947 4.157384070456776 4.159752743710063 4.162330160787438 4.165106717153832 4.168073008025012 4.171199528357938 4.174476872840901 4.17790543588348 4.181455711606282 4.185138093830489 4.188923276067217 4.192801451506665 4.196783013007066 4.20083865308345 4.204968463896205 4.209163037239439 4.213422564529154 4.217717636791213 4.222068344649132 4.226455178311652 4.230878527560145 4.235318481735803 4.239785429726656 4.244269759954379 4.248761560360932 4.253261318394982 4.257779020998163 4.262285054591129 4.266799605059435 4.27130295773921 4.275805197402677 4.280296508243453 4.284787173861699 4.289257277249058 4.293726900773437 4.298176426163591
 4.07 4.599898116139773 4.591375173360746 4.579087961073965 4.563151979171042 4.544085827517685 4.52262910595259 4.499583414286148 4.475656752298958 4.451445419740125 4.42746291632537 4.40405984173494 4.381521595611312 4.360038177556709 4.339712587130405 4.320640443845837 4.302849007167524 4.286326956507764 4.271063901223169 4.257020110610963 4.244166363905105 4.232433730272207 4.22177347880725 4.212137028529098 4.203455838375833 4.195671397199857 4.188745223762828 4.182608726730384 4.17722324466666 4.172530276028623 4.168491019160196 4.165076772286191 4.162218733506037 4.159908000787317 4.158085471959105 4.156742444705098 4.155829616556562 4.15532808488507 4.155208646895048 4.155442099616126 4.156019339895284 4.156900864388803 4.158077669554033 4.159520351640937 4.161219406683466 4.163155730490726 4.165319718637943 4.167682166457244 4.170233369028236 4.172954121168395 4.175844817423251 4.17888605205639 4.182068219039254 4.18537181204075 4.188797424416669 4.192325349198904 4.195956179084483 4.199670206424409 4.203457823212307 4.207329421072873 4.211255491250155 4.21523632459561 4.21926231155601 4.223333742161124 4.227450906011239 4.231594192264472 4.235753789623923 4.239950186324603 4.244153370120219 4.248373828269739 4.2526017475238 4.256837314110918 4.261070713723517 4.265312331503787 4.269552152029351 4.273790559298758 4.278017536716802 4.282243367079652 4.286458232559824
 4.09 4.630491892774875 4.622859171168397 4.611590614678335 4.596697023198931 4.578590196599142 4.557930634721568 4.535409337381194 4.511742504363927 4.487533935424949 4.463274930286864 4.439383288637659 4.416162710128468 4.393820994371144 4.372519920935631 4.352363619347149 4.333398429083177 4.315642219570245 4.29911397018054 4.283773510228301 4.269601248966035 4.256558025580528 4.244584939188671 4.233643308833087 4.22368452347756 4.214640092002277 4.206471433198881 4.199130125765309 4.192567468300458 4.186735059298652 4.181584197143905 4.177076180104004 4.173182206324389 4.169853573821846 4.167051380477998 4.164756624032619 4.162930502076736 4.161543912045548 4.160577751211157 4.159992916675092 4.159770305360656 4.159890614005072 4.160334739151435 4.161073377140485 4.162087224102167 4.163366975947025 4.16489322835738 4.166646676778339 4.168607916408598 4.170767542191057 4.173115948803258 4.175633930647612 4.178301781841455 4.181120196206906 4.184069467260538 4.187150288202862 4.190332951907621 4.1936278509109 4.197015577400041 4.200476523202388 4.204020979773827 4.207639338187153 4.211311889120248 4.215039222844077 4.218811429210493 4.222628997639875 4.226482117108564 4.230371176136132 4.234276362772466 4.238207964584666 4.242156368643776 4.246121561511324 4.250094029225693 4.254073857288308 4.258061230649657 4.262046433695129 4.266039650230682 4.270030963468334 4.274020556011488
 4.11 4.657319145173791 4.650274883068011 4.639743231653624 4.625720290827417 4.608502660461504 4.588654040402279 4.566786430469184 4.543565930453288 4.519565340115666 4.495304059185609 4.471188487358622 4.447550334294244 4.424625989613679 4.402605622897235 4.381612303681569 4.36171135145675 4.342949805663128 4.325346025688015 4.308899300862173 4.293589670456116 4.279387643676227 4.266244139660674 4.254140267475143 4.243007366108386 4.232816864467573 4.223510161373453 4.21503885555534 4.207374245645886 4.200457830175688 4.194261107567695 4.188725376131426 4.183821834057002 4.179521979408986 4.175776710120039 4.172557423984384 4.169835018651082 4.167590591617123 4.165775240220321 4.164379761632033 4.163375052849678 4.162742010689074 4.162441531776595 4.162474312541123 4.162811049205828 4.163432537779758 4.164309474049236 4.165452453569081 4.166822171653633 4.168409223367601 4.170194203516715 4.172177706638202 4.174330126991077 4.176652158546242 4.179124294976408 4.18173702964583 4.18447065559986 4.187325865554314 4.190292951884664 4.193362506615038 4.196514721407045 4.19973998754842 4.203048895941484 4.206421637091424 4.209858701094401 4.213340177625472 4.216866655926338 4.220438224792907 4.224045272562694 4.227678087102037 4.23134685579313 4.235021965520904 4.238733502659707 4.242451753059834 4.246177002033874 4.24991933434289 4.253669034182425 4.257426285168345 4.261191070322509
 4.13 4.679620817300721 4.6728038521003 4.662728753853193 4.649386922458666 4.632970557791896 4.613928059702965 4.592794228015642 4.570166662526002 4.546588163000856 4.522567829175983 4.49850070075419 4.474737317403179 4.451522848753237 4.429076224394738 4.407519443875446 4.386956886697661 4.367454802315149 4.349030880129916 4.331713889488768 4.315483429679715 4.300329679928167 4.286223299392956 4.273125277162174 4.260996612248819 4.249798803586263 4.239493150023534 4.230041150320409 4.221394203142329 4.213503807055123 4.206351260519551 4.199878061885663 4.194055409386976 4.188844801134458 4.184217335110336 4.180144109161717 4.176586420994031 4.173515268164273 4.170911748074086 4.168736757962641 4.16698119489934 4.165606055776343 4.164602137300898 4.163940335987498 4.163601348149855 4.163566069892689 4.163824997103333 4.164348925443163 4.165128550338839 4.166144566973366 4.167377470276984 4.168817854917856 4.170456315292602 4.172273445516626 4.174249839414288 4.17639579050888 4.178671992012426 4.181088836815309 4.183626717475715 4.186266226208901 4.189017654876286 4.191861394974363 4.194797937623439 4.197807573556194 4.200880793106071 4.204017786195487 4.20721884232387 4.210464450555527 4.213754799507336 4.217090277336266 4.22045097172673 4.22385726987776 4.227279458490023 4.230727623752659 4.234192151329956 4.237683126347857 4.241180833380303 4.244695456435408 4.248217078941469
 4.15 4.698802457609885 4.691893825822558 4.682048627681159 4.669203163087355 4.653475631919306 4.635210334030665 4.614856469249413 4.592924337376489 4.569927938184271 4.546326741414839 4.522515446778094 4.498843863949672 4.47557623256868 4.452920522235265 4.431037802507988 4.410031612901022 4.389987442881173 4.370952341864712 4.352944529214037 4.335973204234147 4.320028066168938 4.305089554197314 4.291148467429127 4.278145604900931 4.266072265571549 4.254879748317477 4.244539351928086 4.235002575100663 4.226230716435259 4.218195274429366 4.210847647472407 4.204169033840048 4.198120931688335 4.192664539047639 4.187770953816441 4.183411373754919 4.179556996478365 4.176188819450415 4.173267939976117 4.170775155194796 4.168691462072762 4.166987857395828 4.165655037761645 4.164653999571875 4.16398533902417 4.163619852103982 4.163538334576193 4.163731381976567 4.164169689603026 4.164853952506746 4.165754765483085 4.166862623062323 4.168178219500238 4.169662048768495 4.171324604544868 4.173136480203287 4.175108068803705 4.177199963081794 4.179432555438471 4.181766137929245 4.184211402253399 4.186758539742985 4.189388041351668 4.192100297643385 4.194885498780835 4.197744234513803 4.200656594167318 4.203632966629627 4.206643740340023 4.209709003276488 4.21280924294318 4.21594464635775 4.219115400038493 4.222311689991343 4.225533901696692 4.22877212009606 4.232036529578599 4.235317413967426
 4.17 4.7173833188955 4.710219256157769 4.700425403940347 4.687941462147234 4.672812130659485 4.65527790933423 4.635693398003533 4.614492506473066 4.592131644520607 4.569031251894367 4.545586388311134 4.522116613454249 4.498895606971391 4.476150658472204 4.454042047525734 4.43270257365769 4.412217056347544 4.392641955025431 4.374034839068891 4.356394527799432 4.339730420478904 4.324032516305715 4.309291314410859 4.295467513853771 4.282562313618 4.270516712606727 4.259312009638073 4.248909603440266 4.239280792646605 4.230386975790264 4.222189551298915 4.214669817489176 4.207789072560881 4.201518514591181 4.195819541528463 4.190663251186093 4.186040641235995 4.181902909202038 4.178241152453265 4.175026168196935 4.172229153471394 4.169840805138779 4.167822119877533 4.16617389417476 4.164856924318397 4.163862006389219 4.163179936252667 4.162771309550497 4.162646821692275 4.162767167846671 4.163123042932611 4.163705041610232 4.164503658271681 4.165489487031733 4.166673221718249 4.168015155862451 4.169525982689028 4.17117609510609 4.172975985694921 4.174896146699599 4.17693687001641 4.179088747183132 4.181332069368121 4.183677327359242 4.186094711552638 4.188604711941323 4.19117771810362 4.193813819191426 4.196503503918321 4.1992570605475 4.202054776879559 4.204896840240114 4.207773537467251 4.210685154898822 4.213631878359589 4.21661389314819 4.219611484023972 4.222644835193646
 4.19 4.735937258147471 4.728434599249431 4.718626937686019 4.706416173363509 4.691812306165763 4.67493249595329 4.656076912562123 4.635583905802529 4.613862835457537 4.591295941281311 4.568239112997336 4.545022140296435 4.521908482834617 4.499134970230754 4.476861302064076 4.45523965787151 4.434364197144826 4.414320869327632 4.395146733812184 4.376879989936024 4.359539836978454 4.343115774156829 4.327618100622685 4.313007415457687 4.299284317669415 4.286420106186973 4.274375779856419 4.263132537436043 4.252661777591447 4.242924698890478 4.233902799797972 4.225547178670336 4.217849333749955 4.210760263159425 4.204271464895627 4.198343936823611 4.192948876670321 4.188057282018153 4.183660350298329 4.179728978784115 4.176224264583854 4.173146904633839 4.170467995691014 4.168158334325502 4.166208716912967 4.164589939626804 4.163302798430156 4.162307989067775 4.161606207057695 4.161168147682757 4.160984505981945 4.161035776741574 4.161322754486294 4.161815833469938 4.16250570766619 4.163372870759107 4.164427916133451 4.165631236864871 4.166993325709916 4.168494675095878 4.170125777110475 4.171867023491371 4.17372880561553 4.175691614488399 4.177755640732951 4.179901474578537 4.182119305849599 4.184419523954213 4.186782517872468 4.1892184761447 4.191697686859547 4.194230537641863 4.196817215640465 4.19943800751573 4.202113099427028 4.204812877020011 4.207547425413736 4.210316929187646
 4.21 4.751895336412525 4.744096815321877 4.734259888085151 4.722305554610824 4.708168544785493 4.691931748472948 4.673791285513079 4.654030155720617 4.632991178883698 4.611018844762269 4.588440333086319 4.565585993553945 4.542699375829252 4.520007059540077 4.497708304275552 4.475934799583493 4.454810064967634 4.43441951988467 4.414829763741155 4.396068595890219 4.378164615628117 4.36113712219062 4.344986114749222 4.329701692407196 4.31527455419547 4.301675599068341 4.288885725899017 4.276886033474996 4.265657920493278 4.255162385555399 4.245370727162313 4.23626434370909 4.227804433479465 4.2199721946402 4.212738725235297 4.206075423180029 4.199963186254815 4.19437331209892 4.189276598203993 4.184654341907441 4.180497340385627 4.176756590646911 4.173432889524521 4.170497233669256 4.167930519542029 4.16572334340624 4.163846601319984 4.162280989128091 4.161017302454013 4.160036136691531 4.159318286996306 4.158864248277267 4.158634715187828 4.158640282116953 4.158851543180042 4.15925899220967 4.159843222746154 4.16061472802796 4.161544000981953 4.162621634213474 4.16383791999627 4.165183350262255 4.166658316591112 4.168233410199739 4.169928821931538 4.171704942245531 4.173582261205339 4.17554106846799 4.177571653272578 4.179664404428754 4.181829510305079 4.184057458817209 4.186338337415937 4.188672533075067 4.191050232279152 4.193461621011071 4.195927084739458 4.198426808405983
 4.23 4.764084618660591 4.756068558545858 4.74622377828098 4.734508757776577 4.720830936921899 4.705218545583931 4.687813183606311 4.668822680808105 4.648533506982413 4.627252691894802 4.605289015281586 4.582923656847932 4.560420456265808 4.537995903171767 4.515838947164562 4.494100877802603 4.472904804601236 4.452355327029885 4.432508844509 4.413432456406857 4.395144562036191 4.377673860650668 4.361030051441184 4.34521313353201 4.330203405976765 4.316011467754232 4.302608217764005 4.289974654821975 4.278091677655651 4.266930584899315 4.25647247508902 4.246698546657419 4.237560097928431 4.229058127111744 4.221154032297158 4.213828711448758 4.207063462398931 4.200819182842218 4.195077070328997 4.189828122259013 4.185033235874738 4.180683408254575 4.176749436305892 4.173222316757898 4.170072946154361 4.167291920846158 4.164850136983663 4.162738390508983 4.160937377148019 4.159427792402378 4.158200331541122 4.15722558959235 4.156514261334623 4.156026941288239 4.155764123706335 4.155716502565833 4.155854671558241 4.156178924080264 4.156680053224302 4.157338251768747 4.158144312168149 4.159088426543219 4.160171186670672 4.161372883972917 4.162684009507595 4.164105053956956 4.165616207617084 4.167227860386976 4.168910401757452 4.170684220799926 4.172519506155028 4.174436646021055 4.1764059281423 4.178427539797202 4.180511867786373 4.18263909842046 4.184819517507869 4.187043410342334
 4.25 4.775266533656175 4.767119466909161 4.757287675262655 4.745775168629361 4.732510816901114 4.717477149947996 4.700740757617289 4.68249405973228 4.662947216090887 4.642369946464146 4.621042800594512 4.599227998194028 4.577169878942305 4.55508500248437 4.533152138428328 4.511542186342876 4.490367845754665 4.469743416145479 4.449744396949278 4.430427887549063 4.411841487273587 4.394003695393911 4.376943911119788 4.360661533595901 4.345156861897927 4.330430295028449 4.31646223191271 4.303243671394196 4.290755412230076 4.278978553086459 4.26789409253352 4.25748312904044 4.247716860970199 4.23857628657421 4.230032703986791 4.222067011219475 4.214660306155165 4.207783786542127 4.20142834998783 4.195554993952611 4.190154715743207 4.185198412506099 4.180676981220726 4.176561318692515 4.172832221545771 4.169490486216399 4.16648690894448 4.163832285766669 4.161497312508458 4.159462784776265 4.157719197949378 4.156257347171736 4.155047827343552 4.154081233112787 4.153348258866459 4.152829298721809 4.1525150465173 4.152406095803465 4.152462739833606 4.152705671554329 4.153095183595937 4.15364196826266 4.154316317522738 4.155128722998351 4.156069575955392 4.157119267293099 4.158268187533529 4.159526726810882 4.160865174860676 4.162293921008779 4.163803254160283 4.165393462788237 4.167045034922233 4.168768058136841 4.170542819539905 4.17237970576069 4.174268902937883 4.176200696707458
 4.27 4.787394783834533 4.779207512092043 4.769413859739728 4.758092316692316 4.745171932844154 4.730628338068334 4.714482342215685 4.696880505113592 4.678006486564662 4.658072686345241 4.637341554203762 4.616036489858946 4.59441250299784 4.572656353273703 4.550956940303733 4.529474663666636 4.508342122900039 4.487663017497755 4.467522746906871 4.447987610524703 4.429104907695579 4.410922837707467 4.393460299788457 4.376736693103072 4.360741616748433 4.345495369750263 4.330978251058736 4.31718085954417 4.304103993992562 4.291718353100971 4.280015135472736 4.268975139612551 4.258569363921371 4.248789006691173 4.239614866099553 4.231018240204171 4.222969926937039 4.215471024098657 4.208482529351988 4.201985340216283 4.195980354060748 4.190418668098054 4.185300879377701 4.180597984779211 4.176300781005186 4.1723801645742 4.168826631813532 4.165631278851762 4.162754501611198 4.160197195800155 4.157930056905078 4.155963580182524 4.154258560650969 4.152805493082486 4.151594971994254 4.150607591639924 4.149844046000828 4.149284628777044 4.148910033378302 4.148710652914744 4.148687080187533 4.148819707679316 4.149108927544531 4.149525331599568 4.150079211312786 4.150750957794375 4.151541061786078 4.152429813650758 4.15342750336183 4.154514720492537 4.155681554205083 4.156938393239628 4.158265625903135 4.159673540058072 4.161142323110974 4.162672262000868 4.164263743187545 4.165916852639708
 4.29 4.79824886518244 4.790163099347304 4.780513346021317 4.769412445121175 4.756838396543666 4.74275872016481 4.727177465838882 4.710194633397254 4.691957042647092 4.672659633369905 4.652526745319936 4.631763058222403 4.610584501771578 4.589208115628728 4.567792799419892 4.546499252733502 4.525459575117867 4.504797166078483 4.48458712507521 4.46491535151928 4.445818844770161 4.427365404132266 4.409573628851507 4.392462418111701 4.376061371030818 4.36035018665708 4.345339263964902 4.331038801850689 4.31741939912847 4.304481754525389 4.292206566677038 4.280574834122636 4.269587355300065 4.259205128540739 4.24942905206433 4.24022002397335 4.231579142247561 4.223477104738246 4.21588510916233 4.20880385309634 4.202204233970224 4.196057249061006 4.190363595486308 4.185094170197697 4.180229669973899 4.175760991413866 4.171658730929664 4.16792378473925 4.164516748859063 4.161448319096491 4.158679191042177 4.156199960062169 4.154001221289935 4.152073669618219 4.150387899690758 4.148944305893832 4.147723582347691 4.146716322897811 4.145902821106021 4.14528377024147 4.144839463271452 4.144570592852089 4.14444745131886 4.144480530676994 4.144640122591703 4.144936818378295 4.145360908992114 4.145892785018363 4.146532836661762 4.147271353736085 4.148108725653533 4.149025241413986 4.150031189594102 4.151116958336279 4.152272735337482 4.153498907837928 4.154795662609631 4.156153285944819
 4.31 4.80507777712337 4.797230437384782 4.787845031899727 4.77706906058682 4.764908613345216 4.751341930053789 4.736365220570163 4.720051194729584 4.702519362343653 4.683926963198901 4.664460147055219 4.644325033644142 4.62371813266697 4.602827443792757 4.581821966656135 4.560862300855002 4.540060545948044 4.519550001452128 4.499425366839527 4.479752341535009 4.460597524912764 4.442008416293192 4.424023214939543 4.406670620054392 4.389969930775982 4.373930746174413 4.358562865247675 4.343846586917537 4.32980221002529 4.316410233327334 4.303661355490622 4.291556175087948 4.280055490593098 4.269160200375836 4.258861002696758 4.249118895701984 4.239944677417707 4.231299245744597 4.223173398452049 4.215548033172292 4.208403847394334 4.201721838457785 4.195492703546503 4.189697139682116 4.184306043717379 4.179310112329397 4.174700042012694 4.170446629072132 4.166540369615692 4.162972059547104 4.159712194558326 4.156761670121886 4.154090781483072 4.151690323651976 4.149550891395395 4.147652879228591 4.145996881406896 4.14455349191718 4.143313104469179 4.142276312486661 4.141423609098477 4.14074528712944 4.140231939091085 4.139873957172266 4.139661733229636 4.139585658777959 4.1396462249803 4.13981362263807 4.140108442180929 4.140500873656549 4.141001206720245 4.141589930624458 4.142277334208116 4.143043605885839 4.143889133637018 4.14481410499477 4.145808907034732 4.146873826363749
 4.33 4.809036172406895 4.801500228260095 4.792424318538356 4.782021443162155 4.770315322032955 4.757284035032401 4.742935092021376 4.727303232838893 4.710500147300866 4.69263511519871 4.673895966297811 4.654450180335846 4.634475357020951 4.61414979602975 4.593633097005237 4.573086059554509 4.552620583246352 4.532370067608687 4.512418812125862 4.492852416235805 4.473727079327027 4.455110300735479 4.437039679741265 4.419543915565209 4.402651807365269 4.386372854232824 4.370716655188788 4.355693109179601 4.341302515073066 4.327535171654034 4.31439147761996 4.301852031576292 4.289927532031734 4.278578477393348 4.267815865961525 4.257600295924801 4.247942565354525 4.238813472199397 4.230193814279843 4.222064389282259 4.214425894753104 4.207249128092842 4.200524786549759 4.194233767213616 4.188346567009165 4.182864082689522 4.1777669108294 4.173035747818186 4.168651189852889 4.164613832930932 4.160894472842815 4.157473705164622 4.154351925250388 4.151509828224332 4.148928008972942 4.146596862136914 4.14451708210296 4.142649162995465 4.141003498668006 4.139560582694739 4.13831100836163 4.137245068657561 4.136343356265286 4.135616163552258 4.135033882561307 4.134597105001188 4.13428602223699 4.134121125280402 4.134062604779852 4.134121051010498 4.134286653864101 4.134559802838742 4.134920687028422 4.135379795112518 4.135917315345113 4.136543535544187 4.137238743080681 4.13801332486743
 4.35 4.812923827002129 4.80568631726746 4.796927390363697 4.786866726213127 4.775575754719457 4.763041925767031 4.749253439219897 4.734246554920739 4.71810475268966 4.700919082322829 4.682839013590974 4.664033266237747 4.644650439977934 4.624869534495521 4.604830649441637 4.584674784432326 4.564543939046198 4.544541412821923 4.524771505255598 4.505309615797951 4.486241743851421 4.467604988767085 4.449456949841442 4.431835926313061 4.414760517359086 4.398269922091583 4.382353539553769 4.36703126871608 4.352322908472106 4.338198757634373 4.324679014930003 4.311754178996204 4.299404748375644 4.287631221511668 4.276424296743372 4.265764672300544 4.255642846298462 4.246049716732541 4.236955881472843 4.228362138258452 4.220249184691701 4.212597618232257 4.205398236191067 4.198631735724162 4.192278713826326 4.186329967324609 4.180765992871721 4.175577586939267 4.170745245810846 4.166249665575021 4.16208134211814 4.158220971117007 4.154669148031441 4.15139626809667 4.148393026315598 4.145659917450935 4.143157436017178 4.140896076272472 4.138856332210313 4.137028597551128 4.135393465733713 4.133951329906533 4.132682582918893 4.131587617311959 4.130646925309661 4.129860898809448 4.129209929372911 4.128704208216279 4.128314326200775 4.128050573822836 4.127903141204211 4.127852518081914 4.127908993798061 4.128062757289562 4.128304297077688 4.128633701257515 4.129051357487226 4.129537552977302
 4.37 4.816147529995068 4.809197492836421 4.800743544961285 4.79103346629371 4.780126876739586 4.768040466185879 4.75476282449972 4.740321291527361 4.724770927092983 4.708214250997376 4.690752363016468 4.672545162899723 4.653722150368392 4.634453525113631 4.614869486794474 4.595121435035674 4.575311769425394 4.555573789512766 4.535991594805309 4.516670484766208 4.497656458811449 4.479026216306823 4.460827356564779 4.443107678841153 4.425895782331741 4.409200666168745 4.393061429417073 4.377487671070504 4.362479190047713 4.348035985188152 4.334178155247796 4.320885998894756 4.308159914704738 4.295990301156378 4.284377656626428 4.273302579384811 4.262755567589531 4.252727419281448 4.243208532378912 4.234169804672264 4.225621633818188 4.217524817333941 4.20987995259143 4.202677636811154 4.19588866705602 4.189503440225007 4.183502753046698 4.177877102072675 4.17261718367078 4.167703494018233 4.163116729094618 4.158857284674731 4.154895756321292 4.151222839377517 4.147828828959564 4.144694319948835 4.141809906984144 4.139165984453753 4.136752946487274 4.134561486947427 4.132561799421686 4.130764477213761 4.129149913334975 4.127708400495488 4.126430531095408 4.125306597215745 4.124336990609256 4.123502002691149 4.122802124529658 4.122227546836483 4.121758759957115 4.121415953861009 4.121179518131652 4.12103974195649 4.120986814116725 4.121041222977 4.121173156474942 4.121392802110588
 4.39 4.81570701348964 4.809084486432314 4.800983822975414 4.791642393044704 4.781148666548199 4.769528653375414 4.756781103396481 4.742914106461122 4.727984072397485 4.712065101010859 4.695249392082229 4.677678345366713 4.659472460591855 4.640772637455781 4.621709875625223 4.602425874733401 4.583043334377776 4.563645654117656 4.544367033471677 4.525262571915138 4.50641826887721 4.487900723737996 4.469767035825466 4.45204520441225 4.434783428712297 4.418010407877396 4.40175514099356 4.386017127077279 4.370805765071633 4.356151053842267 4.342042792173237 4.32848117876271 4.315466512218542 4.3029888910537 4.291048913681576 4.279636978411138 4.268743583441958 4.258359126859115 4.248474206627936 4.23906952058863 4.230145466450764 4.221672641787622 4.21365174403042 4.206053370462384 4.198877918212697 4.192116184250316 4.185738565377644 4.179735758224078 4.174088259239418 4.168796664687141 4.163841470637549 4.159203272960768 4.154872467319636 4.150839749162436 4.147085513715514 4.14359025597575 4.140364570702907 4.137368752411846 4.134613295364607 4.132078693562359 4.12974544073722 4.127613830343948 4.125674355551499 4.123907509234458 4.122313483964335 4.120882672000739 4.11960566528242 4.118462555418181 4.117463933677667 4.116589890982018 4.115841017894411 4.115207404610458 4.114679440948486 4.114257516339701 4.113941819818208 4.113722640010926 4.113580365127365 4.113535082949295
 4.41 4.810316272512337 4.80407176246034 4.79640335801248 4.787509359096191 4.777507655621554 4.766423697480569 4.754256284546284 4.741024116671797 4.726764493689123 4.71154281540792 4.695442681614096 4.678576592068272 4.661066246504115 4.643033244626531 4.624609386109746 4.605906870595218 4.587048697689452 4.568138266961662 4.549260177941297 4.530519430115447 4.511981822926109 4.493713855767315 4.475762627982137 4.458195838859546 4.441021387631155 4.424297973467809 4.40804439547606 4.392269752694496 4.377003544089943 4.362245368553537 4.34800492489665 4.334282311846703 4.321087528042826 4.308400772031402 4.296242242261468 4.284592337079984 4.273441454726977 4.262789993330543 4.252628350901726 4.242937125329254 4.233706614374155 4.224927515664232 4.216600326688407 4.208685544790939 4.201193567165507 4.194105190849156 4.18740081271612 4.181070829471516 4.175106037644888 4.16948673358365 4.16420351344637 4.159236873195944 4.154577308592624 4.150215315186929 4.146141388312422 4.14232592307835 4.138779514362169 4.135472556801925 4.132405344788516 4.129558572457829 4.126922433682733 4.124487522064962 4.122244130926859 4.120182653303 4.118293481931685 4.11656690924631 4.114993527366605 4.113573428089756 4.112287102881391 4.111134842866454 4.110107038819943 4.109203881157534 4.108405759926078 4.10772286479397 4.107145685041412 4.106654409550537 4.106269226795424 4.105970424831985
 4.43 4.801822914920273 4.796016658173068 4.788849996547788 4.780483089973489 4.771033718362264 4.760536881608529 4.749001079588171 4.736435412157573 4.722888079152511 4.708395280386898 4.693051915651434 4.676931684712094 4.660157187308499 4.642841023152164 4.625095691924594 4.607033893275273 4.588768926819506 4.570394792136144 4.55201578876516 4.533707116205121 4.515544573910504 4.497604661288897 4.479924277698065 4.462570922442886 4.445582494772159 4.428977193875278 4.412803918878778 4.397081468842754 4.381819142757143 4.367026439537882 4.352732858022932 4.338918296968177 4.32561265504319 4.312796030826863 4.300468422802927 4.288640229355315 4.277301448763418 4.266442679197201 4.256044118712192 4.246116165244343 4.236649316604757 4.22761387047429 4.219010424398027 4.210839375779623 4.203071221875514 4.195696359789014 4.188705486464258 4.182088798680047 4.175826993043536 4.16992046598382 4.164339713745367 4.159075232381348 4.154127417746821 4.149466765491797 4.145093771054177 4.140998929652565 4.137152536278947 4.133555085691251 4.13018707240578 4.127058790689522 4.124130734552321 4.121413197738946 4.118886773721012 4.116541655688795 4.114378236542915 4.112376908885889 4.11053806501358 4.108842096906499 4.107289196221007 4.105869654280384 4.104583962065773 4.103412410207015 4.102365188973351 4.101422688264018 4.100595097598712 4.099862806107942 4.099226102523262 4.098675075167384
 4.45 4.792932031312534 4.787583243581274 4.780917487835714 4.773087264006485 4.764200772007642 4.754302211735951 4.743389983070064 4.731503285869563 4.718650519973878 4.704879085201068 4.690264681346496 4.674882108181345 4.658824965451039 4.642206752873514 4.625140570137368 4.607709916899894 4.590028392784962 4.572200097380801 4.554309830237631 4.536442790865185 4.518664778730088 4.50105219325312 4.483661833806349 4.466531099710132 4.44972779023 4.433270004573394 4.417196241886304 4.401525301249753 4.386286281676171 4.371488482105636 4.357141301401986 4.343264438348808 4.329857591645303 4.316920859902009 4.304453941636416 4.292467235268447 4.280940639115803 4.269884451389202 4.259289070187467 4.249134593492508 4.239431419164167 4.230159944934939 4.221310468404568 4.212883487034518 4.204849398142311 4.197208598895751 4.189951586307012 4.18305865722661 4.176530408337237 4.170337236147485 4.16447943698543 4.158937606992106 4.153702242114844 4.148763538100489 4.144112190488498 4.139728394603902 4.135602745550165 4.131725638201893 4.128087267197447 4.124668326931411 4.121479011546952 4.118479814928047 4.115681030691603 4.113073152179439 4.110636372450155 4.10837108427088 4.106267680108901 4.104306552123167 4.102497992155678 4.100832191722755 4.099289642006184 4.097870533844253 4.096565257722664 4.095384003765329 4.09430716172505 4.093324920974085 4.09244757049459 4.091675398868966
 4.47 4.784594494944689 4.779640921367935 4.773444283823043 4.766119582242187 4.757775116541322 4.748445086619506 4.738137092358081 4.726880333619742 4.714693610247478 4.701614822063386 4.687700668867359 4.673016750435661 4.657667766519355 4.641727916842632 4.625301201100995 4.608491418959333 4.591382870049859 4.574090053969928 4.556677670279735 4.53924131849988 4.521846798108813 4.504560308540159 4.487448849179905 4.470559619363478 4.453940318372689 4.437618745432555 4.421643499707996 4.406033080300412 4.390826386244123 4.376012516502709 4.361630969965195 4.347680945442137 4.33418234166157 4.321124757264838 4.308528090802296 4.296382340728895 4.284677505399633 4.273433683064888 4.262630971865632 4.252259769828511 4.242330174860808 4.232822484745284 4.223727097134887 4.215044209547352 4.206754219359662 4.1988575238024 4.191334419953966 4.184165404734684 4.177360874900772 4.170891127038208 4.16475665755645 4.158947762682061 4.153435038452191 4.148218680707942 4.143289185087624 4.138627047019872 4.134222461716658 4.130076024166168 4.126157929125571 4.122478671113659 4.119008644403371 4.115748243014201 4.112687660704477 4.109807390963534 4.107117827003756 4.104589161752506 4.102221887843942 4.100016297610704 4.097952583075501 4.096021235942561 4.094232447588984 4.092566509055967 4.091023811039919 4.089604643883458 4.088279197566302 4.087067861696032 4.085960825498756 4.084948377809656
 4.49 4.776565711646327 4.771954476805282 4.76617458906541 4.759323148360383 4.751479054608011 4.742676007709579 4.732941307549051 4.722283653992148 4.71073224688533 4.698305486054617 4.685060871304324 4.671064702415646 4.656382679145149 4.641099801223105 4.625310668351744 4.60909998020335 4.592572236418254 4.575802336602697 4.558875380326583 4.541867067121095 4.524863296476195 4.507920367838008 4.491095080606075 4.474454534130493 4.458026427708924 4.441868560583489 4.426009231937544 4.410476840892319 4.395310086503454 4.3805079677574 4.366099783567704 4.352094632771178 4.338512214123927 4.325352026297285 4.312623867873603 4.30032743734193 4.288472833093571 4.27703995341752 4.266038796495779 4.255469660398542 4.245312443079282 4.235577542369689 4.226255155974512 4.217325381466265 4.208778716279816 4.200625357706864 4.192835702890282 4.185409948818354 4.178338592318878 4.171601830053168 4.165200258509912 4.159103973998934 4.153323472644821 4.147839150380445 4.142631402940349 4.137700525854029 4.133027014439093 4.128611063794296 4.124423168792475 4.120473624073338 4.116742824036168 4.113211162832382 4.109888934357991 4.106756532245939 4.103804249858324 4.101022380278504 4.098401416303091 4.095941450433823 4.09363307486933 4.091466381496784 4.089431661883426 4.087519407267996 4.085739708552035 4.084073056291085 4.082519540685772 4.081079451572782 4.07974327841572 4.078501010295867
 4.51 4.768468089741512 4.764166317674785 4.758771010646665 4.752360768592282 4.744984791431251 4.736686679067027 4.727492931386122 4.717402448257214 4.706444329530131 4.69464737503472 4.682039884579594 4.668689057950759 4.654661194910129 4.640022195193906 4.624847458510861 4.609232084540481 4.593261372931 4.577020423297316 4.560574935218782 4.544010408236884 4.527402941852793 4.510809135524807 4.49429558866566 4.477919500639732 4.46170847076012 4.445730098285601 4.430002482417475 4.414574122296282 4.399453416998417 4.384689365532604 4.370280866836263 4.356247219771766 4.342597623122555 4.329361675589157 4.316528875785076 4.304109022232565 4.292101813358274 4.280507247488797 4.269335122846078 4.258575537542722 4.248218589577165 4.238264276828742 4.228722897052632 4.219554447874684 4.210779326786129 4.202387631138169 4.194349658136451 4.186675704835425 4.179346068132586 4.172351044762594 4.165681031291276 4.159336124109528 4.153286919427071 4.147533613266121 4.14206660145492 4.136876279621167 4.13194284318532 4.127256687353797 4.122818307112044 4.118607897217507 4.114615752192475 4.110832366316816 4.107258033620597 4.103873047876587 4.100667702592652 4.097632391004034 4.094767406065522 4.092063040443493 4.089509686507868 4.08710753632394 4.084836881644086 4.082688213899383 4.080681624191103 4.078787403282104 4.077005941588105 4.07532742916886 4.07377225571922 4.072300510560085
 4.53 4.759779039972036 4.755774454189951 4.750752158101093 4.744751351642009 4.737831534734076 4.730026107282859 4.721341369177354 4.711805720289111 4.701418660471246 4.690219289557328 4.678236507360157 4.665518113670423 4.652111508255247 4.638093090856605 4.62352926118964 4.60850551894085 4.593087863766169 4.577361795288916 4.561413113097653 4.545297916743896 4.529102305739729 4.512872879555303 4.496686437616204 4.480580179300715 4.464611403936964 4.448827810799946 4.433267499108434 4.417958568021775 4.402939616636569 4.388219243983229 4.373836349022423 4.359800030641412 4.346129387650255 4.33283371877791 4.319922722668212 4.307405797875745 4.295282642861581 4.283562955988923 4.272236735518617 4.261313779604552 4.250784086288955 4.240647553497552 4.230904479034632 4.221544760577979 4.212548595673703 4.20393618173095 4.195677716016491 4.18777339564921 4.180203417594464 4.172978178658338 4.166067775481776 4.15947260453461 4.153182862109466 4.147189044315558 4.141481247072371 4.136039866103227 4.130855196928736 4.125927634860149 4.121237374992574 4.116784912198102 4.112550441118802 4.108524356159621 4.104706851481165 4.101078420992359 4.097629258343017 4.09436965691628 4.091270109820957 4.088330609883755 4.085541749641392 4.082903721332607 4.080406716890058 4.078041227932117 4.075797345754551 4.073685461322094 4.07168586525992 4.069788647845004 4.068014298997381 4.066333008271287
 4.55 4.749772375423351 4.74607299892182 4.741412343338344 4.735829508610856 4.729364294662444 4.722039801400729 4.713862228717129 4.704869876485992 4.695052144563629 4.684448732787238 4.673068840973698 4.660961168918258 4.648173716393111 4.634773883145855 4.620818468897839 4.60637387334239 4.591526296142937 4.576332036931007 4.560887095304123 4.545237770823571 4.529460463012065 4.513621771351298 4.497788695279368 4.481988334188105 4.466297987420269 4.450745354266651 4.435388333963042 4.420235125687102 4.405343928555109 4.390723441618596 4.376402363860876 4.362409494193444 4.348744131452282 4.335445274394033 4.322492421692076 4.309924971932478 4.297722323609833 4.285904375122995 4.274470724770692 4.263421270747028 4.252765711136869 4.242474043911122 4.2325663669219 4.223032477897568 4.213872674437679 4.205066854007808 4.196615313934256 4.188508051398652 4.180745463432445 4.173307546911276 4.166184598549244 4.159376914893059 4.152874692316079 4.146658127012248 4.140727614989904 4.135063452065498 4.129655833857175 4.12450515577828 4.119591513030718 4.114905500598226 4.110447113239529 4.106196945481386 4.102155091611527 4.098301945671484 4.094637701449302 4.091152852472163 4.087837491998879 4.084672113012292 4.081676808211562 4.078812070004347 4.07609799049888 4.073524961495937 4.071063174480696 4.068743020614504 4.066524690726522 4.064428475305274 4.062444664490096 4.060553548062479
 4.57 4.737851611453094 4.73444636672706 4.73015618057099 4.724989952924163 4.718977783711337 4.71213267284214 4.704480820210336 4.696020325693004 4.686770889149574 4.676742310420773 4.665974489327449 4.654476725669296 4.642317619223448 4.629525169742976 4.616177076955274 4.602340140560321 4.588061260228845 4.573426935600368 4.55849366628114 4.543348051841963 4.528026691815906 4.512616285695899 4.497173932932234 4.481726532929926 4.466351785045996 4.451087088586612 4.435970242804143 4.421039446894085 4.406322899991883 4.391849001169643 4.377656449432725 4.363753943716235 4.350160482881399 4.33689516571183 4.323967190909676 4.311385857091668 4.299170762785053 4.287311306423408 4.275817086342358 4.264697900775171 4.253943547848245 4.243563725576494 4.233538431858609 4.223887564472215 4.214581221068926 4.205639299169272 4.197031896157536 4.18876920927646 4.180841235621866 4.173228172137141 4.165930315607635 4.158947662654933 4.152250609731032 4.145849253112393 4.139723888893903 4.133864812982711 4.12826222109197 4.122916308734455 4.117807571216091 4.112926103629362 4.108262200846609 4.103816257513238 4.099568468040799 4.095509126599972 4.091638527113451 4.087946963248707 4.084424728410652 4.081072115734208 4.07785931807675 4.074806728010467 4.071884637814597 4.069103239467579 4.066452724639086 4.063923584681957 4.06151591062404 4.059219993159913 4.057036222642517 4.054954689074683
 4.59 4.723913665622085 4.720812574678563 4.716882286244589 4.712121500260753 4.706550916653436 4.700183735334217 4.69303615619916 4.685106479127994 4.676404403983185 4.666960030608901 4.656783658829861 4.645895288450081 4.634354019251511 4.622188450992553 4.60946688340649 4.596226916199779 4.582555549050261 4.568489981605241 4.554117013479474 4.539493344253031 4.524685973469064 4.509741700631456 4.494727625202366 4.479690846599666 4.464688864194255 4.449759277307288 4.434949785207282 4.420288487107103 4.405813382160868 4.391552869460721 4.377535548033503 4.363780016837315 4.350315274757975 4.337150120605363 4.324303653109654 4.311775270917452 4.299594172587803 4.287749856588111 4.276251921289941 4.265109764964711 4.254323285779278 4.243882181791417 4.233796150945191 4.224065191066217 4.214679199856809 4.205628174891037 4.196912113609658 4.18853101331495 4.180474971165435 4.172734084170492 4.165298549184876 4.15816846290311 4.151324021853788 4.144765422393757 4.138472860702205 4.132446632774635 4.12668683441674 4.121163761238158 4.115877708646136 4.110818971839087 4.105977645800029 4.101344125289938 4.096918704840977 4.092681578749639 4.088623041069771 4.084753285605502 4.081042805904066 4.077491695248521 4.074100246650367 4.070858752842059 4.067757406269419 4.064786599083948 4.061946623135034 4.059227569962061 4.056639830786414 4.054153596503396 4.051779157674024 4.049516804516744
 4.61 4.70884365762771 4.706017541998433 4.702416678970168 4.698030168484782 4.692869510470237 4.686948504840015 4.680273451492415 4.672852850309751 4.664686701157448 4.655795403883024 4.646189658314968 4.635909764261512 4.624975521509289 4.613426129821905 4.601310188938371 4.588695898571459 4.575620858405938 4.562142468096697 4.548347927266775 4.534264235505273 4.519978492365166 4.505527797361007 4.490979249966521 4.476380149612092 4.461777995682152 4.447230187512455 4.432754524387239 4.418399005536304 4.404211730131951 4.390200997285846 4.376405206045755 4.362852855392182 4.349552844234904 4.33652407140939 4.323795335673119 4.311366035701793 4.299255170085442 4.287472237324423 4.276006735825312 4.264877963896694 4.254095719744838 4.243639701469279 4.233529507058283 4.22374503438421 4.214306081198779 4.20518264512821 4.196394623668284 4.187932014179271 4.17977491388078 4.171923319846485 4.164377228998748 4.157126938103151 4.150152443762909 4.143464042413181 4.137031830315285 4.130876003550799 4.124956758015564 4.119284289413586 4.113848893250823 4.108630764828883 4.103630099238607 4.098837291353561 4.094242435823417 4.089835927067227 4.085617859266614 4.081568626358844 4.077698422029799 4.07397753970686 4.070406272551673 4.066994713452832 4.063713355018447 4.060572289568621 4.057551809127828 4.054662105417184 4.051893669846632 4.049236493507019 4.04669086716208 4.044247181240324
 4.63 4.694017909239594 4.69142668999328 4.688103879459033 4.684049377579957 4.679265784285567 4.673747599491191 4.667501823097305 4.660547454988746 4.65287449503382 4.644503843083309 4.635436498969374 4.625713062504352 4.61534393347945 4.60437871166333 4.592856496800593 4.580815788610162 4.568314686783554 4.55541089098305 4.542152000839756 4.528605315951575 4.514828035881052 4.500857460153134 4.486770788252813 4.472605519622671 4.45839905366032 4.444218889715733 4.430092927088477 4.41604896502484 4.402145202714847 4.38838973928918 4.374830873815995 4.361477305297625 4.348357632667187 4.335480654785081 4.322885370435388 4.310570678322167 4.298545877065629 4.286820065198241 4.27541284116069 4.264313403297773 4.253541549854158 4.243086678970067 4.232958488676832 4.223156876892364 4.213671441416505 4.204502179926295 4.19565898997112 4.187111668967757 4.178880314195333 4.170935022790157 4.163295591740473 4.15593231788109 4.148855297887931 4.142044528272454 4.135500205375995 4.129202525364 4.123161684220145 4.117347877740377 4.11177120152683 4.106411850981658 4.101270221300759 4.096326407467397 4.091580704245731 4.087023406174231 4.082654507559018 4.07844450246707 4.074413584719363 4.070531847883892 4.0668097852686 4.06322738991421 4.059785054586953 4.056473071771212 4.053291533662048 4.05024083215765 4.047301058851677 4.044472605025509 4.041765561640392 4.03915031932951
 4.65 4.679943944237489 4.677556341991735 4.674488810459797 4.670722549585999 4.666271459301352 4.661121539522993 4.65528059015352 4.648748111080225 4.641524402174221 4.633630763289472 4.625068394261718 4.615848394907296 4.606011265021864 4.595587204379017 4.584595512728803 4.573105289796136 4.561134835279109 4.548752348847203 4.536015530139393 4.522962078762149 4.509659394287349 4.496154976250062 4.482496124146263 4.468730337430419 4.454915215512981 4.441078357757785 4.42727746347933 4.413540631939968 4.399905662346996 4.386410953849631 4.373064605535891 4.35991531642938 4.34696158548596 4.334252111590324 4.321775793552478 4.309571630104102 4.297628719894828 4.285986161488404 4.274623353358759 4.263569593885972 4.252814281352133 4.242367213937108 4.232227689714192 4.22240560664568 4.212890662578313 4.203682655238647 4.1947712822283 4.186176641019115 4.177868528948208 4.16984704321293 4.162121980865714 4.154663638808833 4.147491813789051 4.14057680239218 4.133918701037526 4.127507505972257 4.121343413265638 4.115406618803208 4.109707318280817 4.104215707198596 4.098931780854808 4.093856034339616 4.088968462528737 4.084269360077008 4.079749021411859 4.075407540726673 4.071215211974063 4.067192228859044 4.063318784832116 4.059585273082244 4.055981686529742 4.052528517819067 4.049185759311515 4.045973803077821 4.042882840890668 4.039893064217094 4.03702466421082 4.034258031704471
 4.67 4.665902788351269 4.663687023284089 4.660851596697585 4.657369708537262 4.653237158735596 4.648431447211483 4.642971373869589 4.636836938599599 4.630049141275362 4.62260948175394 4.614509359874565 4.605790175457471 4.596452828302652 4.586537618188514 4.576074244870407 4.565092208079088 4.553640207519059 4.541766542866817 4.529529413769001 4.516956619840438 4.50412586066209 4.491064735778902 4.477830844697546 4.46447168688407 4.451034961761443 4.437558368707003 4.424079607049803 4.410646776067856 4.397297774985287 4.38405070296937 4.370934059127488 4.35798604250397 4.345225452076842 4.332670686754476 4.320340745372135 4.308254526688427 4.296420929381647 4.284859152046028 4.273568493187898 4.26255805122172 4.251837424466048 4.241416011139384 4.23128330935592 4.2214591171212 4.211922832327674 4.202684452750148 4.193743576041147 4.185090199726173 4.17673412119886 4.168655237716039 4.160853546392704 4.153319044196868 4.146061827944339 4.139051794293381 4.132299039739293 4.125793760608877 4.119515953054815 4.113475813049949 4.107663536381464 4.102049218644972 4.096652955238498 4.091455041356377 4.086435571983047 4.081614741886751 4.076962845613139 4.072480077478779 4.068156431564573 4.06399240170907 4.059967981501697 4.056093564275887 4.052359243102117 4.048745210780846 4.045261759835375 4.041909082504594 4.038657470735652 4.035527016176531 4.032497910168523 4.029580443738622
 4.69 4.651117969202963 4.649083561063994 4.646469064815273 4.643250080403457 4.639424607762451 4.634961746812865 4.629861597461381 4.624134759600014 4.61776263310528 4.610757117837267 4.603129713638602 4.594882120333319 4.586045337725642 4.57663006559866 4.566676303712896 4.556213551804799 4.545281109585117 4.533917476737185 4.522181052915116 4.510109837741875 4.497751930807284 4.485145031665907 4.472356739834847 4.459424854791438 4.446377175970848 4.433281302763576 4.42016523451286 4.407066770511975 4.394014010001444 4.38104515216615 4.368198396132341 4.355482140964548 4.3429348856624 4.330575329157345 4.318412070309266 4.306484107903011 4.294780340644813 4.283329767158621 4.272131585982334 4.261205095563928 4.250549494257501 4.240174380319204 4.230079051903095 4.220273107056869 4.210746243717519 4.201508159706886 4.192558452727108 4.183887020355984 4.175493660042232 4.16736826910066 4.159520644707229 4.151930883894029 4.144608883544159 4.137534740386505 4.130698350990422 4.124109811760334 4.117749318930219 4.111616768558016 4.105702456519925 4.099986378504616 4.09447883000735 4.089169706323994 4.084049402544951 4.079098013548991 4.074325733996993 4.069722658325586 4.065268980740706 4.060974995211055 4.056830695461465 4.052816574966178 4.048942526942025 4.045198944341519 4.041576019845857 4.038073845857824 4.034692714494619 4.031412717580578 4.028234146639814 4.025167292888772
 4.71 4.635946216250761 4.634075184372123 4.631673243316732 4.628708993032368 4.625162833454324 4.621025664504885 4.616268486092695 4.610912898112045 4.604930600442049 4.598343492945739 4.591153675469055 4.583372647839738 4.575011709866133 4.566081761335891 4.55663300201458 4.546675231644197 4.536247749941579 4.525389556596726 4.514159251271029 4.502575133595397 4.490695203168284 4.47856755955363 4.466229902278701 4.453730230831837 4.441106244660094 4.428405843166803 4.415666825709025 4.402917291594912 4.390195140080977 4.377538570369258 4.364975781604395 4.352535272870612 4.340225343188596 4.328084591512285 4.316131816725563 4.304375717638854 4.292835192985623 4.281529341418786 4.270457061507013 4.259647651730949 4.249080410479335 4.238784636045027 4.228759826620934 4.21899528029584 4.209510795050163 4.200295868751581 4.191360199150597 4.182683483875985 4.174285520430159 4.166146206184433 4.158265438374203 4.150642914094016 4.143268830292562 4.136142883767562 4.129245371160564 4.122585988951649 4.116155133454042 4.109942500808629 4.103938486978373 4.098142987742662 4.092536198691532 4.08712821521982 4.081899232521219 4.076839345582237 4.071958649176072 4.067237337856385 4.062665705950992 4.058253647555459 4.053981656526608 4.049839626475937 4.045837950762939 4.041956722488342 4.038196134487254 4.034556279322225 4.031027449276209 4.02760993634545 4.024293632232272 4.021079028337785
 4.73 4.62119976073489 4.61949562404174 4.617280362511984 4.614555676094497 4.611264264725932 4.607408728330199 4.602981166817859 4.597953780085418 4.592338668014524 4.586147930471083 4.579363567304261 4.572007378345412 4.564090663406898 4.555634522280822 4.546649254737667 4.537174960524835 4.527241039365102 4.516876790954967 4.506121014962921 4.495032011027604 4.48362827875589 4.471957817720861 4.460068627459694 4.448008707471451 4.435795957214782 4.423498176105523 4.411133363514213 4.39874951876351 4.386374741125507 4.374037029818969 4.361774684006471 4.349606002791427 4.337559485215053 4.325663630253215 4.313927036813194 4.302368503730343 4.29100672976468 4.279860813597351 4.268939753827032 4.25825264896621 4.247798697437399 4.237597097569236 4.227647347592505 4.217948945636048 4.208521189722609 4.199343877764558 4.19042640755954 4.181768676786028 4.173370282998776 4.16522102362419 4.1573207959556 4.149669397148442 4.142266824215348 4.135092874021143 4.12814754327775 4.121430928539011 4.114932926195402 4.108643532468665 4.102552943406358 4.096671154876293 4.090978262560905 4.085474461951512 4.080139648342501 4.074984016825411 4.069987862282933 4.065151179382819 4.060464062571701 4.055926806068824 4.051529503859683 4.047262249689579 4.043125337057083 4.039108859207414 4.035213009125729 4.031437879530321 4.02776376286574 4.024200751295816 4.020739136696609 4.017379010649259
 4.75 4.607670535625319 4.606128012646082 4.604094854464188 4.601566161029579 4.598516932280229 4.594930968141638 4.590781568526232 4.58607123333268 4.580792362445101 4.574957355732197 4.568558013046284 4.561606234222238 4.554113519076338 4.546080767405026 4.537548678983575 4.528537353564664 4.519066490876853 4.509165390622976 4.498883152478444 4.488248376089444 4.477299461071056 4.466074707005271 4.454622313438929 4.442980279881549 4.431186605803081 4.419269190631556 4.407276033750652 4.395245234497167 4.383204892158387 4.371182905969389 4.359217775110221 4.347327598703019 4.33553087580901 4.323866105425438 4.312341786482389 4.300986717839534 4.289799598282764 4.278819326520761 4.268034901181444 4.257465420808356 4.24712998385693 4.237017788690691 4.227148233577346 4.217520716684796 4.20813463607705 4.198989489710048 4.190094975427402 4.181450590956032 4.173056133901728 4.164891301744603 4.156975891834474 4.14928970138614 4.141842627474574 4.134624467030024 4.12762531683303 4.120845073509341 4.114273733524752 4.107901193179844 4.101737648604639 4.095762995753172 4.089967330397957 4.08436084812438 4.078923544324998 4.073645414193754 4.068536852720093 4.063577754683001 4.058768214644954 4.054108626945777 4.049568885696418 4.045169184772636 4.040899817808599 4.036750778190402 4.032712259049489 4.02878455325601 4.024967653412062 4.021251751844872 4.017637140599887 4.014113911433774
 4.77 4.596411575571203 4.594985584447515 4.593101052938407 4.590745880994864 4.587886968556147 4.584519515549304 4.580617421888586 4.576173787474763 4.571201012194365 4.565681395918825 4.559627038503531 4.553029639786787 4.545910599588693 4.538281017709924 4.530161493930424 4.521562528008012 4.512503719676891 4.503034668646077 4.493184574597724 4.482972237185376 4.472446256032113 4.461635030728618 4.45058696083115 4.439330045859425 4.427912485294411 4.41635217857603 4.404707325100772 4.393006024219218 4.381276175233475 4.369545977394516 4.357843729899437 4.34619773188862 4.334646282442808 4.323187780580088 4.311861025252787 4.300674415344278 4.289656849665691 4.278807026952547 4.26815404586129 4.257686804965729 4.247444402753407 4.237406137621862 4.227591107874808 4.218008811718225 4.208658547256358 4.199539812487635 4.190652105300484 4.182005223469068 4.173588564648936 4.165401926372573 4.157445106044872 4.149717800938515 4.142209908189258 4.134931324791147 4.127861847591623 4.121001473286552 4.114340198415168 4.107877819354925 4.10161453231626 4.09553033333727 4.08963521827831 4.083909182816485 4.078352422440079 4.072954932442884 4.067706907918437 4.062618243754186 4.057679334625564 4.052870174989971 4.048190759080682 4.04364148090066 4.039222234216293 4.034913312551039 4.030724909178993 4.026647017118366 4.022669929124884 4.018793637685099 4.015018535009625 4.011334513026284
 4.79 4.588144716852009 4.586790975348364 4.585001793352072 4.582757970815131 4.580048107678063 4.576838303869426 4.573133159305243 4.568905773888342 4.564168847507601 4.558904480037113 4.553134671335261 4.546841121243696 4.540045229586243 4.532747896167704 4.524970120772579 4.516732003163699 4.508053743080772 4.498954840238835 4.489474594326626 4.479642205004856 4.469476271904413 4.459035494624453 4.448338172730419 4.437432605751972 4.426347093180825 4.415109634468493 4.403768529023961 4.392351676211254 4.380887375346925 4.369413825697453 4.357949126476557 4.346521576842414 4.335159675894794 4.323891722672114 4.312726316148385 4.301682155230098 4.290787838752991 4.28005226547876 4.269494234091659 4.259112743195023 4.248916891307699 4.238935876860396 4.229158698191936 4.219594853545437 4.210243641064383 4.20112455878863 4.192217004650309 4.183540476469656 4.17508477195074 4.166849488677118 4.158834224107392 4.151038875570687 4.14346314026204 4.136086915237703 4.128929997410358 4.121962383544251 4.11520397025023 4.108634653980711 4.102244431024547 4.096043397501817 4.090011449358529 4.084148682361237 4.078455092091571 4.072920773940693 4.067525923103649 4.062290434573659 4.057194603136305 4.052228323363648 4.047391889608249 4.042685295997124 4.038098836425595 4.033632404551078 4.029266393786774 4.025020697295286 4.020865607982154 4.016821318489304 4.01286792118842 4.009015408174231
 4.81 4.583007697330266 4.581682722843384 4.579926312727088 4.577741966934364 4.57510978540696 4.572006668074909 4.568427414855964 4.564355625654956 4.559783600363056 4.554723638856951 4.549167540997944 4.543106706630952 4.536572535583431 4.529546027664207 4.522057982662225 4.514118800345203 4.505748580458218 4.496967022722181 4.487803726832246 4.478277892456124 4.468438319232306 4.458313906768216 4.447923054638258 4.437304262381785 4.426505829500991 4.415546055458702 4.404463139676083 4.393285181530273 4.382060480351914 4.370787235422609 4.359523745972286 4.348278211176475 4.337079130153508 4.325954901961622 4.314914025595983 4.303985199985621 4.293187023990277 4.282528296397176 4.272027915917693 4.261694781183956 4.251537990745344 4.241566543064915 4.231799736515736 4.222226769377137 4.212856939830873 4.203699645957204 4.194754385730885 4.18602075701708 4.177498157567185 4.16919628501456 4.16109493687019 4.153213610518248 4.145532203211584 4.138050612067119 4.130778434061163 4.123695766024647 4.116802304638266 4.110098146427545 4.103573187757814 4.097227424829104 4.091050853670961 4.085033370137173 4.079185169900412 4.0734862484468 4.067936601070387 4.062536422867543 4.057265608731283 4.05212445334549 4.047122951179067 4.042241196480012 4.037479383269397 4.032827505335285 4.028285856226545 4.023854429246607 4.019523417447121 4.015282913621547 4.011153210298659 4.007104199735972
 4.83 4.580490756405868 4.579151065973797 4.577404949643523 4.575248207369002 4.572651939093176 4.569613844747513 4.566119024251458 4.562141077511793 4.557702304421924 4.552784804861073 4.547380178693386 4.541509825766968 4.535164945912817 4.528356538943683 4.521105404652845 4.513401942812792 4.505286453173834 4.496758635462612 4.487858289380539 4.478604714602149 4.469027010773356 4.459154077509644 4.449024614394155 4.438657220975702 4.428100296766697 4.417362141240996 4.406501253831649 4.395525833928584 4.384484180876187 4.373394393970807 4.362285072458184 4.351184315530777 4.340110722325019 4.329102691918481 4.318158623326958 4.30730741550147 4.296577467325169 4.285967677610174 4.27549684509432 4.265183968437813 4.255038046219816 4.245057976934937 4.235273158989645 4.225662690698591 4.216255870280857 4.20704219585611 4.198030865440682 4.189221476943559 4.180613628162294 4.172216816778827 4.164010740355235 4.156015096329384 4.148219582010509 4.140613994574711 4.133208131060358 4.125981888363426 4.118955063232734 4.112097652265117 4.105419451900497 4.098920558416891 4.092580867925327 4.086400276364676 4.080378979496412 4.074506972899278 4.068784151963888 4.063200711887228 4.057756747667098 4.052442154096449 4.047247225757666 4.042181857016748 4.037226342017425 4.032390574675189 4.027664948671238 4.023039357446362 4.018513894194728 4.0140889518576 4.009764323116977 4.005520400389156
 4.85 4.57923823497188 4.57791004528283 4.576181344194821 4.574049531662748 4.571496907630721 4.568521472031609 4.565088524786503 4.561211565804094 4.556872994979967 4.552074712195812 4.546808117318555 4.541094610199406 4.53491519067282 4.528290758555374 4.521222213644576 4.513730055717566 4.505824384529761 4.497525499813388 4.488852901275973 4.479836288598698 4.470484761434721 4.460837519407389 4.450933362108366 4.440780989095691 4.430428999891748 4.41989589398115 4.409220070808543 4.398430029776324 4.387543870242287 4.376600291517172 4.365627392862137 4.354653673486157 4.343687532543318 4.332767469130056 4.321902182282289 4.311110070972482 4.300429934106626 4.289850570521126 4.279400778979623 4.269099458169718 4.258945606699622 4.248948223094723 4.239126505794068 4.229469753146765 4.220007063408309 4.210727834736806 4.201641465189144 4.192747452717056 4.184045295163121 4.175544590256667 4.167234835609609 4.159115828712189 4.151187266928646 4.143458747492805 4.135910267503575 4.128551423920378 4.12136221355849 4.1143525330843 4.107522179010501 4.10085114769118 4.094349335316845 4.08799683790937 4.081803551316846 4.075759471208375 4.069854693068762 4.064089112193144 4.058463023681532 4.052956222433279 4.047578903141462 4.042331160287194 4.037183088133853 4.032154680721235 4.02723613185963 4.022417535123816 4.017698983846986 4.013080571114586 4.008562489758086 4.004134832348671
 4.87 4.577671075371795 4.576380002772724 4.574695337944467 4.572625580842836 4.57014363141308 4.567247689589435 4.563903255294599 4.560123628439122 4.555901308920716 4.55121779662348 4.546094591417053 4.540532893155671 4.53452360167716 4.528067816801837 4.52119613833133 4.51389936604732 4.506207699710202 4.498121339057661 4.489660083803173 4.480863833634418 4.471731788211616 4.462313247165783 4.452617210096899 4.442682576572007 4.432528046123212 4.422192218245626 4.411703792395203 4.401081067986511 4.390362544390423 4.379566620931712 4.368731896886586 4.357876671480123 4.347019443883641 4.336188813211971 4.325413278520665 4.314691538803114 4.304052292987582 4.293524239934173 4.2830963784317 4.272797407194489 4.262646424859094 4.252632529980924 4.242784721030815 4.233102196391488 4.223584354353955 4.214250293113831 4.205089610767562 4.196121505308589 4.187335674623414 4.178731616487597 4.170318828561672 4.162087008386977 4.154045853381413 4.146185060835118 4.138514427906063 4.131013651615567 4.123682728843738 4.116531356324826 4.109539430642508 4.102716948225088 4.096053805340616 4.089549998091936 4.083185322411646 4.076969974056994 4.070893848604682 4.064956941445597 4.059149347779469 4.053471062609451 4.047912280736613 4.042472896754369 4.037153005042824 4.031942699763047 4.026832174851264 4.021831424012974 4.016920540717 4.01211971818945 4.007408949407621 4.002788427093804
 4.89 4.57477352135817 4.573544981863126 4.57193077388408 4.569930197377739 4.567535952290465 4.564726438557828 4.561486956104091 4.557810704841622 4.553709984670205 4.549166395476292 4.544191337132163 4.538775709495012 4.532930712405957 4.526667245688956 4.519986109149661 4.512897902574182 4.505403325727772 4.49754237835344 4.489305360170471 4.480731970872879 4.471831810127778 4.462634177573665 4.453168472818635 4.44345349543851 4.433518344974889 4.423391620933121 4.413091922780197 4.402668049942555 4.392128401803829 4.381501577702489 4.370815976929419 4.360100298725417 4.349382942278604 4.338662406721767 4.32798749112961 4.317356794515937 4.306789015830752 4.296312953957272 4.285937407708878 4.275681375825966 4.265543656972739 4.255543549733906 4.245689952611309 4.235992164020471 4.226459282287056 4.21709070564327 4.207885832224163 4.19885406006386 4.190004787091723 4.181337511128417 4.172841929881913 4.164517540943402 4.15638414178314 4.14842122974621 4.140638802048207 4.133016355770841 4.125573887857473 4.118291095108565 4.111177974177053 4.104214321563651 4.097410133612065 4.090755206504137 4.084249636254921 4.077883318707666 4.071656149528732 4.06555832420243 4.059589738025788 4.053750486103229 4.048030463341191 4.04242986444266 4.03692878390163 4.031547115997494 4.02627505478935 4.021092694110243 4.016020027561326 4.011037248505955 4.006144350063702 4.001351525104297
 4.91 4.569888918052625 4.568708327350843 4.567161496392854 4.565227125136242 4.562907913528448 4.560191661506344 4.557043468995728 4.553486535910733 4.549502862153169 4.545094147611781 4.54026159216143 4.535016195662197 4.529349157958405 4.523261378877572 4.516783858229274 4.509897295803942 4.502632291371572 4.494999444680364 4.486998755455271 4.478660423396493 4.470014048177863 4.461059329445185 4.451835466814467 4.442361759870103 4.432657308162951 4.422770811208349 4.412701168484056 4.402487079428099 4.392157243436561 4.381730159861271 4.371234528007442 4.360698847131203 4.350131716437077 4.339571935075367 4.329027902139468 4.318518516663104 4.308072377617487 4.297698483908391 4.287405434373164 4.277222227777646 4.267147962813018 4.257191638092576 4.247382252148421 4.237709003428075 4.228181190291023 4.218818011005172 4.209608863743237 4.200563246579048 4.191690357483782 4.182979994322119 4.174441454848316 4.166074436702211 4.157868637405147 4.149843554355818 4.141979184826044 4.134285025956468 4.126750974752172 4.119376828078221 4.112162382655137 4.105097635054286 4.098182381693196 4.0914064188308 4.084779942562604 4.078292648815776 4.071934733344165 4.065705991723243 4.059606519344972 4.053626411412601 4.047765462935382 4.042013868723217 4.036381623381232 4.030848821304279 4.025415556671352 4.020081823439954 4.014847615340368 4.009713225869869 4.004658548286863 3.99970387560495
 4.93 4.562241511907115 4.561094285370897 4.559590851198324 4.557709409347835 4.555451559767928 4.552804802396745 4.549753637161577 4.546301163978284 4.542439282750652 4.538169493369666 4.533503095712702 4.528421189642658 4.522945075006988 4.517075651636681 4.510804019345144 4.504161177927024 4.497137827156945 4.489754566788172 4.482021996551195 4.473960016152241 4.46558872527171 4.456917923562528 4.447977010648432 4.438785386122174 4.42936224954365 4.419746600437952 4.409947438293339 4.400003562559149 4.389923772643613 4.379746667911602 4.369490947682305 4.359175411226818 4.348828557765666 4.338469186466247 4.328115996440194 4.31778758674067 4.307502856359585 4.297280704224725 4.287139829196826 4.277079230066557 4.267117805551428 4.257264754292629 4.247539174851791 4.237950065707666 4.228486825252738 4.219178651789756 4.210014843528191 4.201004798580617 4.192148014959022 4.183453890571035 4.174912023216082 4.166542010581474 4.158323350238406 4.150265839637894 4.142379076106626 4.134632856842752 4.127056978911585 4.119621139241241 4.112345134618189 4.105208961682744 4.09822241692448 4.091375296677555 4.084657697115987 4.07807941424884 4.071630443915343 4.065300781779924 4.059090323327196 4.052999163856844 4.047027298478456 4.041154722106273 4.035401429453872 4.029737515028774 4.024182973126987 4.018717897827463 4.013352382986502 4.008066422232073 4.002880208958065 3.997773736318479
 4.95 4.551713950666462 4.550584403358823 4.549099585338376 4.54725609656439 4.545044636986396 4.542461806543776 4.539501805165277 4.536157332768446 4.532420289258997 4.528302174530099 4.523794288461587 4.518897930919102 4.513634301753159 4.507984600798133 4.501960127871169 4.495571982771031 4.488831165276857 4.481738375146857 4.474304312116922 4.466549275899165 4.458493366180392 4.450146682620481 4.441528724850712 4.432669192471997 4.423577385053048 4.414282502128474 4.404803443196792 4.395179407718372 4.3854091951133 4.375531604759177 4.365565335988832 4.355539188087969 4.345461960292729 4.335362351787195 4.325259161700798 4.315171089105675 4.305107033013933 4.295095692374844 4.285136166071969 4.275267252920208 4.265478051662766 4.25578746096806 4.246204779426537 4.23673910554743 4.227399537755428 4.218185474387287 4.209116213688346 4.200191153808997 4.191399592801052 4.182771128614059 4.17427525909153 4.165941481967105 4.157749494860634 4.149718795274193 4.141829180588026 4.134090348056403 4.126502094803424 4.119054017818733 4.111746113953171 4.104578079914342 4.097549712262127 4.09065110740411 4.083882061590934 4.077242370911589 4.070722131288624 4.0643212384733 4.058029588040648 4.051857275384471 4.045794195712284 4.039830444040159 4.033975915187519 4.028210803771853 4.022545004203362 4.016968610679539 4.011481617179671 4.006084117459278 4.000776205044486 3.995547973226321
 4.97 4.539618983332081 4.538480230014192 4.536987347124491 4.535165234623059 4.532983392460435 4.530457420577212 4.527561218903558 4.524316987358666 4.520696625850132 4.516711734273255 4.512373612510272 4.507663660429504 4.502603377884451 4.49717406471279 4.491397320735318 4.485274245754816 4.47881613955483 4.472014001898395 4.464888632526672 4.457460531157523 4.449729997484001 4.441717231172778 4.433442131862487 4.424924399162006 4.41618353264866 4.407228831866341 4.398099596323576 4.388804725491506 4.379373518801791 4.369824675644453 4.360177095365636 4.350459677265299 4.340691220594829 4.330880524554591 4.321046488291393 4.311227810895887 4.301423391399895 4.291642128773658 4.281922921923019 4.272264769686527 4.262676670832468 4.25317772405583 4.243767027975193 4.234463781129534 4.225277081974982 4.216206328881476 4.207260720129378 4.198439753905983 4.189752728301975 4.18120914130782 4.172798390810057 4.164520274587546 4.15639409030763 4.148399635522223 4.140546607663835 4.132834504041523 4.12525322183676 4.117822458099251 4.110512009742658 4.103331573540272 4.096281146120599 4.089360523962886 4.082559603392565 4.075878180576644 4.069306251519004 4.062853812055648 4.056510657849865 4.05026688438733 4.044132386971136 4.038097260716752 4.032151300546912 4.026304701186441 4.020547457157007 4.014869562771801 4.009291012130157 4.003791899112099 3.998372317372822 3.9930222603371
 4.99 4.527963960126868 4.526797915265281 4.525299086106152 4.523460572610357 4.521290474729419 4.518793392405111 4.515952625568987 4.512770174141851 4.509247938033131 4.505377317140213 4.50117001134767 4.496617520526444 4.491721444532943 4.486493383208077 4.480935036376202 4.475037803844019 4.46882308539938 4.462282180810027 4.455435989822268 4.448295312159575 4.440860647521102 4.433152295580145 4.425190255982526 4.416994528344894 4.408564712252975 4.399940407259732 4.391120812883461 4.382145228605812 4.373022853869747 4.363782588077412 4.354443430587949 4.345014380715233 4.335524337725532 4.325992200835103 4.316426669207718 4.306856941952102 4.297301618119322 4.287759796700091 4.278260376621997 4.268802456746675 4.259414935866897 4.250096912703589 4.240867585902786 4.231726054032507 4.222691615579566 4.213753468946303 4.204930912447252 4.19623334430574 4.187650162650399 4.179190865511631 4.170864750817979 4.162661616392447 4.154590759948733 4.146641979087404 4.138834871291992 4.131159133925026 4.123604364223993 4.11617035929722 4.108866916119699 4.101693731528837 4.094630802220129 4.087687724742778 4.080864495495225 4.074151010720632 4.067547166502272 4.061042758758873 4.054647883239879 4.048342335520644 4.042146210997562 4.036039404883129 4.030021912200933 4.024093627780574 4.018254746252526 4.012495162042928 4.006814969368299 4.001214062230197 3.995692634409814 3.990250679462485
 5.01 4.517979332461203 4.51677681023488 4.515243053036395 4.513379260827397 4.511202133560368 4.508715371178234 4.505901473613909 4.502762240789758 4.499299372617008 4.495514568995073 4.491409329810815 4.486975554937729 4.482215044235067 4.477139597546889 4.47174101470103 4.466040995508017 4.460021139759902 4.453692847229028 4.447067217666726 4.440165250801941 4.432977546339787 4.425524703960027 4.417817023315495 4.409874304030434 4.40171664569877 4.393363447882317 4.384814410108909 4.376098731870462 4.367245812620963 4.358264651774399 4.3491744487026 4.339994202733023 4.330742813146466 4.321449379174705 4.312112799998065 4.302761974742921 4.293405902479126 4.284063482217373 4.274753812906487 4.265475893430637 4.256258822606498 4.247101599180318 4.238013521824937 4.229013589136724 4.220091099632449 4.211275251746081 4.202565543825524 4.193951174129272 4.185461540823005 4.177076141976114 4.168814375558148 4.160665839435204 4.152640131366238 4.144736648999309 4.136955189867765 4.129295351386337 4.12175683084719 4.114339325415886 4.107032632127288 4.099846447881395 4.092770569439105 4.085804893417911 4.078949216287532 4.072193334365474 4.065547243812518 4.059000740628155 4.052553820645934 4.046196379528761 4.039928412764119 4.033749715659225 4.027660383336122 4.021650410726704 4.015729692567671 4.009888323395422 4.004116197540883 3.998423509124264 3.992800152049759 3.987256120000173
 5.03 4.509542152900035 4.508302967207183 4.50672439983844 4.50483585075621 4.502642419913915 4.500156707255604 4.497350712715514 4.494255736217544 4.490833477674669 4.487115636988289 4.483083914047494 4.478740408728278 4.474096920892668 4.469135650387797 4.463878497044899 4.458317360678235 4.45246404108396 4.446309938038906 4.439876551299311 4.433154980599462 4.42616602565029 4.418930386137875 4.411438361721897 4.403720352034011 4.39577605667615 4.387635475218771 4.379318207199019 4.370823652118832 4.362191309442965 4.35342037859696 4.344539958965036 4.335569349887916 4.326527550660581 4.317413560529955 4.30826647869253 4.299095204291909 4.289918836416287 4.28073637409587 4.271576916300208 4.262449461935479 4.253363109841689 4.244326958789813 4.235360207478862 4.226472054532882 4.21765159849789 4.20891833783874 4.200291470935907 4.191750296082229 4.183314311479554 4.174992815235339 4.166775405359171 4.158661579759218 4.150670736238623 4.14279257249182 4.135026686100784 4.127372774531218 4.119830335128674 4.112399265114591 4.105079161582291 4.097869821492882 4.090771041671116 4.083772518801166 4.076874249422338 4.070075929924725 4.063377456544785 4.056778825360857 4.050269732288613 4.043850273076437 4.037510243300744 4.031259638361236 4.025098453476086 4.019006483677058 4.012993923804567 4.007060668502668 4.001206712213987 3.995411949174583 3.989696573408746 3.984040578723731
 5.05 4.501700175130995 4.50041353959571 4.498809479573379 4.496895895027146 4.494706185911348 4.492211852171132 4.489433993742028 4.48636391054943 4.483003002508023 4.479332969521141 4.475375811480058 4.4711236282632 4.466568519735306 4.461722685746513 4.456588426131368 4.451157640707782 4.445452329275914 4.439454091616984 4.433184527492013 4.426634936640513 4.419836318779089 4.412779373599992 4.405474800769586 4.397952799926759 4.390213570681269 4.382267012612008 4.374152925265216 4.365860808152611 4.357420360749466 4.348840782492608 4.340151472778349 4.331361630960369 4.32250035634749 4.313566848201436 4.30458020573448 4.295569428107046 4.286543614425245 4.277501863738326 4.268483275036086 4.259476847246186 4.250511879231418 4.241587369786897 4.232722517637187 4.223916521433364 4.215188779750004 4.206538391082107 4.197964653841964 4.189487066355941 4.181105026861202 4.172817733502375 4.164634884328137 4.156545877287742 4.148570210227475 4.14069758088705 4.132937486895927 4.125279525769582 4.117733394905687 4.110288691580252 4.102945312943672 4.095712956016729 4.088571217686524 4.081529994702335 4.07459918367142 4.067748381054749 4.060997683162674 4.054336786150524 4.047755586014156 4.041273978585422 4.034861959527576 4.028539424330625 4.022296268306606 4.016122486584803 4.010028074106903 4.004002825622083 3.998046935682039 3.992160198635948 3.986342808625368 3.980594659579082
 5.07 4.493291253933522 4.49198608191225 4.490365646408883 4.488466147387284 4.486279384802686 4.483815858601312 4.481076068719947 4.478050715085448 4.474741297614171 4.471149516211343 4.467267370770358 4.463107161172029 4.458661187283738 4.453931948958555 4.448921546034264 4.443632378332343 4.438066445656859 4.43222554779331 4.426121384507398 4.419755255543729 4.413128460624457 4.406261899447852 4.399146171686805 4.391821876987277 4.384279214966655 4.376528185212075 4.368608787278655 4.360510720687667 4.352263584924653 4.343886779437457 4.335379903634208 4.326782056881227 4.318092638500865 4.30933084776929 4.300515783914186 4.29166654611241 4.282782433487556 4.273892345107483 4.26500567998175 4.256131337058998 4.247288515224271 4.238476513296259 4.229704330024481 4.221001464086401 4.212346914084485 4.20377007854318 4.195270255905837 4.186856844531563 4.178519242692016 4.170276748568116 4.162128960246719 4.154075275717192 4.146115292867955 4.138258409482935 4.130504423237968 4.122842831697129 4.115283232308995 4.107825422402854 4.100458999184844 4.093193759734017 4.086029400998361 4.078955719790731 4.071972412784742 4.065079476510578 4.058276507350746 4.051553501535765 4.044920355139797 4.038366864076198 4.031893024093026 4.025488630768474 4.019173579506241 4.012917965530844 4.006741683882865 4.000624629414138 3.99458679678287 3.988608180448704 3.982698874667719 3.976848673487367
 5.09 4.483588545148952 4.482293249736775 4.480684855588882 4.478797862669843 4.476642770935762 4.47422888033391 4.471536090802306 4.468574902269231 4.465346514652672 4.461832727859702 4.458055841785796 4.453998056314086 4.449661971314544 4.445059986643101 4.440194702140704 4.435048317632308 4.429643032925802 4.423970947810864 4.418033562057763 4.411852675416085 4.405419387613397 4.398734898353849 4.391829907316715 4.384695114154846 4.377360718493096 4.369827119926645 4.36210411801928 4.354221812301608 4.346179702269195 4.33799748738065 4.329694667055636 4.321290540672825 4.312794607567778 4.304215967030768 4.295584018304536 4.286897860581976 4.27818679300377 4.26944981465594 4.260716224567349 4.251985121707131 4.243265804982059 4.234577473233843 4.225929125236376 4.217330259692896 4.208780075233103 4.200297770410204 4.191872743697883 4.183524393487227 4.175262018083571 4.167075115703287 4.158973084470512 4.150955522413792 4.143031727462696 4.135201397444333 4.127464130079824 4.11980942298071 4.112256973645282 4.104796479454865 4.09742743767003 4.090149845426742 4.082963199732448 4.075857297462099 4.068842035354112 4.061917110006267 4.055062317871543 4.048297555253892 4.041612618303942 4.035007503014658 4.028471905216915 4.022005820575033 4.015619244582229 4.00929197255603 4.003043899633601 3.996855120767036 3.990725630718562 3.984665224055708 3.978663995146398 3.972721838153983
 5.11 4.472413805651538 4.471136199688286 4.469547563404199 4.467700896764538 4.465595099726256 4.463218872237648 4.460591414237938 4.4577030256568 4.454544806413811 4.45112865641785 4.447446775566421 4.443501663744927 4.43929592082586 4.434822246667952 4.430092941115238 4.425100703996073 4.419857635122072 4.414355834287 4.408607201265585 4.402603335812275 4.396365637659927 4.389885206518438 4.383183042073303 4.37625974398412 4.36913591188302 4.361821745373048 4.354317544026459 4.346643007382974 4.33881803494795 4.33086252619051 4.322765780541586 4.314567397391908 4.306276776089941 4.297903415939738 4.289456416198737 4.280965076075508 4.272438794727412 4.263876571258217 4.25530780471564 4.246731594088827 4.238177238305775 4.229633936230681 4.221120986661241 4.212647488325867 4.204212839880862 4.195836339907516 4.187517286909145 4.179265079308069 4.171079115442518 4.162978693563489 4.154943511831528 4.146992768313453 4.13911616097902 4.131333187697514 4.123623346234291 4.116006334247247 4.108481649283231 4.101038988774393 4.093678150034472 4.086398630255017 4.079210226501552 4.072092735709675 4.065065854681099 4.058119380079627 4.051243208427066 4.044447036099089 4.037720759321019 4.031074174163567 4.024497276538503 4.017979762194264 4.011531826711507 4.005153065498599 3.998843673787045 3.992583346626859 3.986392278881872 3.980260265224988 3.97417730013337 3.968163377883575
 5.13 4.459774693320371 4.458521789396571 4.45696992716409 4.455150106588862 4.45309062762867 4.450769290232813 4.448204794341687 4.445377339886327 4.442298026787867 4.438968554956948 4.435391424293055 4.431549034683808 4.427464186004167 4.423129378115594 4.418537410865141 4.413700584084483 4.408621297588878 4.403291751176082 4.397713744625178 4.391908977695364 4.385859050124663 4.379595061628583 4.373098011898703 4.366398700601204 4.359487827375332 4.352395691831808 4.345112393551162 4.337668232082014 4.330072906939292 4.322336217602382 4.314467963513224 4.306497544074332 4.29841455864677 4.29025840654805 4.282028487049975 4.273734099376416 4.265404542701032 4.257039016144923 4.248656918774225 4.240267349597629 4.231879607563866 4.223503091559096 4.215146800404266 4.20682023285238 4.198522587585723 4.190283163213019 4.182091358266529 4.173956571199077 4.165878100381029 4.157865444097202 4.149928000543708 4.142055267824747 4.134256643949331 4.126541926827941 4.11890041426914 4.111331703976108 4.103845593543125 4.096441580451985 4.089109362068361 4.081858635638097 4.074679098283449 4.067580546999253 4.06056257864905 4.053605089961135 4.046727877524548 4.039920637785017 4.033183367040828 4.026505861438638 4.019897816969232 4.013349329463218 4.006870294586663 4.000450407836667 3.994079764536886 3.987778159832987 3.981535688688049 3.975342245877906 3.969197825986431 3.96311232340076
 5.15 4.445624667012174 4.444402777474834 4.442883505168665 4.441116550060256 4.439099412108203 4.436829291262783 4.43432468746554 4.431575800648838 4.428573430735329 4.425339477637376 4.421856341256403 4.418126421482193 4.414162618192115 4.409957431250301 4.405513460506749 4.400833405796378 4.395919366938007 4.390763643733285 4.385378135965552 4.379764543398647 4.37392436577564 4.36785900281752 4.361579354221806 4.355106419661113 4.348420698781639 4.341562791201601 4.334512996509611 4.327311314262988 4.319947843986003 4.312452485168074 4.304824737261889 4.297074499681476 4.289231271800209 4.281304452948745 4.273303642412917 4.265238039431551 4.257117043194222 4.248959952838964 4.240786167449901 4.232594786054824 4.224395307622713 4.216196931061188 4.208018855213908 4.199860478857895 4.191741100700823 4.183650019378216 4.175596633450605 4.167600341400617 4.159650441630011 4.151766332456639 4.143937612111364 4.136163678734897 4.128474030374599 4.120838264981199 4.113275780405469 4.105786274394823 4.098359244589873 4.091014488520917 4.083731503604358 4.076530087139083 4.069389936302763 4.062320648148111 4.055322019599061 4.048383947446911 4.041516028346384 4.034708258811645 4.027970235212254 4.02129195376906 4.014673310550038 4.008104001466068 4.001604022266655 3.995153268535583 3.98876163568653 3.982419018958608 3.976125413411849 3.969890713922644 3.963704815179108 3.957567911676403
 5.17 4.429926886534926 4.428751623493168 4.427289856682163 4.425570786069137 4.423611011613485 4.421417833266434 4.418989450970653 4.416315764659803 4.413417874258022 4.410277579679353 4.406906980827113 4.4033086775932 4.399475469857338 4.395419757486263 4.391134240332857 4.386621418235204 4.3818734910156 4.376912658479503 4.371720820414411 4.366309676588694 4.360680826750354 4.354845570625734 4.348794907918162 4.342549938306531 4.336111161443831 4.329489276955608 4.32269448443837 4.315737183457927 4.308627173547686 4.30138465420686 4.293999224898643 4.286510685048309 4.278918734041254 4.271232771220987 4.263462295887043 4.255636807292853 4.247755704643552 4.239828387093709 4.231874053745028 4.223892203643956 4.215901935779261 4.207912749079521 4.199923942410589 4.191954714572955 4.184004464299092 4.176082490250706 4.16819829101595 4.160351165106571 4.15255051095499 4.144795726911342 4.137096311240432 4.12945176211865 4.121861477630818 4.114335155766989 4.106872094419168 4.099462191377989 4.092124744329331 4.084849550850872 4.077636208408582 4.070484414353169 4.063393865916447 4.056374160207667 4.049405294209774 4.042506764775614 4.03565846862408 4.028870202336199 4.022141762351166 4.015472944962315 4.008853646313037 4.002283762392635 3.995773089032128 3.989311521899995 3.982889056497863 3.976525488156137 3.970210812029575 3.963945023092808 3.957717916135798 3.951539585759249
 5.19 4.413188912622307 4.412074987952845 4.410685241907042 4.409048274452753 4.407180585550148 4.405069375151387 4.402732743200234 4.40016078963162 4.397374214371132 4.394354917334456 4.391114898426761 4.387646657542008 4.383962794562223 4.380065809356689 4.375948301781101 4.371612471676637 4.367050618868993 4.362284843167345 4.357297044363255 4.352098922229521 4.346691976518963 4.341087506963157 4.3352767132711 4.329270495127828 4.323069552192965 4.316704584099213 4.310155890450796 4.303453670821828 4.296598224754631 4.289609451757996 4.282487151305379 4.275251222833042 4.267911265738131 4.260466879376704 4.25295766306169 4.245363116060793 4.237722537594341 4.23002552683307 4.222291382895851 4.214529404847365 4.206748991695709 4.198969542389946 4.191180255817607 4.183390630802115 4.17562986610017 4.167877460399063 4.160162712313934 4.15247512038498 4.144823883074588 4.137208698764427 4.129638765752468 4.122123782249961 4.114653146378337 4.107236356166061 4.09987300954543 4.092562704349306 4.085305038307799 4.078109509044879 4.070965814074947 4.063873750799341 4.056842916502779 4.049873008349753 4.042953723380863 4.036084858509097 4.029276210516044 4.02250757604806 4.015798651612381 4.009139433573162 4.002529618147478 3.99595910140126 3.989447779245176 3.982975547430454 3.976552201544656 3.970167737007388 3.963822149065962 3.957525232790998 3.95127698307197 3.945057394612706
 5.21 4.396669306908915 4.395651632261385 4.394348221958872 4.392807575969838 4.391026594255216 4.389022276768077 4.386783023453255 4.38431883424692 4.381640409076077 4.378749347858018 4.375637650499717 4.372307716897157 4.368771846934608 4.365012540483845 4.361052097403312 4.35688271753721 4.352506700714557 4.34791584674816 4.343122055433555 4.338127026547864 4.332922259848618 4.327518955072503 4.321928411934061 4.316141330124323 4.3101787093094 4.304031149128987 4.297718949194846 4.291252509089203 4.284632028363097 4.277877506534675 4.270988843087419 4.26398593746833 4.256868389086034 4.249666097308855 4.242368461462804 4.235005080829535 4.227575454644222 4.220089082093395 4.212565262312707 4.20500349438465 4.197423077336212 4.189823410136468 4.182213891694137 4.174603920855048 4.167002796399575 4.15941991704001 4.151854781417865 4.144306588101133 4.136794935581481 4.129309122271395 4.121868846501258 4.114463306516378 4.107102200473956 4.099785026439997 4.092511182386169 4.085290466186597 4.078112375614606 4.070986508339407 4.063902461922724 4.056880033815366 4.049898721353748 4.042968421756343 4.036088832120089 4.029259549416737 4.022470470489144 4.015741392047505 4.009042010665537 4.002392122776603 3.99579172466978 3.989230612485875 3.982708582213386 3.976235529684402 3.969791350570455 3.963396040378318 3.957039294445742 3.950711307937146 3.944431875839245 3.938190892956634
 5.23 4.381533431906247 4.3806070187084 4.379404658841976 4.377965152276042 4.376275798972268 4.374363898884615 4.372228151958966 4.3698682581327 4.367284917334209 4.364499729482356 4.361494394485874 4.358281112242724 4.354862082639372 4.351239505550026 4.347405580835813 4.343372308343892 4.339131887906527 4.334695919340075 4.330046402443951 4.325204736999508 4.320172422768875 4.314940759493736 4.309520846894048 4.303903584666707 4.298119872484155 4.292160209992926 4.286035096812148 4.279755032531973 4.27333001671196 4.266760348879396 4.260065828527565 4.253246455113958 4.246321928058424 4.239302046741268 4.232196410501293 4.225004618633779 4.217756270388412 4.210440664967154 4.203087501522058 4.195686079153022 4.188265896905494 4.18081625376811 4.173356548670288 4.165896380479754 4.158434848000025 4.150971549967815 4.143535885050411 4.13610725184297 4.128704948865775 4.121328674561425 4.113977727291976 4.106671705336019 4.099390006885713 4.092162230043748 4.084957872820265 4.077806633129713 4.070697908787651 4.0636214975075 4.056596996897227 4.049614004455994 4.04268221757073 4.035791433512659 4.028941149433779 4.022131362363269 4.015361769203855 4.00864196672812 4.001961951574751 3.995321520244743 3.988720369097535 3.982148494347112 3.975625592058025 3.969141758141387 3.962686588350793 3.956270278278197 3.949892523349733 3.943543318821485 3.937232559775198 3.930950241113944
 5.25 4.367778250979397 4.366938610442149 4.365832815425832 4.364469965900102 4.362877961827349 4.361054603162408 4.359008689852184 4.356740121835239 4.354249499041319 4.351558021390819 4.348647488794201 4.345529601151352 4.342206458350883 4.338679960269383 4.334952206770602 4.33102489770459 4.326900032906778 4.322579212196998 4.318054235378455 4.313326402236634 4.308417112538162 4.303317766029606 4.298029162436214 4.292552501460612 4.286908382781435 4.281087506051898 4.275110370898329 4.268977276918624 4.262688623680668 4.256274510720684 4.249724937541535 4.243059703610963 4.236278908359784 4.229402051180018 4.222439031422963 4.215399348397219 4.208282701366654 4.201108489548315 4.193886312110279 4.186615668169458 4.179315956789341 4.171986576977678 4.164647027684122 4.157296707797799 4.149935116144835 4.142581451485825 4.135235412513238 4.127906297848783 4.120593506040708 4.113296635561041 4.106025184802794 4.098788452077089 4.091576135610247 4.084407733540813 4.077262743916527 4.070160864691249 4.063091593721815 4.05606452876485 4.049079267473521 4.042125707394241 4.035223245963311 4.028351780503514 4.021520908220653 4.014730326200034 4.007980031402899 4.001259520662801 3.994578790681927 3.987937538027368 3.981335559127336 3.974762750267326 3.968219007586228 3.961724027072384 3.955247904559591 3.948810435723055 3.942411516075292 3.936031040961972 3.929689005557717 3.923385304861846
 5.27 4.354315628324476 4.353559271446824 4.352536155422171 4.351276180220737 4.349777845805627 4.348039752132521 4.346090699149327 4.343910886795763 4.341520615002899 4.338911183692628 4.336093792777098 4.333080242158081 4.329852031726289 4.32642106136063 4.322799030927421 4.31896754027954 4.314948289255512 4.310722777678564 4.306312605355606 4.301699072076164 4.296903377611258 4.291916821712228 4.286750404109497 4.281394824511291 4.275871182602294 4.270189778042252 4.264331410464529 4.258326279474597 4.252184784648473 4.245897025531117 4.23947310163475 4.232942912437139 4.226296357379818 4.219543335866252 4.212713547259956 4.205786690882551 4.198802266011763 4.191749971879382 4.184639407669152 4.177489872514612 4.170301065496882 4.163082385642399 4.15584333192059 4.148583203241496 4.141321598453349 4.134058016340074 4.126791755618764 4.119542314937076 4.112299192870586 4.105081887920097 4.097879798508869 4.090692622979821 4.083539659592667 4.076420606520995 4.069325061849297 4.062262423569952 4.05524248958014 4.048244657678717 4.041288825563027 4.034364390825668 4.027471250951196 4.020619003312787 4.013807445168838 4.007026073659514 4.000274985803249 3.993563678493191 3.986882048493591 3.980239892436147 3.973617006816286 3.967043187989404 3.960488432167049 3.953962435413048 3.947475193639589 3.941016502603254 3.934586357900986 3.928184554966021 3.921811089063763 3.915465855287603
 5.29 4.340122128946692 4.339446366520511 4.338513143362768 4.337343159444243 4.335935814728731 4.334300209172746 4.332435742725171 4.330362315326857 4.328080626910165 4.325571377398455 4.322865866705523 4.319955394734984 4.316841361379598 4.313515166520549 4.309998310026661 4.306292191753566 4.302378411542827 4.298278169220982 4.293982964598565 4.28949379746905 4.284822067607755 4.279958674770682 4.274924718693312 4.269710999089346 4.264318215649382 4.258766968039553 4.253057955900097 4.247191378843887 4.241177636454897 4.23502682828662 4.228749253860431 4.222354712663892 4.215853204149012 4.209234527730453 4.202538582783663 4.19574496864299 4.188883384599714 4.18196352990003 4.174974903742998 4.167937105278407 4.160869633604616 4.153761987766324 4.146623666752289 4.139474169493 4.132302894858289 4.125129441654896 4.117953208623973 4.110783694438546 4.10362039770091 4.096472816939983 4.089340450608601 4.082222797080766 4.075129354648826 4.068059721520627 4.061013595816587 4.053990375566737 4.046999658707692 4.040041243079587 4.033114626422952 4.026219606375527 4.019355680469042 4.012522646125931 4.005710200655999 3.998938141253036 3.992206064991385 3.985493868822444 3.978811349571135 3.972158203932307 3.965534428467092 3.958939619599215 3.952373773611244 3.945836686640795 3.939328254676688 3.932848273555043 3.926396838955337 3.919963646396403 3.913558791232383 3.907192068648625
 5.31 4.32495131863911 4.324334661253808 4.323479844577913 4.32238816858275 4.321070133232791 4.319535338485363 4.317773684290305 4.315805370589572 4.313630697316791 4.311240564396753 4.308655671744866 4.305857319266546 4.302856406856559 4.299664334398307 4.296272101763067 4.292681108809171 4.288892455381139 4.284917241308756 4.280756766406094 4.27640213047049 4.271864333281457 4.267154374599562 4.262253154165227 4.257181371697504 4.251949826892775 4.246539219423412 4.240979848936377 4.23526231505178 4.22940681736137 4.223413555426983 4.21729272877894 4.211044236914382 4.204688279295559 4.19822445534807 4.191672764459039 4.185033005975253 4.178304779201235 4.171517683397273 4.164671517777389 4.157765781507266 4.150819973702113 4.143833693424478 4.13681653968202 4.129767911425215 4.122717407545014 4.115644426870456 4.108568468166219 4.101489130130122 4.094405811390581 4.087338110504003 4.080275525952135 4.073227656139362 4.06620389938994 4.0591938539452 4.052197217960683 4.045233489503223 4.038292266547993 4.03137314697548 4.024475928568427 4.01761020900871 4.010775585874173 4.003961856635401 3.997178618652459 3.99041576917156 3.983682905321697 3.97697982411122 3.970306422424358 3.963652397017695 3.957027544516598 3.950421761411586 3.94385474405466 3.93730658865557 3.930776991278048 3.924275847835975 3.917803054089509 3.911348505641163 3.904922097931829 3.898513926236753
 5.33 4.309067963962027 4.308490622009091 4.307684025175508 4.30667067343314 4.30543156674712 4.303987205075568 4.30232798836926 4.300464016571231 4.298395889616341 4.296124007430785 4.293649369931544 4.290972477025797 4.288104428610267 4.28502592457053 4.281758064780258 4.278291749100423 4.27463797737844 4.27079774944726 4.266771965124421 4.262561824211032 4.258168026490712 4.253591571728484 4.248843259669609 4.243923790038367 4.238833862536794 4.233584076843361 4.228174832611607 4.222626629468712 4.216919767014028 4.211084444817552 4.205120862418348 4.199039019322919 4.192839015003532 4.186530548896478 4.180123620400294 4.173638128873927 4.167063573634853 4.160419853957129 4.153706569069415 4.146943318152926 4.140129700339344 4.133265214708673 4.126379560287046 4.119452236044479 4.112512740892574 4.105550573682168 4.098575333200937 4.091596418170948 4.084613527246146 4.077626059009818 4.070653511971972 4.063675584566697 4.056721675149449 4.049781481994294 4.042844603291107 4.035940537142713 4.029038981561971 4.022169534468824 4.015321793687287 4.008485456942382 4.001680321857036 3.994895985948918 3.988132146627221 3.981398601189415 3.974684946817924 3.967991180576774 3.961316899408179 3.954672000129081 3.948046279427645 3.941449533859696 3.934871559845113 3.928312253664175 3.921771511453849 3.915259129204043 3.908765102753796 3.902289227787432 3.895841399830655 3.889411714246607
 5.35 4.292817332222975 4.292270915900389 4.291504352020797 4.290540640556586 4.289371781473536 4.288018974730542 4.286452820279291 4.28470391806388 4.282742668020373 4.280579570076338 4.278225124150294 4.275659930151141 4.272904687977521 4.26994989751713 4.266796458645985 4.263464971227638 4.259936235112332 4.25622115013612 4.252320416119924 4.248244932868541 4.243985500169607 4.239552917792503 4.234947985487215 4.230171202983139 4.225223369987838 4.220124886185749 4.214876351236836 4.209468164775198 4.203920526407619 4.198233835712071 4.192428092236169 4.186493495495576 4.18045004497234 4.174287640113215 4.168036180327895 4.161695564987219 4.155265493421322 4.148765764917728 4.142195978719407 4.13556583402276 4.128874929975577 4.122152965674929 4.115379440165012 4.108573952434947 4.101746101416525 4.0948852859819 4.088021204941233 4.081133257040293 4.074251140957996 4.067354355303901 4.060462298615656 4.053564769356391 4.046681265912063 4.039811286588749 4.032944429609896 4.026090393113511 4.019248775149308 4.012429173675804 4.005621286557368 3.99883481156121 3.992059346354338 3.98530458850045 3.978570335456784 3.971856284570918 3.965162133077523 3.95848777809506 3.95183281662244 3.945197245535619 3.938570761584164 3.931973161387751 3.925394241432631 3.918833998068039 3.912292227502552 3.905768725800411 3.899263488877784 3.892776312498984 3.886307192272647 3.879856023647848
 5.37 4.276528291457309 4.275985910773865 4.275252392716698 4.274341437258705 4.273255644366296 4.27197681399913 4.270516046109786 4.26885394064339 4.267001097537196 4.2649480167201 4.262694998112137 4.260242541623886 4.257590947155863 4.254750814597839 4.251712443828126 4.248486534712792 4.245073587104853 4.241474300843391 4.237689375752638 4.233729411640999 4.229595108300034 4.225287265503388 4.220806483005667 4.216163260541269 4.211348397823162 4.206382294541616 4.201265450362879 4.195998164927812 4.190580837850468 4.185043668716619 4.179366957082243 4.173570602471949 4.167664804377364 4.161649462255465 4.155524475526854 4.149319743574001 4.143025165739419 4.136650341323802 4.130215069584109 4.123708949731594 4.117141780929796 4.110533162292471 4.103872692881482 4.097179871704632 4.090454397713451 4.083705769800934 4.076933586799236 4.070147447477299 4.063346850538454 4.056531294617955 4.049720578280469 4.042904000017529 4.036091358244914 4.029282151300005 4.022475977439074 4.015682434834531 4.008901221572129 4.002122035648104 3.99536437496628 3.988617937335124 3.981882520464747 3.975167821963855 3.968463439336664 3.961769269979754 3.955094811178881 3.948440160105737 3.941804813814671 3.935178669239346 3.928561623189369 3.921973372346856 3.915393713262955 3.908832642354329 3.90228995589958 3.895765450035635 3.889249120754079 3.882760763897447 3.876280375155462 3.869817850061236
 5.39 4.260281910409379 4.259747875188872 4.259051815584711 4.258197931570288 4.257179323112632 4.255988290172146 4.254616132702283 4.25305395064918 4.251292243951243 4.249341512538683 4.247182056333001 4.244834175246427 4.242277969181307 4.239533938029445 4.236592281671389 4.233453399975679 4.230137592798034 4.2266355599805 4.222957701350546 4.219094616720104 4.215066905884576 4.210855068621771 4.206479904690817 4.201941713831002 4.197241295760579 4.192388950175521 4.187385176748225 4.182230275126163 4.176934644930495 4.171508585754621 4.165952197162696 4.160285578688082 4.154488829831769 4.14859195006073 4.14259483880624 4.136507495462138 4.130319619383044 4.124071009882528 4.11774156623123 4.111340787654931 4.104888573332568 4.098384422394219 4.091828033919018 4.085239106933037 4.07860704040711 4.071951633254619 4.065272384329215 4.05856889242251 4.051850656261707 4.045117374507186 4.038378545750043 4.03164376850958 4.024892741230743 4.018144962281522 4.011410029950289 4.004667742443102 3.997937497880951 3.991209094296958 3.984502129633537 3.977796401739496 3.971101508367094 3.964417147169057 3.95774301569554 3.95107891139104 3.944434631591271 3.937799873519982 3.931184334285733 3.924578010878623 3.917980500166972 3.911401798893953 3.904831603674185 3.898279810990267 3.89173631718928 3.885210918479232 3.878703610925461 3.872204190446995 3.865722552812858 3.859258593638341
 5.41 4.243725458514245 4.243214678399564 4.24256118964639 4.241769592228605 4.240823186113846 4.239724471263236 4.238435347631087 4.236966815164521 4.235299673803076 4.233434423478244 4.231371364112965 4.229100595621079 4.226632217906727 4.223966530863693 4.221113634374721 4.218063628310761 4.214826912530178 4.211413886877919 4.207814951184617 4.204040405265655 4.200090948920187 4.195966981930103 4.191689004058945 4.187237615050787 4.182633214629052 4.17787640249529 4.172967378327908 4.167916541780848 4.162724392482219 4.157400930032881 4.151956554004983 4.146391263940454 4.140705159349434 4.134908239708677 4.129020604459892 4.123031953008037 4.116962284719575 4.110811398920669 4.104588994895339 4.098294971883568 4.091938829079357 4.085530465628745 4.079079380627757 4.072585373120331 4.066047842096185 4.05947668648863 4.052891205172348 4.04627129696112 4.039636360605493 4.032986094790423 4.026319998132849 4.019647769179235 4.01297900640305 4.00629330820222 3.999620272896512 3.992939598724888 3.9862608838428 3.97959382631945 3.972928124134986 3.96627327517767 3.959619277240985 3.952975528020706 3.946352025111914 3.939728366005974 3.933114348087455 3.926509668631017 3.919914224798243 3.91332771363442 3.906760032065292 3.900200976893748 3.893650344796477 3.887107932320568 3.880583735880071 3.874067451752515 3.867559176075367 3.861068604842465 3.854595733900391 3.848130558944806
 5.43 4.226161205879938 4.225678890337044 4.225083584605367 4.224359688659266 4.223490702466967 4.22246942599031 4.221277759184435 4.219887101997435 4.218308354369952 4.216531916234729 4.214548287516118 4.212367368129533 4.209979457980864 4.207394356965841 4.204622264969349 4.201653281864696 4.198497607512842 4.195165341761563 4.191646984444588 4.187952735380679 4.184093094372658 4.180058461206403 4.17586933564978 4.171516117451538 4.166999306340158 4.162339302022647 4.157526504183289 4.152581212482351 4.147493826554742 4.142274446008617 4.136933370423949 4.131470699351035 4.125896532308974 4.120210868784082 4.114433708228274 4.108555050057387 4.10259469364946 4.096552538342976 4.090438383435043 4.084251928179532 4.078012971785182 4.071711113413636 4.065356252177446 4.058967887138023 4.052525817303549 4.046059441626834 4.039558659003129 4.03304286826789 4.026491768194506 4.019935057491965 4.013352234802485 4.006772998699091 4.000176947683156 3.99357368018188 3.98696289454574 3.98035418904588 3.97374726187146 3.967141811126964 3.960547434829453 3.953943830905776 3.947350797189738 3.940757931419216 3.934185031233235 3.927601894168996 3.921038217658857 3.914473799027272 3.907918335487678 3.90137172413935 3.894833861964191 3.888304345823501 3.881783172454675 3.87527013846788 3.868765140342668 3.862277974424562 3.855788536921581 3.849316823900734 3.842852631284458 3.836395954847027
 5.45 4.206743423270235 4.206324481592047 4.205802570829891 4.205151690958592 4.204375241946956 4.203446023757517 4.202336236346234 4.201037379662144 4.199550553646969 4.197856258234681 4.195964793351005 4.193866458912899 4.191571054827965 4.189078580993836 4.186389137297488 4.183512723614542 4.180449439808485 4.17720938572987 4.173792761215454 4.170199866087297 4.166441200151815 4.162506863198785 4.158417455000301 4.154173375309691 4.149775023860379 4.145232700364705 4.140536804512708 4.135707735970843 4.130735794380663 4.125641079357467 4.120423990488873 4.11509452733337 4.109642789418815 4.104098976240881 4.098442887261465 4.09270472190704 4.086874079566977 4.080961059591806 4.074975461291431 4.068916983933319 4.062805526740615 4.05663068889023 4.050402169510878 4.044129867681064 4.037813182427033 4.031472012720664 4.025085857477325 4.018674415553682 4.01224728574546 4.005794166785155 3.999324757339711 3.992838456008139 3.986335161319098 3.97983437172843 3.973325685616646 3.966809001286369 3.960283716959733 3.953759730775734 3.947236640787537 3.940714144959736 3.934201941165576 3.927679827184117 3.921167400697368 3.914654559287365 3.908141100433212 3.901646621508065 3.895141119776091 3.888654192389365 3.88216583638473 3.875675748680612 3.869203826073795 3.862729865236141 3.856263762711277 3.849805514911235 3.843354818113044 3.836911668455285 3.830475961934598 3.824047494402148
 5.47 4.184990482087938 4.184659623398112 4.184225719335879 4.183672369876518 4.182982874989405 4.182139934637752 4.181125948778317 4.179922517361063 4.17853074032877 4.176941317616606 4.175144649151646 4.173150734852354 4.17095977462801 4.168581568378101 4.166006115991659 4.163233317346561 4.16029327230877 4.157166080731552 4.153871842454627 4.150400957303282 4.14676342508745 4.142969845600718 4.13901041861932 4.134905543901058 4.130645721184194 4.126241150186293 4.121692230603012 4.117019362106862 4.112202844345902 4.107262776942409 4.102199559491488 4.097023191559638 4.091733772683285 4.086351602367253 4.080856480083203 4.075278405268018 4.069607377322148 4.063853295607907 4.058035959447727 4.052135168122361 4.046180820869054 4.040162616879652 4.034090255298679 4.027973535221363 4.021812055691613 4.015605615699966 4.009373814181471 4.003106350013539 3.996802822013744 3.990492928937582 3.984146369476182 3.977792742253973 3.971421645826312 3.965032878677055 3.958636039216093 3.952230825776846 3.945826936613702 3.939403969899416 3.932991723722473 3.926559896084392 3.920138184896995 3.913706287979635 3.907284003056365 3.900851127753082 3.894427359594615 3.887992596001767 3.881566434288328 3.875148871658024 3.868719605201441 3.862298531892895 3.855885548587259 3.84947035201675 3.843052838787677 3.836653005377131 3.830240748129652 3.823845763253837 3.817448146818912 3.811067694751264
 5.49 4.161096754358638 4.160867587615254 4.16052560177046 4.160073696799987 4.15948497267376 4.158732129355657 4.15781736680322 4.156712384967315 4.155428483791757 4.153946363212887 4.152266523159098 4.150389063550327 4.148313984297498 4.146061185301914 4.143610666454612 4.140982427635677 4.1381762687135 4.135192489543996 4.132040989969782 4.128712069819309 4.125235928905942 4.121592967027006 4.117803483962776 4.113857679475435 4.10976605330798 4.105539005183077 4.101166734801893 4.096659741842856 4.092028125960392 4.087272286783606 4.082402323914922 4.07740863692868 4.072311025369687 4.067109888751722 4.061815126555996 4.056416638229576 4.050944623183751 4.045378780792365 4.039739110390101 4.034035511270718 4.028257582685248 4.022425323840152 4.016538533895418 4.010596711962633 4.004609757102995 3.998577368325287 3.992509244583813 3.986405084776279 3.980274487741637 3.974117152257879 3.967932877039798 3.961721160736692 3.95549180193003 3.949254499131078 3.942988750778472 3.936724455235758 3.930441210788876 3.924148715643615 3.917846767923009 3.911534965664699 3.905223106818255 3.89890098924244 3.892578310702445 3.886254768867075 3.879920261305894 3.873584485486318 3.867247338770681 3.860908518413245 3.854558021557172 3.848215445231451 3.841870786347791 3.835523841697456 3.829184607948072 3.822832781640385 3.816488359184979 3.810151136858948 3.803811210802533 3.797468277015713
 5.51 4.135935712714948 4.135810846714103 4.135573690396005 4.135206443736821 4.134701706707019 4.134051879271129 4.133229361387456 4.132225753007751 4.131042254076843 4.129669864532218 4.128108884303562 4.126349613312254 4.124411951470819 4.122285898682341 4.119981454839822 4.117488519825505 4.114826993510151 4.111997075752274 4.108998766397327 4.105842165276849 4.10252767220757 4.099055386990464 4.095435709409767 4.091668939231945 4.087765576204625 4.083715720055474 4.079539970491037 4.075228427195539 4.070781489829632 4.066229458029102 4.061552531403536 4.056761009534944 4.051864791976333 4.046864178250241 4.041769267847226 4.036579960224316 4.031306354803407 4.025938250969624 4.020505748069633 4.014998545409918 4.009416642255006 4.003779737825651 3.998087731296975 3.992330321796568 3.986527308402538 3.980688390141528 3.974793265986678 3.96887173485555 3.962913495608009 3.956918147044064 3.950895487901654 3.944845116854409 3.938776832509349 3.932690233404555 3.926575118006788 3.920451084709067 3.914307931828207 3.908145357602309 3.901973060188215 3.895790837658909 3.889598288000887 3.883395309111476 3.877191598796114 3.870966954765587 3.864741074633224 3.858503855912052 3.8522651960119 3.846014692236469 3.839762241780365 3.833507741726071 3.827240989040899 3.820971880573885 3.814710213052652 3.808435983080222 3.802158987131798 3.795879121551492 3.789606382549026 3.783320566196379
 5.53 4.110816730381193 4.110767973760502 4.110607558074594 4.110327083300062 4.109898749407905 4.109314756363288 4.108577004125267 4.107657292646459 4.106566721872682 4.105296191742545 4.103836202186996 4.102196853128825 4.10036824448213 4.098370476151731 4.096183348032555 4.093826860008955 4.091310911954015 4.088615703728788 4.0857712351815 4.082757606146718 4.079605216444459 4.07629406587927 4.072834654239261 4.069237281295091 4.065502346798919 4.061630050483297 4.057620792060042 4.053484971219044 4.049232887627049 4.044864740926381 4.040370830733637 4.035771356638328 4.031066618201486 4.026256514954221 4.021351346396235 4.016351011994304 4.011265611180701 4.006105143351588 4.000859607865359 3.995538704040949 3.990142431156084 3.984690688445506 3.979173275099146 3.973609990260251 3.96798053302348 3.962314802432944 3.956602397480216 3.950843217102287 3.945046860179487 3.93921312553336 3.933351711924501 3.927462318050344 3.92154464254291 3.915598483966518 3.909633540815447 3.903649411511556 3.897635894401868 3.891612787756105 3.885569789764184 3.879516598533672 3.873443012087197 3.867358728359818 3.861253545196354 3.85514736034867 3.849029771472919 3.842890676126751 3.836749971766469 3.830597255744155 3.824432625304744 3.818265677583065 3.812086409600837 3.805904718263623 3.799710300357751 3.79351325254718 3.787313271370338 3.781100353236917 3.774894394424622 3.768675291075884
 5.55 4.086857981158534 4.086855642400548 4.086742978252952 4.086500788692758 4.086120673691485 4.085584333214922 4.084903667222854 4.08404997566875 4.083024458499393 4.081827815654494 4.080450647066233 4.078893052658782 4.077155232347778 4.075247086039741 4.073168713631476 4.07091991500941 4.068500790048893 4.065931338613464 4.063191660554067 4.060311955708224 4.057272423899174 4.054093264934961 4.050764878607483 4.047297564691503 4.043701722943611 4.039977553101147 4.036115454881079 4.032135927978849 4.028029072067158 4.023805286794732 4.019474871785024 4.015028026634889 4.010485050913211 4.005835844159485 4.001090805882365 3.996249835558162 3.991333032629305 3.986320396502756 3.981241926548387 3.976077622097312 3.970857282440177 3.965560806825412 3.960198094457435 3.95478904449482 3.949323256048415 3.943800728179431 3.938241159897473 3.932624250158546 3.926979897863004 3.921287701853469 3.915567460912701 3.909818973761427 3.904031939056135 3.89821605538682 3.892381121274684 3.886516735169812 3.880632795448784 3.874728900412263 3.868804948282535 3.862860637201005 3.856905665225661 3.850919930328482 3.844933130392824 3.838914963210748 3.832895426480313 3.826864217802836 3.820811134680099 3.814746074511521 3.808668834591292 3.802589212105461 3.796497104128988 3.790382407622752 3.784275019430523 3.778144636275893 3.772021354759163 3.765875071354191 3.759735482405212 3.753582784123597
 5.57 4.064465239410528 4.064468926846056 4.064354024947803 4.064120733693191 4.063759853054243 4.063252682997362 4.062590523483048 4.061774474465598 4.060785635892747 4.059624607705277 4.058301889836579 4.056797582212177 4.055121884749208 4.053274797355864 4.051256319930786 4.049076452362424 4.046745194528355 4.044242546294544 4.041588707514595 4.038783878028927 4.035838157663927 4.032751946231062 4.02951544352594 4.026159049327339 4.022653063396185 4.0190277854745 4.015273815284299 4.01140125252645 4.00741049687949 4.003301847998404 3.999085705513358 3.994762169028391 3.990341538120072 3.985814012336103 3.981189691193896 3.976478674179095 3.971681160744068 3.966806950306345 3.96184624224703 3.956818935909157 3.951715030596016 3.94654432556943 3.941316820047998 3.936032313205287 3.930680704167995 3.92529169201406 3.919845175770741 3.914360954412646 3.908828826859725 3.903268491975228 3.897659648563603 3.892022295368379 3.886345931069982 3.880650454283533 3.874925563556587 3.869171057366846 3.863386634119817 3.857592092146445 3.851767229700689 3.845921744957073 3.840055436008182 3.834168000862134 3.828269437439992 3.822359343573154 3.816417617000694 3.81047405536666 3.804508556217338 3.798530816998476 3.792530735052465 3.786528207615478 3.780513031814579 3.774475104664781 3.768434223066071 3.762380483800396 3.756323583528605 3.75025341878736 3.744170085985995 3.738093281403355
 5.59 4.043246780049087 4.043205201860448 4.04306747273165 4.042812892640516 4.042431561559567 4.0419140794558 4.041251246290417 4.040443862018528 4.039462726588797 4.038328339943057 4.037021102015881 4.035541112734117 4.033898572016374 4.032093479772473 4.030115835902857 4.027985740297958 4.025693192837521 4.023248193389902 4.020651041811298 4.017901737944962 4.015020681620368 4.011988072652329 4.008824210840085 4.005529495966341 4.002104227796272 3.998548706076479 3.994883430533916 3.991088600874762 3.987174716783265 3.983152077920537 3.979030883923312 3.974791434402663 3.970464028942676 3.96602886709909 3.961506048397884 3.95688567233384 3.952188038369048 3.947413045931386 3.942550694412947 3.937621083168434 3.932624211513508 3.927559878723104 3.922428084029695 3.917238826621527 3.912001705640803 3.906706820181839 3.901363869289166 3.895982651955601 3.890553067120275 3.885084913666621 3.87957779042032 3.874031796147209 3.868466429551148 3.862861589271846 3.857226973882651 3.851562381888291 3.845877611722588 3.840162461746119 3.834426730243844 3.828670015422698 3.822892315409132 3.817103328246624 3.81128285189315 3.805450684218604 3.799596723002196 3.7937207659298 3.787842510591257 3.781941954477659 3.776018894978567 3.770093229379216 3.76414465485766 3.758183268481895 3.752208867206926 3.746231247871814 3.74024040719667 3.734236241779614 3.728218648093703 3.722197622483811
 5.61 4.022343478520847 4.022235042745033 4.022033096718952 4.02173634042082 4.021313973823649 4.020765996895014 4.020092609596807 4.019264211884932 4.018281103708961 4.017143785011755 4.015842455729048 4.014377115788982 4.012758165111606 4.010975403608335 4.009029031181377 4.006928947723101 4.004665453115384 4.002258547228906 3.999708329922413 3.997005101041932 3.994168960419954 3.99119040787457 3.988089643208572 3.984846966208512 3.981482776643719 3.977997574265282 3.974391458804984 3.970665029974205 3.966828487462782 3.962882230937823 3.958826560042492 3.954671774394743 3.950418073586027 3.946065757179939 3.941625024710853 3.937095875682486 3.932488609566453 3.927793325800752 3.923029923788237 3.918188502895028 3.913279062448899 3.908301601737613 3.903265920007227 3.898172216460352 3.89302009025437 3.887819540499622 3.882570466257548 3.877282566538787 3.871945840301242 3.866570086448103 3.861155003825829 3.855700391222096 3.850216147363697 3.844702070914411 3.839157760472826 3.833583214570128 3.827978231667847 3.822352410155567 3.816705648348591 3.811037844485575 3.805338596726117 3.799627903148308 3.793885361746246 3.78813107042751 3.782364627010596 3.776565929222309 3.770764774695128 3.764931160964518 3.759094785466218 3.753235645533478 3.747363538394263 3.741478261168425 3.735579810864821 3.729658084378415 3.723732978487319 3.717804389849813 3.711852215001318 3.705896350351342
 5.63 4.000908010793919 4.000710625325677 4.000442772552694 4.000072352453572 3.999607865001792 3.999018510165508 3.998303887907282 3.997453798183795 3.996458340945507 3.99531761613629 3.994021823693009 3.992570963545073 3.990955135613942 3.989194439812594 3.98726897604496 3.985198744205308 3.982974044177598 3.980604775834791 3.978101339038123 3.975443833636338 3.97265255946488 3.969737816345049 3.966680004083114 3.963509322469392 3.960206171277279 3.956780950262254 3.953244059160831 3.949595897689479 3.945826765543505 3.941956962395888 3.937986887896084 3.933916741668785 3.929746923312645 3.925477532398959 3.921128868470307 3.916691131039162 3.912164419586453 3.907568733560093 3.902894372373462 3.89814123540386 3.893329321990915 3.88844873143495 3.883509362995315 3.878511115888682 3.873463989287292 3.868357882317174 3.863202594056316 3.858008023532804 3.852764069722913 3.847480531549175 3.842167307878387 3.836804097519601 3.831420899222058 3.825997311673097 3.820543233496014 3.815058463247891 3.809552899417383 3.804016240422464 3.798458284608139 3.792868930244115 3.787267875522435 3.78163501855507 3.77599025737148 3.770323289916128 3.764634014045963 3.758922227527861 3.753197828036032 3.747450713149382 3.741690580348846 3.735907527014673 3.730111250423687 3.724301747746497 3.718478916044677 3.712642552267907 3.706792653251077 3.700929015711352 3.695051736245205 3.689170711325403
 5.65 3.978240553345008 3.977982325939857 3.977636376391343 3.977210404678442 3.976692010775103 3.976059694650038 3.975312356266469 3.974439295581835 3.97342021254747 3.972275007108231 3.970973579202092 3.969526028759704 3.967932355703905 3.966192659949205 3.964307041401222 3.962265599956081 3.960088535499783 3.957766047907521 3.955298337042969 3.95270560275753 3.94997814488954 3.947116363263438 3.944130457688899 3.941020927959924 3.937797973853892 3.934452195130578 3.930993691531127 3.927433062776991 3.92375050856883 3.919976528585372 3.91609132248223 3.912115289890695 3.908048630416471 3.903881643638387 3.899634629107062 3.895297586343536 3.89088081483786 3.886384314047646 3.881818383396584 3.877182922272917 3.872478130027874 3.867713805974076 3.862880149383886 3.857996959487739 3.853054235472424 3.848061976479324 3.843019981602628 3.8379382498875 3.832806580328203 3.827634771866199 3.822422823388197 3.817180433724172 3.811897501645341 3.806573925862107 3.801229505021952 3.795853937707309 3.790447122433384 3.785018957645946 3.779559241719074 3.774077772952872 3.768574249571142 3.763048769719024 3.757490931460592 3.751920732776416 3.74632797156109 3.740712545620715 3.735074152670352 3.729422890331432 3.723748456129132 3.718060747489715 3.71235976173783 3.706635296093776 3.70089724767073 3.695135613471938 3.68937029038787 3.683591175193337 3.677788164544574 3.67198115497628
 5.67 3.953870283146906 3.95355922142407 3.953162984896158 3.952679073542514 3.952114587337546 3.95144712625051 3.950664990245274 3.949766979280024 3.948752493306944 3.947590932271856 3.946312096113823 3.944875984764708 3.943312698148702 3.941602136181811 3.939754598771306 3.937770185815132 3.935639097201284 3.933371532807144 3.930977792498771 3.928448176130172 3.925802883542512 3.923022314563306 3.920116869005561 3.917106746666885 3.913972547328558 3.91072437075456 3.907362916690568 3.903898284862914 3.900340974977499 3.896671286718675 3.892899619748091 3.88904627370349 3.885091448197481 3.881055542816271 3.876928757118345 3.872721190633132 3.868433142859612 3.864064613264895 3.859625901282763 3.85512700631217 3.850548027715707 3.845918964818029 3.841219816904242 3.836470583218255 3.831661262961096 3.826801655289183 3.821891959312566 3.816941874093124 3.811941298642734 3.806900231921388 3.80181847283529 3.796705920234898 3.791552372912945 3.786357729602409 3.781141888974454 3.77588454963633 3.770605610129237 3.765295068926154 3.759952524429623 3.754587874969507 3.749201118800702 3.743781954100816 3.738350178967813 3.732885891417612 3.72739868938166 3.721898570704459 3.716365433141063 3.710819074354536 3.705249491913369 3.69966638328887 3.694059745852509 3.688429576873233 3.682795673514737 3.677127932832711 3.671456351772035 3.665770827163958 3.66006125572322 3.654347634045156
 5.69 3.927624177656326 3.927268289101598 3.926839675218868 3.926315435987842 3.925712171383374 3.925017081375259 3.924217665927991 3.923312225000489 3.922299758545771 3.921159366510605 3.919890848835115 3.918493905452355 3.916968536287839 3.915314941259038 3.913523120274842 3.911593473234976 3.909546000029392 3.907361200537608 3.905049174628024 3.902610422157191 3.90005504296905 3.897383536894123 3.894586203748681 3.891683543333865 3.888665755434771 3.885533339819497 3.882306596238159 3.878976024421865 3.875541924081646 3.872004594907366 3.868384536566575 3.864661848703339 3.860857130937027 3.856960382861066 3.852981904041647 3.848932094016409 3.844790952293075 3.840588778348054 3.836305571625008 3.83195153153338 3.827536657446882 3.823061148701954 3.818525004596176 3.813928124386651 3.809280507288346 3.804572252472399 3.799823259064389 3.795023326142563 3.790182552736038 3.785290837822954 3.780357880328596 3.775393779123481 3.770388233021404 3.765341240777449 3.760272701085963 3.755162312578494 3.750020073821693 3.744845683315178 3.73964923948936 3.734420340703237 3.729158985242148 3.723875071315492 3.71856839705441 3.713238760509431 3.707876159648083 3.702490392352467 3.697081356416795 3.691658949544887 3.686203069347645 3.68073361334048 3.675240478940703 3.669723563464888 3.664192864126196 3.658638178031658 3.653069502179431 3.647486733456017 3.641879868633441 3.636258804366399
 5.71 3.899818114802081 3.899455806770614 3.898992424989686 3.898455269439354 3.897820740094908 3.897115136926669 3.89630565989975 3.895410008973782 3.8944067841026 3.8932848852339 3.892063912308846 3.890713465261657 3.88924354401914 3.887654148500205 3.885935578615322 3.884088134265964 3.882121915343994 3.880037321731026 3.87783465329775 3.87550420990321 3.87306639139406 3.870501597603772 3.867840128351811 3.865062483442775 3.862178862665497 3.85918986579211 3.856105792577075 3.852916942756174 3.849633816045466 3.846256812140206 3.842796130713725 3.839232171416279 3.835595333873858 3.831865817686956 3.828053822429311 3.824169647646599 3.820203592855106 3.816165757540343 3.812056241155648 3.807885243120732 3.803642862820198 3.799339099602025 3.794974152776005 3.790557921612161 3.786080505339108 3.781551903142399 3.776971914162814 3.772340737494629 3.767668172183841 3.762944117226357 3.758178571566149 3.753381434093371 3.748532603642443 3.743661878990092 3.738739158853366 3.733784441887604 3.728807526684376 3.723788211769384 3.718736495600325 3.713652076564727 3.708545052977734 3.703405223079874 3.698232285034774 3.69303633692685 3.687817176758962 3.682574702450021 3.677298811832579 3.671999302650369 3.666676272555816 3.661329419107512 3.655958839767655 3.650564231899455 3.645145792764503 3.639713219520104 3.63425650921658 3.628785658794535 3.623290565082081 3.617781224792044
 5.73 3.871324072973583 3.870943552692626 3.870473412305663 3.869910951793099 3.869262271130649 3.868543370289152 3.867740849234324 3.866852107926495 3.865865246320302 3.864779064364345 3.863592762000811 3.862296139165054 3.860888995785155 3.859371431781424 3.857723647065888 3.855975941541723 3.854098515102668 3.852111867632388 3.850016299003814 3.847802109078434 3.845469697705559 3.843039464721546 3.840501709948989 3.837857033195872 3.835115734254689 3.83227811290152 3.829334668895082 3.826295801975736 3.823171811864462 3.819953098261794 3.816640160846727 3.813243099275576 3.809772413180812 3.806208302169854 3.802571165823823 3.798861103696273 3.795068415311868 3.791213300165037 3.78727585771859 3.783276387402294 3.779214888611416 3.775091560705231 3.770906303005495 3.766669414794877 3.76237069531536 3.758010243766608 3.75360815930429 3.749154241038376 3.744658588031393 3.740111099296645 3.735521673796403 3.730880210440049 3.726206808082199 3.721491165520773 3.716743281495048 3.71195295468366 3.70713018370258 3.702274867103051 3.697376803369492 3.692445990917362 3.687492128090996 3.6825053131614 3.677485344324015 3.672432019696439 3.667355337316125 3.662245195138035 3.657101491032262 3.651944022781622 3.646752888079199 3.641537884525871 3.636298909627789 3.631025860793829 3.625738835333007 3.620427630451859 3.615092243251784 3.609732570726366 3.604358609758642 3.598960257118355
 5.75 3.843085031009679 3.842694705581226 3.842195715719356 3.841625661404811 3.840970242613728 3.840235159317447 3.839426711482277 3.838551899069234 3.837578522033736 3.836525180325274 3.83537107388703 3.834115702655478 3.832758966559938 3.831300865522099 3.829731699455504 3.828051768265004 3.826261271846173 3.824360710084684 3.822350382855663 3.82024079002299 3.818022131438578 3.81569490694161 3.813269516357745 3.810756459498284 3.808135936159301 3.805418446120746 3.802604389145502 3.799704164978415 3.796718073345282 3.79364671395181 3.790480186482535 3.787238990599711 3.783913425942154 3.780513792124063 3.777030288733793 3.773473315332607 3.769843071453377 3.766149756599265 3.762383570242356 3.758544611822265 3.754653180744701 3.750699176380004 3.746672898061641 3.742604345084669 3.738473516704161 3.7342905121336 3.730055330543235 3.725767971058405 3.721428332757823 3.717046514671831 3.712622415780619 3.708156035012401 3.703637171241567 3.699085823286795 3.694491989909128 3.689865369810016 3.685196161629325 3.680493963943313 3.675748975262562 3.670970794029889 3.666169618618213 3.661325047328388 3.656447178387006 3.651535909944163 3.646601140071188 3.641632666758348 3.636630387912499 3.631604401354728 3.62655450481794 3.621470695944419 3.616352772283363 3.611210731288367 3.606054570314889 3.600864086617674 3.595649377348146 3.590410339551768 3.585146970165367 3.579869066014422
 5.77 3.815676168187773 3.815274344591166 3.814764714227818 3.814164777078803 3.813490133120669 3.812756282325249 3.811939124659433 3.811055460084905 3.810102988557855 3.809059910028639 3.807935524441419 3.806709131733761 3.805390631836203 3.803970224671781 3.802457910155526 3.800834088193928 3.799099158684355 3.797273421514451 3.795337176561489 3.793301023691692 3.791165162759523 3.788930093606932 3.786596216062578 3.78417392994101 3.781653635041813 3.779045631148723 3.776340418028703 3.773558395430991 3.770679863086103 3.767725220704812 3.764684867977083 3.761569104570981 3.758368330131539 3.755102844279596 3.75175284661059 3.748338736693336 3.744850714068745 3.741288878248529 3.737663628713857 3.733985164913989 3.730233386264861 3.726418692147649 3.722551081907291 3.718620754850974 3.71464761024659 3.710611747321157 3.706523265259203 3.702392263201117 3.698208540241468 3.693972195427282 3.689703127756295 3.685381436175167 3.681017019577654 3.676609776802762 3.67216960663285 3.667686507791713 3.663160378942621 3.658601218686324 3.653998825559032 3.649373198030355 3.644704134501202 3.640001733301661 3.635265692688834 3.630496110844641 3.625692785873592 3.620855715800523 3.615984698568302 3.611089832035493 3.606160913973998 3.60120784206666 3.596220713904828 3.591209326985896 3.586163678710805 3.581093666381517 3.575999387198445 3.570880638257863 3.565737416549274 3.560569718952749
 5.79 3.789146964213267 3.788712449307725 3.788190487261887 3.78757857805715 3.786892421670468 3.786137318074154 3.785318867235666 3.784433769117347 3.783479523676137 3.782444430863243 3.781327490623787 3.780128102896403 3.778836167612823 3.777441784697401 3.775954954066628 3.774376075628594 3.77269554928243 3.770913674917708 3.769030852413803 3.767057481639235 3.764983962450962 3.762810594693645 3.760547978198883 3.758196212784404 3.755755998253231 3.753237434392808 3.750621120974098 3.747927257750638 3.745146344457566 3.742288780810615 3.739344766505068 3.736334701214684 3.733248984590584 3.730087916260107 3.726851795825634 3.723550822863371 3.720175296922106 3.716735417521923 3.713241484152891 3.709673696273714 3.706052153310345 3.702367054654574 3.698628399662571 3.694836587653406 3.690981417907527 3.687083089665207 3.683131702124959 3.679127154441914 3.675079645726166 3.670979075041085 3.666845341401596 3.662658643772418 3.658428781066279 3.654155752142093 3.649849555803099 3.645500090794975 3.641107355803909 3.636681149454648 3.6322215703085 3.627718516861311 3.623181787541411 3.618611480707519 3.613997394646617 3.609359527571796 3.604687777620063 3.599972042850115 3.595232321240086 3.590468510685251 3.585660508995709 3.580828313894019 3.57596192301282 3.571071133892404 3.56614604397826 3.561196450618593 3.5562124510618 3.551213942453921 3.546181021836051 3.541133386141731
 5.81 3.763127599209277 3.76267929973637 3.762143614675767 3.761518044009183 3.760828287713963 3.760069445762897 3.759247318123997 3.758358304760251 3.757400005629333 3.756370720683286 3.755269249868168 3.754085193123666 3.752808150382675 3.751438221570843 3.749975706606088 3.748430805398073 3.746773817847652 3.745035143846284 3.743195083275407 3.741264136005788 3.739242601896829 3.737130880795847 3.734929372537319 3.73264827694209 3.730268193816548 3.727819322951773 3.72527206412264 3.722656817086899 3.719953881584216 3.717183657335183 3.714336444040292 3.711412641378877 3.708412549008021 3.705346466561436 3.702214693648297 3.699017429852055 3.695745074729207 3.692417827808043 3.689025888587346 3.685569456535072 3.682058731086985 3.67849381164527 3.674864997577103 3.671192288213189 3.667455782846274 3.663675680729618 3.659841881075429 3.655964583053278 3.652033785788469 3.648069488360379 3.644051689800765 3.639990489092041 3.635885785165515 3.631737576899601 3.627545763117991 3.623320442587795 3.619061514017653 3.614758876055812 3.610412527288164 3.606042466236258 3.601628491355279 3.597170701031989 3.59268889358264 3.588173067250854 3.583613220205469 3.579029250538349 3.574411056262171 3.569758635308168 3.565071885523849 3.560350804670684 3.555605290421749 3.550825440359356 3.546021051972629 3.541182122655069 3.536318649702074 3.531430630308427 3.526507961565764 3.521570740459993
 5.83 3.737177153706642 3.736724276292706 3.736183676736902 3.735562955021259 3.734867611123506 3.734113045016896 3.733294956669988 3.7324199460464 3.731465513104526 3.730449957797227 3.729362080071479 3.728181479867997 3.726927957120818 3.725581311756859 3.724151943695435 3.722629952847746 3.721015739116338 3.719309602394517 3.717511942565742 3.71563305950298 3.71365325306803 3.711592923110808 3.709452469468612 3.707222091965337 3.704912290410672 3.702523264599253 3.700055314309791 3.697508939304164 3.694884439326471 3.692192114102064 3.689422163336536 3.686585186714685 3.683681183899435 3.680710754530736 3.677663998224421 3.674561214571036 3.671392703134635 3.668168763451539 3.664879495029072 3.66153519734425 3.65812606984245 3.654662211936038 3.651153823002969 3.647591102385348 3.64396404938797 3.64030286327681 3.636587543277497 3.632818288573745 3.629004998305755 3.625157771568584 3.621256707410482 3.617311704831191 3.613322862780222 3.609300180155089 3.605233555799519 3.601123088501617 3.596978576992018 3.592800219941986 3.588577815961495 3.584321363597272 3.580020761330807 3.575696007576335 3.571327200678779 3.566924038911668 3.562486620475018 3.558014943493185 3.553518806012684 3.548978305999969 3.544403341339199 3.539803909829953 3.535169909184925 3.530511337027585 3.525818190889802 3.521090368209447 3.516337866327958 3.51155078248787 3.506748913830321 3.501912357392523
 5.85 3.710946908634196 3.710499159792685 3.709972754116115 3.709365391586818 3.708692972182903 3.707950795878075 3.707144862641429 3.706281872437199 3.705359325224487 3.704355720956952 3.703289859582473 3.702131341042769 3.700899765272998 3.699585332201317 3.698188141748412 3.696698293826991 3.695126088341252 3.693462025186315 3.691706204247615 3.689879025400278 3.687950788508447 3.685951793424589 3.683862339988762 3.68170272802785 3.679453257354775 3.677134227767658 3.674735939048967 3.672268790964622 3.669722983263068 3.667118915674318 3.664436787908965 3.661686999657154 3.658869850587536 3.65598564034617 3.653044568555412 3.650036934812759 3.646972938689665 3.643843079730323 3.640657257450419 3.637415871335849 3.634119120841404 3.630767105389426 3.627370124368428 3.623908177131685 3.62041146299579 3.61685008123918 3.613254131100628 3.609603611777704 3.605908822425204 3.602169562153545 3.598396030027131 3.594568225062683 3.590706246227543 3.586789892437937 3.582849362557216 3.578854555394055 3.574835469700634 3.570772104170767 3.566664457438021 3.562522428073785 3.558346114585321 3.554135315413775 3.549890128932157 3.545610553443296 3.541286387177752 3.53693772829171 3.532544474864832 3.52812662489808 3.523674176311514 3.519187026942047 3.514665174541185 3.510108616772715 3.505527351210385 3.500911275335532 3.496270486534696 3.491604882097189 3.486904459212649 3.482179214968546
 5.87 3.684226045309311 3.6838029314431 3.683300027878022 3.682725134596709 3.682084251577638 3.681382978794963 3.680607516218299 3.679774863812485 3.678882721537315 3.677909489347234 3.676874267191002 3.675756555011322 3.674556152744453 3.673282860319765 3.671916977659285 3.670468704677201 3.66894814127933 3.667325587362566 3.665631442814284 3.663855807511722 3.661988981321322 3.660051264098046 3.658032955684658 3.655934155910975 3.653765364593079 3.65151668153251 3.649198406515415 3.646810839311675 3.644354279673991 3.641828927336944 3.639235182016022 3.636583343406616 3.633863511182979 3.631086184997161 3.628241464477907 3.625339749229522 3.622371238830711 3.61935613283338 3.616284730761408 3.613147132109388 3.609963636341336 3.606734442889365 3.603439651152335 3.600109460494461 3.596724070243898 3.593283479691289 3.589807788088286 3.586277294646033 3.582701898533624 3.579081698876525 3.575426694754967 3.571727085202305 3.567982869203348 3.564193945692655 3.560370513552805 3.556502371612625 3.552599718645398 3.548652453367036 3.544680574434216 3.540653980442493 3.536602869924374 3.532507041347372 3.528376593112014 3.524211323549832 3.520011430921313 3.515776713413823 3.5115072691395 3.507202996133113 3.502863992349894 3.498490055663335 3.494091283862962 3.489647574652067 3.485179025645421 3.480685634366949 3.476147298247377 3.471584014621848 3.466995780727511 3.462382693701076
 5.89 3.656991345428693 3.656612772832321 3.656152779471705 3.655619365329772 3.655018930385362 3.654367374613063 3.653641197983002 3.652857600460613 3.651994582006368 3.651070742575479 3.65007518211757 3.649007500576311 3.647857297889035 3.646624673986304 3.645309728791459 3.643922562220134 3.642443374179737 3.640892364568898 3.639249733276892 3.637535780183029 3.635740605155999 3.633874408053214 3.631927488720088 3.629910046989305 3.627812282680051 3.625654395597212 3.623426685530542 3.621119352253801 3.61876269552386 3.616326815079775 3.613832210641833 3.61127898191056 3.608667428565703 3.605987850265177 3.603250546643988 3.600465617313114 3.597613361858364 3.594704179839197 3.591748070787521 3.588735334206451 3.58566616956904 3.582550876316978 3.579389453859258 3.576172101570815 3.572909118791133 3.569600404822815 3.566246358930128 3.562836780337519 3.559391968228089 3.555901921742049 3.552366839975137 3.548796521977003 3.545171266749573 3.541510973245368 3.537815740365803 3.534075566959451 3.530300451820275 3.526480393685831 3.522625391235443 3.51872554308834 3.514790747801768 3.510821003869069 3.506816309717735 3.502776663707417 3.498692064127925 3.494582509197176 3.490427897059126 3.486238325781666 3.482023693354491 3.477764097686933 3.473469336605767 3.469149607852993 3.464794909083576 3.460405037863164 3.455990091665779 3.451540167871467 3.44705506376393 3.44254497652812
 5.91 3.629402291059424 3.629068065921286 3.628660490721636 3.628198065443683 3.627657190066626 3.627054364565479 3.626396488910872 3.625661063068818 3.624866287000455 3.623991060661748 3.623044484003165 3.622026156969327 3.620925979498616 3.619753751522762 3.618499572966397 3.61716354374657 3.615755763772246 3.614266432943758 3.612695651152244 3.611053618279038 3.609330434195042 3.607536398760061 3.605671411822107 3.603735873216677 3.601729882765996 3.599653540278227 3.597517145546659 3.595310898348853 3.593044898445767 3.590719545580843 3.588324939479067 3.585881379845997 3.583369066366763 3.580808298705031 3.578179376501937 3.575502399374998 3.572767666916982 3.569985378694754 3.567145734248088 3.564259133088446 3.561315474697738 3.558325258527035 3.555278483995262 3.552195250487858 3.549055957355405 3.545870503912226 3.54264908943495 3.539371913161056 3.536048974287371 3.532690471968555 3.529286405315537 3.525836773393938 3.522351775222452 3.518811409771201 3.515245775960058 3.511634772656941 3.507978498676077 3.504286952776233 3.500560233658919 3.496788239966563 3.492981070280649 3.489128623119832 3.485250996938019 3.481328190122419 3.47737010099157 3.473376827793326 3.46933836870282 3.465274621820398 3.461165585169522 3.45703145669464 3.45286203425903 3.448647315642615 3.444407398539746 3.440132280556956 3.435821859210687 3.431486331924984 3.427115496029164 3.42271954875545
 5.93 3.601806664630252 3.601526193034741 3.601190643818839 3.600788416966036 3.600316412455878 3.599781630263799 3.599181270360919 3.598513332713823 3.597776317284298 3.596959124029046 3.596071252899367 3.595112103840807 3.594071576792782 3.592949671688165 3.591756288452849 3.590491527005275 3.58914548725593 3.587718169106819 3.586219672450902 3.584650097171501 3.58299954314168 3.581288110223591 3.579495798267795 3.577652907112542 3.575729336583033 3.573745486490648 3.571701256632136 3.569596946788784 3.567422656725554 3.565198686190184 3.562915134912267 3.560572302602294 3.558170388950667 3.555719493626685 3.553210016277495 3.550642156527021 3.548026013974851 3.545361988195103 3.542640178735259 3.539870785114966 3.537054006824809 3.534180143325051 3.531269194044352 3.528301458378441 3.525297135688777 3.522236225301166 3.519138926504352 3.515985438548583 3.512795760644139 3.509560091959832 3.506278431621484 3.502960878710363 3.499597532261594 3.496198391262546 3.492753554651179 3.489263121314369 3.485737090086199 3.482165359746219 3.478558229017682 3.474915496565748 3.471227160995652 3.467503420850851 3.463744174611139 3.459939420690731 3.456099157436312 3.452223483125073 3.448312395962698 3.444365694081337 3.440373675537539 3.436346138310164 3.432293180298258 3.428194699318908 3.424070893105057 3.419901659303304 3.415706995471659 3.411476899077281 3.407211467494187 3.402920698000921
 5.95 3.574621748923104 3.574404536852704 3.574130221312303 3.573797502285671 3.573393679752694 3.572926253689217 3.572392924066841 3.571781990852709 3.571102254009246 3.570342813493877 3.569513269258715 3.568603221250215 3.567622369408804 3.566570813668477 3.565428353956362 3.564215090192262 3.562930922288161 3.561575950147696 3.560140073665616 3.558633492727191 3.557066007207603 3.555417816971306 3.553718821871354 3.5519391217487 3.550108916431462 3.548208105734167 3.546246889456958 3.544235367384774 3.542153639286498 3.540021904914082 3.537840464001633 3.535599216264472 3.53329866139817 3.530948799077547 3.52853982895564 3.526092150662652 3.523585763804852 3.52103106796347 3.51841806269354 3.515767147522728 3.51306842195012 3.510312085444992 3.507518237445537 3.504667277357573 3.501779104553217 3.498844018369527 3.49586211810712 3.492833603028757 3.489758372357899 3.486646825277234 3.483488860927173 3.480294678404315 3.477044276759894 3.473767754998176 3.470435112074848 3.467076546895362 3.46366195831326 3.46022154512846 3.456735106085523 3.453202939871883 3.449634945116053 3.446031120385796 3.442381464186273 3.438696174958161 3.434975051075735 3.431208190844932 3.427405592501377 3.423567354208384 3.41969337405493 3.415783750053597 3.411828480138482 3.407847562163092 3.403820993898194 3.399768773029643 3.395680997156191 3.391557663787247 3.387398770340631 3.383204314140285
 5.97 3.548202027064839 3.548047180402158 3.54783330610061 3.547569304144232 3.547233074513246 3.546822417183896 3.54634553212826 3.545801219314026 3.545168478704243 3.544466610257045 3.543685313925343 3.54283418965648 3.541903037391878 3.540891857066627 3.539810448609069 3.538648711940342 3.537416746973892 3.536114253614961 3.534741431760049 3.533297981296335 3.531784002101078 3.530209394040986 3.528564256971559 3.526868390736395 3.525101895166474 3.523274770079407 3.521397115278663 3.519459030552758 3.517470515674421 3.515421870399732 3.513323094467219 3.511164387596942 3.508955849489537 3.506697779825232 3.504390278262839 3.50203364443871 3.499627977965668 3.497173478431908 3.494670345399868 3.492108878405071 3.489509176954938 3.486871440527573 3.484175768570516 3.48143246049947 3.478651715696996 3.475823533511183 3.472948113254282 3.470035654201318 3.467076155588671 3.464069816612624 3.461026836427887 3.45793711414609 3.454800848834245 3.451628039513185 3.448418885155966 3.445163284686248 3.441861536976642 3.438523440847028 3.435149195062849 3.43172869833337 3.428272149309915 3.42476944658407 3.421230788685857 3.417655974081886 3.414035201173471 3.410378368294722 3.406685673710606 3.402956915614983 3.399182292128607 3.395371801297109 3.391535341088943 3.387643109393305 3.383724904018028 3.379771022687449 3.37578126304024 3.371755722627224 3.367704498909147 3.363607489254442
 5.99 3.522784682519207 3.522671207048981 3.522526881423792 3.522310905627945 3.522031479641988 3.521687203442561 3.521256477002203 3.520748500289137 3.520172473267028 3.519508095894702 3.51877486812585 3.517962589908692 3.517071161185617 3.516100381892795 3.515059951959754 3.51394997130894 3.512760239855234 3.511510557505452 3.510180724157808 3.508790839701352 3.507330504015378 3.505799816968807 3.504218678419533 3.502576888213747 3.500874546185233 3.499111452154626 3.497297905928654 3.495423607299341 3.493498856043185 3.491523651920307 3.489498194673575 3.48741248402769 3.48528671968825 3.483101001340789 3.480875628649774 3.478600701257588 3.476276318783474 3.473902880822455 3.471490386944226 3.469019136692009 3.466509229581396 3.463950865099142 3.461354342701949 3.458709661815207 3.456017021831717 3.453286722110375 3.450508761974837 3.447683240712147 3.444820457571347 3.441910411762044 3.438963302452965 3.435969128770467 3.432937989797032 3.429870084569726 3.426755312078632 3.423593971265253 3.420395861020891 3.41716128018499 3.41388012754346 3.410562601826964 3.407198601709182 3.403798125805048 3.400361372668952 3.396878340792922 3.393358928604772 3.389803334466224 3.386201556671006 3.382563493442912 3.378889342933845 3.375179003221828 3.371432472308984 3.367639948119492 3.363821328497517 3.359956711205106 3.356066093920063 3.352129574233796 3.34816704964913 3.3441686175781
 6.01 3.498406699079029 3.498343700490063 3.498238030855406 3.498079290159622 3.497846278383582 3.497537895504309 3.497153041494799 3.4966913163238 3.496142019955575 3.495524952349634 3.494819913460431 3.494036603237042 3.493184821622809 3.492244368554956 3.491245143964177 3.4901569477742 3.489009479901312 3.487792540253869 3.486496028731767 3.485149545225891 3.48372318961753 3.48224656177777 3.480709561566855 3.479112088833519 3.47745404341429 3.475745325132771 3.473975933798882 3.472155869208086 3.470285131140574 3.468373819360432 3.466401933614777 3.464379573632861 3.462316939125148 3.460194129782368 3.458031345274534 3.45582858524994 3.453566149334121 3.451274237128794 3.448922948210764 3.446532482130804 3.444093038412509 3.441614816551119 3.439087916012314 3.43652253623098 3.433908876609952 3.431257136518721 3.42855731529212 3.425819712228976 3.42304442659074 3.420221457600083 3.417351004439465 3.414443166249683 3.411498142128379 3.408505831128532 3.405476532256912 3.402410144472513 3.399296766684957 3.396146597752866 3.392949536482208 3.389715781624621 3.386445231875699 3.383138085873259 3.379784242195578 3.376393899359596 3.372956955819103 3.369483509962887 3.365983560112863 3.362427204522169 3.358844441373239 3.355215268775845 3.351559784765112 3.347857987299511 3.344119974258813 3.340345643442033 3.33653509256533 3.332688419259893 3.328815721069789 3.324896795449797
 6.03 3.474964760858586 3.474941444745659 3.474883738294815 3.474761741490871 3.474564754315014 3.474292076744646 3.473943208753207 3.473507550309961 3.472995101379758 3.472395561922777 3.47171873189422 3.470964411244005 3.470132399916404 3.469232397849678 3.468244404975661 3.467197921219338 3.466072846498375 3.464878680722638 3.463615423793672 3.462292675604159 3.460910136037344 3.459467604966436 3.457954882253982 3.456391767751208 3.454778161297336 3.453103862718872 3.45137887182887 3.449603188426161 3.447776612294556 3.44590934320203 3.443981280899864 3.44201262512177 3.439993375582981 3.437933731979323 3.435823693986245 3.433663561257833 3.431473433425791 3.429223410098397 3.426943690859427 3.424604475267054 3.422235962852721 3.419818253119981 3.417361545543316 3.414856139566921 3.412311934603466 3.409719330032829 3.407098325200798 3.404429119417751 3.401711811957302 3.398966602054924 3.396173588906546 3.393332771667113 3.390464449449132 3.387548621321178 3.38459528630638 3.381594743380878 3.378556891472249 3.375481829457913 3.372369656163504 3.369210470361217 3.366014270768129 3.362781156044489 3.359511124791986 3.356194275551982 3.352840606803727 3.349450116962542 3.346013004377973 3.342549167331922 3.339038704036749 3.335491612633349 3.331907991189198 3.328287837696378 3.324631150069567 3.320938126144016 3.31720856367348 3.313442760328145 3.309640613692507 3.305812121263238
 6.05 3.4522767522862 3.452292424151924 3.452252187959671 3.452166743694511 3.451995691337937 3.451748830867724 3.451425862257747 3.451016685477773 3.450521200493234 3.449949307264957 3.449300805748885 3.448565695895753 3.447753477650754 3.446864150953156 3.445907315735918 3.444872671925253 3.443769819440182 3.442608558192049 3.441368488084016 3.440069209010526 3.438710520856743 3.437292023497957 3.435813516798972 3.434284800613456 3.432695574783271 3.431055739137774 3.429365093493086 3.42762363765134 3.425831371399901 3.423998094510549 3.422114006738652 3.420189007822292 3.418213297481379 3.416196875416733 3.41412984130913 3.412022394818338 3.409874635582106 3.407676763215145 3.405438877308063 3.403161177426288 3.400843863108955 3.398477033867771 3.396070889185841 3.393625528516488 3.391141251282024 3.388618156872508 3.386046244644469 3.383435913919604 3.380787163983455 3.378100194084045 3.375365003430503 3.372591791191648 3.369790756494555 3.366931798423089 3.364045216016415 3.361121008267482 3.35814917412147 3.355139912474226 3.352093322170661 3.349009302003125 3.345878150709752 3.342709666972781 3.339514149416853 3.336261496607271 3.332981707048246 3.329665079181106 3.326301411382484 3.322900801962481 3.319463449162794 3.315989151154827 3.312478206037771 3.308930411836656 3.305346066500381 3.301724967899717 3.29806731382528 3.29437310198548 3.290652430004447 3.286885195419927
 6.07 3.430100458097018 3.430135023353652 3.430122064378606 3.430043081157192 3.429898073671206 3.429667241898789 3.42936068581424 3.428968205387825 3.428500100585537 3.427946071368849 3.427306317694421 3.426590339513797 3.425798136773064 3.424939409412489 3.423993757366123 3.422980880561389 3.421900278918633 3.420751752350649 3.419544700762185 3.418268824049412 3.416923722099372 3.415529094789397 3.414084641986503 3.412579963546753 3.411014959314597 3.409409229122184 3.407752872788645 3.406045490119352 3.404287180905147 3.402487944921549 3.400637581927926 3.398746191666648 3.39681377386221 3.394830528220324 3.392816454426995 3.390751652147554 3.388646321025683 3.386490560682394 3.384304570714998 3.382068450696032 3.379802300172174 3.37748641866312 3.375130905660436 3.37273596062639 3.370301682992747 3.367828272159546 3.365315827493846 3.362764548328446 3.360174633960575 3.357536083650563 3.354869196620479 3.352153872052742 3.349400409088712 3.346608906827242 3.343779364323221 3.340911880586071 3.338006654578234 3.335063685213623 3.332073071356045 3.329044811817608 3.325989105357093 3.322885950678297 3.319745446428361 3.31656759119606 3.313342483510073 3.310090121837229 3.306790604580716 3.303463930078277 3.300090296600372 3.296689502348315 3.293241845452389 3.289757223969928 3.286245735883378 3.282687379098335 3.279102351441548 3.275470450658906 3.271811974413394 3.268116820283022
 6.09 3.40824006332598 3.408273527297207 3.408268252384097 3.408196038572199 3.408057685843608 3.407843494176819 3.407553663546554 3.407168593923561 3.406718185274389 3.406172537561138 3.405561650741177 3.40486532476684 3.404083159585093 3.403235055137176 3.402320611358219 3.401329428176826 3.400260905514644 3.399134843285889 3.397950641396863 3.39669789974543 3.395386118220475 3.394015096701331 3.392594235057184 3.391113433146445 3.3895821908161 3.388010407901036 3.386377784223336 3.384704319591546 3.38297971379992 3.381213966627638 3.379407077837993 3.377549047177559 3.375659774375323 3.373719459141799 3.371738101168112 3.369715800125055 3.367652755662118 3.365548967406498 3.363404734962073 3.361220057908353 3.35899513579941 3.356730168162774 3.354425354498304 3.352080694277038 3.34969648694001 3.347282931897046 3.344820028525527 3.342318076169132 3.339777074136556 3.337197321700191 3.334578818094794 3.331921662516118 3.329226154119526 3.326492292018569 3.323720075283549 3.320909802940043 3.318061473967414 3.315175187297286 3.312250941811995 3.309278936343023 3.306279269669387 3.303231840516025 3.300156847552137 3.297034289389509 3.293884264580814 3.290686871617877 3.287452108929923 3.284179974881799 3.280880567772164 3.277533985831658 3.274150227221044 3.270729390029331 3.267281472271856 3.263786471888356 3.26026458674101 3.256705814612452 3.253110153203759 3.249477700132423
 6.11 3.386581153300972 3.386604221223634 3.386587737105533 3.386512700932454 3.386372112686785 3.386164972347368 3.385873279889338 3.385506035283917 3.385064238498199 3.384537889494899 3.383935988232081 3.383249534662853 3.382497528735043 3.381670970390847 3.38076785956645 3.379787996191616 3.378751580189266 3.377647811475012 3.376486289956678 3.37525651553379 3.373967888097039 3.372630107527719 3.371232673697145 3.369785386466027 3.368287645683842 3.366739451188162 3.36514040280396 3.363500400342895 3.361819243602569 3.36008683236575 3.358313166399581 3.356498145454754 3.354641769264665 3.352744237544534 3.350805349990507 3.348825506278729 3.346804506064391 3.34475264898075 3.342650034638122 3.340516762622857 3.338333032496275 3.336119043793588 3.333864896022785 3.331570688663506 3.32923672116587 3.326862992949299 3.324459803401295 3.322007251876209 3.319525537693971 3.316994660138805 3.314434818457906 3.311836211860102 3.309188839514486 3.30651290054902 3.303798594049118 3.301045819056198 3.298254774566212 3.295415559528151 3.29254817284252 3.289642813359791 3.286699579878832 3.283718371145302 3.280689485850032 3.277632722627371 3.274538380053516 3.271406456644803 3.268226850855987 3.265019861078488 3.261775385638613 3.258493522795757 3.255174370740574 3.251817827593124 3.248424091400994 3.244993260137401 3.24153523169926 3.238040103905232 3.234507974493748 3.230938841121007
 6.13 3.365079113636162 3.365082790661949 3.365045803962455 3.364961153523695 3.36480883932834 3.364590861355579 3.364298219580947 3.363929913976132 3.363497944508765 3.362981311142163 3.362390013835068 3.36172405254135 3.360983427209682 3.360167137783197 3.359286184199113 3.358328566388335 3.357314284275031 3.356233337776181 3.355083726801104 3.353887451250952 3.352621511018191 3.351306905986037 3.349943636027888 3.348519701006715 3.347055100774434 3.345540835171247 3.343974904024966 3.342368307150303 3.340721044348137 3.339032115404757 3.337291520091082 3.335519258161844 3.333695329354758 3.331840733389659 3.329944469967619 3.328017538770032 3.326038339457674 3.324028571669746 3.32196773502288 3.319886029110129 3.317753653499923 3.315580807735003 3.313377591331335 3.311134103776989 3.308850544530995 3.306537113022183 3.304173908647981 3.301781130773201 3.299348878728796 3.296877251810585 3.294366549277962 3.291816770352577 3.289238114216985 3.286610580013278 3.283954466841689 3.281249673759168 3.278516399777935 3.275744743864011 3.272934804935713 3.270086681862139 3.267190373461616 3.264266078500126 3.261303695689708 3.25830342368684 3.255265361090779 3.252189406441899 3.249085758219989 3.245934414842523 3.242745474662923 3.239518935968778 3.23626489698005 3.232973455847247 3.229634610649584 3.226268359393102 3.222874900008778 3.219434130350601 3.21596614819363 3.21246115123202
 6.15 3.343694930225498 3.34366122142261 3.343594738657971 3.343480481917825 3.343319451185123 3.343082646439389 3.342791067656551 3.34242371480876 3.341992587864164 3.341476686786676 3.340897011535705 3.340243562065864 3.339514338326656 3.338710340262133 3.337841567810528 3.33690702090386 3.335915699467523 3.334847603419839 3.33373173267159 3.332549087125528 3.331316666675852 3.330026471207668 3.328685500596417 3.327295754707286 3.325855233394581 3.324374936501086 3.322842863857394 3.32127001528121 3.319656390576632 3.318000989533399 3.316303811926131 3.314564857513522 3.312785126037524 3.310973617222498 3.309120330774344 3.307225266379603 3.30529942370453 3.303331802394155 3.301323402071303 3.2992732223356 3.297193262762446 3.295081522901969 3.292920002277954 3.290727700386738 3.288495616696092 3.286232750644069 3.283919901637832 3.281577469052452 3.279195352229686 3.27678365047673 3.27432266306494 3.271832389228534 3.269302928163272 3.266734479025103 3.26413714092879 3.261491012946514 3.25881619410645 3.256092783391313 3.253340879736894 3.250550582030553 3.247721989109699 3.244854999760243 3.241950012715023 3.239016826652211 3.236035540193686 3.233016351903389 3.229969260285656 3.226874263783517 3.223751560776978 3.220591049581278 3.217392928445117 3.214157095548866 3.210893749002749 3.207582886844999 3.204244607039995 3.20087890747637 3.1974657859651 3.194025440237562
 6.17 3.322368589236385 3.322299499591145 3.322198527172345 3.32204767196645 3.321859933956686 3.321616313122906 3.321306809441427 3.320933422884845 3.320495153421826 3.31999200101686 3.31941596563001 3.318765047216622 3.318049245727011 3.31725956110613 3.316413993293205 3.315492542221352 3.314515207817166 3.313470990000283 3.312369888682922 3.311210903769401 3.310004035155623 3.308737282728544 3.307421646365611 3.306056125934181 3.304650721290905 3.303194432281102 3.30169725873809 3.300158200482509 3.298579257321612 3.296958429048525 3.295295715441496 3.293601116263103 3.291864631259454 3.290087260159351 3.288277002673426 3.286425858493266 3.284543827290505 3.282618908715884 3.280654102398303 3.278656407943833 3.276628824934711 3.27455035292831 3.27244999145608 3.270299740022469 3.268119598103816 3.265908565147222 3.263656640569394 3.261365823755466 3.259034114057793 3.256673510794722 3.254273013249342 3.2518426206682 3.249363332260003 3.246854647194287 3.244306864600067 3.241720183564463 3.23910450313129 3.236450122299644 3.233746940022445 3.231015255204963 3.228244966703323 3.225446273322979 3.222599273817166 3.219723866885333 3.216800251171539 3.213848525262843 3.210858687687651 3.207830736914054 3.204764871348131 3.201671189332235 3.198529489143252 3.195360068990837 3.192152927015625 3.18891816128742 3.185635669803357 3.182325650486045 3.178988201181682 3.175613219658148
 6.19 3.301007077103516 3.300895611521957 3.300761155756748 3.300586709794568 3.300365273618914 3.300106847209961 3.299783430544409 3.299405023595293 3.29896162633178 3.298454238718932 3.297882860717452 3.297236492283403 3.296536133367897 3.295760783916771 3.294920443870227 3.294014113162454 3.293051791721225 3.292033479467466 3.290947176314805 3.289813882169097 3.288621596927913 3.287390320480025 3.286100052704848 3.284770793471867 3.283390542640034 3.281969300057148 3.280497065559207 3.278994838969728 3.277449620099056 3.27586440874364 3.274236204685284 3.27257700769038 3.27088581750911 3.269142633874626 3.267377456502207 3.265570285088391 3.263722119310078 3.261851958823618 3.259929803263866 3.257986652243215 3.256002505350608 3.25397736215052 3.251920222181922 3.249833084957214 3.247704949961141 3.245535816649676 3.243336684448888 3.241097552753777 3.238827420927091 3.236528288298119 3.234179154161454 3.231800017775733 3.229380878362361 3.226932735104203 3.224445587144249 3.221919433584267 3.219353273483419 3.216759105856859 3.214124929674309 3.211452943858606 3.208741747284228 3.206001938775796 3.203223617106551 3.200396780996805 3.197551529112378 3.194657860062994 3.19172597240067 3.188765864618074 3.185767535146856 3.182731182355963 3.179656804549923 3.17655439996711 3.173414066777987 3.170236003083319 3.167030006912369 3.163786376221067 3.160505008890155 3.157196102723316
 6.21 3.279529380522873 3.279388543832281 3.279213610927167 3.279009581794424 3.278766456417811 3.278477234777821 3.278151916851527 3.277760502612396 3.277314992030087 3.276804385070221 3.276229681694132 3.275599881858583 3.27489598551547 3.274136992611496 3.273311903087819 3.272422716879683 3.271476433916015 3.270474054119005 3.269414577403666 3.268297003677356 3.267140332839289 3.265925564780012 3.264661699380872 3.26335773651344 3.262013676038926 3.260618517807565 3.259193261657977 3.257715907416505 3.256207454896525 3.254657903897745 3.253075254205459 3.251451505589797 3.249795657804936 3.248107710588299 3.24637866365972 3.24461651672059 3.242822269452982 3.24098692151874 3.239119472558562 3.237220922191043 3.235290270011699 3.233318515591976 3.231305658478219 3.229271698190628 3.227196634222191 3.225091466037584 3.222945193072057 3.220767814730289 3.218550330385223 3.216303739376874 3.214016041011121 3.211698234558461 3.209341319252752 3.20694429428993 3.204518158826696 3.202052911979182 3.199557552821601 3.197023080384859 3.194449493655159 3.191837791572564 3.189195973029556 3.186516036869554 3.183796981885419 3.181038806817932 3.178252610354247 3.175427691126326 3.17256434770934 3.169672578620064 3.166732482315229 3.163764057189862 3.160757401575605 3.157722613739002 3.154649791879769 3.15153893412904 3.148390038547586 3.145213303124021 3.142008625772971 3.13876630433323
 6.23 3.257869486445864 3.257692283396293 3.25748987945848 3.257258274619526 3.256996468863453 3.256688462171061 3.256343254519791 3.255951845883531 3.255495236232426 3.254983425532645 3.254416413746137 3.253784200830356 3.253097786737966 3.252336171416518 3.25152935480811 3.250656336849017 3.249727117469301 3.248751696592393 3.247709074134661 3.24662825000494 3.245488224104051 3.244300996324288 3.243072566548889 3.241795934651475 3.240488100495468 3.239129063933492 3.237729824806739 3.236299382944322 3.234826738162597 3.233322890264461 3.231776839038635 3.230198584258915 3.228579125683397 3.226936463053692 3.225251596094102 3.22353552451078 3.221787247990868 3.220006766201606 3.218194078789418 3.216349185378983 3.214463085572268 3.212545778947551 3.210597265058412 3.208606543432705 3.206595613571499 3.204543474948009 3.202460127006489 3.200335569161112 3.198181800794819 3.195986821258152 3.193761629868054 3.191506225906656 3.189210608620034 3.186885777216942 3.184520730867528 3.182116468702018 3.179681989809384 3.177208293235986 3.174705377984188 3.172163243010955 3.169582887226424 3.166972309492456 3.164322508621155 3.161634483373377 3.158907232457208 3.156151754526415 3.153358048178887 3.150535111955041 3.147662944336208 3.144763143743001 3.141834708533654 3.138858037002343 3.135853027377477 3.132809877819978 3.129738486421526 3.12662915120279 3.123491670111631 3.120316241021288
 6.25 3.235983382073629 3.235791817339376 3.235564948378669 3.235317775178816 3.235030297724089 3.234714515995599 3.234361429971141 3.233952039625021 3.233496344927855 3.232984345846354 3.232416042343069 3.231793434376132 3.231105521898959 3.230362304859934 3.229572783202078 3.228717956862676 3.227805825772903 3.226847389857409 3.225831649033889 3.224767603212628 3.223665252296024 3.222503596178085 3.221312634743902 3.220071367869106 3.218789795419291 3.217467917249424 3.216114733203223 3.214720243112515 3.213283446796575 3.211825344061435 3.210324934699175 3.208793218487186 3.20722819518741 3.205631864545566 3.203992226290338 3.202331280132551 3.200637025764319 3.198901462858172 3.197143591066156 3.195343410018914 3.193521919324742 3.191659118568622 3.18977400731123 3.187847585087924 3.185889851407704 3.18389080575216 3.18187044757438 3.179809776297847 3.177717791315312 3.175595491987639 3.173432877642629 3.171239947573823 3.16900670103928 3.16674313726033 3.164449255420311 3.162116054663275 3.159743534092671 3.157340692770016 3.154908529713531 3.152427043896756 3.149916234247151 3.147376099644662 3.144796638920274 3.142178850854533 3.139530734176056 3.136835287560005 3.134119509626548 3.131355398939295 3.128562954003711 3.125732173265503 3.122872055108991 3.119973597855456 3.117036799761455 3.114071759017129 3.111068273744477 3.108026541995613 3.104956661751 3.101858630917662
 6.27 3.213911054851477 3.213706133032528 3.213467804963191 3.213197070630974 3.2129049300204 3.212574383112878 3.212205429886554 3.211798070316142 3.211334304372725 3.21082313202354 3.210255553231732 3.209632567956096 3.208964176150786 3.208229377765007 3.207448172742677 3.206610561022081 3.205726542535482 3.204785117208723 3.203796284960805 3.202759045703434 3.201683399340555 3.200558345767855 3.199392884872247 3.198188016531333 3.196952740612836 3.195667056974021 3.194348965461083 3.193000465908515 3.191609558138455 3.19019724196001 3.188741517168552 3.187254383545002 3.185744840855074 3.184192888848515 3.182608527258311 3.181002755799867 3.179363574170177 3.17768198204696 3.175977979087776 3.17424256492912 3.172474739185496 3.170675501448461 3.168843851285653 3.166980788239791 3.165086311827659 3.163160421539058 3.161193116835742 3.159205397150331 3.157176261885197 3.155115710411329 3.15302574206718 3.150894356157485 3.148732551952057 3.146541328684566 3.144309685551286 3.14204762170983 3.139746136277854 3.137414228331743 3.135052896905269 3.132642140988238 3.130210959525098 3.127731351413542 3.125222315503072 3.122683850593554 3.120105955433743 3.117489628719788 3.114833869093716 3.112149675141887 3.10943604539344 3.106672978318703 3.103882472327585 3.101062525767955 3.098194136923985 3.095307304014478 3.092372025191176 3.089418298537042 3.086416122064521 3.083395593713781
 6.29 3.191680492463469 3.191474218086915 3.191224436729486 3.190951148378889 3.190647353019892 3.190313050634196 3.189938241200294 3.189514924693298 3.18905410108475 3.188534770342401 3.187978932429981 3.187366587306936 3.186696734928143 3.18598137524361 3.185209508198141 3.184390133730995 3.183523251775506 3.182608862258689 3.181646965100823 3.18063656021501 3.179587647506712 3.178498226873263 3.177369298203364 3.176200861376549 3.175000916262632 3.173760462721132 3.172478500600674 3.171174029738364 3.169829049959151 3.168460561075158 3.167060562884989 3.165618055173024 3.16415303770868 3.162666510245657 3.161136472521157 3.159583924255083 3.157998865149214 3.156381294886359 3.154731213129488 3.153059619520839 3.151355513681004 3.149608895207991 3.147840763676269 3.14604111863578 3.144219959610939 3.142356286099606 3.140462097572038 3.138536393469815 3.136579173204749 3.134581436157766 3.132563181677765 3.130504409080463 3.128414117647207 3.126284306623769 3.124133975219117 3.121943122604169 3.119712747910515 3.117451850229126 3.115161428609036 3.112830482056003 3.110471009531146 3.108071009949563 3.105632482178927 3.103163425038053 3.100655837295458 3.098118717667878 3.095542064818782 3.092926877356855 3.090283153834457 3.087609892746069 3.084887092526709 3.082136751550329 3.07935686812819 3.076538440507217 3.073681466868331 3.070795945324759 3.067881873920322 3.064929250627704
 6.31 3.169348682827141 3.169143060348554 3.168891831431623 3.16861899606425 3.168302554231439 3.167955505915182 3.167576851094311 3.167148589744329 3.166680721837224 3.166175247341259 3.165611166220732 3.165009478435729 3.164350183941838 3.163644282689852 3.162890774625447 3.162090659688837 3.161241937814405 3.160355608930317 3.159420672958107 3.158436129812245 3.157423979399682 3.156361221619369 3.15526785636176 3.154134883508283 3.152970302930806 3.151775114491058 3.150538318040048 3.149278913417448 3.147988900450963 3.146665278955672 3.145310048733355 3.143922209571784 3.142511761244008 3.141067703507606 3.139602036103916 3.138103758757254 3.136572871174094 3.135018373042239 3.133432264029967 3.131824543785149 3.130183211934351 3.128510268081911 3.126804711808998 3.12506854267264 3.123309760204742 3.12151836391107 3.119687353270221 3.117833727732568 3.115949486719183 3.114023629620741 3.112077155796392 3.110089064572627 3.108071355242106 3.106022027062477 3.103933079255163 3.101813511004133 3.09966432145465 3.097484509711996 3.095264074840177 3.0930050158606 3.090715331750742 3.088396021442779 3.086037083822208 3.083638517726441 3.081210321943376 3.078753495209953 3.076257036210676 3.073720943576132 3.071146215881466 3.068541851644857 3.065908849325953 3.063236207324297 3.060525923977731 3.05778599756077 3.055007426282963 3.052200208287227 3.049354341648169 3.046479824370376
 6.33 3.146951614088351 3.146754647893141 3.146503977055089 3.146229601562283 3.145912521399965 3.14556273655041 3.14517124699278 3.144739052702965 3.144276153653392 3.143763549812821 3.143212241146113 3.142612227613978 3.141964509172702 3.141269085773851 3.140534957363953 3.139753123884161 3.138933585269889 3.138064341450428 3.137157392348546 3.136200737880056 3.135224377953367 3.134197312469019 3.133140541319184 3.132043064387153 3.130924881546803 3.129764992662035 3.128583397586196 3.127359096161476 3.126123088218284 3.124844373574603 3.123543952035321 3.122209823391545 3.120853987419885 3.119474443881725 3.118063192522465 3.116618233070747 3.115160565237652 3.113661188715885 3.11213810317893 3.110593308280186 3.109015803652079 3.10740558890516 3.10577366362717 3.104109027382091 3.102413679709175 3.100685620121947 3.098935848107185 3.097145363123892 3.095332164602226 3.093479251942423 3.091604624513694 3.0896882816531 3.087752222664403 3.085775446816901 3.083766953344237 3.081718741443188 3.079640810272431 3.077532158951289 3.075392786558456 3.073213692130702 3.071004874661543 3.068756333099918 3.066467066348812 3.064159073263879 3.06180135265204 3.059413903270051 3.056996723823064 3.054540812963147 3.052045169287807 3.049520791338469 3.046956677598953 3.044363826493912 3.041731236387264 3.039070905580594 3.036370832311542 3.03363201475216 3.030864451007257 3.028069139112722
 6.35 3.124611274616266 3.124403969021002 3.124162861811695 3.123877952976621 3.123560242501253 3.123208730368143 3.12281441655678 3.122388301043429 3.121920383800951 3.121402664798595 3.120854144001769 3.120267821371801 3.119630696865658 3.118955770435667 3.118233042029192 3.117470511588305 3.116669179049433 3.115829044342972 3.1149491073929 3.114030368116345 3.113080826423152 3.112091482215416 3.111071335386995 3.11001938582301 3.108936633399309 3.107822077981924 3.106685719426495 3.105517557577683 3.104316592268551 3.103092823319929 3.10184725053976 3.100577873722418 3.09927569264801 3.097950707081653 3.096592916772732 3.095212321454133 3.09380892084146 3.092372714632227 3.090923702505026 3.089432884118678 3.087918259111365 3.086381827099727 3.084812587677959 3.083211540416865 3.081588684862905 3.079933020537216 3.078256546934608 3.076538263522548 3.074788169740109 3.073017264996913 3.071214548672038 3.06937102011292 3.067496678634212 3.065600523516646 3.063664554005855 3.061697769311181 3.059691168604465 3.057662751018808 3.055595515647318 3.053487461541831 3.051348587711614 3.049180893122044 3.046972376693268 3.044735037298843 3.042456873764352 3.040149884866001 3.037803069329192 3.035426425827082 3.033010952979112 3.030555649349524 3.02807151344585 3.025557543717382 3.022994738553629 3.020413096282738 3.017792615169909 3.015132293415783 3.012444129154806 3.009716120453582
 6.37 3.102477652998469 3.102278012252166 3.102036474134623 3.101751038634297 3.101431705736887 3.101068475425218 3.100672347679098 3.100242322475164 3.099770399786699 3.099267579583431 3.09872386183131 3.098129246492265 3.097505733523937 3.096842322879393 3.09613901450682 3.095396808349195 3.094615704343934 3.093793702422522 3.09294280251012 3.092062004525151 3.091140308378865 3.090187713974885 3.089204221208724 3.088188829967296 3.087142540128386 3.086074351560114 3.084983264120374 3.08386027765625 3.082715392003408 3.081536606985474 3.080345922413386 3.079121338084726 3.077873853783033 3.076604469277084 3.075301184320177 3.073984998649363 3.072634911984685 3.071262924028372 3.069868034464029 3.068450242955805 3.066999549147518 3.065516952661794 3.064021453099155 3.062484050037101 3.060923743029166 3.059341531603956 3.057717415264162 3.056072393485555 3.05439546571596 3.052696631374206 3.050955889849057 3.049185240498125 3.047392682646755 3.045559215586896 3.043694838575946 3.04179955083558 3.039864351550554 3.037908239867491 3.03591121489364 3.033884275695625 3.031817421298166 3.029720650682772 3.027582962786433 3.02541535650027 3.023218830668182 3.020981384085457 3.018715015497373 3.016408723597778 3.014063507027639 3.011688364373585 3.009283294166418 3.006829294879612 3.004356364927781 3.001843502665141 2.999291706383937 2.996710974312863 2.994091304615448 2.991452695388436
 6.39 3.080763738036183 3.080571766321577 3.080328802673592 3.080031847080867 3.079700899529323 3.079334960002052 3.078936028479176 3.078503104937695 3.078027189351308 3.077519281690214 3.076979381920892 3.076399490005863 3.075777605903427 3.075126729567381 3.074434860946718 3.073702999985301 3.07294214662152 3.072150300787925 3.071317462410841 3.070454631409959 3.069560807697911 3.068635991179816 3.067690181752816 3.066712379305579 3.065702583717794 3.06466979485963 3.063616012591193 3.062538236761942 3.0614284672101 3.060305703762036 3.059149946231629 3.057971194419608 3.056779448112876 3.055553707083811 3.054304971089542 3.053043239871212 3.051748513153215 3.050430790642413 3.049090072027332 3.047716356977339 3.046329645141795 3.044910936149193 3.043469229606266 3.041995525097084 3.040498822182125 3.038970120397322 3.037409419253102 3.035826718233387 3.034213016794586 3.032577314364566 3.030899610341595 3.029200904093273 3.027461194955436 3.02569948223104 3.023897765189031 3.022075043063185 3.020211315050933 3.018316580312165 3.016391837968012 3.014426087099609 3.012430326746836 3.010404555907039 3.008338773533732 3.006241978535276 3.004116169773542 3.001950346062545 2.99974350616707 2.997518648801266 2.995242772627228 2.992937876253552 2.99060295823388 2.98822901706541 2.985816051187401 2.983373058979646 2.980901038760934 2.978388988787486 2.975848907251373 2.973269792278916
 6.41 3.059606518739629 3.059401220174403 3.059153836290138 3.05885536707565 3.058521812517077 3.058154172597773 3.05774144729817 3.057295636595622 3.056825740464238 3.056312758874677 3.055767691793939 3.055181539185126 3.054573301007184 3.053923977214627 3.053234567757238 3.052514072579751 3.051762491621511 3.050979824816113 3.050167072091024 3.049323233367183 3.048458308558572 3.047551297571784 3.046632200305555 3.045682016650279 3.044698746487509 3.043703389689429 3.042674946118311 3.04162441562595 3.040559798053077 3.039463093228752 3.038353300969739 3.037219421079857 3.036052453349313 3.034872397554011 3.033669253454848 3.03245202079698 3.031201699309072 3.02992928870253 3.028632788670711 3.027313198888105 3.025971519009511 3.024605748669178 3.023208887479937 3.021787935032306 3.020345890893576 3.018870754606874 3.017373525690215 3.015844203635521 3.014282787907629 3.012700277943272 3.011085673150047 3.009439972905356 3.00776317655533 3.00606428341373 3.004324292760832 3.00255420384229 3.000753015867972 2.998920728010791 2.9970573394055 2.995163849147474 2.993229256291475 2.991265559850388 2.989260758793946 2.987234852047428 2.985169838490342 2.983064716955084 2.98092948622558 2.978765145035907 2.976559692068891 2.974325125954692 2.97205144526936 2.969747648533382 2.967403734210199 2.965030700704709 2.96262854636175 2.960187269464559 2.957715868233219 2.955206340823078
 6.43 3.038992984323483 3.038793362961484 3.038532564053024 3.038229587587091 3.037882433550038 3.037502101925476 3.037086592694139 3.036635905833733 3.036152041318764 3.035634999120348 3.035084779205992 3.034501381539369 3.03388680608006 3.033230052783282 3.032552121599594 3.031843012474584 3.031092725348535 3.030320260156068 3.029516616825771 3.028681795279804 3.027824795433481 3.026946617194836 3.02603526046417 3.025102725133573 3.024146011086427 3.023168118196893 3.02216604632937 3.021151795337944 3.020103365065807 3.019042755344662 3.017957965994105 3.016849996820985 3.015728847618753 3.014573518166776 3.013406008229647 3.012214317556458 3.011008445880069 3.009770392916347 3.008518158363386 3.007243741900708 3.005936143188445 3.004615361866501 3.003261397553688 3.001885249846854 3.000486918319974 2.999055402523238 2.997601701982108 2.996125816196359 2.994618744639095 2.993079486755757 2.991518041963094 2.989915409648128 2.988300589167096 2.986644579844361 2.984957380971322 2.983249991805287 2.981500411568336 2.97973063944616 2.977919674586881 2.976077516099852 2.974206163054439 2.972302614478779 2.970359869358521 2.968385926635553 2.96638278520669 2.964338443922369 2.962273901585303 2.960160156949126 2.958026208717011 2.95585205554028 2.953638696016981 2.951405128690454 2.949121352047877 2.946819364518785 2.944477164473582 2.942104750222023 2.939694120011682 2.937253272026397
 6.45 3.018822124202452 3.018615184034874 3.018348975233748 3.018031497788233 3.017680751684893 3.017285736907591 3.016866453437357 3.016401901252241 3.015914080327142 3.015381990633619 3.014825632139684 3.014237004809567 3.013615108603472 3.012961943477306 3.012285509382389 3.01156780626515 3.010827834066788 3.010055592722935 3.009262082163278 3.008436302311176 3.007588253083248 3.006717934388945 3.005824346130105 3.00490848820048 3.003960360485247 3.002998962860508 3.002023295192751 3.00101535733831 2.999994149142793 2.998958670440495 2.997889921053792 2.996817900792511 2.995711609453283 2.994592046818874 2.993449212657505 2.992292106722135 2.991111728749738 2.989908078460558 2.988681155557341 2.987440959724548 2.986177490627545 2.984881747911785 2.983571731201952 2.982229440101106 2.980874874189784 2.979488033025107 2.978067916139848 2.976635523041486 2.975171853211245 2.973675906103106 2.972157681142806 2.97060717772681 2.969036395221269 2.967423332960958 2.965788990248188 2.964133366351711 2.962436460505587 2.960709271908053 2.958950799720351 2.957171043065556 2.955351001027366 2.953499672648889 2.951608056931398 2.949696152833077 2.947743959267734 2.945771475103511 2.94374869916156 2.941705630214711 2.939622266986111 2.937508608147851 2.935365652319569 2.933183398067038 2.930970843900731 2.92872798827437 2.92644582958345 2.924134366163753 2.921793596289836 2.919412518173501
 6.47 2.998897927986964 2.998683672943503 2.998411059302176 2.998087087052307 2.997731756180667 2.997331066671365 2.996897018505725 2.996428611662134 2.995925846115875 2.995387721838946 2.994826238799847 2.99423139696336 2.9936031962903 2.992951636737251 2.992267718256281 2.991551440794641 2.990811804294434 2.99005080869228 2.989256453918948 2.988439739898972 2.987600666550252 2.986738233783631 2.985853441502455 2.984945289602105 2.984013777969526 2.983068906482719 2.982100675010227 2.981119083410587 2.980114131531781 2.979094819210647 2.978052146272292 2.97699511252946 2.975914717781909 2.974820961815742 2.973712844402738 2.972570365299651 2.971425524247496 2.970246320970813 2.969053755176914 2.967838826555104 2.966609534775894 2.965346879490177 2.964071860328406 2.962763476899733 2.961442728791142 2.960089615566554 2.958713136765917 2.957315291904274 2.955894080470819 2.954441501927918 2.952966555710125 2.951460241223177 2.949931557842958 2.948371504914459 2.946780081750707 2.945167287631682 2.943513121803208 2.941837583475833 2.94013067182368 2.93839338598329 2.936625725052432 2.934826688088907 2.932997274109326 2.931136482087867 2.929245310955019 2.927314759596301 2.925362826850969 2.923371511510691 2.921348812318219 2.919286727966034 2.917204257094965 2.915082398292804 2.912930150092893 2.910738510972688 2.90852647935232 2.906275053593117 2.903994231996121 2.901674012800584
 6.49 2.979053385478954 2.978829819428946 2.978549805922273 2.978219344948423 2.977857436494368 2.977442080544464 2.977002277080317 2.976528026080646 2.976019327521115 2.975486181374147 2.974908587608728 2.974317546190177 2.973682057079909 2.973033120235174 2.972341735608774 2.971635903148766 2.970897622798142 2.970136894494492 2.969352718169643 2.968535093749287 2.96770502115258 2.966850500291732 2.965983531071565 2.965083113389067 2.964179247132912 2.963241932182969 2.962300168409794 2.96132495567409 2.960345293826167 2.959342182705364 2.958325622139461 2.957284611944075 2.956239151922027 2.955160241862695 2.954077881541354 2.952971070718482 2.951840809139059 2.950696096531845 2.949537932608633 2.948357317063486 2.947152249571957 2.945924729790288 2.94468375735459 2.943409331879998 2.942122452959821 2.940812120164657 2.939480333041498 2.938115091112813 2.936727393875616 2.935318240800505 2.933886631330692 2.932423564881012 2.930938040836905 2.929421058553391 2.927881617354013 2.926311716529776 2.92471035533805 2.923076533001469 2.921423248706801 2.919737501603803 2.918021290804059 2.916274615379793 2.914496474362668 2.912687866742569 2.910838791466355 2.908969247436605 2.907069233510343 2.905138748497734 2.903167791160773 2.901166360211953 2.899135454312909 2.897074072073047 2.894982212048156 2.892850872738995 2.890700052589873 2.888508749987196 2.886287963258007 2.884037690668503
 6.51 2.959148486667761 2.958915613421288 2.958637204947943 2.958298261237373 2.957929782276751 2.957517768050669 2.957072218541017 2.956593133726836 2.956088513584163 2.955539358085842 2.954975667201332 2.954367440896482 2.953744679133296 2.953088381869676 2.952397549059145 2.951694180650553 2.950966276587762 2.950205836809316 2.949430861248081 2.948633349830884 2.947811302478117 2.946965719103327 2.946107599612791 2.945233943905071 2.944337751870537 2.943427023390894 2.942491758338674 2.941552956576709 2.940590617957589 2.939612742323109 2.938611329503678 2.937606379317727 2.936576891571087 2.935532866056354 2.934475302552229 2.93339320082285 2.932297560617089 2.931188381667847 2.930054663691315 2.928907406386229 2.927737609433093 2.926553272493397 2.925346395208806 2.924115977200332 2.922863018067491 2.921587517387434 2.920298474714071 2.918976889577159 2.91763276148139 2.916267089905443 2.914877874301029 2.913458114091914 2.91201580867292 2.91054095740891 2.909044559633754 2.907527614649277 2.905978121724186 2.904398080092978 2.902785488954833 2.901152347472486 2.899488654771079 2.897793409936997 2.896067612016681 2.894311260015431 2.892523352896179 2.890714889578252 2.888866868936116 2.886987289798092 2.885077150945069 2.883137451109186 2.881167188972501 2.879156363165637 2.877125972266421 2.875056014798488 2.872964489229883 2.870834393971631 2.868673727376298 2.866483487736534
 6.53 2.939124221726121 2.938882045035099 2.938603246418969 2.938266825867536 2.937890783368167 2.937482118905691 2.937039832462271 2.93655292401727 2.936042393547086 2.935506241024979 2.934936466420872 2.934331069701134 2.933701050828347 2.933056409761054 2.932378146453486 2.93167526085527 2.930948752911124 2.930207622560525 2.929442869737364 2.92865449436958 2.927851496378776 2.927024875679816 2.926183632180404 2.925318765780642 2.924449276372574 2.923555163839703 2.9226474280565 2.921724068887884 2.920788086188693 2.919836479803125 2.918871249564174 2.91789039529303 2.916896916798483 2.915887813876283 2.914855086308502 2.913817733862865 2.912756756292068 2.911672153333075 2.910582924706397 2.909471070115355 2.908344589245317 2.907194481762922 2.90602174731529 2.9048353855292 2.903626396010264 2.902393778342068 2.901138532085308 2.899870656776901 2.898569151929073 2.897247017028439 2.895901251535054 2.894533854881451 2.893143826471662 2.891723165680216 2.890278871851119 2.888803944296819 2.887307382297151 2.885779185098261 2.884220351911515 2.882638881912386 2.88102677423933 2.879384027992631 2.877719642233241 2.876014615981592 2.874288948216396 2.872532637873422 2.870735683844258 2.868917084975054 2.867068840065245 2.865179947866257 2.863271407080199 2.861331216358525 2.859352374300696 2.857351879452806 2.855311730306202 2.853251925296079 2.851152462800062 2.84902234113677
 6.55 2.91895058100626 2.918718104565499 2.918430920557051 2.918105028970875 2.91773042979453 2.917324123013075 2.916874108608944 2.916401386561812 2.915892956848438 2.915349819442486 2.914782974314334 2.914190421430863 2.913572160755222 2.912920192246584 2.912252515859874 2.911561131545483 2.910855039248968 2.910124238910725 2.909368730465647 2.908599513842767 2.907804588964878 2.907005955748136 2.906182614101644 2.905345563927022 2.90450280511795 2.9036363375597 2.902754161128647 2.901858275691761 2.90095768110608 2.90003237721817 2.899102363863554 2.89814764086614 2.897188208037616 2.896215065176833 2.895227212069169 2.894214648485872 2.893198374183393 2.892157388902685 2.891103692368502 2.890035284288663 2.888943164353312 2.887837332234148 2.886717787583641 2.885575530034235 2.884409559197524 2.883220874663414 2.882018475999266 2.880794362749021 2.879546534432309 2.878266990543529 2.876974730550932 2.875659753895659 2.874313059990782 2.872944648220321 2.871553517938233 2.870131668467398 2.868687099098575 2.867221809089346 2.865714797663041 2.864186064007643 2.862635607274674 2.861054426578068 2.859432520993021 2.857799889554824 2.856125531257681 2.854420445053504 2.852694629850693 2.850928084512899 2.849141807857765 2.847313798655657 2.845466055628366 2.843587577447802 2.841669362734665 2.839730410057097 2.837750717929325 2.835751284810274 2.833712109102173 2.831653189149135
 6.57 2.898698555036082 2.898464782484327 2.898187217761944 2.897862860859043 2.897498711763372 2.897093770460215 2.896647036932273 2.896175511159527 2.895670193119088 2.895140082785019 2.894584180128146 2.893993485115852 2.893377997711842 2.892746717875906 2.892090645563652 2.891409780726222 2.890713123309997 2.889992673256272 2.889266430500928 2.88851539497407 2.887750566599659 2.886959945295119 2.88616353097093 2.885353323530198 2.884538322868213 2.883698528871982 2.882852941419749 2.881992560380498 2.88111838561343 2.88022841696743 2.879333654280511 2.878414097379245 2.877490746078168 2.876561600179173 2.875608659470885 2.874640923728015 2.873659392710694 2.872663066163797 2.871652943816239 2.870629025380262 2.869590310550694 2.868528799004201 2.867453490398511 2.866354384371628 2.86524248054102 2.864106778502797 2.862948277830863 2.86177697807606 2.860582878765281 2.859355979400575 2.858117279458233 2.856855778387853 2.855561475611383 2.854245370522158 2.852907462483909 2.851547750829755 2.850156234861184 2.848742913847006 2.847297787022297 2.845821853587321 2.844324112706432 2.842804563506967 2.841245205078105 2.839663036469728 2.838051056691249 2.83640826471043 2.834743659452179 2.833039239797331 2.831314004581408 2.82954795259337 2.827761082574334 2.825934393216293 2.8240868831608 2.82220855099765 2.820290395263531 2.818352414440669 2.816383606955449 2.814384971177016
 6.59 2.878482134515445 2.878259069436394 2.877981128607684 2.877667312019573 2.877303619659995 2.876900051514456 2.876473607565916 2.876004287794661 2.875511092178144 2.874982020690821 2.874428073303958 2.873859249985429 2.873254550699487 2.872634975406529 2.871989524062832 2.871318196620276 2.870641993026048 2.869940913222331 2.869223957145971 2.868502124728129 2.867754415893912 2.86699183056199 2.866223368644193 2.865441030045088 2.864651814661543 2.863848722382271 2.863029753087353 2.862195906647748 2.86135618292478 2.860512581769613 2.859643103022704 2.85877874651324 2.857890512058554 2.856996399463527 2.856087408519973 2.855164539005999 2.854227790685355 2.853275163306763 2.852309656603226 2.851329270291326 2.850335004070494 2.849326857622272 2.848295830609549 2.847249922675789 2.846182133444229 2.84509946251707 2.843994909474641 2.842866473874558 2.841726155250848 2.840551953113071 2.839365866945414 2.838157896205775 2.83692704032482 2.835663298705032 2.834378670719735 2.833071155712105 2.831741752994164 2.830381461845746 2.828989281513463 2.827585211209635 2.826139250111218 2.824672397358705 2.82317465205501 2.82165601326434 2.820095480011044 2.818514051278445 2.816911726007661 2.815268503096399 2.813595381397739 2.811900359718894 2.810165436819963 2.808409611412656 2.806623882159004 2.804797247670058 2.802949706504567 2.801073257167633 2.79916589810936 2.797227627723475
 6.61 2.858478310312534 2.858254956235834 2.857986643838911 2.857672373112169 2.857320144043723 2.856926956619297 2.856501810822108 2.856042706632738 2.85556064402898 2.855042622985672 2.854490643474515 2.853922705463862 2.853338808918508 2.852728953799442 2.852094140063601 2.851443367663586 2.85077663654738 2.850094946658036 2.849396297933348 2.848692690305513 2.847973123700763 2.847238598038994 2.846488113233357 2.845731669189858 2.844970265806915 2.844192902974914 2.843410580575739 2.842612298482288 2.841809056557972 2.840990854656193 2.840166692619807 2.839327570280569 2.838483487458559 2.837624443961592 2.836750439584611 2.83587247410906 2.834979547302243 2.834071658916658 2.833149808689324 2.832213996341084 2.831263221575888 2.830299484080066 2.829321783521578 2.828320119549246 2.827305491791973 2.82626689985794 2.825215343333789 2.824140821783784 2.823043334748959 2.821932881746247 2.820789462267593 2.819634075779041 2.818446721719819 2.817246399501393 2.816014108506508 2.814759848088217 2.813483617568881 2.812175416239164 2.810845243357001 2.809494098146556 2.808110979797156 2.806696887462215 2.805260820258133 2.803793777263183 2.80229575751638 2.800776760016331 2.799226783720068 2.797645827541867 2.796033890352048 2.794390970975752 2.792718068191713 2.791024180731002 2.789289307275762 2.787534446457919 2.785748596857878 2.783922757003209 2.782076925367307 2.780200100368039
 6.63 2.838840073460313 2.838626433862537 2.838357754367273 2.838054034965074 2.837701275644231 2.837318476390681 2.836903637187896 2.836455758016745 2.835973838855356 2.835466879678945 2.834924880459635 2.834367841166256 2.833783761764129 2.833184642214829 2.832559482475937 2.831928282500766 2.831271042238079 2.830607761631781 2.829928440620601 2.829233079137751 2.82853167711057 2.827815234460151 2.827091751100953 2.826362226940387 2.825617661878396 2.824867055807008 2.824110408609878 2.82334872016181 2.822570990328263 2.821788218964835 2.82098940591674 2.820185551018253 2.819376654092153 2.818552714949135 2.817723733387217 2.816879709191119 2.816020642131633 2.815147531964968 2.814270378432085 2.813378181258012 2.812461940151136 2.811542654802492 2.810598324885014 2.80965095005279 2.808679529940286 2.807685064161556 2.806677552309438 2.805645993954729 2.804602388645342 2.803535735905452 2.802446035234617 2.801333286106888 2.800198487969897 2.799041640243932 2.797862742320991 2.796661793563821 2.795437793304942 2.79418274084565 2.792906635455002 2.79160747636879 2.790277262788492 2.788915993880209 2.787532668773584 2.786118286560705 2.784682846294989 2.783215346990049 2.781717787618549 2.780189167111036 2.778639484354755 2.777048738192458 2.775437927421176 2.773796050790997 2.772123107003809 2.770430094712038 2.76869601251736 2.766941858969406 2.765147632564445 2.763332331744045
 6.65 2.819702415153072 2.819487493458668 2.819229451267927 2.81893428857154 2.818592005357975 2.818208601613379 2.817804077321469 2.817356432463403 2.816874667017633 2.816378780959748 2.815846774262287 2.815289646894545 2.814716398822362 2.814117030007887 2.813511540409335 2.812879929980718 2.812232198671564 2.811577346426616 2.81090637318552 2.810229278882484 2.809546063445935 2.808846726798147 2.808140268854854 2.807418689524853 2.806699988709581 2.805966166302681 2.805236222189548 2.804490156246856 2.803738968342074 2.802980658332961 2.802208226067042 2.80142967138107 2.800645994100473 2.799857194038776 2.799052270997015 2.798233224763128 2.797410055111332 2.796581761801481 2.795728344578408 2.794870803171249 2.793999137292751 2.793113346638564 2.792203430886514 2.791290389695858 2.790353222706524 2.789402929538334 2.788438509790212 2.78745096303937 2.786441288840476 2.785418486724818 2.784372556199432 2.783303496746229 2.782212307821096 2.781108988852985 2.779973539242978 2.778814958363349 2.777635245556591 2.776423400134439 2.775199421376876 2.773944308531112 2.772657060810558 2.771348677393775 2.770018157423413 2.768656500005125 2.767263704206472 2.765849769055805 2.764404693541139 2.762928476608999 2.761431117163257 2.759903614063953 2.758343966126092 2.756754172118435 2.755134230762265 2.753493140730136 2.751820900644617 2.750119509077003 2.748386964546025 2.746623265516533
 6.67 2.801111326743046 2.800906126325279 2.800647725776111 2.800353125086371 2.800020324244699 2.799647323237449 2.799242122048581 2.798793720659532 2.798322119049078 2.797825317193169 2.797294315064753 2.796746112633585 2.796172709866013 2.79557310672475 2.794967303168634 2.794344299152361 2.793706094626213 2.793049689535755 2.792388083821533 2.791719277418737 2.791043270256858 2.79035106225933 2.789652653343142 2.788958043418451 2.788246232388162 2.787529220147503 2.786806006583577 2.786075591574896 2.785339974990904 2.78459815669148 2.78385113652642 2.783098914334912 2.782330489944983 2.781556863172937 2.780777033822777 2.7799930016856 2.779194766538988 2.778381328146372 2.777562686256389 2.77672984060221 2.775882790900864 2.775021536852537 2.774156078139852 2.773267414427147 2.772364545359713 2.77144847056304 2.770508189642027 2.769555702180184 2.768590007738817 2.767600105856197 2.766588996046706 2.765553677799974 2.764507150579996 2.763437413824231 2.762345466942688 2.76122130931699 2.760084940299428 2.758926359211993 2.757736565345393 2.756524557958055 2.755280336275108 2.754024899487354 2.752728246750213 2.751420377182662 2.750070289866152 2.748708983843513 2.747307458117832 2.745883711651329 2.744429743364204 2.742954552133476 2.741438136791805 2.73990049612629 2.738332628877259 2.736744533737041 2.735125209348719 2.733465654304868 2.73179486714628 2.730083846360667
 6.69 2.783027799737122 2.782823323918986 2.782574569283808 2.782279535822553 2.781946223524032 2.781582632374798 2.781176762359052 2.780738613458506 2.780266185652251 2.779758478916596 2.779236493224889 2.778678228547335 2.778104684850783 2.777513862098499 2.776907760249932 2.776284379260453 2.775643719081081 2.774996779658191 2.774332560933212 2.773672062842296 2.772994285315983 2.772310228278843 2.7716188916491 2.770921275338246 2.770217379250628 2.769516203283031 2.768798747324234 2.768076011254556 2.76735599494538 2.766630698258666 2.765889121046444 2.765152263150289 2.764400124400784 2.763651704616964 2.76288800360574 2.762109021161317 2.761335757064578 2.760537211082473 2.75974438296737 2.758926272456405 2.758103879270813 2.757278203115232 2.756427243677003 2.755563000625447 2.754684473611128 2.7537936622651 2.75288856619813 2.751970184999916 2.751028518238283 2.75006356545836 2.749086326181744 2.748085799905647 2.747072986102026 2.746036884216699 2.744979493668437 2.74389881384805 2.742786844117452 2.741662583808703 2.740516032223051 2.739338188629937 2.738138052266 2.736916622334061 2.735672898002086 2.734397878402139 2.733091562629315 2.731774949740658 2.730416038754065 2.729035828647167 2.727624318356204 2.726192506774873 2.724729392753169 2.723244975096205 2.721720252563016 2.720174223865351 2.718597887666443 2.717000242579767 2.715373287167783 2.713715019940661
 6.71 2.76532582579362 2.765131077848735 2.764881973336482 2.764596512247965 2.764262694572154 2.763897520295806 2.763490989403354 2.763052101876784 2.762578857695493 2.762081256836141 2.761548299272473 2.760998984975136 2.760424313911466 2.759833286045278 2.759214901336619 2.758590159741522 2.75795906121173 2.757309605694416 2.756644793131872 2.7559816234612 2.755302096613967 2.754625212515861 2.753931971086317 2.753241372238138 2.752543415877088 2.751840101901482 2.751139430201746 2.750422400659972 2.749710013149449 2.74899026753418 2.748265163668389 2.747533701395996 2.746796880550096 2.746054700952403 2.74530616241269 2.744543264728208 2.743785007683088 2.743012391047731 2.742224414578173 2.741432078015448 2.740624381084914 2.739813323495588 2.738987904939442 2.738139125090696 2.73728598360509 2.73641848011914 2.735538614249382 2.73463538559159 2.733727793719992 2.732787838186453 2.731835518519656 2.730869834224262 2.729880784780048 2.728880369641041 2.72784658823462 2.726801439960619 2.725722924190401 2.724633040265922 2.723520787498776 2.722376165169223 2.721221172525212 2.720032808781367 2.718824073117977 2.71758296467996 2.716320482575811 2.715036625876541 2.713721393614588 2.712384784782724 2.711017798332941 2.709619433175318 2.708208688176879 2.70675856216043 2.705287053903381 2.703784162136555 2.702260885542977 2.700696222756653 2.699121172361326 2.69750573288922
 6.73 2.747879396719157 2.747683379872645 2.747433929629902 2.747148045982161 2.746822728918559 2.746457978426046 2.746059794489286 2.745619177090528 2.745145126209477 2.744645641823137 2.74412172390564 2.743561372428065 2.742995587358235 2.742393368660495 2.741783716295484 2.741157630219885 2.740524110386152 2.73987415674224 2.739216769231293 2.738541947791341 2.737869692354963 2.737191002848944 2.73650387919391 2.735821321303949 2.735130329086221 2.73443390244054 2.733730041258951 2.733019745425288 2.732313014814711 2.731599849293233 2.730891248717229 2.730166212932927 2.729434741775885 2.72870783507045 2.727966492629207 2.727228714252399 2.726476499727347 2.725708848827843 2.724945761313526 2.724169236929253 2.723377275404441 2.722581876452404 2.721772039769662 2.720947765035247 2.720120051909985 2.719267900035759 2.718413309034767 2.717534278508756 2.71664280803824 2.715736897181702 2.714809545474787 2.71386875242947 2.712904517533211 2.7119288402481 2.710919720009972 2.709909156227525 2.708865148281405 2.707799695523284 2.706721797274923 2.705612452827211 2.7044806614392 2.703327422337113 2.702152734713342 2.700955597725431 2.69972801049504 2.698477972106895 2.697206481607721 2.695904538005162 2.694580140266682 2.693225287318453 2.691848978044226 2.690442211284187 2.689013985833793 2.687555300442607 2.686075153813094 2.684564544599425 2.683022471406248 2.681459932787456
 6.75 2.730580504465574 2.730384221894921 2.730144430007024 2.729857128793244 2.729541318242879 2.729174998343071 2.728776169078709 2.728343830432304 2.72787798238386 2.72737762491072 2.726851757987396 2.726300381585395 2.72572249567301 2.725129100215115 2.724518195172927 2.723889780503766 2.72325485616079 2.722602422092714 2.721952478243525 2.721286024552164 2.720611060952202 2.719939587371502 2.719260603731861 2.718575109948631 2.717881105930338 2.717191591578273 2.716504566786071 2.715800031439275 2.715099985414886 2.714393428580889 2.713690360795773 2.712981781908031 2.712266691755644 2.711546090165545 2.710819976953077 2.710088351921429 2.70935221486105 2.708599565549064 2.707853403748651 2.707091729208425 2.706315541661787 2.705535840826272 2.70475062640287 2.70394189807534 2.7031296555095 2.702302898352509 2.701463626232128 2.700609838755967 2.699743535510717 2.698853716061364 2.69795037995039 2.697034526696955 2.696096155796068 2.695145266717736 2.694170858906105 2.693184931778576 2.692176484724916 2.691135517106343 2.690083028254602 2.689008017471025 2.687910484025571 2.686792427155857 2.685651846066164 2.68448873992644 2.683295107871275 2.68207994899887 2.680843262369983 2.679585047006869 2.678295301892189 2.676984025967925 2.675642218134258 2.674278877248447 2.672884002123682 2.671468591527928 2.670032644182752 2.66856515876213 2.66706713389125 2.665547568145289
 6.77 2.713393141126945 2.713196595962843 2.712965466454962 2.712687752594793 2.712370454371789 2.71201257177328 2.711612104784379 2.711188053387854 2.710720417564001 2.710218197290495 2.709701392542226 2.709148003291116 2.708578029505925 2.707982471152041 2.707369328191254 2.706749600581507 2.706113288276647 2.705468391226145 2.704816909374806 2.704156842662469 2.703490191023682 2.702815954387366 2.702144132676465 2.701464725807577 2.700778733690569 2.700095156228182 2.699414993315613 2.698718244840086 2.698033910680407 2.697333990706499 2.696637484778931 2.695934392748419 2.695235714455322 2.694521449729117 2.693811598387857 2.693096160237618 2.692365135071932 2.69163852267119 2.690898322802052 2.690152535216821 2.689402159652814 2.688637195831713 2.687868643458898 2.687085502222771 2.686288771794057 2.685487451825096 2.684663541949114 2.683835041779481 2.682983950908957 2.682119268908914 2.681251995328553 2.680351129694091 2.679447671507952 2.678521620247925 2.677572975366315 2.676611736289077 2.675628902414936 2.674622473114487 2.673594447729287 2.672554825570923 2.671492605920073 2.670398788025542 2.669292371103295 2.668165354335463 2.667005736869339 2.665824517816362 2.664621696251078 2.663398271210089 2.662153241690993 2.660876606651299 2.659578365007332 2.658248515633121 2.656899057359274 2.655526988971839 2.654124309211144 2.652701016770627 2.65124611029565 2.649771588382298
 6.79 2.696319298936657 2.696131494263824 2.695889031102026 2.695619909442877 2.695312129275983 2.694951690588862 2.694559593366843 2.694134837592947 2.693675423247759 2.693181350309281 2.692661618752769 2.692106228550557 2.691535179671863 2.690947472082581 2.69034210574506 2.68972008061786 2.689091396655504 2.6884540538082 2.687800052021565 2.687148391236315 2.686479071387959 2.685812092406458 2.685147454215884 2.684475156734055 2.683796199872159 2.683119583534361 2.682446307617391 2.681765372010125 2.681077776593143 2.680394521238272 2.679704605808124 2.679018030155599 2.678325794123395 2.677626897543482 2.67693334023658 2.676223122011605 2.675518242665106 2.674798701980694 2.674083499728444 2.673353635664285 2.67260910952938 2.671870921049484 2.671117069934293 2.670350555876768 2.669578378552455 2.668793537618783 2.667995032714348 2.667182863458181 2.666357029449002 2.665517530264458 2.664665365460348 2.663800534569827 2.662913037102601 2.662011872544102 2.661098040354655 2.660162539968616 2.659204370793511 2.65823353220915 2.657241023566726 2.656225844187904 2.655187993363887 2.65413947035448 2.65305827438712 2.65195540465591 2.650840860320623 2.649694640505702 2.648526744299238 2.647337170751934 2.646125918876056 2.64489398764437 2.64363037598906 2.642345082800631 2.641029106926807 2.639701447171398 2.638343102293164 2.636954071004663 2.635553351971077 2.634121943809034
 6.81 2.679338970264545 2.67915090912254 2.678918116214824 2.678647591533132 2.678347335067226 2.677996346804803 2.677602626731407 2.677185174830306 2.67672299108237 2.676237075465921 2.675715427956576 2.675168048527075 2.674604937147082 2.674015093782992 2.673417518397701 2.672794210950376 2.672172171396202 2.671533399686116 2.670886895766527 2.670231659579019 2.66957969106004 2.668919990140573 2.6682525567458 2.667587390794738 2.666915492199873 2.666245860866765 2.665578496693656 2.664905399571043 2.664234569381246 2.663557005997969 2.662883709285823 2.66220367909986 2.661527915285071 2.660845417675883 2.660157186095629 2.659464220356015 2.658765520256562 2.658072085584038 2.657362916111874 2.656649011599562 2.655930371792045 2.655197996419079 2.654459885194597 2.653719037816043 2.6529634539637 2.652204133299996 2.651421075468802 2.650634280094709 2.649833746782297 2.649020475115376 2.648194464656227 2.647344714944821 2.64649222549802 2.645616995808767 2.644719025345261 2.643808313550116 2.642885859839505 2.641939663602288 2.64098272419913 2.640002040961591 2.638990613191225 2.637976440158634 2.636930521102531 2.635862855228781 2.634782441709418 2.633671279681663 2.632538368246912 2.631383706469722 2.630207293376773 2.629009127955819 2.627790209154625 2.626549535879888 2.625278106996142 2.623984921324649 2.622659977642282 2.621325274680381 2.619957811123604 2.618570585608758
 6.830000000000001 2.662417147614111 2.662227832998119 2.662003714195435 2.661731791197915 2.661431063995467 2.661087532575972 2.660702196925179 2.660282057026604 2.659829112861392 2.659340364408184 2.65882681164295 2.658287454538824 2.657721293065918 2.657139327191111 2.656539556877841 2.655932982085869 2.655308602771033 2.654677418884983 2.654028430374908 2.653390637183242 2.652736039247359 2.652083636499248 2.651423428865177 2.650765416265344 2.650109598613507 2.649446975816602 2.648786547774352 2.648120314378846 2.64745627551412 2.646795431055713 2.64612778087021 2.64546432481477 2.644795062736641 2.64411899447266 2.643447119848731 2.642770438679301 2.642087950766809 2.641410655901127 2.640717553858983 2.640019644403369 2.63931692728294 2.638610402231387 2.637889068966806 2.637163927191044 2.636433976589036 2.635690216828125 2.634933647557363 2.634172268406808 2.633388078986791 2.632601078887182 2.631800267676631 2.630975644901804 2.630149210086594 2.629299962731324 2.628436902311931 2.627552028279141 2.626654340057624 2.625743837045133 2.624811518611635 2.623857384098422 2.622890432817205 2.621901664049203 2.62089107704421 2.619867671019641 2.618813445159581 2.617736398613803 2.616648530496779 2.615528839886678 2.614397325824339 2.613233987312246 2.612049823313472 2.61084383275062 2.609616014504743 2.608367367414254 2.607086890273818 2.60578558183323 2.604463440796284 2.603120465819618
 6.85 2.645475823619798 2.645285258481409 2.645069817578654 2.644807500903508 2.644504308446026 2.644169240194265 2.643791296134181 2.643370476249528 2.642923780521727 2.642443208929725 2.641937761449844 2.641395438055609 2.640847238717562 2.640262163403065 2.639670212076087 2.639061384696971 2.638444681222197 2.637820101604117 2.637187645790687 2.636548313725176 2.635900105345867 2.635255020585734 2.634611059372118 2.633960221626375 2.633311507263512 2.632655916191819 2.632002448312471 2.631352103519125 2.6307048816975 2.630050782724941 2.629399806469969 2.628742952791816 2.628090221539948 2.627440612553568 2.626775125661109 2.626114760679709 2.625458517414675 2.624786395658927 2.624120395192435 2.62343851578163 2.622752757178814 2.622072119121543 2.621366601332005 2.620667203516372 2.619952925364153 2.619235766547517 2.618504726720611 2.617759805518859 2.617011002558247 2.616239317434597 2.61546474972282 2.614676298976158 2.613874964725413 2.61305074647816 2.61221464371794 2.611364655903449 2.610502782467706 2.609618022817201 2.608721376331044 2.607801842360084 2.60687042022602 2.6059071092205 2.604940908604199 2.603943817605892 2.602923835421498 2.601891961213128 2.6008391941081 2.599764533197956 2.598657977537452 2.597539526143541 2.59639917799434 2.595237932028081 2.594044787142051 2.59284074219151 2.591605795988608 2.590348947301277 2.589070194852109 2.587771537317227
 6.869999999999999 2.62845599104433 2.628284178292294 2.628058419029288 2.627804713247405 2.627510060936841 2.627183462085827 2.626813916680523 2.626400424704918 2.6259619861407 2.625488600967124 2.624990269160852 2.624455990695792 2.623904765542913 2.62333759367005 2.622752475041693 2.622160409618759 2.621551397358357 2.62093443821353 2.620308532132985 2.619675679060814 2.619044878936192 2.618407131693064 2.617770437259821 2.617135795558956 2.61649420650671 2.615854670012697 2.615218185979523 2.614584754302384 2.613943374868654 2.61330604755745 2.612671772239197 2.612031548775164 2.611394377016997 2.610761256806224 2.610123187973759 2.60947817033939 2.608828203711238 2.608183287885223 2.607532422644496 2.606877607758869 2.606217842984228 2.605553128061927 2.604873462718173 2.60419984666339 2.603513279591581 2.602811761179658 2.602106291086771 2.601396868953621 2.60066449440175 2.599929167032828 2.599179886427916 2.598427652146722 2.597651463726836 2.596863320682957 2.596062222506099 2.595238168662791 2.594412158594252 2.593563191715563 2.592691267414815 2.591807385052249 2.590911543959376 2.589993743438094 2.589052982759775 2.588100261164347 2.587116577859365 2.586119932019059 2.585111322783374 2.584071749256991 2.583010210508341 2.581936705568598 2.580831233430658 2.579714793048114 2.5785673833342 2.577397003160736 2.576216651357053 2.5750043267089 2.573770027957347 2.572514753797663
 6.890000000000001 2.611369642776111 2.611197585277085 2.610980511339529 2.610735420955649 2.610449314115782 2.610121190808329 2.609760051019649 2.609363894733964 2.608933721933225 2.608467532596986 2.607976326702246 2.607459104223291 2.606915865131507 2.606355609395194 2.605787336979353 2.605193047845467 2.604599741951263 2.603990419250461 2.603382079692509 2.602765723222306 2.602142349779903 2.601519959300199 2.600900551712619 2.600273126940775 2.599647684902114 2.599025225507556 2.598404748661112 2.59778825425949 2.597163742191689 2.596552212338571 2.595934664572431 2.595311098756539 2.594700514744679 2.59408391238067 2.593461291497865 2.59284365191865 2.592219993453916 2.591590315902526 2.590966619050763 2.590337902671757 2.589703166524918 2.589055410355332 2.588411633893156 2.587764836852992 2.587103018933258 2.586428179815526 2.585759319163867 2.585066436624163 2.584379531823419 2.583669604369049 2.58295665384816 2.582219679826812 2.581480681849266 2.580727659437223 2.57995261208904 2.579174539278941 2.578373440456208 2.57756031504436 2.576734162440315 2.575885982013542 2.575025773105199 2.574142535027252 2.573248267061582 2.572330968459085 2.571391638438746 2.570430276186705 2.569457880855313 2.568462451562167 2.567445987389133 2.566407487381359 2.56534695054627 2.564275375852547 2.563172762229101 2.562047108564022 2.560911413703524 2.559742676450869 2.558553895565281 2.557343069760845
 6.909999999999999 2.594246771826686 2.594074472405965 2.593866087426376 2.593629616880236 2.593353060758026 2.593032419048309 2.592678691737643 2.592290878810475 2.591867980249018 2.591419996033117 2.590935926140106 2.590425770544638 2.589899529218511 2.589356202130482 2.588795789246056 2.588217290527269 2.587631705932456 2.587048035416004 2.586447278928089 2.5858474364144 2.585240507815852 2.584635493068282 2.584022392102129 2.583421204842104 2.582812931206842 2.582206571108545 2.581603124452605 2.581002591137216 2.580404971052973 2.579810264082455 2.57920947009979 2.578621588970219 2.578017620549629 2.577427564684085 2.576831421209338 2.576239189950329 2.575641870720671 2.57503946332212 2.574441967544032 2.573839383162805 2.573221709941307 2.572608947628293 2.571992095957801 2.571371154648541 2.570736123403267 2.570107001908135 2.569453789832046 2.568807486825979 2.568137092522302 2.56746260653408 2.566786028454359 2.566085357855441 2.565381594288143 2.564664737281046 2.563925786339724 2.563183740945966 2.562418600556974 2.56164036460456 2.560850032494318 2.560047603604787 2.5592230772866 2.558375452861621 2.557515729622062 2.556644906829592 2.55575098371443 2.554834959474423 2.553896833274112 2.552947604243786 2.551976271478517 2.550982834037185 2.549967290941489 2.548930641174945 2.547871883681864 2.546802017366329 2.545701041091145 2.544586953676783 2.54344275390031 2.542286440494302
 6.929999999999999 2.577176371328265 2.57701283277049 2.57681414032912 2.576577293996583 2.576308293763492 2.575997139618579 2.575661831548594 2.575281369538205 2.574865753569882 2.574424983623759 2.573958059677493 2.573465981706104 2.572945749681792 2.572419363573764 2.571865823348019 2.571304128967137 2.570735280390053 2.570158277571807 2.569574120463288 2.568991809010967 2.568401343156606 2.567812722836961 2.567225947983471 2.566632018521926 2.566049934372129 2.565459695447541 2.564883301654911 2.564298752893894 2.563718049056655 2.563140190027456 2.562565175682234 2.56199400588816 2.56142668050319 2.560852199375596 2.560282562343486 2.559707769234314 2.559136819864366 2.558570714038241 2.557989451548318 2.557413032174202 2.556831455682164 2.556255721824562 2.55566583033925 2.555070780948972 2.554471573360748 2.553859207265235 2.553252682336084 2.552631998229281 2.551997154582468 2.551359151014259 2.55070898712354 2.550044662488745 2.549376176667136 2.548686529194057 2.547992719582174 2.547285747320707 2.546557611874646 2.545825312683952 2.545070849162745 2.544304220698478 2.543515426651099 2.542713466352196 2.541899339104134 2.541063044179172 2.540205580818568 2.539334948231673 2.538442145595013 2.537528172051348 2.536602026708727 2.535653708639528 2.534683216879479 2.533691550426671 2.532688708240556 2.531652689240932 2.530606492306909 2.529538116275873 2.528437559942425 2.527325822057314
 6.95 2.560258434531294 2.560093659581158 2.559904663206894 2.559676445401038 2.55941700615434 2.55911434545569 2.55878646329203 2.558414359648245 2.558016034507058 2.557582487848886 2.557123719651706 2.556647729890894 2.556144518539051 2.555625085565821 2.555087430937691 2.554543554617777 2.5539814565656 2.553421136736843 2.552852595083099 2.552276831551604 2.551702846084954 2.551130638620809 2.550561209091589 2.549993557424145 2.549417683539427 2.548854587352135 2.548294268770352 2.547726727695168 2.54717296402029 2.546620977631638 2.54606276840692 2.545508336215211 2.544967680916497 2.544419802361221 2.543866700389807 2.543318374832176 2.542773825507242 2.542234052222402 2.541680054773003 2.541129832941802 2.540575386498414 2.54002571519874 2.539461818784383 2.538893696982055 2.538331349502964 2.537754776042194 2.537173976278064 2.536579949871479 2.535981696465266 2.535370215683495 2.534755507130786 2.534137570391605 2.533496405029549 2.532842010586604 2.532184386582408 2.531514532513488 2.530821447852485 2.530125132047369 2.529406584520641 2.528675804668515 2.527932791860091 2.527176545436519 2.526399064710141 2.525598348963622 2.524785397449072 2.52396120938715 2.523113783966157 2.522245120341112 2.52135421763282 2.520451074926922 2.519526691272937 2.518580065683282 2.517621197132289 2.516631084555198 2.515628726847149 2.514605122862148 2.513560271412035 2.512493171265417
 6.969999999999999 2.54357395480209 2.543418946165019 2.543229649336265 2.54301006430847 2.542759191072515 2.54246502961745 2.542145579930401 2.541780841996472 2.541390815798628 2.54097450131757 2.540521898531587 2.540053007416406 2.539556827945019 2.539053360087503 2.538523603810823 2.537995559078622 2.537449225850997 2.536895604084265 2.536344693730708 2.535785494738315 2.535228007050501 2.534662230605816 2.534109165337642 2.533557811173875 2.532999168036594 2.532453235841713 2.531909014498627 2.531358503909837 2.530819703970568 2.530285614568364 2.529754235582681 2.529225566884457 2.528691608335679 2.528171359788923 2.527644821086889 2.527122992061922 2.526594872535522 2.526072462317831 2.525543761207115 2.525020768989233 2.524492485437083 2.523969910310049 2.523433043353419 2.522900884297804 2.522355432858531 2.521805688735033 2.521261651610217 2.520693321149825 2.520132697001777 2.519557778795507 2.518968566141273 2.518377058629468 2.517772255829913 2.517154157291127 2.516532762539599 2.515889071079036 2.515242082389601 2.514581795927137 2.51390021112238 2.513205327380155 2.51249714407856 2.511777660568142 2.511034876171048 2.510280790180173 2.509513401858293 2.50872471043718 2.507912715116709 2.50708941506395 2.506243809412243 2.505386897260269 2.504506677671098 2.50360514967123 2.502682312249619 2.501747164356689 2.50078070490333 2.49980193275989 2.498800846755146 2.497789445675261
 6.99 2.527176925620525 2.527021685963354 2.526831092108895 2.526621144049893 2.526368841777361 2.526092185280503 2.525771174546629 2.525423809561055 2.525041090306988 2.524622016765403 2.524186588914899 2.523723806731547 2.523234670188724 2.522738179256932 2.522224333903607 2.521703134092908 2.521163579785501 2.520626670938322 2.520081407504335 2.519538789432266 2.518987816666335 2.518448489145968 2.517901806805493 2.517357769573832 2.516825377374172 2.516285630123625 2.515758527732873 2.515224070105804 2.514703257139133 2.514185088722004 2.513670564735588 2.513158685052659 2.512641449537166 2.512137858043781 2.511627910417444 2.511132606492884 2.510621946094139 2.510125929034051 2.509624555113757 2.509117824122161 2.508616735835391 2.508111290016252 2.507600486413657 2.507095324762048 2.506576804780801 2.506062926173623 2.505535688627932 2.505005091814223 2.504460135385426 2.503911818976241 2.503359142202473 2.502794104660339 2.502225705925777 2.501643945553729 2.501048823077416 2.500441338007605 2.499830489831851 2.499197278013735 2.49855070199209 2.497901761180203 2.497230454965019 2.496546782706318 2.495840743735886 2.495121337356676 2.494390562841944 2.493636419434388 2.49287090634526 2.492093022753472 2.491283767804689 2.490471140610407 2.489627140247017 2.48877076575486 2.487893016137266 2.48700289035958 2.486081387348178 2.485147505989467 2.484192245128873 2.483214603569817
 7.01 2.511051340577767 2.510895872529397 2.510714985029244 2.510503678070159 2.51025995164328 2.509981805737965 2.509677240341705 2.509328255440022 2.508951851016365 2.508540027051974 2.508110783525755 2.507655120414117 2.507182037690815 2.50669253532677 2.506184613289879 2.505669271544809 2.505146510052785 2.504616328771354 2.504077727654145 2.503540706650614 2.503006265705771 2.502473404759901 2.501943123748263 2.501405422600789 2.500880301241754 2.500356759589444 2.499846797555812 2.499328415046106 2.498824611958507 2.498313388183732 2.497814743604636 2.497320678095798 2.496820191523097 2.496333283743267 2.495849954603445 2.495362203940707 2.494878031581584 2.494398437341575 2.493914421024636 2.493433982422663 2.492950121314963 2.492470837467704 2.49198713063336 2.491499000550138 2.491006446941395 2.490510469515039 2.490010067962924 2.489505241960216 2.488986991164766 2.488475315216458 2.487940213736544 2.487411686326968 2.48686873256968 2.486314352025936 2.485755544235575 2.485174308716303 2.484589644962941 2.483992552446678 2.483383030614304 2.482760078887428 2.482124696661685 2.481476883305936 2.480815638161441 2.480132960541037 2.479437849728287 2.478720304976624 2.477990325508485 2.477247910514425 2.476484059152222 2.475706770545969 2.474908043785152 2.474087877923718 2.473255271979127 2.472400224931393 2.471533735722112 2.470644803253478 2.469734426387284 2.468801603943914
 7.03 2.495174193374069 2.49502749952611 2.494845321712335 2.494642659925693 2.494397514157449 2.49412688439711 2.493819770632345 2.493477172848882 2.4931080910304 2.492702525158409 2.492280475212111 2.491830941168248 2.491364923000949 2.490880420681544 2.490379434178384 2.489869963456637 2.489353008478075 2.488828569200847 2.488306645579236 2.487786237563415 2.487257345099171 2.486731968127632 2.486208106584975 2.485685760402121 2.485176929504417 2.484660613811307 2.484156813235984 2.483655527685042 2.483157757058097 2.482662501247415 2.482181760137506 2.481693533604725 2.481219821516846 2.480749623732629 2.480273940101374 2.479802770462461 2.479335114644875 2.478872972466723 2.478415343734734 2.477952228243749 2.477484625776195 2.477022536101547 2.476555958975778 2.4760948941408 2.475629341323882 2.475149300237062 2.474675770576552 2.474197752022112 2.473706244236433 2.47321124686449 2.472712759532891 2.472210781849211 2.471694313401311 2.471166353756651 2.470633902461579 2.470088959040619 2.469531522995736 2.468970593805599 2.468396170924819 2.467800253783184 2.467200841784876 2.466578934307678 2.465954530702167 2.465307630290895 2.464648232367554 2.463966336196136 2.463281941010071 2.462575046011357 2.46184665036968 2.461105753221518 2.460352353669229 2.459576450780135 2.458779043585587 2.45797013108002 2.457137712219989 2.45628478592321 2.455419351067564 2.454531406490112
 7.05 2.479509477816606 2.479361560724016 2.47918809588156 2.478983083282287 2.478745522917584 2.478482414777109 2.478172758848701 2.477836555118291 2.477474803569789 2.477075504184965 2.476658656943313 2.476215261821907 2.475744318795236 2.475266827835037 2.474781788910108 2.474278201986107 2.473767067025345 2.473248383986562 2.472732152824686 2.472218373490592 2.471706045930831 2.471186170087363 2.470677745897265 2.470162773292431 2.469660252199261 2.469160182538336 2.468672564224073 2.468177397164383 2.467696681260299 2.467218416405604 2.466743602486439 2.466272239380903 2.465815326958633 2.465351865080383 2.464892853597576 2.464438292351859 2.463998181174629 2.463542519886557 2.4631013082971 2.46265554620399 2.462215233392723 2.461769369636024 2.461328954693311 2.460884988310132 2.460435470217604 2.459982400131828 2.459525777753295 2.459074602766286 2.458609874838246 2.458141593619158 2.457669758740894 2.457183369816565 2.456694426439843 2.456202928184287 2.455686874602642 2.455178265226138 2.454657099563763 2.454112377101536 2.453564097301758 2.453014259602259 2.452440863415622 2.451854908128403 2.451256393100336 2.450645317663525 2.450021681121621 2.449385482748994 2.448727721789878 2.448056397457527 2.447373508933332 2.446668055365942 2.445950035870375 2.445209449527099 2.444457295381121 2.443683572441051 2.442896279678155 2.442088416025403 2.441256980376497 2.440414971584888
 7.07 2.464019187817369 2.46387004999907 2.463704301366544 2.463497941912939 2.463266971629763 2.463001390506819 2.462698198532117 2.462368395691787 2.462001981969963 2.461618957348674 2.461198321807702 2.460761075324441 2.460306217873741 2.459833749427737 2.459343669955664 2.458856979423664 2.458351677794578 2.457848765027725 2.457338241078669 2.456829105898975 2.456323359435946 2.455819001632358 2.455317032426172 2.454818451750242 2.454321259532001 2.453837455693147 2.453346040149303 2.452878012809673 2.452403373576683 2.451942122345609 2.451473259004194 2.45101878343225 2.45057869550125 2.450131995073903 2.449689682003725 2.449251756134587 2.448818217300258 2.448389065323933 2.447964300017746 2.447535921182274 2.447111928606031 2.446692322064939 2.446259101321797 2.445841266125732 2.445409816211642 2.444982751299621 2.444553071094373 2.444118775284617 2.443679863542476 2.443238335522854 2.442783190862801 2.442323429180866 2.441861050076438 2.44139505312907 2.440916437897799 2.440434203920445 2.4399383507129 2.43942987776841 2.438908784556839 2.438384070523919 2.437846735090494 2.437297777651745 2.436725197576409 2.43614999420598 2.4355621668539 2.434951714804741 2.434338637313363 2.433702933604081 2.433045602869795 2.432385644271124 2.431703056935525 2.431007839956395 2.430290992392165 2.429551513265382 2.428810401561774 2.428036656229311 2.427261276177243 2.426453260275138
 7.09 2.448684317391097 2.448543961330583 2.44836593210105 2.448167229695741 2.447942854106285 2.447673805322626 2.447377083332944 2.447043688123561 2.446693619678837 2.44630587798105 2.445890463010266 2.445459374744198 2.445009613158047 2.444543178224339 2.444068069912741 2.443576288189869 2.443086833019086 2.442589704360282 2.442084902169644 2.441591426399414 2.441091276997636 2.440592453907888 2.440106957069003 2.439613786414773 2.439132941873654 2.438655423368437 2.438190230815931 2.437728364126612 2.437269823204276 2.436814607945666 2.436372718240101 2.435925153969077 2.43549091500587 2.435071001215115 2.434645412452383 2.434223148563733 2.433806209385266 2.433394594742655 2.432987304450671 2.432574338312688 2.432166696120183 2.431765377652221 2.431358382674929 2.430956710940953 2.430551362188907 2.43014233614281 2.429737632511507 2.429320250988083 2.428908191249258 2.428493452954777 2.428064035746778 2.42763093924916 2.427195163066928 2.426755706785533 2.426302569970193 2.42584675216521 2.425377252893265 2.424895071654709 2.424410207926839 2.423911661163159 2.423410430792634 2.422886516218925 2.422359916819619 2.421810631945444 2.421258660919469 2.420684003036293 2.420096657561228 2.41949662372946 2.418884900745204 2.41826048778085 2.417612383976084 2.416953588437015 2.416281100235272 2.415586918407104 2.414871041952458 2.41415246983405 2.41340120097642 2.412648234264982
 7.110000000000001 2.433483860653262 2.433342288799198 2.433171982120937 2.432969940611819 2.43274316426359 2.432479653066333 2.432189407008396 2.43186242607629 2.431507710254594 2.431125259525834 2.430716073870356 2.430289153266183 2.429845497688864 2.429384107111308 2.428914981503608 2.428438120832846 2.427954525062896 2.427462194154212 2.42697212806359 2.426485326743943 2.426000790144041 2.425517518208251 2.42503751087626 2.424560768082788 2.424086289757289 2.423624075823637 2.423165126199802 2.422719440797513 2.422277019521911 2.421837862271185 2.421402968936199 2.420981339400108 2.42056397353796 2.420149871216283 2.419741032292666 2.419335456615324 2.418935144022649 2.418540094342752 2.418149307392993 2.417762782979497 2.417382520896658 2.41699652092663 2.416606782838809 2.416222306389301 2.415843091320376 2.415460137359911 2.415072444220826 2.414682011600494 2.414286839180158 2.413896926624318 2.413494273580121 2.413088879676722 2.41267874452465 2.412264867715153 2.411839248819529 2.411408887388451 2.410975782951275 2.410529935015339 2.410070343065248 2.409608006562147 2.409122924942986 2.408635097619764 2.408144523978771 2.407630203379811 2.407104135155418 2.406565318610055 2.406022753019304 2.405458437629044 2.404882371654617 2.404282554279981 2.40368098465685 2.403056661903829 2.402419585105526 2.401770753311661 2.401099165536162 2.400414820756243 2.399708717911478 2.39898985590286
 7.13 2.418406811818095 2.418264026584897 2.418091445562159 2.417896068743313 2.417675896120217 2.417408927683097 2.417125163420459 2.416792603319006 2.416444247363531 2.416067095536802 2.415663147819441 2.415241404189777 2.4148028646237 2.414356529094496 2.413893397572675 2.41342147002578 2.412942746418188 2.412466226710902 2.411991910861325 2.411510798823024 2.411030890545484 2.410564185973846 2.410090685048642 2.4096283877055 2.409180293874858 2.408724403481652 2.408281716444996 2.40784223267785 2.407415952086677 2.406992874571088 2.406574000023467 2.4061683283286 2.405767859363276 2.405370592995886 2.404977529086005 2.404589667483964 2.404215008030408 2.403836550555847 2.403462294880187 2.403092240812257 2.402728388149318 2.402369736676562 2.402006286166601 2.401638036378943 2.401275987059451 2.400919137939798 2.400558488736905 2.400193039152368 2.399824788871874 2.399451737564601 2.399075884882616 2.398696230460246 2.398321773913452 2.397925514839181 2.397534452814708 2.397131587396972 2.396723918121892 2.396304444503675 2.395881166034113 2.395444082181865 2.394995192391729 2.394542496083906 2.394077992653241 2.393599681468464 2.393108561871417 2.392604633176257 2.392098894668669 2.391570345605043 2.391027985211663 2.390473812683861 2.38989682718518 2.389318027846509 2.388716413765219 2.388101984004278 2.387474737591357 2.386825673517927 2.386164790738346 2.385491088168924
 7.149999999999999 2.403432165196657 2.403298168965071 2.403123316658812 2.402935608271401 2.402711043794812 2.402450623219405 2.402162346533848 2.401846213725027 2.401492224777946 2.401121379675616 2.400722678398924 2.400307120926503 2.399882707234578 2.399432437296807 2.398983311084109 2.39851732856448 2.398054489702791 2.397582794460588 2.397124242795866 2.396647834662837 2.396184570011691 2.395733448788331 2.395274470934114 2.394828636385565 2.39438594507409 2.393946396925668 2.393519991860538 2.393096729792871 2.392686610630431 2.392279634274224 2.391876800618132 2.391488109548541 2.391103560943957 2.3907231546746 2.390346890601996 2.389984768578559 2.389626788447151 2.389264950040637 2.38891725318143 2.388564697681016 2.388216283339475 2.387874009944988 2.387536877273329 2.387195885087348 2.386860033136445 2.386519321156024 2.386185748866941 2.385847315974943 2.385505022170087 2.385158867126154 2.384808850500046 2.384464971931176 2.384107231040847 2.383746627431608 2.383382160686614 2.383004830368965 2.382623636021032 2.382239577163778 2.38184165329606 2.381441863893926 2.381028208409896 2.380601686272228 2.380171296884185 2.379729039623274 2.379273913840484 2.378805918859513 2.378325053975973 2.377841318456595 2.377334711538417 2.376815232427961 2.376283880300397 2.375739654298697 2.375172553532779 2.374603577078637 2.37401172397746 2.373396993234738 2.372779383819362 2.372139894662707
 7.170000000000001 2.388570915194958 2.388434710312618 2.388268589741221 2.38807755347438 2.387849601504179 2.387595733821111 2.387312950414001 2.386992251269919 2.386654636374076 2.386279105709717 2.385895659257996 2.385485296997843 2.38506701890581 2.384630824955923 2.384177715119502 2.383736689364989 2.38327874765774 2.382822889959837 2.382370116229855 2.381909426422644 2.381460820489081 2.381015298375822 2.380572860025037 2.380142505374131 2.379716234355461 2.379292046896033 2.378881942917192 2.3784839223343 2.378080985056399 2.377690130985868 2.377314360018062 2.376941672040943 2.3765730669347 2.376218544571353 2.37585910481435 2.375513747518152 2.375172472527799 2.374837279678474 2.374505168795053 2.374179139691636 2.373858192171078 2.373542326024494 2.37322154103077 2.372906836956044 2.372597213553191 2.372283670561284 2.371966207705052 2.371653824694322 2.371337521223448 2.371018296970735 2.370704151597844 2.370376084749188 2.37005509605132 2.369720185112302 2.36938235152107 2.36904059484678 2.368695914638151 2.368337310422787 2.367975781706495 2.367600327972588 2.367222948681176 2.366831643268447 2.366427411145936 2.366021251699782 2.365601164289973 2.365168148249583 2.36472220288399 2.364273327470093 2.363802521255506 2.363318783457753 2.362821113263438 2.362322509827415 2.361799972271942 2.361255499685821 2.360708091123533 2.360137745604356 2.359555462111472 2.358960239591068
 7.19 2.373834056312107 2.373697645094087 2.373528259234075 2.373344898725771 2.373123563561371 2.372865253731497 2.37258896922513 2.372274710029517 2.371932476130075 2.371572267510281 2.37119508415155 2.370788926033101 2.370376793131813 2.36994568542207 2.36951760287559 2.369072545461248 2.368629513144884 2.3681895058891 2.367751523653048 2.367306566392198 2.36687363405811 2.366443726598176 2.366016843955367 2.365602986067953 2.365192152869227 2.364784344287203 2.364389560244315 2.364008800657096 2.363631065435846 2.363257354484294 2.362896667699241 2.362541004970201 2.362198366179018 2.361860751199483 2.361527159896932 2.361208592127838 2.360884047739386 2.360574526569038 2.360260028444091 2.359959553181217 2.359665100585996 2.359365670452434 2.359072262562473 2.358782876685487 2.358490512577768 2.358203169981997 2.35792084862671 2.357635548225747 2.357345268477689 2.357052009065289 2.356763769654888 2.356462549895816 2.35616734941979 2.355869167840293 2.355556004751944 2.355240859729858 2.354931732328993 2.354598622083488 2.35427252850598 2.35393345108693 2.353581389293911 2.353225342570909 2.352867310337594 2.352485291988594 2.352100286892747 2.351703294392345 2.351292313802374 2.350878344409728 2.350442385472426 2.350003436218808 2.349540495846724 2.349076563522714 2.348588638381167 2.348087719523486 2.34757480601722 2.347049896895206 2.346510991154681 2.345950087756401
 7.209999999999999 2.359275583138517 2.359137967867871 2.358966319654598 2.358779638492484 2.35855592437383 2.358314177289392 2.3580343972283 2.357725584177978 2.357388738124045 2.357034859050203 2.356661946938126 2.356262001767319 2.355855023514979 2.355440012155845 2.355016967662023 2.354586890002818 2.354159779144542 2.353734635050313 2.353302457679844 2.352882246989223 2.352455002930674 2.352041725452318 2.351640414497911 2.351242070006574 2.35084669191252 2.350465280144758 2.35008583462679 2.349721355276301 2.349359842004827 2.349012294717425 2.348667713312321 2.34833809768055 2.348012447705588 2.347690763262967 2.347384044219879 2.347081290434777 2.346783501756953 2.346489678026112 2.346201819071932 2.345927924713613 2.345649994759418 2.345377029006192 2.345109027238886 2.344846989230054 2.344579914739349 2.344318803513001 2.34406365528329 2.343793469768002 2.343540246669875 2.343271985676038 2.343010686457432 2.342745348668225 2.342475971945211 2.342202555907204 2.341926100154414 2.341645604267814 2.3413520678085 2.341065490317034 2.340764871312777 2.340451210293212 2.340133506733256 2.339813760084562 2.339479969774803 2.339144135206953 2.338784255758553 2.338431330780965 2.338055359598619 2.337666341508242 2.337275275778083 2.33687016164712 2.336442998324265 2.336012784987547 2.335569520783291 2.335103204825285 2.334634836193937 2.334143413935413 2.333638937060777 2.333121404545109
 7.23 2.344947490354132 2.344808673282425 2.344645765610758 2.344456767333001 2.344239678441563 2.343993498927325 2.343710228779568 2.343407867985889 2.343077416532101 2.342727874402137 2.342361241577918 2.341977518039231 2.34157470376359 2.341165798726077 2.340757802899186 2.340343716252643 2.339921538753221 2.339511270364547 2.339094911046889 2.338680460756937 2.338278919447574 2.337880287067634 2.337484563561646 2.337102748869568 2.33673284292652 2.336366845662486 2.336004757002021 2.335655576863939 2.335320305160997 2.334987941799556 2.334660486679242 2.33434693969259 2.334047300724676 2.333751569652744 2.333460746345817 2.33317383066429 2.332902822459531 2.332635721573447 2.332373527838062 2.33211624107506 2.331863861095341 2.331617387698546 2.331365820672583 2.331129159793134 2.330888404823157 2.330653555512373 2.330413611596744 2.330179572797937 2.329942438822779 2.329710209362702 2.329473884093172 2.329234462673112 2.328990944744314 2.328753329930832 2.328502617838374 2.328247808053677 2.327989900143872 2.327727893655839 2.32745278811555 2.327184583027397 2.326902277873519 2.326606872113109 2.326308365181709 2.325996756490504 2.325682045425594 2.32535423134726 2.325013313589222 2.324658291457876 2.324301164231533 2.323930931159635 2.323548591461971 2.32315214432787 2.322743588915396 2.322320924350521 2.321876149726293 2.321429264101994 2.320968266502284 2.320485155916332
 7.249999999999999 2.330932772726712 2.330792756074541 2.330627591799528 2.33043527989563 2.33021582035536 2.329977213169723 2.329699458328147 2.3293935558184 2.329068505626491 2.32872530773657 2.328354962130808 2.32797646878927 2.327589827689776 2.327195038807751 2.326793102116067 2.326384017584865 2.325976785181374 2.325573404869719 2.325171876610713 2.324772200361641 2.324386376076032 2.324003403703421 2.323623283189098 2.323257014473848 2.322892597493676 2.322543032179528 2.322206318456995 2.321872456246004 2.321553445460509 2.321237286008155 2.320934977789944 2.320637520699886 2.320353914624635 2.320074159443116 2.319799255026149 2.319539201236046 2.319282997926211 2.319042644940721 2.318796142113903 2.318564489269888 2.318328686222169 2.318107732773136 2.317881628713605 2.317661373822335 2.317446967865536 2.31723741059636 2.317023701754392 2.316805841065116 2.316603828239381 2.316386662972849 2.316176344945438 2.315962873820751 2.315754249245489 2.315532470848864 2.315306538241993 2.315087451017279 2.31485420874779 2.31461781098662 2.314377257266241 2.314133547097844 2.31387667997067 2.313615655351325 2.313352472683095 2.313075131385238 2.312784630852273 2.312491970453254 2.312185149531035 2.311875167401527 2.311542023352933 2.311205716644989 2.310857246508181 2.310494612142955 2.310119812718916 2.309731847374022 2.309330715213755 2.308916415310296 2.308489946701674 2.308050308390918
 7.269999999999999 2.317271425110143 2.317130211067641 2.316962793005169 2.316769170916767 2.316546344795048 2.316304314631142 2.316033080414622 2.31572364213342 2.315404999773741 2.315058153319949 2.314703102754459 2.31432984805761 2.313938389207524 2.313549726179964 2.313153858948171 2.312759787482695 2.312368511751214 2.311969031718343 2.311583347345432 2.31118945859035 2.310819365407262 2.310442067746392 2.310077565553779 2.309725858771018 2.30937794733499 2.309042831177586 2.308711510225412 2.308393984399495 2.308090253614962 2.307790317780723 2.307504176799135 2.307221830565656 2.30695427896849 2.306690521888222 2.306441559197435 2.306197390760326 2.305957016432304 2.305731436059581 2.305511649478746 2.30528565651634 2.305075456988404 2.304870050700032 2.304670437444901 2.304465617004797 2.304275589149127 2.304082353634422 2.303893910203826 2.303701258586578 2.303514398497483 2.303323329636366 2.303138051687522 2.302949564319155 2.3027558671828 2.302568959912739 2.302368842125408 2.302173513418784 2.301965973371776 2.301764221543589 2.301548257473089 2.301330080678154 2.301096690655007 2.300871086877552 2.300632268796687 2.300379235839613 2.300122987409128 2.299863522882915 2.299581841612816 2.299295942924095 2.299006826114689 2.298694490454458 2.298378935184408 2.298051159515919 2.297709162629952 2.297364943676251 2.29699750177253 2.296616836003654 2.296222945420805 2.295816829040643
 7.29 2.303974442442786 2.303822033170129 2.303653364097564 2.303466435219212 2.303240246527789 2.302995798014544 2.302721089669193 2.302418121479833 2.302095893432856 2.30175440551284 2.301395657702439 2.301028649982261 2.300643382330728 2.300259854723931 2.299869067135478 2.299480019536319 2.299094711894574 2.298711144175341 2.298330316340497 2.297952228348485 2.297586880154097 2.297225271708234 2.296865402957673 2.296530273844804 2.296186884307371 2.295868234278192 2.295552323684876 2.295250152449526 2.294951720488428 2.294667027711734 2.294397074023133 2.294130859319509 2.293868383490593 2.293620646418596 2.29338664797784 2.293157388034377 2.292932866445585 2.292723083059776 2.292509037715768 2.292308730242467 2.292113160458425 2.291923328171394 2.291739233177866 2.291559875262602 2.291385254198157 2.291207369744381 2.291034221647922 2.290866809641715 2.290705133444451 2.290529192760053 2.290368987277121 2.290194516668385 2.290026780590134 2.289853778681636 2.28968851056456 2.289507975842368 2.289335174099711 2.289147104901807 2.288956767793811 2.288762162300176 2.288563287923997 2.288362144146354 2.288146730425633 2.287928046196848 2.287696090870941 2.287460863834082 2.287212364446953 2.286960592044019 2.286694545932794 2.286416225393092 2.286134629676271 2.285839758004465 2.285531609569803 2.285210183533623 2.28487647902567 2.284528495143288 2.284168230950596 2.283804685477662
 7.309999999999999 2.291009819745865 2.290856217373759 2.290685300030578 2.290486067710525 2.290267520406412 2.29001965810961 2.289742480809973 2.289435988495761 2.28911018115355 2.288775058768129 2.288421621322389 2.2880508687972 2.287680801171277 2.287293418421038 2.286908720520449 2.286525707440856 2.286145379150813 2.285766735615892 2.285391776798488 2.285028502657612 2.284668913148666 2.284312008223226 2.283978787828787 2.283638251908526 2.283320400401033 2.28300723324004 2.282696750354142 2.2823999516665 2.282116837094539 2.281847406549635 2.281582659936786 2.28133159715428 2.281085218093346 2.280852522637799 2.280623510663672 2.280410182038836 2.280201536622613 2.279996574265376 2.279807294808136 2.279612698082129 2.279432783908372 2.279257552097235 2.279088002447976 2.278924134748288 2.278764948773816 2.278611444287679 2.278453621039972 2.278300478767261 2.278154017192067 2.278002236022337 2.27785713495091 2.277707713654967 2.27755397179547 2.277405909016599 2.277254524945165 2.277098819190027 2.276939791341483 2.276786440970668 2.276619767628922 2.276449770847167 2.276275450135258 2.276087804981331 2.27590583485114 2.275711539187383 2.275502917409014 2.275300968910554 2.275075693061378 2.274847089205002 2.274615156658359 2.274370894711058 2.274112302624638 2.273840379631811 2.273565124935694 2.27327653770903 2.272975617093397 2.272660362198413 2.272332772100927 2.272001845844192
 7.33 2.278326552121893 2.278170758752053 2.277998595840463 2.277797063381401 2.277566161367778 2.277315889791082 2.277035248641305 2.276734237906865 2.276415857574521 2.276077107629269 2.275719988054231 2.275355498830537 2.274981639937192 2.274609411350932 2.274229813046077 2.273852844994362 2.273477507164767 2.273104799523332 2.272745722032962 2.272378274653223 2.272033457340125 2.271692270045897 2.27135371271875 2.271027785302629 2.27071648773696 2.270407819956372 2.27011278189043 2.269831373463338 2.26956359459364 2.269299445193914 2.269049925170449 2.268804034422911 2.268571772844006 2.268345140319126 2.268132136725984 2.267922761934245 2.267729015805139 2.267539898191069 2.267365408935205 2.267185547871069 2.26702031482211 2.266860709601268 2.266705732010526 2.266556381840457 2.266412658869751 2.266263562864738 2.266130093578906 2.265992250752394 2.265860034111487 2.265722443368094 2.265601478219224 2.265467138346432 2.265337423415284 2.265204333074786 2.265076866956811 2.264935024675525 2.264799805826783 2.264660209987537 2.264517236715216 2.264370885547102 2.264220155999701 2.264066047568091 2.263898559725274 2.263726691921507 2.263551443583627 2.263363814114365 2.263171802891651 2.262976409267906 2.262767632569327 2.262545472095158 2.262319927116955 2.262080996877836 2.261828680591725 2.261562977442583 2.261293886583633 2.261012407136568 2.260716538190752 2.260408278802417
 7.35 2.265859634753117 2.265703652458745 2.265529246644288 2.265326417304099 2.265092164431187 2.264838488017154 2.264555388052127 2.264251864524684 2.26392991742176 2.263597546728554 2.263237752428418 2.262878534502736 2.262510892930797 2.262144827689654 2.261771338753972 2.261399426095869 2.261040089684746 2.260673329487101 2.260318145466342 2.259966537582582 2.259627505792425 2.259291050048748 2.258968170300462 2.258647866492272 2.25835113856442 2.258056986452423 2.257767410086798 2.257501409392773 2.257238984289998 2.25698013469223 2.256744860507028 2.256514161635416 2.25628803797155 2.256075489402374 2.255877515807256 2.255683117057623 2.255504293016585 2.25533004353854 2.25516036846878 2.254995267643081 2.25484474088728 2.254699788016849 2.25455940883645 2.254414603139487 2.254285370707647 2.254160711310422 2.254041624704633 2.253918110633938 2.253800168828322 2.253686799003595 2.253580000860861 2.253458774085989 2.253354118349066 2.253244033303848 2.253130518587189 2.253012573818472 2.252891198599023 2.252775392511516 2.252656155119368 2.252532485966121 2.25239638457482 2.252264850447376 2.252120883063919 2.251972481882144 2.251820646336639 2.251665375838217 2.251496669773222 2.251323527502835 2.251137948362367 2.250947931660542 2.250745476678767 2.250529582670398 2.250309248859994 2.250076474442551 2.249840258582745 2.249580600414148 2.249317499038441 2.249040953524618
 7.37 2.253567062900019 2.253408893726264 2.253223247638411 2.253017124630894 2.252791524696814 2.252525447827888 2.252248894014375 2.251942863245006 2.251627355506895 2.251292370785439 2.250937909064214 2.250584970324857 2.250224554546937 2.249864661707814 2.249496291782496 2.249140444743479 2.248777120560574 2.248425319200734 2.248076040627859 2.247739284802599 2.247406051682147 2.247084341220015 2.246777153365801 2.246471488064958 2.246180345258535 2.245891724882919 2.245626626869563 2.245366051144705 2.245117997629079 2.244874466237608 2.244644456879095 2.244428969455902 2.244227003863613 2.244019559990697 2.243835637718149 2.243657236919134 2.243482357458606 2.243322999192929 2.243168161969484 2.24302684562626 2.242882049991448 2.242750774883006 2.242625020108235 2.242504785463326 2.24238907073291 2.242278875689592 2.242174200093474 2.24207404369167 2.241970406217813 2.241872287391545 2.241778686918003 2.241681604487294 2.241590039773959 2.241493992436423 2.241404462116441 2.241309448438533 2.241211951009403 2.241119969417355 2.241013503231696 2.240913552002127 2.240799115258131 2.240692192508335 2.240570783239884 2.24044488691779 2.24031650298427 2.240183630858084 2.240037269933855 2.239887419581382 2.239734079144944 2.239567247942588 2.239386925265417 2.239203110376858 2.23901580251193 2.238805000876488 2.238590704646475 2.23836291296715 2.238132624952311 2.23788783968351
 7.39 2.241419831899833 2.241260477864241 2.241072594096982 2.240865180592565 2.240627237344184 2.240368764343667 2.240089761581403 2.239790229046277 2.239472166725574 2.23914357460489 2.238796452668021 2.238450800896851 2.238095619271223 2.237741907768803 2.237389666364935 2.237039895032485 2.236691593741671 2.23634576245989 2.236012401151528 2.235681509777765 2.23536308829637 2.235057136661479 2.234754654823371 2.234464642728232 2.234188100317904 2.23392502752963 2.233665424295786 2.233419290543603 2.233186626194882 2.23295743116569 2.232742705366058 2.23254144869966 2.232344661063489 2.232161342347512 2.231993492434328 2.231829111198806 2.231669198507719 2.231523754219366 2.231382778183177 2.231257270239328 2.231136230218315 2.231019657940551 2.230907553215928 2.230801915843381 2.230699745610439 2.230614042292766 2.230522805653693 2.230437035443738 2.230356731400117 2.230271893246246 2.230203520691229 2.230119613429345 2.230051171139513 2.229979193484755 2.229902680111646 2.229821630649758 2.229747044711089 2.229667921889482 2.22959526176004 2.229508063878523 2.229427327780742 2.229332052981941 2.229234238976162 2.229141885235616 2.229034991210024 2.228915556325969 2.228801579986216 2.228675061569045 2.228544000427556 2.228399395888971 2.22825124725393 2.228099553795771 2.227934314759802 2.227755529362562 2.227563196791081 2.227368316202115 2.227158886721383 2.226946907442792
 7.41 2.229419937165096 2.229260400258062 2.229071281370476 2.228861580496917 2.228631297630674 2.228370432763681 2.228088985886461 2.227797956988044 2.227486346055887 2.227155153075779 2.226825378031735 2.22647602090588 2.226137081678329 2.225790560327047 2.22544445682771 2.225100771153548 2.224768503275178 2.224438653160433 2.224120220774181 2.22380520607812 2.223501609030587 2.223211429586333 2.222924667696306 2.222649323307412 2.222388396362275 2.22212988679898 2.221895794550811 2.221664119545975 2.221446861707323 2.221233020952049 2.221032597191391 2.220846590330316 2.220674000267199 2.220505826893486 2.220342070093348 2.220201729743338 2.220056805712014 2.219926297859577 2.21981020603748 2.219698530088041 2.219591269844035 2.219489425128282 2.219391995753226 2.219309981520501 2.219232382220489 2.219150197631863 2.219083427521131 2.21901107164216 2.218955129735693 2.218893601528855 2.218838486734659 2.218777785051483 2.218723496162555 2.218674619735421 2.2186211554214 2.218564102855035 2.218512461653529 2.218446231416177 2.218396411723783 2.21833300213807 2.218265002201077 2.218202411434552 2.218127229339331 2.218047455394702 2.217964089057773 2.217877129762821 2.217785576920625 2.217690429917806 2.217582688116146 2.217460350851893 2.217344417435072 2.217204887148768 2.217071759248416 2.216915032961069 2.21675470748466 2.216590781987261 2.216414255606319 2.216223127447895
 7.43 2.217609374182239 2.217437656367442 2.217247304884255 2.217046319727332 2.21680370089005 2.216551448364451 2.216277562141184 2.215984042209429 2.215670888556808 2.215357101169301 2.215023680031138 2.214691625124682 2.214359936430313 2.214029613926295 2.213690657588627 2.213363067390896 2.213046843304114 2.212732985296546 2.212420493333528 2.212121367377272 2.211833607386672 2.211559213317084 2.211287185120114 2.211027522743379 2.21078222613027 2.210549295219701 2.21032972994585 2.210113530237884 2.209910696019687 2.20972222720956 2.209536123719932 2.209365385457042 2.209208012320623 2.209054004203575 2.208915360991621 2.208790082562963 2.208659168787923 2.208553619528569 2.208451434638346 2.20835361396168 2.208261157333586 2.208184064579256 2.208110335513643 2.208041969941038 2.207978967654626 2.207921328436046 2.207868052054929 2.207820138268437 2.207777586820783 2.207730397442746 2.207698569851178 2.207661103748495 2.207620998822167 2.207595254744187 2.207554871170541 2.207520847740664 2.207493184076883 2.207459879783856 2.207422934447997 2.207382347636893 2.207337118898717 2.207288247761613 2.207245733733098 2.207188576299431 2.207127774924984 2.207063329051604 2.206994238097957 2.206922501458873 2.206836118504671 2.206746088580485 2.20665241100557 2.206545085072607 2.206424110046992 2.206299485166121 2.206171209638661 2.206029282643811 2.205874703330564 2.205715470816939
 7.450000000000001 2.205996138510197 2.205834241725029 2.205642660137173 2.205439393741353 2.205206442531036 2.204951806498372 2.204676485634132 2.20439147992764 2.204085789366685 2.203780413937435 2.203454353624327 2.203139608409963 2.202815178274985 2.202491063197944 2.202169263155161 2.201857778120577 2.20154860806559 2.201250752958889 2.200955212766271 2.200670987450455 2.200400076970881 2.200140481283505 2.199884200340577 2.199651234090411 2.199420582477157 2.199203245440543 2.198989222915626 2.198798514832521 2.198611121116123 2.19843704168583 2.198277276455235 2.19812082533183 2.197978688216688 2.197839865004137 2.197725355581428 2.197605159828388 2.197499277617069 2.197407708811382 2.197320453266728 2.197247510829609 2.197169881337243 2.197106564617157 2.197057560486773 2.197003868752994 2.196964489211769 2.196920421647648 2.19689166583334 2.196858221529248 2.196829088483 2.196815266428968 2.196797755087784 2.196774554165837 2.196757663354769 2.19674508233095 2.196738810754961 2.196717848271047 2.196713194506578 2.196693849071488 2.196679811557713 2.196662081538613 2.196640658568386 2.196614542181482 2.196594731891986 2.196560227193017 2.196522027556094 2.196480132430515 2.196434541242704 2.196384253395568 2.196320268267831 2.196263585213366 2.196182203560513 2.196107122611393 2.196018341641206 2.195915859897524 2.195809676599573 2.19568979093751 2.195566202071678 2.19542890913187
 7.47 2.194642225779056 2.194469151935043 2.194286342700193 2.1940827980693 2.193848518035918 2.1936035025923 2.193336751729343 2.193049265436511 2.192752043701756 2.192454086511431 2.192147393850179 2.191829965700834 2.191522802044297 2.191206902859403 2.190901268122789 2.190606897808742 2.190314791889042 2.190022950332794 2.189744373106252 2.18948706017263 2.18922201149191 2.188979227020631 2.18874870671168 2.188521450514062 2.188306458372668 2.18810473022803 2.187916266016067 2.187741065667826 2.187569129109205 2.187411456260669 2.187266047036967 2.187125901346821 2.187008019092621 2.186885400170102 2.186786044468016 2.18669095186779 2.186600122243179 2.186523555459908 2.186451251375301 2.186393209837906 2.186339430687108 2.186290913752726 2.18625665885462 2.186227665802259 2.186192934394309 2.186173464418191 2.186158255649639 2.186148307852245 2.186144620776997 2.186145194161805 2.18614102773102 2.18614212119494 2.18614847424931 2.186150086574812 2.186156957836544 2.186170087683487 2.186178475747973 2.186183121645127 2.186183024972319 2.186188185308587 2.186189602214067 2.186186275229402 2.186179203875149 2.186168387651171 2.186162826036027 2.186144518486341 2.186120464436173 2.18608366329638 2.186053114453954 2.186007817271368 2.185958771085903 2.185905975208968 2.185839428925411 2.185760131492818 2.185686082140807 2.185588280070311 2.185486724452851 2.185381414429799
 7.489999999999999 2.183559631688729 2.183396382671944 2.183213348215049 2.182998528312909 2.182772922959162 2.182536532146164 2.182269355864932 2.181991394105072 2.181712646854696 2.181413114100335 2.181113795826839 2.180814692017269 2.180515802652778 2.180217127712485 2.179919667173337 2.179633421009961 2.179357389194512 2.179083571696505 2.178830968482643 2.178580579516628 2.178332404758973 2.178105444166796 2.177891697693608 2.177681165289091 2.177482846898868 2.177296742464261 2.177124851922041 2.17696517520417 2.176809712237528 2.17666746294364 2.176538427238385 2.176422605031696 2.176310996227261 2.176213600722198 2.176120418406738 2.176040449163882 2.175974692869061 2.175913149389784 2.175855818585269 2.175813700306074 2.175774794393718 2.175751100680281 2.175732618988012 2.175717349128913 2.175708290904323 2.175702444104484 2.175702808508109 2.175707383881929 2.175717169980239 2.175732166544429 2.17575237330251 2.175767789968627 2.175798416242564 2.175814251809244 2.175846296338209 2.175872549483105 2.175895010881143 2.175922680152559 2.175946556900068 2.175965640708299 2.175989931143226 2.176010427751592 2.176027130060318 2.176029037575909 2.176037149783844 2.176040466147964 2.176040986109843 2.176036709088155 2.176018634478033 2.175995761650412 2.175970089951372 2.175939618701462 2.175896347195023 2.175848274699496 2.175786400454727 2.175721723672253 2.175642243534594 2.175558959194516
 7.510000000000001 2.172772352007651 2.172608929679121 2.17242467239293 2.17222058014401 2.172004652926081 2.171767890731604 2.171510293551715 2.171240861376154 2.170961594193193 2.170681491989541 2.17039055475025 2.170099782458603 2.169809175096003 2.169528732641847 2.169249455073386 2.168970342365583 2.168712394490964 2.168455611419446 2.168210993118171 2.167977539551326 2.167746250679944 2.167536126461712 2.167329166850756 2.167135371797426 2.166963741248064 2.166794275144769 2.16662897342515 2.16648583602207 2.166345862863377 2.166220053871636 2.166107408963839 2.166007928051114 2.165912611038422 2.165830457824246 2.165752468300269 2.165688642351042 2.165638979853647 2.165593480677345 2.165552144683222 2.165524971723813 2.165501961642736 2.165493114274296 2.165479429443094 2.165479906963624 2.165485546639855 2.165505348264807 2.165520311620124 2.165540436475626 2.165574722588862 2.165605169704646 2.165639777554591 2.165669545856629 2.165714474314519 2.165754562617356 2.16580081043906 2.165841217437861 2.165877783255775 2.165929507518068 2.165967389832715 2.166010429789845 2.16604862696118 2.166082980899465 2.166122491137885 2.166148157189479 2.16617997854654 2.166196954680007 2.166220085038848 2.166229369049435 2.166234806114909 2.166235395614535 2.166232136903049 2.166215029309997 2.166204072139062 2.166169264667384 2.166139606144871 2.166087095793501 2.166040732806612 2.16596951634819
 7.529999999999999 2.162286382571515 2.162133788767619 2.161950311013187 2.16175494930322 2.16153970363152 2.161302573990647 2.161064560371853 2.160794662765017 2.160524881158564 2.160253215539378 2.159971665892708 2.15970023220206 2.159418914449083 2.159146712613443 2.158885626672693 2.158624656602129 2.158374802374635 2.15813606396053 2.157898441327389 2.157682934439869 2.157468543259522 2.157267267744591 2.157087107849811 2.156910063526184 2.156745134720762 2.156583321376411 2.156444623431563 2.156308040819966 2.156195573470424 2.156086221306523 2.155979984246352 2.155886862202212 2.155807855080321 2.155742962780503 2.15568118519587 2.155633522212499 2.155589973709096 2.15556053955665 2.155545219618078 2.155523013747866 2.155516921791698 2.155523943586065 2.155526078957889 2.15554232772411 2.155562689691288 2.155588164655177 2.155618752400305 2.155663452699533 2.155703265313611 2.155748189990725 2.155798226466032 2.155852374461189 2.155902633683869 2.155958003827273 2.156018484569628 2.156084075573676 2.156144776486164 2.156200586937306 2.156262506540253 2.156319534890549 2.156372671565572 2.156430916123973 2.156484268105102 2.15652372702843 2.156569292392954 2.1566109636766 2.156646740335614 2.15667962180394 2.156708607492604 2.156732696789066 2.156742889056583 2.156748183633555 2.156750579832858 2.156739076941178 2.156722674218327 2.156702370896555 2.156669166179852 2.15663105924324
 7.549999999999999 2.152112719282027 2.151959955814885 2.151786259922079 2.151591631598677 2.151386070838564 2.151159577634396 2.150921151977542 2.150671793858013 2.150411503264386 2.150140280183719 2.149878124601456 2.149605036501318 2.149343015865197 2.149090062673027 2.148837176902658 2.148585358529708 2.148353607527423 2.148122923866508 2.147904307514969 2.147705758437928 2.147510276597442 2.147325861952305 2.147143514457847 2.146984234065719 2.146837020723668 2.146692874375312 2.146570794959896 2.146451782412041 2.146345836661487 2.146243957632828 2.146154145245232 2.146078399412156 2.146016720041053 2.145958107033066 2.145913560282716 2.145882079677582 2.145854665097965 2.145831316416555 2.145823033498076 2.145827816198932 2.145826664366835 2.145840577840437 2.145868556448933 2.14589060001168 2.145926708337783 2.14596888122569 2.146014118462765 2.146065419824861 2.146120785075881 2.146181213967329 2.146245706237849 2.146306261612765 2.146380879803602 2.146451560507601 2.146526303407228 2.14659710816967 2.146672974446324 2.146743901872276 2.146819890065774 2.146891938627688 2.146969047140963 2.147032215170064 2.147100442260409 2.147163727937798 2.147233071707826 2.147288473055296 2.147338931443615 2.147385446314185 2.147438017085785 2.147475643153946 2.14749932389031 2.147529058641988 2.147543846730908 2.147555687453149 2.14756258007827 2.147555523848633 2.147545517978709 2.147520561654385
 7.57 2.142240358105686 2.142098426763542 2.141935515031535 2.141741622904795 2.141546750377288 2.141329897441768 2.141092064089715 2.140852250311272 2.140602456095168 2.140350681428629 2.140088926297291 2.139835190685089 2.139582474574153 2.139338777944681 2.139095100774812 2.138861443040487 2.138638804715301 2.138427185770347 2.138226586174049 2.138037005891988 2.13784944488672 2.137682903117581 2.137519380540486 2.137376877107722 2.137238392767724 2.137110927464851 2.136997481139143 2.136896053726082 2.136797645156333 2.136712255355479 2.13664088424375 2.136582531735741 2.136527197740121 2.136485882159331 2.136447584889279 2.13642330581902 2.136413044830429 2.136406801797869 2.136404576587841 2.136416369058635 2.136432179059965 2.136462006432601 2.136495851007987 2.136534712607848 2.136577591043801 2.136635486116941 2.136687397617425 2.136753325324052 2.136815269003827 2.136891228411517 2.136972203289203 2.137048193365818 2.137128198356674 2.137214217962992 2.137295251871409 2.137380299753485 2.137471361265195 2.137557436046422 2.137648523720429 2.137735623893329 2.137827736153546 2.137904860071266 2.13798799519788 2.138066141065416 2.138150297185967 2.1382194630511 2.138284638131274 2.138354821875228 2.138411013709375 2.138463213037186 2.138520419238559 2.13855363166918 2.138592849659883 2.138628072515993 2.138648299516663 2.138655529914205 2.13866776293341 2.138655997770854
 7.589999999999999 2.132683295072591 2.132541197620194 2.132379072317945 2.132205919161038 2.132011738143518 2.131795529258234 2.131578292496779 2.131339027849424 2.131098735305044 2.130857414851036 2.130615066473222 2.130372690155748 2.130128285880978 2.12989485362937 2.129670393379349 2.129455905107171 2.129242388786779 2.129039844389642 2.1288572718846 2.128676671237685 2.128507042411941 2.12834938536724 2.128203700060075 2.128069986443356 2.127949244466196 2.12783047407368 2.127733675206638 2.127640847801395 2.127559991789524 2.127483107097585 2.127428193646853 2.127377251353043 2.127330280126019 2.127296279869501 2.127275250480763 2.127268191850312 2.127265103861572 2.127265986390552 2.127280839305503 2.127299662466571 2.127331455725442 2.12736821892497 2.127409951898809 2.127464654471022 2.127514326455691 2.127577967656519 2.127646577866416 2.127719156867076 2.127796704428558 2.127879220308845 2.127965704253394 2.128057155994692 2.128154575251783 2.128245961729802 2.128342315119491 2.128443635096715 2.128549921321958 2.12864117343982 2.1287473910785 2.128849573849275 2.128946721345959 2.129038833144371 2.129136908801781 2.129229947856348 2.129317949826555 2.129411914210636 2.129491840485982 2.129566728108559 2.129647576512294 2.129713385108473 2.129775153285117 2.129832880406354 2.129885565811784 2.129934208815833 2.129968808707098 2.129999364747686 2.13001587617254 2.130037342188763
 7.61 2.12342352627528 2.123292264454249 2.12313092782098 2.122968516370732 2.122775030097628 2.122579468994609 2.122362833053378 2.122134122264334 2.121904336616498 2.12167347609743 2.121441540693137 2.121208530387975 2.120984445164536 2.120760285003535 2.120545049883678 2.120340739781533 2.120146354671381 2.119962894525066 2.119779359311834 2.119617748998162 2.119467063547577 2.119317302920475 2.119190467073917 2.119065555961431 2.118952569532792 2.118851507733805 2.118763370506073 2.118678157786754 2.118605869508314 2.118546505598273 2.118500065978937 2.11845655056712 2.118426959273865 2.118410292004153 2.118397548656597 2.118387729123137 2.118401833288722 2.11840986103098 2.118431812219883 2.118467686717407 2.118507484377177 2.1185512050441 2.118608848554003 2.11867041473325 2.118736903398354 2.118807314355582 2.118882647400551 2.118961902317809 2.11905607888042 2.11914417684953 2.119247195973924 2.119345135989584 2.119447996619226 2.11955477757184 2.119657478542209 2.119764099210435 2.119876639241438 2.119994098284464 2.12010547597257 2.120212771922114 2.120325985732218 2.120433116984247 2.120536165241252 2.12064413004743 2.120748010927557 2.120846807386424 2.120940518908251 2.121030144956111 2.121125684971333 2.121206138372891 2.121282504556805 2.121353782895512 2.121421972737241 2.121474073405374 2.121533084197806 2.121577004386282 2.121616833215743 2.121642569903651
 7.63 2.114455047867582 2.114324623396769 2.114174077642434 2.114012410599897 2.113828622263357 2.113634712625848 2.113428681679181 2.113220529413879 2.113002255819107 2.112771860882589 2.112549344590512 2.112336706927436 2.112122947876181 2.111908067417712 2.111713065531015 2.111517942192961 2.111332697378169 2.111158331058848 2.110993843204644 2.110841233782474 2.110699502756339 2.110568650087151 2.110450675732531 2.110343579646613 2.110239361779828 2.110147022078686 2.110066560485551 2.109999976938401 2.109945271370584 2.109893443710563 2.109855493881656 2.109820421801763 2.109798227383088 2.109788910531848 2.109783471147979 2.109791909124831 2.109814224348852 2.109839416699264 2.109868486047736 2.109901432258043 2.109958255185717 2.110008954677689 2.110074530571924 2.110142982697051 2.110216310871976 2.110293514905489 2.110385594595872 2.110471549730483 2.110572380085345 2.110677085424715 2.110776665500655 2.110891120052588 2.110999448806845 2.111112651476208 2.11123172775944 2.111344677340812 2.111472499889614 2.111585195059662 2.111713762488799 2.111836201798378 2.111954512592753 2.11207769445874 2.112185746965089 2.112308669661938 2.112417462080256 2.112531123731287 2.112640654105977 2.112745052674396 2.11284531888515 2.112940452164793 2.113021451917211 2.113107317523022 2.113189048338948 2.113256643697192 2.113329102904793 2.113388425242992 2.113431609966566 2.113481656303177
 7.65 2.105738856063499 2.105619270639349 2.105479517945088 2.105318597976098 2.105146510726654 2.10496325618988 2.104767834357692 2.104561245220739 2.104352488768326 2.104142564988334 2.103930473867134 2.103728215389483 2.103523789538427 2.103329196295177 2.103134435638993 2.102958507547047 2.102782411994286 2.102627148953283 2.102472718394079 2.102339120284017 2.102206354587571 2.102084421266158 2.101974320277952 2.101876051577682 2.101790615116425 2.101717010841386 2.101645238695678 2.101586298618086 2.101540190542823 2.101496914399285 2.101466470111785 2.101448857599292 2.101435076775152 2.101434127546799 2.101437009815472 2.101452723475908 2.10148226841603 2.101514644516631 2.101551851651051 2.101601889684833 2.101655758475388 2.101724457871639 2.101785987713658 2.1018623478323 2.101952538048827 2.102037558174517 2.102135408010271 2.102228087346215 2.102335595961283 2.102446933622797 2.102563100086044 2.102674095093832 2.102798918376053 2.102919569649222 2.10304404861602 2.103173354964822 2.103306488369217 2.103435448487523 2.10355923496229 2.103687847419797 2.103822285469537 2.103950548703702 2.104074636696647 2.104203549004357 2.1043272851639 2.104446844692873 2.10457122708884 2.104680431828759 2.104795458368407 2.104895306141788 2.105000974560541 2.105092463013332 2.105188770865245 2.105270897457165 2.105347842105138 2.105420604099745 2.105489182705453 2.105542577159958
 7.67 2.097266947136113 2.097148202433009 2.097019244951601 2.09686907468733 2.096707691634545 2.096525095786458 2.096341287135093 2.096145265671219 2.095947031384279 2.095747584262311 2.095546924291863 2.095354051457891 2.09515996574366 2.094975667130625 2.094800155598313 2.094633431124195 2.094477493683541 2.09433134324928 2.094195979791841 2.094071403278994 2.093947613675669 2.093844610943787 2.093744395042064 2.093664965925814 2.093587323546748 2.093512467852759 2.093459398787696 2.093409116291139 2.093370620298154 2.093345910739051 2.093322987539126 2.093313850618399 2.093307499891338 2.093314935266581 2.093335156646646 2.093359163927634 2.093385956998923 2.093426535742852 2.093480900034403 2.093529049740864 2.093599984721494 2.093665704827175 2.093745209900055 2.093828499773181 2.093915574270134 2.094017433204638 2.094123076380178 2.0942225035896 2.094336714614706 2.094454709225836 2.094577487181448 2.094705048227688 2.09482639209795 2.094962518512425 2.09509342717765 2.09522911778604 2.095369590015419 2.095504843528533 2.095643877972569 2.095778692978651 2.095918288161338 2.096062663118107 2.096191817428834 2.096326750655261 2.09646646234046 2.096590952008281 2.096720219162803 2.096845263287768 2.096965083846005 2.09708068027886 2.097191052005599 2.097307198422814 2.097408118903822 2.09750481279805 2.097587279430414 2.097674518100691 2.097747528082883 2.097815308624569
 7.69 2.089009317416511 2.08889041508712 2.088762254943421 2.088623836980914 2.08846316119402 2.088301227576041 2.088118036119102 2.087932586814091 2.08774487965059 2.08755591461679 2.087375691699414 2.087193210883611 2.087019472152864 2.086844475488867 2.086679220871413 2.086532708278263 2.086386937685008 2.086249909064928 2.086123622388833 2.086018077624909 2.085913274738542 2.085810213692144 2.085727894444966 2.085657316952899 2.085588481168281 2.085532387039677 2.085488034511663 2.085455423524599 2.085426554014393 2.085399425912255 2.08539503914445 2.08539439363203 2.085395489290571 2.085421326029892 2.085438903753772 2.085470222359656 2.085515281738353 2.085564081773725 2.085625622342369 2.085680903313292 2.085759924547574 2.085833685898023 2.08592018720883 2.086010428315204 2.086115409043004 2.086214129208366 2.086326588617317 2.086442787065383 2.086563724337186 2.086689400206038 2.086818814433522 2.086942966769068 2.087080856949516 2.087223484698677 2.087360849726886 2.087502951730534 2.087649790391612 2.087790365377229 2.087946676339135 2.088086722913226 2.088232504719044 2.088383021359275 2.088528272419225 2.088668257466307 2.088813976049499 2.088953427698813 2.08908861192474 2.089229528217697 2.089354176047463 2.089485554862605 2.089610664089899 2.089721503133743 2.089838071375558 2.089939368173181 2.090046392860257 2.09013814474562 2.090225623112657 2.090308827218678
 7.71 2.080921963292734 2.080814904968345 2.080697544259724 2.08055888116243 2.080409915670955 2.080248647778689 2.080086077477858 2.079911204759467 2.079735029613232 2.079556552027499 2.079386771989158 2.079214689483555 2.079051304494381 2.078896617003569 2.078750626991172 2.078614334435238 2.078477739311673 2.078360841594102 2.078253641253711 2.078147138259097 2.078061332576093 2.077977224167596 2.07790381299338 2.07784309900991 2.077793082170135 2.077744762423285 2.077709139714651 2.077686213985363 2.077674985172156 2.077666453207128 2.077660618017493 2.077667479525325 2.077688037647285 2.077711292294359 2.077747243371567 2.077796890777676 2.077839234404905 2.077905274138614 2.077965009856993 2.078038441430737 2.078114568722719 2.078205391587649 2.078299909871725 2.078397123412282 2.078509032037428 2.07861563556567 2.078734933805538 2.078858926555195 2.078986613602042 2.079118994722317 2.079255069680678 2.079395838229786 2.079541300109879 2.07969045504833 2.07983430275921 2.079982842942829 2.080135075285278 2.080292999457963 2.080445615117125 2.080601921903356 2.080763919441109 2.080909607338192 2.081070985185264 2.081217052555316 2.081377809003145 2.081524254064826 2.081665387257162 2.081811208077145 2.081951716001393 2.082087910485585 2.082218790963894 2.082345356848395 2.08247660752849 2.082592542370299 2.082704160716062 2.082801461883525 2.082903445165319 2.08299110982833
 7.730000000000001 2.073003881208751 2.072907668499604 2.072791109296368 2.072663203594659 2.072514951389044 2.072364352672992 2.072213407438833 2.072049115677688 2.071883477379402 2.071726492532475 2.071566161123964 2.071404483139402 2.071261458562693 2.071117087376 2.070981369559635 2.070855305091926 2.07074789394909 2.070640136105092 2.070543031531489 2.070456580197281 2.070380782068742 2.070315637109246 2.070261145279084 2.070208306535282 2.070168120831394 2.070138588117304 2.070111708339007 2.07010748143839 2.070094907353003 2.070104986015818 2.070117717354985 2.070133101293579 2.070161137749338 2.070202826634391 2.070247167854979 2.070295161311174 2.070355806896582 2.070429104498037 2.070497053995297 2.070577655260721 2.070672908158948 2.070770812546554 2.070872368271721 2.070977575173875 2.071097433083335 2.071219941820946 2.071337101197701 2.071467911014359 2.071613371061058 2.071752481116916 2.071896240949617 2.072043650315009 2.072195708956668 2.072351416605478 2.072501772979189 2.072666777781965 2.07282643070394 2.072990731420746 2.073149679593047 2.073322274866061 2.073480516869071 2.073642405214934 2.073809939499573 2.073972119301475 2.074128944181166 2.074290413680687 2.074447527323061 2.07459928461175 2.074745685030106 2.074896728040811 2.075033413085317 2.075174739583264 2.075301706931907 2.075433314505522 2.075550561654812 2.075672447706298 2.07577997196171 2.075883133697365
 7.75 2.06523306766345 2.065136702159059 2.065030946504872 2.064914800696557 2.064776264728752 2.064637338595011 2.064487022287761 2.064343315798237 2.064189219116417 2.064041732230944 2.063892855129045 2.063751587796438 2.063618930217232 2.063494882373821 2.063379444246767 2.06327261581468 2.06316539705408 2.063077787939265 2.06300078844216 2.062933398532161 2.062866618175975 2.062820447337446 2.062775885977376 2.062742934053341 2.062710591519494 2.062700858326359 2.062692734420627 2.062687219744929 2.062693314237616 2.062712017832522 2.06273433045872 2.062768252040271 2.06281478249597 2.062854921739071 2.062917669677023 2.062983026211178 2.063051991236507 2.063124564641298 2.063209746306853 2.063308536107169 2.06340093390862 2.063506939569628 2.063626552940318 2.063739773862181 2.063866602167713 2.063997037680058 2.064131080212634 2.06426972956876 2.064421985541267 2.064568847912106 2.064719316451946 2.064874390919765 2.065043071062433 2.065206356614288 2.0653632472967 2.065534742817634 2.065700842871197 2.065881547137187 2.066046855280621 2.066226766951273 2.066391281783182 2.066569399394172 2.066743119385355 2.066911441340626 2.06708436482615 2.067251889389846 2.06741501456086 2.067572739849022 2.067735064744317 2.067891988716322 2.068044511213655 2.068191631663404 2.068333349470558 2.068470664017424 2.068603574663032 2.068731080742549 2.068843181566661 2.068960876420974
 7.77 2.057615519209649 2.057530002479127 2.057425052391415 2.05730966894224 2.057181852126304 2.057053601937246 2.05692391836759 2.056781801408682 2.05664825105063 2.05651226728222 2.056383850090845 2.056252999462405 2.056140715381212 2.056026997829886 2.055921846789237 2.055835262238149 2.055748244153444 2.055679792509749 2.055612907279346 2.055565588432026 2.05551783593492 2.055481649752335 2.055457029845577 2.055432976172764 2.055420488688635 2.055419567344348 2.055431212087277 2.055444422860787 2.055459199604019 2.055497542251654 2.055527450733673 2.05557992497511 2.055635964895797 2.055693570410102 2.055754741426657 2.055839477848078 2.055916779570679 2.056007646484181 2.056101078471403 2.056208075407957 2.056318637161927 2.056432763593548 2.056559454554864 2.056680709889395 2.056815529431781 2.056963913007432 2.057105860432153 2.057251371511782 2.057411446041801 2.057565083806954 2.057733284580845 2.057895048125539 2.058071374191146 2.058241262515404 2.058415712823251 2.058594724826389 2.058767298222844 2.058955432696509 2.059137127916695 2.059313383537653 2.05949419919811 2.059679574520783 2.059859509111889 2.060044002560649 2.060223054438782 2.060397664299994 2.060565831679456 2.060739556093276 2.060907837037964 2.061071673989888 2.061239066404721 2.061393013716887 2.061550515338989 2.061693570661238 2.061831179050871 2.06197433985156 2.062102052382817 2.062225315939386
 7.790000000000001 2.050150232453131 2.050065566045501 2.049971423515863 2.049865804859999 2.049750710072681 2.049633139147628 2.049504092077458 2.04938256885363 2.049259569466376 2.049134093904628 2.049026142155938 2.048916714206385 2.048814810040483 2.048721429641075 2.048636572989215 2.048560240064055 2.048493430842716 2.048446145300146 2.048398383408984 2.048360145139404 2.048333430458959 2.048307239332411 2.04830157172156 2.048297427585059 2.048303806878224 2.048312709552839 2.048333135556948 2.048366084834641 2.048400557325835 2.048446552966046 2.048496071686147 2.048558113412132 2.048622678064856 2.048699765559781 2.048779375806704 2.048862508709487 2.048958164165767 2.049067342066673 2.049169042296521 2.049284264732511 2.049403009244413 2.049535275694244 2.04967106393594 2.049809373815019 2.049952205168232 2.050108557823218 2.050258431598135 2.050421826301301 2.050579741730809 2.050751177674151 2.050926133907823 2.051105610196927 2.051279606294766 2.051467121942425 2.051648156868356 2.051834710787941 2.052024783403063 2.052209374401651 2.052397483457237 2.052591110228489 2.052788254358746 2.052970915475542 2.053167093190122 2.053358787096951 2.053543996773219 2.053724721778328 2.053909961653383 2.054089715920672 2.054273984083132 2.054443765623816 2.054618060005347 2.054786866669369 2.054951185035985 2.055100014503189 2.055253354446297 2.055402204217359 2.055546563144572 2.055674430531687
 7.81 2.042856204051698 2.042772389496198 2.042689056490797 2.042594205031332 2.04248983511264 2.042372946728522 2.042264539871689 2.042154614533708 2.042042170704937 2.041938208374448 2.041840727529951 2.041741728157704 2.041660210242418 2.041587173767152 2.041522618713205 2.041466545059993 2.041419952784927 2.041382841863276 2.041345212268027 2.041328063969735 2.041320396936364 2.041314211133127 2.041318506522309 2.04133428306309 2.041360540711357 2.041389279419506 2.041428499136243 2.041470199806372 2.041524381370575 2.041581043765186 2.041649186921963 2.04171981076784 2.041802915224682 2.041889500209026 2.04197856563182 2.042080111398148 2.042184137406954 2.042302643550752 2.042422629715331 2.042547095779456 2.042684041614557 2.042824467084406 2.042968372044802 2.043115756343229 2.043275619818519 2.043429962300504 2.043598783609662 2.043770083556748 2.04394486194243 2.044124118556907 2.044307853179518 2.044494065578362 2.04467575550988 2.044870922718458 2.045059566936003 2.045262687881527 2.045460285260704 2.045662358765442 2.04585790807343 2.046057932847682 2.046262432736082 2.046461407370904 2.046654856368348 2.046853779328041 2.047056175832558 2.047253045446913 2.047444387718055 2.047631202174355 2.04782248832508 2.048008245659866 2.04818847364818 2.048364171738775 2.048534339359138 2.048698975914931 2.048859080789421 2.049013653342911 2.049163692912152 2.049308198809757
 7.829999999999999 2.035742430714242 2.035669469520629 2.035586947980583 2.035502866089991 2.035409223843757 2.03531402123576 2.035206258258805 2.035106934904565 2.03501605116352 2.034921607024882 2.034845602476516 2.034767037504856 2.034696912094806 2.034644226229642 2.034589979890898 2.034554173058254 2.034527805709407 2.03450087781994 2.034493389363183 2.034496340310065 2.034499730628959 2.034512560285518 2.034536829242508 2.034562537459625 2.034598684893319 2.03464627149659 2.034696297218795 2.03475776200544 2.03483166579796 2.0348970085335 2.034984790144683 2.035065010559372 2.035167669700425 2.035262767485439 2.035370303826494 2.035481278629879 2.035604691795823 2.035731543218205 2.035860832784266 2.036003560374311 2.036148725861402 2.036298329111045 2.036450369980869 2.036615848320295 2.036774763970205 2.036947116762591 2.037123906520212 2.037303133056229 2.037486796173841 2.037683895665912 2.037874431314588 2.038069402890909 2.038268810154414 2.038471652852734 2.038667930721186 2.038878643482346 2.039083790845633 2.039292372506865 2.039496388147826 2.039713837435813 2.03991572002318 2.040132035546877 2.040332783627975 2.040546963871191 2.040746575864399 2.04095061917814 2.041159093365119 2.041352997959696 2.041550332477372 2.041743096414266 2.041940289246585 2.042121910430082 2.042298959399516 2.042479435568099 2.04264633832693 2.042816667044437 2.042973421065795 2.043123599712347
 7.850000000000001 2.028827909199836 2.028765802858687 2.028694094700448 2.028620784721058 2.028527872915488 2.028443359277692 2.028357243800567 2.028278526475892 2.028198207294268 2.028115286245042 2.028049763316235 2.027991638494452 2.027941911764787 2.027899583110729 2.027876652514047 2.027851119954678 2.0278359854106 2.027839248857708 2.027841910269669 2.02785496961778 2.027877426870815 2.027911281994862 2.027945534953159 2.028001185705914 2.028047234210127 2.028114680419396 2.028174524283718 2.02825576574929 2.02833840475829 2.028424441248659 2.028520875153874 2.028620706402712 2.028722934919009 2.028837560621406 2.028954583423097 2.02908400323156 2.029216819948287 2.029353033468502 2.029500643680877 2.029652650467231 2.029807053702237 2.029964853253105 2.030136048979267 2.030299640732053 2.030477628354362 2.030658011680316 2.030852790534917 2.031040964733697 2.031232534082348 2.031428498376358 2.031636857400635 2.03184061092912 2.0320467587244 2.032257300537303 2.032472236106499 2.032680565158083 2.032893287405152 2.033110402547383 2.033330910270589 2.033545810246284 2.033765102131228 2.033988785566969 2.034206860179381 2.03441932557819 2.034636181356491 2.034847427090268 2.035053062337892 2.035263086639624 2.035468499517103 2.035677300472832 2.035871488989654 2.036070064530218 2.036253026536444 2.036441374428978 2.036624107606634 2.03679122544584 2.036963727300067 2.037121612499256
 7.869999999999999 2.022141636316844 2.022080386299841 2.022018493415573 2.02194695766003 2.021874779028244 2.021800957514247 2.021725493111027 2.021648385810465 2.021588635603281 2.021526242478959 2.021471206425669 2.021434527430185 2.021405205477792 2.021374240552186 2.021360632635366 2.021356381707523 2.021360487746915 2.02137495072974 2.021397770629998 2.02143094741935 2.021474481066963 2.021518371539355 2.021572618800229 2.021638222810296 2.021705183527098 2.02178250090482 2.021862174894093 2.021953205441793 2.022045592490829 2.022151335979926 2.022257435843402 2.022366892010936 2.022488704407324 2.022622872952238 2.022749397559968 2.022888278139163 2.02303051459256 2.023185106816705 2.02333205470168 2.023493358130798 2.023667016980314 2.023833031119119 2.02401340040842 2.02419612470143 2.024382203843028 2.024571637669437 2.024765426007872 2.024961568676193 2.025172065482551 2.025375916225019 2.025583120691223 2.025804678657962 2.026019589890822 2.026237854143784 2.026460471158819 2.026677440665485 2.026897762380506 2.027132436007352 2.027351461235811 2.027584837741548 2.027811565185659 2.028032643214225 2.028258071457849 2.028477849531187 2.02870197703248 2.028921453543068 2.029144278626906 2.029361451830062 2.029573972680225 2.029779840686183 2.029991055337314 2.030196616103059 2.030387522432391 2.030582773753276 2.030772369472125 2.030956308973247 2.031125591618283 2.031299216745639
 7.889999999999999 2.015661608922048 2.015610216682271 2.015550140940217 2.015489381691926 2.015426938932494 2.015364812656027 2.015300002855602 2.015243509523203 2.015194332649666 2.015153472224608 2.015118928236347 2.015092700671826 2.015073789516515 2.015063194754314 2.015070916367451 2.015086954336364 2.015102308639589 2.015136979253621 2.01516996615279 2.015224269309112 2.015277888692145 2.015341824268829 2.015417076003322 2.015492643856834 2.015569527787441 2.015666727749906 2.015756243695481 2.015858075571714 2.015970223322231 2.016085686886533 2.016202466199765 2.016331561192493 2.01646297179046 2.016606697914352 2.016742739479541 2.016891096395824 2.017052768567167 2.017206755891423 2.017374058260055 2.01754367555785 2.017726607662624 2.017901854444919 2.018090415767695 2.018283291486012 2.018478481446709 2.018676985488072 2.018878803439494 2.019093935121134 2.019303380343559 2.01951513890739 2.01973121060293 2.019961595209792 2.020184292496519 2.020412302220192 2.020632624126038 2.020868257947021 2.021096203403439 2.021329460202502 2.021566028037906 2.021796906589405 2.022032095522372 2.022271594487346 2.022495403119588 2.022732521038613 2.022964947847726 2.023191683133545 2.023411726465522 2.023637077395449 2.023856735456967 2.024080700165057 2.024288971015535 2.024502547484529 2.024710429027957 2.024912615080997 2.025099105057544 2.025290898349664 2.025476994327045 2.025657392336433
 7.91 2.009384823919795 2.009344290892 2.009294034136844 2.009244053650418 2.00919334942788 2.00914092146341 2.009087769750171 2.009041894280249 2.009014295044595 2.008982972032956 2.008959925233799 2.008954154634229 2.008956660219899 2.008966441974912 2.00898449988172 2.009011833921008 2.009047444071578 2.009102330310224 2.009156492611599 2.009220930948069 2.009285645289577 2.009369635603477 2.00945490185438 2.009541444003981 2.009638262010886 2.009747355830425 2.009856725414465 2.009968370711211 2.010091291665002 2.010226488216098 2.010352960300458 2.010491707849523 2.010633730789971 2.010787029043484 2.010942602526498 2.011101451149948 2.011262574819004 2.011435973432805 2.011612646884179 2.011791595059364 2.01197381783771 2.012169315091389 2.012368086685084 2.012569132475678 2.012773452311937 2.01298104603418 2.013191913473947 2.013407054453656 2.013624468786261 2.013846156274887 2.014081116712475 2.014309349881411 2.014541855553149 2.014767633487824 2.015006683433866 2.015251005127601 2.015487598292842 2.015729462640481 2.015964597868068 2.016204003659384 2.016447679684007 2.016684625596875 2.016926841037834 2.017162325631183 2.017402078985216 2.017637100691752 2.017875390325652 2.018098947444349 2.018325771587345 2.018557862275722 2.018774219011633 2.018994841277796 2.01919972853697 2.019409880231433 2.019614295782449 2.01981397458973 2.020006916030887 2.020185119460881
 7.929999999999999 2.003309278261158 2.003268605862052 2.003229169915276 2.003189970416969 2.003150007362349 2.003109280745671 2.003075790560182 2.003041536798068 2.003023519450394 2.003013738507034 2.003011193956602 2.003016885786363 2.00302981398215 2.003060978528267 2.003089379407385 2.003137016600431 2.003193890086474 2.003259999842599 2.003334345843776 2.003409928062719 2.003494746469747 2.003589801032625 2.003686091716407 2.003792618483268 2.003910381292334 2.004029380099496 2.004149614857226 2.004282085514376 2.004414792015984 2.00455073430306 2.004697912312369 2.004847325976208 2.004998975222176 2.005161859972941 2.005327980145983 2.005497335653356 2.00567792640142 2.00585175229058 2.006037813215009 2.006227109062369 2.006428639713528 2.006624405042259 2.006831404914943 2.00704263919026 2.007247107718872 2.007463810343101 2.007684746896601 2.007907917204019 2.008145321080653 2.0083759583321 2.008609828753898 2.008837932131164 2.009079268238217 2.009323836838203 2.009562637682708 2.009814670511364 2.01006093505145 2.010301431017485 2.010555158110812 2.01079311601918 2.011045304416311 2.011291722961473 2.011541371299027 2.011786249057988 2.012024355851562 2.012266691276686 2.012504254913558 2.012745046325158 2.012981065056767 2.013211310635472 2.013435782569672 2.013664480348572 2.013877403441669 2.014095551298236 2.014297923346797 2.01450451899459 2.014706337627035 2.014892378607179
 7.95 1.997411968943115 1.997382158571632 1.997353545231863 1.997325128919996 1.997285909631309 1.997265887360128 1.997244062099784 1.997229433842563 1.99722300257964 1.997223768301016 1.997232730995448 1.99725889065036 1.997292247251762 1.997333800784156 1.997393551230427 1.997452498571744 1.997519642787437 1.997606983854876 1.997692521749345 1.997789256443901 1.997885187909233 1.997991316113509 1.998107641022222 1.99823516259802 1.99835388080054 1.998483795586226 1.998624906908142 1.998767214715783 1.998911718954875 1.999067419567164 1.999225316490207 1.99938540965715 1.999547698996498 1.999721184431883 1.999897865881823 2.000076743259469 2.000267816472356 2.000462085422131 2.000648550004295 2.000857210107916 2.00106006561535 2.001265116401952 2.001482362335774 2.001692803277265 2.001917439078956 2.002144269585143 2.00237429463156 2.00260751404505 2.002834927643222 2.003074535234105 2.003318336615797 2.003565331576102 2.003806519892164 2.004059901330095 2.004308475644586 2.00456024257853 2.004805201862617 2.005064353214939 2.005317696340577 2.005564230931184 2.00582595666457 2.00608087320426 2.00632998019907 2.006583277282656 2.006829764073062 2.00708144017227 2.00732730516573 2.007567358621889 2.007801600091718 2.008040029108222 2.008272645185949 2.008500447820495 2.008731436487994 2.00894761064461 2.009157969726014 2.009373513146862 2.009573240300261 2.009777150557226
 7.97 1.991692893007745 1.99167394604531 1.991645157088666 1.991627526134047 1.991609053176791 1.991589738211295 1.991578581230974 1.991585582228207 1.991589741194282 1.991612058119326 1.991640532992232 1.991678165800585 1.991732956530569 1.991784905166877 1.991856011692611 1.991936276089172 1.992024698336149 1.992122278411197 1.992230016289905 1.992336911945669 1.992453965349542 1.992581176470092 1.992709545273239 1.9928380717221 1.992987755776816 1.993128597394372 1.993280596528421 1.993433753129088 1.993589067142775 1.993756538511957 1.99392516717497 1.994105953065793 1.994277896113826 1.994462996243653 1.994650253374809 1.99483966742153 1.995042238292504 1.995235965890608 1.995442850112645 1.995652890849069 1.995865087983705 1.996080441393464 1.996308950948045 1.996529616509638 1.996763437932616 1.996991415063218 1.99723154773923 1.997474835789654 1.997711279034378 1.997961877283826 1.998204630338617 1.998461537989204 1.998712600015512 1.998965816186572 1.99922418626014 1.999484709982315 1.999740387087151 1.999999217296256 2.000261200318394 2.000517335849068 2.000778623570106 2.001032063149236 2.001290654239657 2.001553396479594 2.001809289491862 2.002060332883409 2.002314526244859 2.002563869150046 2.002807361155545 2.003044001800187 2.003285790604581 2.003521727070616 2.003752810680965 2.003977040898579 2.004196417166171 2.004409938905702 2.004618605517849 2.004821416381481
 7.99 1.98615004754144 1.986131965352233 1.986114002532657 1.986107159078995 1.986099434986641 1.986090830250062 1.986100344862756 1.986107978817197 1.986133732104781 1.986166604715757 1.986216596639159 1.986274707862723 1.986339938372808 1.986414288154296 1.9864957571905 1.986597345463053 1.986697052951798 1.986815879634667 1.986934825487555 1.987062890484188 1.98719107459598 1.987330377791889 1.987479800038262 1.987629341298674 1.98778100153376 1.987942780701045 1.988106678754757 1.988271695645642 1.988447831320769 1.98862608572333 1.988805458792429 1.988987950462867 1.989181560664923 1.98937728932412 1.989575136360996 1.989776101690854 1.989989185223519 1.990194386863077 1.990411706507618 1.990632144048958 1.990855699372371 1.991081372356297 1.991310162872061 1.991542070783568 1.991787095947004 1.992024238210523 1.99226549741393 1.992518873388358 1.992766365955935 1.993015974929449 1.993279700112 1.993537541296649 1.993787498266063 1.994051570792148 1.994319758635676 1.994581061545909 1.994845479260209 1.995114011503655 1.995376657988633 1.995642418414439 1.995903292466863 1.996167279817769 1.996434380124673 1.996696593030306 1.996952918162178 1.99721335513213 1.997466903535884 1.997725562952578 1.997978332944308 1.998224213055647 1.998465202813171 1.998700301724971 1.998940509280159 1.99917382494837 1.999392248179257 1.999614778401974 1.999832415024662 2.000033157433917
 8.01 1.980775429674132 1.980767213605344 1.980761078654939 1.980754024819245 1.980757052093715 1.980769160472883 1.980790349950329 1.980818620518621 1.980854972169259 1.980898404892617 1.980959918677862 1.981038513512885 1.981125189384212 1.981210946276914 1.981313784174512 1.981426703058865 1.981547702910069 1.981677783706329 1.981817945423838 1.981958188036651 1.982108511516535 1.982258915832835 1.982419400952315 1.982581966839002 1.982754613454023 1.982928340755427 1.983103148698012 1.983289037233136 1.983477006308526 1.983667055868079 1.983858185851655 1.984061396194866 1.984256686828856 1.984464057680074 1.984673508670044 1.984886039715122 1.985109650726253 1.985326341608715 1.985555112261861 1.985776962578855 1.986010892446392 1.986247901744426 1.986487990345877 1.986731158116342 1.986976404913792 1.987224730588269 1.987476134981567 1.987730617926916 1.987988179248654 1.988249818761894 1.988513536272181 1.988781331575148 1.989043204456161 1.989317154689957 1.989585182040282 1.989857286259509 1.990122467088266 1.990390724255044 1.990664057475801 1.990940466453569 1.99120995087804 1.991474510425153 1.991742144756677 1.992013853519781 1.9922806363466 1.992540492853797 1.992804422642113 1.993062425295914 1.993314500382733 1.993560647452799 1.993811866038568 1.994056155654237 1.994295515795264 1.99452894593787 1.994756445538541 1.994988014033519 1.995204650838295 1.995415355347081
 8.029999999999999 1.975589036578537 1.975591687960624 1.975595382589975 1.975600120462965 1.9756139015751 1.975636725920985 1.975667593494278 1.975707504287639 1.975754458292675 1.975828455499877 1.975901495898547 1.975991579476726 1.976089706221108 1.976195876116949 1.976321089147972 1.976455345296264 1.976587644542164 1.976729986864148 1.976882372238708 1.977043800640215 1.977205272040789 1.977377786410154 1.977550343715486 1.977723943921259 1.977908586989079 1.978094272877516 1.978291001541929 1.978489772934277 1.978679587002937 1.978891443692499 1.97909434294357 1.979299284692558 1.979516268871461 1.979735295407641 1.979956364223591 1.980180475236706 1.980405628359034 1.980633823497026 1.980874060551284 1.981107339416292 1.981353659980153 1.981602022124305 1.981842425723245 1.982096870644235 1.982353356747006 1.982602883883456 1.982865451897341 1.983132060623957 1.983390709889819 1.983662399512329 1.983928129299443 1.984196899049325 1.984478708550001 1.984743557579 1.985022445902992 1.985295373277421 1.985571339446127 1.985850344140965 1.986123387081412 1.98640046797418 1.986671586512803 1.986945742377238 1.987223935233442 1.987497164732955 1.987763430512472 1.988032732193401 1.988297069381431 1.988555441666078 1.98881784862023 1.989074289799688 1.9893247647427 1.989569272969482 1.98981881398174 1.990051387262183 1.990288992274031 1.990510628460507 1.990737295244342 1.990956992027251
 8.050000000000001 1.970612865469412 1.970616385616344 1.97062091151484 1.97063544316132 1.970659980551347 1.970694523679591 1.970736072539789 1.970796627124691 1.970864187426008 1.970950753434348 1.971034325139148 1.971145902528594 1.971255485589545 1.97138307430744 1.971519668666202 1.971665268648141 1.971819874233838 1.971973485402036 1.972148102129515 1.972321724390966 1.972495352158852 1.972679985403271 1.972864624091805 1.973060268189367 1.973256917658039 1.973454572456902 1.973664232541865 1.973863897865485 1.974076568376773 1.974300244021006 1.974514924739524 1.974732610469522 1.974961301143838 1.975181996690732 1.975415697033656 1.975651402091025 1.975889111775972 1.976128825996109 1.976371544653262 1.976626267643222 1.976873994855474 1.977123726172922 1.977376461471614 1.977642200620452 1.977899943480901 1.97816168990669 1.978435439743505 1.978703192828679 1.978972948990871 1.979246708049739 1.979523469815613 1.979793234089152 1.980076000661001 1.980352769311438 1.980632539810019 1.980916311915208 1.981193085374013 1.9814738599216 1.981758635280916 1.982036411162296 1.982318187263062 1.982592963267124 1.982872738844571 1.983145513651247 1.983422287328335 1.983693059501925 1.983957829782577 1.984226597764878 1.984489363026996 1.984746125130221 1.984996883618505 1.985252638017994 1.98550138783655 1.985735132563276 1.98597287166802 1.986204604600889 1.986430330791743 1.986651049649693
 8.07 1.965841913602824 1.965855303812331 1.96587066264848 1.965895990107736 1.965931286185717 1.965975550877159 1.966028784175875 1.966099986074705 1.966179156565464 1.966276295638874 1.966380403284501 1.96650347949068 1.96663452424443 1.966774537531368 1.966922519335619 1.967090469639708 1.967256388424457 1.96743227566887 1.967609131350015 1.967794955442893 1.967990747920308 1.968187508752727 1.96838423790813 1.968592935351864 1.968801601046478 1.969012234951557 1.969232837023556 1.969446407215613 1.969669945477371 1.969896451754781 1.970123925989906 1.970353368120715 1.970594778080875 1.970828155799529 1.971073501201075 1.971310814204931 1.971561094725305 1.971803342670943 1.972057557944886 1.972314740444209 1.972573890059758 1.972836006675881 1.973101090170155 1.973359140413098 1.973629157267883 1.973902140590043 1.974178090227166 1.974447006018591 1.974728887795089 1.975004735378541 1.975282548581616 1.975564327207431 1.975849071049211 1.976126779889945 1.976418453502027 1.976703091646902 1.976981694074694 1.977263260523836 1.977548790720689 1.97783828437916 1.978120741200302 1.978397160871923 1.978677543068177 1.978961887449151 1.979240193660452 1.979511461332779 1.979777690081492 1.980046879506177 1.9803110291902 1.980578138700259 1.980830207585928 1.981085235379194 1.981335221593985 1.9815791657257 1.981817067250723 1.982049925625938 1.982275740288232 1.982496510653996
 8.09 1.961288178275446 1.961312439829253 1.961338633250989 1.961363758537162 1.961409815683443 1.961465804684633 1.961538725534622 1.961621578226338 1.961711362751694 1.961820079101529 1.961945727265537 1.962080307232196 1.962222818988683 1.962374262520796 1.962544637812851 1.96271394484759 1.96289218360607 1.963080354067555 1.963278456209394 1.963477490006895 1.963685455433197 1.963894352459129 1.964104181053068 1.964324941180784 1.964536632805287 1.964769255886662 1.964993810381896 1.965219296244705 1.965455713425352 1.965694061870452 1.96592434152278 1.966166552321069 1.966410694199801 1.966655767088992 1.966903770913967 1.967154705595139 1.967416571047768 1.967671367181724 1.967928093901241 1.968187751104657 1.968459338684163 1.968723856525529 1.968990304507838 1.969260682503199 1.96953299037647 1.969808227984959 1.97008639517813 1.970367491797296 1.970651517675311 1.970928472636246 1.971218356495074 1.971502169057333 1.971788910118792 1.972078579465107 1.972361176871473 1.972648702102267 1.972938154910688 1.973221535038385 1.973508842215085 1.97380007615821 1.974084236572492 1.974372323149578 1.974653335567629 1.974929273490911 1.975208136569391 1.975490924438306 1.975757636717749 1.976029273012227 1.976293832910231 1.976562315983787 1.976814721788007 1.977071049860631 1.977322299721566 1.977566470872414 1.977805562795997 1.978048574955877 1.978275506795864 1.978497357739525
 8.109999999999999 1.956948656823846 1.956973790987916 1.957008820622905 1.957045745725362 1.957102566291011 1.957168282314718 1.957242893790447 1.957336400711213 1.95744680306903 1.957567100854847 1.957704294058485 1.957850382668562 1.958014366672417 1.958177246056017 1.958360020803874 1.95854069089894 1.958732256322505 1.958932717054087 1.959143073071313 1.959354324349794 1.959575470863 1.959786512582116 1.960019449475907 1.960242281510564 1.96047700864955 1.960711630853441 1.960949148079751 1.961186560282764 1.961426867413352 1.961668069418786 1.961921166242544 1.962165157824111 1.962412044098771 1.962670824997398 1.962921500446236 1.963184070366673 1.963448534675008 1.963705893282218 1.963975146093711 1.964237293009074 1.964511333921819 1.964778268719119 1.965058097281538 1.965329819482757 1.96561543518929 1.965892944260197 1.966173346546788 1.966456641892323 1.966742830131705 1.967031911091168 1.96731388458795 1.967599750429978 1.967888508415524 1.968180158332877 1.968475699959986 1.968764133064122 1.96905645740151 1.969341672716967 1.969630778743538 1.969922775202112 1.970208661801041 1.970488438235755 1.970772104188363 1.971058659327251 1.971339103306678 1.971614435766358 1.971892656331041 1.972164764610087 1.972430760197034 1.972690642669158 1.972954411587027 1.973212066494053 1.973463606916029 1.973710032360672 1.973949342317146 1.974183536255593 1.974411613626644 1.974633573860936
 8.130000000000001 1.952798346623811 1.952823354648574 1.952869222104509 1.952916948988208 1.952983535295447 1.953059981021155 1.953146286159369 1.953249450703191 1.953372474644731 1.95350235797505 1.953651100684093 1.953808702760619 1.953985164192119 1.954170484964734 1.954354665063165 1.954557704470572 1.954760603168475 1.954974361136643 1.955186978352975 1.955410454793382 1.955643790431657 1.95586798523934 1.956103039185578 1.956338952236975 1.956586724357441 1.956824355508034 1.95707384564679 1.957315194728551 1.95756740270479 1.957821469523425 1.958077395128625 1.958335179460614 1.95859482245547 1.958846324044914 1.95910968415609 1.959374902711349 1.959642979628017 1.959912914818158 1.960184708188337 1.960459359639371 1.960725869066076 1.961005236357006 1.961287461394186 1.961562544052842 1.961849484201124 1.962129281699815 1.962412936402045 1.962698448152994 1.962986816789584 1.963279042140175 1.963573124024244 1.963861062252066 1.964151856624385 1.964446506932076 1.964734012955812 1.965024374465706 1.965318591220969 1.965605662969542 1.965896589447735 1.966191370379853 1.966479005477818 1.966760494440786 1.967045836954756 1.967334032692173 1.967607081311526 1.967892982456937 1.968162735757748 1.968436340828101 1.968704797266506 1.968966104655411 1.969231262560762 1.969480270531556 1.969733128099391 1.969980834778003 1.97022139006281 1.970456793430435 1.97068604433823 1.970909142223799
 8.15 1.948813245089672 1.948849128210253 1.94889583507515 1.948952365680998 1.949030720023626 1.949117898098022 1.949213899898298 1.949328725417639 1.949462374648252 1.949613847581306 1.949764144206871 1.949943264513841 1.950121208489862 1.950317976121242 1.950523567392869 1.95072898228811 1.95094522078871 1.951170282874685 1.951396168524203 1.951631877713471 1.951868410416601 1.95211476660548 1.952352946249631 1.952601949316067 1.95285177576914 1.953102425570381 1.953354898678339 1.953609195048408 1.953864314632654 1.954131257379629 1.954390023234184 1.954650612137275 1.954913024025759 1.955187258832189 1.955453316484602 1.955722196906295 1.955991900015602 1.956264425725663 1.956539773944184 1.956816944573192 1.957096937508786 1.957378752640881 1.957663389852944 1.957940849021725 1.95823113001698 1.958513232701195 1.958799156929292 1.959086902548341 1.959378469397256 1.95967285730649 1.959960066097727 1.960260095583556 1.960552945567154 1.96083961584195 1.961139106191293 1.961432416388105 1.961718546194534 1.9620074953616 1.96230126362883 1.962597850723895 1.962877256362235 1.963170480246679 1.963458522067058 1.963738381499814 1.964023058207607 1.964301551838902 1.964572862027568 1.964847988392453 1.965107930536969 1.965380688048663 1.965637260498777 1.965888647441813 1.966142848415085 1.966390862938267 1.966633690512934 1.966870330622095 1.967100782729728 1.967315046280299
 8.17 1.944980349673643 1.945015109110085 1.945072656952572 1.94513999319778 1.945218117841587 1.945316030879044 1.945422732304334 1.945548222110725 1.945692500290519 1.945855566834993 1.946027421734337 1.946207064977582 1.946407496552521 1.946605716445633 1.946823724641987 1.947041521125154 1.947269105877101 1.947507478878087 1.947744640106547 1.947983589538977 1.948232327149803 1.948481852911258 1.948733166793233 1.948994268763145 1.949247158785777 1.949510836823132 1.949776302834261 1.950033556775105 1.95030159859831 1.950571428253056 1.950833045684867 1.951106450835416 1.95137164364233 1.951648624038985 1.951917391954291 1.952198947312483 1.952472290032887 1.952747420029702 1.953035337211758 1.953315041482274 1.953597532738617 1.953882810872042 1.954159875767433 1.954449727303043 1.954742365350215 1.955027789773108 1.955316000428412 1.955606997165059 1.955900779823925 1.956197348237529 1.956486702229724 1.956779841615385 1.957074766200082 1.957373475779763 1.957665970140414 1.957961249057723 1.958249312296734 1.958541159611499 1.958836790744718 1.959125205427379 1.959417403378385 1.959703384304184 1.959992147898385 1.960274693841372 1.96055102179991 1.960831131426747 1.961105022360206 1.961371694223781 1.961643146625713 1.961907379158567 1.962166391398809 1.962428182906365 1.962674753224183 1.962925101877783 1.963158228374811 1.963396132204569 1.963627812837562 1.963844269725019
 8.19 1.941253657865178 1.941299294822665 1.941356685192264 1.941434828970689 1.941522726153869 1.941631376736917 1.941747780714085 1.941884938078722 1.942039848823225 1.942213512938978 1.942395930416287 1.942588101244318 1.942799025411013 1.943009702903014 1.943240133705574 1.94346931780246 1.94370925517586 1.943949945806272 1.944200389672395 1.944460586751008 1.944712537016851 1.94497524044249 1.945237696998185 1.945502906651748 1.945767869368391 1.946034585110576 1.946303053837855 1.946572275506701 1.946843250070338 1.947115977478562 1.947390457677558 1.94766669060971 1.947944676213402 1.948225414422819 1.948506905167736 1.948781148373305 1.949067143959837 1.94935489184257 1.949635391931443 1.949918644130851 1.950203648339408 1.950491404449689 1.950780912347979 1.951074171914008 1.951369183020682 1.951656945533812 1.951947459311829 1.952240724205499 1.952537740057632 1.952836506702782 1.953128023966942 1.953423291667236 1.953721309611596 1.954013077598449 1.954306595416382 1.954604862843806 1.954895879648621 1.955189645587866 1.955487160407368 1.955777423841381 1.956061435612226 1.956349195429915 1.956640702991779 1.956914957982084 1.957203960071644 1.957475708917425 1.957751204162145 1.95802044543387 1.958293432345598 1.958559164494846 1.958819641463223 1.959073862816001 1.959321828101679 1.959563536851541 1.959808988579211 1.960038182780197 1.960271118931432 1.960488796490811
 8.210000000000001 1.937639167190335 1.937684682859408 1.937751917286812 1.937839870469301 1.937928542402855 1.938046933082644 1.93817504250299 1.938331870657324 1.938497417538135 1.938672683136909 1.938866667444074 1.939079370448923 1.939291792139546 1.939523932502746 1.939755791523956 1.93999836918714 1.9402496654747 1.940502680367373 1.940765413844113 1.941027865881983 1.941292036456028 1.941556925539147 1.941833533101961 1.942109859112671 1.94237790353691 1.942657666337598 1.942938147474774 1.94321134690544 1.943495264583387 1.943769900459021 1.944057254479177 1.944336326586937 1.944617116721433 1.944899624817648 1.945194850806207 1.945471794613171 1.945760456159816 1.946050835362407 1.946344932131974 1.946629746374072 1.946918277988543 1.947207526869265 1.9475004929039 1.947796175973636 1.948093575952921 1.948383692709191 1.948687526102592 1.9489830759857 1.949282342203229 1.94957332459174 1.949868022979334 1.950165437185349 1.95046556702005 1.950759412284303 1.951055972769256 1.951356248256009 1.951649238515274 1.951944943307034 1.952234362380196 1.952527495472235 1.952814342308836 1.953103902603527 1.953397176057306 1.953673162358266 1.953953861181209 1.954237272187258 1.954505395023461 1.95477622932239 1.955050774701734 1.955309030763887 1.955570997095526 1.955826673267193 1.956076058832855 1.956319153329479 1.956555956276579 1.956797467175776 1.957021685510342 1.957240610744739
 8.23 1.934110875211159 1.934166270767927 1.934243350765276 1.9343321152 1.934440564068127 1.934558697364885 1.934707515084666 1.934864017220979 1.935041203766404 1.935227074712531 1.935431630049902 1.935655869767941 1.935879793854882 1.936123402297687 1.936366695081965 1.936620672191874 1.936884333610029 1.9371486793174 1.937413709293195 1.937689423514755 1.937965821957426 1.938242904594436 1.938521671396759 1.938801122332982 1.939082257369155 1.939374076468643 1.939657579591971 1.93994276669666 1.940228637737059 1.940517192664173 1.940806431425482 1.941098353964756 1.941381960221862 1.941677250132569 1.941965223628341 1.942253880636134 1.942555221078174 1.94284924487174 1.943134951928937 1.943433342156464 1.943733415455371 1.94402617172082 1.944321610841832 1.944619732701031 1.944919537174383 1.945212024130927 1.9455181934325 1.945816044933461 1.946117578480401 1.946411793911856 1.946707691058007 1.947008269740375 1.947310529771519 1.947606470954714 1.947905093083632 1.94820739594202 1.94850237930336 1.94880104293054 1.9490923865755 1.94937740997889 1.949676112869712 1.949958494964955 1.950243555969234 1.950532295574411 1.95081371345922 1.951089809288882 1.951368582714709 1.951632033373717 1.951908160888215 1.952167964865404 1.952422444896958 1.952679600558607 1.952930431409714 1.953174936992839 1.953414116833306 1.953645970438759 1.953872497298716 1.954091696884112
 8.25 1.930681779525066 1.930747056131418 1.930824983192569 1.930922560705351 1.93103178866584 1.931169667069322 1.931318195910256 1.931486375182231 1.931673204877914 1.931879684988998 1.932094815506139 1.932320596418888 1.932566027715621 1.932811109383459 1.933065841408181 1.93333122377414 1.933597256464159 1.933872939459436 1.934150272739432 1.934437256281761 1.934725890062065 1.935006174053897 1.93529610822858 1.935588692555079 1.935881926999855 1.936175811526714 1.936462346096658 1.93675953066772 1.937058365194799 1.937349849629492 1.937641983919912 1.937935768010508 1.938232201841871 1.938530285350545 1.938830018468822 1.939131401124538 1.939425433240857 1.939722114736056 1.940030445523301 1.940320425510414 1.940624054599641 1.940929332687408 1.941226259664074 1.94152683541368 1.941829059813687 1.942134932734712 1.942432454040262 1.942733623586449 1.943036441221718 1.943342906786549 1.943642020113173 1.943943781025265 1.944249189337642 1.944547244855953 1.944847947376359 1.945142296685214 1.945439292558733 1.945739934762663 1.946034223051936 1.946331157170331 1.946620736850116 1.946904961811695 1.947191831763244 1.947482346400343 1.947766505405599 1.94804430844827 1.948314755183874 1.948589845253803 1.948857578284923 1.949119953889169 1.949374971663141 1.949633631187685 1.949876932027476 1.95012287373059 1.950362455828077 1.950596677833515 1.950823539242579 1.951045039532582
 8.27 1.927344877764252 1.927421036568062 1.927507812168851 1.92760620456349 1.927734213748102 1.92787283971803 1.9280310824678 1.928218941991077 1.928416418280617 1.928623511328213 1.928849221124633 1.929085547659555 1.929342490921493 1.929598050897724 1.929865227574198 1.930142020935455 1.930419430964528 1.930697457642838 1.930986100950096 1.931275360864182 1.931576237361034 1.931867730414521 1.932160839996313 1.932465566075748 1.93276090861969 1.933067867592381 1.933365442955292 1.93366563466696 1.933967442682829 1.934270866955076 1.934574907432441 1.934871564060038 1.935180836779177 1.935480725527163 1.935783230237103 1.936087350837701 1.936394087253046 1.9366924394024 1.937003407199971 1.937305990554692 1.937611189369985 1.937919003543522 1.938218432966981 1.938521477525798 1.93882613709891 1.93913341155849 1.939444300769687 1.939746804590345 1.940051922870731 1.940360655453248 1.940662002172141 1.940965962853209 1.941273537313497 1.941572725360992 1.941876526794309 1.942171941402371 1.942471968964086 1.942774609248019 1.943069862012052 1.943368727003044 1.943661203956486 1.943946292596147 1.944235992633712 1.944518303768424 1.944804225686708 1.945082758061802 1.945355900553368 1.945631652807112 1.945892014454388 1.946154985111801 1.946421564380803 1.946672751847283 1.946916547081151 1.947163949635922 1.947405959048284 1.947640574837668 1.947859796505815 1.948081623536325
 8.289999999999999 1.924124167595106 1.924199209730433 1.924285835328938 1.924404044387527 1.924531836902371 1.924680212868868 1.92485817228161 1.925045715134338 1.925253841419896 1.925470551130174 1.925707844256052 1.92595472078733 1.926212180712662 1.926479224019477 1.926756850693894 1.927045060720638 1.927323854082945 1.927624230762462 1.927914190739139 1.928215733991126 1.928518860494647 1.928822570223885 1.929126863150852 1.929433739245252 1.929741198474347 1.930050240802809 1.930350866192571 1.930663074602669 1.93096686598908 1.931282240304557 1.931589197498454 1.931897737516544 1.932208860300841 1.932511565789404 1.932825853916142 1.933132724610615 1.933441177797824 1.933752213397999 1.934064831326379 1.934370031492989 1.934677813802411 1.934987178153546 1.935300124439371 1.935604652546698 1.935921762355916 1.936231453740734 1.936533726567919 1.936848580697021 1.937156015980106 1.937457032261465 1.937769629377337 1.938075807155609 1.938384565415524 1.938686903967373 1.938991822612187 1.939290321141423 1.939591399336645 1.939896056969193 1.940193293799857 1.940484109578533 1.940777504043888 1.941065476923005 1.94135602793103 1.941640156770816 1.941926863132552 1.942208146693396 1.942482007117096 1.94275044405361 1.943021457138716 1.943286045993619 1.943544210224556 1.943796949422383 1.944052263162175 1.944291151002802 1.944533612486512 1.944759647138506 1.944990254466501 1.945203433960293
 8.31 1.92099964671763 1.921084573304922 1.921181050341716 1.921298077824956 1.921445655750857 1.921603784114874 1.921781462911663 1.92197869213504 1.922196471777934 1.922423801832333 1.922671682289226 1.922929113138536 1.923197094369052 1.923474625968353 1.923753707922724 1.924043340217076 1.924343522834842 1.92463425575789 1.924946538966412 1.925250372438817 1.925554756151615 1.925869690079298 1.926177174194213 1.926495208466428 1.926804792863595 1.927115927350811 1.927438611890464 1.92775284644208 1.928058630962164 1.928375965404035 1.928695849717652 1.92900628384944 1.929319267742105 1.929634801334448 1.929950884561171 1.930260517352677 1.930580699634865 1.930893431328919 1.931208712351095 1.931516542612495 1.931835922018843 1.93214785047025 1.932462327860976 1.932778354079189 1.933087929006708 1.933399052518757 1.933713724483696 1.934020944762759 1.934330713209781 1.93464302967092 1.934957893984375 1.935265305980094 1.935566265479484 1.935880772295108 1.93618682623038 1.936487427079254 1.936789574625909 1.937096268644423 1.93738550889845 1.937687295140882 1.937983627113515 1.938272504546698 1.938564927158989 1.938849894656798 1.939129406734025 1.939411463071692 1.939687063337574 1.939956207185818 1.940228894256565 1.940495124175554 1.940754896553736 1.941008210986866 1.941254067055105 1.941494464322605 1.941738402337095 1.941965880629458 1.942196898713303 1.942411456084538
 8.33 1.917983312864883 1.918068125011169 1.918173454909572 1.918300302557077 1.918446667949942 1.918624551083676 1.918811951952999 1.919018870551802 1.919236306873097 1.919474260908969 1.919731732650513 1.919999722087774 1.920268229209674 1.920557254003941 1.920846796457024 1.921137856554013 1.921449434278541 1.92175152961269 1.922065142536891 1.922370273029809 1.922685921068237 1.92300308662697 1.923321769678686 1.923641970193809 1.92396368814038 1.924286923483912 1.924601676187241 1.924927946210379 1.925245733510349 1.925565038041027 1.925886859752972 1.926199198593247 1.926525054505245 1.926841427428496 1.927160317298483 1.927480724046439 1.92779364759915 1.928119087878741 1.928436044802468 1.928755518282496 1.929066508225674 1.929391014533307 1.929707037100919 1.930015575818013 1.93033663056782 1.930650201227055 1.93096628766565 1.931284889746497 1.931596007325178 1.931910640249688 1.932216788360158 1.932527451488569 1.93283962945846 1.933145322084634 1.933453529172854 1.933765250519534 1.934059485911431 1.934367235125323 1.934667497927686 1.934962274074365 1.935258563310238 1.935549365368878 1.935842679972203 1.936129506830131 1.936409845640216 1.936693696087291 1.9369710578431 1.937240930565922 1.937515313900193 1.937772207476124 1.938033610909312 1.938287523800342 1.938535945734386 1.938786876280804 1.939021314992726 1.939250261406636 1.939482715041954 1.939697675400606
 8.35 1.915057163802423 1.915150862601505 1.915266046767836 1.915391716298436 1.915547871189608 1.915724511436916 1.915921637035141 1.916138247978247 1.916375344259331 1.91661292587057 1.916880992803168 1.917149545047285 1.917428582591979 1.917728105425121 1.918018113533323 1.918319606901852 1.918632585514537 1.918946049353674 1.919260998399925 1.919577432632211 1.919905352027602 1.920223756561192 1.920544646205985 1.920876020932758 1.921198880709934 1.921524225503434 1.92185105527654 1.922178369989737 1.922498169600565 1.922819454063447 1.92315322332953 1.923478477346511 1.923795216058454 1.924123439405613 1.924444147324239 1.924767339746384 1.925092016599707 1.925409177807261 1.925737823287287 1.926058952952999 1.926372566712356 1.926697664467838 1.927016246116214 1.927336311548304 1.927658860648733 1.927973893295682 1.928292409360635 1.928602408708117 1.928925891195432 1.929240856672386 1.929549304981016 1.929861235955304 1.930175649420894 1.930482545194794 1.930791923085082 1.9311047828906 1.931411124400644 1.931709947394654 1.932012251641887 1.932308036901099 1.932606302920208 1.93289804943596 1.93319227617359 1.93348098284647 1.933762169155759 1.934046834790046 1.934324979424986 1.934596602722928 1.934861704332548 1.935130283888462 1.935392341010846 1.935646875305044 1.935895886361174 1.936138373753723 1.936374337041145 1.93660377576545 1.936836689451782 1.937053077608
 8.369999999999999 1.912202197327768 1.912295783860411 1.912419823684225 1.912564316796264 1.912720263192877 1.912905662869678 1.913111515821513 1.913337822042416 1.913574581525566 1.913831794263233 1.914099460246726 1.914378579466323 1.91466815191121 1.914958177569403 1.915269656427675 1.915571588471466 1.915894973684798 1.916209812050177 1.916526103548496 1.916853848158926 1.917182045858808 1.917512696623536 1.917834800426431 1.918168357238621 1.918503367028901 1.9188298297636 1.919157745406435 1.919487113918363 1.919818935257425 1.920152209378589 1.920476936233582 1.920804115770723 1.921132747934741 1.9214628326666 1.921795369903309 1.922120359577729 1.922446801618377 1.922774695949223 1.923096042489481 1.923418841153394 1.923743091850015 1.924070794482986 1.924389948950304 1.924712555144084 1.925036612950324 1.925353122248654 1.925673082912086 1.925994494806756 1.926319357791662 1.926636671718399 1.92694643643088 1.927259651765063 1.927574317548662 1.927893433600862 1.928193999732023 1.928509015743378 1.928815481426729 1.929116396564136 1.929419760927602 1.929725574278749 1.930015836368492 1.930318546936708 1.930604705711896 1.930893312410838 1.931176366738244 1.931461868386406 1.931740817034832 1.932013212349889 1.932279053984426 1.932548341577403 1.932811074753512 1.933067253122787 1.933316876280218 1.933559943805351 1.933796455261888 1.934026410197282 1.93425980814232 1.934476648610713
 8.390000000000001 1.909400411269859 1.909502886603978 1.909625783458309 1.909779101829938 1.909953841715259 1.910139003109937 1.91035358600888 1.910579590406192 1.910826016295134 1.911092863668067 1.911370132516403 1.911648822830535 1.911947934599778 1.912248467812291 1.912560422455002 1.912873798513524 1.913198595972069 1.913523814813351 1.913851455018489 1.914179516566902 1.914509999436199 1.914841903602065 1.91517522903814 1.915509975715892 1.915846143604487 1.916183732670653 1.916513742878538 1.916855174189562 1.917188026562264 1.917523299952146 1.917858994311508 1.91818810958928 1.918517645730849 1.918850602677878 1.919183980368124 1.919520778735244 1.919847997708603 1.920178637213073 1.920510697168825 1.92083517749112 1.921161078090091 1.921490398870522 1.921821139731618 1.922144300566778 1.922470881263348 1.922788881702388 1.923109301758416 1.923433141299154 1.923758400185276 1.924077078270134 1.924398175399494 1.924712691411258 1.925028626135186 1.925338979392606 1.925650750996127 1.92596694074934 1.926274548446517 1.926586573872302 1.926880016801403 1.927187876998267 1.927488154216766 1.92778184819986 1.928078958679269 1.928369485375133 1.928652427995666 1.928938786236806 1.929209559781865 1.929492748301165 1.929759351451672 1.930029368876628 1.930281800205175 1.930538645051972 1.930798903016811 1.931042573684225 1.931279656623089 1.93151015138622 1.931744057509973 1.931961374513823
 8.41 1.906631803488543 1.906743168679387 1.90687492392098 1.907027069210443 1.907210604544213 1.907404529918007 1.907628845326792 1.907863550764742 1.908118646225199 1.908385131700613 1.908663007182498 1.908961272661361 1.909260928126643 1.909571973566643 1.909884408968445 1.910207234317831 1.9105324495992 1.910869054795471 1.911197049887986 1.911537434856407 1.91186820967861 1.912211374330566 1.912545928786226 1.912891873017398 1.913229206993612 1.913568930681991 1.913910044047104 1.91425254705083 1.914586439652198 1.914932721807237 1.915271393468811 1.915611454586455 1.915942905106201 1.916276744970404 1.916621974117556 1.9169495924821 1.917288599994237 1.917619996579727 1.917953782159687 1.91828895665038 1.918617519963002 1.918947472003465 1.919279812672166 1.919614541863765 1.919941659466942 1.920271165364164 1.920593059431433 1.920917341538039 1.921244011546301 1.921564069311309 1.921886514680653 1.922211347494153 1.922528567583583 1.922839174772387 1.923153168875389 1.923469549698506 1.923778317038442 1.924090470682392 1.924396010407727 1.924703935981683 1.925005247161043 1.92529994369181 1.925597025308877 1.925888491735694 1.926172342683929 1.926459577853117 1.926740196930318 1.927013199589751 1.927290585492444 1.927561354285858 1.927825505603523 1.928082039064657 1.928332954273787 1.928576250820359 1.928823928278349 1.929054986205867 1.929279424144748 1.929507241620154
 8.43 1.903887371874062 1.903997627964389 1.904138242933934 1.904299216779852 1.904481549498621 1.904693241086009 1.904916291537042 1.905160700845965 1.905425469006195 1.905701596010274 1.905988081849815 1.906286926515438 1.906596129996707 1.906907692282061 1.907229613358734 1.907563893212679 1.907889531828478 1.90822652918925 1.908565885276559 1.908906600070307 1.90924867354863 1.909592105687784 1.909937896462029 1.910285045843502 1.910633553802095 1.910974420305318 1.911326645318161 1.91167022880295 1.912016170719199 1.912363471023456 1.912703129669141 1.913044146606385 1.913387521781859 1.913732255138596 1.914068346615815 1.914417796148734 1.914757603668376 1.915090769101379 1.91543529236979 1.915772173390862 1.916101412076839 1.916442008334743 1.916775962066148 1.917111273166956 1.917439941527163 1.917769967030621 1.918103349554799 1.918438088970528 1.918766185141753 1.919086637925274 1.919410447170481 1.919735612719085 1.920064134404845 1.92037601205329 1.92070024548143 1.921016834497472 1.921326778900522 1.921639078480284 1.921945733016759 1.92225374227993 1.922556106029452 1.922860824014324 1.92315889597257 1.923450321630904 1.923745100704397 1.924032232896131 1.924313717896859 1.924597555384647 1.924864745024521 1.925136286468106 1.925410179353256 1.925667423303682 1.92591801792858 1.926171962822242 1.926409257563671 1.926650901716191 1.926884894827047 1.927102236427001
 8.449999999999999 1.901138114346543 1.901267262366803 1.901405738389161 1.901575542410808 1.901775674428263 1.901987134437343 1.902218922433134 1.902471038409946 1.902735482361277 1.903020254279755 1.903317354157092 1.903624781984019 1.903934537750222 1.904255621444277 1.904589033053568 1.904922772564213 1.905258839960975 1.905597235227175 1.905945958344591 1.906288009293363 1.906640388051884 1.90699509459669 1.907342128902344 1.907689490941311 1.908049180683838 1.908401198097818 1.908744543148653 1.909099215799112 1.909456216009187 1.909804543735937 1.910155198933332 1.910507181552089 1.910851491539506 1.911197128839289 1.911545093391372 1.911894385131736 1.912236003992217 1.912579949900317 1.912926222779 1.913273822546495 1.913613749116079 1.913956002395868 1.914289582288597 1.914636488691393 1.914975721495548 1.915306280586283 1.915640165842507 1.915976377136574 1.916304914334033 1.916646777293368 1.916969965865744 1.917296479894735 1.91762531921606 1.917947483657301 1.918271973037624 1.918589787167494 1.918909925848382 1.919223388872471 1.919539176022351 1.919848287070716 1.920160721780047 1.920466479902303 1.920764561178592 1.921065965338845 1.921360692101489 1.921648741173102 1.92194011224808 1.922213805008278 1.922491819122669 1.922772154246977 1.923036810023321 1.923303786079845 1.923555082030344 1.923808697473887 1.924056631994437 1.924296885160456 1.924531456524522 1.92475934562292
 8.470000000000001 1.898403028855514 1.898530069824017 1.898687408208446 1.898866044006025 1.899063977213311 1.899284207826174 1.899524735839756 1.899785561248434 1.900058684045782 1.900343104224515 1.900649821776442 1.900956836692403 1.901276148962206 1.90160775857456 1.901940665516999 1.902284869775802 1.902631371335913 1.902979170180847 1.903329266292598 1.903681659651539 1.904034350236316 1.904390338023742 1.904747622988676 1.90510620510391 1.90546708434004 1.905829260665335 1.906183734045603 1.906539504444053 1.906896571821145 1.907255936134443 1.907617597338457 1.907970555384486 1.908325810220445 1.908682361790702 1.909030210035897 1.909391354892762 1.909743796293935 1.91008853416777 1.910444568438137 1.910792899024224 1.911143525840328 1.911486448795644 1.91183166779405 1.912179182733883 1.912517993507711 1.912870100002103 1.913204502097393 1.913551199667433 1.913890192579352 1.914221480693298 1.914556063862183 1.914892941931421 1.915222114738659 1.915554582113505 1.915879343877251 1.916207399842588 1.916527749813321 1.916851393584073 1.917167330939988 1.91748656165643 1.917799085498674 1.91810490222159 1.918413011569329 1.918714413274994 1.91901910706032 1.919307092635334 1.919598369698019 1.919882937933969 1.920169797016046 1.920450946604018 1.92071438634421 1.920982115869131 1.921253134797115 1.921506442731941 1.921754039262456 1.921994923962194 1.922238096388986 1.922465556084567
 8.49 1.895681113379415 1.895807048302508 1.89597325034288 1.896158719497788 1.896356455763831 1.896593459136926 1.896832729612272 1.897103267184312 1.897385071846696 1.897679143592224 1.897984482412801 1.898311088299374 1.898629961241871 1.898971101229133 1.89931350824884 1.899658182287433 1.900005123330031 1.900363331360343 1.900713806360574 1.901076548311327 1.901440557191499 1.901805832978173 1.902163375646505 1.902533185169605 1.902894261518413 1.90326760466157 1.903632214565287 1.903999091193202 1.904357234506239 1.90472664446246 1.905089321016908 1.905452264121453 1.90581847372462 1.90617494977143 1.906534692203219 1.90689570095746 1.907258975967581 1.907613517162775 1.907970324467806 1.908329397802807 1.908690737083082 1.909044342218891 1.909399213115236 1.909747349671647 1.910096751781952 1.910449419334049 1.910793352209675 1.911140550284161 1.911490013426193 1.911831741497557 1.912176734352892 1.912512991839423 1.912852513796699 1.913195300056327 1.913520350441692 1.913857664767683 1.914188242840401 1.914512084456879 1.914838189404779 1.915157557462099 1.915480188396863 1.915795081966815 1.916104237919104 1.916415655989964 1.916719335904389 1.917017277375805 1.917308480105735 1.917601943783459 1.917889668085671 1.918169652676128 1.918453897205298 1.91872040131 1.918991164613039 1.919244186722837 1.91950146723306 1.91975100572224 1.91999480175339 1.920231854873614
 8.51 1.892961365925125 1.893105195797355 1.893269262772375 1.893463566847472 1.893679108019287 1.893914886283783 1.894162901636216 1.894442154071095 1.894732643582141 1.895025370162241 1.895340333803393 1.895666534496652 1.896004972232062 1.896345646998596 1.896688558784077 1.897042707575104 1.897399093356972 1.897757716113579 1.898128575827338 1.898490672479079 1.898865006047946 1.899230576511291 1.89959938384456 1.899978428021177 1.900350709012422 1.900724226787303 1.901088981312426 1.901465972551854 1.901835200466969 1.902215665016322 1.902587366155484 1.902952303836885 1.903327478009655 1.903695888619455 1.904065535608309 1.904436418914421 1.904799538471998 1.905174894211061 1.905532486057252 1.905902313931641 1.90626337775052 1.9066266774252 1.906992212861794 1.907349983961006 1.907709990617906 1.908062232721704 1.908427710155518 1.90877442279614 1.909133370513789 1.90948555317187 1.909829970626719 1.910176622727348 1.910526509315185 1.910868630223803 1.911213985278655 1.911551574296792 1.911881397086586 1.912215453447441 1.912551743169503 1.912880266033365 1.913202021809765 1.913527010259279 1.913845231132013 1.914156684167285 1.914460369093304 1.914768285626849 1.915078433472932 1.915371812324466 1.915668421861925 1.915948261752998 1.916232331652241 1.916508631200717 1.916788160025642 1.917050917740017 1.917306903942259 1.917567118215826 1.917809560128842 1.918046229233703
 8.529999999999999 1.890289784527496 1.89043251033178 1.890604443505196 1.890806584045065 1.891029931948064 1.891264487210205 1.891531249826798 1.891808219792418 1.892108397100858 1.892409781745088 1.892733373717201 1.893069173008354 1.893407179608709 1.893747393507365 1.89410981469229 1.894464443150239 1.894830278866677 1.895199321825691 1.8955695720099 1.895942029400355 1.896316693976447 1.896692565715789 1.897070644594115 1.897450930585159 1.897832423660536 1.898206123789616 1.898592030939393 1.898969145074351 1.899358466156323 1.899738994144343 1.900111728994499 1.900495670659778 1.900871819089903 1.90125017423117 1.901629736026277 1.90201150441415 1.902385479329765 1.902760660703957 1.903138048463239 1.903507642529599 1.903879442820308 1.904252449247709 1.904628661719013 1.904996080136081 1.905365704395209 1.905728534386897 1.90609256999563 1.906459811099635 1.906819257570646 1.907180909273661 1.907534766066693 1.907891827800517 1.908241094318408 1.908593565455883 1.908948241040431 1.909295120891237 1.909635204818908 1.909978492625189 1.910313984102675 1.910652679034519 1.910984577194131 1.911308678344883 1.911635982239795 1.911956488621227 1.912270197220559 1.912587107757872 1.91289721994162 1.913200533468298 1.913496048022109 1.913795763274619 1.91407867888441 1.914363794496736 1.914643109743158 1.914915624241194 1.915181337593943 1.915440249389724 1.915692359201696 1.915937666587478
 8.550000000000001 1.887663367248897 1.887823989956682 1.888003790577498 1.888204769108696 1.888435925546992 1.888678259888446 1.88895377212842 1.889239462261553 1.889538330281712 1.889849376181948 1.890181599954445 1.890517001590463 1.890864581080279 1.89121333841312 1.891575273577093 1.891939386559106 1.892305677344795 1.892684145918432 1.893054792262838 1.893436616359286 1.893821618187403 1.894207797725066 1.894596154948291 1.894975689831117 1.89536840234549 1.895752292461137 1.896147360145435 1.896534605363283 1.896924028076955 1.897314628245966 1.897697405826914 1.898092360773332 1.898478493035528 1.898865802560425 1.899256289291386 1.899637953168051 1.90002179412615 1.900406812097325 1.900794007008943 1.901173378783901 1.901554927340432 1.901938652591901 1.902313554446598 1.902691632807527 1.90307188757219 1.903443318632364 1.903817925873875 1.904194709176371 1.904563668413077 1.904934803450563 1.905299114148496 1.905665600359385 1.906024261928332 1.906386098692768 1.906740110482189 1.907097297117885 1.907446658412668 1.907799194170591 1.908144904186662 1.908482788246558 1.908823846126327 1.909158077592095 1.909494482399756 1.909825060294669 1.910147811011341 1.91046373427311 1.910782829791824 1.91109509726751 1.911400536388047 1.91169914682882 1.911990928252389 1.912285880308133 1.912565002631905 1.912846294845668 1.913120756557145 1.913379387359444 1.913640186830689 1.913885054533651
 8.57 1.885137112178766 1.88529563275019 1.885483302052868 1.885692120084182 1.885921086840888 1.886183202319087 1.886455466514199 1.886750879420924 1.8870584410332 1.887378151344159 1.887710010346075 1.888044018030311 1.888400174387256 1.888759479406261 1.889120933075573 1.889494535382252 1.8898702863121 1.890249185849571 1.890629233977687 1.891021430677937 1.891405775930187 1.891802269712569 1.892189912001377 1.892579702770953 1.892981641993568 1.893375729639301 1.893771965675908 1.894168350068695 1.894567882780376 1.894968563770934 1.895361392997471 1.895756370414061 1.896162495971589 1.896549769617593 1.896950191296097 1.897341760947439 1.897745478508095 1.898130343910503 1.898527357082872 1.898916517948996 1.899307826428057 1.899701282434425 1.900086885877456 1.900474636661281 1.900863534684592 1.901245579840422 1.901629772015924 1.902006111092142 1.902384596943776 1.902765229438944 1.903139008438941 1.903514933797992 1.903884005362997 1.904244222973273 1.904618586460297 1.904975095647436 1.905333750349674 1.905695550373339 1.906050495515821 1.906397585565284 1.906748820300379 1.907092199489945 1.907427722892714 1.907767390256998 1.908099201320389 1.908425155809438 1.908743253439337 1.909065493913598 1.909379876923722 1.909687402148865 1.909989069255505 1.910282877897091 1.910569827713703 1.910851018331697 1.911134949363346 1.911402120406484 1.911662631044134 1.911926480844141
 8.59 1.882715017433165 1.882881436817216 1.883067976021882 1.883294635044577 1.883532413882092 1.883791312530577 1.884073330985502 1.88436646924163 1.884682727292967 1.885001105132727 1.885342602753273 1.885686220146067 1.886041957301611 1.886410814209379 1.886781790857752 1.887154887233942 1.887530103323916 1.887918439112307 1.888307894582333 1.8887004697157 1.889094164492505 1.889490978891134 1.889888912888157 1.890288966458212 1.890691139573891 1.89109443220562 1.891499844321529 1.891907375887326 1.892316026866156 1.892716797218467 1.893119686901858 1.893534695870934 1.893930824077151 1.894338071468653 1.894747437990113 1.89514992358256 1.895552528183208 1.895958251725276 1.896355094137805 1.896754055345472 1.897155135268396 1.897558333821939 1.897952650916507 1.898350086457342 1.898739640344308 1.899131312471681 1.89952410272792 1.899910010995446 1.900299037150411 1.900689181062462 1.901072442594501 1.901447821602442 1.901826317934957 1.902206931433227 1.902579661930681 1.902945509252731 1.903313473216506 1.903685553630578 1.904039750294684 1.904406062999441 1.904755491526065 1.905109035646075 1.905453695120995 1.905792469702055 1.906134359129886 1.906469363134207 1.90679648143351 1.907127713734741 1.907441059732975 1.907758319111085 1.908068591539411 1.908361976675419 1.908658574163355 1.908948383633906 1.909231504703836 1.909507836975635 1.909777480037158 1.910040333461254
 8.609999999999999 1.880433081154355 1.880607400289024 1.880811810601667 1.881026312089726 1.881271904750032 1.881539588578777 1.881830363571486 1.882132229722979 1.882447187027336 1.882775235477845 1.883115375066959 1.883468605786239 1.883823927626296 1.884191340576728 1.884571844626048 1.884945439761617 1.885330125969562 1.885727903234696 1.88611777154043 1.886509730868682 1.88691378119978 1.887319922512358 1.887718154783257 1.888127477987409 1.888539892097723 1.888943397084966 1.889358992917638 1.889765679561841 1.890185456981149 1.890596325136465 1.891008283985878 1.89142233348452 1.891828473584406 1.89224670423428 1.892656025379455 1.893067436961642 1.89348093891878 1.89389553118486 1.894302213689745 1.894710986358981 1.89511184911361 1.895524801869973 1.895929844539513 1.896325977028565 1.896735199238153 1.897136511063773 1.897529912395175 1.897925403116138 1.898322983104246 1.898713652230654 1.899106410359847 1.899501257349405 1.899888193049749 1.900268217303898 1.900651329947203 1.901026530807097 1.901404819702821 1.901775196445161 1.902138660836166 1.902505212668877 1.902873851727037 1.903225577784805 1.903580390606463 1.903928289946115 1.904279275547391 1.904613347143133 1.904950204455088 1.905280247193587 1.90560337505723 1.905929687732557 1.906239084893715 1.90655166620213 1.906847431306161 1.90714637984076 1.907438711427121 1.90771412567233 1.907992922169002 1.908255000494923
 8.630000000000001 1.878324301510369 1.878497521322803 1.878709803935468 1.878932149345837 1.879186557550775 1.87945302854652 1.879741562328648 1.880053158892039 1.88036781823084 1.880704540338418 1.881053325207313 1.881406172829182 1.881771083194746 1.88213905629372 1.882519092114753 1.88290119064535 1.883286351871798 1.883683575779086 1.884083862350816 1.884485211569115 1.884889623414535 1.88529509786596 1.885703634900496 1.886113234493366 1.88652489661779 1.886938621244872 1.887364408343476 1.887781257880096 1.888190169818724 1.888611144120714 1.889033180744641 1.889447279646151 1.889873440777815 1.890291664088968 1.890710949525552 1.891132297029952 1.891544706540822 1.891960177992914 1.8923767113169 1.892795306439185 1.893205963281722 1.893618681761817 1.894033461791933 1.894449303279487 1.894858206126644 1.895259170230104 1.895672195480889 1.896067281764119 1.89647542895879 1.896874636937542 1.897276905566424 1.897671234704657 1.898058624204389 1.898448073910447 1.898840583660083 1.899225153282719 1.899602782599681 1.899982471423935 1.900355219559816 1.90073102680275 1.901099692938975 1.901461117745252 1.901825400988583 1.902172542425908 1.902522741803812 1.902875998858218 1.903212213314081 1.903551484885075 1.903883913273273 1.904209398168828 1.904528139249648 1.90483993618106 1.905144988615479 1.905443196192065 1.905734658536381 1.906019275260042 1.906297245960361 1.906568470219992
 8.65 1.876396676694593 1.876577798101246 1.876787954192231 1.87701914496505 1.877272370416604 1.877547630543174 1.877844925340386 1.878155254803181 1.878478618925772 1.878815017701603 1.8791634511233 1.879515919182615 1.879880421870376 1.880256959176418 1.880637531089518 1.881020137597327 1.881414778686289 1.881811454341565 1.882211164546947 1.882612909284766 1.883026688535799 1.883433502279173 1.883851350492258 1.884261233150561 1.88468315022761 1.885096101694843 1.88552208752148 1.885949107674402 1.886368162118016 1.88678925081412 1.887211373721764 1.887635530797108 1.888061721993265 1.888489947260156 1.888909206544343 1.889340499788875 1.889763826933111 1.890188187912555 1.890604582658677 1.891024011098727 1.891444473155558 1.891866968747426 1.892290497787801 1.892707060185168 1.893115655842814 1.893526284658631 1.893938946524892 1.894354641328042 1.894761368948467 1.895171129260273 1.89557292213105 1.89596674742164 1.896373604985891 1.896763494670415 1.897154416314339 1.897549169749045 1.897936154797916 1.898315871276069 1.898698218990093 1.899073397737764 1.89945140730778 1.899822247479474 1.900186018022525 1.900542618696671 1.900902249251412 1.901244909425709 1.901590498947682 1.901929217534298 1.902270964891058 1.902595840711681 1.902923844677778 1.903234976458527 1.903549335710342 1.903846822076534 1.904147635186973 1.904441574657741 1.904718840090783 1.904989331073555
 8.67 1.874656204925364 1.874846228832143 1.875064259566186 1.875304297125023 1.87555534150559 1.875839392704211 1.876136450716563 1.876446515537644 1.876768587161734 1.877113665582351 1.877462750792207 1.87782384278315 1.878187941546111 1.878565047071041 1.878945159346849 1.879327278361325 1.87972240410107 1.880119536551415 1.880528675696338 1.880930821518373 1.881344973998518 1.88176113311614 1.882169298848867 1.882589471172488 1.883010650060836 1.883434835485676 1.883860027416582 1.884288225820814 1.884717430663188 1.885137641905942 1.885570859508595 1.88599508342781 1.886421313617239 1.886858550027377 1.887288792605401 1.887710041295012 1.888143296036267 1.88856755676541 1.888994823414695 1.889423095912212 1.889843374181696 1.890265658142343 1.890690947708616 1.89111724279005 1.891535543291044 1.89195584911066 1.89236816014241 1.892783476274041 1.893190797387312 1.893610123357775 1.89401145405454 1.894415489340046 1.89482192906982 1.895220873092234 1.895622421248261 1.896016473371219 1.896403129286519 1.896792488811402 1.897174551754672 1.897559317916432 1.897936887087803 1.898307359050651 1.898670633577298 1.899036910430242 1.899395989361856 1.8997481701141 1.900103252418212 1.900441435994409 1.900782720551573 1.901117105786937 1.901434491385767 1.901755077021039 1.902068862353108 1.902375847029381 1.902676030683975 1.902969412937379 1.903255993396106 1.903525871652345
 8.69 1.873131884445561 1.873318811747974 1.873536718276442 1.87377460402852 1.874045469001183 1.874328313190795 1.874624136593083 1.874932939203102 1.875264721015197 1.875610482022962 1.875958222219191 1.876318941595825 1.8766836401439 1.877060317853482 1.877439974713607 1.877832610712204 1.878227225836028 1.87862482007058 1.879034393400018 1.879435945807078 1.879850477272976 1.880266987777313 1.880685477297977 1.881104945811031 1.88152739329061 1.881951819708801 1.882377225035527 1.882804609238424 1.883233972282709 1.883665314131053 1.88409863474344 1.884532934077028 1.884959212086002 1.885397468721421 1.885826703931069 1.886258917659292 1.886692109846833 1.887117280430665 1.887553429343821 1.887982556515212 1.888403661869447 1.888835745326649 1.88925980680226 1.88968654620685 1.890105063445914 1.89052555841967 1.89094823102285 1.891363081144486 1.891780108667693 1.892199313469446 1.892610995420356 1.893014954384436 1.893421290218869 1.893820102773762 1.894221391891911 1.894625257408543 1.895011799151068 1.89540091693882 1.895792710582794 1.89617727988538 1.896554524640093 1.896924744631296 1.897297739633921 1.897663609413183 1.898022453724292 1.898384172312163 1.898738964911113 1.899076731244562 1.899417571024725 1.899751583952303 1.900078569716167 1.900398727993036 1.900722058447156 1.901028660729971 1.901328334479787 1.901621279321439 1.901907394865946 1.902186780710166
 8.710000000000001 1.871800713522218 1.871986545105516 1.872212328566585 1.872460063903011 1.872728751111802 1.873011390189364 1.873306981131472 1.873625523933239 1.873957018589074 1.874291465092644 1.874649863436824 1.87501021361365 1.875374515614259 1.875751769428831 1.876131975046525 1.87652413245541 1.876919241642394 1.87731630259314 1.877726315291989 1.878128279721875 1.878543195864227 1.878959063698881 1.879377883203976 1.87979865435585 1.880231377128931 1.880655051495628 1.881081677426206 1.881509254888672 1.881938783848639 1.882370264269206 1.882803696110815 1.883238079331111 1.883675413884804 1.884103699723512 1.884543936795617 1.884975125046099 1.88540886441638 1.885844254844153 1.886271296263215 1.88670028860329 1.887131031789849 1.887563725743927 1.887988370381933 1.888414965615459 1.88884361135108 1.889264207490154 1.889686953928616 1.890111850556766 1.890528997259055 1.890938293913863 1.891349940393281 1.891763936562875 1.892170282281459 1.892579077400856 1.892980321765656 1.893374115212968 1.893770557572176 1.894159548664678 1.894551288303628 1.894935676293676 1.895312812430694 1.89569279650151 1.896065628283627 1.896431307544943 1.896789934043467 1.897151507527026 1.897506027732974 1.89785359438789 1.898194207207277 1.898527865895258 1.898854670144256 1.899174519634685 1.899487614034627 1.899803752999506 1.900103136171764 1.900395763180519 1.900681633641234 1.900960647155375
 8.73 1.870662690446135 1.87085842718545 1.871083088704292 1.871328675000273 1.871598186070436 1.871889621911227 1.872193982518471 1.872512267887336 1.872833478012294 1.873178612887085 1.873526672504666 1.873887656857161 1.87426156593581 1.874638399730906 1.87501815823173 1.875410841426488 1.875796449302235 1.876203981844801 1.876604439038704 1.877016820867071 1.877421127311545 1.877838358352191 1.878257513967396 1.87867759413377 1.879110598826033 1.879535528016905 1.879961881676994 1.880390159774669 1.880820262275938 1.881252089144317 1.881685640340701 1.882120815823219 1.882557815547096 1.882996439464503 1.883426887524408 1.88385895967242 1.884292855850629 1.884728475997438 1.885165920047399 1.885595187931037 1.886026179574674 1.886459194900244 1.88688403382511 1.88731089626187 1.887739682118166 1.888160591296481 1.888583523693936 1.889008579202081 1.889425857706684 1.889835359087515 1.890257083218119 1.890661129965598 1.891067599190373 1.891476490745958 1.891877804478715 1.89228164022761 1.892678097823971 1.893067177091233 1.89345887784468 1.893843299891189 1.89422044302896 1.894600307047251 1.8949630917261 1.895338796836054 1.895697322137877 1.896048767382274 1.89640323230959 1.896750616649523 1.89709112012082 1.897424742430974 1.897751283275917 1.898071042339704 1.898394019294201 1.89870001379876 1.898999225499898 1.899291654030962 1.899577399011798 1.899856260048412
 8.75 1.8697088135315 1.869912456291986 1.87013699698094 1.870392435596003 1.87065977213425 1.870951006592169 1.871256138965631 1.871574169249858 1.871905097439388 1.87223992352803 1.872597847508821 1.872948969373976 1.873323289114834 1.873700506721798 1.874080722184271 1.874463535490594 1.87485904662797 1.875257155582386 1.875657562338541 1.876070366879751 1.87648536918787 1.876892569243187 1.877311767024338 1.877732962508197 1.878156155669772 1.878581146482095 1.879018034916105 1.879446720940533 1.879877204521774 1.880309385623759 1.880743264207826 1.881178940232582 1.881606213653761 1.882045284424078 1.882476052493083 1.882908617807002 1.883342780308583 1.883778839936932 1.884216596627344 1.884646150311135 1.885077500915465 1.885510848363156 1.885935992572511 1.886363133457122 1.886792270925683 1.887213404881785 1.887636635223718 1.888051961844269 1.888469484630503 1.888889103463558 1.889301118218419 1.889715428763697 1.890122034961404 1.890521136666718 1.890932633727748 1.891326625985295 1.891723213272603 1.892112395415115 1.892504172230218 1.892878643526985 1.893265909105911 1.893635968758651 1.894008822267746 1.89437446940635 1.894733109937952 1.89509464361609 1.895439170184063 1.895786589374643 1.896127100909777 1.896460704500283 1.896787399845551 1.897107086633232 1.897420064538922 1.897726133225848 1.898025292344546 1.898317741532532 1.898593480413977 1.898872308599368
 8.77 1.868937781115511 1.86914063075248 1.869373651711234 1.869618543989439 1.869896207584204 1.870187142492057 1.870491448708916 1.870809226230057 1.87114057505008 1.871475395162864 1.871823486561526 1.872184849238368 1.872549283184829 1.872926788391418 1.873307264847662 1.873690412542032 1.874086231461876 1.874484621593343 1.874885382921301 1.87528851542926 1.875703819099276 1.876111393911866 1.876530939845904 1.876952556878529 1.877376044985033 1.877801504138752 1.878228734310957 1.878657835470734 1.879088707584856 1.879521250617668 1.879955564530945 1.880381649283763 1.880819304832359 1.881248831129984 1.881689928126762 1.882122895769528 1.882557534001682 1.882983842763018 1.883422021989568 1.883851971613427 1.88428379156258 1.884707381760727 1.885142942127097 1.885570472576265 1.885989873017958 1.886411343356863 1.886834883492425 1.887250593318646 1.887668372723875 1.888088421590597 1.888500639795217 1.888905227207837 1.889312183692034 1.889721509104632 1.890113303295462 1.890517566107131 1.890904397374778 1.891293796925826 1.891685864579734 1.892060600147742 1.892438003432608 1.892818274228354 1.893181312319987 1.893547217483236 1.893905989484274 1.894257728079434 1.894612433014931 1.894950104026569 1.895290840839448 1.895614643167669 1.895941410714035 1.896261443169738 1.896574440214056 1.896870701514039 1.897170126724187 1.897452815486129 1.897738667428301 1.898007682165609
 8.789999999999999 1.868327891558018 1.868529948917075 1.868762351232832 1.869016898502984 1.869284290724672 1.869575027894462 1.86987931000832 1.870197237061575 1.870528609048888 1.870863525964207 1.871211787800728 1.87157339455084 1.871938146206077 1.872315942757058 1.872686684193427 1.873070170503786 1.873466301675627 1.873864977695254 1.874256098547709 1.874669564216686 1.875075274684447 1.875483229931726 1.875903129937641 1.876325074679586 1.876738964133134 1.877164798271924 1.877592477067551 1.878021900489451 1.878453168504775 1.87888618107827 1.879310838172144 1.879747339745937 1.880175485756382 1.880615376157259 1.881046910899256 1.881480289929812 1.881915313192966 1.882342080629195 1.882770692175254 1.883201047764009 1.883633247324259 1.884057290780569 1.884493278053082 1.88491110905734 1.885340983704094 1.885762901899108 1.886176863542968 1.886592868530874 1.887011016752441 1.887421508091484 1.887834142425808 1.888239019626986 1.88864633956014 1.889046102083713 1.88944820704924 1.889842854301108 1.890230043676322 1.890619775004262 1.891002248106429 1.891377362796201 1.89175511887857 1.892125716149889 1.8924891543976 1.892855433399973 1.893214552925825 1.89355671273425 1.893901712574337 1.89424975218488 1.894580831294092 1.894904949619312 1.895222206866705 1.895542502730961 1.895846036894991 1.896142609029611 1.896442418793233 1.896725465831546 1.897001749777189 1.89727117024943
 8.81 1.867867243241162 1.868068709158332 1.868300693905985 1.86855489748184 1.86883221988307 1.869122961106281 1.869427321147483 1.86974530000206 1.870066897664731 1.870402114129514 1.870750649389681 1.871112503437707 1.871467576265222 1.871845667862951 1.872216678220656 1.872600507327066 1.872987055169814 1.873386121735361 1.873787607008917 1.87418141097436 1.874597433614152 1.875005674909246 1.875416034838995 1.875838313381048 1.876252610511254 1.876678826203552 1.877106860429856 1.877526713159947 1.877958384361349 1.878391773999205 1.878816882036152 1.879253808432186 1.879682353144529 1.880112716127485 1.880544697332296 1.880978496706998 1.881403914196259 1.881841249741232 1.882270203279385 1.882701074744341 1.883123764065707 1.883548271168896 1.883974695974957 1.884403038400386 1.884823398356939 1.885245775751448 1.885660170485621 1.886076782455842 1.886485411552974 1.886896357662144 1.887309420662537 1.887714900427178 1.888112696822713 1.888512909709184 1.888905538939802 1.889300684360714 1.889688345810766 1.890078723121265 1.89045161611573 1.890827224609645 1.891205548410207 1.891566687316069 1.891930641117076 1.892287509593999 1.89264719251827 1.892989789651705 1.893335400746224 1.893664025543574 1.893995663775039 1.894320415161149 1.89463817941139 1.8949491562239 1.895253145285171 1.89554044626974 1.895830858839875 1.896114482645268 1.896381417322707 1.89664156249576
 8.83 1.867552534569016 1.867763509870882 1.867995178113176 1.868249339293645 1.868526693409494 1.868807540457367 1.869112080433318 1.869430313332783 1.869752239150541 1.870087657880678 1.870436569516541 1.870788774050691 1.871154171474851 1.871522661779852 1.871894044955569 1.872278220990861 1.872665089873499 1.873054551590097 1.87344640612603 1.87385055346536 1.874256993590746 1.874665626483356 1.875076352122774 1.875489070486904 1.875913781551865 1.87633038529189 1.876758881679211 1.877179170683948 1.877611252273992 1.878035126414879 1.878460693069667 1.878898052198804 1.879327103759992 1.879757847708052 1.880190383994775 1.880614712568782 1.881050733375367 1.881478446356345 1.881908051449889 1.88232944859037 1.882762637708189 1.8831877187296 1.883604791576542 1.884023656166451 1.88444461241208 1.88486756022131 1.885282599496956 1.885699830136573 1.886109052032251 1.886510665070415 1.886914369131609 1.887320464090292 1.887718949814611 1.888119826166187 1.888513092999886 1.888898950163588 1.889287397497958 1.889668334836201 1.890041962003827 1.890418378818401 1.890787385089292 1.891149280617423 1.891503965195006 1.891861538605286 1.892202000622271 1.892545451010459 1.892881889524569 1.893221315909258 1.893543729898837 1.893859331216989 1.894167919576471 1.894479694678826 1.894774656214079 1.895062803860432 1.895344137283963 1.89561865613831 1.895886460064355 1.896147548689908
 8.85 1.867399263967247 1.86759994947107 1.867841602258772 1.868095822328124 1.868363309676361 1.868654464300167 1.86894928619564 1.869267875358268 1.869590131782887 1.86992595546365 1.870265246393979 1.870617904566519 1.870973729973086 1.871342622604614 1.871714482451092 1.872089009501504 1.872476303743759 1.87286616516462 1.87325839374963 1.873663089483027 1.874059952347666 1.874468982324928 1.874880179394625 1.87529334353491 1.875708474722172 1.876135572930931 1.876554538133734 1.876975370301036 1.877397969401089 1.877832335399818 1.878258468260694 1.878686367944612 1.87911603440975 1.879537367611435 1.879970567502002 1.88039543403065 1.880832067143287 1.881260466782383 1.881680732886808 1.882112865391669 1.882536764228151 1.882952529323337 1.883380260600044 1.883799957976637 1.884211721366851 1.884625450679601 1.885041245818798 1.885449206683147 1.885859333165953 1.886261725154917 1.886666382531928 1.887063305172856 1.887462592947331 1.887854345718532 1.888248563342955 1.888635345670193 1.889014692542701 1.889386603795561 1.889761179256247 1.890128518744372 1.890498622071453 1.890851489040649 1.891207219446511 1.891555813074721 1.891897369701826 1.892231889094977 1.892569371011648 1.892889915199369 1.893213521395439 1.893520189326646 1.893830018708982 1.894132909247342 1.894419060635236 1.894708372554489 1.894980944674931 1.895246676654095 1.895505768136902 1.895758118755346
 8.869999999999999 1.867412429882772 1.867612926396622 1.867844664768678 1.868099044996734 1.868376967078058 1.868658431009371 1.868953736786813 1.869262784405924 1.869585573861599 1.869921905148056 1.870261678258789 1.870604793186528 1.870961149923179 1.871320548459779 1.871692888786428 1.872067970892235 1.872445794765245 1.872836160392368 1.87322896775931 1.873624116850487 1.874021507648945 1.874431140136273 1.874842814292512 1.875256530096059 1.875662287523567 1.876079986549844 1.876499527147744 1.876931009288054 1.877354232939382 1.877779298068034 1.878196104637894 1.878624752610293 1.879055141943881 1.879477272594484 1.879911244514973 1.880336857655117 1.880764411961432 1.881183707377032 1.881614743841474 1.882037721290593 1.882452639656346 1.882879398866636 1.883298098845144 1.883708739511152 1.884121420779362 1.884536242559714 1.884953104757195 1.885352107271648 1.885763349997574 1.886166732823935 1.886562555633946 1.886960618304869 1.887351120707799 1.887734062707447 1.888119544161922 1.888507464922504 1.888878024833416 1.889251323731592 1.889617161446439 1.889985837799598 1.890337252604697 1.890691405667106 1.891048496783682 1.89138852574251 1.891721492322647 1.892057396293854 1.892376337416328 1.89269831544043 1.893013430106409 1.893321581144119 1.893612868272735 1.893907391200466 1.894195049624261 1.894465943229512 1.894740171689757 1.894997534666368 1.895248231808252 1.895492162751531
 8.890000000000001 1.867606230783424 1.867806839106302 1.868038864089996 1.868293705732328 1.868561964030594 1.868844038981553 1.869139930581388 1.869449538825688 1.869762963709407 1.870089905226826 1.870420263371513 1.870764038136278 1.87112102951312 1.871481137493174 1.871844062066653 1.872219803222786 1.872598260949753 1.87297933523461 1.873372726063224 1.873758633420183 1.874156757288726 1.874566997650647 1.87496945448621 1.875373927774054 1.875790417491095 1.876208923612421 1.87661934611119 1.877041584958518 1.877465740123362 1.877881711572408 1.878309399269944 1.878729003177732 1.879160423254885 1.879583559457726 1.880008511739653 1.880435280050997 1.880853864338872 1.881274264547031 1.881696580615705 1.882120712481451 1.882536760076985 1.882954823331018 1.883374802168087 1.883786696508377 1.884190806267545 1.884606931356539 1.88500517168141 1.885415627143123 1.88580819763736 1.886213183054326 1.886600383278545 1.886999998188651 1.887382127657184 1.88776657155037 1.888143629727906 1.888523202042737 1.888895388340831 1.889260288460946 1.889617902234401 1.889978229484833 1.890331370027958 1.890677323671323 1.89101619021406 1.891358069446628 1.891682761150556 1.892010565098184 1.892331381052393 1.892635308766339 1.892942247983179 1.89324239843579 1.893535659846493 1.893812131926763 1.894091814376941 1.894354706885942 1.894620909130957 1.894870320777151 1.895113041477358 1.895349170871776
 8.91 1.868005365157627 1.868206286079585 1.8684386986907 1.868684102988818 1.868953098971266 1.869225886634837 1.869522465975759 1.869822836989669 1.870136999671578 1.87045475401583 1.870786000016067 1.871130537665177 1.871478366955249 1.871829187877517 1.872193000422304 1.87255960457896 1.872938900335794 1.87331078768001 1.873695166597631 1.874091937073419 1.874480899090798 1.874882152631766 1.875285597676809 1.875691134204803 1.876098662192922 1.876518181616534 1.876929592449095 1.877342994662045 1.877758288224688 1.87818547310408 1.87860444926491 1.879025316669367 1.879437975277021 1.879862525044682 1.88027886592627 1.880707097872669 1.881127120831586 1.8815390347474 1.881962839561013 1.882378535209689 1.882786221626895 1.88320589874214 1.883617566480803 1.884021224763961 1.884426973508213 1.884834912625503 1.885234942022931 1.885627261602567 1.886021771261261 1.886418670890444 1.886807860375928 1.887189439597706 1.88757350842974 1.887949966739751 1.888319114389003 1.888690751232084 1.889055077116683 1.88941209188336 1.889771895365317 1.890114387388162 1.89045976776967 1.890797936319538 1.891139092839141 1.891463237121279 1.891780268949922 1.892100388099952 1.8924135943369 1.89270988741668 1.893009267085316 1.893291833078671 1.893577485122165 1.893846422930498 1.894118646207357 1.894374054645133 1.894622747924621 1.894864725714727 1.895099987672163 1.895318633441144
 8.93 1.868635331514068 1.868836665816333 1.869059667059302 1.869305835240844 1.86956567035832 1.869839372408555 1.870126941387821 1.870418277291802 1.870733380115565 1.871052149853519 1.871374386499374 1.8717099900461 1.872048860485872 1.872400697810024 1.872755602008984 1.873123273072222 1.873483710988179 1.8738667157442 1.874242187326463 1.874630125719901 1.875020330908123 1.875412802873328 1.875807541596219 1.876214347055907 1.876623219229821 1.877024158093603 1.877437063621006 1.877851935783787 1.878258774551593 1.878677479891849 1.879088151769634 1.879510690147561 1.87992509498565 1.880341366241193 1.880749503868622 1.881169607819371 1.881581578041728 1.881995414480694 1.882411217077827 1.882818985771092 1.883228720494699 1.88363052117894 1.884044287750028 1.884440220129918 1.884838218236142 1.885238481981621 1.885630811274494 1.886025506017922 1.886412366109904 1.886791691443081 1.88717338190454 1.887557437375609 1.887923957731656 1.888293142841877 1.888664792569082 1.889019106769481 1.889376085292459 1.889725727980355 1.890068234668228 1.890413505183632 1.890741639346372 1.891072636968266 1.891396597852903 1.891713621795393 1.892023508582114 1.892336557990457 1.892632569788566 1.892921843735075 1.893204179578839 1.893479677058665 1.893748435903035 1.894010355829826 1.894265536546029 1.894513977747462 1.894755779118478 1.894980840331673 1.895199161047584 1.895410940914393
 8.949999999999999 1.869513128381388 1.869714976836476 1.869928867704534 1.870176000983456 1.87042687667063 1.870691694762918 1.870980355256633 1.871262958147508 1.871569203430663 1.87187919110057 1.87220272115101 1.87252959357503 1.872859708364893 1.873202865512027 1.87355916500697 1.873918206839307 1.874279990997607 1.874644417469358 1.87502138624089 1.875400797297304 1.875782650622391 1.876176746198549 1.876563084006694 1.876961564026171 1.87736218623466 1.877764950608072 1.878159757120455 1.878566505743877 1.878975296448325 1.879386129201585 1.879788803969125 1.880203520713974 1.880610079396595 1.881018579974758 1.8814291224034 1.881841506634495 1.882245832616907 1.882652200296248 1.883060509614728 1.883460860510999 1.883863252920005 1.884257686772812 1.884654261996454 1.885052978513756 1.885443736243164 1.88582683509857 1.886212074989134 1.886599655819093 1.886979577487582 1.887351939888436 1.887716642909996 1.888083786434913 1.888453470339939 1.888805794495725 1.889160658766608 1.889508163010396 1.889858407078149 1.89019139081396 1.890527214054723 1.890855776629909 1.891177278361326 1.891501719062888 1.891809098540367 1.892109516591151 1.892412873003993 1.89270936755876 1.892989000026176 1.893271670167558 1.893537577734555 1.893806722468877 1.894059004102026 1.894304522355016 1.894543276938097 1.89477536755047 1.895000793879997 1.895209455602914 1.895421452383534 1.89561688387395
 8.970000000000001 1.870667754307866 1.8708604176797 1.871075299155035 1.871303698731786 1.871555816407372 1.871821952178689 1.87209200604209 1.872375977993357 1.872673768027664 1.872975176139543 1.873280202322845 1.873608646570694 1.873930308875438 1.874265189228602 1.874612987620828 1.874963804041816 1.875317338480263 1.875673590923794 1.876042361358893 1.876413649770825 1.876797456143562 1.877173480459696 1.877561922700356 1.877942582845116 1.878335360871902 1.878730356756895 1.879127470474429 1.879526701996883 1.879927951294577 1.880321218335654 1.880726503085966 1.881123805508952 1.881523225565514 1.88192446321389 1.882327818409518 1.882723191104904 1.88312058124948 1.883519888789462 1.8839113136677 1.88430485582353 1.884690415192614 1.885088191706787 1.885468085293889 1.885850095877603 1.886234323377281 1.88661086770777 1.886979628779237 1.887350806496984 1.887724300761264 1.88808031146709 1.888438638504043 1.888799581756075 1.889143041101307 1.889489116411825 1.889827807553471 1.890169214385631 1.890493336761019 1.890820274525457 1.89113992751765 1.891452595568961 1.891768078503175 1.89206647613627 1.892367988276175 1.892652414722525 1.892939855266418 1.893210509690164 1.89348417776703 1.893751059260983 1.894001153926425 1.894244361507935 1.894490781739992 1.894720514346707 1.894943559041544 1.895159815527041 1.895369383494524 1.895562362623822 1.895748552582972 1.895928153027924
 8.99 1.872091307861116 1.872284886905141 1.872490959959039 1.872720727020748 1.872964388087712 1.873212043156865 1.873483692224601 1.873759335286745 1.874038872338527 1.874332003374539 1.874638828388701 1.87494914737421 1.875272660323503 1.875599467228197 1.875929368079036 1.876272162865836 1.876617751577419 1.876966134201547 1.877327110724853 1.877690781132767 1.878056845409435 1.878425403537645 1.878796255498733 1.879179501272501 1.879554940837118 1.879942674169029 1.880332601242853 1.880714622031274 1.881098836504941 1.881495244632351 1.881883646379731 1.882274141710928 1.882656730587275 1.883051412967474 1.883438188807455 1.883827058060251 1.884207920675854 1.884590976601075 1.884976125779397 1.885353368150827 1.885732803651741 1.886104332214727 1.886478153768427 1.886844168237366 1.88721247554179 1.88757317559749 1.887936068315627 1.888291453602552 1.888639231359621 1.888989401483011 1.889332163863525 1.8896674183864 1.890005264931108 1.890335803371149 1.890658933573853 1.890974855400161 1.891293468704419 1.891604973334155 1.891909269129861 1.892206455924765 1.892496633544607 1.8927797018074 1.8930558605232 1.893324909493861 1.893597148512794 1.893852477364718 1.894100895825411 1.894352503661453 1.894587300629966 1.894815286478355 1.895036560944042 1.895251023754189 1.895448874625434 1.895649913263607 1.895834239363452 1.896011952608343 1.89618295266999 1.896337339208154
 9.01 1.873798587627786 1.873983183091083 1.874190748684074 1.87441198440472 1.874637390250495 1.874886866218365 1.875140412304765 1.875407928505565 1.875679414816049 1.875964571230868 1.876253497744008 1.876555894348744 1.876861661037594 1.877180697802269 1.877502804633615 1.877837981521561 1.878166028455051 1.878506945421984 1.878860632409139 1.879206889402107 1.879565716385212 1.87992701334143 1.880280880252303 1.880647117097855 1.8810157238565 1.881386600504941 1.881759747018077 1.882135263368895 1.882512849528367 1.882882805465338 1.88326483114641 1.883639126535828 1.884015491595354 1.884384026284143 1.884754730558615 1.885127604372321 1.885502647675805 1.885869960416466 1.886239342538412 1.886600893982312 1.886954714685245 1.887320804580546 1.887669163597642 1.888029791661894 1.888372788694429 1.888718054611968 1.889065789326654 1.889395892745872 1.889728564772069 1.890063605302568 1.890381314229379 1.890701591439008 1.891024436812256 1.891329950224023 1.891638231543103 1.891939280631975 1.892233097346594 1.892519681536171 1.892799233042962 1.893081551702037 1.893346937341061 1.893615289780058 1.893876708831181 1.894121094298474 1.89436854597763 1.894609163655747 1.89484294711108 1.895059896112786 1.895280010420673 1.895483289784934 1.895679833945892 1.895879642633723 1.896062715568196 1.89622915245839 1.896398853002421 1.896551816887159 1.896698143787942 1.89683773336829
 9.029999999999999 1.875767592213265 1.875943504834658 1.87613256391666 1.876345569457253 1.876572821453939 1.876804219903718 1.877049864803064 1.877299556147893 1.87756319393354 1.877840778154717 1.878122008805474 1.878406785879162 1.87870500936838 1.879006579264931 1.879321295559762 1.879639158242913 1.87995996730345 1.880283722729405 1.880620324507704 1.880959572624095 1.881301567063076 1.881646107807809 1.881993294840043 1.88234292814002 1.882695007686391 1.883049533456118 1.883406405424375 1.883765723564448 1.884127287847628 1.884481198243105 1.884837354717848 1.885195757236496 1.885556505761233 1.885909400251665 1.886264640664691 1.886622026954376 1.886971759071807 1.887323636964965 1.887667860578573 1.888014329853954 1.888353044728882 1.888694105137425 1.88902751100979 1.88936336227216 1.889691458846531 1.890012000650542 1.890335087597306 1.890650519595227 1.89096859654783 1.891269118353568 1.891572284905642 1.891878096091809 1.892166451794185 1.892457651889048 1.892741496246639 1.893018184730954 1.893287617199533 1.893549993503252 1.893815213486104 1.894073376984979 1.89431448382944 1.894558633841497 1.894795726835371 1.895025962617269 1.895239240985134 1.895455661728412 1.895665224627801 1.895868029455003 1.896053875972474 1.896243063933161 1.896415393080247 1.896581063146886 1.896739873855932 1.896892024919672 1.897037516039549 1.897166246905885 1.897288317197595 1.897403726581907
 9.050000000000001 1.877939420241394 1.878116550751563 1.878297204262018 1.878502180770766 1.878711480275337 1.878935102772762 1.879173048259554 1.879415116731676 1.879661208184512 1.879921222612832 1.880184960010754 1.8804624203717 1.880743303688351 1.8810377099526 1.881335339155494 1.881636091287182 1.881939966336851 1.882256864292665 1.882566685141692 1.882889228869839 1.883214695461772 1.883542784900841 1.883873597168993 1.88420693224669 1.884542890112817 1.884881370744588 1.885222374117451 1.885565800204987 1.885901648978803 1.886239920408424 1.886580614461187 1.886923631102118 1.887259070293817 1.887596731996335 1.887926816167045 1.888259222760515 1.888593951728374 1.888921003019172 1.889250476578242 1.889572272347552 1.88988639026556 1.89020293026706 1.890521792283026 1.890823176240454 1.891136982062197 1.891433209666801 1.891731958968333 1.892023229876208 1.892307122295008 1.892593636124305 1.892872671258476 1.893144427586511 1.893418904991824 1.893676103352052 1.893936022538865 1.894188762417754 1.894434422847826 1.894672903681599 1.894914204764781 1.895138625936055 1.89536586702686 1.895576227861162 1.895789608255228 1.895986008017394 1.896185526947828 1.896378164838289 1.896553921471889 1.896732896622841 1.896894990056212 1.897050401527668 1.897208930783215 1.897350777558942 1.897485741580752 1.897604122564096 1.897725720213699 1.89783053422329 1.897928664275316 1.898020110040662
 9.07 1.88026737035418 1.880435819475764 1.880608368343783 1.880805316956264 1.881006865310764 1.881212813404348 1.881433161233566 1.881667708794425 1.881896456082361 1.882149103092201 1.882395649818127 1.882655896253633 1.882929742391482 1.883197088223655 1.883477733741297 1.883761678934665 1.884058823793065 1.88434896830479 1.884652212457052 1.884958456235911 1.885267499626203 1.885579342611458 1.885883985173824 1.886201427293976 1.886521468951031 1.886834210122453 1.88715945078396 1.887477390909422 1.887797830470758 1.888110769437829 1.888426207778328 1.888744045457668 1.889064482438856 1.889377218682384 1.889692554146092 1.890000188785047 1.890300322551409 1.890612755394292 1.89090778725963 1.891205118090028 1.891504947824618 1.891797276398911 1.892082003744638 1.892369229789597 1.892648954457487 1.89292127766775 1.893196099335394 1.893463519370828 1.893723537679683 1.893976254162633 1.894231568715214 1.894479581227634 1.894720391584585 1.894953899665052 1.895190205342108 1.895409408482724 1.895631508947552 1.895846406590729 1.896054301259655 1.896255092794786 1.896448881029408 1.896635665789422 1.89682554689311 1.896998524150911 1.897164597365186 1.897323666329982 1.897476030830787 1.897631490644296 1.897770045538151 1.897901895270701 1.898016939590739 1.89813517823725 1.898246610939145 1.898341337414998 1.898429357372774 1.898510570509562 1.898585076511294 1.898642875052467
 9.09 1.882666841211518 1.882816809659227 1.882991154803719 1.883170276643045 1.883354075174788 1.883552550396046 1.883765502303404 1.883972730892917 1.884204136160067 1.88442951809974 1.88466897670618 1.884912111972955 1.885168923892904 1.885419412458097 1.885683277659777 1.885950419488307 1.886230937933111 1.886504632982609 1.886791404624153 1.887071252843957 1.887364077627021 1.887649878957058 1.887948556816409 1.888240111185962 1.888534442045063 1.888831449371422 1.889131233141024 1.889423693328024 1.889728829904649 1.89001664284109 1.890317032105395 1.890609897663353 1.890905439478379 1.891193457511397 1.891474051720708 1.891767122061872 1.892042768487572 1.89232089094748 1.892601589388122 1.892874763752731 1.893140413981107 1.893408640009467 1.893669341770288 1.893922619192161 1.89417857219962 1.894427000712987 1.894668104648205 1.89491178391666 1.89514813842502 1.895377168075045 1.895598972763415 1.89582345238154 1.896030706815378 1.896240735945234 1.896443639645577 1.896639417784829 1.896838070225173 1.897019596822339 1.897194097425402 1.897371571876563 1.897542020010935 1.897695441656325 1.897852036633004 1.898001604753488 1.898134345822302 1.898270059635747 1.898399045981664 1.898521104639188 1.898626435378509 1.898734837960621 1.898826412137069 1.898911257649693 1.898989374230375 1.899060561600769 1.899125119472039 1.89918284754459 1.899223745507792 1.899258013039707
 9.109999999999999 1.885024431490916 1.885165819971629 1.885322062301442 1.885493358478425 1.885669608500187 1.885860612363858 1.886056170066062 1.886256081602895 1.886460246969891 1.886678566161988 1.886900839173497 1.887127065998054 1.887366946628577 1.887600481057222 1.887847569275328 1.888098111273363 1.888361907040867 1.888619156566387 1.888879559837413 1.889143016840309 1.88941972756024 1.889689391981096 1.889962110085411 1.890237781854282 1.890506307267281 1.890787786302362 1.891062118935771 1.891339105141947 1.89160904489342 1.891881538160708 1.892156884912205 1.892424885114077 1.892695538730138 1.892958845721737 1.893224706047633 1.893483319663871 1.893744386523652 1.893998206577197 1.894244479771616 1.894493406050763 1.894734985355095 1.894969117621527 1.895205902783275 1.895435240769708 1.895667231506186 1.895881874913902 1.896099170909715 1.896319219405984 1.896521920310393 1.896727273525778 1.896915478949946 1.897106436475496 1.897300245989629 1.897476807373962 1.897656220504331 1.897818585250601 1.897983801476457 1.898141969039208 1.898293087789577 1.898437157571489 1.898574278221859 1.898704349570375 1.898837571439274 1.898953843643119 1.899063165988571 1.899165638274158 1.899271160290037 1.899359931817758 1.899441752630021 1.899516822490432 1.899585041153249 1.899646408363136 1.899701023854902 1.899738787353242 1.899779798572477 1.899803957216283 1.899821362977427 1.899832015537485
 9.130000000000001 1.887236739887226 1.8873695491001 1.887527789514146 1.887681261127456 1.887849863937667 1.888023397941938 1.888201663136931 1.888384259518784 1.888581287083079 1.888782445824812 1.888987635738353 1.889206756817407 1.889419709054973 1.889646292443289 1.88987650697379 1.890110252637049 1.890347529422717 1.890588137319468 1.890841976314928 1.89108914639561 1.89133954754684 1.891593079752684 1.891839642995868 1.892099337257694 1.892352062517955 1.892607818754848 1.892866405944877 1.893118024062759 1.893372473081325 1.893619752971412 1.893869863701763 1.894112705238909 1.89435837754706 1.894606780587986 1.894847914320898 1.895081678702317 1.895308273685956 1.895537399222579 1.895769355259871 1.895993841742301 1.896211158610975 1.896421005803493 1.896633583253801 1.896838890892039 1.89703682864438 1.897227496432876 1.897420894175294 1.897607021784947 1.897785879170527 1.897957566235928 1.898131982880073 1.89829922899673 1.898449304474332 1.898612209195786 1.898758043038282 1.898896805873104 1.899028397565423 1.899163017974104 1.899290566951497 1.89940114434323 1.899514749987996 1.899621283717339 1.899720945355434 1.899813734718868 1.899899551616408 1.899978495848778 1.900050467208425 1.900115665479279 1.90016399043652 1.900215441846329 1.900260119465645 1.900287923041914 1.900318852312837 1.900333007006111 1.90035028683917 1.900350791518922 1.900334520741481 1.900321374191897
 9.15 1.889199565112381 1.889333895748945 1.889473935136335 1.889619683272664 1.889780740155593 1.889936805782313 1.890107580149522 1.890272963253399 1.890462655089577 1.890646655653103 1.89083466493841 1.891036682939272 1.891242509648762 1.891452045059206 1.891665389162129 1.891882241948208 1.892112603407206 1.892336373527921 1.892563652298112 1.892794239704441 1.893028135732393 1.893265240366207 1.893505653588796 1.893739175381666 1.893975805724832 1.894205544596725 1.894448291974107 1.89468414783197 1.894912912143439 1.89514458487967 1.895369166009744 1.895596755500558 1.895827153316712 1.896040359420391 1.896266373771248 1.89647519632628 1.896686727039702 1.896891165862815 1.897098312743873 1.897298167627947 1.897490730456786 1.897676101168669 1.89786427969826 1.898045065976459 1.898218659930243 1.898395061482512 1.898564170551927 1.898726087052744 1.898880810894649 1.899028341982583 1.899178780216566 1.899311925491525 1.899448077697104 1.899577036717485 1.899698902431196 1.899813674710918 1.899931353423291 1.900032138428716 1.900135829581149 1.900222526727896 1.900312229709407 1.900394938359057 1.900470752502936 1.900529671959624 1.90059169653997 1.900646726046866 1.900694960275016 1.900736299010702 1.900770742031548 1.900788289106279 1.90080903999448 1.900822894446343 1.900819952202422 1.900810212993376 1.900803576539714 1.900780042551531 1.900749710728248 1.900702580758339
 9.17 1.890837405895129 1.890963058639392 1.891094997879562 1.891232923613775 1.891376335839718 1.891524834554611 1.891678319755189 1.891836291437672 1.892008649597739 1.892185194230494 1.892365925330428 1.892550642891383 1.892739246906508 1.892941637368211 1.893137714268111 1.893347477596983 1.893550827344705 1.893767663500194 1.893977986051344 1.894201694984959 1.894418890286683 1.894639271940927 1.894853039930788 1.895080094237975 1.895300334842717 1.895513761723682 1.895740274857882 1.895949974220582 1.896172759785198 1.8963885315232 1.896597289404004 1.896799033394867 1.897013763460772 1.897211379564316 1.89741188166559 1.897605269722058 1.897801543688431 1.897990603516539 1.898172549155198 1.898347380550077 1.898524897643554 1.898695300374581 1.898858488678531 1.899014462487053 1.899173221727917 1.899324866324861 1.899469296197429 1.899606511260808 1.899746611425663 1.899879596597968 1.899995466678829 1.900114121564313 1.900235761145263 1.900340285307117 1.900437693929723 1.900538086887143 1.900621464047466 1.900707825272608 1.90078717041811 1.900859499332937 1.90092491185927 1.900983407832294 1.901034887079985 1.901079449422893 1.901117194673922 1.901147922638102 1.901171833112365 1.901188825885315 1.901199000736989 1.901202257438624 1.901198695752411 1.901188215431256 1.90117091621853 1.901146697847814 1.901105660042651 1.901067802516284 1.901013024971395 1.90095132709984
 9.19 1.892072260980787 1.892189336509325 1.892313076472165 1.892433080867458 1.892568849692917 1.892709882945793 1.892855680622856 1.893006142720368 1.893161069234054 1.89332016015907 1.893493415489969 1.893670635220658 1.89385171934436 1.894036667853566 1.894225380739985 1.894417757994494 1.894613699607079 1.894823305566776 1.895026375861612 1.895223010478534 1.895433009403342 1.895646472620613 1.89585320011363 1.896053391864299 1.896266747853063 1.896473468058822 1.896683352458836 1.896886501028639 1.897082713741934 1.897282090570501 1.897484531484087 1.897680036450303 1.897868605434513 1.898050138399717 1.898234635306441 1.898422096112607 1.898592520773419 1.898765809241228 1.898932061465404 1.899101177392205 1.899253056964635 1.899407900122304 1.899555606801287 1.899706176933973 1.899839610448916 1.899975907270678 1.900105067319676 1.900227090512015 1.900341976759329 1.900459725968609 1.900570438042034 1.900664012876795 1.900760550364919 1.900850050393085 1.900932512842441 1.901017937588416 1.901086324500527 1.901147773442183 1.901212184270493 1.901259656836058 1.901310190982767 1.901353686547591 1.90138034336037 1.901410061243597 1.901432840012203 1.90144877947333 1.901457779426111 1.901449939661437 1.901445259961729 1.901433640100701 1.901415179843122 1.901379778944572 1.901347537151203 1.901298454199481 1.901242529815944 1.901179663716939 1.901119855608369 1.901033305185428
 9.210000000000001 1.892864129130978 1.892972528113043 1.893088069659014 1.893210053767064 1.89332808043493 1.893461349659892 1.893589561438756 1.893732415767824 1.893879612642867 1.894041052059094 1.894196634011115 1.894366158492905 1.89453952549776 1.894716835018251 1.894897787046178 1.895082381572515 1.895270718587358 1.895462698079861 1.89565822003818 1.895847184449403 1.896049691299483 1.896245740573166 1.896445132253914 1.896647966323828 1.896844142763565 1.897043561552249 1.897236322667391 1.897432426084784 1.89762167177842 1.897814059720381 1.897999689880743 1.898178362227465 1.898360176726287 1.89853513334061 1.898713032031384 1.898883972756988 1.899047855473109 1.899204780132614 1.89936464668542 1.899517455078366 1.899663205255071 1.8998018971558 1.899943430717318 1.900067905872744 1.900195322551405 1.900315580678679 1.900438780175843 1.900544920959909 1.900654002943466 1.90074592603451 1.900840790136278 1.900928695147072 1.901009540960087 1.901093327463226 1.901160054538922 1.90121982206395 1.901282629909237 1.901338377939672 1.901377166013905 1.901419093984152 1.901454061695991 1.901482068988154 1.901503115692321 1.901517301632904 1.901524626626833 1.901514990483336 1.901508493003715 1.901495133981123 1.901474813200332 1.901447730437501 1.901413685459943 1.90137277802588 1.901315007884204 1.901260374774233 1.901188878425458 1.901120418557293 1.901035094878819 1.900942907088524
 9.23 1.893199909123395 1.893299632221001 1.893406876201265 1.893520941062379 1.893641026802105 1.893756533417753 1.893886960906163 1.894022009263675 1.894161378486108 1.894304968568722 1.894462579506186 1.894614211292538 1.894779563921148 1.894948837384667 1.895121731674982 1.895308446783167 1.895488682699421 1.895672639413019 1.895860116912242 1.896051215184319 1.896245834215353 1.896433873990255 1.896625434492667 1.896820515704881 1.897008917607763 1.897200640180664 1.897385783401335 1.897574247245832 1.897765931688427 1.897950836701503 1.898129062255459 1.8983004083186 1.898474874857034 1.898642461834558 1.898813169212543 1.898976996949818 1.899133845002547 1.899283713324105 1.89943650186495 1.899572410572493 1.899711239390964 1.89985298826127 1.899977757120858 1.900105445903571 1.900216154539496 1.900329782954816 1.900446331071658 1.900545798807928 1.900638286077159 1.90073369278834 1.90081211884575 1.900893464148789 1.900967828591803 1.901035112063906 1.901095514448798 1.901148935624582 1.90119527546358 1.901244733832135 1.901277210590424 1.901312805592256 1.901331418684874 1.901353149708751 1.901357998497382 1.901365864877071 1.901356948666725 1.901351049677627 1.901338267713224 1.901308702568899 1.901282154031746 1.901238821880338 1.901198605884496 1.90114140580505 1.901077421393601 1.901006552392278 1.900928798533489 1.900844159539674 1.90075253512305 1.900654024985358
 9.25 1.893084499751551 1.893185547619571 1.893284394876107 1.893390241519371 1.893502387547149 1.893609932956779 1.893732477745135 1.893859521908599 1.893990865443032 1.894136408343745 1.894285850605466 1.894439192222298 1.894596433187679 1.894757273494342 1.894931913134261 1.895100252098605 1.895282090377679 1.895457627960873 1.895646764836596 1.895829500992211 1.896015736413974 1.896205471086958 1.896398704994978 1.89658543812052 1.896775570444655 1.896959101946955 1.897146032605412 1.897326362396339 1.897509991294285 1.897696819271931 1.897866946299993 1.898040372347119 1.898206897379781 1.898376621362166 1.89853944425606 1.898695466020735 1.898854486612828 1.898996705986215 1.899141824091888 1.899290040877824 1.899421256288852 1.899555570266517 1.899672782748938 1.899792993670669 1.899906202962552 1.900022410551564 1.900121516360668 1.900223720308657 1.900308822309992 1.900396922274642 1.900478120107917 1.900552215710299 1.900619308977272 1.900679499799143 1.900742688060864 1.90078887364185 1.900828156415796 1.900870536250486 1.900905913007599 1.90092438654252 1.900945956704134 1.900960623334633 1.9009583862693 1.900959245336314 1.900953300356525 1.900930451143252 1.900910697502055 1.90088403923052 1.90084057611803 1.900800207945544 1.900753034485357 1.900688855500876 1.900617870746373 1.900550079966752 1.900465282897301 1.900373679263446 1.900275168780504 1.900159651153421
 9.27 1.892559999824545 1.892642273110803 1.892742724476527 1.89284035391995 1.892944361438878 1.893053847030682 1.893168310692267 1.893287252420054 1.893410372209949 1.893547570057314 1.893688645956932 1.89383349990297 1.893992131888938 1.894154441907644 1.894320429951151 1.894489996010721 1.894673240076765 1.894849962138785 1.895030362185315 1.895214240203855 1.895401696180808 1.895582630101405 1.895777141949639 1.895965031708182 1.896146399358307 1.896331244879808 1.896519468250911 1.896701069448186 1.896886048446452 1.897064305218686 1.897235739735919 1.897410551967133 1.897578541879163 1.897749809436579 1.897904154601578 1.898061677333869 1.898222377590555 1.898366055326007 1.898512910491744 1.898652743036302 1.898785752905102 1.898911740040317 1.89904070438073 1.8991627458616 1.899267764414508 1.899375759967219 1.899486832443522 1.899580881763081 1.899667907841278 1.899758010589047 1.899831089912716 1.899907245713837 1.899976377889015 1.900038586329734 1.900093770922182 1.900142131547071 1.900183468079452 1.900217880388527 1.900245468337463 1.900276031783195 1.900289770576235 1.900296584560466 1.900306573572943 1.900299637443686 1.900285875995475 1.900265189043628 1.900247676395797 1.900213337851738 1.9001720732031 1.90012398223319 1.900069064716752 1.90000722041973 1.899938549099038 1.899862950502317 1.899780424367699 1.899681070423557 1.899574888388264 1.899471677969936
 9.289999999999999 1.891626608166824 1.891720107512186 1.891802063811068 1.891901477061723 1.89199724726198 1.892098474409238 1.892204658500436 1.892315299532032 1.892439997499977 1.892568652399682 1.892711164225986 1.89285733297312 1.89300705863466 1.893170541203496 1.893337480671772 1.893508077030845 1.893682130271229 1.893859840382539 1.894041007353431 1.89422573117154 1.894413911823412 1.894595649294441 1.894780943568787 1.894969594629309 1.895161802457482 1.895347367033317 1.895536288335271 1.895718666340166 1.895904401023093 1.896083492357316 1.896255840314176 1.896431444862991 1.896600305970948 1.896772423602997 1.896937697721742 1.897096128287323 1.897247715257303 1.897402458586541 1.897550258227077 1.897691114127998 1.89782512623531 1.897952094491804 1.898082218836922 1.898205299206615 1.898321435533199 1.898430627745211 1.898532875767257 1.898638079519865 1.898726338919319 1.898817653877512 1.898901924301773 1.89896935009471 1.899039731154036 1.899103267372399 1.899159758637206 1.899219404830447 1.899262105828512 1.899297861502004 1.899326771715559 1.899358736327643 1.89937385519037 1.899382128149296 1.899393455043224 1.899388035703994 1.899375669956284 1.899366457617394 1.899340398497034 1.899307492397108 1.899267739111497 1.89922113842583 1.899167690117264 1.899107393954251 1.899040249696311 1.898966257093788 1.898885315887619 1.89878752580909 1.898682786579589 1.898571197910362
 9.31 1.890352723617955 1.890427449656418 1.890510811703598 1.890601809757764 1.890689243816772 1.890782113878046 1.890889919938558 1.891001961994806 1.891118140042782 1.891248054077948 1.891381604095197 1.89152879008882 1.891679512052466 1.891833769979097 1.892001463860943 1.892172693689454 1.892347359455244 1.892525561148039 1.892707198756618 1.892892372268746 1.893080981671115 1.893263026949273 1.893458608087552 1.893647625068993 1.893840077875269 1.894025966486603 1.894215290881686 1.894407951037587 1.894593946929661 1.89477327853146 1.894955845814631 1.89513184874882 1.895310987301565 1.895473361438192 1.895648971121703 1.895807716312666 1.895969696969096 1.896124713046337 1.89627286449694 1.896424151270536 1.89655847331371 1.896695930569866 1.896826422979092 1.896959950478023 1.8970766129997 1.897196210473424 1.897298842824609 1.897404609974629 1.897503311840667 1.897595148335557 1.897690019367619 1.897767924840502 1.897838864653014 1.897912938698949 1.89797004686692 1.898030289040178 1.898073565096435 1.89811997490768 1.898159518339992 1.898192195253354 1.898208005501461 1.89822684893152 1.898238925384056 1.898244134692711 1.898232476684034 1.898224051177281 1.898208757984195 1.8981765969088 1.89814756774718 1.898101770287256 1.898059104308568 1.897999569582046 1.897933265869776 1.897859992924776 1.897779950490752 1.897692938301861 1.897589156082472 1.897488403546917
 9.33 1.888745045032399 1.888820898391179 1.888895666993077 1.88897815083638 1.889067049918967 1.889161464238289 1.889260693791352 1.889364038574689 1.889481298584337 1.889602273815804 1.889736764264039 1.889884769923395 1.890036190787587 1.890190926849653 1.890359078101905 1.890520644535884 1.890695626142306 1.890883922911006 1.891065734830881 1.89125096188983 1.891439604074684 1.891631661371147 1.891827133763716 1.892016121235615 1.892218423768713 1.892404141343442 1.892603273938722 1.892795721531866 1.892981584098492 1.893170761612435 1.893353154045644 1.893538861368089 1.893717783547654 1.893899920550036 1.894065372338631 1.894243838874428 1.89440562011589 1.894570416018838 1.89472842653633 1.894879451618533 1.895023591212603 1.895170845262547 1.895311113709093 1.895434496489552 1.895570893537681 1.895690304783534 1.89580283015332 1.895918369569255 1.896027022949403 1.896118690207529 1.896213471252932 1.896301265990288 1.896392074319486 1.896465996135454 1.896533031327991 1.896593179781597 1.896656441375287 1.896702815982415 1.896752303470491 1.896784903700993 1.896820616529173 1.896839541803872 1.896861579367317 1.896866829054922 1.89687519069509 1.896866764109003 1.896861549110415 1.89683944550544 1.896810553092336 1.89677477166129 1.896732200994193 1.896682840864417 1.896626591036591 1.896563551266363 1.896483621300177 1.896406800875025 1.896313189718217 1.896212687547132
 9.35 1.886858671279287 1.886925852578907 1.887001928533337 1.887075699140883 1.887156064399447 1.887241824306506 1.887342178859098 1.887446728053793 1.887554971886671 1.887686710353287 1.887811943448645 1.887960471167157 1.888102293502604 1.8882673104481 1.888425621996038 1.888597228138051 1.88878222886495 1.888960424166681 1.889142014032259 1.889336998449711 1.889525377406009 1.889727050887008 1.889922118877373 1.890120581360504 1.890322438318462 1.890517589731892 1.890716135579934 1.890908075840144 1.891113210488401 1.891301739498817 1.891493462843641 1.891688480493161 1.891866792415605 1.892058198577034 1.892232898941235 1.892410693469611 1.892581682121068 1.892755864851897 1.892923041615656 1.893083312363044 1.893236777041779 1.893393235596463 1.893532787968457 1.893675434095739 1.89381107391277 1.89393980735035 1.894071534335475 1.894186454791187 1.894304268636425 1.89441527578587 1.894519276149788 1.89461626963387 1.894706456139071 1.894789735561436 1.894876007791942 1.894945472716314 1.895008030214857 1.895073780162275 1.895122522427488 1.895174556873447 1.895209583356949 1.895247901728441 1.895279311831831 1.895293913504287 1.895311706576038 1.895312690870169 1.895306866202418 1.895304232380963 1.895284789206212 1.895258436470582 1.895225373958289 1.895185501445118 1.895138818698202 1.895085225475794 1.895014821527032 1.894937606591713 1.894863580400048 1.894772642672425
 9.369999999999999 1.884707801242201 1.884776111096576 1.884843395192857 1.884918453529368 1.885000086104033 1.885076992914357 1.885178473957408 1.885273929229795 1.885382958727637 1.885505362446538 1.885641040381553 1.885779892527155 1.885931818877192 1.886087019424848 1.886255294162601 1.886426643082169 1.886611366174463 1.886799263429536 1.886980334836518 1.887174780383563 1.887372500057785 1.887573493845186 1.887777861730594 1.887985503697587 1.888186519728417 1.888390809803932 1.888598473903497 1.888799312004904 1.889003524084289 1.889201010116039 1.889401770072697 1.88959570392487 1.88979281164112 1.889983193187871 1.890176748529293 1.890353377627201 1.890543180440937 1.890716056927256 1.89089210704021 1.891061230731021 1.891223427947963 1.891388698636228 1.891547042737798 1.891698460191312 1.891842850931927 1.891980314891177 1.892120851996835 1.89225446217276 1.892381045338753 1.892500801410401 1.892613530298924 1.892719431911016 1.892818306148681 1.892920352909074 1.893005372084325 1.893093663561377 1.893174927221806 1.893239462941647 1.893307070591211 1.893367750034909 1.893421701131056 1.89346882373169 1.893499017682377 1.893532482822015 1.893559118982637 1.893578925989208 1.893582003659423 1.893588251803499 1.893577670223963 1.89357025871544 1.893546117064436 1.893515145049119 1.893477342439096 1.893432808995188 1.8933814444692 1.893313148603691 1.893248121131739 1.893166261776702
 9.390000000000001 1.882345233818962 1.882414672835482 1.882473165854543 1.882549412874489 1.882622013893265 1.882699968908402 1.882792377917 1.882888540915703 1.882998257900671 1.883121128867556 1.883247053811465 1.883396032726928 1.88354806560786 1.883702952447518 1.883870993238456 1.884051987972484 1.884236136640608 1.884423439232985 1.884613895738862 1.884807506146519 1.885014370443204 1.885214388615071 1.885427760647106 1.885634386523063 1.88584416622538 1.886057299735111 1.886263687031837 1.886473328093587 1.886686222896751 1.886892371415985 1.887101673624127 1.887304229492091 1.887509938988776 1.88770880208096 1.887910818733194 1.888105988907697 1.888294212564243 1.888485589660046 1.888670020149644 1.888847603984777 1.889028141114267 1.889191831483888 1.889368475036236 1.889528271710601 1.889681021442828 1.889836824165178 1.889985679806187 1.890127688290524 1.890262649538839 1.890400663467616 1.890521729989014 1.890645849010717 1.890763120435769 1.890863444162414 1.890966820083928 1.89106334808845 1.891163028058814 1.891245759872368 1.891321743400799 1.891390778509955 1.891453065059653 1.891518502903501 1.891567091888702 1.891608931855861 1.891643922638792 1.891682164064317 1.891703555952064 1.891718198114261 1.891725990355528 1.891727132472669 1.891711424254453 1.8916988654814 1.891669555925558 1.891643495350285 1.891600583510018 1.891550920150043 1.891484405006268 1.891421037804986
 9.41 1.879793167921415 1.879863736701028 1.87992323941552 1.879990476063249 1.880054146642183 1.880132951149879 1.880226089583469 1.880322861939629 1.880432968214564 1.880556108403969 1.880682282503003 1.880821190506256 1.880982932407706 1.88113760820068 1.881315117877814 1.881495561431001 1.881679038851345 1.881865550129106 1.882064995253645 1.882267674213366 1.882473386995652 1.882692333586802 1.882904513971964 1.883119728135061 1.883328276058719 1.88354995772419 1.883764873111274 1.883983022198231 1.8842043049617 1.884418821376607 1.884636571416075 1.884847355051329 1.885061372251595 1.885278522984002 1.885478707213478 1.88568202490264 1.885888476011689 1.886087960498291 1.886280578317465 1.886476229421462 1.886654813759646 1.886846531278363 1.887021281920819 1.887199065626944 1.887369882333263 1.887533731972754 1.887690614474709 1.887850429764594 1.887993377763898 1.888139358389989 1.888278471555956 1.88841051717046 1.88854569513757 1.888664005356606 1.888775347721975 1.888889822122999 1.888997428443751 1.889098166562877 1.889182036353423 1.889269137682654 1.889349370411872 1.889422734396233 1.889489329484557 1.889549055519135 1.889592112335541 1.889638299762426 1.889677717621329 1.889710365726463 1.889726243884516 1.889745351894442 1.889747689547243 1.889743256625762 1.88973195290446 1.889713978149197 1.889689232117005 1.88964761455587 1.889609225204491 1.889554063792055
 9.43 1.877103102475222 1.87716470161252 1.877225214786915 1.877283441996782 1.877357883240112 1.877427438514487 1.877511107817068 1.87760839114457 1.877718788493232 1.8778420998588 1.877978125236482 1.878116864620925 1.878268318006169 1.878432485385615 1.878609466751974 1.878789162097226 1.878981771412568 1.879177294688363 1.879385731914086 1.879587283078261 1.879801748168405 1.880019427170963 1.880240120071238 1.880463926853324 1.88068094750003 1.880911081992807 1.881134330311666 1.881360792435098 1.881590368339988 1.881813058001529 1.882038961393125 1.882257878486306 1.882479909250623 1.882705153653552 1.882923311660391 1.883134683234154 1.883349068335458 1.883556466922419 1.88375697895053 1.883960404372548 1.884166943138368 1.884356495194906 1.884549060485966 1.884734638952113 1.884913130530542 1.885094735154937 1.88526935275534 1.885436983258001 1.88559762658524 1.885761382655295 1.885908151382176 1.886057932675506 1.886200826440367 1.886336732577144 1.886465750981357 1.886587981543497 1.886713224148861 1.886821678677376 1.886923145003429 1.887027922995686 1.887115812516914 1.887206813423798 1.887291125566753 1.887358548789738 1.887429282930058 1.887483127818179 1.887540283277519 1.887580649124255 1.887614225167117 1.887641111207178 1.887661107037649 1.887674412443665 1.887681027202067 1.887680751081187 1.887663783840625 1.887640025231023 1.88760947499384 1.887572132861122
 9.449999999999999 1.87429623641966 1.874348966502954 1.874410390893653 1.874469309590148 1.874544422590451 1.87461452989217 1.874698731492496 1.874796327388178 1.874906817575496 1.875020202050239 1.875156080807667 1.875304553842482 1.875455521148788 1.875629182720055 1.875805338549072 1.875994288627901 1.876185932947834 1.876380371499335 1.876587704271989 1.876808031254441 1.877021252434342 1.877247367798276 1.877476677331704 1.877698981018886 1.877934278842813 1.87816277078513 1.87839425682606 1.878628836944321 1.878866611117041 1.879097379319673 1.879331241525904 1.879568197707561 1.879798247834518 1.880031391874593 1.88025752979345 1.880476661554491 1.880698887118751 1.880924106444785 1.881142319488556 1.881353526203317 1.881567726539494 1.88177492044456 1.881975207862912 1.882168388735742 1.882364563000905 1.882553730592785 1.88274599144216 1.882921145476059 1.883099392617618 1.883270632785939 1.883434965895936 1.883602291858185 1.883752610578769 1.883906121959121 1.884052625895862 1.884192322280638 1.884325110999954 1.884450991935002 1.884569964961492 1.884682229949474 1.884797586763161 1.884896135260748 1.884987875294226 1.885082806709197 1.885160929344682 1.885232343032931 1.885296947599224 1.885364842861674 1.885415928631026 1.885460304710448 1.885487870895331 1.885518726973072 1.885542772722864 1.885550107915479 1.885550732313049 1.885544545668843 1.885531647727045 1.885511838222522
 9.470000000000001 1.871414068707418 1.871477630318821 1.871529866674253 1.871589577772124 1.871655263610464 1.871725824186909 1.871810359498678 1.871908069542554 1.872018654314857 1.872141913811419 1.872277548027551 1.872425656958011 1.872586140596965 1.87274909893795 1.872934531973831 1.873122539696756 1.873323222098106 1.873526579168446 1.87373271089747 1.873951717273945 1.874183498285648 1.874408253919308 1.874635984160535 1.874876688993757 1.875110368402143 1.875347122367532 1.875596850870354 1.87582955388955 1.876075431402491 1.876324283384885 1.876566109810698 1.876801110652053 1.877048985879139 1.877279935460114 1.877523959361003 1.877760957545593 1.877990929975327 1.878223876609198 1.87844979740363 1.87866869231237 1.878890561286364 1.879115404273636 1.879333221219169 1.879544012064772 1.879747776748956 1.879944515206793 1.880144227369789 1.88034691316574 1.880532672518592 1.880711305348296 1.880893111570661 1.881067891097202 1.881235643834992 1.881406569686498 1.881560568549429 1.88171754031657 1.88186778487562 1.882001002109019 1.882137491893784 1.882267054101332 1.882389788597303 1.882505695241383 1.882624773887119 1.882727124381736 1.882822646565949 1.88291144027377 1.882993405332315 1.883068641561612 1.883137148774392 1.883188826775896 1.883243875363663 1.883292094327327 1.883323583448401 1.883348342500068 1.883366371246959 1.883377569444937 1.883382136840876 1.883369873172429
 9.49 1.868508198304399 1.868562692019903 1.868615641080629 1.868675845485004 1.86874200523108 1.868812920316515 1.86889759073856 1.86899541649403 1.869105997579285 1.869229033990199 1.869364425722134 1.869511972769901 1.869671975127728 1.869844232789222 1.87002884574732 1.870216013994253 1.870425637521494 1.870627916319705 1.87084285037869 1.871070539687332 1.871300984233538 1.871534384004174 1.871770538985004 1.872009649160616 1.872261714514359 1.87250673502826 1.872754610682955 1.873005641457608 1.873249527329823 1.873506468275568 1.873756364269078 1.873999315282771 1.874255221287149 1.874504082250703 1.874745898139814 1.874990668918649 1.875238494549057 1.87547917499046 1.875712810199741 1.87594950013113 1.876179044736088 1.876411543963187 1.876636997757984 1.876865306062901 1.877076668817092 1.877290985956312 1.877508257412785 1.877708483115065 1.877911662987895 1.878107896952067 1.878307084924272 1.878489326816955 1.878674522538162 1.878852871991386 1.879024275075407 1.879188631684137 1.87935624170645 1.879506905026022 1.87966072152116 1.87980759106463 1.879937713523481 1.880070988758872 1.880197416625885 1.88031709697335 1.88042992964365 1.880526014472542 1.880625351288953 1.8807179399148 1.88080378016478 1.880872871846174 1.880945214758649 1.881000808694042 1.88104965343616 1.881091748760565 1.881127094434357 1.881155690215961 1.881167535854904 1.881172731091593
 9.51 1.86559112418953 1.865646450579082 1.865700013077892 1.865760711684402 1.865827246396686 1.865898317212426 1.865973124128901 1.866070967142961 1.866181446251002 1.866304161448943 1.866449212732193 1.866596400095619 1.866755723533509 1.866937283039535 1.867121178606711 1.867317410227347 1.867516077893006 1.867737281594449 1.867951021321584 1.868187497063413 1.868416708807969 1.868658556542255 1.868903340252184 1.869150959922507 1.869391415536745 1.869644807077114 1.869901034524454 1.870160297858144 1.870412397056027 1.870677532094319 1.870935602947527 1.871196609588357 1.871450451987619 1.871707330114134 1.871957143934637 1.872219893413668 1.872465578513478 1.872714099193911 1.872965555412303 1.873210047123363 1.873457374279059 1.873697536828504 1.873930734717823 1.874166767890042 1.874395836284952 1.87461773983898 1.87484267848506 1.875060452152494 1.875271260766813 1.875485004249638 1.875691782518533 1.87589149548686 1.876084243063627 1.876280125153337 1.876458941655831 1.876640892466129 1.876815877474273 1.876983996565154 1.877145149618353 1.877309536507968 1.877457057102442 1.877607711264385 1.877741598850398 1.877878619710893 1.877998873689903 1.878122360624904 1.878229080346617 1.878328932678819 1.878432117438149 1.878518534433906 1.878598283467853 1.878671164334007 1.878737376818439 1.878796920699059 1.878849595745405 1.878885601718432 1.878914838370288 1.878937305444097
 9.529999999999999 1.862706345354564 1.862762504982145 1.862816681644155 1.862867775339055 1.862934486064936 1.863005713819506 1.863080558600073 1.863178320403518 1.863288599226277 1.86341109506431 1.863555707913075 1.863702337767492 1.863871184621908 1.864052048470063 1.864235129305042 1.864440527119238 1.864648241904299 1.864858473651084 1.865091222349607 1.865316487988984 1.865554470557373 1.865795070041914 1.866048486428666 1.866304719702539 1.866553669847227 1.866815536845133 1.867070320677295 1.86733792132331 1.867598438761249 1.867861772967579 1.868128123917073 1.868397291582721 1.86865937593564 1.868924376944977 1.869182294577812 1.869453128799057 1.869706779571357 1.869963346854977 1.870222830607697 1.8704752307847 1.870730447338457 1.870978580218609 1.871229629371849 1.871473494741795 1.871710376268867 1.871950073890158 1.872182687539302 1.872408317146339 1.872636862637578 1.872858323935461 1.873072700958411 1.873280193620696 1.873490601832275 1.873694025498649 1.873890464520705 1.87408001879456 1.874272588211404 1.874448272657331 1.874626972013182 1.874798886154369 1.874963914950708 1.875122158266247 1.875273515959083 1.875417987881192 1.875555773878237 1.875686673789391 1.875810787447143 1.875928214677112 1.876038855297852 1.876142709120656 1.876239775949355 1.87633015558012 1.876403847801255 1.876480652392992 1.876540869127276 1.876594197767558 1.876640938068575 1.876680789776137
 9.550000000000001 1.859859060803901 1.859915854227596 1.859970445770347 1.860021835430628 1.860088723206551 1.86016000909585 1.860234793095858 1.86033247520349 1.860442455415218 1.860574633727047 1.860708910134479 1.860865084632488 1.861033257215482 1.861213527877263 1.861405896610991 1.861600563409135 1.861817428263434 1.86203669116484 1.862258452103472 1.862492711068558 1.862739568048381 1.862989023030215 1.863241276000263 1.863496126943595 1.863753875844072 1.864014322684282 1.864277667445461 1.864553810107418 1.864822850648453 1.865084689045279 1.865359425272931 1.865627059304682 1.865897491111948 1.866170820664198 1.866436947928858 1.866706072871204 1.86697799545427 1.867242715638735 1.867510333382821 1.867770848642177 1.868034261369771 1.868290471515768 1.868539479027416 1.868791483848922 1.869046285921327 1.86929398518238 1.869534581566407 1.869768175004177 1.87000456542277 1.870233952745431 1.870466236891439 1.870681517775954 1.870899795309873 1.871120969399683 1.871325239947304 1.871532506849937 1.871722869999906 1.871916329284493 1.87210278458578 1.872292335780479 1.872465082739764 1.872630925329098 1.872799963408061 1.872952096830169 1.873107425442696 1.87325604908649 1.873387767595788 1.873522680798026 1.873640888513651 1.873762390555921 1.873866986730715 1.873974976836326 1.874066060663267 1.874150537994059 1.874228208603027 1.874299072256085 1.87435322871053 1.874400577714819
 9.57 1.857085369554395 1.857132797326473 1.857187804460021 1.857239390953531 1.857306356805136 1.85737770201259 1.857452326573255 1.85754973048408 1.857659513741572 1.857791376341777 1.857935218280246 1.858080939552004 1.858248540151517 1.858438220072651 1.858629979308638 1.858833917852027 1.859040035694639 1.859268432827524 1.859499309240901 1.859732664924112 1.859978499865561 1.860227014052654 1.86047810747174 1.86074188010804 1.861008431945588 1.861267762967149 1.861539873154156 1.861814762486628 1.862082430943092 1.862362878500501 1.862636305134151 1.862912410817593 1.863191495522541 1.863463259218781 1.863738001874077 1.864015523454068 1.864285823922172 1.864559003239478 1.864835061364641 1.865103898253773 1.86536551386033 1.865630008134997 1.865897381025569 1.866157632476836 1.866410662430451 1.866666570824811 1.866915357594925 1.867167022672283 1.867401565984722 1.867648987456289 1.867879387007099 1.868112764553197 1.868339020006408 1.86855825327419 1.868780564259484 1.868995752860561 1.869204118970865 1.86940536247885 1.869599783267827 1.869797281215789 1.86998785619525 1.870161608073075 1.870338436710302 1.870508341961974 1.870671523676951 1.87082788169774 1.8709774158603 1.871120125993863 1.871256011920744 1.871385173456144 1.871507510407961 1.871623122576587 1.871722009754715 1.871824071727126 1.871909408270495 1.87198791915317 1.872069704134973 1.872124662966978
 9.59 1.854373270635179 1.854421333302159 1.854476656729174 1.854528340914731 1.854595285856981 1.854656491553704 1.854740958002288 1.854838085199713 1.854957573142523 1.855079121826805 1.855222531248156 1.855377801401653 1.855544932281819 1.855724123882585 1.855925176197251 1.856128489218445 1.856343962938073 1.856561597347276 1.856791692436378 1.857034248194829 1.857279264611154 1.85753684167289 1.857797079366527 1.858049877677442 1.858325436589831 1.858593656086642 1.858864736149497 1.859138476758625 1.859414977892774 1.859694339529139 1.85997656164327 1.860251444208993 1.860529187198317 1.860809790581342 1.861093154326165 1.861369378398783 1.861648362762994 1.861930107380289 1.862204712209755 1.862482077207958 1.862752302328838 1.863025287523592 1.863291132740557 1.863559837925096 1.863821303019469 1.864085627962711 1.864342812690506 1.864592857135057 1.864845761224949 1.865091524885018 1.865330248036209 1.865571830595437 1.865806372475444 1.866043773584648 1.866264233827 1.866487653101824 1.866704131303672 1.866923568322157 1.8671261640418 1.867331718341861 1.867530331096179 1.867712102173 1.867896931434805 1.868084918738142 1.86825606393344 1.868420366864841 1.868577827370009 1.868738445279947 1.868882320418815 1.869019352603733 1.869149541644592 1.869272987343859 1.869399689496376 1.869499547889161 1.869602662301204 1.869699032503262 1.869778558257648 1.869861339318019
 9.609999999999999 1.851732063087483 1.851790561190211 1.851836101606065 1.851897884333568 1.85195470937089 1.852025676715834 1.852109986365814 1.852206838317842 1.8523159325685 1.852447069113913 1.852590047949723 1.85274486907106 1.852911632472502 1.853100238148045 1.853290786091057 1.853493476294242 1.853708308749592 1.853935383448338 1.854174800380903 1.854406659536849 1.854660960904819 1.85490770447248 1.85516709022646 1.855439118152288 1.855703788234324 1.855971200455693 1.856251254798209 1.856524151242303 1.856809689766946 1.857088070349566 1.857369192965969 1.857653057590252 1.857939764194713 1.858219212749762 1.858501503223827 1.858786535583258 1.859074309792226 1.859354925812624 1.85963828360396 1.859914483123253 1.860193424324917 1.860465107160657 1.860739631579346 1.86100699752691 1.86127710494621 1.861550053776912 1.861805843955367 1.862074375414479 1.862325848083574 1.862580161888267 1.862827316750321 1.863077412587514 1.86332044931349 1.863556326837617 1.863795145064841 1.86401700389553 1.864241803225327 1.86446964294499 1.864680422940235 1.864894243091575 1.865101203274155 1.865301203357586 1.865494243205776 1.865680422676755 1.865859741622506 1.866042199888784 1.866207697314933 1.86637643373371 1.866528408971095 1.866673422846104 1.866821775170597 1.866953165749086 1.867077894378541 1.867205760848185 1.867316764939298 1.867421006425011 1.8675084850701 1.867599200630774
 9.630000000000001 1.849172045964457 1.849221080038175 1.849276738131035 1.849328420241577 1.849395126367988 1.849465756508095 1.849549710659339 1.849646188818763 1.849754990982983 1.849885717148164 1.850028267309996 1.850182641463656 1.850358839603781 1.850536961724426 1.85073710781903 1.850939277880371 1.851153571900523 1.851379989870811 1.851618831781755 1.851859997623024 1.85210368738338 1.852359801050617 1.852618538611501 1.852889800051711 1.853153785355769 1.853430394506974 1.853709727487328 1.853981684277465 1.854266464856572 1.854543969202312 1.854834197290741 1.855117249096224 1.855403024591344 1.855691523746818 1.855982846531401 1.856266892911789 1.856553662852526 1.856833256315898 1.857115573261832 1.85740061364779 1.857678477428659 1.857959164556643 1.858242574981144 1.858518708648647 1.858787665502602 1.859059445483302 1.859323948527754 1.859591274569557 1.859851523538767 1.860114495361768 1.860370389961134 1.86061910725549 1.860870747159375 1.861115309583094 1.861352694432575 1.861593101609217 1.861826431009742 1.862052782526037 1.862272056045001 1.862494351448381 1.862709668612614 1.862908107408658 1.863119567701829 1.863314149351625 1.863501752211559 1.863682476128981 1.863866320944896 1.86403338649379 1.864203472603443 1.86435677909474 1.864513205781489 1.864652852470222 1.864795718960006 1.864921605042246 1.865040810500482 1.865153135110191 1.86525867863858 1.865357340844378
 9.65 1.846684618331006 1.846733888905419 1.846789665356335 1.84684124768231 1.846907635881549 1.846978029951901 1.847061529890834 1.847157635695422 1.847275947362314 1.847396164887717 1.847538288267364 1.847702217496483 1.847867952569764 1.848055593481325 1.848245240224673 1.84845689279266 1.848670651177443 1.848896615370434 1.849134885362252 1.849375561142674 1.849618642700577 1.849874130023879 1.850142223099486 1.850402921913222 1.850676226449771 1.850952136692602 1.851230752623905 1.851502074224512 1.851786101473826 1.85207293434974 1.852362372828557 1.852644616884906 1.852929566491655 1.853227321619821 1.853507782238483 1.85380094831468 1.854086919813321 1.854375596697082 1.854656978926304 1.854951166458887 1.855228059250186 1.855517757252894 1.855800160416938 1.856075268689355 1.856353282014179 1.856623900332317 1.856897423581428 1.857163651695795 1.857432784606196 1.857694622239776 1.857959364519906 1.858216911366053 1.858467262693635 1.858720618413885 1.858966778433701 1.859205842655498 1.859447910977066 1.859682883291407 1.859910859486585 1.86013173944557 1.860345723046071 1.86056261016038 1.860772600655202 1.860975694391485 1.861171791224252 1.861360991002429 1.861553293568663 1.861728698759146 1.861907206403434 1.862068916324263 1.862233628337358 1.862381542251251 1.86253265786708 1.862666874978403 1.862794293370992 1.862924812822642 1.86303843310296 1.863145253973166
 9.67 1.844251679263612 1.844311186862959 1.844366882345954 1.844418165711165 1.844484236956818 1.844554196080783 1.844637243080556 1.844732777953237 1.844850600695513 1.84498041130363 1.845122009773363 1.84527539609999 1.845450670278256 1.84563783230234 1.845826982165814 1.846038119861606 1.846251445381952 1.846476858718353 1.846714659861526 1.846954748801351 1.84720732552682 1.847462290025976 1.84771984228586 1.847989882292443 1.848262610030564 1.848528025483865 1.848806028634717 1.849086719464151 1.849370097951782 1.84965616407573 1.849945017812543 1.85023655913711 1.850520788022579 1.850807804440266 1.851097508359568 1.851389899747863 1.851685078570422 1.851972944790306 1.852263598368263 1.852546939262627 1.852832967429212 1.853121782821201 1.853403285389033 1.853687575080293 1.85396465183959 1.85424431560844 1.854516866325145 1.854792203924663 1.855060228338487 1.855331039494509 1.855594737316892 1.85585122172593 1.856110492637915 1.856362749964991 1.856617793615015 1.856865723491411 1.857106539493016 1.857340241513937 1.85757702944339 1.857806703165549 1.858029262559385 1.858254907498502 1.858463537850978 1.858675253479195 1.858879954239667 1.859077739982876 1.859268610553088 1.859462465788184 1.859639505519473 1.859809629571517 1.85998283776194 1.860139129901242 1.860298605792611 1.860441165231728 1.860576908006574 1.860705733897229 1.860837642675673 1.860952734105585
 9.69 1.841885227850169 1.841944872993291 1.842000488175445 1.842051473395213 1.84211702865084 1.842196453940218 1.842278949260867 1.842374014609919 1.842491249984095 1.842620455379677 1.842761530792485 1.842924376217846 1.843089191650559 1.843275777084863 1.843474432514395 1.843675057932157 1.843897853330463 1.844122818700902 1.844360054034287 1.844599659320603 1.844841634548952 1.845106079707504 1.845363094783429 1.845632679762845 1.845894834630746 1.846169559370942 1.846447053965985 1.846727118397101 1.847009952644115 1.847295356685372 1.84758353049766 1.847874474056127 1.848168087334196 1.848454370303479 1.848743422933687 1.849035145192533 1.849329637045646 1.849616798456464 1.84990662938614 1.850199229793438 1.850484499634623 1.850772538863361 1.851053247430601 1.851336625284464 1.85162277237013 1.851901688629717 1.852183274002158 1.852457728423082 1.852734851824686 1.853004744135602 1.853267405280772 1.85353293518131 1.853791233754368 1.854052400912993 1.85430633656599 1.854563140617772 1.854802912968219 1.855045553512524 1.855291062141044 1.855519538739141 1.855750983187029 1.855975395359613 1.856192775126327 1.856413122350963 1.856626536891515 1.856822918599997 1.857022467322278 1.857214982897903 1.857410565159916 1.85758921393468 1.857760929041693 1.857925710293404 1.858093657495021 1.858244670444327 1.858388748931478 1.858525892738816 1.858656201640664 1.858779675403127
 9.710000000000001 1.839577663189821 1.839627346390227 1.839682681931764 1.839743269813031 1.83980831003229 1.839887102587452 1.839968947476066 1.840073344695293 1.840189894241885 1.840318496112165 1.840458950301995 1.840621256806749 1.84078541562128 1.840971526739886 1.84116959015627 1.841369705863504 1.841591973853983 1.841816394119382 1.842053166650607 1.842292191437744 1.842543668470012 1.842797597735697 1.843054079222105 1.843323112915492 1.843594698801009 1.843868936862632 1.84414572708309 1.844425269443804 1.844707463924804 1.844992310504657 1.845279909160391 1.845570159867407 1.845853162599401 1.846148817328277 1.846437124024054 1.846728182654781 1.847021993186435 1.847308355582831 1.847607569805521 1.847889435813689 1.848183953564053 1.84847112301075 1.848761044105233 1.849043716796157 1.849329041029264 1.849607116747263 1.849887843889716 1.850171422392911 1.850447652189739 1.850716633209567 1.850988365378104 1.851252948617276 1.851520282845081 1.851780367975461 1.852043403918153 1.852289190578554 1.852547827857568 1.852789415651463 1.853033753851721 1.85327114234488 1.853511381012382 1.853734569730415 1.853960808369751 1.854179896795581 1.854402034867352 1.854607122438598 1.854815259356768 1.855006445463052 1.855200680592206 1.855387864572373 1.855568197224904 1.855741578364168 1.855907907797373 1.856067485324374 1.85622001073748 1.856365583821263 1.856504304352361 1.856636072099277
 9.73 1.8373010843928 1.837360706158731 1.837415662713106 1.837475654054536 1.837540080181302 1.837618141091337 1.837709236782214 1.837812967251122 1.83792883249485 1.838056732509755 1.838196467291743 1.838358136836235 1.838531641138137 1.838717180191804 1.838914653991006 1.839114162528884 1.83933580579791 1.839559683789846 1.839795896495691 1.840034443905633 1.840285326008998 1.840538742794197 1.840794594248661 1.84106298035879 1.841324001109886 1.841597656486088 1.841873946470303 1.842162871044142 1.842444430187839 1.842728623880181 1.843015552098429 1.843305214818239 1.843587512013575 1.843882543656627 1.844170209717723 1.844460610165237 1.844753644965497 1.845049314082686 1.845337817478749 1.845628855113291 1.845922626943469 1.846209132923892 1.84649827300651 1.846790047140502 1.847074655272166 1.847351797344797 1.847641773298577 1.847914383070444 1.848199726593978 1.848467803799266 1.848748714612781 1.849012258957245 1.849278636751497 1.849547747910358 1.849809692344491 1.850064469960259 1.850322080659582 1.850572524339789 1.850815900893472 1.851062110208331 1.851301252167021 1.851533226646997 1.851758233520353 1.85198607265366 1.852206943907805 1.852420847137818 1.85262768219271 1.852837448915297 1.853030347142026 1.853226176702798 1.853415037420792 1.853586929112278 1.853761951586434 1.853929904645166 1.854090888082906 1.854245001686432 1.854382145234666 1.854522318498481
 9.75 1.835067290580267 1.835126651414763 1.83518122962874 1.835250625220824 1.835314238189311 1.835391568532159 1.835481816246963 1.835594681330943 1.835709663780917 1.835836763593283 1.835985880763987 1.836146815288497 1.836319667161771 1.836504436378223 1.836691222931684 1.836900126815367 1.837121248021821 1.837344486542891 1.837570042369668 1.837817915492441 1.838058205900646 1.83831101358281 1.838576338526493 1.838834080718236 1.839104540143488 1.839377516786552 1.83965311063051 1.839931421657159 1.840222349846936 1.840505895178845 1.840792157630379 1.841081137177441 1.841362733794264 1.84165704745332 1.84194397812524 1.842243625778722 1.842535990380437 1.842820971894934 1.843118670284549 1.843408985509296 1.843701917526771 1.843987566292048 1.844275931757566 1.844566913873024 1.844850612585267 1.845136927838172 1.845426059572528 1.845707707725922 1.845982172232608 1.846259353023391 1.846539250025491 1.846811863162421 1.84707719235385 1.847345337515468 1.847606298558851 1.847870075391317 1.848126567915788 1.848385976030643 1.84862809962957 1.848873238601416 1.849121192830035 1.849361962194133 1.84959574656711 1.8498224458169 1.85004205980581 1.850264588390352 1.850480131421079 1.850688588742411 1.850890060192465 1.851084545602881 1.851281944798642 1.851462457597894 1.851645883811767 1.851812323244185 1.851981875691683 1.852134340943214 1.852289918779959 1.852428508975129
 9.77 1.832867680884154 1.832926781285116 1.832990781798854 1.833049482424006 1.83312228315889 1.83320868400148 1.833297984949397 1.833399885999889 1.833524087149808 1.833660288395587 1.833798489733215 1.833958691158205 1.834130792665566 1.83432479424977 1.83451089590471 1.834719097623669 1.834939499399272 1.835162101223446 1.835397003087374 1.835634204981443 1.835883906895198 1.83613600881728 1.836390610735381 1.836657712636174 1.836917514505259 1.837189816327099 1.837474718084947 1.837752319760787 1.838032521335255 1.838315422787568 1.838600924095451 1.838889125235051 1.839180026180862 1.839463526905639 1.839759827380312 1.840048627573897 1.840340227453405 1.840634326983748 1.840931226127643 1.841220724845514 1.841512823095389 1.841797720832799 1.842095118010668 1.842385214579208 1.842668010485806 1.842953505674911 1.843241600087916 1.843522393663042 1.843805886335216 1.844082078035945 1.844360968693194 1.844632558231255 1.844906946570614 1.845174033627822 1.845443819315355 1.845706503541477 1.8459718862101 1.846220167220637 1.84648114646786 1.846725023841749 1.846971799227342 1.847211472504581 1.847453943548157 1.847689312227349 1.847917678405868 1.848138841941689 1.848353002686887 1.848570160487467 1.848780215183198 1.848983266607434 1.849179214586943 1.849368258941723 1.849550199484829 1.849725136022185 1.849903068352397 1.85006399626657 1.850217919548115 1.850364837972555
 9.789999999999999 1.83069355444701 1.830752294907265 1.830815618354397 1.830883424787059 1.830965314203585 1.831040686601971 1.831139041979861 1.831249880334532 1.831373101662868 1.831508405961337 1.831655693225969 1.831814963452324 1.831986216635462 1.832169452769909 1.832364771849622 1.832572173867951 1.832791758817597 1.833013626690569 1.833247777478139 1.833484311170794 1.833733227758182 1.833984627229063 1.83423850957125 1.834504974771556 1.834763922815725 1.835035553688378 1.83530966737294 1.835596563851577 1.835875943105121 1.836158105113004 1.836442849853172 1.83673027730202 1.837020287434298 1.837313080223041 1.837598455639473 1.837886413652924 1.838187154230743 1.838480477338198 1.838766382938385 1.839065070992131 1.83935624145789 1.839640194291646 1.839936729446803 1.840225846874078 1.840517646521393 1.840802128333762 1.841089292253176 1.841369038218483 1.841651566165271 1.841936676025747 1.842214467728605 1.842495041198909 1.842768296357954 1.84303423312314 1.843302951407832 1.843574451121228 1.843838732168216 1.844095694449234 1.844355537860124 1.844608262291984 1.844853667631023 1.845102053758403 1.845343220550089 1.845577267876692 1.845804295603306 1.846034103589353 1.846256891688411 1.846472559748052 1.846691207609676 1.846892735108329 1.847097242072542 1.847294728324146 1.847485193678094 1.847668537942285 1.847844860917375 1.848014162396591 1.848176442165548 1.84833170000205
 9.81 1.828545410421854 1.828603691429214 1.828676338436928 1.828743251443663 1.828824130447768 1.82890837544726 1.829005586439808 1.829115363422716 1.8292375063929 1.829381715346863 1.829528090280677 1.829686331189945 1.829866738069777 1.830049010914757 1.830243549718902 1.830450054475629 1.830668925177714 1.830889961817247 1.831123264385589 1.831359032873321 1.831607167270199 1.831857767565095 1.832110833745949 1.832376465799704 1.832644663712252 1.832915427468367 1.833188757051645 1.833464752444431 1.833743413627753 1.834024640581251 1.834308533283096 1.834595091709921 1.834884315836734 1.835176105636842 1.835470561081762 1.835757682141136 1.836047468782644 1.836339820971905 1.836634838672393 1.836932521845329 1.837222770449592 1.837515684441611 1.837811163775263 1.838099308401766 1.838390118269571 1.838673493324249 1.83895963350838 1.839248338761434 1.839529709019652 1.839813644215928 1.840100344279684 1.84037980913674 1.840651838709192 1.840926632915278 1.841194191669243 1.841464414881207 1.841727402457024 1.84199315429814 1.842251670301457 1.842503050359177 1.842757194358664 1.843004202182287 1.843253973707271 1.843496708805538 1.843732207343554 1.843960669182165 1.844191994176437 1.84440618217549 1.844623233022331 1.844843246553684 1.845046222599818 1.845242160984372 1.845440961524179 1.845632724029086 1.845807348301773 1.845985034137566 1.846155581324255 1.846319089641901
 9.83 1.826413847972023 1.826481570009349 1.826553341198464 1.826629261538051 1.826708931026474 1.826792049661772 1.826898017441636 1.827006734363397 1.827137600424003 1.827270815619993 1.827425979947477 1.827593293402104 1.827762655979035 1.827954067672906 1.828147528477795 1.828353238387187 1.828571197393931 1.828791305490197 1.829023762667431 1.829258668916314 1.829505924226703 1.829755628587584 1.830007881987017 1.83027268441208 1.830539935848805 1.830809836282124 1.831082385695795 1.831357484072345 1.831635131392994 1.831925527637586 1.832208472784516 1.832494066810651 1.832782309691254 1.833073201399902 1.833356641908401 1.833652731186701 1.833941469202807 1.834232855922689 1.834526891310189 1.834823475326923 1.835112707932185 1.835414489082846 1.835698918733249 1.835995996835108 1.836285623337396 1.836577898186235 1.836862821324786 1.837150392693134 1.837440512228165 1.837723379863453 1.837998895529133 1.83828705915178 1.838557870654277 1.83884132995569 1.839107536971135 1.83938649161164 1.839648193784014 1.839912643390702 1.840179840329649 1.84043978449415 1.84069247577271 1.840948114048889 1.841196399201156 1.841437631102731 1.841681709621432 1.841908534619514 1.842148305953513 1.842371023474077 1.842596487025802 1.842804896447066 1.843016251569857 1.843220452219603 1.84342759821499 1.843617689367792 1.843810625482686 1.843986506357074 1.844165331780893 1.844327001536432
 9.85 1.824298666271025 1.824375729816284 1.824446625801332 1.824521454224863 1.824609915085259 1.824701808380577 1.824806534108534 1.824923892266486 1.825053582851412 1.825195605859887 1.82533966128806 1.825505849131624 1.825684069385787 1.825874522045242 1.826067007104126 1.82627172455599 1.826488674393754 1.826707856609668 1.826939471195267 1.827183318141322 1.827429697437794 1.827678509073781 1.827929853037465 1.828193629316051 1.828460037895717 1.828728978761542 1.829000451897453 1.829274657286151 1.829551394909046 1.829840664746186 1.830122666776186 1.830407200976145 1.830694467321577 1.830984265786326 1.831276696342483 1.831571758960301 1.83185945360811 1.832149680252224 1.832442538856849 1.832738029383991 1.833036051793354 1.833326806042245 1.833619992085471 1.833915909875232 1.834204359361016 1.834495440489493 1.834789153204397 1.835075397446416 1.835364273153079 1.835645880258629 1.835930018693908 1.836216888386232 1.836496389259265 1.836778521232892 1.837053384223085 1.837320878141773 1.837591202896706 1.837864158391318 1.838129944524582 1.838388361190875 1.838649608279827 1.838903685676176 1.83916049325962 1.83940013090466 1.839652598480451 1.839887895850641 1.840126122873214 1.84035707940033 1.840580965278155 1.840797680346701 1.841017324439656 1.84122979738421 1.841435199000883 1.841633429103352 1.841824587498269 1.842008673985083 1.842195688355854 1.842365530395073
 9.869999999999999 1.822209664502397 1.822276070028725 1.822355891418022 1.822439528668995 1.822526781780042 1.822627250749241 1.82273063557433 1.822856736252693 1.82298515278134 1.823125885156879 1.823278733375499 1.823443697432936 1.823620877324446 1.823810173044776 1.824011584588123 1.824215311948102 1.824431255117704 1.824649414089259 1.824879988854385 1.825122879403948 1.825368285728009 1.825616107815778 1.825876445655554 1.826129199234673 1.82639456853945 1.826662553555118 1.826943054265763 1.827216170654262 1.827491802702213 1.827770050389865 1.828061013696047 1.828344492598092 1.82863058707176 1.828919297091158 1.829210622628658 1.829504463654817 1.82980102013828 1.830090092045703 1.830381779341654 1.83067608198852 1.830972899946415 1.831272333173074 1.83156438162376 1.831858945251156 1.832146124005261 1.832445917833281 1.832728226679519 1.833023250485263 1.833310789188668 1.833600942724643 1.833883711024728 1.834169194016972 1.834457291625811 1.834738003771935 1.835011330372165 1.835287471339321 1.835566226582081 1.835837696004853 1.836101879507632 1.836368776985859 1.836628488330277 1.836890913426789 1.837146152156304 1.837394204394591 1.837644970012124 1.837888648873929 1.838125040839421 1.83836434576225 1.838596463490136 1.838821393864706 1.839039236721324 1.839259891888924 1.839463459189837 1.839669938439619 1.839869229446872 1.840061332013069 1.840246445932368 1.840424270991434
 9.890000000000001 1.820126241859561 1.82020188983532 1.820290637231044 1.820372984045454 1.820468930276966 1.820567975923674 1.820680020983341 1.820794665453377 1.820931709330821 1.821081052612317 1.821232695294091 1.821406537371923 1.821582478841116 1.82177061969647 1.82197095993224 1.822173499542106 1.82238833851913 1.822615476855717 1.822845014543572 1.823076851573652 1.823321187936119 1.82357792362029 1.823827258614582 1.824088992906459 1.824353326482375 1.82462015932771 1.824899591426711 1.825171522762427 1.825446153316642 1.825733283069804 1.826013012000954 1.826305340087655 1.826590367305909 1.826877893630084 1.827167919032833 1.827460643485006 1.827755966955567 1.828053789411505 1.828344210817746 1.828637231137056 1.828932750329949 1.829230868354587 1.829521585166685 1.8298148007194 1.830110614963236 1.830409027845929 1.830699939312344 1.83099354930436 1.831279657760755 1.831578364617093 1.831859669805604 1.832153673255062 1.832440174890661 1.832719374633893 1.833001272402416 1.833275768109926 1.833552961666022 1.833832852976074 1.834105441941084 1.834370728457546 1.834638712417304 1.834899493707407 1.835163072209967 1.835419347802001 1.835668420355288 1.835920289736213 1.836154955805607 1.836402418418593 1.836632677424425 1.836865832666323 1.837091783981309 1.83731063120004 1.837522274146636 1.83773671263851 1.83794404648619 1.838134275493148 1.838327299455615 1.838513218162403
 9.91 1.818067497545688 1.818152288434522 1.818229962432788 1.81832101953922 1.818415459752248 1.818523083069988 1.818643689490224 1.818766879010393 1.818902551627562 1.81905050733841 1.819210846139201 1.819373368025757 1.819558072993429 1.819744961037067 1.819944132150987 1.820155586328929 1.820369323564028 1.820595343848764 1.820823747174925 1.821064533533559 1.821307702914926 1.821553455308453 1.821811590702671 1.822072209085171 1.822335410442543 1.822601194760313 1.822869462022888 1.823150312213487 1.823423645314076 1.823709661305299 1.823988260166411 1.824279341875196 1.8245631064079 1.82485935373915 1.82514818384187 1.825439596687204 1.82573359224443 1.826030170480867 1.826329231361794 1.826620874850351 1.826915100907449 1.827211809491671 1.827511100559175 1.827802974063592 1.82810732995592 1.828394268184423 1.828693788694519 1.82898579142867 1.829280476326271 1.829577643323533 1.829867392353367 1.830149823345262 1.830444836225165 1.830732430915356 1.831012607334321 1.831295565396622 1.831571005012769 1.831849226089081 1.832130128527555 1.832403712225725 1.832669977076523 1.832939022968133 1.83320074978385 1.833455257401928 1.833712545695435 1.833972514532096 1.834215363774143 1.834460893278154 1.834699302894898 1.83494059246917 1.83516456183963 1.835391410838635 1.835611039292074 1.835823547019194 1.836038833832427 1.836236999537219 1.836438043931849 1.83663176680725
 9.93 1.816032330773558 1.816116165034452 1.816202666225383 1.816292334345097 1.816395369392042 1.816501571364351 1.816620540259831 1.816752276075944 1.816886578809788 1.817043148458074 1.817202085017102 1.817373288482738 1.81755675885038 1.817742396114929 1.817940400270757 1.818150671311669 1.818363209230866 1.818588114020906 1.818825285673658 1.81905502418026 1.81930702953107 1.81955160171562 1.819808640722558 1.820068146539598 1.820330119153464 1.820604758549829 1.820871764713255 1.82115143762713 1.8214236772736 1.821708383633504 1.821995756686304 1.822275596410009 1.822568002781101 1.822852975774462 1.823150515363289 1.823440621519015 1.823733294211223 1.824028433407564 1.824326139073662 1.824626411173029 1.824929149666968 1.825224454514476 1.825522225672151 1.825822663094089 1.826115566731781 1.826410936534008 1.826708872446736 1.827009374413004 1.827302442372816 1.827598076263022 1.827886276017204 1.828187041565561 1.828470372834781 1.828766269747924 1.829054832224294 1.829336060179309 1.829619853524376 1.829896312166756 1.830175436009426 1.83045722495095 1.830731678885331 1.830998897701877 1.831268781285052 1.831531429514331 1.831796742264055 1.832044919403276 1.832305760795607 1.832549366299065 1.832795835765914 1.833035069042507 1.833277065969121 1.833501826379796 1.833729450102163 1.833949936957284 1.834163086759473 1.834369199316125 1.834577974427541 1.834769711886752
 9.949999999999999 1.814009440765427 1.814102218852761 1.814197547820561 1.814295927667586 1.814397458392297 1.814512039992848 1.814629572467067 1.81475975581244 1.814902590026096 1.815057775104778 1.815215311044825 1.815385197842142 1.815577335492173 1.815761823989871 1.815968463329665 1.816177553505421 1.816388894510408 1.816612586337258 1.816848728977923 1.817087222423629 1.817328066664831 1.817581461691163 1.81783730749139 1.818095604053348 1.818356451363894 1.818629849408844 1.818895698172914 1.819174097639658 1.819455047791403 1.819728548609179 1.820014600072651 1.820303102160051 1.820594254848096 1.820887858111919 1.821174111924984 1.821472816259011 1.821763971083889 1.822067776367591 1.822364032076086 1.82266283817325 1.822964094620773 1.823257901378065 1.823554258402157 1.823863065647604 1.824154423066383 1.824458330607787 1.824754688218324 1.825053595841603 1.825354953418227 1.82564896088568 1.825945418178208 1.826244525226708 1.826536181958603 1.826830388297723 1.827117144164177 1.827406549474234 1.827698604140185 1.827983308070219 1.828260561168286 1.828540463333963 1.828823114462315 1.829088414443758 1.829366363163911 1.829637160503458 1.829900506337995 1.830156700537886 1.830415542968108 1.8306772334881 1.830921571951604 1.831168758206511 1.831408692094696 1.831641373451859 1.831876902107359 1.832105177884046 1.832326300598092 1.832540170058821 1.832746786068533 1.832946248422328
 9.970000000000001 1.81202722675289 1.812119049116499 1.812213106439525 1.81232009872074 1.812420125958621 1.812543288151339 1.812669285296745 1.81279791739235 1.812939284435312 1.813102986422405 1.813259223350006 1.81343769521406 1.813618502010058 1.813811743733002 1.814017220377377 1.81422503193711 1.814445178405538 1.814667659775366 1.814902576038627 1.815139827186633 1.815379613209936 1.815631834098275 1.815886389840524 1.816143580424642 1.816413205837617 1.816675266065406 1.81694996109288 1.817227090903756 1.817506755480536 1.817788954804441 1.818073688855341 1.818360857611682 1.818650661050416 1.818942899146922 1.819237771874932 1.819535079206446 1.819824821111656 1.820127097558853 1.820421908514347 1.820729253942375 1.821029033805009 1.821321348062065 1.821626096671003 1.821933379586832 1.822233096762009 1.822535348146333 1.822830033686847 1.823137353327723 1.823437107010157 1.823739394672257 1.824034116248928 1.824331471671755 1.824631360868887 1.824923783764914 1.825218840280745 1.825506430333484 1.825796553836298 1.826089410698293 1.826374800824378 1.826662824115135 1.826943580466676 1.827216869770511 1.827492891913402 1.827771646777225 1.828043034238819 1.828307154169842 1.82856400643662 1.828823590899996 1.829085907415172 1.829330955831559 1.829578835992612 1.82981934773567 1.830062690891798 1.830288765285615 1.830517670735129 1.830739307051568 1.830953674039206 1.83116087149519
 9.99 1.810074287976758 1.81016505506198 1.810267841312811 1.810373446728034 1.810481971306142 1.810603615045324 1.810738077943453 1.810875259998064 1.811015061206343 1.811177381565098 1.811342221070739 1.811519379719255 1.811698957506179 1.811900854426566 1.812095070474952 1.812311605645327 1.812530559931095 1.812751933325032 1.812985625819251 1.813221737405152 1.81347026807338 1.813721217813775 1.813974686615324 1.814230574466105 1.814498981353236 1.814769907262814 1.815043252179861 1.815319116088256 1.815597498970677 1.81587840080853 1.816161821581886 1.816447661269407 1.816746119848273 1.817036997294111 1.817330393580914 1.81762620868096 1.817924642564739 1.818225395200858 1.818518766555963 1.818824556594648 1.819122765279362 1.819423492570322 1.819726638425413 1.820032302800092 1.820340485647288 1.820641086917304 1.820944106557709 1.821249744513231 1.821557800725654 1.821858275133702 1.822161367672929 1.822456978275602 1.822755006870587 1.823055653383225 1.823358817735213 1.823654599844481 1.823942899625064 1.824233816986972 1.824527251836064 1.824813404073911 1.825102073597662 1.825383460299907 1.825667564068538 1.825944184786608 1.826213622332185 1.826485676578204 1.826750447392326 1.827017934636778 1.82727803816821 1.827530957837529 1.827786593489754 1.828035044963845 1.828276112092549 1.828509994702234 1.828746592612722 1.828976005637123 1.829198133581662 1.829412976245508




==> SI/Ag_ReEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 -196799.9544855614 -195021.1962818711 -192766.0175488716 -190057.3594860906 -186922.3277124052 -183391.6657641122 -179499.1698764102 -175281.0616947614 -170775.3358735454 -166021.1002457528 -161057.9263616721 -155925.2270958961 -150661.6766784056 -145304.6861752424 -139889.944690145 -134451.0335869733 -129019.1178493309 -123622.6931108673 -118287.4582634969 -113036.2866490967 -107889.1140746208 -102863.0195851886 -97972.31717287125 -93228.68793141053 -88641.34028985079 -84217.14564771303 -79961.01117908035 -75875.91118253292 -71963.15745019529 -68222.6062048786 -64652.84530536032 -61251.37315209491 -58014.87707402463 -54939.26823331734 -52019.87443549107 -49251.56554886486 -46628.84234095518 -44146.05686206828 -41797.36986033014 -39576.87188880091 -37478.62452144459 -35496.75933399094 -33625.51926983806 -31859.25072939001 -30192.44411599016 -28619.75480536984 -27136.07668562268 -25736.47645136409 -24416.22141991103 -23170.78390687286 -21995.89010338434 -20887.45404772013 -19841.58602130428 -18854.61280018682 -17923.07615513068 -17043.69563126101 -16213.35596984509 -15429.15731787289 -14688.35567780969 -13988.35797198002 -13326.72901289063 -12701.19616159526 -12109.61229444365 -11549.94571406789 -11020.32096279482 -10518.96208221594 -10044.19179521366 -9594.454388077571 -9168.287000022532 -8764.307487141848 -8381.226597049728 -8017.839990615764 -7673.00884527954 -7345.665049101704 -7034.816567422373 -6739.524540205241 -6458.903211795504 -6192.134588131919
 0.03 -68895.89341036971 -68676.47576321763 -68394.56593082589 -68050.3114235785 -67643.93419330545 -67175.74711448046 -66646.1734258811 -66055.76878059152 -65405.2445825773 -64695.49144009563 -63927.60182210153 -63102.89082344501 -62222.91424841779 -61289.48318670465 -60304.67429970743 -59270.83521242562 -58190.58450808573 -57066.78283834153 -55902.54876419599 -54701.29599095279 -53466.61170946105 -52202.26827256683 -50912.19069882843 -49600.42048357017 -48271.07323633698 -46928.24601143591 -45576.15199973837 -44218.89756362547 -42860.50414550646 -41504.87102089985 -40155.72870403713 -38816.59850719135 -37490.87124298976 -36181.65608339239 -34891.81106002255 -33623.92502727144 -32380.28229036046 -31162.98067142916 -29973.79926344876 -28814.24989004888 -27685.5622042483 -26588.74111065541 -25524.57736909351 -24493.61828682787 -23496.19654731109 -22532.44643961459 -21602.37959387976 -20705.82400657267 -19842.46202659209 -19011.84743451568 -18213.46986796442 -17446.70406323728 -16710.83562422854 -16005.09925774144 -15328.69505620183 -14680.76836383038 -14060.41423451241 -13466.74488239571 -12898.84522332446 -12355.78294270317 -11836.62974232451 -11340.47935492847 -10866.42247161403 -10413.54806489035 -9980.995304690967 -9567.906004298831 -9173.432825817463 -8796.770665310778 -8437.135206118144 -8093.757563194873 -7765.902858493805 -7452.867880973014 -7153.96669415041 -6868.540585095505 -6595.967741706344 -6335.644003373885 -6086.986281764007 -5849.450493278707
 0.05 -29942.08130135918 -29900.50765431313 -29846.90336671653 -29781.12348814095 -29703.0029815068 -29612.35675191871 -29508.9810672129 -29392.65667580884 -29263.15299655656 -29120.23297725329 -28963.65851869811 -28793.19617815944 -28608.62317080776 -28409.73358865249 -28196.34472212206 -27968.30343101442 -27725.49246275421 -27467.81205530215 -27195.21496067779 -26907.7699649897 -26605.56225960491 -26288.74006986328 -25957.51844080057 -25612.18217441179 -25253.08423664822 -24880.5919948095 -24495.272683099 -24097.70054530448 -23688.5194493183 -23268.43967264113 -22838.22061052086 -22398.65501978742 -21950.67275375729 -21495.19808763463 -21033.19173015223 -20565.63650114267 -20093.49973575537 -19617.85090520323 -19139.71395822545 -18660.10754571761 -18180.01310414591 -17700.41566646234 -17222.29430765344 -16746.57000467426 -16274.11333518534 -15805.73899467595 -15342.26227283505 -14884.41478976248 -14432.86372143087 -13988.21063602268 -13551.04062175282 -13121.85411798102 -12701.07934793104 -12289.09912705527 -11886.25666800713 -11492.82544352204 -11109.00586001487 -10734.9879252935 -10370.90026955983 -10016.81630131427 -9672.772818899826 -9338.786207039338 -9014.825277186599 -8700.811864009072 -8396.673725567334 -8102.296199503521 -7817.531312685331 -7542.230858389129 -7276.225789589523 -7019.322252321366 -6771.322174481638 -6532.022626706707 -6301.202965042728 -6078.636815779187 -5864.103782251043 -5657.371681560901 -5458.201835417896 -5266.369064995039
 0.07000000000000001 -16190.0497666044 -16177.85675195731 -16162.14126267596 -16142.83756735291 -16119.87379060529 -16093.16934966787 -16062.63344421466 -16028.16493510153 -15989.65296310551 -15946.97792653632 -15900.01274179551 -15848.62413654385 -15792.67405639969 -15732.02116642499 -15666.52240166468 -15596.03460199893 -15520.41621026487 -15439.50200383196 -15353.13694961149 -15261.24187089221 -15163.70014047998 -15060.40599794452 -14951.26649131839 -14836.20335043241 -14715.15086239473 -14587.99799621487 -14454.79172522427 -14315.52992533018 -14170.23314082864 -14018.94572834852 -13861.72273793766 -13698.6192518472 -13529.80913120777 -13355.43888428433 -13175.68088437576 -12990.72619749955 -12800.75261375067 -12606.0584384098 -12406.91256244317 -12203.60488012093 -11996.41925251564 -11785.68299376573 -11571.76214905014 -11355.01074029026 -11135.78270616712 -10914.42889524175 -10691.35854565033 -10466.95136910652 -10241.57805830645 -10015.59845065354 -9789.41180248819 -9563.383267126894 -9337.854537814428 -9113.168963205981 -8889.674349564792 -8667.687915823766 -8447.489184048012 -8229.381458269205 -8013.634883145519 -7800.489082819055 -7590.16879666187 -7382.897126168312 -7178.863939392592 -6978.223337854834 -6781.145459339699 -6587.76369316808 -6398.181651302701 -6212.505091213031 -6030.818639827541 -5853.179955993625 -5679.639427497073 -5510.238202754304 -5344.993842775294 -5183.911740638508 -5026.996413602679 -4874.232652048328 -4725.590517935243 -4581.045546135661
 0.09 -10031.93950115861 -10027.23544856851 -10021.19718624623 -10013.79096613022 -10004.98396095859 -9994.740996695758 -9983.022372957716 -9969.783111881876 -9954.972915952005 -9938.536430917718 -9920.413725137545 -9900.540718920061 -9878.849653334462 -9855.26958380693 -9829.726853108719 -9802.145591573337 -9772.448225152468 -9740.524795132151 -9706.270507983514 -9669.660002318247 -9630.614929261839 -9589.058194953719 -9544.91467444057 -9498.111909157335 -9448.576353402497 -9396.166605623996 -9340.90251695639 -9282.729730706731 -9221.60016399531 -9157.472718638719 -9090.298310437167 -9020.00786381615 -8946.644819093864 -8870.20260211761 -8790.684588749651 -8708.097093096978 -8622.415308276801 -8533.731923792775 -8442.093686362074 -8347.558656271238 -8250.168684034086 -8150.005360356447 -8047.18703175375 -7941.815747387225 -7833.992616247226 -7723.816791480366 -7611.454027891102 -7497.043876008737 -7380.723896359726 -7262.629534887178 -7142.949679083865 -7021.849371226041 -6899.482614393771 -6776.020192126733 -6651.653517987542 -6526.557967189906 -6400.885870605455 -6274.831835007028 -6148.572470058649 -6022.269067150079 -5896.083765325856 -5770.193033107439 -5644.753764285513 -5519.899956900073 -5395.796265960892 -5272.581723318989 -5150.376160707629 -5029.312613851717 -4909.511994515914 -4791.076013038941 -4674.106732794837 -4558.703552537115 -4444.947329101808 -4332.911366388727 -4222.672298133076 -4114.289701615283 -4007.810552666861 -3903.289471794391
 0.11 -6791.326587938122 -6789.151572850944 -6786.389548052257 -6783.018741965415 -6779.021819573677 -6774.382051346309 -6769.080731212322 -6763.096195683461 -6756.403602070777 -6748.975030973575 -6740.779799944173 -6731.784690945768 -6721.954196322251 -6711.250766487013 -6699.635004511112 -6687.065869348747 -6673.500859078467 -6658.857482161173 -6643.059330419847 -6626.127673630596 -6608.016656079799 -6588.680018087866 -6568.071391526968 -6546.144568068887 -6522.848425091453 -6498.046337749509 -6471.790176682047 -6444.037562283614 -6414.747780219568 -6383.882112715229 -6351.3858981035 -6317.174084379449 -6281.285583089384 -6243.693159582314 -6204.373195779488 -6163.297482779317 -6120.394143216405 -6075.717615440284 -6029.261723777059 -5981.025298289495 -5930.981412661748 -5879.140641205681 -5825.548074617476 -5770.224056304992 -5713.182153855783 -5654.428614218606 -5594.039139221986 -5532.056511344651 -5468.518338775623 -5403.457672946635 -5336.964804775285 -5269.103167712419 -5199.924346129908 -5129.499113603088 -5057.922369624494 -4985.273956321435 -4911.611913229681 -4837.043614991302 -4761.661273689697 -4685.545407004855 -4608.782640864098 -4531.480538677458 -4453.731561284179 -4375.609850900461 -4297.228480254276 -4218.679567126952 -4140.041225601554 -4061.411907553592 -3982.883466519772 -3904.533561355429 -3826.446144650544 -3748.708065927694 -3671.392081001953 -3594.56815992094 -3518.314632200461 -3442.696444083827 -3367.769529166263 -3293.601686483972
 0.13 -4886.43955851269 -4885.291274361958 -4883.870441414587 -4882.159290006588 -4880.147068746179 -4877.825362286774 -4875.184981341738 -4872.214786716346 -4868.90138155399 -4865.229189412752 -4861.180761304732 -4856.736962943589 -4851.877173555157 -4846.579474211318 -4840.820761348119 -4834.576863624986 -4827.822618172313 -4820.47744345934 -4812.469988192639 -4803.866865127262 -4794.64040543757 -4784.762362552359 -4774.204063709318 -4762.936523526666 -4750.923522225403 -4738.0154979637 -4724.309201166382 -4709.776003647136 -4694.387624930145 -4678.116287081775 -4660.911994363051 -4642.68418361087 -4623.494794652075 -4603.319936250785 -4582.137037488008 -4559.91472227523 -4536.565372112565 -4512.15051341942 -4486.654644993611 -4460.064456195752 -4432.332535411759 -4403.451790419423 -4373.451915177181 -4342.329617266048 -4310.070115850433 -4276.646592681291 -4242.108822046092 -4206.46526387459 -4169.715432436697 -4131.85079101798 -4092.925043927656 -4052.959032781457 -4011.958285004527 -3969.948008814683 -3926.978920970123 -3883.083742594334 -3838.270303920302 -3792.60051622197 -3746.119392418927 -3698.859310546439 -3650.859863673135 -3602.184399219292 -3552.88085817665 -3502.978689753093 -3452.551270860504 -3401.651110029935 -3350.317704474252 -3298.614750324429 -3246.601257942229 -3194.323544460266 -3141.837321522203 -3089.204133893282 -3036.473231087386 -2983.693685914262 -2930.926278862907 -2878.220315927746 -2825.61826896679 -2773.177864838821
 0.15 -3672.068769102402 -3671.378665455719 -3670.585873052905 -3669.671559675517 -3668.627478073114 -3667.449382468363 -3666.132838514295 -3664.671725586097 -3663.057857900651 -3661.281118767038 -3659.329874380331 -3657.191197378859 -3654.85109409191 -3652.294707210034 -3649.506414113856 -3646.469919699222 -3643.168287236493 -3639.478298599729 -3635.295648197098 -3630.784410026997 -3625.926592574877 -3620.703708653537 -3615.096881374411 -3609.086896319178 -3602.643091659636 -3595.555152349233 -3588.00268388182 -3579.966249382321 -3571.426384559806 -3562.363669816515 -3552.726335166458 -3542.404049974917 -3531.501899085648 -3520.001845456298 -3507.886327775023 -3495.124719083098 -3481.610386379996 -3467.432504739866 -3452.576492922166 -3437.028763115371 -3420.730855311991 -3403.673230876516 -3385.890743836263 -3367.374548599413 -3348.099788985548 -3328.024900342674 -3307.199508321722 -3285.620840285605 -3263.273544545425 -3240.130766841981 -3216.237499626389 -3191.597913939413 -3166.196686345032 -3140.039677339206 -3113.160787729394 -3085.571585663198 -3057.253972974625 -3028.250376312625 -2998.582929417504 -2968.258644914964 -2937.291957103304 -2905.723469414977 -2873.576082637655 -2840.851935380228 -2807.601931164321 -2773.853876810155 -2739.621517265507 -2704.945624896787 -2669.862351820703 -2634.39462560274 -2598.576412683989 -2562.448944020379 -2526.041072327876 -2489.382547123772 -2452.51696563824 -2415.476743552345 -2378.288225299504 -2340.995500718014
 0.17 -2843.601905910728 -2843.149784263092 -2842.703227562225 -2842.238542675044 -2841.748567127305 -2841.232852957431 -2840.691144819489 -2840.121394676835 -2839.518849933638 -2838.87653565687 -2838.185801346356 -2837.436640115042 -2836.618013845748 -2835.718180694195 -2834.724854311029 -2833.625263157784 -2832.406201593199 -2831.048448406898 -2829.53346097719 -2827.856568828381 -2826.003220360646 -2823.958441221948 -2821.706961586694 -2819.233249199729 -2816.478827436817 -2812.699252523827 -2808.640938646477 -2804.289710170646 -2799.631275179756 -2794.651248220916 -2789.271770634976 -2783.300162427809 -2776.964061320838 -2770.249920798274 -2763.144360946779 -2755.612469160613 -2747.497284261737 -2738.953331060308 -2729.968655956574 -2720.531786860734 -2710.566144483231 -2700.06398262443 -2689.079857970197 -2677.604673578842 -2665.606855225651 -2653.031383254284 -2639.943496569923 -2626.337341097812 -2612.189901422958 -2597.462333722714 -2582.205730204039 -2566.418123461696 -2550.072506582708 -2533.166644636287 -2515.731490107092 -2497.769518853283 -2479.246826599127 -2460.200624304845 -2440.642987593662 -2420.567370857236 -2399.975080305474 -2378.897194274496 -2357.343489556818 -2335.29937696978 -2312.805650731318 -2289.876215665594 -2266.508767913836 -2242.731293877405 -2218.566398569736 -2194.021787700573 -2169.117499459311 -2143.881770003378 -2118.329237192119 -2092.47577313585 -2066.35286425337 -2039.980037548963 -2013.370609931472 -1986.557834223481
 0.19 -2277.060938365689 -2276.922307952862 -2276.706227921938 -2276.398782662747 -2275.996402021005 -2275.501198096735 -2274.917106133155 -2274.247630818358 -2273.495233825173 -2272.660986117633 -2271.744502355341 -2270.744288629634 -2269.65785266794 -2268.481907644943 -2267.212329941094 -2265.844434690709 -2264.373081863159 -2262.887046121676 -2261.457401304806 -2259.914512175687 -2258.25082188391 -2256.4583847839 -2254.529098752239 -2252.454550044351 -2250.267148928248 -2248.657612729742 -2246.884404919382 -2244.936080666695 -2242.801124281681 -2240.467860357269 -2237.921517919297 -2235.141747982748 -2232.128259704307 -2228.869197311888 -2225.352806281667 -2221.483856422328 -2216.696487014763 -2211.62260524349 -2206.252344443541 -2200.576107873715 -2194.455698114004 -2187.887390871701 -2180.98905966753 -2173.752585260047 -2166.133026453892 -2158.0470417253 -2149.603383786823 -2140.79583790276 -2131.592761457354 -2121.938944469787 -2111.907535743493 -2101.494577132487 -2090.661792104526 -2079.40326078006 -2067.756684527331 -2055.720801297645 -2043.247207291 -2030.377427650807 -2017.120188597574 -2003.460354924997 -1989.391787697893 -1974.944321709813 -1960.12099837866 -1944.895144481231 -1929.305837451962 -1913.359484597006 -1897.043085501959 -1880.37871793955 -1863.381809012289 -1846.050237893849 -1828.395827561658 -1810.439633441275 -1792.186999510274 -1773.644571435248 -1754.836649839746 -1735.773993823142 -1716.460449170373 -1696.922281509847
 0.21 -1869.158384851354 -1869.0718057526 -1868.919673913091 -1868.693512831999 -1868.388254323835 -1868.002232769415 -1867.536007683488 -1866.99086501168 -1866.368350771168 -1865.66949345128 -1864.895042191858 -1864.045012758864 -1863.118845738126 -1862.115570469604 -1861.033621245724 -1859.870989698532 -1858.62533780133 -1857.337091511302 -1856.038384080198 -1854.6514486606 -1853.172317935404 -1851.596840098124 -1849.920667811247 -1848.139210169247 -1846.257321591906 -1844.431814472337 -1842.48829840244 -1840.421150096578 -1838.224500531824 -1835.892470120412 -1833.476337926794 -1831.131149538122 -1828.631818192911 -1825.971294468239 -1823.142592520864 -1820.219137672432 -1817.728354823172 -1815.042654272433 -1812.153412217956 -1809.052227299021 -1805.725115541562 -1802.164095956065 -1798.366590631628 -1794.324689961977 -1789.886720631656 -1784.751190083044 -1779.358730377394 -1773.703409455907 -1767.728446699927 -1761.329774482857 -1754.656040300451 -1747.702818360759 -1740.409763910428 -1732.768028870262 -1724.83841645013 -1716.618235011468 -1708.036200344969 -1699.15019743153 -1689.970182056299 -1680.472734848731 -1670.646006726 -1660.525987422866 -1650.112183898299 -1639.365596417593 -1628.330942318581 -1617.010669481542 -1605.382865134659 -1593.468551440112 -1581.280176520134 -1568.808566997337 -1556.061001139281 -1543.055573413358 -1529.791415574469 -1516.268982924454 -1502.509295698631 -1488.517355050882 -1474.290066024267 -1459.850127209075
 0.23 -1563.762995693593 -1563.703108161137 -1563.585560590155 -1563.410189738879 -1563.174330405738 -1562.875229342465 -1562.511539893814 -1562.082442471411 -1561.587954970289 -1561.028130137761 -1560.403090305292 -1559.712872494992 -1558.957121613313 -1558.135382745402 -1557.246862364377 -1556.290598870533 -1555.265283276197 -1554.196704952483 -1553.105395454735 -1551.942612943807 -1550.706145120624 -1549.393767591578 -1548.002894782375 -1546.530956417757 -1544.980659884264 -1543.440259792719 -1541.811444856465 -1540.090915000549 -1538.275377515998 -1536.361187172065 -1534.371088497865 -1532.375628443074 -1530.270240425437 -1528.050993170659 -1525.713609347757 -1523.272411300346 -1520.847356371351 -1518.289814515496 -1515.595005690522 -1512.758175814475 -1509.892009572547 -1506.986787452994 -1503.922064387404 -1500.692602666311 -1497.432725896698 -1494.421985563388 -1491.222036651795 -1487.827210884927 -1484.229888023019 -1480.420790869761 -1476.400871624799 -1472.165204718135 -1467.490356258209 -1462.351803621982 -1456.994603812171 -1451.415503304139 -1445.474691902706 -1439.2878514275 -1432.874997544415 -1426.197597360293 -1419.23536999827 -1412.044939272142 -1404.623641879933 -1396.912644239287 -1388.973946690666 -1380.807930798384 -1372.381758884404 -1363.720185335422 -1354.836056830149 -1345.713611440718 -1336.357933969852 -1326.787728593668 -1316.997401088746 -1306.982769631289 -1296.764915465674 -1286.344965249457 -1275.714125391742 -1264.894526311713
 0.25 -1329.078355242707 -1329.017638732886 -1328.902929819664 -1328.740508626795 -1328.531033289023 -1328.27304412581 -1327.964652492371 -1327.604389312627 -1327.191353299375 -1326.724953967665 -1326.204698647962 -1325.630089006363 -1325.000802879661 -1324.316219233697 -1323.575843353898 -1322.778922177475 -1321.924596177159 -1321.031378806806 -1320.11400341955 -1319.1379981695 -1318.101967208225 -1317.00446618746 -1315.844088379565 -1314.61922112731 -1313.331810334506 -1312.042044408836 -1310.683385468032 -1309.253817920139 -1307.751262128211 -1306.173577269127 -1304.53509809559 -1302.880463009458 -1301.143623953664 -1299.322082228793 -1297.413097839213 -1295.424506572195 -1293.423762111947 -1291.326503888795 -1289.12955136189 -1286.829764831851 -1284.47833907764 -1282.069755209685 -1279.547403628924 -1276.907889778907 -1274.180424775529 -1271.42805309627 -1268.546212108026 -1265.531420809865 -1262.42714746413 -1259.320829386505 -1256.067703462793 -1252.664255057381 -1249.319309075622 -1246.049129039784 -1242.608698035703 -1238.994480784983 -1235.198043595477 -1231.22054864092 -1227.059861418971 -1222.570198835636 -1217.676019863096 -1212.600803317321 -1207.33918330172 -1201.773588763211 -1196.02637140779 -1190.09682132377 -1183.929964062401 -1177.56396462765 -1171.017312229407 -1164.264733057356 -1157.310960336213 -1150.180239426885 -1142.862113142403 -1135.34781075219 -1127.662533553255 -1119.804467992265 -1111.758842728091 -1103.55055253026
 0.27 -1144.530697150802 -1144.458921042457 -1144.338341826917 -1144.178532905509 -1143.981922285283 -1143.747700915516 -1143.473943873184 -1143.158910000352 -1142.801074996874 -1142.399370672244 -1141.953043160819 -1141.46132310506 -1140.92379911185 -1140.33975838728 -1139.708807755705 -1139.030461469158 -1138.304093313585 -1137.543820818609 -1136.761106677828 -1135.929733986861 -1135.048876006597 -1134.117652959206 -1133.135024964662 -1132.100081025558 -1131.014497568033 -1129.923036546641 -1128.776625020876 -1127.573921910943 -1126.313568840191 -1124.994162771314 -1123.62626194312 -1122.241857514237 -1120.793879419635 -1119.28061624528 -1117.700298325549 -1116.058319567315 -1114.400717603766 -1112.669992880081 -1110.863981472083 -1108.980734337877 -1107.052321901263 -1105.075222564448 -1103.013356646172 -1100.864328539942 -1098.644292585479 -1096.388622444919 -1094.037432673612 -1091.588397873612 -1089.060689116215 -1086.493912218043 -1083.820198953376 -1081.037108383547 -1078.191841682403 -1075.286700635018 -1072.262614485038 -1069.117250704351 -1065.975009957109 -1062.724043828591 -1059.341509687958 -1055.96440535267 -1052.661722121179 -1049.212065839581 -1045.613188267112 -1041.85917710486 -1037.952500251725 -1033.891609351611 -1029.461633596014 -1024.811586546651 -1020.012560843533 -1015.012798464905 -1009.82006430686 -1004.480705852003 -998.9758078985458 -993.2889536233413 -987.4587789549286 -981.4803913353597 -975.3298339525995 -969.0407425285068
 0.29 -996.4024811683265 -996.3233857554897 -996.2037933781589 -996.0532420300557 -995.8739732972203 -995.6650493525688 -995.4244562124748 -995.1499443373253 -994.839797468289 -994.4926177928158 -994.1073755016733 -993.6833188905891 -993.2199500098379 -992.716712275365 -992.1731880052864 -991.5890150258342 -990.9639636610466 -990.3092936106981 -989.6343886211685 -988.9183525241131 -988.1608206979583 -987.3611411173762 -986.5188303960009 -985.6332375277377 -984.7058226320646 -983.7719416087623 -982.7931221074882 -981.7687335175831 -980.6977139834072 -979.5792473503902 -978.4214727468169 -977.2491326061594 -976.0263090345181 -974.7518841274281 -973.4245750399277 -972.048551613387 -970.6582792621182 -969.2109856222812 -967.705174365006 -966.1393735750286 -964.5368894954314 -962.8950850383293 -961.1879901605248 -959.4141203022914 -957.584264486508 -955.7225899743987 -953.7881167730966 -951.7790507891738 -949.7073860211697 -947.5981893829885 -945.4079887488575 -943.1348726093325 -940.8054440266083 -938.4204887761684 -935.9459560605828 -933.3800966800354 -930.7799903429885 -928.093009899217 -925.3078905763434 -922.4557174999446 -919.5516011763191 -916.5424311161009 -913.4302033761039 -910.3217672960766 -907.1008274064774 -903.7660490829311 -900.524334422729 -897.2282701185828 -893.80673880487 -890.2570523517783 -886.5785784831448 -882.7720762943167 -878.76169374711 -874.4807333198682 -870.078018891738 -865.5420173415856 -860.82280214347 -855.9853936422436
 0.31 -875.4457595519143 -875.3761968661556 -875.2738796519225 -875.1460644300566 -874.994138826497 -874.8169021461465 -874.6123021682811 -874.3781461448115 -874.1127107929146 -873.8147568837446 -873.4831505491196 -873.1174171982705 -872.7169114569188 -872.2814030111261 -871.8105885685297 -871.3043416497425 -870.7624319928532 -870.1943736041078 -869.6078941179946 -868.9861234200838 -868.3288337260851 -867.6357508406973 -866.9065464499051 -866.1408421004634 -865.3401217803541 -864.5329946040538 -863.6886007764583 -862.806566449317 -861.8861639140016 -860.9268260043875 -859.9352399935484 -858.9313892378674 -857.8866020220327 -856.8001864782249 -855.6712115126119 -854.5031192420362 -853.3230542435164 -852.0974628188937 -850.8253750766086 -849.5057322322261 -848.1564766289173 -846.7757033786469 -845.343480824337 -843.8586626227375 -842.3295412471784 -840.7740177087627 -839.1614946939287 -837.4906377156257 -835.7701612746457 -834.0180278269092 -832.202740751744 -830.3230356153985 -828.3969349232304 -826.4248053531809 -824.3832493623074 -822.2708726573208 -820.1239020192152 -817.9084579712617 -815.6171355788158 -813.2673489685832 -810.8673664542366 -808.3864904545305 -805.8251516893793 -803.2326281387324 -800.5542576485004 -797.7889701672839 -794.9848551972271 -792.1064598419746 -789.1363833344544 -786.1218521270605 -783.0546342267538 -779.8906796576679 -776.7029002339769 -773.5555530260864 -770.3027823036232 -766.9438190392483 -763.4768877579846 -759.9037725175481
 0.33 -775.1983564331172 -775.1495206986832 -775.0746695408764 -774.9780196695552 -774.8596744528536 -774.7180750687202 -774.5510131003005 -774.3566434580746 -774.1334444037982 -773.8804156664311 -773.5967374033725 -773.2821717274475 -772.9363733262221 -772.5591619053445 -772.1505940477335 -771.7106435005521 -771.2392711220141 -770.7446645901802 -770.2334426260028 -769.6916415929694 -769.119135345785 -768.5157678606156 -767.8814619694797 -767.2161375814438 -766.5209544733245 -765.8199850626397 -765.0876583655842 -764.3235915428111 -763.5275308058116 -762.699023706661 -761.843707193873 -760.9780313870566 -760.0786766330004 -759.1450771557231 -758.1765693529251 -757.1760379111471 -756.1656171817855 -755.1182919799542 -754.033197817966 -752.9096160050034 -751.7619024842854 -750.5887288187722 -749.3742073461457 -748.1174524234781 -746.8249247616486 -745.5108602491861 -744.151256064815 -742.7450925775478 -741.2989916327123 -739.8269178218276 -738.3045896337388 -736.7309096839026 -735.1195568181776 -733.4706482869194 -731.7666108846123 -730.0063788496963 -728.2160791186581 -726.3711465278736 -724.4661506560996 -722.5128449999296 -720.5168677739601 -718.4569352268516 -716.3331299639284 -714.1768065664493 -711.9527560971899 -709.6601073815264 -707.3261324528 -704.9302567503722 -702.4622726584596 -699.9438895735848 -697.3709425882709 -694.7225704784731 -692.0155981821763 -689.264832556592 -686.4354693014749 -683.5380978362417 -680.6196624188192 -677.6192728944822
 0.35 -691.1605025202796 -691.1256078387277 -691.0687618350337 -690.9924487793209 -690.8963446121713 -690.7786277049794 -690.637650610759 -690.4716797530456 -690.2796201996391 -690.060780850023 -689.8146406883924 -689.5410489253186 -689.239848939163 -688.9112041370499 -688.555055767489 -688.1714088156256 -687.7605949435772 -687.3295070543941 -686.8839273116541 -686.4118009725771 -685.9133049078033 -685.3883012856481 -684.8367734696983 -684.2586171996619 -683.6548791674328 -683.0461872003616 -682.4107681137542 -681.7484252946427 -681.0588939788762 -680.3419869735884 -679.6024510670838 -678.8542585581652 -678.0777189068933 -677.272468348723 -676.4380831439031 -675.5770495139545 -674.7078912569515 -673.8080138332356 -672.8769340330633 -671.9139456375632 -670.9311984742214 -669.927458147946 -668.8898067085756 -667.8173802754887 -666.7157514097532 -665.5964855940055 -664.4399808499979 -663.2454451534667 -662.0184499956816 -660.7699906707257 -659.4806562172204 -658.1497266228673 -656.7878082898193 -655.3951925585167 -653.9579217872371 -652.4750621842184 -650.9670231887959 -649.4145561975952 -647.8135799313957 -646.1729069378689 -644.496603424969 -642.7686800193464 -640.9891702437405 -639.1806504069124 -637.31754279929 -635.3991301871324 -633.4440860976622 -631.4381301872992 -629.3740967848183 -627.2657536009937 -625.1103030960518 -622.8941835960604 -620.6268803492239 -618.3167145129447 -615.9435286624434 -613.5120851117186 -611.0441533376642 -608.5110811982507
 0.37 -619.9794515189847 -619.9524919283392 -619.9053121956729 -619.8400705412482 -619.7565316038957 -619.6535174671478 -619.5294978728764 -619.3834099428981 -619.2142109690826 -619.0215994625665 -618.805165162747 -618.5647494667946 -618.3004910604897 -618.0123484512568 -617.7004770243292 -617.364940612041 -617.0058862843056 -616.6294333423915 -616.2404924751704 -615.8288751922574 -615.394424331918 -614.9373208632637 -614.4573456330972 -613.9545444508129 -613.4299033795885 -612.9010443597388 -612.3492980095236 -611.7745036079262 -611.1765786929278 -610.5551798028164 -609.9145805220637 -609.2666659933035 -608.594735696924 -607.8984653297674 -607.1774148644012 -606.4338713003776 -605.6835783288537 -604.9074392418825 -604.1050316576088 -603.2757723225319 -602.4299735718885 -601.5667509991176 -600.6750824752424 -599.7544169888729 -598.8093486973978 -597.8497168097668 -596.8591495311061 -595.8369415992187 -594.787763602832 -593.7207664812457 -592.6200073048104 -591.4847676954408 -590.3239109461169 -589.1375533780758 -587.9143594141315 -586.6536984362859 -585.3717563155083 -584.0532966712758 -582.6948616681686 -581.3034724465135 -579.8824111837678 -578.4190229830295 -576.9131265847597 -575.3823099974949 -573.8067190430415 -572.185761611343 -570.5334491199413 -568.838963672676 -567.0968759120159 -565.3171058591779 -563.4975380359635 -561.6282714620548 -559.7157478213244 -557.7656340905781 -555.7639086240202 -553.7135326866463 -551.6284058297114 -549.4899816013989
 0.39 -559.1232535500501 -559.1027530027324 -559.0635916554583 -559.0078806302895 -558.9356024724627 -558.8457677867724 -558.7372036094342 -558.6090279357683 -558.4605072940955 -558.2912966162889 -558.1011832754724 -557.8901214814101 -557.6581980441791 -557.4053260267635 -557.1319002272573 -556.8378863214103 -556.5234115362939 -556.1938805659072 -555.8536964495889 -555.493837223137 -555.1143179195767 -554.7151428055574 -554.2962165903868 -553.8576431272473 -553.4001756741638 -552.9393305963214 -552.458735976347 -551.9583818151973 -551.4380025792962 -550.8975520445896 -550.3406061371771 -549.7775477586927 -549.193893962591 -548.589352059495 -547.9636938727364 -547.3187266452044 -546.6682931285848 -545.995693776035 -545.3007693893032 -544.5830536512398 -543.8513327145969 -543.1048668279433 -542.3343716694443 -541.5392639291744 -540.723620140534 -539.8957144912447 -539.0417344942787 -538.1610624989635 -537.2577469223692 -536.3395140009472 -535.3928526022413 -534.417348166332 -533.4202619165114 -532.4018472585092 -531.3525115174045 -530.2718689711751 -529.1733517696262 -528.0442961972481 -526.8817682683331 -525.6917709024698 -524.4767441883156 -523.2263559733234 -521.9406548168758 -520.633652524055 -519.2893758670536 -517.9073174210089 -516.4985911108255 -515.0545932653381 -513.5709879749587 -512.0554518487563 -510.5062998667281 -508.9158214228432 -507.2888369542814 -505.6295690521368 -503.9273923487308 -502.1844099765607 -500.410658393827 -498.5926013714037
 0.41 -506.6808169629561 -506.6653703095066 -506.6333874967337 -506.5869691418918 -506.5261769499687 -506.4499704332532 -506.3572888549655 -506.2473201172084 -506.1194353835268 -505.973118086407 -505.8084401600827 -505.6251487890502 -505.4233873827358 -505.2031703767902 -504.964641521523 -504.7079492580251 -504.4331852325575 -504.1451558498239 -503.8477093357682 -503.5329696805784 -503.2008756025979 -502.8515147738819 -502.4848740201556 -502.1009685029634 -501.7005515268118 -501.2972647081374 -500.876838488947 -500.439094620989 -499.9839660533347 -499.5113777722551 -499.0244943342841 -498.5325063503681 -498.0227395699964 -497.4947971222068 -496.9486413743534 -496.3859063585087 -495.8186299223575 -495.2322599454193 -494.6266892214083 -494.0015840875075 -493.3645776413 -492.7150115260516 -492.0448687249963 -491.3537543252161 -490.6450421116483 -489.9260701016838 -489.1848866907465 -488.4209598991624 -487.6377492705387 -486.8420258917787 -486.022132694757 -485.1777499895709 -484.3150769591684 -483.4343556750333 -482.5275350434762 -481.5941358319531 -480.6455737946841 -479.6712157667083 -478.6686747753552 -477.64276501796 -476.5957144644907 -475.5188482335943 -474.412109090401 -473.2872604542644 -472.1309678944397 -470.9428397815427 -469.7319778624575 -468.4913249862 -467.2173130480781 -465.9161352893339 -464.5864214492954 -463.2219157169213 -461.8264254784778 -460.4032929579599 -458.9440458467428 -457.4502859188417 -455.9297832280596 -454.3719851832163
 0.43 -461.2470755459068 -461.2390187724642 -461.2148982163808 -461.1770085004432 -461.1256738052163 -461.0604150037612 -460.9803303394116 -460.884648656798 -460.7729915163438 -460.6449550124779 -460.5004462458407 -460.3393970197917 -460.1617895915481 -459.9678933983157 -459.7576845888004 -459.5313325005121 -459.2889502033012 -459.0348036395935 -458.7724040818099 -458.4947544874885 -458.2017157626393 -457.8933780438938 -457.5698704500259 -457.2311013634413 -456.8777838922537 -456.5221784905793 -456.1514364656969 -455.765597132738 -455.3644627785782 -454.9480822836114 -454.5192360101014 -454.0861428838026 -453.6374472405489 -453.1730846205103 -452.6928382558102 -452.1981714671951 -451.699816316435 -451.1849590041239 -450.6533835505303 -450.104994437133 -449.5464319994472 -448.9772266917245 -448.3901879740735 -447.7851594825153 -447.1649805824456 -446.5362357359277 -445.8883246531954 -445.2209506586837 -444.5370334818512 -443.8426134929867 -443.1274580141286 -442.3912605951456 -441.6395607249491 -440.8725246277235 -440.083162743968 -439.2710269160504 -438.4461094178739 -437.5991455281523 -436.7281462466834 -435.8371920428966 -434.9282670558356 -433.9939105646178 -433.0340612482917 -432.0587714338895 -431.0567056713436 -430.0275158838146 -428.9788838818437 -427.9048604696217 -426.8024516715341 -425.6767980970224 -424.5267703116721 -423.3471433423231 -422.1410393338808 -420.9112000653915 -419.650649962845 -418.3606634260641 -417.0475252969502 -415.7026723462715
 0.45 -421.6645719887705 -421.6610999008769 -421.6420355578654 -421.6095999462199 -421.5645812020173 -421.506553432142 -421.4349599578298 -421.3492606306891 -421.2490783013665 -421.1341681910471 -421.0044825659995 -420.8599495554006 -420.7007553126928 -420.5269475107499 -420.3387149111486 -420.1360836978601 -419.9191797256999 -419.691974293893 -419.4575880051258 -419.2096090704833 -418.9481095806791 -418.6730862840084 -418.3846919814702 -418.0828117995171 -417.7681942809097 -417.4516990041632 -417.1218922120894 -416.7788146049447 -416.4223209677087 -416.0524686900231 -415.6716937343313 -415.2874245577605 -414.8895036182955 -414.4778541417924 -414.0523673413824 -413.6143510838114 -413.1732636232584 -412.7179720381678 -412.2480059616211 -411.7634169217606 -411.2701635737662 -410.7678406188624 -410.2500336708177 -409.716550400371 -409.170091117993 -408.61645043536 -408.0461982758839 -407.4591299546033 -406.8578299076979 -406.2476470318489 -405.6195383636108 -404.9733274189145 -404.3138009127611 -403.6412401191079 -402.9493155808806 -402.2379024099835 -401.5155771471014 -400.7743630110184 -400.0123777170957 -399.2332577544718 -398.4388430614625 -397.6225109985508 -396.7842975882692 -395.9328496111796 -395.0584014670681 -394.1606535303706 -393.246197378753 -392.3099443836674 -391.3493080016125 -390.3686858547238 -389.3670992192266 -388.3401133801848 -387.2903539908881 -386.2201261151253 -385.1235347205059 -384.0016496909036 -382.8596969160204 -381.6905341559868
 0.47 -386.9040941379442 -386.9035824703915 -386.8890453499218 -386.8623806269718 -386.8240546071801 -386.7738232400328 -386.7110123993047 -386.635343865412 -386.5463458998037 -386.4440288715394 -386.3281872262165 -386.198991847427 -386.0564211809404 -385.900642711827 -385.7317606947481 -385.549979287661 -385.3554331991973 -385.1515911699924 -384.9412817582543 -384.7188620298803 -384.484436303438 -384.2378930203462 -383.9794100005997 -383.7089818043983 -383.4271799400486 -383.1439096485221 -382.8488575250587 -382.5420216582194 -382.2233607907962 -381.8928323489962 -381.5527745023252 -381.2097925145971 -380.854817595804 -380.4877143341815 -380.1084431462054 -379.7181493604569 -379.3255403202906 -378.9202962914345 -378.502275461049 -378.0714645563617 -377.6332134002855 -377.1870776554178 -376.727507915803 -376.2543291328246 -375.769818855577 -375.2792402860409 -374.7742050493699 -374.2545338195631 -373.722572510773 -373.1829777244674 -372.6279706926253 -372.057089077114 -371.4748733753528 -370.8813514323238 -370.2711596689483 -369.6439563667942 -369.0075127290315 -368.3546443274981 -367.6838702056776 -366.9983049873372 -366.2995249205047 -365.5817943964048 -364.8451169129052 -364.0970840419528 -363.3291360804129 -362.5410244236506 -361.7384971711176 -360.9171141531365 -360.0746425379969 -359.2148827484023 -358.3369951762297 -357.4371247644894 -356.5175503852968 -355.580230392593 -354.6201178382796 -353.6381117403624 -352.6386604816292 -351.6156678373237
 0.49 -356.2301458559316 -356.2301807213312 -356.217606777228 -356.1942814793135 -356.1606607221153 -356.1162705057345 -356.0606635939829 -355.9933719040096 -355.9141129575178 -355.8225747036851 -355.7188052439163 -355.6027661485691 -355.474638785805 -355.3344163627347 -355.1823408190339 -355.0185213032234 -354.8430439718165 -354.6591836115502 -354.4695771349262 -354.2689418193042 -354.057476229795 -353.8352015662156 -353.6021879543786 -353.3584579419972 -353.1046205394975 -352.8495512260378 -352.584036421043 -352.3079972315743 -352.021475265853 -351.724348924272 -351.4189033182302 -351.1109572451302 -350.7924860228839 -350.4632154982736 -350.1232619620184 -349.7735891443953 -349.4220292592654 -349.0593738813533 -348.6855148016239 -348.3003642275979 -347.9088033484414 -347.5104921996549 -347.1003317026822 -346.6782004237447 -346.2462187621972 -345.8091549106852 -345.3593809773681 -344.8968487504538 -344.4235386552713 -343.9438422440834 -343.4505672688202 -342.9435063268835 -342.4265361501479 -341.8998767172495 -341.358657089223 -340.802615028509 -340.238628391321 -339.6603699933154 -339.0664610984711 -338.4597411710389 -337.8415777703747 -337.2069017684216 -336.5557227695602 -335.8947486424892 -335.2164232937472 -334.5205329224352 -333.8121459656361 -333.0873558339768 -332.344189826716 -331.5859849956849 -330.812012607345 -330.0188972121706 -329.2086147405032 -328.3828952739635 -327.5373152214516 -326.6726562887044 -325.7927893303262 -324.892410393151
 0.51 -329.0208531727415 -329.0207985763968 -329.008952851692 -328.9874981509851 -328.9568926946301 -328.9167773162787 -328.8666357992857 -328.8059375742861 -328.7343409080234 -328.6517119435213 -328.5579069116964 -328.4529917445251 -328.3369582598858 -328.2100177282061 -328.0722359110583 -327.9237678618537 -327.7647516787956 -327.5980793902645 -327.4262666728122 -327.2445027019565 -327.0528732359735 -326.8514891628941 -326.6403965509219 -326.419703402493 -326.1898121722116 -325.9590373788983 -325.7189318319968 -325.4693469625919 -325.2103398792967 -324.9420128392701 -324.6661823016379 -324.3883833885855 -324.1011361044008 -323.8044021587475 -323.4980525994474 -323.1831776865577 -322.866885179524 -322.540765063193 -322.2047369504657 -321.8586905723704 -321.5071371253301 -321.1497559413949 -320.7818995762039 -320.4034834939344 -320.0165282364859 -319.625138814139 -319.2227000559162 -318.8089345998586 -318.3858090434205 -317.9571796041645 -317.5166411709258 -317.0639916755919 -316.6027408356267 -316.1330719074414 -315.6506012206947 -315.1551292735757 -314.6528398990957 -314.1380420623883 -313.6095130389822 -313.0698044939826 -312.5201525520577 -311.956013088096 -311.3774048583599 -310.7903273019204 -310.1880290421217 -309.5703377277785 -308.9417573137687 -308.2988175406379 -307.6397770127897 -306.9675825447872 -306.2815984952472 -305.5788454377589 -304.8610479482156 -304.1297406078953 -303.3810300715846 -302.6156037199888 -301.8368449156272 -301.040105401368
 0.53 -304.7668146611003 -304.764382164189 -304.7514170851612 -304.7299871578247 -304.7006878369841 -304.6631192226523 -304.6167186851386 -304.5608393710669 -304.49525381039 -304.4196690244686 -304.3339994952981 -304.2382301159687 -304.1324338224579 -304.0167628768575 -303.8912240121497 -303.7559730286523 -303.6111470622594 -303.4595047746168 -303.303122205373 -303.1378358866589 -302.9636038899513 -302.7805888154896 -302.5887702244135 -302.3882738738037 -302.1796014348081 -301.9702306940465 -301.7523740384885 -301.5260596540091 -301.2913571678273 -301.0481855150405 -300.798418399471 -300.547009947044 -300.2871179819207 -300.0187474356121 -299.7418547013017 -299.457395882608 -299.1718104672145 -298.8774444842014 -298.5743500565072 -298.2622914527498 -297.9454539806348 -297.623541964973 -297.2923597609299 -296.9518123505206 -296.60371969956 -296.2518995462714 -295.8902510717484 -295.5186041284541 -295.1387144669363 -294.7541097909191 -294.358967070926 -293.9531200365695 -293.5397671676309 -293.1190661940371 -292.6870621348216 -292.243574136139 -291.7942029683834 -291.3338174624352 -290.8613151450428 -290.3789971533171 -289.8879908782924 -289.3842089174806 -288.8676674063174 -288.3437764383671 -287.8064559241257 -287.2555617882276 -286.6951372348273 -286.1220769508974 -285.5348153371439 -284.936008846211 -284.3250718778031 -283.6993427903229 -283.0603837585813 -282.4095386871001 -281.7433522684888 -281.0624326963426 -280.3697896520655 -279.6612971749905
 0.55 -283.0427423665331 -283.0368129389967 -283.0218801790435 -282.9998901670424 -282.9711798455718 -282.9353074827939 -282.8916347465302 -282.8396899490835 -282.7789941528568 -282.7093492668267 -282.630634743935 -282.5428303394705 -282.4459438605173 -282.3400790565545 -282.2253067312965 -282.1017607658719 -281.9695504234431 -281.8311247453765 -281.6885851690788 -281.5379123776196 -281.3791900012691 -281.2124774810827 -281.0378630946721 -280.8553805743056 -280.6655082174872 -280.47516083017 -280.2771803427594 -280.0715673190742 -279.8583687484288 -279.6375833110106 -279.4108655767276 -279.1828141717043 -278.9471506656068 -278.7038705679827 -278.4529455177996 -278.1952271153725 -277.9366741553162 -277.6702758885644 -277.3960093960936 -277.1137735077913 -276.8273365954066 -276.5364578943187 -276.2372983214576 -275.9297765441066 -275.615576781764 -275.2981878542352 -274.972031335121 -274.6369754078638 -274.2946311885011 -273.9482178852745 -273.592432215225 -273.2271211179045 -272.8552216063134 -272.4768858751689 -272.0884922165912 -271.689913423284 -271.2862427692667 -270.8728136382024 -270.4486317493485 -270.0157913411348 -269.5753288523592 -269.123531130967 -268.6604127303606 -268.1908978231607 -267.7094780223215 -267.216020529472 -266.714186150335 -266.2011812170465 -265.6755872071713 -265.139789639184 -264.5932868341553 -264.0336798633536 -263.4623549114445 -262.8805490349395 -262.2851419055138 -261.6766870777868 -261.0578734911222 -260.4250126149811
 0.57 -263.5057429711193 -263.4959568284591 -263.4790422178005 -263.4564679051324 -263.4283097921839 -263.3940268891486 -263.3529279979755 -263.3044693462628 -263.2481967517947 -263.1838688477689 -263.1113512687658 -263.030592637517 -262.9416104825365 -262.8444699866799 -262.7392479567092 -262.6260558439363 -262.5049902360328 -262.3783376600924 -262.2480019770397 -262.1103062074847 -261.9653053891244 -261.8130738058005 -261.6536763383266 -261.4871661171983 -261.3139679773117 -261.1404670848111 -260.9600786662 -260.772787809843 -260.5786345999999 -260.3776330635287 -260.1713116304026 -259.9638952111852 -259.7496247526131 -259.5284846564374 -259.3004370396748 -259.066297999424 -258.8315424005027 -258.5897257403605 -258.3408278815255 -258.0847592522408 -257.8250014349462 -257.5613305456621 -257.2902305991271 -257.011625594742 -256.727052683469 -256.439762820831 -256.1446138951541 -255.8414889461881 -255.5318858812397 -255.2187634769425 -254.8972575867836 -254.5672352144996 -254.231402213444 -253.8898848620235 -253.5394067252847 -253.1798285427304 -252.8158257624229 -252.4431443914307 -252.0608636826517 -251.6709267480405 -251.2742605582454 -250.8674893086509 -250.4506455218006 -250.028196516162 -249.5951475511719 -249.1513778484878 -248.7002111993449 -248.2391152379037 -247.7668102204472 -247.2854671402688 -246.7946224980669 -246.2921062976397 -245.7791779766536 -245.2569559922281 -244.7226281810634 -244.1766849238074 -243.6215561633354 -243.0539164365923
 0.59 -245.8523518414947 -245.8407626375575 -245.8233640579104 -245.8013197326584 -245.7745778299608 -245.7425474082469 -245.704539818893 -245.6599611693895 -245.6083885670321 -245.5495417631728 -245.4832748180773 -245.4095214364299 -245.3282823235424 -245.2396115823181 -245.1435648410326 -245.0402284819949 -244.9297114511563 -244.81411054874 -244.6951978109664 -244.5695566729565 -244.4372347528943 -244.29831435754 -244.1528437191827 -244.0008784641297 -243.8428130628307 -243.6845642317404 -243.5200262470233 -243.3492052102121 -243.17213465593 -242.9888232817912 -242.8006912425993 -242.6116609799614 -242.4164098454404 -242.2149091693708 -242.0071465744624 -241.7938710933201 -241.580161922409 -241.3600464757921 -241.133530448174 -240.9005220113775 -240.6642518653865 -240.4245254416823 -240.1780826698044 -239.9248782728607 -239.6663359371167 -239.4054389627823 -239.1374724521221 -238.8623397530028 -238.5813995039933 -238.2974120241277 -238.005892237434 -237.7067329723289 -237.4024099759727 -237.0930737436678 -236.7756922333843 -236.4501526454797 -236.1207583976781 -235.7836087953618 -235.4378590572171 -235.0852963762696 -234.726776766328 -234.359220633848 -233.982645445211 -233.6011601594029 -233.2101810860609 -232.8096149388437 -232.4025025440646 -231.9865345045102 -231.5605289783523 -231.126487523042 -230.6839813540597 -230.2310354683719 -229.7688033624346 -229.2982943745554 -228.8169598414141 -228.3252467785182 -227.8253599043511 -227.3142865379504
 0.61 -229.8630488149549 -229.8524560283823 -229.8363949966284 -229.8159690258971 -229.7911835922632 -229.7615193434881 -229.7263739712114 -229.6852352035457 -229.6377069980984 -229.5835408954554 -229.5225867431579 -229.4547895702129 -229.3801584221781 -229.2987239968669 -229.2105517607223 -229.1157163059122 -229.0143129082019 -228.9082969456624 -228.7993161482781 -228.6841896485191 -228.5629662129476 -228.43571593493 -228.3024842585314 -228.16332262367 -228.0185895026133 -227.8738043378999 -227.7232735317757 -227.5670208172314 -227.4050589407368 -227.2374108747642 -227.0653838491991 -226.8926387187372 -226.7142177653685 -226.5301092840513 -226.3402937456809 -226.1454761443586 -225.9503762341678 -225.7494544526654 -225.5427124880965 -225.3300818509425 -225.1145496630105 -224.8959395790724 -224.6712463230658 -224.440425508559 -224.2048080485906 -223.9671577319874 -223.7231131712636 -223.4725903122019 -223.2168618822156 -222.9584709225855 -222.6932845346637 -222.4212111001316 -222.1445458353949 -221.8634253201934 -221.5750579604982 -221.2793491457625 -220.980272610586 -220.6742320508457 -220.3604561443379 -220.0406028859693 -219.7154620075251 -219.3821900520318 -219.0408303027279 -218.6951422766361 -218.34093183273 -217.9781052246683 -217.6094697480631 -217.2328946122337 -216.8473184163851 -216.4545593401365 -216.0542337283121 -215.6445354398902 -215.2265147209953 -214.8011130617976 -214.3659849271738 -213.9215479909643 -213.4698145036461 -213.0080336532267
 0.63 -215.3209746468486 -215.3141407963599 -215.3016085550477 -215.2844888509784 -215.2629266697658 -215.2365857060661 -215.2049904153857 -215.1677484262194 -215.1245367925414 -215.0751584666771 -215.0195004525812 -214.9575252895565 -214.889242476445 -214.814696756332 -214.7339423218006 -214.6470570807817 -214.5541166130452 -214.45697081738 -214.3571282695171 -214.2516269108473 -214.140524917993 -214.0238768932924 -213.9017352462598 -213.7741355260856 -213.6414276252443 -213.50874247428 -213.3707809178424 -213.2275573110461 -213.0791093782317 -212.9254348252055 -212.7677691100401 -212.6095121855167 -212.4460666702944 -212.277408635892 -212.1035367695681 -211.9250962101097 -211.7464782301774 -211.5625581396177 -211.3733143546337 -211.1787051961055 -210.9815033228321 -210.781556725226 -210.5760709266337 -210.3650079173716 -210.1496085075678 -209.9324556629013 -209.7094953113237 -209.4806515968522 -209.2471252745173 -209.0112678785486 -208.7692570138764 -208.521012151028 -208.2686630744905 -208.01233929461 -207.7494798130937 -207.4799762921731 -207.2075333674875 -206.9288088047354 -206.6431124601405 -206.3519672647694 -206.0561110227329 -205.7529231832954 -205.4424441169104 -205.1281561651884 -204.8061875948 -204.4764530953034 -204.1415416108804 -203.7994993759499 -203.4493457846247 -203.0927548239583 -202.7293775009247 -202.3575606530592 -201.9782726326753 -201.5923706345649 -201.1977067770706 -200.7946558564126 -200.385076724134 -199.9664496775185
 0.65 -202.0916944102528 -202.0879506007347 -202.0783128914765 -202.0638717268539 -202.0448755953333 -202.0211267207128 -201.9922820836203 -201.9580460032873 -201.9181570596148 -201.8724981455542 -201.8209928498264 -201.7636106300054 -201.7003961559954 -201.6313921339308 -201.5566584505354 -201.4762760079743 -201.3903194392381 -201.3005147440987 -201.208279295682 -201.1108526277001 -201.0082768123919 -200.9006041592223 -200.7878798843902 -200.6701578912017 -200.5477460913621 -200.4254402372466 -200.2983078342101 -200.166338552996 -200.0295790133104 -199.8880322696257 -199.7428465532819 -199.5972085029527 -199.4468049245497 -199.2916305396333 -199.1316889169051 -198.9675725533554 -198.8033915656409 -198.6343567102679 -198.4604680421584 -198.2816655271764 -198.1005572541903 -197.9169939522507 -197.7283793419612 -197.534686873118 -197.3370601376972 -197.1379259172652 -196.9335025928875 -196.7237349116109 -196.5097257805913 -196.2936936739395 -196.0720674123523 -195.8447815155983 -195.6138235379221 -195.3793262464276 -195.1388900225011 -194.8924474463274 -194.6434213945514 -194.3887317311321 -194.1277246214318 -193.8618276895776 -193.5917256591289 -193.314995387077 -193.031671751199 -192.7449941007793 -192.4513720307075 -192.1507272589546 -191.8454625074192 -191.5337793561311 -191.2147571007892 -190.889965363603 -190.5590715273981 -190.2205477429363 -189.8752952793933 -189.5241011479241 -189.1649901682393 -188.7983162681032 -188.4257797256541 -188.0450673144389
 0.67 -190.0381650277026 -190.0354571624774 -190.0266429932974 -190.0129790923036 -189.9948467715649 -189.9721494941124 -189.9446250751894 -189.9120372537299 -189.8741783940819 -189.8309417979935 -189.7822712368801 -189.7281741143966 -189.6686739393369 -189.6038351388876 -189.5337132022637 -189.4583933647554 -189.3779467422198 -189.2939966560492 -189.2078665486536 -189.1169830194949 -189.0213770117118 -188.9211036893772 -188.8162128354327 -188.7067492803432 -188.5929928785213 -188.4794468555673 -188.3614858023778 -188.2391086291729 -188.1123503474969 -187.9812135582465 -187.8467690287841 -187.7120086911926 -187.5728960767326 -187.4294156972099 -187.2815723317674 -187.1299305298119 -186.9783383293896 -186.8223002608244 -186.6618205160343 -186.4968651761399 -186.3298506207821 -186.1606477362133 -185.9868368432309 -185.8083879370147 -185.6263814729391 -185.4430821914207 -185.2549548648701 -185.0619588708081 -184.8651374672131 -184.666540780158 -184.4628594237991 -184.2540310027757 -184.0419126770753 -183.8266339194216 -183.6059536252359 -183.3798235952214 -183.1514307206191 -182.9179102511753 -182.6786613558649 -182.4350083364024 -182.187605853577 -181.9341881364352 -181.6748049243385 -181.4124473419103 -181.1438124168876 -180.868804350884 -180.5896732330643 -180.3047471067281 -180.0131707587889 -179.716398142132 -179.4141432808259 -179.104964218154 -178.7897139974273 -178.4691253755301 -178.141356579141 -177.8067488835673 -177.4668698241173 -177.1195825299296
 0.6899999999999999 -179.0111440497507 -179.0081511554723 -178.9990020092554 -178.9850777003813 -178.9669078315976 -178.9444661499855 -178.9175470280073 -178.8859494147469 -178.849493417354 -178.8080862427092 -178.7616716793256 -178.7102688095052 -178.6538956417702 -178.5926117835912 -178.5264839044361 -178.4555702591634 -178.3799472817888 -178.3011380896525 -178.2204015280163 -178.1352937851246 -178.0458637577613 -177.9521520093367 -177.8542084535431 -177.7520601536151 -177.6459922492354 -177.5402170141261 -177.4303895253691 -177.3165228264975 -177.1986255774058 -177.0767172691226 -176.9518001424946 -176.8266717981314 -176.6975511374599 -176.5644277479391 -176.4273019908885 -176.2867096059815 -176.1462417316588 -176.0017051427141 -175.8530934251094 -175.7003753951742 -175.5458274322434 -175.3893214557927 -175.2285999231254 -175.0636282236682 -174.8954247819321 -174.7261144081946 -174.5523930819585 -174.374224438243 -174.1925802357608 -174.0093884970364 -173.8215612105154 -173.6290409247197 -173.433566604495 -173.2352544594017 -173.0320346342934 -172.823845002129 -172.6136822890603 -172.3988572118335 -172.1788320675436 -171.9548318457738 -171.7274790431518 -171.4946589203502 -171.2564111915547 -171.0155584764196 -170.7689839745261 -170.5166385123559 -170.2606033327846 -169.9993085170976 -169.7319939495254 -169.4599919742872 -169.1830358151309 -168.899807197346 -168.6110806422242 -168.3175399039347 -168.0174882387728 -167.711228786737 -167.4002355853788 -167.0825040958674
 0.71 -168.8800727098535 -168.8766912564329 -168.8673538841643 -168.8534726496243 -168.8355937909222 -168.8137556984317 -168.7877919556728 -168.7575094503576 -168.7227561256072 -168.6834390113545 -168.6395142959472 -168.5909753279645 -168.5378568782661 -168.4801996222918 -168.4180687526302 -168.3515186818792 -168.2806162858204 -168.2068013469307 -168.1312362082581 -168.0516403916868 -167.9680506996216 -167.8805022321189 -167.7890449824971 -167.693700012458 -167.5947416037513 -167.4961282694191 -167.3937687566542 -167.2876725803102 -167.1778634331021 -167.0643396315349 -166.9480567508025 -166.831637355697 -166.7115420949717 -166.5877423475995 -166.4602502919721 -166.3295658998855 -166.1990758463544 -166.0648222619057 -165.9268194509945 -165.7850296375921 -165.6415965329932 -165.496408331889 -165.3473343887567 -165.1943486316123 -165.0384224241749 -164.881545829492 -164.7206134890728 -164.5555996235771 -164.387424575108 -164.2179009411545 -164.0441231202282 -163.8660582392431 -163.6853266426768 -163.5020598035609 -163.3142981763382 -163.1220015516279 -162.927978332937 -162.7297189453521 -162.5267151262473 -162.3201168980392 -162.1105133330169 -161.8959313902747 -161.6764128547709 -161.4545968485308 -161.2275710140144 -160.995295209659 -160.7597139176081 -160.5193684536318 -160.2735409992408 -160.0234906259897 -159.7689586519644 -159.5087234704395 -159.2435043406894 -158.9739458709305 -158.6984665233674 -158.4173455113081 -158.1319586683114 -157.8404442193203
 0.73 -159.5617130002021 -159.558114103755 -159.5488369893539 -159.5352096461615 -159.5177924830449 -159.496652729194 -159.4716536548693 -159.4426346722863 -159.4094466766463 -159.3720179573245 -159.3303019892264 -159.2843025843266 -159.2340482234036 -159.1795749779866 -159.1209433325314 -159.0582163528416 -158.9914598897574 -158.9220119191291 -158.8509913260989 -158.776226904714 -158.6977630618924 -158.61564414277 -158.5298973974515 -158.4405628341959 -158.3478864840617 -158.2555894870436 -158.1598429457299 -158.0606304205124 -157.9579782747817 -157.8518929453402 -157.7432705234683 -157.6345885846782 -157.5224871271917 -157.4069736277789 -157.288038790795 -157.1661556580536 -157.0445140745759 -156.9194026202552 -156.7908149374752 -156.6587339127257 -156.5251751132531 -156.3900226557903 -156.2512875014039 -156.1089467485038 -155.9639117590546 -155.8180535420307 -155.6684743181575 -155.51513226598 -155.358905619298 -155.2015040860114 -155.0401934684122 -154.8749415549659 -154.7072948736181 -154.5373570666653 -154.3633144572257 -154.1851123773461 -154.0054098777777 -153.8218392994546 -153.6339294567038 -153.442777322218 -153.2489231438164 -153.0505288530185 -152.8476316354549 -152.6427042831327 -152.4330426185749 -152.2185771208478 -152.0011560134872 -151.7794184443322 -151.5526747572729 -151.3221215259106 -151.0875174791313 -150.8477162085842 -150.6033918680561 -150.3551505247273 -150.1015222922894 -149.8427549859025 -149.5801392789635 -149.3119471916523
 0.75 -150.9772980131496 -150.9733742083588 -150.9640253657235 -150.950530702929 -150.9334428402203 -150.912841930928 -150.8886106821042 -150.8606177852746 -150.8287305573155 -150.7928730614638 -150.7530175284707 -150.7091591879108 -150.6613352336573 -150.6095855755381 -150.5539569211859 -150.4945260340984 -150.4313356459249 -150.3656605169954 -150.2985604501134 -150.2279926066277 -150.1539857338079 -150.0765791835411 -149.995810281375 -149.9117135539288 -149.8245061426973 -149.7377311462716 -149.6477401896047 -149.5545451054472 -149.4581579204805 -149.3585884414778 -149.2566753890207 -149.1547582017014 -149.0496778717428 -148.9414292245664 -148.8300086060406 -148.7158628904436 -148.6020090401711 -148.4849338012269 -148.3646419975265 -148.2411207240521 -148.1162547068915 -147.9899616681981 -147.8603526981068 -147.7274147876425 -147.5920038276556 -147.4559013088232 -147.3163527727491 -147.1733475942006 -147.027699344517 -146.8810315862243 -146.7307688688931 -146.576890496272 -146.4208419647319 -146.2627337730529 -146.100866983588 -145.9351859648327 -145.7681881154332 -145.5976681396604 -145.4231803943778 -145.2457474975321 -145.0658949281868 -144.8818986681269 -144.693786295052 -144.5038885473797 -144.3096627706751 -144.1110620857215 -143.9098077882459 -143.7046337603072 -143.4948970833563 -143.2817130329712 -143.0648559452688 -142.8432666749918 -142.617570215265 -142.3883298890135 -142.1541735520287 -141.9153439776683 -141.6730475131693 -141.4256518975505
 0.77 -143.0419029042703 -143.0378417959127 -143.0286379220851 -143.0155169009792 -142.9990173006679 -142.9792183695544 -142.9560324729154 -142.9293122335436 -142.8989465244964 -142.864861194959 -142.8270287192294 -142.7854472508367 -142.7401368668011 -142.6911493020484 -142.6385294469908 -142.5823278612858 -142.5226012247902 -142.4605635367204 -142.3971941990378 -142.3305644290734 -142.2607183394113 -142.187686599047 -142.1114961428416 -142.0321823832909 -141.9499646165294 -141.8681779891922 -141.7833850497558 -141.6955907567816 -141.604810240085 -141.5110544724553 -141.4151193643516 -141.3192199249992 -141.2203708020151 -141.1185573475875 -141.0137958092388 -140.9065088131982 -140.7995353054152 -140.6895721282407 -140.5766189528069 -140.4606637421351 -140.3434937780031 -140.2250381915999 -140.1035154050032 -139.9789115565057 -139.8520317468251 -139.724561076228 -139.5939242425978 -139.4600861404796 -139.3238368111323 -139.1866976236187 -139.0462510269643 -138.9024828134156 -138.7567529828266 -138.6091727782037 -138.4581341424372 -138.3036064362474 -138.1479309173718 -137.9890365510209 -137.8265049316265 -137.6613125859062 -137.4939472972684 -137.3227818415778 -137.1478624043017 -136.9713755090557 -136.7909340775652 -136.6064997010567 -136.4196874330934 -136.2293041138644 -136.0347540159367 -135.8370867514756 -135.6360952109383 -135.4307787732407 -135.2217326173967 -135.0094888656253 -134.792753037918 -134.5717568380563 -134.3476253310663 -134.1188477620922
 0.79 -135.6917715239456 -135.6875701381198 -135.6786218431404 -135.6660492398376 -135.6503392278498 -135.6315563550087 -135.6095845188057 -135.5842895259418 -135.5555469099708 -135.5232875040385 -135.4874858067282 -135.4481420260189 -135.4052724913668 -135.3589178289178 -135.3091290298628 -135.2559551199475 -135.199451810147 -135.1407570565194 -135.0808251372512 -135.0178205609091 -134.9517750159128 -134.8827252865441 -134.8107054648106 -134.7357417939779 -134.6580454445913 -134.580781215803 -134.5006943052257 -134.4177877325311 -134.3320730850144 -134.2435705188457 -134.15303793473 -134.0625589799975 -133.9693211201477 -133.8733190978708 -133.7745489605687 -133.6734261394018 -133.5726447138853 -133.4690734790605 -133.3627089322661 -133.2535501575372 -133.1432980106557 -133.0318687308808 -132.9175923233852 -132.800450342425 -132.6812259552685 -132.561494836914 -132.4388282956208 -132.3132045392829 -132.1853721026717 -132.0567671955742 -131.925112931855 -131.790387349467 -131.6538977114385 -131.5157371578608 -131.3744012189045 -131.2298454288853 -131.0843089614075 -130.9358307156059 -130.7840095035092 -130.6297749385483 -130.4735839052273 -130.3139209399797 -130.1508195532263 -129.9863525926528 -129.8182582877229 -129.6465159354408 -129.4726381173764 -129.2955102179635 -129.1145794540809 -128.9308276259236 -128.7440631291693 -128.5533426084427 -128.3592321120806 -128.1622309781945 -127.961119352027 -127.756120834598 -127.5483010326285 -127.3362251897326
 0.8100000000000001 -128.8632010186366 -128.8593680424612 -128.8511734708474 -128.8396731681954 -128.8252609328642 -128.8079608775041 -128.7876385124568 -128.7641421112301 -128.7373598810507 -128.7072106835008 -128.6736636122463 -128.6367257608613 -128.5964110807592 -128.5527658502363 -128.5058372356394 -128.4556693296648 -128.4023299438004 -128.3468987299215 -128.290276085652 -128.2307301633026 -128.168296919101 -128.1030022518238 -128.0348969293485 -127.9640017828372 -127.8905232092689 -127.8174619696356 -127.7417295207193 -127.6633330749663 -127.5822931626774 -127.4986269125305 -127.4130584724563 -127.3275514288849 -127.2394541403837 -127.1487661717059 -127.0554819472714 -126.9599860601005 -126.8648413492216 -126.7670878925753 -126.666725125437 -126.5637504523797 -126.4597642868012 -126.3547184110376 -126.2470050970873 -126.1366319579676 -126.0243289797295 -125.9115964441524 -125.7961387621446 -125.677942927871 -125.5576999336342 -125.4367988655311 -125.3130696499093 -125.1865106606459 -125.0583413072737 -124.9286731439748 -124.7960718294671 -124.6605074778035 -124.5240985801058 -124.3849816872561 -124.2427999635626 -124.0984298214228 -123.952305777001 -123.8029887469383 -123.6505220461126 -123.4968637864643 -123.3398799869024 -123.1795534243048 -123.0173227356254 -122.8521302111183 -122.6834444286892 -122.5122140393824 -122.3382475440079 -122.1606611509157 -121.9799906049176 -121.7967105573597 -121.6096656973417 -121.4190688140824 -121.2259351004243 -121.02889298747
 0.83 -122.522532705481 -122.5192844064179 -122.5118962851699 -122.5013408865242 -122.4879992617953 -122.4718463451121 -122.452764375764 -122.4305984216109 -122.4052415185605 -122.376626889119 -122.3447427780191 -122.3095894579339 -122.27120307828 -122.2296324021202 -122.1849239331718 -122.1371409728293 -122.0863360039102 -122.0335528931345 -121.9796458040457 -121.9229735096868 -121.8635713385399 -121.8014769210425 -121.7367273141922 -121.6693497500528 -121.5995427083749 -121.5301513904448 -121.4582568491763 -121.3838598284595 -121.3069750257822 -121.2276275231407 -121.1464878152539 -121.0654531520993 -120.9819842657878 -120.8960685147935 -120.8077294375577 -120.7173244054847 -120.6272836253489 -120.5347946861307 -120.4398656063015 -120.3424898015781 -120.2441975831644 -120.1449272365021 -120.0431798205504 -119.9389433476145 -119.8329124337448 -119.7265321797261 -119.6176106426789 -119.5061407582928 -119.3927843937138 -119.2788605911048 -119.1623235519023 -119.0431514717878 -118.9225202463955 -118.8005392777762 -118.6758420816379 -118.5484212853814 -118.4202634369515 -118.2896265545221 -118.1561571370328 -118.020701185596 -117.8836763157905 -117.7437117808578 -117.6008567658185 -117.4569652625207 -117.310027555637 -117.1600087096213 -117.0082944766373 -116.853875865471 -116.696261651434 -116.5363334572686 -116.3739332250593 -116.2082065391578 -116.0396756501242 -115.8687780996878 -115.694438756727 -115.5168551342683 -115.336971347501 -115.1535156828024
 0.85 -116.6154448978924 -116.6127333918968 -116.6059934951716 -116.5962024900261 -116.5837116131292 -116.5685195667579 -116.5504908950981 -116.5294952515991 -116.5054348523882 -116.4782506530477 -116.4479377775598 -116.414501552825 -116.3779712796289 -116.3384114405749 -116.295857763058 -116.2503788126385 -116.2020278580724 -116.1517888452373 -116.1004935144515 -116.046571046727 -115.9900658673651 -115.9310084757044 -115.8694286060335 -115.8053666806766 -115.7390090352674 -115.6730631112189 -115.6047455444053 -115.5340726280668 -115.4610507789507 -115.3856958697034 -115.3086713755263 -115.2317573881111 -115.1525475768682 -115.0710511674649 -114.9872578806874 -114.9015275786438 -114.8161747003239 -114.7285185475316 -114.6385694312083 -114.5463312581631 -114.4532509982274 -114.3592749718521 -114.2629724781644 -114.1643450235027 -114.0640600604469 -113.9634742573638 -113.8605226784841 -113.7551875145306 -113.6481240239154 -113.5405577245251 -113.430564516111 -113.3181266433042 -113.2043657392728 -113.0893701300382 -112.971870789471 -112.8518481349804 -112.7311932039176 -112.608255930707 -112.4827170047246 -112.3553583589367 -112.2265903193165 -112.0951114150523 -111.960977299562 -111.8259451623273 -111.6881081715608 -111.5474505377174 -111.4052650078618 -111.2606144909022 -111.1130367836991 -110.9633529180579 -110.8114276786124 -110.6564550916048 -110.4989138345665 -110.3392467369049 -110.1764149113953 -110.0106124065808 -109.8427297500782 -109.6715772027878
 0.87 -111.1038970628243 -111.1014713550802 -111.0951022033313 -111.0857653451727 -111.073836116515 -111.0593138446605 -111.042084216164 -111.0220335196421 -110.9990649578336 -110.9731195149141 -110.9442011330105 -110.9123095277384 -110.8774936131089 -110.8397890301087 -110.799242352361 -110.7559228529722 -110.7098778094717 -110.6620542298524 -110.6132281997183 -110.561917064549 -110.508150583087 -110.4519698738595 -110.3934019478418 -110.3324815492728 -110.2693834256324 -110.2066936747917 -110.1417624053462 -110.0745912311436 -110.0052039920172 -109.9336151547382 -109.8604360731972 -109.7873927998293 -109.712177298295 -109.6347878584296 -109.5552470504765 -109.473872489616 -109.3928749708062 -109.309705523948 -109.224379899391 -109.1368922037945 -109.0486348363581 -108.9595502754388 -108.8682766455684 -108.774823864889 -108.67982690302 -108.5845732893754 -108.487105141945 -108.387414836557 -108.2861093666386 -108.184378523489 -108.0803791970829 -107.9741028674197 -107.8666198764348 -107.7580312604878 -107.6471067834456 -107.5338304003739 -107.4200364818534 -107.3041268389349 -107.1858022187501 -107.0658300807896 -106.9445782538642 -106.8208369337626 -106.6946413816175 -106.5676738329939 -106.4381242677105 -106.3059768204061 -106.1724639618608 -106.0366917210823 -105.898223248166 -105.7578606979368 -105.6154566443804 -105.4702473558688 -105.3226971211873 -105.1732264363649 -105.0208448623118 -104.8657423032663 -104.7087689860504 -104.5487893101336
 0.8900000000000001 -105.9541027868167 -105.9517126346468 -105.9455086821433 -105.9364530331135 -105.9249163441828 -105.9109204259832 -105.8943565143813 -105.8751137687478 -105.8530912962719 -105.8282570473235 -105.8005891608671 -105.7701020769308 -105.7368342961355 -105.700823041289 -105.6621143110495 -105.6207718926646 -105.5768504067919 -105.5312356944064 -105.4846887298027 -105.4357857396978 -105.384551477443 -105.331029152351 -105.2752552841483 -105.2172493505598 -105.1571858770347 -105.0975247666235 -105.0357356020142 -104.9718270677395 -104.9058260975629 -104.8377367360556 -104.7681554423747 -104.6987021522531 -104.6271982412135 -104.5536453480175 -104.478046918361 -104.4007219988302 -104.3237672811286 -104.2447689165881 -104.1637181409784 -104.0806401896262 -103.9968384328584 -103.9122731217828 -103.8256462644198 -103.7369630721989 -103.6468366368345 -103.5565003975942 -103.4640790189747 -103.369572168799 -103.2735673667496 -103.1771960133516 -103.07869909942 -102.9780824559869 -102.87635408472 -102.7736214388501 -102.6687077746179 -102.5616259332579 -102.4540882535297 -102.344603754812 -102.2328839707723 -102.1196500636251 -102.005270728991 -101.8885872513696 -101.7696376102373 -101.6500249167815 -101.5280317812831 -101.4036396211564 -101.2780339896567 -101.1503541152648 -101.0201991117575 -100.8883166989698 -100.7545793742592 -100.6182681046745 -100.4798154698377 -100.3396260455411 -100.1967607080643 -100.051403469213 -99.90435792208139 -99.75454606753809
 0.91 -101.13132155192 -101.1291429047438 -101.1232737123932 -101.1146462756909 -101.1036252213541 -101.0902347891596 -101.0743933781432 -101.0559989348358 -101.0349606365385 -101.0112395856395 -100.9848207899764 -100.9557239602468 -100.9239768854715 -100.8896231605147 -100.8527149936642 -100.8132951832789 -100.7714284165067 -100.7279667630792 -100.6836226621886 -100.637038409453 -100.5882484299779 -100.5372895705171 -100.4841852827453 -100.4289623026441 -100.3717958610141 -100.3150134801173 -100.2562246764607 -100.1954129547283 -100.1326129848705 -100.0678209593603 -100.0016238356265 -99.93556094867169 -99.86754669388669 -99.79757978007133 -99.72566434267125 -99.65211895724239 -99.57894253315364 -99.50381478753866 -99.42675143950886 -99.34775063463827 -99.26809095973272 -99.18770560789503 -99.10538030389817 -99.02110469987862 -98.93547335136259 -98.84966802363715 -98.76190189847904 -98.67217285125362 -98.58104026839702 -98.48958436529355 -98.39614608456174 -98.30071546476125 -98.20427269953373 -98.10690284718963 -98.00751375075431 -97.90609126848511 -97.80429150487214 -97.70067952213455 -97.59499406222464 -97.48792599935086 -97.37982349303172 -97.26958847169132 -97.15725729680749 -97.04436746762272 -96.92926746642836 -96.81195718443094 -96.69356243821059 -96.57327664677929 -96.4506966492475 -96.32655398310649 -96.20072395313305 -96.07252949092269 -95.94238382505694 -95.81065118190895 -95.67646730709176 -95.53999368755144 -95.4020039943082 -95.26146276584532
 0.9300000000000002 -96.60798119785416 -96.6061202119463 -96.60072176462722 -96.59266037827709 -96.58228924648395 -96.56963675218873 -96.55462600886017 -96.53716286770215 -96.51717407589518 -96.49462286687464 -96.46949431764858 -96.44181296515853 -96.41160520868578 -96.37891834730799 -96.34379809340896 -96.30629395524667 -96.26645358958355 -96.22509605538409 -96.18291036458481 -96.13858645194196 -96.09217242696255 -96.0436918769248 -95.99316424299414 -95.94062588944125 -95.88622482896881 -95.83220426815416 -95.77626216601507 -95.7184022957063 -95.65864326635416 -95.59698911503828 -95.53398690892755 -95.47111413757992 -95.40638238541393 -95.33978561436173 -95.27134092671214 -95.20133586815372 -95.13168104102716 -95.06017147779696 -94.98681617475246 -94.91163016594824 -94.83580246739447 -94.75930563150767 -94.68096010183248 -94.60077012804527 -94.51929945125053 -94.43767142958124 -94.35418951411386 -94.26886229510963 -94.1822114685932 -94.09528525327987 -94.00648610786268 -93.91582003867093 -93.82422206771116 -93.73177599110173 -93.63743697791273 -93.54120345942177 -93.44464551879675 -93.34641559121684 -93.24625157444197 -93.14481496984151 -93.04245311389245 -92.9381071201573 -92.83183177175114 -92.72507241430765 -92.61627422945338 -92.50543957879853 -92.39362821845343 -92.28008178407794 -92.16442921647189 -92.04735603771329 -91.92874742785085 -91.80795538215685 -91.68538411894545 -91.56138599796144 -91.43512524934322 -91.30676652316326 -91.17703848954885 -91.04496657938451
 0.9499999999999998 -92.36025863111617 -92.35874720448395 -92.35386800797922 -92.34643017880215 -92.33675614773725 -92.32488969728071 -92.31075818379479 -92.29427879868994 -92.27539401363761 -92.25405982281504 -92.2302769311851 -92.20406884881383 -92.17545193722809 -92.14447313681745 -92.11118403728311 -92.07561190813767 -92.03781962226017 -91.99858311451018 -91.95855267240547 -91.91648791986846 -91.87241485204576 -91.82637217820658 -91.77836743972519 -91.72843543715332 -91.67671702138833 -91.62536776494323 -91.57217311332555 -91.51713520653084 -91.46027255065833 -91.40159633965574 -91.3416177972004 -91.28176580872423 -91.22012654359045 -91.15670514743002 -91.09150171464557 -91.02479756109167 -90.95843099693955 -90.89029099973516 -90.82038171765949 -90.74871485299983 -90.67644289584165 -90.60353556798999 -90.52885654713013 -90.45242890123666 -90.37477731324128 -90.29699549596855 -90.21745015734972 -90.13615223592444 -90.05361899664068 -89.97083497696225 -89.88628792329477 -89.79997557773953 -89.71280696518583 -89.62486074075119 -89.53513673758036 -89.44363724501216 -89.35187812712461 -89.25855464166797 -89.16342949939516 -89.0671417437993 -88.97001863126759 -88.87105648166067 -88.7702963993263 -88.66913721455606 -88.56609707549379 -88.4611656505032 -88.35536947100309 -88.24798342477715 -88.13865306976554 -88.02803857834502 -87.91602974210342 -87.80200153711455 -87.68635792971844 -87.5694187728117 -87.45040324265216 -87.329454776181 -87.20728486886547 -87.08296109306437
 0.97 -88.37140718173202 -88.37012895976832 -88.36569350876832 -88.35883567521597 -88.3498518733295 -88.3387643611738 -88.32551819679659 -88.31002670838939 -88.29223304447501 -88.27211914212387 -88.2496637942009 -88.22489670364567 -88.19784030578832 -88.168524676704 -88.13698933860925 -88.10328377930307 -88.06744118465687 -88.03021948315633 -87.99222753549979 -87.95228277425694 -87.91040724459226 -87.86662662505809 -87.82096604846183 -87.77344270281259 -87.72419387235239 -87.67528851867733 -87.62460035195478 -87.57214019224202 -87.51791340091238 -87.46193838219597 -87.40470310484019 -87.34757616389801 -87.28873020264965 -87.2281625746657 -87.16588297601837 -87.10216510764806 -87.0387570478935 -86.97364228519243 -86.90684266096103 -86.83834536266021 -86.76927925705637 -86.69959531368573 -86.62822677852975 -86.5551941179107 -86.48099372261584 -86.40668080225876 -86.33069147988701 -86.25304555684424 -86.17422661789666 -86.09519498663181 -86.01449471113928 -85.9321412599822 -85.84898549846855 -85.76512129523088 -85.67959115912412 -85.59240278644998 -85.5049934885167 -85.41614066954324 -85.32560023491638 -85.2340050298095 -85.14164821817127 -85.04758614209273 -84.95186481156061 -84.85581436460504 -84.75801978784931 -84.6584784674688 -84.55817642056678 -84.45641278697343 -84.35286279147482 -84.24813899647823 -84.14215809511934 -84.03432514481695 -83.92500583128 -83.81452805297168 -83.70213709603463 -83.58797792968053 -83.47272036204761 -83.3554780565279
 0.99 -84.63277754852673 -84.63144450924642 -84.62721124464002 -84.62070360670197 -84.61216920469774 -84.60163052726352 -84.58901113352658 -84.57422678024759 -84.55722740798672 -84.53797992329494 -84.51649614093246 -84.49277574411671 -84.46684712780171 -84.43874243799193 -84.40850999209283 -84.37618002930131 -84.34179172103906 -84.30607380143229 -84.2696106378411 -84.23126474144229 -84.19106074786981 -84.14902624791632 -84.10517688830078 -84.05953983250616 -84.01224743169202 -83.96527035568685 -83.91658367406522 -83.86619342731485 -83.81410843809903 -83.76034681262004 -83.7053769920892 -83.65051049430956 -83.5939896353771 -83.53582511150702 -83.47602418099119 -83.41483775629337 -83.35395528628916 -83.29144958865716 -83.22732195242854 -83.16158638070191 -83.09530798353113 -83.02844919099294 -82.95998930644222 -82.88994347996208 -82.81879874201704 -82.74755329731624 -82.67472929889534 -82.60033178242428 -82.52484171074931 -82.44917048867721 -82.37193251800946 -82.29312984283479 -82.213594995088 -82.13341229038291 -82.05166959412794 -81.96838239793206 -81.88492222630894 -81.80011750368757 -81.71374907173694 -81.62640983701264 -81.53839997893301 -81.44880251809221 -81.35766897491784 -81.26627603868 -81.17326979685924 -81.07864867487957 -80.9833597862139 -80.88673845286752 -80.78845991624625 -80.68913830841478 -80.5886690437506 -80.48649488099898 -80.38297598573335 -80.27841638322603 -80.17208579173258 -80.06414203619406 -79.95521984235974 -79.84447501133332
 1.01 -81.12104044797688 -81.11967862066274 -81.1155871323016 -81.10936003201682 -81.10119670665777 -81.09108222088808 -81.07894225729245 -81.06469655650299 -81.04828935734646 -81.02969310701393 -81.00890718125454 -80.98594548459559 -80.96083497059018 -80.93361891209571 -80.90432846158477 -80.87301316149143 -80.83970659459585 -80.80511008444958 -80.76978538584525 -80.73265732533368 -80.69372985179174 -80.653041327045 -80.61062202654846 -80.56647724012983 -80.52074719279908 -80.47532706562883 -80.42826618670992 -80.37957359218694 -80.32926467737822 -80.27734821798553 -80.2242754313985 -80.17130890809878 -80.11676597316981 -80.06065228791719 -80.00297273160587 -79.94398176331943 -79.88528313394805 -79.82504153831057 -79.76325906741751 -79.69993530088074 -79.63611412947677 -79.57174706786995 -79.50586434750223 -79.43847063965633 -79.37004839869911 -79.30154599551192 -79.23155536111521 -79.16007863049418 -79.08757509663273 -79.01492284476275 -78.94079485683609 -78.86521192622629 -78.78895533266743 -78.71210507743706 -78.63380493879104 -78.5540522076567 -78.47417903359224 -78.39306702101898 -78.31049253573381 -78.22703868170898 -78.14298086818552 -78.05746206706813 -77.9705163106271 -77.88338437951475 -77.79475461110232 -77.70463502814367 -77.61393857777185 -77.52201783083444 -77.4285724715732 -77.33419518765345 -77.23878390054844 -77.14180044628326 -77.04358794654311 -76.94445010015008 -76.84369140491204 -76.74144962984764 -76.63834781779009 -76.53355990837268
 1.03 -77.80766022297833 -77.80645880647171 -77.80265090112364 -77.79678665288166 -77.7890454502532 -77.77942406438422 -77.76781759915393 -77.75415946128736 -77.73839868048609 -77.72049847957913 -77.70046196469534 -77.67831448545878 -77.65406904520931 -77.62778230124977 -77.59948392512275 -77.56921883291835 -77.53702147561604 -77.50357090946298 -77.46941397639159 -77.43350148447924 -77.39586194845333 -77.35652274024484 -77.3154990895937 -77.2728273347096 -77.22861691299201 -77.18470428181294 -77.13921034936682 -77.09214382559119 -77.04352344316293 -76.99335509857387 -76.94208115329106 -76.89090760500542 -76.83821875897466 -76.78402055946447 -76.72832467129352 -76.67136385148758 -76.61469819104764 -76.55654528683768 -76.49692762359794 -76.43583935608861 -76.37427781137038 -76.31220239122746 -76.24868415473881 -76.18373242100387 -76.11780267202882 -76.05181658577958 -75.98442144940771 -75.91562059265551 -75.84585517144707 -75.77597485167088 -75.70470811316146 -75.63205969388561 -75.55880884434036 -75.48501635216878 -75.40986757700034 -75.33335955552239 -75.25677804678885 -75.17904255777319 -75.09994872917135 -75.02005268146172 -74.93963037122781 -74.85785244775009 -74.77474559987321 -74.69151666315433 -74.60690764729856 -74.52092512388728 -74.43443914440468 -74.34683844856832 -74.25783917296839 -74.16799923002122 -74.07722750724139 -73.98501780683718 -73.89168771563369 -73.79753875532755 -73.70190046307692 -73.60490206243028 -73.50714702459703 -73.40784197006268
 1.05 -74.67656610462926 -74.67554889382698 -74.67202516845659 -74.66650151679308 -74.65916635128586 -74.64999257862877 -74.63890217984452 -74.62581796038494 -74.61068801024751 -74.59348192410991 -74.57420664148341 -74.55288334688727 -74.52953433004495 -74.50419781610476 -74.4769143858862 -74.44773071615435 -74.4166782599245 -74.38440562679924 -74.35145257334061 -74.31679635347976 -74.28047755896716 -74.24251080986564 -74.20292241509019 -74.16173181299676 -74.11906877202392 -74.0766745613906 -74.03274715185339 -73.98731315652735 -73.94037118177373 -73.89193926815891 -73.8424301514883 -73.79301668391972 -73.74213498516006 -73.68981155375037 -73.63603218844294 -73.58103982967589 -73.52632846114957 -73.47018565150971 -73.4126294561421 -73.35367285908426 -73.29425040505889 -73.23434713163438 -73.17306474151792 -73.11040993498617 -73.04682327245955 -72.98320053722522 -72.91822814831453 -72.85192937354056 -72.7847175727016 -72.71741436095607 -72.64879895237506 -72.57888991367783 -72.50841522815658 -72.43745614979596 -72.36521939759365 -72.2917204200873 -72.21817634009417 -72.14355925966908 -72.06768559528639 -71.99107358325205 -71.91400062535098 -71.83566515473599 -71.75611535206309 -71.67648398187924 -71.59557736926772 -71.51340057675608 -71.4307980514923 -71.34718124269372 -71.26227675937355 -71.17661907835006 -71.0901228725423 -71.00230700955697 -70.91347637057044 -70.82391961950964 -70.73299441253536 -70.64083697783138 -70.54800574570227 -70.45375986898264
 1.07 -71.71454978242679 -71.71371474580671 -71.7104605726592 -71.70529222066854 -71.69835579043891 -71.68963545555688 -71.67905760266697 -71.66655339156098 -71.65206489528218 -71.6355689302454 -71.61707206637406 -71.59659026725586 -71.57414981031813 -71.54978767702471 -71.52353818309606 -71.49545800875426 -71.46557100899506 -71.43449566388901 -71.40275091891372 -71.36937206531979 -71.33437267053284 -71.29777941859392 -71.25962026064155 -71.21991028543771 -71.17876263994079 -71.1378753999289 -71.09550779067635 -71.0516685276866 -71.00637265748537 -70.95963848847714 -70.9118581218687 -70.86415932266374 -70.81503822073188 -70.76451208195655 -70.71258575946543 -70.65949393494775 -70.60664982006264 -70.55243251794305 -70.49685097479927 -70.43991895162713 -70.38254134602495 -70.32469754412426 -70.26552868263907 -70.20504179103825 -70.14366895384627 -70.08226510307706 -70.01957754080605 -69.95561735188556 -69.89079885680873 -69.82590722472682 -69.75977114662562 -69.69241250866581 -69.62452387569269 -69.55620460492059 -69.48668147979726 -69.41596787405335 -69.34523896594267 -69.27352280267797 -69.20062651506804 -69.12705971236086 -69.0530862872984 -68.97794535138787 -68.90167536039456 -68.82536695006138 -68.74788518205992 -68.66923802017767 -68.59021992674647 -68.51028039931634 -68.42915267757948 -68.34735589054844 -68.26481983399302 -68.18105933813924 -68.0963925856349 -68.01107795978473 -67.92450968305874 -67.83681071587711 -67.74853716567395 -67.65896064624341
 1.09 -68.91257012892954 -68.91186531813744 -68.90884269537347 -68.90396362619454 -68.89737594526079 -68.88906083639148 -68.87894812263254 -68.86696744633662 -68.85305919925624 -68.83722162265134 -68.81943613741187 -68.79973390419707 -68.77813818359242 -68.75468029628591 -68.72940201326497 -68.70234289603565 -68.6735351868662 -68.64358208905654 -68.61297042723555 -68.58076567768866 -68.54700297871756 -68.51168958103446 -68.47486218819347 -68.4365357470613 -68.39681456833019 -68.35732666707571 -68.31640302336221 -68.27406742289904 -68.23030840775017 -68.18515325710111 -68.13898569808546 -68.0928780166753 -68.04540082863805 -67.99656816056417 -67.94637469096851 -67.89504560146985 -67.8439537080516 -67.79154069240828 -67.73780252338138 -67.68275743848862 -67.62729406555108 -67.57136774442202 -67.51417006882197 -67.45571247828423 -67.39640140021541 -67.33706797207526 -67.27650379368055 -67.21472598963726 -67.15214047190616 -67.08949352250603 -67.0256609763594 -66.96066962428559 -66.89519914614574 -66.82932298414458 -66.76231919629379 -66.6942017000417 -66.62609227607423 -66.55705754229152 -66.48692713796555 -66.41618151808299 -66.34508576787822 -66.27289645756116 -66.19966789724454 -66.12644336207504 -66.05213819757296 -65.97674428518459 -65.90105183805196 -65.8245194770037 -65.74689337677155 -65.6686750324362 -65.58978856610648 -65.50979174383549 -65.42897199277736 -65.34758136858777 -65.26504813307173 -65.18148485208134 -65.09742624366658 -65.0121692164814
 1.11 -66.26095046526325 -66.26026987896286 -66.25736662681132 -66.25266558191385 -66.24631979036914 -66.23831470131948 -66.2285638070114 -66.2170055328673 -66.2035895675692 -66.18829088315491 -66.17112643512816 -66.15209355258349 -66.13123013834688 -66.10857305913383 -66.08414866572606 -66.05799912316795 -66.03015632098503 -66.0012041834256 -65.97160817972733 -65.94047730441102 -65.90783057760322 -65.87367954538975 -65.83806099020258 -65.80098977124199 -65.76256921493652 -65.72436593544323 -65.68476677519079 -65.64379286546787 -65.60144654705977 -65.55774324093603 -65.51305567899212 -65.46842230484762 -65.42246125470496 -65.37517562827085 -65.32658442974461 -65.27688903887579 -65.22741657209552 -65.17665665372419 -65.12462552725974 -65.07133762674954 -65.01762916825034 -64.96349323137937 -64.90812077096099 -64.85154013877236 -64.79414452539257 -64.73672653215878 -64.6781394932339 -64.61839101778951 -64.55786702230867 -64.49729667301237 -64.43560674841423 -64.37281918200735 -64.30957866508821 -64.24597967972109 -64.18131187184824 -64.11559317454947 -64.04991793145587 -63.98337108032178 -63.91580368675948 -63.84767803814098 -63.77924191767083 -63.70980130863464 -63.6393875788273 -63.56903020516489 -63.49765734848494 -63.42529569853824 -63.35267470917699 -63.27930163374273 -63.20491730065768 -63.13001872922375 -63.0545277456321 -62.97800709918731 -62.90075565874896 -62.8230150093942 -62.74421795930397 -62.6644900668761 -62.58433417806752 -62.50308955396852
 1.13 -63.74734352156698 -63.74663152289271 -63.74377038446662 -63.73918541768411 -63.73302913876807 -63.72527290881388 -63.71584350384394 -63.70466870487201 -63.69170006797843 -63.6769334143966 -63.66034675061184 -63.64196641847361 -63.62181149532191 -63.59992436412936 -63.57632148365973 -63.55105000864472 -63.52414465998012 -63.49615669494285 -63.46754374743069 -63.43743249822604 -63.40585646528587 -63.37282378405945 -63.33836599783579 -63.30249605812318 -63.2653135150623 -63.2283296478759 -63.18999295535669 -63.15031735639613 -63.1093101505565 -63.06697775868886 -63.02369875359945 -62.98045000076719 -62.93590648911524 -62.89008871183921 -62.84299244729532 -62.79482520995114 -62.74687161140222 -62.69766181145774 -62.64722620929837 -62.59556608470959 -62.5435023993939 -62.49102840836534 -62.43735517142967 -62.38252272475392 -62.32689606252885 -62.27126547872772 -62.21450769896555 -62.15663353246204 -62.09802609411237 -62.03939082666945 -61.97968673304147 -61.91893707870875 -61.85777002426372 -61.79627298807778 -61.73376797909926 -61.67027709978623 -61.60684938917817 -61.54261553611032 -61.47742884257486 -61.41172875723264 -61.3457693990795 -61.27886875127093 -61.21107019510902 -61.14335868419544 -61.07471622875432 -61.00515840012841 -60.93540222545265 -60.86495719250834 -60.79358489476139 -60.72176615658846 -60.64942117869371 -60.57614413371994 -60.50219987205674 -60.42784014784891 -60.35251970520788 -60.27635350462879 -60.19982776961592 -60.12231069351864
 1.15 -61.36309835121826 -61.36228333828149 -61.35941028434635 -61.35489120078025 -61.34886488376458 -61.34131685433525 -61.3321666684317 -61.32134318695488 -61.30879890583495 -61.29451407610908 -61.2784772540105 -61.26071370106946 -61.24122569422708 -61.22006156596309 -61.19724348443876 -61.17280461365586 -61.14678213363328 -61.11970689060242 -61.09202182722297 -61.06288279282041 -61.03230974364696 -61.00033030316754 -60.96696412237275 -60.93221756012031 -60.89619973350712 -60.86034984827403 -60.82319715924503 -60.78473120080343 -60.74497101740677 -60.70392165414327 -60.6619322873317 -60.61997509516755 -60.57675510841752 -60.53228424116545 -60.48658158161184 -60.43983244293005 -60.39327301418172 -60.34550185129434 -60.296538328104 -60.24638641746599 -60.1958443924366 -60.14489052752903 -60.09279283004657 -60.03956820149621 -59.98558872908606 -59.93159741730975 -59.87652571962116 -59.82038788020274 -59.76355522583127 -59.70669518784386 -59.64882453420822 -59.58995753170036 -59.53071055819354 -59.47116400506167 -59.41066091970104 -59.34922870817383 -59.28788694797694 -59.22579064093983 -59.16279934625479 -59.09934814364345 -59.03568114666286 -58.97114370615479 -58.90577360384177 -58.84052013607327 -58.77440668772557 -58.70745942625862 -58.64035277593329 -58.5726306121923 -58.50405911620796 -58.43510660960001 -58.36568464932652 -58.29541359275088 -58.22455910288769 -58.15334023383039 -58.08125504636331 -58.00839577376062 -57.93525064777455 -57.86119997481534
 1.17 -59.10221711306965 -59.10125172206141 -59.09829783916403 -59.09376239822928 -59.08778277624633 -59.08033507337827 -59.07134457300636 -59.06075086178227 -59.04849590968914 -59.03455802011177 -59.01894321991686 -59.0016479995441 -58.98269459310883 -58.96210932851727 -58.93993761759531 -58.91618251623194 -58.89090127453854 -58.86459451702506 -58.83768407279457 -58.80937333575751 -58.77966569486696 -58.74859457437666 -58.71617086412306 -58.68240489983343 -58.64740553346137 -58.61256411355178 -58.5764391856371 -58.53904626266664 -58.50039452547112 -58.46048105326445 -58.41965504418486 -58.37884876587766 -58.33681601612176 -58.29356750350239 -58.24910997813241 -58.20364020242454 -58.15834904191723 -58.11187898615653 -58.06425223963672 -58.01547146280232 -57.9663165631143 -57.91675746618315 -57.86609236697179 -57.81433745107108 -57.76185755605098 -57.70937557289026 -57.65585123748784 -57.60130765225865 -57.54609994781745 -57.49088105475334 -57.43469782549834 -57.37756943629323 -57.32009149925377 -57.26233602454052 -57.20368702263558 -57.14415888672951 -57.08474678522149 -57.02462548433633 -56.96367740086126 -56.90231543500592 -56.84076616338885 -56.77841943215356 -56.71529993021755 -56.65233502265725 -56.58857485423239 -56.52404262305247 -56.45940971438881 -56.394213164635 -56.32825014541865 -56.26195444786762 -56.19526031703323 -56.12779453647359 -56.05980362299929 -55.99151479158451 -55.92243829044564 -55.85267018629009 -55.78266910973738 -55.71185013091477
 1.19 -56.95377420549153 -56.9527162659988 -56.94973361746138 -56.94521631946314 -56.93930219154898 -56.93195880325776 -56.9231345641624 -56.91275153391699 -56.9007625423119 -56.88715455933732 -56.87191753525562 -56.85505018068373 -56.83658481668581 -56.81653889487738 -56.79494270754164 -56.77182767775911 -56.74721585955141 -56.72161910804054 -56.69543142962457 -56.66787761217119 -56.63896810523031 -56.60874089026706 -56.57718457091672 -56.54433496326301 -56.51027035614119 -56.47635193146785 -56.44119044459886 -56.40478912471728 -56.36716035525303 -56.32830140433637 -56.28855429528665 -56.24881285713903 -56.20787591521044 -56.16575095170756 -56.12244765637849 -56.07816525721064 -56.03403988117697 -55.98877475503292 -55.94237414616647 -55.89486605350369 -55.84697709847229 -55.79870663602572 -55.74936284573035 -55.69897275291834 -55.64788645990902 -55.59678795730109 -55.54469355533896 -55.4916250453554 -55.43792088129376 -55.38421900131235 -55.32959419947395 -55.27406619752328 -55.21822380675548 -55.16213239997823 -55.10519146357092 -55.04743274964336 -54.98980335829733 -54.93152289999382 -54.87246326802887 -54.81303894112119 -54.75346458611429 -54.6931414407963 -54.63211911684019 -54.57127618286752 -54.50970863763855 -54.44742778337143 -54.38509196919355 -54.3222581747277 -54.25871954381566 -54.19490468838224 -54.13075482244205 -54.06589211625177 -54.00058121061036 -53.93502868130967 -53.8687585037377 -53.80187203763679 -53.73480848201892 -53.6670038502402
 1.21 -54.90839589980249 -54.90736202201714 -54.90443775138117 -54.90002130711075 -54.89424372385176 -54.88707562170979 -54.87846878628619 -54.86835199872086 -54.85668054574207 -54.84343267972388 -54.82859827875176 -54.81219225669705 -54.79423307330076 -54.77473933426796 -54.75374427137289 -54.73127551257631 -54.70734735215569 -54.68246048084919 -54.65699023601478 -54.63018697180534 -54.60207461936105 -54.57266371702024 -54.54196973055011 -54.51000948339853 -54.47686740696836 -54.44385562091594 -54.40962011347499 -54.37417067180763 -54.33752807238432 -54.29968215139413 -54.26096331518721 -54.22223188075138 -54.1823312462245 -54.14127829144459 -54.09907038853986 -54.05590179256028 -54.01288100215305 -53.96874081028401 -53.92350132500711 -53.87717763028414 -53.83048934685702 -53.78342408317487 -53.73531429637828 -53.68619328334315 -53.63639275178635 -53.58659192143591 -53.53582901526805 -53.4841316508136 -53.43182371153642 -53.3795310682863 -53.32635157082918 -53.27232264945684 -53.21799918667932 -53.16345488900238 -53.10810969879256 -53.05199304623303 -52.9960244813724 -52.93945488626963 -52.88215180723748 -52.82452988718733 -52.7667936580781 -52.708366253472 -52.64929566119969 -52.59042926613765 -52.5309013731003 -52.47072603984973 -52.41053270022531 -52.349898227396 -52.2886286172379 -52.22713046183931 -52.16534549313597 -52.10292677667871 -52.04011381553594 -51.97711649433315 -51.9134702534316 -51.84928120324842 -51.78495856872001 -51.7199789939107
 1.23 -52.96039815678868 -52.95945766033918 -52.95666391690955 -52.95239914982857 -52.94679029209746 -52.93983416641702 -52.93146439522038 -52.92161908071174 -52.91027028491148 -52.89737879970833 -52.88295182691876 -52.8669999883544 -52.84953598589818 -52.8305823315897 -52.8101613677206 -52.78831308694092 -52.76504772237706 -52.74084046776231 -52.71606064758108 -52.68998447722762 -52.66263068318034 -52.63400423319306 -52.60412164650398 -52.57300261406406 -52.54072564878562 -52.50856283581288 -52.47520625281561 -52.44065523030735 -52.40492950198974 -52.36803862512448 -52.33028156093448 -52.29249425503581 -52.25357245790229 -52.21351557536418 -52.17233404914303 -52.13020846742438 -52.08820701547009 -52.04512249627244 -52.00096365125176 -51.95575279099971 -51.91017694607022 -51.86422314782006 -51.81726849930146 -51.76932689620858 -51.72074041788027 -51.67214635836124 -51.62262351752396 -51.5722075922536 -51.52121057769815 -51.4702290585864 -51.41840789061589 -51.36577676191315 -51.31286963456912 -51.25976830625162 -51.20591769189765 -51.15133736548794 -51.09691929190615 -51.04193959888529 -50.9862951190438 -50.93034998201373 -50.87432984666364 -50.81767855341859 -50.76043018667971 -50.70341953734589 -50.6457966954399 -50.58758751284144 -50.52939830612964 -50.47081951953699 -50.41167050801761 -50.35233949043165 -50.29277636284829 -50.23263915196965 -50.17217079867754 -50.11156084170537 -50.050375401437 -49.98870525383492 -49.92695987449911 -49.86461087285896
 1.25 -51.10435774503802 -51.1035263292156 -51.10087089540993 -51.09676808605941 -51.09133981640643 -51.08458242452182 -51.07644276133468 -51.06687127066753 -51.05582589927728 -51.04328241690253 -51.02924207631755 -51.01370860339345 -50.99670185716731 -50.97825016991968 -50.95836718726116 -50.93708407822894 -50.91442793539391 -50.89084107497916 -50.86669654699087 -50.84128198536249 -50.81461053811291 -50.78670285752015 -50.75757079031105 -50.72722198786857 -50.69574423645759 -50.66435397747045 -50.63179585769358 -50.59807921959641 -50.563206021644 -50.52718966863477 -50.4903180020647 -50.45341073051961 -50.41538837009681 -50.37625687485811 -50.33602363731544 -50.29486334895071 -50.2538263207721 -50.21172224390781 -50.16856971023972 -50.12438945307833 -50.07985644788101 -50.03495492301549 -49.98907902057045 -49.94225275721517 -49.89479001511031 -49.84733577287177 -49.79898060658974 -49.74976115090507 -49.69998730014491 -49.65024233952003 -49.59969109638575 -49.54837105156864 -49.49680011076161 -49.44505565598904 -49.39259872714455 -49.33946257360367 -49.28650326591346 -49.23302516756156 -49.17891959682685 -49.12456208871392 -49.07015248697392 -49.01515735621369 -48.95962470409572 -48.90434589363107 -48.84852042556751 -48.79215537087526 -48.73584735333213 -48.67920626221089 -48.62203584507043 -48.56474146065305 -48.50726248189021 -48.44926725901839 -48.39099192280734 -48.33262264790257 -48.27374756628402 -48.21444165084277 -48.15510913907754 -48.09523858691264
 1.27 -49.33399163908131 -49.33324496426814 -49.3307117245216 -49.32675839684806 -49.32151104318039 -49.31496205040034 -49.30706125036554 -49.29775754994154 -49.28701289103899 -49.2748050006567 -49.26113424093069 -49.2460058891898 -49.22943758801859 -49.21145490532774 -49.1920775344328 -49.171330014142 -49.14923950885354 -49.12623650866345 -49.10267917948454 -49.07788075317747 -49.05185343769458 -49.02461818723789 -48.99618032243146 -48.96655490050998 -48.935821405524 -48.90516180856327 -48.87335770799913 -48.84041749974725 -48.80634822755191 -48.77115431329307 -48.73512718731759 -48.6990519987959 -48.66188080610556 -48.62362019724306 -48.58429202026551 -48.54405058376349 -48.50391336736679 -48.46273971228459 -48.42054641188163 -48.37735046229211 -48.33380014307299 -48.28989929789837 -48.24504551529679 -48.19926835943327 -48.15287526093765 -48.10649151778149 -48.05924241620506 -48.01115734169659 -47.96254838002541 -47.9139652983313 -47.86462604627179 -47.81454023722932 -47.76422837958067 -47.71377055803025 -47.66262961500952 -47.61085337214475 -47.55927032179471 -47.50720295866099 -47.45455301147258 -47.40168629474688 -47.34879974062948 -47.29536621081451 -47.24145077854774 -47.18781024071461 -47.13366881001514 -47.07903682722777 -47.02449502356429 -46.96966945311772 -46.91437703540534 -46.85898966800849 -46.8034647393116 -46.74748670134182 -46.69127176271149 -46.63501849166509 -46.57829727923244 -46.52121867249015 -46.46415135793252 -46.40661066495394
 1.29 -47.6427661531944 -47.64208210332968 -47.63966566434353 -47.63586837368086 -47.63081141491845 -47.62448670778521 -47.61684315818692 -47.60782886823526 -47.5974080262818 -47.58555926695706 -47.57228053121531 -47.55757912638513 -47.54146995622667 -47.52397738099582 -47.50512169751586 -47.48492679925744 -47.46341731642718 -47.44101178606584 -47.41805612215669 -47.39388457574482 -47.36850937506817 -47.34194930570128 -47.31421169071238 -47.28530974083505 -47.25532004465513 -47.22538777881407 -47.19433302822971 -47.16216203633549 -47.12888289533939 -47.09450085650351 -47.05929563044576 -47.02402931746464 -46.98768970788858 -46.95028370245097 -46.91182646269239 -46.87247646139135 -46.83321484302485 -46.79293813426033 -46.75166433448056 -46.70941157634273 -46.66680978637356 -46.62386029560177 -46.57998292022972 -46.53521066234579 -46.48984260067901 -46.44447992139786 -46.39828179895486 -46.35127842697862 -46.30377063921528 -46.256297980521 -46.20809650790729 -46.15918879164114 -46.11007525640167 -46.06082211249529 -46.01093867713102 -45.96044671575818 -45.91016032346806 -45.85943758646165 -45.80816321358528 -45.75669989793611 -45.70524489853935 -45.65329785209922 -45.60090007482549 -45.54879741433751 -45.49624384164774 -45.4432540732265 -45.39038077314996 -45.33725904533335 -45.28372944585075 -45.23014784534394 -45.17646389152161 -45.12238451175095 -45.06811040574323 -45.01383305833515 -44.95915780236755 -44.9041648616632 -44.84923243410515 -44.79388626481717
 1.31 -46.02568336673831 -46.0250839126832 -46.02280951483657 -46.01919724732181 -46.01436102076427 -46.00829078230979 -46.00093349564713 -45.99224062103457 -45.98217402533081 -45.97071350203068 -45.95785769130585 -45.94361163005111 -45.92799156193644 -45.91101847746561 -45.89271275404148 -45.8730971760389 -45.85219396488559 -45.8304101291516 -45.80807849464814 -45.78455511453634 -45.75985152944683 -45.73398327761077 -45.70695824500309 -45.67878955549902 -45.64954951104463 -45.62034963184218 -45.59004461655147 -45.55864013250805 -45.52614552595927 -45.49256497231937 -45.45816967644451 -45.42369892292904 -45.38817119642406 -45.3515954219795 -45.31398532541098 -45.27549576369256 -45.23707940537697 -45.19766573104424 -45.15727586378042 -45.11592630968764 -45.0742316084269 -45.03219153379496 -44.98924779433712 -44.94543176399701 -44.90103606280497 -44.85664494760691 -44.81144434283475 -44.76546771132038 -44.71900502515451 -44.67258393659231 -44.62546386900728 -44.57766916789504 -44.52968393192886 -44.48158147406863 -44.43287816272476 -44.38360492297902 -44.33455026786395 -44.28508627970259 -44.23511468151024 -44.18498286846011 -44.13487956941463 -44.08432620852408 -44.03336425689436 -43.98271675432572 -43.93166391112417 -43.88021779998726 -43.82891393796601 -43.77740702850481 -43.72553856356085 -43.67364657580475 -43.62170259090433 -43.5694066398928 -43.51696542162322 -43.46455632531078 -43.41180666316431 -43.35878612310882 -43.30585681160015 -43.25257735653356
 1.33 -44.48072169202069 -44.48019394570316 -44.47804136547433 -44.47458738870741 -44.46994059888603 -44.4640883956211 -44.45697917467142 -44.44856425796783 -44.43880818364154 -44.42768995605663 -44.41520865584737 -44.4013700299603 -44.38618714170195 -44.3696835507922 -44.35187627342402 -44.33278878233 -44.3124408968562 -44.29122802304382 -44.26947200371949 -44.24654713859459 -44.22246539437442 -44.19723993487781 -44.17087908116805 -44.14339399169573 -44.11485495245448 -44.0863387971503 -44.05673455738538 -44.02604824285739 -43.99428793157507 -43.96145833009115 -43.92782252375357 -43.89409610697601 -43.85932995352888 -43.82353209685169 -43.7867158903881 -43.74903355794477 -43.71140827407493 -43.67280442448836 -43.63324223648857 -43.59274163943866 -43.55189655525709 -43.51070930894483 -43.46864128914488 -43.42572297873592 -43.38224108546131 -43.33876132259471 -43.29449873964411 -43.24948631309538 -43.20400775719701 -43.15857511478754 -43.11247096816714 -43.06572351001478 -43.01880304435289 -42.97178055756059 -42.92419059943752 -42.87606354431951 -42.82816637224794 -42.77989164019426 -42.73114555334139 -42.68226653642341 -42.63343869512557 -42.58419818754572 -42.53458899571929 -42.4853132872091 -42.43567146676176 -42.38567898803234 -42.33585794537867 -42.28587093572725 -42.23556548051189 -42.18527621768713 -42.13496913381751 -42.08435477624464 -42.03363920533334 -41.98299674679824 -41.93204891411257 -41.8808872510004 -41.82985954401357 -41.77851759519491
 1.35 -43.00560368826643 -43.00510434750434 -43.00301617077005 -42.99965567555565 -42.99512665437665 -42.98941709478736 -42.9824781593997 -42.97426051590536 -42.96473072710161 -42.95386864092112 -42.94167325046595 -42.92814969404618 -42.91331294522343 -42.89718410285972 -42.87977919117205 -42.86112217979326 -42.84123253383952 -42.82049158398509 -42.79921248654478 -42.77678848356487 -42.75322944292284 -42.7285486984368 -42.70275282998523 -42.67585354363754 -42.64791803179654 -42.61999028335323 -42.59099285385498 -42.56093220568764 -42.52981428827285 -42.4976446082809 -42.46467805986055 -42.43161022488643 -42.39751962322512 -42.36241524302081 -42.32631089100182 -42.28935389280863 -42.25244154334487 -42.21457024715209 -42.17575976880973 -42.13603133336126 -42.09596206676749 -42.0555560863888 -42.01429144149701 -41.97220001381828 -41.92956008810855 -41.88692284276245 -41.84352964045728 -41.79941162883327 -41.75484611121153 -41.71033357735102 -41.66517724424597 -41.61940731696514 -41.57348041953437 -41.52746827586385 -41.48091949072151 -41.43386759075406 -41.38705511555714 -41.33989488879604 -41.29229886937852 -41.2445955726811 -41.1969667518305 -41.14896071904167 -41.10062393701371 -41.05263811038562 -41.00432516725284 -40.95570108074654 -40.90727561067686 -40.85872035524169 -40.80988865280241 -40.76110719372811 -40.71234227230963 -40.66331672874495 -40.61422738119716 -40.56524551792667 -40.51600938949858 -40.4666008710671 -40.4173606247377 -40.36785742200868
 1.37 -41.59660682737515 -41.59609392129061 -41.59402245739042 -41.59069969042277 -41.58622921843623 -41.58059971279391 -41.57376334819061 -41.56567379267317 -41.55629750766404 -41.54561603798866 -41.53362824190654 -41.52034023114659 -41.50576557094703 -41.48992409010008 -41.47283343100198 -41.45451493970865 -41.43498827599755 -41.41462358343609 -41.39372478945713 -41.37170222544225 -41.34856609681301 -41.32432949313127 -41.29899815820866 -41.27258248022626 -41.24514895186497 -41.21770986044731 -41.18922039809134 -41.15968558187748 -41.1291119140291 -41.09750542210756 -41.06511365922253 -41.03261103425857 -40.99910475211881 -40.96460433398656 -40.92912256760592 -40.89280412758221 -40.85651999570345 -40.81929840128352 -40.78115859152847 -40.7421218519267 -40.70275110666434 -40.66304878906665 -40.622512132067 -40.5811727687041 -40.53930217264897 -40.49743572876278 -40.45483862368668 -40.41154452646492 -40.36782257920255 -40.32415900775882 -40.27988022247779 -40.23501644895705 -40.19001336885652 -40.1449408507478 -40.09936330100619 -40.05331375474626 -40.00751435680241 -39.96139797275594 -39.91487886000986 -39.86827750891275 -39.8217712239333 -39.77492498488669 -39.72778249821422 -39.68100835831778 -39.63394480895022 -39.5866098946633 -39.53949679231439 -39.49228984263341 -39.44484727185132 -39.39748829339146 -39.35017746962521 -39.30265049369314 -39.25509742139302 -39.20768394313606 -39.16006306597237 -39.11231129568725 -39.06475985896917 -39.01699447565086
 1.39 -40.24934133037146 -40.24877433532135 -40.24667489179041 -40.24334261916172 -40.23887706781345 -40.2332696391319 -40.22647606552717 -40.21845207045178 -40.20916516842241 -40.19859902504481 -40.18675292704249 -40.17363276228897 -40.15925233984441 -40.14363003999661 -40.1267846243068 -40.10873632566076 -40.08950285832544 -40.06944618801172 -40.04885930194361 -40.02716980893463 -40.00438867947144 -39.98052607580579 -39.95559007205493 -39.92958962431133 -39.90258894076216 -39.87557120181931 -39.84752115026053 -39.81844458138242 -39.78834705316586 -39.75723619645495 -39.72535048514982 -39.69334708641436 -39.66035816089967 -39.62639365298385 -39.59146794102939 -39.55572084765864 -39.51999970004847 -39.48336121024505 -39.4458260554997 -39.40741504862668 -39.36867681838407 -39.32961404987861 -39.28974064499569 -39.24908773285538 -39.20792087029577 -39.16676070238445 -39.12489688295955 -39.08236109520124 -39.03941596223493 -38.9965368077673 -38.95307072675643 -38.90904879611702 -38.86490369546216 -38.82070509788272 -38.77603225076544 -38.73091710665145 -38.68606413413584 -38.64092256881002 -38.59541088424793 -38.54984239303738 -38.50438927785782 -38.45863068260586 -38.41261132356969 -38.36697648065391 -38.32108861865572 -38.27496655859414 -38.22909151909315 -38.18315713782032 -38.13702551298204 -38.0910082148766 -38.0450715375064 -37.99896050025052 -37.95285916959889 -37.90693090094909 -37.86083573046723 -37.81465321701381 -37.76870155413586 -37.72257936212634
 1.41 -38.95872333919197 -38.95808185515037 -38.95593928303686 -38.95258247446645 -38.94810962921012 -38.94251210520684 -38.93575021857792 -38.92777949364416 -38.91857189294573 -38.90811167726509 -38.89639823565327 -38.88343735545955 -38.86924171236499 -38.85383060042014 -38.83722098208705 -38.81943238828616 -38.80048203844829 -38.78072068057229 -38.76043336128849 -38.73906324592884 -38.71661985860371 -38.69311489228625 -38.66855429890456 -38.64294660944242 -38.61635420404896 -38.58973206215805 -38.56209427261778 -38.53344554383096 -38.50379348390699 -38.47314287082605 -38.44172816261619 -38.41018639754397 -38.37767586431958 -38.34420803231704 -38.30979558181043 -38.27457618422678 -38.23937426241665 -38.20327309094307 -38.16629546638988 -38.12846170769028 -38.09030601647644 -38.05183353745126 -38.01257210878319 -37.97255245252492 -37.93203715505714 -37.8915295975583 -37.85034287650138 -37.80850998417867 -37.7662870692557 -37.72413692735537 -37.68142628167337 -37.63818736362583 -37.59484158353059 -37.55145889132307 -37.50763002730773 -37.46339130294658 -37.41942417168555 -37.37519656982023 -37.33063112740181 -37.28603209918461 -37.24156913561632 -37.19683532387216 -37.15187333893402 -37.10731244471598 -37.06253442523715 -37.01755902584325 -36.97285238447792 -36.92811998300507 -36.88322855858331 -36.83848101509379 -36.79384623462246 -36.74907609899793 -36.70435062138608 -36.65982871794255 -36.61518266952417 -36.57048626346042 -36.52605248538595 -36.48149114113534
 1.43 -37.72075076784278 -37.72003556517951 -37.71785212487498 -37.71447579857037 -37.71000338273385 -37.70442715867146 -37.69770859254044 -37.68980754536487 -37.68069558305403 -37.67035769642341 -37.65879368121888 -37.64600867814396 -37.63201554289063 -37.61683172617404 -37.60047206377101 -37.5829567965632 -37.56430186058491 -37.54484649707597 -37.52486667254015 -37.50382303880954 -37.4817229231152 -37.45857658816461 -37.43439062222647 -37.4091723992232 -37.3829827188318 -37.35674900659345 -37.32951355403271 -37.30128136878643 -37.27205814474352 -37.24185121219572 -37.21088716800043 -37.1797864657559 -37.14773139598981 -37.11473359636155 -37.08080591187948 -37.0460849151333 -37.01136984654275 -36.97577404462324 -36.93931844626927 -36.90202567705636 -36.86441464156253 -36.82649282371 -36.78780270712807 -36.74837653553811 -36.70846713316148 -36.66856989515134 -36.62801733804942 -36.58684056026849 -36.54529387260162 -36.50382468875924 -36.461821595935 -36.41931733540132 -36.37672129313579 -36.33410421047948 -36.29107004482792 -36.24765460035631 -36.2045197287795 -36.16115369014818 -36.11748035368211 -36.07379771864174 -36.03026996523899 -35.98650365558859 -35.94254199470089 -35.89899747151723 -35.8552696299891 -35.81138053020208 -35.76778150954571 -35.72418897393031 -35.68047439905193 -35.63693217170643 -35.59353337115381 -35.5500374605339 -35.50661952833428 -35.46343399991171 -35.42016460906792 -35.37688364968083 -35.33389317739222 -35.29081442135278
 1.45 -36.53248439096045 -36.53171705756766 -36.52951409508765 -36.52614071316084 -36.52168929247517 -36.51615363477628 -36.50949623287961 -36.50167943068494 -36.49267578319316 -36.48247147652569 -36.47106527794666 -36.45846210588805 -36.44467470997801 -36.42971933107274 -36.41361060129205 -36.39636678405896 -36.3780038141437 -36.35885027771243 -36.33917516238094 -36.3184524472739 -36.2966889430898 -36.27389512217235 -36.25007517858838 -36.22523772821299 -36.19944060882239 -36.17358483019473 -36.14674062421968 -36.11891093501724 -36.09010322906617 -36.06032338534283 -36.02979266547097 -35.99911496388293 -35.96749515799316 -35.93494584838444 -35.90148131900771 -35.86723277739591 -35.83298082489292 -35.79786221689792 -35.76190083312623 -35.72511917788723 -35.68802262038016 -35.65061943500859 -35.61246820171441 -35.57359943633214 -35.53426334096438 -35.49493989437927 -35.45498281243085 -35.41442600850319 -35.37351343397913 -35.33268766873463 -35.2913521116597 -35.24953994120656 -35.20765247596637 -35.16575843527521 -35.12347526985028 -35.08083704245757 -35.03849244861158 -34.99594117730842 -34.9531126217931 -34.91029734036206 -34.86765652720196 -34.82480877326584 -34.78179658718736 -34.73921800623454 -34.69648868730371 -34.65363034795481 -34.61108653748906 -34.56857839807004 -34.52598434588907 -34.48358906237598 -34.44136779545636 -34.39908523085604 -34.35691394345405 -34.31500368868485 -34.27304544399078 -34.23111274032588 -34.18949886371174 -34.1478356768465
 1.47 -35.39133753721691 -35.39055252594188 -35.3883629496032 -35.38502378397545 -35.38062357168705 -35.37515498222957 -35.36858268196899 -35.36086916415899 -35.35198873895644 -35.34192742343929 -35.33068507162703 -35.31826750450372 -35.30468449004428 -35.28995405324366 -35.27408916614972 -35.25710809789965 -35.23902555476054 -35.22016089017421 -35.2007768348067 -35.18035894660286 -35.15891545084615 -35.13645561022444 -35.1129830849017 -35.08850602259653 -35.0630798386676 -35.03758223620658 -35.01110693613911 -34.98365769733415 -34.95524256672235 -34.92586622942399 -34.89574494888687 -34.86546571703494 -34.83425735442803 -34.80213090043345 -34.7691027634101 -34.73530055090549 -34.70148523986656 -34.66681792686494 -34.63132213833719 -34.59502253084085 -34.55841127132697 -34.52149833742991 -34.48385482777496 -34.44551352230491 -34.40671760262593 -34.36793662237381 -34.32854356760132 -34.28857151718739 -34.2482615832692 -34.20804274169764 -34.16733887251732 -34.12618294047186 -34.08496647553537 -34.04375692347089 -34.00218574641686 -33.9602864435024 -33.91869012149242 -33.8769131954632 -33.83488803950986 -33.79289799748607 -33.75110056377743 -33.70912682410912 -33.66701960638895 -33.6253596315867 -33.58358152465063 -33.54170862546221 -33.50016929982994 -33.4586965705233 -33.41717130834756 -33.37587321326065 -33.33477547553288 -33.29365213695035 -33.25267134206318 -33.21197800947932 -33.17127499320478 -33.13063007403136 -33.09033230097262 -33.0500210427489
 1.49 -34.29461492049873 -34.29383564684677 -34.29168560429412 -34.28840768303158 -34.28408433552845 -34.27870901654111 -34.27224498312341 -34.26465659463893 -34.25591842277522 -34.24601701156039 -34.23495289738185 -34.22273036900767 -34.20936050761072 -34.19485970679568 -34.17924219262923 -34.16252384367377 -34.1447202010247 -34.12614157835188 -34.10704209194519 -34.08692311076487 -34.06579087649675 -34.04365381361281 -34.02051670943739 -33.99638630421958 -33.97131699121194 -33.94616198675634 -33.92003969037692 -33.89295498488109 -33.86491334646856 -33.83592122484941 -33.80618987337122 -33.77629017915613 -33.74547269324822 -33.71374947077171 -33.68113518110076 -33.64775748804118 -33.61435567002494 -33.58011687031782 -33.54506338724103 -33.50922107440742 -33.47307095097281 -33.43662287190324 -33.39946135825884 -33.36162031749495 -33.32333716378118 -33.28507019833932 -33.24621116980055 -33.20679514458307 -33.16705645729046 -33.12741390113208 -33.08730992836585 -33.04677639076436 -33.00619619010522 -32.96563817868643 -32.92474265986733 -32.88354521863647 -32.84266208220676 -32.80162093063899 -32.7603604574946 -32.7191551305184 -32.67816283235226 -32.63702229128058 -32.59577823200839 -32.55499585647298 -32.51412694468996 -32.47319407563459 -32.43261585815926 -32.39213372194804 -32.35163030850913 -32.31138119220608 -32.27135880132872 -32.23134622920449 -32.19150463535127 -32.15197748667234 -32.11247440869442 -32.07306530684956 -32.03402624780182 -31.9950110808193
 1.51 -33.2399502539295 -33.23917908400539 -33.23707421954679 -33.23386623357654 -33.22963089646869 -33.22436008595645 -33.2180168371417 -33.21056594250643 -33.2019812819258 -33.19225083268346 -33.18137379948889 -33.1693556544971 -33.15620672733089 -33.14194255510582 -33.12657701245806 -33.11012549157553 -33.0926035222323 -33.07431246182686 -33.05549927542422 -33.03567871580236 -33.01485639350315 -32.99304031688839 -32.97023528220083 -32.94644639363101 -32.92172715339001 -32.89690811178858 -32.87113125732306 -32.84440083676856 -32.81672335527968 -32.78810461649942 -32.75875058267667 -32.72921788479265 -32.698777062697 -32.66744099525388 -32.63522564049869 -32.6022552558059 -32.56925071806857 -32.53542113389007 -32.50079084978881 -32.46538679241619 -32.4296759287888 -32.39367195653507 -32.3569696841575 -32.31960511131058 -32.28180986909557 -32.24403289037237 -32.20568229008953 -32.16679373563284 -32.12759838719337 -32.08850383815556 -32.04896871550625 -32.0090280602651 -31.96905401793756 -31.92911411899072 -31.88886263935317 -31.84833331093932 -31.80812716219931 -31.76778894869489 -31.72725714370249 -31.68680159884392 -31.64657557474574 -31.60623103172797 -31.56581179052303 -31.52586861302569 -31.48586910307488 -31.44583649726808 -31.40617804580924 -31.36664334339094 -31.32712083011173 -31.28787651242921 -31.24888609415 -31.20993767745714 -31.17118975397581 -31.13278188587821 -31.09443145702824 -31.05620595416696 -31.01837575813937 -30.98060474516348
 1.53 -32.22570590106931 -32.22493835972962 -32.22287593194493 -32.21973345210765 -32.21558338670926 -32.21041314434757 -32.20418643573563 -32.19686759371216 -32.18843155325375 -32.17886593148892 -32.16816947771419 -32.1563475734123 -32.14341044227273 -32.12937311021481 -32.11424928541347 -32.09805318832795 -32.08079967173369 -32.06278277075762 -32.04424128291709 -32.02470427816279 -32.00417547892584 -31.9826631001695 -31.96017110944566 -31.93670523695655 -31.91231760562198 -31.88781469115248 -31.8623631021287 -31.8359663300875 -31.80863057961511 -31.78036311844766 -31.7513640675799 -31.72217599138195 -31.69208986772513 -31.66111870811698 -31.62927864784608 -31.5966916261372 -31.56406064631719 -31.53061796599225 -31.49638801723703 -31.46139577679622 -31.42610118629904 -31.39051535248736 -31.35424845745794 -31.31733486891949 -31.28000176046499 -31.24268756186011 -31.20481848934818 -31.1664306759725 -31.12774997191655 -31.08917598486276 -31.05018178037066 -31.01080352227484 -30.97140456310366 -30.93205460451934 -30.89241353778 -30.85252111422457 -30.81296147578116 -30.77329283549971 -30.73345615810956 -30.69371658060276 -30.65422385284383 -30.61464067820674 -30.57501097423982 -30.53587059335947 -30.49670504357322 -30.45753445923319 -30.41875915182036 -30.38013478076081 -30.34155278427424 -30.30327285025601 -30.26527435719301 -30.22734800511441 -30.18965082657792 -30.1523185876923 -30.11507552917686 -30.07798854745872 -30.04132129580847 -30.00474359551497
 1.55 -31.25048273542231 -31.24971208461483 -31.24767644420627 -31.24458084860716 -31.24049321877467 -31.23540044221934 -31.22926549301332 -31.22205383180002 -31.21373954580536 -31.20431151885086 -31.19376766136841 -31.1821136404172 -31.16935863970265 -31.15551829959783 -31.14060393716722 -31.12463210619337 -31.10761515720629 -31.08983919751615 -31.07153765124932 -31.052250199388 -31.03198201981385 -31.01074005735582 -30.98852725384235 -30.96534951815851 -30.9412567963082 -30.9170365914818 -30.89187673412965 -30.86577900204161 -30.83875172043336 -30.81080151203935 -30.78212379721334 -30.75324814403649 -30.72348404843371 -30.69284501429861 -30.66134829362748 -30.6291140166628 -30.59682680204676 -30.56374005698526 -30.52987913742286 -30.4952704982293 -30.46036145339796 -30.42516594625692 -30.38930435969313 -30.3528125963902 -30.31591356908045 -30.27903525081174 -30.24162014522972 -30.20370415687603 -30.16550993150316 -30.12742833640644 -30.08894730077402 -30.05010229605509 -30.01125103634752 -29.97246044880499 -29.93340320406478 -29.89411782669651 -29.85517491567266 -29.81614512486166 -29.77697308354399 -29.73791946695212 -29.69912867683502 -29.66027484204783 -29.62140173916745 -29.58303267313483 -29.54466620792441 -29.50632481724179 -29.46839784524998 -29.43064814732521 -29.39297076084284 -29.35562045599413 -29.3185744166346 -29.28163384116464 -29.2449480634431 -29.20865046373454 -29.17247372969076 -29.13648365736746 -29.1009340222765 -29.06550815047459
 1.57 -30.31211794405573 -30.31133302132476 -30.30930684918228 -30.30623798080673 -30.30219131009301 -30.29715401165876 -30.29108965085193 -30.28396367375974 -30.27575060721914 -30.26643970882882 -30.25602813696306 -30.2445213507872 -30.23192909027533 -30.21826447623006 -30.20354099030452 -30.18777156502708 -30.17097033382851 -30.15341429107232 -30.13533237208808 -30.11627349320817 -30.09624364180813 -30.07524934635098 -30.05329245643556 -30.03037985284945 -30.00655899762653 -29.98259721410965 -29.95770291701868 -29.93188016252422 -29.9051348583274 -29.87747636374613 -29.84909318980802 -29.82050326935063 -29.79103402712915 -29.76070107993211 -29.72951982670548 -29.69760913868555 -29.66563880954114 -29.63288055552547 -29.59936107563818 -29.56510812179807 -29.53055811902693 -29.49572562564498 -29.46024378347853 -29.42414713808024 -29.38765520896249 -29.35118609984462 -29.31419761891429 -29.27672767910378 -29.23899372838154 -29.20137836005984 -29.16338257311881 -29.12504590254774 -29.08671555970399 -29.04845811269031 -29.00995807675105 -28.97125181468801 -28.93289950729628 -28.89448163382115 -28.8559477324363 -28.8175499307441 -28.77943382629869 -28.74128117715244 -28.7031357424264 -28.6655087329055 -28.62791105165907 -28.59036815468737 -28.55325751159479 -28.51635184629042 -28.47954639771653 -28.4430903606058 -28.40696527626775 -28.37097308340524 -28.33526266896153 -28.2999636589986 -28.26481574960735 -28.22988221785046 -28.19541302273827 -28.16109546623856
 1.59 -29.40862069397319 -29.40780988111246 -29.40577909657006 -29.40272187113465 -29.39870221022403 -29.3937060038909 -29.38769710682991 -29.38064228838596 -29.37251574256389 -29.36330565803963 -29.35301151817297 -29.34163651102199 -29.32919049935944 -29.31568701069098 -29.3011378272757 -29.28555560614889 -29.26895330914736 -29.25160228293746 -29.233723259046 -29.2148771138943 -29.19506902883564 -29.17430515019625 -29.15258758932021 -29.12992127261844 -29.10635399162206 -29.08263326304055 -29.05798653882473 -29.03241879623513 -29.005936277916 -28.97854723197513 -28.95043830207018 -28.92211237750142 -28.89291729331166 -28.86286681039347 -28.83197871560421 -28.80036939188926 -28.76869241841381 -28.73623983070361 -28.70303854079526 -28.66911706739626 -28.63490095605549 -28.60040896934439 -28.56528122704942 -28.52955483637632 -28.49344563216648 -28.4573616971261 -28.42077604206857 -28.38372872617063 -28.34643016724264 -28.30925615201393 -28.27172391643319 -28.23386902598492 -28.19603519602233 -28.15828811211713 -28.12032099042702 -28.08217022808124 -28.04438207358485 -28.00655262724245 -27.96863066160163 -27.93086554191699 -27.89339712663538 -27.85592015790264 -27.81847589209286 -27.7815634003604 -27.74470980921558 -27.70793669112444 -27.67161509513334 -27.63552310751884 -27.59956059246375 -27.56397082275964 -27.52873251053668 -27.49365851802129 -27.45889032832228 -27.42455625624603 -27.39040279914131 -27.35649025777444 -27.32306246723525 -27.28981710787451
 1.61 -28.53844053114053 -28.53760021297738 -28.5355589022394 -28.53250485625247 -28.52850033064585 -28.52353269935753 -28.51756621464078 -28.51056701707184 -28.50251095555892 -28.49338599735255 -28.48319115805742 -28.47192988164577 -28.45961159047256 -28.44624872529244 -28.43185215527875 -28.41643604804468 -28.40001070966673 -28.3828409547107 -28.36514147626041 -28.34648475594928 -28.32687472399507 -28.30631644923791 -28.28481223918194 -28.2623673400408 -28.23902751678713 -28.2155216432065 -28.19109750195586 -28.165758344627 -28.13951249181518 -28.11236774319324 -28.0845060375916 -28.05642019308444 -28.02747293708232 -27.9976798264317 -27.96705992752168 -27.93572665639835 -27.90431852888702 -27.87214627072289 -27.83923915769046 -27.80562359577208 -27.7717192713061 -27.73754258115501 -27.70274606288408 -27.66736641495081 -27.63161612690582 -27.59589422960545 -27.55968932543671 -27.52303976855498 -27.48615420513492 -27.44939989363516 -27.41230703507721 -27.3749144333391 -27.33755383546437 -27.30029505198676 -27.26283671727124 -27.22521964987195 -27.18797554290747 -27.15071106445406 -27.11338002795742 -27.0762236826634 -27.03938234406848 -27.00255655439025 -26.96579020305875 -26.92957017722905 -26.89343542231578 -26.85740792254997 -26.82185010155915 -26.78654611297081 -26.7513999310402 -26.7166473313028 -26.68227016125223 -26.64808422104392 -26.61422925422533 -26.58082913849329 -26.54763786647874 -26.51471392655993 -26.48229535370401 -26.45008506033822
 1.63 -27.69969509194591 -27.69883441524261 -27.6967858599617 -27.69373617897072 -27.68974637689369 -27.68480422011606 -27.67887486679076 -27.67192661684543 -27.66393507199067 -27.65488802572973 -27.64478488336946 -27.63362886203277 -27.6214275206727 -27.60819526008819 -27.59394083294175 -27.57867764377902 -27.56241544905066 -27.54541208713644 -27.5278784083719 -27.50939452507771 -27.48996516159185 -27.46959498430507 -27.44828687169941 -27.42604337439055 -27.40291176517372 -27.3796014390738 -27.3553789333996 -27.33024903780281 -27.30421898434171 -27.27729700754999 -27.24966239451111 -27.22179461493823 -27.19307475126032 -27.16351884871452 -27.13314464544534 -27.10206586261077 -27.07090511449589 -27.03899358863416 -27.00635819593696 -26.9730286108315 -26.93941426140773 -26.90553176957454 -26.87104565122563 -26.83599278641549 -26.80058069954601 -26.76520058956396 -26.7293552301699 -26.69308304003902 -26.65659087305417 -26.62023607855175 -26.58356358158084 -26.54661122317591 -26.50970660064392 -26.47291563786595 -26.43594827561398 -26.39884512188352 -26.36212575224219 -26.32540727019514 -26.28864633756757 -26.25208070490502 -26.21584650189183 -26.17965335778848 -26.14354452188804 -26.1079957439926 -26.07255767490998 -26.0372538969713 -26.00243892457006 -25.96789962472312 -25.93354543765417 -25.89960676740033 -25.86606499244222 -25.83274065635822 -25.79977226850333 -25.76727904471331 -25.73502018803436 -25.70305400947925 -25.67161280881005 -25.64040731534816
 1.65 -26.89042069556958 -26.88956036802927 -26.88752270401963 -26.8844903910254 -26.88052589153547 -26.87561718304752 -26.86973229807366 -26.86283989414705 -26.85491727382969 -26.84595220472134 -26.83594314946973 -26.82489439578215 -26.81281312643852 -26.79971114930604 -26.7855996673556 -26.77048928868 -26.75439019651428 -26.73755390925809 -26.72018325050048 -26.70187084904721 -26.68261991895065 -26.66243473954271 -26.6413172254707 -26.61927146673664 -26.59634110873997 -26.5732206923241 -26.54919288382687 -26.52426403513534 -26.49844038374499 -26.47173149282377 -26.44431230128111 -26.41665265384228 -26.38814789112842 -26.35881506974242 -26.32867401236107 -26.29783534783377 -26.26690907128806 -26.23524191424246 -26.20286377472678 -26.16980372741042 -26.13646259373892 -26.1028602720791 -26.06866731787333 -26.03392396380313 -25.99883324996259 -25.96377803404205 -25.92827665152224 -25.89236650587966 -25.8562496688032 -25.8202791004228 -25.78401081955029 -25.74748283393307 -25.71101620052095 -25.67467744574668 -25.63818575582053 -25.60157953703951 -25.56536838611158 -25.52918151049543 -25.49297418875629 -25.45698158093804 -25.42133780895258 -25.38575939698637 -25.35029073192516 -25.31539484379701 -25.28063671623429 -25.24603781695526 -25.21194398826535 -25.17815096757919 -25.14456843796334 -25.11142083870062 -25.07869173587641 -25.04620651298737 -25.01409955157312 -24.98248615187149 -24.95113413349755 -24.92009955614737 -24.88960721032643 -24.85937561810373
 1.67 -26.10934976339795 -26.10850518276408 -26.1064900388358 -26.10348269285579 -26.09954766412767 -26.09467555002028 -26.08883690597301 -26.08200183550189 -26.07414632020686 -26.06526245978008 -26.05534637201541 -26.04440286281919 -26.03243925622242 -26.01946610439437 -26.00549352765783 -25.99053268450614 -25.97459232162197 -25.95791749389826 -25.9407054844612 -25.92255934469568 -25.90348064427309 -25.88347352118192 -25.8625390817612 -25.840682320737 -25.8179444712622 -25.79500359495977 -25.77116058196975 -25.74642086100019 -25.72079250938225 -25.69428416312975 -25.66706726700343 -25.63960164458007 -25.61129812832702 -25.58217435968201 -25.55225098913895 -25.52163691633974 -25.49092871017249 -25.45949130887644 -25.42735420015395 -25.39454739128988 -25.36146410927855 -25.32812487095894 -25.29421016315808 -25.25976087284335 -25.22497555728386 -25.19023093422126 -25.15505720205054 -25.11949315001102 -25.08373852838799 -25.04813778872542 -25.01225822405017 -24.97614045910801 -24.94009872061195 -24.90419934750331 -24.86816858122589 -24.83204609601376 -24.79633000919294 -24.76065887149778 -24.72499187740194 -24.68955933546497 -24.65449100869453 -24.61951295492499 -24.58466864721267 -24.55041081424835 -24.51631523078733 -24.48240431809772 -24.44901591442731 -24.41595025548938 -24.38311937496823 -24.3507444250446 -24.31880731694157 -24.28714003149149 -24.25587129972426 -24.22511539347749 -24.19464683602914 -24.16451749275278 -24.13494790179634 -24.10566381478445
 1.69 -25.35559687837529 -25.35476336161472 -25.35276253851647 -25.34977476328179 -25.34586223105205 -25.34101999791276 -25.3352191308985 -25.3284311079986 -25.32063558816395 -25.31182101131464 -25.30198732834889 -25.29113695115305 -25.27927698261291 -25.26641861662641 -25.25257029811783 -25.23774260305363 -25.22194493845996 -25.20541370244215 -25.18834306420609 -25.17034419408195 -25.15141805355002 -25.13156828526931 -25.11079691310853 -25.08910731218019 -25.06654062887761 -25.04375828091519 -25.02007808737218 -24.99550623874008 -24.97004997697401 -24.94372013554806 -24.91668348951522 -24.88938989557171 -24.86126683212632 -24.83233002937484 -24.80260320937985 -24.77219294615627 -24.74168343576279 -24.71045530639961 -24.67853964851267 -24.64596805490486 -24.61312404085426 -24.58002968423996 -24.54637617567572 -24.51220264865169 -24.47770724968473 -24.44325711847755 -24.40839662808696 -24.37316411510186 -24.33775626983095 -24.30251049650092 -24.26700742346519 -24.23128735342379 -24.19565797365463 -24.16018428625666 -24.12460175840528 -24.08895021262036 -24.05371678704733 -24.01855012575177 -23.98341171902787 -23.94852474372117 -23.91401962356612 -23.8796289495387 -23.8453963202247 -23.81176268220403 -23.77831523045145 -23.74507706875424 -23.71237893014721 -23.68002355736547 -23.64792854331545 -23.61630723156455 -23.58514498684998 -23.55427483560703 -23.52382403651746 -23.49390578107822 -23.4642965641911 -23.43504996477368 -23.406378946392 -23.37801585791541
 1.71 -24.62798515315932 -24.62714608572056 -24.62514869517946 -24.62216791795154 -24.61826934410628 -24.61344824737091 -24.60767663513492 -24.60092790845541 -24.5931816520634 -24.58442845437101 -24.57466578747971 -24.56389621718967 -24.55212770301033 -24.53936950817218 -24.52563068964003 -24.51092020812776 -24.49524617811463 -24.47884033786343 -24.46189216944047 -24.44401993873758 -24.42522514549628 -24.40551166333437 -24.38488068977485 -24.36333455627767 -24.34091584827421 -24.31826786520482 -24.29472717055962 -24.27029916192267 -24.2449923110198 -24.21881600377029 -24.19193616034257 -24.16479246521433 -24.13682521723705 -24.10805429970533 -24.0785016904314 -24.04827388182466 -24.01794151097702 -23.98690318975395 -23.95518944489163 -23.92283282810056 -23.89021020617581 -23.85734280111427 -23.82393298023917 -23.79002003633229 -23.75579845777393 -23.72162765869131 -23.68706458911542 -23.65214960514683 -23.61707518913074 -23.58217245984168 -23.54703299267808 -23.51169700986724 -23.47646717068094 -23.44140821166206 -23.40626324686275 -23.37107214809417 -23.33631005518869 -23.30163648627442 -23.26701405806282 -23.23266278614964 -23.19870976532959 -23.16489528992515 -23.13126037412999 -23.09823983236724 -23.06542863966327 -23.03284984203709 -23.00082564690608 -22.96916736350819 -22.93779248334127 -22.90690908061976 -22.87650376274921 -22.84641420081914 -22.81676360011451 -22.78766246064626 -22.7588919977014 -22.73050512241301 -22.7027109923505 -22.67524686213061
 1.73 -23.92521680123447 -23.92435565637334 -23.92234599022205 -23.91936237071684 -23.91546828200768 -23.91065962446173 -23.90491069466763 -23.89819352544048 -23.89048999582767 -23.88178799111565 -23.87208739283755 -23.86139005878195 -23.84970190300272 -23.83703339583003 -23.82339048388267 -23.80878380008188 -23.7932200536665 -23.77692512020992 -23.76008329163875 -23.74232208625327 -23.72364201875008 -23.70404759024676 -23.68353742830897 -23.66211744697997 -23.63982566681285 -23.61729399490549 -23.59387284493863 -23.56956815721708 -23.54438961871429 -23.51834738312062 -23.4916037008952 -23.46458956932209 -23.43676064257037 -23.40813553175891 -23.37873790502576 -23.3486732576024 -23.31850139189334 -23.28763521756102 -23.25610627161646 -23.22394757851584 -23.19153013026341 -23.15887659652081 -23.12569551472326 -23.0920284802028 -23.05806597631898 -23.02416212459718 -22.98988514487498 -22.95527560545683 -22.92052334327735 -22.88595178407358 -22.85116594256658 -22.81620371265261 -22.78136418760423 -22.74671106028182 -22.71199331335567 -22.67725244953913 -22.64295331183308 -22.60876355378224 -22.57464861974339 -22.54082273516626 -22.50741204688711 -22.47416246343558 -22.44111512535514 -22.40869623553745 -22.37650954957113 -22.34457829610527 -22.31321711722797 -22.28224269886051 -22.25157214116735 -22.22141331898239 -22.19175020225198 -22.16242296649494 -22.13355583328003 -22.10525412072131 -22.07730391399168 -22.04975746585506 -22.02281899721755 -21.99623095769802
 1.75 -23.24593425982272 -23.24503870798852 -23.2430086973708 -23.24001678677967 -23.236123293655 -23.23132421406968 -23.22559338273358 -23.21890476299823 -23.21123793686225 -23.20258342497765 -23.192938176657 -23.18230542988156 -23.17068973131047 -23.15810091629104 -23.14454590887028 -23.13003315180773 -23.11456865658969 -23.09837417344499 -23.08162796136239 -23.06396542810973 -23.04538862025506 -23.0258992631896 -23.00549884115312 -22.98419088726142 -22.96201364353646 -22.93958456093896 -22.91627006940399 -22.89207588787933 -22.86701208436721 -22.84109017596925 -22.81446959893494 -22.78757236871402 -22.75986775001257 -22.73137562685354 -22.70212026264142 -22.67220672023161 -22.64218324200472 -22.61147691994581 -22.58012184572899 -22.54815075080765 -22.51592811651044 -22.48347700414338 -22.45051510509828 -22.41708470096784 -22.38337341366762 -22.34972873556519 -22.31572912961674 -22.28141712951153 -22.24697859982432 -22.21273205617618 -22.17829238540405 -22.14369814573921 -22.10924133699509 -22.07498670076471 -22.04068996062809 -22.0063918423699 -21.97254810420782 -21.93883573703172 -21.90522001465431 -21.87191239407329 -21.8390360157456 -21.80634286387391 -21.77387544670595 -21.74204828684675 -21.71047540158434 -21.67918089322934 -21.64847105946846 -21.61816860373273 -21.58819205558041 -21.55874237109527 -21.52980696330031 -21.50122887258764 -21.47312878716449 -21.44560829351602 -21.41846231688519 -21.39173741176994 -21.36563569243832 -21.33990305346162
 1.77 -22.58874737759243 -22.5878156158687 -22.5857645305155 -22.58276293061306 -22.57887109615327 -22.57408311804272 -22.56837207810642 -22.56171336909215 -22.55408400467553 -22.54547618946592 -22.53588631901312 -22.52531674981493 -22.51377214932579 -22.50126129596634 -22.48779169913423 -22.47336978921608 -22.45800254760075 -22.44190462669414 -22.42525077993539 -22.40768514181479 -22.38920761789348 -22.36982105482497 -22.34952644037876 -22.32832670346612 -22.3062602241681 -22.2839302237661 -22.26071824477503 -22.23662987097925 -22.21167648747145 -22.18587021069465 -22.15936854848758 -22.13258323013349 -22.10499882641267 -22.07663458965884 -22.04751678381971 -22.01774934452173 -21.98786963913949 -21.95731911686973 -21.92613324881044 -21.8943454280451 -21.86231242973233 -21.83006003120137 -21.79731490205328 -21.76411536426852 -21.73065175232091 -21.69726072329826 -21.66353596703005 -21.62951694622232 -21.59538887660014 -21.56146333705791 -21.52736419981767 -21.49313407059593 -21.45905537877919 -21.42519497760833 -21.39131403437251 -21.35745404061252 -21.32406135233415 -21.29081941023175 -21.25769655992241 -21.22490095219101 -21.19255197324645 -21.16040823498949 -21.1285116052924 -21.09726858829088 -21.06630079468846 -21.03563298207387 -21.00556573525154 -20.97592276658575 -20.94662795635861 -20.91787679314234 -20.88965545418615 -20.861812135818 -20.8344639438617 -20.80771132406961 -20.78135186257132 -20.75543217633859 -20.73014810366703 -20.70525201467468
 1.79 -21.95261965386349 -21.95165475545793 -21.94958756302714 -21.94658160535749 -21.94269598430365 -21.93792311479137 -21.93223567482096 -21.92560812547138 -21.918019680905 -21.90945973837309 -21.89992645822206 -21.88942149390056 -21.87794832196757 -21.86551680210129 -21.85213160710927 -21.83779987293962 -21.82252861869336 -21.80652618663829 -21.78996438222414 -21.77249288409928 -21.75411318412916 -21.73482745741643 -21.71463578232303 -21.69354151049422 -21.67158283688489 -21.64934862978803 -21.62623542086576 -21.60225063518298 -21.57740508124361 -21.55171060102998 -21.52532320004517 -21.49864748735866 -21.47117891565543 -21.44293958128871 -21.41395600433655 -21.38433090866238 -21.35459146197989 -21.32419383592223 -21.29317227611595 -21.26156355225973 -21.2297179782083 -21.19766054206157 -21.16512554625935 -21.13215570768193 -21.09893363775655 -21.06579509257027 -21.0323389229893 -20.9986097647852 -20.96478623876799 -20.93117829092673 -20.89741646257762 -20.8635442905199 -20.82983949719999 -20.79636827088401 -20.76289851583896 -20.72947108252299 -20.69652271778492 -20.66374543507326 -20.63111096465527 -20.59881925384612 -20.56699029724853 -20.53538903700328 -20.50405585305077 -20.47338754340407 -20.44301738443362 -20.41296737116414 -20.38353197758375 -20.35453870696593 -20.32591479220438 -20.29784955616137 -20.27032977202958 -20.24320901370809 -20.21659907619258 -20.19059828598022 -20.16500973148949 -20.13987893349531 -20.11539657557974 -20.0913207745986
 1.81 -21.33695830929982 -21.33596843307844 -21.33389076855197 -21.33088576368572 -21.32700796155276 -21.32225122033651 -21.31658708333406 -21.30999073895989 -21.30244073075043 -21.29392702736909 -21.2844468826122 -21.2740016554156 -21.26259545986218 -21.25023549519026 -21.23692871580303 -21.22268030127903 -21.20749635638377 -21.19158089108261 -21.17510107055495 -21.15771507520995 -21.13942196070371 -21.12022532795807 -21.10012551318134 -21.07912468789076 -21.05726153893707 -21.03511201853121 -21.01208655427334 -20.98819224918423 -20.96344172173933 -20.93784800590547 -20.91156254118055 -20.88498386263623 -20.85762028096387 -20.82949459252387 -20.80063316939864 -20.77113918944919 -20.74152932637588 -20.71127366978316 -20.68040714524873 -20.64896763439725 -20.61729816497878 -20.58542614095225 -20.55309302257405 -20.5203422264921 -20.4873537158456 -20.45445672037047 -20.42126197651115 -20.38781314753859 -20.3542874236749 -20.32098766222479 -20.28755578771421 -20.25403371203625 -20.22069536460474 -20.18760529251561 -20.1545390907166 -20.12153588218518 -20.0890249781153 -20.05670587811309 -20.02455093040177 -19.99275617203621 -19.96143979912717 -19.93037225707577 -19.89959420081836 -19.86949278508203 -19.83970927465116 -19.81026750464532 -19.78145426080866 -19.75310072981125 -19.72513595956271 -19.69774556953813 -19.67091636111704 -19.64450437793529 -19.61861940625052 -19.59335819532116 -19.56852652779967 -19.54416869013991 -19.52047155301926 -19.49719810177566
 1.83 -20.74130475101363 -20.74029071107509 -20.73820103620784 -20.73519201306292 -20.73131667532898 -20.72656732373479 -20.72091757605222 -20.71434147709988 -20.70681864874723 -20.69833826991943 -20.68889834660278 -20.678499121851 -20.6671447357922 -20.65484295563677 -20.64159779568621 -20.62741662734295 -20.61230261912118 -20.59645638665898 -20.5800404127316 -20.56272038726609 -20.54449539735747 -20.52536871728633 -20.50533939853817 -20.48441157982448 -20.46262287710576 -20.44053707361648 -20.41757736989224 -20.3937534437992 -20.36907592056596 -20.34356078281791 -20.3173571106144 -20.2908560814887 -20.26357731049103 -20.23554461023475 -20.20678683094592 -20.17740515051635 -20.14790648456042 -20.11777418647571 -20.0870460775078 -20.05575725681921 -20.02424895156291 -19.99254719696043 -19.96040150638485 -19.92785503144886 -19.89508510209812 -19.86241728671009 -19.82947134219864 -19.79629077412455 -19.76305074681223 -19.73004842347285 -19.69693511633408 -19.6637522767768 -19.63077019547889 -19.59805200256638 -19.56537898777233 -19.53279134060348 -19.50070876051519 -19.46883933709465 -19.43715399025287 -19.40584683042553 -19.37503430878314 -19.34449268745053 -19.31425946973629 -19.28471610037208 -19.25551030576233 -19.2266662642445 -19.19846531636025 -19.1707414151377 -19.14342575638524 -19.1166994089969 -19.09054816526991 -19.06483321123443 -19.03966116699589 -19.01512513709027 -18.99103573085242 -18.96743680279794 -18.94451261301869 -18.92202077759239
 1.85 -20.16493380762601 -20.16389162291209 -20.16178264572778 -20.1587597609481 -20.15487412231294 -20.15012015242944 -20.14446994277482 -20.13789862369973 -20.13038724443212 -20.1219242430818 -20.11250724664554 -20.10213692101289 -20.0908170309728 -20.07855410022099 -20.06535295136817 -20.05121794594926 -20.03615526443361 -20.02035846623624 -20.00398586973037 -19.98671120226115 -19.96853245016068 -19.94945325876465 -19.92947290243035 -19.90859625455651 -19.88685851760477 -19.86481340312313 -19.8418972717714 -19.81812071334874 -19.79349477682353 -19.7680357603656 -19.74189201138099 -19.71544621654945 -19.68823058186469 -19.66027157267775 -19.63159637374332 -19.60230697926955 -19.57290098297121 -19.54287459812658 -19.51226534763807 -19.48111306409689 -19.44974799985188 -19.41820123708273 -19.38622723787773 -19.35387023431629 -19.32130748855641 -19.28885421292729 -19.25614433002737 -19.22321926282784 -19.19025317478204 -19.15753686994086 -19.12473102307428 -19.09187738979949 -19.05924071671567 -19.02688498154562 -18.99459563328463 -18.9624138723567 -18.93075067077848 -18.89932029233097 -18.86809578273944 -18.83726939986174 -18.8069514338852 -18.77692539753243 -18.74722867627632 -18.71823404856438 -18.68959802605279 -18.66134326385043 -18.63374320077297 -18.60663955960758 -18.5799616273883 -18.5538877656824 -18.52840432088804 -18.50337524454344 -18.47890292364792 -18.45507983099492 -18.43172059551752 -18.40886569264639 -18.38669577468081 -18.36498072117273
 1.87 -19.60679450216808 -19.60571912610693 -19.60358419043638 -19.60053931782275 -19.59663536152848 -19.59186658541426 -19.5862060639417 -19.57962972217647 -19.57211732579199 -19.56366000107361 -19.55425395492344 -19.54389960486581 -19.53260108905349 -19.52036329627454 -19.50719132596007 -19.49308961819288 -19.478062273717 -19.4622996239483 -19.44595570098619 -19.42871020762645 -19.41056318737542 -19.3915154744655 -19.3715689438721 -19.35072661133222 -19.32902470336456 -19.30700518729153 -19.2841173012631 -19.26037186428265 -19.23578219623491 -19.21036462791624 -19.18426578106721 -19.15786124840771 -19.13069593367478 -19.10279542166316 -19.07418972826882 -19.04497951053561 -19.01565438670512 -18.98572167627 -18.9552209200308 -18.92419140015667 -18.89295905024981 -18.86155592541419 -18.82974305232839 -18.79756570932305 -18.76519789646281 -18.73295127563324 -18.70046705063267 -18.66778953726934 -18.63508723346396 -18.60264913935784 -18.57014097742704 -18.53760868260235 -18.50530938239577 -18.47330687703327 -18.44139335959449 -18.40960983615917 -18.37835798596092 -18.34735974154826 -18.31658879895336 -18.28623308786864 -18.25640218183146 -18.22688431841716 -18.1977157494407 -18.1692613211671 -18.141186254531 -18.11351031536549 -18.08650449464059 -18.06001097871148 -18.03396142957684 -18.00853026514754 -17.98370484952586 -17.95935022329561 -17.93556676382327 -17.91244490557055 -17.88980319041852 -17.86767970800355 -17.84625110606547 -17.82529937080797
 1.89 -19.06567593280142 -19.0645683929806 -19.0624093780384 -19.05934340802691 -19.05542319523538 -19.05064063419223 -19.04497109166758 -19.03839030667617 -19.03087923048081 -19.02242790659633 -19.01303296079411 -19.00269516110719 -18.99141667783609 -18.97920363355527 -18.9660601531204 -18.95198999367646 -18.93699555466668 -18.92126472784251 -18.9049463872746 -18.88772799936481 -18.86960767285958 -18.85058839886439 -18.83067045085975 -18.80985772471854 -18.78818612872496 -18.76618720359515 -18.74332200249954 -18.71960261108713 -18.69504314751172 -18.66966086246027 -18.64360067918348 -18.6172324135288 -18.59011119397583 -18.56226331167442 -18.53372084048549 -18.50458438702479 -18.47533264070972 -18.44548713380933 -18.41508908149767 -18.38417588191067 -18.35307131620675 -18.32180511863116 -18.29014793658443 -18.25814382069494 -18.22596541489593 -18.19391926650696 -18.16165465632012 -18.1292166786912 -18.09677376163591 -18.06460612693137 -18.03239225022318 -18.00017405113806 -17.96820649340251 -17.93655268496741 -17.9050092581391 -17.87361735971682 -17.84277082113701 -17.81219899862445 -17.78187474335062 -17.75198436159942 -17.72263501494058 -17.69361820041075 -17.66497103070284 -17.63705009436349 -17.60952832599917 -17.58242477649101 -17.55600505321861 -17.53011387029306 -17.50468460879952 -17.47988725704938 -17.45571019084247 -17.43201929373933 -17.40891498734409 -17.38648452159781 -17.36454920508287 -17.34315037533845 -17.32244796918734 -17.30223668307455
 1.91 -18.54084242321323 -18.53970636107962 -18.5375245910758 -18.53444192025913 -18.5305064194806 -18.52571239338677 -18.52003589042215 -18.5134529528319 -18.50594434666515 -18.49750044177858 -18.48811797184081 -18.47779688433711 -18.46653910057488 -18.45435061568974 -18.44123399865233 -18.42719353227593 -18.41223036322483 -18.39652712202374 -18.38023184306801 -18.36303571463502 -18.34493855889662 -18.32594153193279 -18.3060461537466 -18.28525687828053 -18.26360866343421 -18.24162331108382 -18.21877454710308 -18.19507356138599 -18.17053717787151 -18.14518270457017 -18.11915351359279 -18.09281339118142 -18.06572769774263 -18.03792556788329 -18.00943982044884 -17.98036872856443 -17.95118404967882 -17.92142063561138 -17.89111717260216 -17.86031561136529 -17.82933164714587 -17.79819702978042 -17.76668919376112 -17.73485366830397 -17.70285921742106 -17.6710089599971 -17.63896085987034 -17.60675860591819 -17.57457061214755 -17.54267072779015 -17.51074638740304 -17.47883809097439 -17.44719986403488 -17.41589002777479 -17.384713819167 -17.35371000109611 -17.32326671249391 -17.29311573848135 -17.26323582051726 -17.23380578655399 -17.20493325120024 -17.17641270589116 -17.14828210906618 -17.12089074635449 -17.09391600076859 -17.06737920290612 -17.04153809116004 -17.01624314193753 -16.9914265398879 -16.96725592813942 -16.9437178485456 -16.92068345194114 -16.89824883840751 -16.87649934754864 -16.85526083877689 -16.83456684160947 -16.81459163597558 -16.79511274253444
 1.93 -18.03176416622357 -18.0306001568078 -18.02839825059115 -18.02529719127898 -18.02134717784742 -18.01654171454523 -18.01085717089597 -18.00427037170059 -17.9967623170405 -17.988323422281 -17.97894984807536 -17.96864183036922 -17.95739995040582 -17.94523014473162 -17.93213535520277 -17.91811656899223 -17.90317715859765 -17.88749439185016 -17.87121206192407 -17.85402813734747 -17.83594400201398 -17.81695800519554 -17.7970736315565 -17.77629600116893 -17.75465942952931 -17.73267470757671 -17.70982917171255 -17.68613396382196 -17.66160732129693 -17.63626805706137 -17.61025744959802 -17.5839326229776 -17.55687183688999 -17.52910402667791 -17.50066230337288 -17.47164698373381 -17.44252098028832 -17.41282889137684 -17.38261161119966 -17.35191237986712 -17.32104206345307 -17.2900333140516 -17.25866915983748 -17.22699592513013 -17.19518144046157 -17.1635226126483 -17.13168601486732 -17.09971691673663 -17.06778024440003 -17.03614672061674 -17.00450911485584 -16.97291080339567 -16.94159697942846 -16.9106312131704 -16.87981945197721 -16.84920193046544 -16.81915810063985 -16.78942817202672 -16.7599883918137 -16.731017294996 -16.70261863452944 -16.67459222149036 -16.64697571524267 -16.6201078836122 -16.59367776306863 -16.56770303891516 -16.54243620548608 -16.51773112635252 -16.49352164453665 -16.46997099273432 -16.44706614354661 -16.42468029972033 -16.40290710439778 -16.3818303013759 -16.36127820537512 -16.34128887231805 -16.32201845961827 -16.30326686647934
 1.95 -17.53778580565435 -17.5365960373175 -17.53437303804766 -17.53125439786259 -17.5272891334534 -17.52247043818632 -17.51677640210471 -17.5101828519315 -17.5026725210721 -17.49423477961761 -17.4848658543486 -17.47456541873936 -17.46333437296272 -17.45117722389538 -17.43809523512396 -17.42409170695173 -17.409167666406 -17.39349572724637 -17.37721781997386 -17.36003777184089 -17.3419542768623 -17.32296960582739 -17.30308574631314 -17.28230738269864 -17.26067052618076 -17.23867539479123 -17.21582057341524 -17.19212013381149 -17.16759096463399 -17.14225448145557 -17.11625049679322 -17.08993078013547 -17.06288419797172 -17.03513934382388 -17.00673272828018 -16.97776236903147 -16.94868431091006 -16.91905521593112 -16.888917153337 -16.85831237964437 -16.82754861869448 -16.79666005170649 -16.76543417733429 -16.73391879172669 -16.70227964859123 -16.67080862926178 -16.63918076277008 -16.6074413959213 -16.5757540633739 -16.5443839677238 -16.51303223959319 -16.48174193772402 -16.45075378907637 -16.42013036893191 -16.38968176100261 -16.35944993754478 -16.3298059594788 -16.30049541651458 -16.27149637728294 -16.24298233947319 -16.215055839977 -16.18752136503876 -16.1604149404127 -16.13407039152687 -16.10818043365423 -16.08276388209098 -16.05806863234244 -16.03394892031655 -16.01034104252531 -15.98740590629419 -15.96512818997996 -15.94338416319691 -15.92226567705173 -15.90185446438738 -15.88198204003595 -15.86268500108087 -15.84411215712853 -15.82607290058974
 1.97 -17.05825092286744 -17.05703745706802 -17.05479527191384 -17.0516584934196 -17.04767774560585 -17.0428447805006 -17.03713887814132 -17.03053666657713 -17.02302057187158 -17.01458037810568 -17.00521189738143 -16.99491441982586 -16.98368899359549 -16.97153873488141 -16.95846522791497 -16.94446921497406 -16.92955308639008 -16.91388552055576 -16.89760407393366 -16.88041867106559 -16.862329494583 -16.84333677521829 -16.82344395181725 -16.8026557513526 -16.78100911893877 -16.75899495784795 -16.73612193952759 -16.71240630361925 -16.68786577797914 -16.66252289870017 -16.63651602013586 -16.61019226492604 -16.58315022402449 -16.55541983672863 -16.52703932071141 -16.4981057620554 -16.4690691652893 -16.43949559342702 -16.40942887800919 -16.37891266914765 -16.34824939557263 -16.317474454683 -16.28638144259967 -16.2550198242222 -16.22355131328891 -16.19226452244038 -16.16084284328682 -16.1293318764791 -16.09789104178392 -16.066783528163 -16.03571582385661 -16.00473175647152 -15.9740682330736 -15.94378617028508 -15.91370204438691 -15.883854091426 -15.85460936732792 -15.82571826801488 -15.79715809952943 -15.76910026816385 -15.74164612059552 -15.71460221402848 -15.68800478634121 -15.66218105624094 -15.63682953342469 -15.61196899874706 -15.58784094439515 -15.56430354407071 -15.54129390317964 -15.51896752902918 -15.49731285103285 -15.47620565092338 -15.45573582297384 -15.43598334422712 -15.416782224734 -15.39816826779993 -15.3802917602408 -15.36295312264782
 1.99 -16.5927071256028 -16.59147064668211 -16.58920894654389 -16.58605530690301 -16.58205641874681 -16.57720721233651 -16.57148572720912 -16.56487134217958 -16.55734441534324 -16.54889570407885 -16.53952140505178 -16.52922030421787 -16.51799198682762 -16.50583959743097 -16.49276421988265 -16.4787672273481 -16.46384805231005 -16.44817362657581 -16.43187654128534 -16.41467493692011 -16.39656626331284 -16.37755364965818 -16.35763887452438 -16.3368285558661 -16.31515826103826 -16.29311115681116 -16.27020716938699 -16.24646322441752 -16.22189854702345 -16.19653581181518 -16.17051431291531 -16.14417448398283 -16.11712517823909 -16.08939920849584 -16.06103257718517 -16.0321264563916 -16.00312165788653 -15.97359529316487 -15.9435914234843 -15.91315542990698 -15.88258556334407 -15.85191793460298 -15.82095188443766 -15.78973759360187 -15.75843598290576 -15.72732963327566 -15.69611047581749 -15.66482429188365 -15.63362798314373 -15.60278110165908 -15.57199664996149 -15.54131682113589 -15.51097754890762 -15.48103608773394 -15.45131511290039 -15.42185240062178 -15.39300567814827 -15.36453302387648 -15.33641227746588 -15.30881026996069 -15.28182599391731 -15.25527288353756 -15.22918370480789 -15.20387878564466 -15.17906408604571 -15.15475632824846 -15.13119291689454 -15.10823466920137 -15.08582021514056 -15.06409979762365 -15.04306254269511 -15.02258719973283 -15.00275992165643 -14.98365992514339 -14.96512478085322 -14.94718513365998 -14.92998968289314 -14.91335031258713
 2.01 -16.14066930784898 -16.13941140283335 -16.13713058208682 -16.13395725274516 -16.1299390124211 -16.12507044920572 -16.11933054167012 -16.11269786886755 -16.10515403033574 -16.09669116609961 -16.08730293667445 -16.07698891306941 -16.06574826679155 -16.05358408985029 -16.04049617476244 -16.02648565455782 -16.01155162278539 -15.99585604352021 -15.97953195137094 -15.96229845148827 -15.944156789574 -15.92510839189121 -15.90515687527515 -15.88430778714537 -15.86259819551871 -15.84050317902364 -15.81755263691565 -15.79376496909405 -15.76916024612014 -15.74376372923679 -15.71771286038957 -15.6913443222496 -15.66427375823803 -15.63653883255234 -15.60817612019465 -15.57928505700188 -15.5503018396782 -15.52081235582959 -15.49086282400072 -15.46049930371433 -15.43001574551307 -15.39944911100409 -15.36860521290635 -15.33753365510083 -15.30639374268376 -15.27546552202305 -15.24444513081788 -15.21338155816179 -15.18242835460929 -15.15184020224605 -15.12133733476301 -15.0909625975344 -15.06094577769974 -15.03134622425022 -15.00198807811938 -14.97290936227829 -14.94446269183543 -14.9164074341414 -14.88872605889856 -14.86158013827582 -14.8350669870288 -14.80900227262521 -14.78341934537615 -14.75863361857284 -14.73435302862956 -14.71059799523252 -14.687597141495 -14.66521427411901 -14.64339107356342 -14.62227427421896 -14.60185124459002 -14.58200247748372 -14.56281407020606 -14.54436084476571 -14.52648076808521 -14.50921065222014 -14.4926999345861 -14.4767441081939
 2.03 -15.70142378047215 -15.70014583889052 -15.69784706515073 -15.69465510154644 -15.69061668199429 -15.68572835203526 -15.67996803883626 -15.67331613119208 -15.66575404952761 -15.65727342590042 -15.64786883400373 -15.63753850916969 -15.62628185837322 -15.61410098023619 -15.60099439503218 -15.58696386469173 -15.57200813280818 -15.55628537464414 -15.53992406713869 -15.52265174891517 -15.50446757028987 -15.48537402328152 -15.46537571162163 -15.4444782707658 -15.42271954790615 -15.40056504198461 -15.37755811370763 -15.35371661556188 -15.32906308183139 -15.30362258861606 -15.27753254385151 -15.25112503733068 -15.22402714072678 -15.19627524761822 -15.16790874351519 -15.13902667588813 -15.1100577341983 -15.0806002399303 -15.05070056662694 -15.0204055099262 -14.99000489760081 -14.95953621960019 -14.92881255809502 -14.89788210752461 -14.86690251464708 -14.83615078859246 -14.80532946091892 -14.77448778567224 -14.74377763944851 -14.71344796146037 -14.68322839360684 -14.65315860054677 -14.62346564977626 -14.59420778170998 -14.5652128297667 -14.53651946045892 -14.50847175348712 -14.48083714183838 -14.45359351188975 -14.42690423351651 -14.40086126020529 -14.37528567917246 -14.35020973148769 -14.32594071220305 -14.30219536048759 -14.27898954976779 -14.25654989787379 -14.23474236719178 -14.21350739482252 -14.19299014274634 -14.17317706799459 -14.15395241282782 -14.1353954149208 -14.11758576755465 -14.100362529816 -14.08376063680367 -14.06791209984271 -14.05263940670621
 2.05 -15.27431486322756 -15.27302069694309 -15.27070544084648 -15.26749638214137 -15.26344112074541 -15.25853358929147 -15.25275545312918 -15.24608547032677 -15.23850672167313 -15.23000827068029 -15.22058704358616 -15.21024041935767 -15.19896614969442 -15.18676629903251 -15.17363990454913 -15.15958626616749 -15.14460482656229 -15.12885018116587 -15.11244862817495 -15.09513163855799 -15.07690024606344 -15.05775584722858 -15.03770469138935 -15.01675284069105 -14.9949385300999 -14.97272108741576 -14.94965085328588 -14.92575046121973 -14.90104167760522 -14.87555236172603 -14.84941937578047 -14.82297000490172 -14.79583972717959 -14.7680676436839 -14.73969376848966 -14.71081908870384 -14.68186382449421 -14.65243749912005 -14.62258638896494 -14.59235795357172 -14.56204010567975 -14.53167042126443 -14.50106683957931 -14.47027683320069 -14.43945978807496 -14.4088853135687 -14.37826517252168 -14.34764686130292 -14.31718058986986 -14.28711369183081 -14.25717715451079 -14.22741430902081 -14.19804673033089 -14.16913231734675 -14.14050252299042 -14.11219683428487 -14.08455049244281 -14.05733615295974 -14.03053384571146 -14.00430061505609 -13.97872961994091 -13.95364350401388 -13.92907413574029 -13.90532340852442 -13.88211189083663 -13.85945468634569 -13.83757523405683 -13.8163415684554 -13.79569345965652 -13.77577286356063 -13.75656891201525 -13.73796494298312 -13.72004057071676 -13.70286834593966 -13.68629561603426 -13.6703483552369 -13.65516774483985 -13.64056755340052
 2.07 -14.85894114958803 -14.85763107264256 -14.85530021764555 -14.85207442647696 -14.84800030476978 -14.84307355191123 -14.83727567104419 -14.83058503906894 -14.82298534664508 -14.81446769819391 -14.805025571901 -14.79465686971916 -14.78336004737183 -14.77113576435678 -14.75798267395038 -14.74389964321225 -14.72888560299047 -14.71309231792734 -14.69664238646573 -14.67927349085606 -14.66098570716406 -14.64178340527911 -14.62167047892355 -14.60065719566269 -14.57877991691582 -14.55649050796815 -14.53335165798376 -14.50938475001967 -14.48461585104107 -14.45907287193771 -14.43289090754168 -14.4063944166465 -14.37922924202764 -14.35143394046466 -14.32305210276481 -14.29418056378845 -14.26523856247616 -14.23584183187773 -14.20603967918314 -14.1758790257555 -14.14564410716619 -14.11537533323223 -14.08489167805591 -14.05424679006697 -14.02359247206715 -13.99319731127757 -13.96278038938868 -13.93238801261317 -13.90216866174181 -13.87236574220236 -13.84271612412168 -13.81326297239115 -13.78422389673554 -13.75565580178536 -13.72739525715296 -13.69947776751237 -13.67223568268312 -13.64544412771799 -13.61908436299509 -13.59330984431413 -13.56821231299718 -13.543618115994 -13.51955554599207 -13.49632371153144 -13.47364560712465 -13.45153887338162 -13.43022000713999 -13.40955852160065 -13.38949557646902 -13.37017322810188 -13.35157497966005 -13.33358779126707 -13.316288390174 -13.29975663093049 -13.28382883556219 -13.26853601375483 -13.25401914304488 -13.24009651901716
 2.09 -14.45486502655827 -14.45353720502842 -14.45118898722127 -14.4479449294726 -14.44385033286126 -14.43890246321035 -14.43308121108857 -14.42636771181181 -14.41874410544504 -14.41020158680448 -14.40073391546008 -14.39033904573831 -14.37901384672532 -14.36675915227052 -14.35357245099052 -14.33945348627356 -14.32439915628444 -14.30855798396994 -14.29205171706479 -14.27462298809834 -14.25627102440176 -14.23700131811606 -14.21681924620074 -14.19573503044333 -14.17378648746974 -14.15141755875555 -14.12820254063825 -14.10416333433047 -14.07932775593439 -14.05372489645723 -14.027489801828 -14.00094312291553 -13.97373839554787 -13.94591777053311 -13.91752230368179 -13.88865525583076 -13.85972459286884 -13.8303569257642 -13.80060342059358 -13.77051121857336 -13.74036094609282 -13.7101925747493 -13.67983256138572 -13.64933302813031 -13.61884479243877 -13.58863388713888 -13.55842287047776 -13.52825917617176 -13.49829142345919 -13.46875597715596 -13.43939682771417 -13.41025762128395 -13.38155075977839 -13.35333358094191 -13.32544421842212 -13.29791993184514 -13.27108533689477 -13.24471964539538 -13.2188058053988 -13.19349345127524 -13.16887193380842 -13.14477042029505 -13.1212190946487 -13.09850686750829 -13.07636560635125 -13.05480910561156 -13.03405108680274 -13.01396193864593 -12.99448723720321 -12.97575943601634 -12.95776717625092 -12.94039580684628 -12.92372622467114 -12.90782599468507 -12.89253928010625 -12.87790714258516 -12.86403922238478 -12.85078232856724
 2.11 -14.06156564230837 -14.06021835417253 -14.0578506021071 -14.05458654669551 -14.05047069420813 -14.04549997660333 -14.03965485152875 -14.03291661232285 -14.02526819801665 -14.01669916333579 -14.0072043787029 -13.99678051024017 -13.98542412977243 -13.97313571483043 -13.95991253865463 -13.94575193019937 -13.93065246413751 -13.91475985086553 -13.89819154650927 -13.88069653293008 -13.86227505773175 -13.842931864268 -13.82267494165067 -13.80151364475879 -13.77948824424827 -13.75703573656262 -13.73373918394446 -13.70962238444807 -13.684715091953 -13.65904850617861 -13.63275722270003 -13.60615668296506 -13.57891117431259 -13.55106305999221 -13.52265617918537 -13.49379120702797 -13.46487177463456 -13.43553591912419 -13.40583115364802 -13.3758101274187 -13.34574639574172 -13.31568258004868 -13.28544935793271 -13.25509908318597 -13.22478189583953 -13.19475834220545 -13.16475739492145 -13.13482897299803 -13.10511629186829 -13.07585349344046 -13.04679087615329 -13.01797003503441 -12.98960071176169 -12.96173904472788 -12.93422655910837 -12.90709984693246 -12.8806772871581 -12.85474298575021 -12.82927925576271 -12.80443318742452 -12.78029120822935 -12.75668717302969 -12.73364871413498 -12.7114603714141 -12.68985773240224 -12.66885419241251 -12.64865958465207 -12.62914636034314 -12.61025797884909 -12.59212686780538 -12.57474115325589 -12.55798838979452 -12.54194449071224 -12.52667895814979 -12.51203262325608 -12.49804345635242 -12.48484359710282 -12.47224808469033
 2.13 -13.67860859506256 -13.67723917007766 -13.67485144460786 -13.67156491328771 -13.66742639733885 -13.66243209457098 -13.65656200938313 -13.64979786276503 -13.64212309229888 -13.6335270221612 -13.62400280312506 -13.61354853256261 -13.60215923444787 -13.58983429935992 -13.57657052448645 -13.56236607362768 -13.54721795720075 -13.5312685322446 -13.5146344724253 -13.49706820804193 -13.4785717960331 -13.45915089998403 -13.43881246013433 -13.41757021338647 -13.39546203331506 -13.3729205101769 -13.34953787092187 -13.32534048920483 -13.3003588653984 -13.27462499660682 -13.2482753666809 -13.22161959623409 -13.19433210265983 -13.16645508015013 -13.13803567971551 -13.10917489920641 -13.08026928333598 -13.05096473370462 -13.02131244882597 -12.9913648741547 -12.96139089211619 -12.93143601213792 -12.90133339068295 -12.87113706128537 -12.840994514588 -12.81116334838213 -12.78137935764976 -12.75168991460814 -12.72223876875682 -12.69325472692733 -12.66449437333551 -12.63599799963669 -12.60797212498368 -12.58047124608782 -12.55334205728307 -12.5266195405934 -12.50061445580335 -12.4751177905321 -12.45010867031106 -12.42573310866504 -12.40207617719724 -12.37897435567803 -12.35645413213777 -12.33479336296366 -12.31373272300082 -12.29328621565775 -12.27365695301611 -12.2547207259452 -12.23642208422103 -12.2188901766502 -12.2021087111988 -12.18597562512622 -12.17055925512423 -12.15592313746134 -12.14191864813256 -12.12858653301472 -12.11603292802747 -12.10410070930002
 2.15 -13.30573388722598 -13.30434279681326 -13.3019329909473 -13.29862420812802 -13.29446061430126 -13.28943902285978 -13.28354161464441 -13.27674856794538 -13.26904374850394 -13.26041505951416 -13.25085783162504 -13.24036759294286 -13.22893877903384 -13.21657174292717 -13.20326167511833 -13.18900558357286 -13.17380068373046 -13.15778672850957 -13.1410782483125 -13.12343271103095 -13.10485302205212 -13.08534491426551 -13.06491728807016 -13.04358382138278 -13.0213857096464 -12.99874691583996 -12.97527113048859 -12.95098650167484 -12.92592260505077 -12.90011559385107 -12.87370074890715 -12.84698637866243 -12.81965215918862 -12.79174431420341 -12.76330890508922 -12.73444877091348 -12.70555578845026 -12.6762831822033 -12.64668408443076 -12.6168095551714 -12.58692759227266 -12.55708255142033 -12.52711367617025 -12.49707414798182 -12.46711095625357 -12.43747640836086 -12.40791355969573 -12.37846893370904 -12.349284561955 -12.32058540413808 -12.29213242816258 -12.26396638018469 -12.23629091466744 -12.20915753443838 -12.18241791075021 -12.15610356334447 -12.1305237605183 -12.10546953919448 -12.08092208499481 -12.05702415231687 -12.0338580744144 -12.01126187348123 -11.98926473073914 -11.96813697652939 -11.94762364040837 -11.92773711124727 -11.90867746733602 -11.8903231264915 -11.87261552617014 -11.85568755358521 -11.83951699582861 -11.82399793999752 -11.80921434332598 -11.79520836332141 -11.78185080790628 -11.76916229556508 -11.75726883549661 -11.74599405777175
 2.17 -12.94279189922899 -12.94137871636814 -12.93894741513146 -12.93561400770858 -12.93142250455493 -12.92637068439262 -12.92043954421161 -12.91361058927093 -12.90586764310017 -12.89719910750128 -12.88759874255044 -12.87706147660042 -12.865583146283 -12.85316092651188 -12.83979018048577 -12.82546887969202 -12.81019333391046 -12.79409999121777 -12.77730231799228 -12.7595617589192 -12.74088278699648 -12.72127218354111 -12.70073942819609 -12.67930031893804 -12.65699631208543 -12.63424665230763 -12.61066304263464 -12.58627678446771 -12.56111886759078 -12.53522714018289 -12.50873680883154 -12.48195204854707 -12.45456241277818 -12.42661487342852 -12.3981573808746 -12.36929189398483 -12.34040572014003 -12.31116056525527 -12.28161037380317 -12.25180760883879 -12.22201681202611 -12.19228054366616 -12.16244660272693 -12.13256601687515 -12.10278396250992 -12.07334937479835 -12.04401032771327 -12.01481552407315 -11.98590134558413 -11.95749265288449 -11.92935355559151 -11.90152388235073 -11.87420445088795 -11.84744592806376 -11.82110101993099 -11.79520405179486 -11.77005416827625 -11.7454495933779 -11.72137006055388 -11.69795601278217 -11.67528719264081 -11.65320446238723 -11.63173523404139 -11.61114538947247 -11.59118438048929 -11.57186391893469 -11.55337869678386 -11.53560949624673 -11.51850006987458 -11.50217442067098 -11.48661838220708 -11.47172419874149 -11.45756823534476 -11.44419747802865 -11.43148524388018 -11.41944778120073 -11.40820238965022 -11.39758684039644
 2.19 -12.58946719802006 -12.58803300715099 -12.58557948745909 -12.58222021465756 -12.57799918350835 -12.57291238782298 -12.56694381046366 -12.56007284334441 -12.55228438743254 -12.54356733275026 -12.53391406837654 -12.52331975244926 -12.51177865216759 -12.49928823379465 -12.48584479266053 -12.47144352316564 -12.45608132878441 -12.43989247206936 -12.42298863465571 -12.40513689726631 -12.38634154971714 -12.36661082092333 -12.34595640890575 -12.32439382079818 -12.30196762285513 -12.27909076046038 -12.25538412813623 -12.23087998955347 -12.20561396754234 -12.17962414410413 -12.15304578042393 -12.12618009688419 -12.09872471307942 -12.07072801783192 -12.04224035920867 -12.01336214453942 -11.98447751043604 -11.95525596281324 -11.92575236691063 -11.8960180573162 -11.86631690799149 -11.83669186229813 -11.80699292302621 -11.7772718724243 -11.74767363223135 -11.71844282371039 -11.68933308768421 -11.66039153457318 -11.631754864435 -11.60364147700683 -11.5758223517496 -11.54833643789473 -11.52137922449321 -11.49500260046737 -11.46906145466513 -11.44358810591707 -11.41887776309618 -11.39472871518069 -11.37112522131967 -11.3482020809019 -11.32603679362778 -11.30447552958464 -11.28354088932528 -11.2634962939501 -11.24409287519275 -11.22534389550942 -11.20743909817197 -11.19026155736485 -11.1737546082861 -11.15803808725229 -11.14309510180779 -11.12882873083822 -11.11529797468833 -11.10257075528441 -11.09049668626123 -11.0791120130938 -11.06852412323382 -11.0585747062512
 2.21 -12.24523952554921 -12.2437856524808 -12.24131039302113 -12.23792523624974 -12.23367312104291 -12.22855089607448 -12.22254168981684 -12.21562686054203 -12.20778961632318 -12.19901909503593 -12.18930794436034 -12.17864955178278 -12.16704001459825 -12.15447411991292 -12.14094772464695 -12.12645730553769 -12.11099850914315 -12.09470378184589 -12.07768335985737 -12.05970872922259 -12.04078527582538 -12.020922425394 -12.00013358350745 -11.97843640560222 -11.95587626697974 -11.9328609828144 -11.90902126816236 -11.88439097797103 -11.85900702708931 -11.83291113027873 -11.80623728222542 -11.77928489755301 -11.75175752083652 -11.72370837661724 -11.69518579941876 -11.66629358376411 -11.63740922419403 -11.60821067528665 -11.5787527416783 -11.54908913808588 -11.51948003933054 -11.48996897036292 -11.46040969628999 -11.43085344240344 -11.40144463420996 -11.37242334746308 -11.34354951819704 -11.31486930276249 -11.28651706786431 -11.25870774060132 -11.23121701850837 -11.20408319960052 -11.17749774241958 -11.1515119860831 -11.12598226033575 -11.10094193560337 -11.07667869304961 -11.05299645463536 -11.02987655318092 -11.00745182243126 -10.98579984712407 -10.96476617306113 -10.9443751871827 -10.92488199764529 -10.90604535390281 -10.88787367679117 -10.87055386861643 -10.85397088324668 -10.83807330620767 -10.82296877478224 -10.80864836811384 -10.79500672731398 -10.78211973557392 -10.77002353828064 -10.75860092313712 -10.74786571028714 -10.73793723244458 -10.72864175502749
 2.23 -11.90959964295798 -11.90812692478326 -11.9056301759055 -11.90222008862165 -11.89793718574035 -11.89277978058268 -11.88673002698306 -11.87976945929039 -11.87188243236926 -11.86305677160148 -11.85328551288771 -11.84256196264938 -11.83087944783085 -11.81823438590179 -11.80462125485987 -11.7900361432338 -11.7744753900866 -11.75806920501932 -11.74092501817509 -11.72282144024362 -11.70376311246611 -11.68376281664063 -11.66283366512803 -11.64099626085842 -11.61829699733812 -11.5951387686574 -11.57116135949867 -11.54640118514557 -11.52089707149265 -11.49469210505589 -11.46792157298407 -11.44088054307099 -11.41328378376862 -11.3851811742012 -11.35662600418045 -11.32772201422174 -11.29884203556151 -11.2696702401758 -11.24026385080008 -11.2106779409503 -11.1811664749455 -11.15177515793156 -11.12236295590674 -11.09298101574858 -11.06377026524246 -11.03496852311193 -11.0063400990507 -10.97793080375653 -10.94987387896698 -10.92237937749713 -10.89522784327939 -10.86845616140542 -10.84225297817015 -10.81666837111829 -10.79156279909295 -10.76696605228688 -10.74316076229614 -10.71995488217641 -10.69732867650193 -10.67541334142726 -10.65428329475187 -10.6337874659877 -10.61394642642969 -10.59501510922946 -10.57675072947223 -10.55916462425697 -10.54243905277995 -10.52645686642187 -10.51116719883838 -10.49668420605444 -10.48298701656232 -10.46998549142352 -10.45772909437463 -10.44628710193719 -10.43550971353176 -10.42542811159616 -10.4161566317081 -10.40752491271222
 2.25 -11.58221250653325 -11.58071906155064 -11.57820003516464 -11.57476244274857 -11.57044817087103 -11.56525395729657 -11.55916246098658 -11.55215471210036 -11.54421609199626 -11.53533363323312 -11.52549875957187 -11.51470551597728 -11.50294650862003 -11.49021767487898 -11.47651226334374 -11.46182730381748 -11.4461578273201 -11.42963373609172 -11.41236023359654 -11.39412016452708 -11.37492189480885 -11.35477682160546 -11.33370205332419 -11.31171860962216 -11.28887524141292 -11.26556945087374 -11.24145179145346 -11.21655910788102 -11.19093329617465 -11.16461875365191 -11.13775133894039 -11.11062454198932 -11.08295845408204 -11.05480730784938 -11.02622442728402 -10.9973129377559 -10.96844249602865 -10.93930505027722 -10.90995752010661 -10.88045643657194 -10.8510529721997 -10.82179291101046 -10.79253757854294 -10.76333986187955 -10.73433888967352 -10.70576840217754 -10.67739765127418 -10.64927220050798 -10.62152180511932 -10.59435638208022 -10.56755705013204 -10.54116112982524 -10.51535360356112 -10.49018454563586 -10.46551315228669 -10.44137223174039 -10.41803709426424 -10.39531988221933 -10.37319960011651 -10.35180343467488 -10.33120681488309 -10.31125810206332 -10.29197899993819 -10.27361630470064 -10.25593378508681 -10.23894147245204 -10.22281420085017 -10.20744125711599 -10.19277300095125 -10.17891178501399 -10.16584632501158 -10.15347921979727 -10.14186895147063 -10.13106672548171 -10.1209508207392 -10.11152329972261 -10.1029058385985 -10.09493721734101
 2.27 -11.26279898179329 -11.26128211943319 -11.25873783891404 -11.25527201855183 -11.25092361851169 -11.24569013080852 -11.23955346930788 -11.23249685972689 -11.22450236963548 -11.21555900845762 -11.20565683747285 -11.19478896981803 -11.1829477904892 -11.17012841634382 -11.15632481610311 -11.1415317803548 -11.12574732155611 -11.10909640403704 -11.09168481400405 -11.07330111954407 -11.05395312062894 -11.03365605912023 -11.01242752877457 -10.99029184524947 -10.96729734610956 -10.94383899083351 -10.91957621082149 -10.89454707940323 -10.8687969618468 -10.84237286536805 -10.81540822914077 -10.78819618430778 -10.76046417399264 -10.73226699331244 -10.70366189939135 -10.67474960137525 -10.64589549044736 -10.61680084984486 -10.58752162487678 -10.55811610294288 -10.52883063355398 -10.49971317835333 -10.47062895113955 -10.4416287978908 -10.41285124679051 -10.38452641825459 -10.35642782496021 -10.32860194187627 -10.30117400629555 -10.27435106786859 -10.24791851863953 -10.22191374308373 -10.19651670814746 -10.17177638328956 -10.14755543052532 -10.12388265447245 -10.10103343239936 -10.07881666427579 -10.05721432282583 -10.03635124358346 -10.01629839495059 -9.99690751825786 -9.978200997828038 -9.960418101042315 -9.943326908409428 -9.926932833637812 -9.911415343710726 -9.896664138964557 -9.882615053170351 -9.869385803618602 -9.856959271207451 -9.845234360534358 -9.834268659991331 -9.824120811863768 -9.814653152433095 -9.805884642083134 -9.797927965410457 -9.790622981338679
 2.29 -10.95105737235846 -10.94951274311498 -10.94694014321461 -10.94344146378924 -10.93905523844552 -10.93377856326561 -10.92759393680787 -10.92048409010786 -10.91243024667938 -10.90342058251574 -10.89344641609121 -10.8824982583626 -10.87056940277112 -10.85765332524442 -10.8437442241989 -10.82883691054223 -10.81292768767622 -10.79614276149997 -10.7785860104133 -10.7600502753206 -10.74054560963501 -10.72008859928304 -10.69869959270958 -10.67640331088341 -10.6532521273032 -10.629637388004 -10.60522538156433 -10.58005890911387 -10.55418209434173 -10.52764619350544 -10.50058610544061 -10.47329125157138 -10.44549740592163 -10.41725990512701 -10.3886364984479 -10.35973124778319 -10.33090318768519 -10.30186128537534 -10.27266186076122 -10.24336215645448 -10.21420962779004 -10.1852484628465 -10.15634857246778 -10.12756125028613 -10.09902252274652 -10.07095910913244 -10.04314896159324 -10.01563723517301 -9.98854894784111 -9.962085860524315 -9.936037117140792 -9.910438454635834 -9.885468483019489 -9.861173005406132 -9.83741772805605 -9.814230170419084 -9.791878855180478 -9.770177658308864 -9.749105819106621 -9.728788810262522 -9.709292547906902 -9.69047198166925 -9.672347514738451 -9.655154933925656 -9.638665759729921 -9.622886946406613 -9.607984252038776 -9.593854898611411 -9.580438572088859 -9.567842932495257 -9.556060883998288 -9.544980244996143 -9.534671708207938 -9.52517284076751 -9.51635956432084 -9.508252295127042 -9.500957664163071 -9.494314557232256
 2.31 -10.64671064051883 -10.64513412588617 -10.64252863265102 -10.63899276464083 -10.63456533875682 -10.62924096497459 -10.62300388634488 -10.61583510899444 -10.60771691212707 -10.59863649802479 -10.58858401204924 -10.57755053264316 -10.56552671133218 -10.55250683272672 -10.53848433452422 -10.52345452751152 -10.50741438556758 -10.49048708566645 -10.47277653788057 -10.45408085538438 -10.43441189445834 -10.41378874449324 -10.39223149799503 -10.36977052059003 -10.34645880103055 -10.32268312120119 -10.29811855612547 -10.27281087397311 -10.24680826606798 -10.22016127689654 -10.19300786411706 -10.16563257856954 -10.13778038428629 -10.10950839850344 -10.08087479167316 -10.05198391747682 -10.02319183283902 -9.994212147942687 -9.965104176245028 -9.935924524494666 -9.906916212749849 -9.878126914397788 -9.849426426175228 -9.82086740819029 -9.792583683945606 -9.764798780362826 -9.737294207808567 -9.710113540121823 -9.683381864642936 -9.657294792244137 -9.631645727361784 -9.606471248030282 -9.581944485917809 -9.558110516363879 -9.534835978418823 -9.512148314885223 -9.490311162361419 -9.469139241287092 -9.448614365991041 -9.428854674741199 -9.409929239796975 -9.391691047463953 -9.374161018151078 -9.357569436430351 -9.34168936109913 -9.326528965245107 -9.312257666314045 -9.298754236180308 -9.285982001220336 -9.274031092389055 -9.262893745299367 -9.252467330304754 -9.242810712585106 -9.233964932235821 -9.225821554360287 -9.218375789165796 -9.211737852062978 -9.205764853768873
 2.33 -10.34954630664839 -10.34793460906151 -10.34529130975571 -10.34171463513985 -10.33724059527011 -10.33186467385067 -10.32557032823433 -10.31833771942339 -10.31014895207063 -10.30099102448044 -10.29085363861009 -10.27972659007119 -10.26759990813139 -10.25446712571614 -10.24032292941085 -10.22516035946314 -10.2089784797854 -10.19189904795764 -10.17402525523061 -10.15516014652924 -10.13531734045644 -10.11451878929718 -10.09278650902313 -10.07015283929755 -10.04667356348068 -10.02273075863566 -9.998010515534858 -9.972560258666839 -9.946429456243791 -9.919671430209657 -9.892424356248828 -9.864972583795563 -9.837066616044076 -9.808764529959427 -9.780127546289139 -9.751258919575694 -9.722510568169888 -9.693603854245094 -9.664598623812491 -9.635550806737296 -9.606701736756047 -9.578097061495004 -9.549610782489653 -9.521294785205463 -9.49328195905985 -9.465791817445457 -9.438608727754795 -9.411777131406275 -9.385418013871714 -9.359724594705348 -9.334493687574447 -9.309759080291533 -9.285691304848299 -9.262334787451294 -9.239556938559415 -9.21738566292326 -9.196076769626446 -9.17544886212891 -9.155484098312282 -9.136296860527384 -9.117953235643952 -9.100308895102589 -9.08338398496908 -9.067402345991084 -9.052143733657328 -9.037613728259316 -9.023976184955664 -9.011117363839112 -8.998987830006303 -8.987688973630375 -8.977206400036467 -8.967437609780195 -8.958435758729181 -8.950257858147701 -8.942769334784538 -8.935995190964107 -8.93002171468093 -8.924709849697539
 2.35 -10.05934659483261 -10.05769631761193 -10.05501226064573 -10.05139097281583 -10.04686573720091 -10.04143348107707 -10.0350763659185 -10.02777361739827 -10.01950879538928 -10.01026687396532 -10.00003599140231 -9.98880693017964 -9.976568316981805 -9.963314192700102 -9.949036382434631 -9.933731535496483 -9.917397085410141 -9.900153839916204 -9.882105260974335 -9.863059634766543 -9.843032831700764 -9.822048336414824 -9.800131017780714 -9.777317268909339 -9.753661697155607 -9.72954743412404 -9.704665955674816 -9.679068171930343 -9.652807067282371 -9.625937580399665 -9.598597584236305 -9.57107062604061 -9.543113927364733 -9.514787494074998 -9.486152616362951 -9.457314658757216 -9.428620140136198 -9.399797083741618 -9.370904777192997 -9.342001502503066 -9.313323566094201 -9.284917058815875 -9.256660275963227 -9.228603647296755 -9.200877397063191 -9.173696974017634 -9.146852301446931 -9.120385427194439 -9.094415433686141 -9.069132357958228 -9.044335531686167 -9.020056481215326 -8.996464677593201 -8.973601386603317 -8.951336418800851 -8.929694959550034 -8.908928219063396 -8.888859982442918 -8.869467099723146 -8.850864675916323 -8.833115421059629 -8.816077700264557 -8.799768733768522 -8.784412796988734 -8.769782540578444 -8.755890980485587 -8.742896888013917 -8.730687909886692 -8.719209538312983 -8.70856871105666 -8.698744451508158 -8.689633148759039 -8.681300097679497 -8.673789178998792 -8.666965689388757 -8.660854911550402 -8.655550934303708 -8.650899722680691
 2.37 -9.775856042275656 -9.774165939575381 -9.771437624438283 -9.767766278116142 -9.763186046584215 -9.757692620541757 -9.751266675412674 -9.743888781346273 -9.735540243218146 -9.726206570631193 -9.715875317916785 -9.704535364136074 -9.692175953081497 -9.678789763278431 -9.664369357987074 -9.648910565204515 -9.63241175766705 -9.614994342852736 -9.596760482984212 -9.577523425031808 -9.557302470716969 -9.536121436515986 -9.514011763664101 -9.491008438159973 -9.467171830770571 -9.442879867036456 -9.417833287277551 -9.392086646599385 -9.365693074899847 -9.338712066876488 -9.311282782034393 -9.283683734694687 -9.255681824003638 -9.227337463942472 -9.19871265333791 -9.169913605873408 -9.141282450101233 -9.112553699455347 -9.083787382265154 -9.055041891770149 -9.026548236135552 -8.998355548468886 -8.970342776837629 -8.942559964287925 -8.915135298864444 -8.888282223631395 -8.861791786694772 -8.835706271225877 -8.810141105486151 -8.78528381285339 -8.760935971849367 -8.737129886168955 -8.714028434710748 -8.691673141609307 -8.669935086268994 -8.64883792339954 -8.628629413053353 -8.609132300664637 -8.590325397090361 -8.572319068653179 -8.555175557186338 -8.538754600080599 -8.523072850333316 -8.508349266599641 -8.494363863246001 -8.481115350405847 -8.468770764037775 -8.457213225986061 -8.446401494043725 -8.436421742018101 -8.427258679799067 -8.418818063429958 -8.411150395181226 -8.404304443626943 -8.398151023724186 -8.392706626895389 -8.38807294111373 -8.384092600991611
 2.39 -9.498798520235653 -9.497065886995586 -9.494292014193936 -9.490568825354547 -9.485930029229594 -9.480369409800092 -9.473870496276504 -9.466411633099465 -9.457973889940613 -9.44854200170357 -9.43810248852504 -9.426643915776063 -9.414155084063434 -9.400627079231292 -9.386053842362887 -9.370430709782575 -9.353758343057997 -9.336155769002517 -9.317725409677909 -9.298287912397306 -9.277863559728454 -9.256479809497264 -9.234169464791719 -9.210971283966117 -9.186948130645714 -9.162474673731758 -9.13726263740698 -9.111365511141514 -9.084842339699328 -9.057753113145182 -9.03023630685208 -9.002572511509387 -8.974532043131472 -8.946176353067045 -8.917571838009177 -8.888822620005975 -8.860266946472088 -8.831646000200934 -8.803018049377787 -8.774442637593712 -8.746149853860407 -8.71818583262599 -8.69043140379177 -8.662938612730049 -8.635833080303001 -8.609321162882663 -8.583200912372067 -8.557512396227636 -8.532368817482778 -8.507953754772817 -8.484071302361274 -8.460751410167539 -8.438155533796021 -8.416322394566766 -8.395125399547688 -8.374586291588344 -8.354946749355456 -8.336033267370063 -8.317823606046542 -8.300425571733374 -8.283899976755878 -8.268105289460834 -8.253061764263148 -8.238974941694568 -8.22563834845452 -8.213046527463156 -8.201355607916609 -8.190463955344594 -8.18031949167036 -8.171001105273078 -8.162513181052731 -8.154739390497562 -8.147743121754143 -8.141572389700144 -8.136092586019839 -8.131315459282447 -8.127348665023359 -8.124034585828305
 2.41 -9.227946224404032 -9.226173356304489 -9.223351867303144 -9.219574103102817 -9.21487258511883 -9.209242910479503 -9.202665442026724 -9.195120398316643 -9.186587493620454 -9.17705028792534 -9.166494896935504 -9.154909422073375 -9.142280610480954 -9.128601955021312 -9.113865674280298 -9.098067632568409 -9.081209999922875 -9.063411532109988 -9.044775660627639 -9.025127652708131 -9.00448958132128 -8.982895265177792 -8.960376978732965 -8.936977192190753 -8.912762481508146 -8.888105968400009 -8.862725210344241 -8.836678550587457 -8.810026968151103 -8.782831007838034 -8.755232770239651 -8.727509621743589 -8.699437194541961 -8.671080736640226 -8.642506191866712 -8.613816869882804 -8.585348346193857 -8.556847002160847 -8.528372485012801 -8.499982587860073 -8.471904179708449 -8.444183565474177 -8.416705015999909 -8.38951718807165 -8.362744364436699 -8.336591723822679 -8.310858050957645 -8.285581976591374 -8.260874737517828 -8.236916516598857 -8.213514552789203 -8.19069629116284 -8.168619852940687 -8.147323185519753 -8.126679772503778 -8.106711473735402 -8.08765405532991 -8.069336319710633 -8.05173484564602 -8.034956188288476 -8.019058469214967 -8.003903556469513 -7.989502054607574 -7.976065164742401 -7.963377744593404 -7.951455718536623 -7.940429827657312 -7.930207699804742 -7.920729469649237 -7.912085868741553 -7.904265995574611 -7.897170965647683 -7.890851271533074 -7.885343922945355 -7.880542986813222 -7.876445597354061 -7.873143176151222 -7.870498632234127
 2.43 -8.96313523279863 -8.961319916218308 -8.958450043386097 -8.954616152095245 -8.949850386315997 -8.944146836196079 -8.937486598061241 -8.929848904415895 -8.921213603943894 -8.911564191509402 -8.900884778157888 -8.88916212111728 -8.876384313799232 -8.862543195800551 -8.847631432904834 -8.831646157084236 -8.814591256501465 -8.796582885511985 -8.777729244666439 -8.757858430713327 -8.736996756601954 -8.715178481485637 -8.692442390725244 -8.668834205893045 -8.644421914776899 -8.619574651384829 -8.594021415949967 -8.56782267493594 -8.541041051042679 -8.51374095321272 -8.48606358663795 -8.458284682766946 -8.430186449312822 -8.401836740261658 -8.373300145881572 -8.344681012732412 -8.316311333676136 -8.287942837887911 -8.259633230867935 -8.231441734454069 -8.203592906835269 -8.176130192565884 -8.14894197258082 -8.122075314211695 -8.095651801203882 -8.069872533734646 -8.044541158432262 -8.019693448396286 -7.995438043218935 -7.971951409007646 -7.949043748408862 -7.926742150633114 -7.905198551481382 -7.884451633372855 -7.864374475374074 -7.844989423229555 -7.826525759393911 -7.808814863065546 -7.79183310022193 -7.775683133656571 -7.760419813017672 -7.745907484848555 -7.732161092629931 -7.719381656824008 -7.707365734920527 -7.696105801484814 -7.685751338207822 -7.676199643958303 -7.667400084837102 -7.659435804233674 -7.652296062884857 -7.645873608935973 -7.6402375580043 -7.635409913244984 -7.631277385419453 -7.627854612966392 -7.625225032075319 -7.623248886762858
 2.45 -8.704195729381375 -8.702338861357942 -8.699419767916652 -8.695527228856911 -8.690692870600905 -8.684911836194058 -8.678164255305532 -8.670429264228869 -8.661685495882704 -8.651914309811605 -8.641101552187017 -8.629232885808353 -8.616294240104219 -8.602279031133758 -8.58717847158821 -8.570993540792596 -8.553726624707618 -8.535497065931763 -8.516409713703595 -8.49630292390432 -8.475204789060575 -8.453151338347503 -8.430187147592109 -8.406358979276918 -8.381739552543982 -8.356695643199217 -8.330965103717126 -8.304609413245913 -8.277694937613026 -8.250289249331136 -8.222533307604586 -8.194702078336357 -8.166582684135552 -8.138244264325408 -8.109751794951949 -8.081211688793196 -8.052950235369064 -8.024724620951913 -7.996591998577823 -7.968612178058603 -7.941004225994589 -7.913814115788252 -7.886929747658644 -7.860398178656759 -7.834339472681779 -7.808949000498337 -7.784033069754714 -7.759627995002143 -7.735839327715162 -7.712839586313094 -7.690440056182698 -7.66866744970204 -7.647671296265606 -7.627486932310715 -7.607989951345286 -7.589199963976982 -7.571340687943805 -7.554248968146166 -7.537896966680483 -7.522385172874385 -7.507772533323509 -7.493914201930013 -7.480830929942801 -7.468716615999539 -7.457366746170496 -7.446783754004277 -7.437108340575509 -7.428239524534495 -7.420114272158935 -7.412837067407738 -7.406375571976989 -7.400640975358145 -7.39568273489848 -7.391535775863856 -7.388085021503873 -7.38533456311947 -7.383379330133007 -7.382076170160889
 2.47 -8.450901601741396 -8.449001919934588 -8.446031629911204 -8.442078023396583 -8.437173349166805 -8.43131100304911 -8.424471807922401 -8.416633023717816 -8.407773097419446 -8.39787442306511 -8.386919581747264 -8.374894111614044 -8.361784687870411 -8.347582752779466 -8.332283415663905 -8.315884772907641 -8.298393527957604 -8.279927971325741 -8.260597740591221 -8.24024185040285 -8.218895092481748 -8.196597395624266 -8.173393925705181 -8.149338745681197 -8.124504195594739 -8.099258432578097 -8.073344690857924 -8.046829931760097 -8.019782533715006 -7.992270432263251 -7.964437590061765 -7.936555336890479 -7.908419489659419 -7.880098032416359 -7.851657086355047 -7.823203549823988 -7.795059348335865 -7.766985404577595 -7.739041098421051 -7.711284166934521 -7.683930424394879 -7.657026082300562 -7.63045887938531 -7.60427664163282 -7.578595612292203 -7.553608511894423 -7.529122778269648 -7.505174686565621 -7.481867449267048 -7.459367456216061 -7.437491304633791 -7.416261899143104 -7.395826411792527 -7.376217932081399 -7.357312176986319 -7.339129240988918 -7.321889146104982 -7.305426181915022 -7.289713695596261 -7.274853771956177 -7.260892883467552 -7.24770343030515 -7.235293010384054 -7.223853979399668 -7.213179100869495 -7.203278586176709 -7.194290554615552 -7.186100043438676 -7.178673487906379 -7.1720788013379 -7.166304255164718 -7.161257418986004 -7.156984080626204 -7.153522466194841 -7.150747750148595 -7.148681285355702 -7.147401503162728 -7.146772983463768
 2.49 -8.202969291303525 -8.201025553960601 -8.198002452142582 -8.193986079424338 -8.189007626842461 -8.183060692895662 -8.176124293545232 -8.168177562215623 -8.159196259795099 -8.149162324636496 -8.138057972558066 -8.125867226844495 -8.112577608247982 -8.098179764989485 -8.082669402760128 -8.066046684722718 -8.048320711513487 -8.02961027124398 -8.010024169503165 -7.989411479359729 -7.967807621364632 -7.945257653553882 -7.921810401451583 -7.89752192807327 -7.872469603929522 -7.847019607029917 -7.820922522887299 -7.794249414522437 -7.767068992469046 -7.739454514779211 -7.71154966702924 -7.683622892325999 -7.655477041313672 -7.627180912181069 -7.59880086066945 -7.570444060080896 -7.542427141287289 -7.514517722739885 -7.486774010479545 -7.459253208147637 -7.432166856997642 -7.405562055907519 -7.379326761392794 -7.353507847620521 -7.32821871642401 -7.303650797318502 -7.279611357517685 -7.256134621951204 -7.233322563283146 -7.211338201931524 -7.189998366088836 -7.169325531743741 -7.149464072703839 -7.130445470619648 -7.112145205009808 -7.094582393287537 -7.07797132078839 -7.062150510799382 -7.047093284589479 -7.032888841441546 -7.019594028685764 -7.007079001734572 -6.995344644119198 -6.984591967527795 -6.974606581845236 -6.965398255194639 -6.957096233980655 -6.949607882934546 -6.942872165161145 -6.936969892187713 -6.93188676401476 -6.927535079168876 -6.923947784757618 -6.921174086526515 -6.919087428918219 -6.917699435133907 -6.917101567196909 -6.91714723601867
 2.51 -7.960135874632443 -7.95814648055581 -7.955068952449182 -7.950988235664176 -7.945933943408922 -7.939898176748446 -7.932861754605132 -7.924802563759244 -7.915694718849569 -7.905519162374126 -7.894257854690987 -7.881893954019229 -7.868414886439978 -7.853812275897591 -7.838081894200986 -7.821225361025114 -7.803254683912588 -7.784289488275511 -7.764439577397466 -7.743562112435716 -7.721694822423631 -7.698886884273342 -7.675191012778643 -7.650667180618161 -7.625396618358811 -7.599741404459556 -7.57346375527549 -7.546635535062258 -7.519329375980856 -7.491619348102796 -7.463648859415692 -7.435687225829279 -7.407541931181884 -7.379281507247363 -7.350974813742585 -7.322727308335391 -7.294852786653165 -7.267122422291953 -7.239594336826216 -7.212323949819224 -7.18552263883412 -7.159232199445694 -7.133345255252878 -7.107906297892041 -7.083026667051033 -7.058891200484116 -7.035313734027723 -7.012325781617142 -6.99002354530413 -6.968570325275493 -6.947782809872685 -6.927682425612462 -6.9084089972086 -6.889993967594759 -6.8723123279485 -6.855382447716502 -6.839413974641035 -6.824247874787711 -6.809850552574554 -6.796322820802463 -6.783709170687058 -6.771871741891997 -6.760829082563798 -6.750768759368197 -6.741481117528083 -6.7329704308631 -6.725367601830889 -6.718575931570094 -6.712542329945109 -6.707340695592675 -6.702957845970322 -6.699298927406747 -6.696413895154143 -6.694329413442547 -6.692926845536246 -6.692228073792314 -6.69230611972129 -6.693028174050075
 2.53 -7.722228324503837 -7.720192983020691 -7.717059894810769 -7.712911866933037 -7.707777794682371 -7.701651411589901 -7.694510219423463 -7.686332018188089 -7.677090716126634 -7.666766589720432 -7.655339823690102 -7.642794400996434 -7.629116032841398 -7.614297078669264 -7.598335406167878 -7.581234991270055 -7.563008558155143 -7.54377769925076 -7.523655745234691 -7.502503335036987 -7.480365095842282 -7.457293843092317 -7.433344790488714 -7.408582899995996 -7.383091811844877 -7.35723400453586 -7.33077833484311 -7.303798047818688 -7.27637142679712 -7.248573093400318 -7.220547097542913 -7.192561687437988 -7.164427829603254 -7.136216908867667 -7.107998648378552 -7.079875719609202 -7.052159022367049 -7.024623694802363 -6.997327693417539 -6.970326823077024 -6.943826007017857 -6.917868246860898 -6.892347602622748 -6.867306592728414 -6.842852544024714 -6.819170591794512 -6.796071459771738 -6.773587600157303 -6.751814553635898 -6.730907899393703 -6.710688635137086 -6.691176757112289 -6.67250726012615 -6.654709077567897 -6.637661811432048 -6.621377702342472 -6.606066259577622 -6.591559141097003 -6.577845143568902 -6.565003062399421 -6.553069811762867 -6.541936714633511 -6.531590212818809 -6.522227896994064 -6.513648396738619 -6.505840490573601 -6.498950616001288 -6.492867229546095 -6.487534836797274 -6.483042662453339 -6.47935994036828 -6.476406133599598 -6.47421558445824 -6.472823894560414 -6.472120404881403 -6.472109155811395 -6.472871557213364 -6.474268508483061
 2.55 -7.489130629507391 -7.487047510441246 -7.483856628955765 -7.479638253751112 -7.474421672128038 -7.468198609988227 -7.460947091834708 -7.452642770772337 -7.443260918508378 -7.432778465353148 -7.421176740220774 -7.408437550630041 -7.394547432705354 -7.379500221177809 -7.363293749386401 -7.345935759279369 -7.327439331415673 -7.307931004966655 -7.287524097717856 -7.266087666071004 -7.243669995046237 -7.220325968284508 -7.196118888050223 -7.171114765234126 -7.145401819356448 -7.11934011857032 -7.092707709665483 -7.065581988072315 -7.038039917866202 -7.010160101772218 -6.982088131170221 -6.954089636100326 -6.925981205268779 -6.897834256054287 -6.8697174245148 -6.841734985394774 -6.814193352132954 -6.786870906870665 -6.759826380460695 -6.733111762476742 -6.706931121223477 -6.681325803747258 -6.656190485847488 -6.631565872088719 -6.607558885813412 -6.584346599155541 -6.561745763054902 -6.539785287272307 -6.518557720405601 -6.498216349906562 -6.478582592098731 -6.459674092196203 -6.441624814323384 -6.424460271535783 -6.408060425841867 -6.392438208226003 -6.377793718672536 -6.363974816191041 -6.350945448842767 -6.338790433768354 -6.327559867216801 -6.317132864575786 -6.307501370403348 -6.29884243846096 -6.290980031748053 -6.283891142538043 -6.277710492415866 -6.272339392317102 -6.2677224125687 -6.263941402931379 -6.260969192643707 -6.25872077046795 -6.257235814737695 -6.256544853407307 -6.256530784103274 -6.257208744177477 -6.258653700762418 -6.260742670828468
 2.57 -7.260715601032532 -7.258582884676506 -7.255331137351045 -7.251039239334406 -7.245734869856093 -7.23940887709719 -7.232039968190753 -7.223601959222269 -7.214069225230215 -7.203418420206667 -7.191629397098024 -7.178684127805822 -7.164569033187646 -7.149278263058156 -7.132813136190238 -7.115181890316287 -7.096403572129614 -7.076602937286043 -7.055898750405619 -7.034166455074541 -7.011458913847252 -6.987835618248747 -6.96336326877709 -6.93811242490617 -6.912174885088693 -6.885910936759458 -6.859103796338876 -6.831834829236836 -6.804185049856848 -6.776233551600535 -6.748125636872483 -6.72012559708546 -6.692055162666037 -6.663986333060606 -6.635988466741873 -6.608164201215772 -6.580815993028897 -6.55372577777643 -6.526950670110589 -6.500544143749661 -6.474705201487599 -6.449472375204254 -6.4247428258762 -6.400556163588295 -6.377015157545853 -6.354294846087625 -6.332212686699458 -6.31079457602879 -6.290132299899935 -6.27037433333022 -6.251343290546982 -6.233057005005517 -6.215644629407924 -6.199130695722953 -6.183393935206857 -6.168446018425291 -6.154487655276284 -6.141357305014347 -6.1290321462757 -6.117582187104729 -6.107068584981631 -6.097351076851353 -6.088438799153826 -6.080506957855524 -6.073365248482427 -6.066995626154394 -6.061540445620992 -6.056883891298835 -6.052989947310457 -6.049928397524781 -6.047667035599184 -6.046127155023267 -6.045350939164312 -6.04535914131448 -6.046045634739826 -6.04741675273115 -6.049547948656715 -6.052311886016885
 2.59 -7.036811056567542 -7.034627173659267 -7.031311308504776 -7.026941352900202 -7.021543847930209 -7.015109583968305 -7.007615590677218 -6.99903579700934 -6.989343401207249 -6.978512620804305 -6.966523362625325 -6.953358922787373 -6.939004876700628 -6.923456989069354 -6.906717583893013 -6.888799284467475 -6.869722903386381 -6.849617542542638 -6.828604503130085 -6.8065667656453 -6.783559839889633 -6.759650084971378 -6.734908279308195 -6.709408440629731 -6.683246115980483 -6.656780351722914 -6.629804793540832 -6.602400506443051 -6.574650924767381 -6.546637352184886 -6.518507281704525 -6.490520575678145 -6.462505115805819 -6.434532113141623 -6.406672268099814 -6.379025130461431 -6.351892069381401 -6.325056633396088 -6.298573910431379 -6.272497487811292 -6.247021262267147 -6.222185199947315 -6.197885316427583 -6.174158826722154 -6.151107005295303 -6.128900436073734 -6.107357822459647 -6.08650425734456 -6.066427843123905 -6.04727344171243 -6.028866254560433 -6.011219492670884 -5.994462256617427 -5.978615076563326 -5.963558862281356 -5.949303703174738 -5.936042458299041 -5.923621296385215 -5.912007095863667 -5.901282874889529 -5.891488271369036 -5.882498772987171 -5.874316037236508 -5.867114251447375 -5.860694902819291 -5.855062008453807 -5.850329335388697 -5.846404850633632 -5.843234591207267 -5.840889874175899 -5.839350176693626 -5.838526446044139 -5.838452009684127 -5.839166975288344 -5.840554100796409 -5.842617674461365 -5.845438994900012 -5.848879761145097
 2.61 -6.817208008315871 -6.814969870013922 -6.811586875586213 -6.807135338289275 -6.801640290992678 -6.79509124617933 -6.787465215945842 -6.778735572002942 -6.768872935675986 -6.757853347905514 -6.745653859247906 -6.732256879876127 -6.717650569580562 -6.70183186776994 -6.684805133472399 -6.66658562533664 -6.64720004163322 -6.626778200256 -6.605446608723712 -6.583094884181708 -6.559783103403878 -6.535583392794743 -6.510570108391759 -6.484822155867817 -6.458439430533986 -6.43177924734248 -6.404642360889886 -6.377113165420675 -6.349276824830979 -6.321218222672695 -6.293081192157891 -6.265127106163579 -6.237186397236824 -6.209331907600244 -6.181632039157917 -6.154187473501692 -6.127292001917965 -6.100735945394885 -6.074572104630085 -6.048851330038901 -6.023765361763118 -5.9993519996803 -5.975506103413668 -5.952265672342614 -5.929727625613832 -5.908059452153123 -5.887080020677856 -5.866814129710187 -5.847345797590989 -5.828817042494562 -5.811053592444132 -5.794068345328212 -5.777984488917783 -5.76282298088439 -5.748462368819148 -5.734918700252715 -5.722370242676232 -5.710669543563303 -5.699784910392998 -5.689785120673968 -5.680726641969671 -5.672474971924731 -5.665033548292529 -5.658567688963966 -5.652892081997531 -5.647992995650632 -5.643995988412277 -5.640807049037123 -5.638358886580926 -5.636750660437441 -5.635925040376791 -5.635816396585382 -5.636459669707362 -5.637876660887668 -5.639961491816732 -5.642718314776857 -5.646227822690313 -5.650351789169168
 2.63 -6.60171481620161 -6.599419774063353 -6.595966249434432 -6.591429156976881 -6.585831011278094 -6.579162376851103 -6.571398078134924 -6.562510359494961 -6.552469705223481 -6.54124975954016 -6.528828366592701 -6.515187690457543 -6.500316225140668 -6.484213434578474 -6.466885732638803 -6.448355173122026 -6.428647139762303 -6.407900876228942 -6.386242786127911 -6.363570123003504 -6.339951550340169 -6.315460761564516 -6.290178490047509 -6.264187089106867 -6.237591042009666 -6.210746771975187 -6.183460582177999 -6.155822355751298 -6.127917095790541 -6.099829865357338 -6.071708407483687 -6.04381012517651 -6.015968141422552 -5.988256629193624 -5.960744361452252 -5.933529091157696 -5.906901171272431 -5.880652744769041 -5.854834874637576 -5.829499553893426 -5.804831695585674 -5.780868102806001 -5.75750577869812 -5.734778466467837 -5.712781649393662 -5.691677690838102 -5.671287574259559 -5.65163459322496 -5.632798751423065 -5.61491809267851 -5.597819980966632 -5.581515970429082 -5.56612641539024 -5.551668480374521 -5.538023550124509 -5.525206669620046 -5.513387134098247 -5.50242023907448 -5.49227253036436 -5.483023774106781 -5.474711166788004 -5.467209305266869 -5.460515176801117 -5.45479224907491 -5.449861980227526 -5.445714998883314 -5.44245708418291 -5.440003135815766 -5.438294564054025 -5.437406389787779 -5.437307204561725 -5.437921330613309 -5.439275240912335 -5.441400449202097 -5.444183520042099 -5.447640768852373 -5.451833041959421 -5.456639696643856
 2.65 -6.390200994398691 -6.387845670359463 -6.384318745090562 -6.379690244607104 -6.373984455150222 -6.367189193187342 -6.35927924541251 -6.350225188746772 -6.339995950338639 -6.328564667564605 -6.315909168029727 -6.302010979568325 -6.286860180244727 -6.270459758354122 -6.252818972423534 -6.233961361212864 -6.213922143716087 -6.192840439162557 -6.170848017018448 -6.147850666988349 -6.123921909017006 -6.099140883291248 -6.073592900242076 -6.047364690546956 -6.020563685132311 -5.993546535176243 -5.966126922111465 -5.93839562762852 -5.910440093679216 -5.882348042480384 -5.85426520651789 -5.826448378550995 -5.798733121617027 -5.771193289036387 -5.743896674417954 -5.716941321664835 -5.690610514980555 -5.664700478875646 -5.639261798174683 -5.614341148023801 -5.59012320389868 -5.566640961613056 -5.543791847327734 -5.521607127560205 -5.500179829194782 -5.479668559493395 -5.459895606106965 -5.440880097087464 -5.422700640900636 -5.405493346439422 -5.389084023038127 -5.373482430487329 -5.358809159049588 -5.345071639475955 -5.332162843023327 -5.320086171472686 -5.30901706714821 -5.298799172937344 -5.289407412311808 -5.280917259349608 -5.273358698758069 -5.266613945897911 -5.260679836808425 -5.255713658233758 -5.251535147650356 -5.24813747329557 -5.245631374197512 -5.243913690206138 -5.242947392025623 -5.242786611248058 -5.243417500388493 -5.24475339292139 -5.246818933318481 -5.249652677088096 -5.253138460815975 -5.257286792207649 -5.262161010132349 -5.26764190466854
 2.67 -6.182556820576673 -6.18013840693018 -6.176531741046404 -6.171808180243439 -6.16598888235493 -6.159059775730327 -6.150995029235204 -6.141764752251635 -6.131336154678613 -6.11968142693256 -6.106776219947892 -6.092606535177658 -6.077161564594284 -6.060447360690371 -6.042478536479625 -6.023281695497866 -6.002897471804156 -5.981469899982055 -5.959135155141006 -5.935807952917838 -5.911565799478458 -5.886495451519673 -5.860684476271188 -5.83422604149781 -5.807230635501816 -5.780053437125567 -5.752515735754305 -5.724710931319222 -5.696726704300762 -5.668653425732198 -5.640635177203472 -5.612925590865366 -5.585366249433964 -5.558028746195434 -5.530979355011203 -5.504314930323451 -5.478315927161024 -5.452777671145737 -5.427749718499094 -5.403278726049487 -5.379543191239812 -5.35657529213561 -5.334270287433699 -5.312659716471342 -5.291833169235953 -5.271944206375415 -5.252815219208943 -5.234465789738625 -5.216970760661575 -5.200460235382777 -5.184764358028608 -5.169887313461111 -5.155947487293002 -5.142963015903457 -5.130805566454701 -5.119480706909445 -5.109173046049151 -5.09972493349323 -5.091100769719119 -5.083378796083325 -5.076591154843445 -5.070615929181186 -5.065445063226433 -5.061244012082378 -5.057832531851753 -5.055188079664195 -5.053430233704769 -5.052468053243701 -5.052242238667329 -5.052818121510317 -5.054174044489164 -5.056233421537057 -5.05901616784007 -5.062550319874761 -5.06674136544721 -5.071579083733523 -5.077136365321835 -5.083293182255844
 2.69 -5.978645877109594 -5.976160536489466 -5.972472040455918 -5.967648017582127 -5.961707327235711 -5.954637349578974 -5.946410085569211 -5.936992886959056 -5.926352656296902 -5.914460776927375 -5.901293962991868 -5.886836969429179 -5.871081811976191 -5.854038147168655 -5.835725382342073 -5.816174875632661 -5.795433415978431 -5.773649973120394 -5.750964817603872 -5.727302290779959 -5.702745844807111 -5.677386082652905 -5.651317328095948 -5.624636645727985 -5.597457590956155 -5.5701355800055 -5.542497699921636 -5.514639258573684 -5.48665054465744 -5.458619987698778 -5.430694648057332 -5.403124156930488 -5.375750896357638 -5.348648769224766 -5.321881889269392 -5.295544071085819 -5.269909690130799 -5.244779262729546 -5.220198766082182 -5.196211908270596 -5.172993278265746 -5.150573325935444 -5.128847082052591 -5.107844358303965 -5.087649907299497 -5.068413922582129 -5.049960568638211 -5.032305480908536 -5.015521485799963 -4.999735190697687 -4.984776483978191 -4.970651585022881 -4.957466454232443 -4.945242213041933 -4.933855513936653 -4.923313300468815 -4.913783957275015 -4.905113690094596 -4.897282795788827 -4.890340962361064 -4.884335248977775 -4.879132975990573 -4.874750624959228 -4.871317868675708 -4.868669321189253 -4.866789367832557 -4.865792905249047 -4.865575911421321 -4.866098535700737 -4.867413658838241 -4.869498833016409 -4.872276101882775 -4.875772430584467 -4.880017955804158 -4.884898615797409 -4.890425750431412 -4.896664751225159 -4.903486851391096
 2.71 -5.778319713544313 -5.775765278906751 -5.771990513606051 -5.767060757424685 -5.760994161208273 -5.753776226865829 -5.745377337370043 -5.735762566757626 -5.724899430129699 -5.71275745365225 -5.699311554556656 -5.684551811140271 -5.668470442767104 -5.651082229868539 -5.632410193944207 -5.612491887562885 -5.591382244363544 -5.569232259056498 -5.54619130742465 -5.522190136324901 -5.497318393689668 -5.471673478528561 -5.445353940930219 -5.418461482064306 -5.391112904183704 -5.363663390626875 -5.335945665820437 -5.308056675281971 -5.280088755623039 -5.252131394552444 -5.224329190879764 -5.196928604519153 -5.169777136493415 -5.142945408938403 -5.116495295107732 -5.090520489377806 -5.065290997253236 -5.0406043953726 -5.016507811514586 -4.993042744604584 -4.97037899472165 -4.948542103105954 -4.927431212166665 -4.90706971549036 -4.88754078784988 -4.868989805213779 -4.851242184756263 -4.834310794867741 -4.818266155165945 -4.803230226507679 -4.789033341001192 -4.775685512019231 -4.763278184212775 -4.751841893525472 -4.741248547208816 -4.731499053838096 -4.722767773329119 -4.714892226955758 -4.707855587368327 -4.701717008612832 -4.696495796151122 -4.692092426881939 -4.688490449162955 -4.685835792833747 -4.683966389239813 -4.682859021257594 -4.682616143320595 -4.68315888144657 -4.684426983265853 -4.686480898050838 -4.689294886746635 -4.692793372002969 -4.697004048207299 -4.701951021519236 -4.707532119906262 -4.713745203180798 -4.720653093038647 -4.728149033098837
 2.73 -5.581445179671054 -5.578818184278457 -5.574954420989576 -5.569912970752362 -5.563714785836908 -5.556340929835661 -5.547760207663714 -5.537938045559107 -5.526837781083233 -5.514429763121252 -5.500691281882593 -5.485610908901528 -5.469186697037806 -5.451437010477361 -5.432390134733117 -5.412092496645881 -5.390602174385328 -5.368079567451096 -5.344676756673997 -5.320335934217342 -5.295151343578411 -5.269227249590052 -5.242666438422432 -5.215574807584965 -5.188073845928383 -5.160515873647016 -5.132742312281258 -5.104849044720241 -5.076931305204726 -5.04907727933023 -5.021431384050399 -4.994236157680649 -4.967342679902067 -4.940817011765612 -4.914723345696631 -4.88914989549967 -4.864361876363654 -4.840159604867399 -4.816586198985497 -4.793679978094613 -4.771607722980157 -4.750391925843407 -4.729929840309058 -4.710244131433261 -4.691414485712107 -4.673579881090657 -4.656568966972467 -4.640391514229665 -4.625113905213619 -4.610856343766151 -4.597447845231393 -4.584893896468281 -4.573292045863681 -4.562659153346219 -4.552876310400801 -4.543938190083874 -4.536020357039424 -4.528963727515777 -4.522727639383175 -4.517399872152212 -4.5129866569931 -4.509377466755828 -4.506570065991239 -4.50470923097303 -4.503612059720724 -4.503278782023625 -4.503807949465807 -4.505101755452142 -4.507121425235404 -4.509917855944484 -4.513463596613739 -4.517686198213506 -4.522611443681823 -4.52825394795734 -4.534527658013527 -4.541426892894147 -4.54901110375005 -4.557162633877312
 2.75 -5.387902038581522 -5.385201965987081 -5.381243416365371 -5.376086851787921 -5.369748395898061 -5.362208713911138 -5.353436342614785 -5.343392460369222 -5.332041307107628 -5.31935098433655 -5.305301995136387 -5.28988263416192 -5.273097997642939 -5.254969073384908 -5.235532060769746 -5.214840110756672 -5.192959555883148 -5.170055270265936 -5.146287079602254 -5.121605861171035 -5.096112583834346 -5.069917248038912 -5.043127215817798 -5.015852660792242 -4.988218318173649 -4.960575544765774 -4.932770988967073 -4.904902950773268 -4.877065541780112 -4.849348445186391 -4.821892995797136 -4.794941870027123 -4.768342175904603 -4.742163603075311 -4.716464762806813 -4.691331207993085 -4.667024113159491 -4.643344714468046 -4.620332489723057 -4.598022838377147 -4.576578611537639 -4.556019571973381 -4.536242654121967 -4.517266074097427 -4.499166989698362 -4.482081780416573 -4.465836277446187 -4.450439923693302 -4.435957483786191 -4.422499104086044 -4.409901122698322 -4.398166769484697 -4.387391456075641 -4.377587605883644 -4.368631114117124 -4.360522187795035 -4.353429505762179 -4.347196898705289 -4.341793259169854 -4.337276161577763 -4.333679272245758 -4.330876219404726 -4.32887232321987 -4.327803365811785 -4.327499001278427 -4.32794369571807 -4.32924286725321 -4.331299076055492 -4.334067884371652 -4.337606326550536 -4.341889869071189 -4.346834610572077 -4.352460751881444 -4.358812546048836 -4.365774238377839 -4.373349006460056 -4.381601200210313 -4.390414851903195
 2.77 -5.197560879139949 -5.194783883173102 -5.190725799231495 -5.18544737047011 -5.178961491856485 -5.171246960170923 -5.162270034006737 -5.151990983770551 -5.140371351682651 -5.127382311777377 -5.113002219903588 -5.097225653725165 -5.080060382721618 -5.061533958188716 -5.04169154323924 -5.020590832803787 -4.998307953631683 -4.975015744291981 -4.950878995174573 -4.925857988491404 -4.900061698277824 -4.873603880394038 -4.846597522526731 -4.81915762419082 -4.791411136731355 -4.763708203325623 -4.735900598985382 -4.708087770559326 -4.680363926735744 -4.652818898045364 -4.625591286864465 -4.598918207418196 -4.572653415784165 -4.546858739896283 -4.521593649548904 -4.496941726401231 -4.473153703982068 -4.450035817694869 -4.427622674823135 -4.405947374536176 -4.385166157895239 -4.36529895786003 -4.346240039295624 -4.328006018979849 -4.310669125611049 -4.29436241981637 -4.27891163416048 -4.264323583154817 -4.250655903267349 -4.238026422932872 -4.226267682563867 -4.215370324561944 -4.205442953329896 -4.196476735284346 -4.188367018869081 -4.181104774569022 -4.174853994924905 -4.169467954548666 -4.164893090139563 -4.161210340501065 -4.158436496558526 -4.156455971377647 -4.155260170183817 -4.154990230382265 -4.155477861579123 -4.156713485603392 -4.158785476529846 -4.16160558070289 -4.165129896761417 -4.169411885664674 -4.174422930719162 -4.180088817606625 -4.186432064413118 -4.193486131659204 -4.201130822331297 -4.20938611191421 -4.218304698424877 -4.227770882447331
 2.79 -5.010258847329238 -5.007400422081962 -5.003239576173208 -4.997832273803008 -4.99119034121616 -4.983289806702434 -4.974095880596815 -4.96356716527978 -4.951663205177642 -4.938356486762921 -4.923626388554787 -4.907471781119558 -4.88990683707125 -4.870965951072215 -4.850699659833841 -4.829178312117324 -4.806483298734552 -4.782796132549051 -4.758288558477056 -4.732930193488671 -4.706836236609158 -4.680125718920345 -4.652918283562159 -4.625332055734319 -4.597494332698153 -4.569757303778605 -4.541976060366391 -4.514249345920351 -4.486672685969985 -4.459333118118201 -4.432370282044273 -4.406014659507031 -4.380120734348302 -4.354750732496576 -4.329958001970986 -4.305824232885528 -4.282595947453602 -4.260076109992854 -4.238299016930347 -4.217294486808077 -4.19721346028884 -4.17807344016248 -4.159765961352518 -4.142305640923206 -4.125761538086977 -4.110261894212373 -4.095634702832399 -4.081884019653386 -4.069062532564334 -4.057285461646771 -4.046381159185165 -4.036349609677879 -4.027275929848707 -4.019177128659005 -4.011934517320449 -4.005535519308427 -4.000142720376092 -3.995604028569102 -3.991883604241062 -3.989035250069709 -3.987096251073826 -3.985946524630943 -3.985570860495852 -3.986116610819911 -3.987402140171229 -3.989420305555705 -3.992274756438953 -3.995865124769182 -4.000143125000987 -4.005179104120132 -4.010923851669332 -4.017311349775039 -4.024367823175319 -4.032116399248754 -4.040457758044493 -4.049385862313405 -4.058968127540413 -4.069086471977984
 2.81 -4.825831945968779 -4.822889355782644 -4.818619110582576 -4.813076505576855 -4.806268448242579 -4.798172878325851 -4.788748757842013 -4.777954711075915 -4.765749854582237 -4.752104717185852 -4.737005869982246 -4.720453546337995 -4.702469031891299 -4.683094434552582 -4.662390444505171 -4.640434404206034 -4.61731754838662 -4.593229284053778 -4.568349410490774 -4.542656059258404 -4.516271414196229 -4.489320991423926 -4.461927449342753 -4.434212398637176 -4.406307742276604 -4.378561185517318 -4.350834265904533 -4.323225753274645 -4.295828719757678 -4.268731399779898 -4.242068520066657 -4.216067279645454 -4.190584429849211 -4.165676034319816 -4.141394879011909 -4.117818592196933 -4.095186184467496 -4.073303748741997 -4.052199440269582 -4.031901066635435 -4.012555407766394 -3.99417438593694 -3.976651155775541 -3.959996954271424 -3.944276650781695 -3.929614257038953 -3.915837017159284 -3.902946247650748 -3.890995107422345 -3.880092927793449 -3.870071262503785 -3.860919237723935 -3.852732352066375 -3.845516296597114 -3.839157744847909 -3.833637332829094 -3.829118819043053 -3.825440154498341 -3.822583132724473 -3.82059860978744 -3.819502154305908 -3.819190137468189 -3.819639203049967 -3.821000917432817 -3.823095849623519 -3.825916151274233 -3.829553976703515 -3.833920702918224 -3.838963659636327 -3.844739319310657 -3.851225777153592 -3.858342161162755 -3.866113302147703 -3.874563063757639 -3.883587542510197 -3.893194867821306 -3.903439732036167 -3.914212480461361
 2.83 -4.644146272332308 -4.641115491786273 -4.63673147027798 -4.631045723988719 -4.624064491584809 -4.615759754217778 -4.606092265524585 -4.59501542162788 -4.582490871136315 -4.568489265144887 -4.55299884723534 -4.536028493476633 -4.517604042425433 -4.497777815126708 -4.476617735114366 -4.454214148411969 -4.430666063533535 -4.40617202148442 -4.380917565762285 -4.354892902358181 -4.328224499757713 -4.301045098942343 -4.273482173390798 -4.245658559080622 -4.217710954489842 -4.189982200598816 -4.162338300892207 -4.13487907136115 -4.107696910505571 -4.080876579336718 -4.05455045137987 -4.028942542677278 -4.003906461791304 -3.979498319807813 -3.955767530339803 -3.932786439531296 -3.910788506061497 -3.889579431149252 -3.869184398557784 -3.84962789459976 -3.831051368142689 -3.813463380614644 -3.796756956010356 -3.780938320897693 -3.766071094424494 -3.752272418325859 -3.739370396931811 -3.727372237175435 -3.71631387860146 -3.706309073375322 -3.697183156292699 -3.688940164789594 -3.68165761895292 -3.67534665153164 -3.669878617948484 -3.665253796312244 -3.661624417430684 -3.658830734824065 -3.656844854739346 -3.655726556165026 -3.655492910846689 -3.656018713303265 -3.657310170844011 -3.659498383586274 -3.662409644473998 -3.666031469297063 -3.670466226711422 -3.675607728260106 -3.681419538395085 -3.687954864500029 -3.69518167691398 -3.703021698955975 -3.711514326950629 -3.720664010254706 -3.730386521284699 -3.740667225545477 -3.751576011659961 -3.763005191399912
 2.85 -4.465095253223974 -4.461972737122842 -4.457467912581745 -4.451630496721207 -4.444464429355484 -4.435939532992744 -4.426011032835269 -4.414634986779714 -4.401769455417401 -4.387390122034649 -4.371486322613158 -4.354074205830455 -4.335189163060378 -4.314890808373633 -4.293261008538405 -4.270395623021058 -4.246408333986883 -4.221502116300957 -4.195875527529076 -4.169523117938768 -4.142582000500444 -4.115188030888625 -4.087472097483289 -4.059563201371374 -4.031596216348368 -4.003913998920079 -3.976385998304527 -3.949110166434021 -3.922176877957392 -3.895669940242402 -3.869718213378357 -3.844542350178913 -3.819992506185103 -3.796123519668565 -3.772980651635043 -3.750631845828105 -3.729305988733135 -3.708806089581605 -3.689155320355613 -3.67037353579275 -3.652599043391258 -3.635835443415532 -3.619975198901957 -3.605021675665114 -3.591035522304335 -3.578126170210693 -3.566128393574347 -3.555037529392343 -3.544902457476847 -3.535810070463818 -3.527609363822173 -3.520282995863433 -3.513923397751882 -3.508528093515242 -3.503971400055907 -3.500262967162734 -3.497529127523407 -3.495628946737435 -3.494533963329722 -3.494285468764839 -3.494924207461896 -3.49631388681015 -3.498449787185283 -3.50147076196643 -3.505204587553918 -3.509634813387816 -3.514862001967241 -3.520793548870493 -3.527376012776017 -3.53466979548423 -3.542645761940211 -3.551223020257317 -3.56043213174171 -3.570285410917833 -3.580699735554863 -3.591663846694169 -3.603237438677767 -3.615314789177859
 2.87 -4.288576657098343 -4.285356800461853 -4.280725286441592 -4.274726383064932 -4.267363121254494 -4.258602254828308 -4.248398140500025 -4.236702117879141 -4.223473899471301 -4.208691600678599 -4.19235182979996 -4.174474648031556 -4.155107219467276 -4.134318731099262 -4.112201732818488 -4.088864247415438 -4.06442973058082 -4.039111710906393 -4.01311430988585 -3.986443201915813 -3.959242044296907 -3.931650247234959 -3.903804253842288 -3.875834960139128 -3.847877745055174 -3.820273820431265 -3.792894461021213 -3.765837364493777 -3.739190851434813 -3.713035015349589 -3.687497632665282 -3.662790492733676 -3.638766277834052 -3.615474713176305 -3.59295677690428 -3.571278060099344 -3.550658916784226 -3.530903193927093 -3.512030161445921 -3.494057102213146 -3.477113992060625 -3.461204539784898 -3.446218517152793 -3.432155638907381 -3.419072582774255 -3.407083079468234 -3.396010352700411 -3.385844659185627 -3.376644638650371 -3.368495103841101 -3.361235580533021 -3.354847077539344 -3.349422226721024 -3.344955082997004 -3.341332464354975 -3.338536001862701 -3.336718939679862 -3.335728695070521 -3.335531478416146 -3.336169243229289 -3.337677626167854 -3.339929647050058 -3.342922178870052 -3.346784617814243 -3.351347343278311 -3.356599857885003 -3.362626317502636 -3.369346871264425 -3.376712641588569 -3.384769644199203 -3.393484328148148 -3.402805575837562 -3.412733733043472 -3.423298308940199 -3.434403386125735 -3.446049230648081 -3.45829426203254 -3.471027303310038
 2.89 -4.114486222835695 -4.111162990888231 -4.106395731207325 -4.100226192696153 -4.092652837347747 -4.083639980245157 -4.073138439561645 -4.061101316560916 -4.047487545597385 -4.032277474116489 -4.015474682655038 -3.99710925484162 -3.977236837397052 -3.955938850134887 -3.933320055961985 -3.909501050879141 -3.884615303981797 -3.858884697460812 -3.832522906603315 -3.805544179793667 -3.778098528514488 -3.7503303173478 -3.722378773976271 -3.694376299184582 -3.666459936860903 -3.638969023998516 -3.611774080697552 -3.584972970166911 -3.558651048726302 -3.532886855808474 -3.507801373961608 -3.483602388851906 -3.460142549266362 -3.437465897115753 -3.415611747437837 -3.394638358400786 -3.374761991306858 -3.355784040596317 -3.337721353851619 -3.320586551801881 -3.304506768327623 -3.289478090465844 -3.275395018415369 -3.262246715542578 -3.250094938387424 -3.239040326669867 -3.228916243296628 -3.219705994368368 -3.211458229187259 -3.204262920264961 -3.197955683331058 -3.192528237341927 -3.188055134490083 -3.184531010214007 -3.181843893208464 -3.179987925435368 -3.179091612135148 -3.179016341838699 -3.179720426379885 -3.181259350908642 -3.18364738390469 -3.186776227191864 -3.190630335953116 -3.195335628746156 -3.200731677519796 -3.206811487630996 -3.213652317862643 -3.221164620442073 -3.229307421060347 -3.238132298892351 -3.247605536617663 -3.257663050442286 -3.268322110121217 -3.279595868981891 -3.291395023948518 -3.303732385567359 -3.316645938032905 -3.330031649215064
 2.91 -3.942709784808086 -3.93927682296893 -3.934364441698172 -3.928011820745006 -3.92021299313648 -3.910931215177644 -3.90011204645174 -3.887709889820422 -3.873684031424014 -3.858019280681809 -3.840727880292402 -3.821848306234089 -3.801448127765284 -3.77962388742502 -3.756489471033489 -3.732178897692647 -3.706838739786893 -3.680698172983815 -3.653979906235008 -3.626708381776987 -3.59903549513218 -3.571113895110029 -3.543083913808173 -3.515079066613771 -3.487238522204906 -3.459893422552149 -3.432921252920233 -3.406414901869875 -3.380457741259755 -3.355122536248646 -3.330530895297707 -3.30688025017297 -3.284023165948002 -3.262001131006771 -3.24084655704672 -3.220615479082044 -3.201517055447238 -3.183351667800838 -3.166132121129451 -3.149867543752029 -3.13467947732444 -3.120562206844311 -3.107408720656184 -3.095205080456993 -3.084003891301859 -3.073916631610239 -3.064753473172427 -3.056517661156434 -3.049245804115248 -3.043023393994504 -3.037687356140556 -3.033234769309008 -3.029720665673663 -3.027158120835969 -3.025425633834912 -3.024514077157439 -3.02455110674937 -3.025401512026863 -3.02702239588841 -3.029471284727412 -3.032753768445336 -3.036762140465471 -3.041484777747312 -3.047047370801583 -3.053284413705909 -3.06018701412119 -3.067842143308635 -3.076158656147562 -3.085086971153886 -3.094681440499401 -3.104918020031815 -3.115714059295602 -3.12709862155366 -3.139091253809811 -3.151597636832158 -3.164614085177337 -3.17819916721565 -3.19224601515714
 2.93 -3.773130423893814 -3.769579847767926 -3.764512529218446 -3.757962328812017 -3.749923840574771 -3.740352191992487 -3.729194514010763 -3.716400211035229 -3.701934710931797 -3.68578825502695 -3.667979658108058 -3.648560778423755 -3.627612097684357 -3.605241271062319 -3.581578897192775 -3.55677131817411 -3.530974759568605 -3.504430650403162 -3.477366713170086 -3.449816623827962 -3.421940521802613 -3.393891249988135 -3.365812774748071 -3.337839715916635 -3.310109186800101 -3.282951154178281 -3.256242068306128 -3.230070632915504 -3.204520015217063 -3.179658415902302 -3.155600469145759 -3.132541602607403 -3.11032901743519 -3.089001048267805 -3.068586243237618 -3.04913555397384 -3.030851905605902 -3.013535956767073 -2.997192839598308 -2.981832149752368 -2.967567866398185 -2.954391432225529 -2.942189063449949 -2.930962759818033 -2.920741644612958 -2.911635784660411 -2.903462130334816 -2.896221595565937 -2.889943497845852 -2.884716408236309 -2.880374001376481 -2.876905855491141 -2.874375502399272 -2.872784277523104 -2.872021169897643 -2.872063702180645 -2.873054880663115 -2.874844435280287 -2.877390159623159 -2.880751170950553 -2.884933760201745 -2.889828092009664 -2.89543112471471 -2.901860230379165 -2.908949554802238 -2.91668319753578 -2.925154821900641 -2.934274435003749 -2.943997937755863 -2.954366644890071 -2.965363924981037 -2.976909830465006 -2.989026437660601 -3.001732226790415 -3.014940652003433 -3.028651041398319 -3.042905867047544 -3.057614355022409
 2.95 -3.605631474118845 -3.601955939488139 -3.596721848200121 -3.589962401611452 -3.581664124713833 -3.571782216134155 -3.560259688134665 -3.547047406613173 -3.532113011103288 -3.515454534774698 -3.497101194433468 -3.477117900522413 -3.455597627121487 -3.432666281948232 -3.40846498635829 -3.38315622534595 -3.356906577544773 -3.329967845228291 -3.302574074310748 -3.274768924347947 -3.24671481853817 -3.218569743723175 -3.190478560389307 -3.162576232668704 -3.134999368340592 -3.108071328832734 -3.081669599222962 -3.055882138240859 -3.030784438269592 -3.006443835347854 -2.982967469171996 -2.960544743098313 -2.939022564145495 -2.91843361299726 -2.898801824005202 -2.880173865191803 -2.862745068253695 -2.846314418565122 -2.830886155181637 -2.816463560844057 -2.803157741982658 -2.790952178721648 -2.779741054883914 -2.769507367996075 -2.760297529293808 -2.752200043727531 -2.745044109968378 -2.738814080414549 -2.733553971197995 -2.729342212191485 -2.726002627016047 -2.723538273048828 -2.722006421431341 -2.721404277078165 -2.721619208686068 -2.722637618743609 -2.724580283541188 -2.727319313181622 -2.730807671591194 -2.735090536531235 -2.740183869610264 -2.745977176296651 -2.752465265931879 -2.759754631744391 -2.767694730864028 -2.77627109433712 -2.785569107142194 -2.795496248206367 -2.806017690422389 -2.817164280666423 -2.828921939816502 -2.841219102771748 -2.854072378472341 -2.867499139920251 -2.881410254200778 -2.895801662504888 -2.910738180152405 -2.92610405661603
 2.97 -3.440096704623077 -3.436285207438171 -3.430873398170161 -3.423886298939399 -3.415310515670973 -3.405095828094862 -3.393182279746081 -3.379521937964891 -3.364088453897025 -3.346887402493944 -3.327960682513143 -3.307387196518492 -3.285277110880621 -3.261770215777345 -3.237024745194155 -3.211214626924751 -3.184520272571635 -3.157201287546776 -3.129500801072346 -3.1014682561815 -3.073271989719282 -3.045069802343584 -3.017009778526202 -2.989225596553987 -2.961850398530117 -2.935205670375459 -2.909165481830053 -2.883815276454731 -2.859225691632869 -2.835458838572253 -2.812618552307136 -2.790884921700417 -2.770104349446008 -2.750303002071359 -2.731502299940187 -2.713742727255379 -2.697212922062114 -2.681711376251195 -2.667236075562594 -2.653790879589255 -2.641473371781114 -2.630278779449411 -2.620081923771229 -2.610879859794357 -2.602695226442403 -2.595641126520254 -2.589521856719809 -2.584336507626078 -2.580110403723604 -2.576926973403249 -2.574621388969343 -2.573174556647218 -2.572651436591152 -2.573055922892699 -2.574265373589469 -2.576259550674336 -2.579179330105102 -2.582871991814643 -2.587301209721521 -2.592511551741119 -2.598525749797282 -2.605224609834491 -2.612595061830597 -2.620758519810117 -2.629560761858101 -2.638980590134627 -2.649099760889889 -2.659843824479927 -2.671154345383021 -2.683086972216743 -2.695609647755699 -2.70865325894998 -2.722238146944346 -2.736384227098135 -2.750997389005953 -2.766084906519128 -2.781693157767988 -2.797716035184924
 2.99 -3.276394426667537 -3.272438733039931 -3.26683536075872 -3.259606152682658 -3.250731165639331 -3.240158530425274 -3.227824921806144 -3.213686638516902 -3.197721563262026 -3.179945702715774 -3.160417927522467 -3.139231092296817 -3.1165124256243 -3.092419920061556 -3.06712729213688 -3.040821222350708 -3.013696745176205 -2.986020889059903 -2.958043136422393 -2.929819423659096 -2.901522481141115 -2.873312233216164 -2.845336048209578 -2.817724648425434 -2.790612230147746 -2.764310603641796 -2.738694013155549 -2.713842116921217 -2.68982310715692 -2.666692630068514 -2.644547995851531 -2.623563738693292 -2.603582376775181 -2.584625122275059 -2.566708461369898 -2.549869044238557 -2.534286785064795 -2.519760452040457 -2.506283217368891 -2.493855497268592 -2.482571531977071 -2.472420095754994 -2.463274636890536 -2.455127777704065 -2.448014164553043 -2.442014897837271 -2.436966532004401 -2.432836895555796 -2.429670361052692 -2.427535995122719 -2.426276488466769 -2.425865695866238 -2.426375676190644 -2.427790522405644 -2.430003471581458 -2.432996224901718 -2.436891647672749 -2.441553029333319 -2.446930253464828 -2.453082677802014 -2.460011174244121 -2.46762075886661 -2.47588283193338 -2.484927467909541 -2.494582015474749 -2.504851337537112 -2.515797361247694 -2.527350968015634 -2.539462473523878 -2.552171157745576 -2.565454624961114 -2.579245253775855 -2.593565087138553 -2.608419882360496 -2.623740081135366 -2.639510239559872 -2.655782498155125 -2.672467251888832
 3.01 -3.114394825415451 -3.11028646161012 -3.104476921481147 -3.096987868601416 -3.087792720671315 -3.07683421951887 -3.064050751099904 -3.049400815498204 -3.032870136925739 -3.014489303722902 -2.994331178358788 -2.972509007431509 -2.949168461668546 -2.924482645927144 -2.89864513919477 -2.871856814589592 -2.844322239361045 -2.816319004890428 -2.788100766691586 -2.759733094411641 -2.731386941831819 -2.703225736868332 -2.675393471573354 -2.648021132136101 -2.621237598883974 -2.595347646283844 -2.570224072943398 -2.545942801612658 -2.522563399185572 -2.500137916701763 -2.478757429348398 -2.458587576462225 -2.439469241531743 -2.421417902199537 -2.404444340264794 -2.388580181685986 -2.374000246583751 -2.36049950924396 -2.348069438121001 -2.336700275841278 -2.326492799206935 -2.317420049199817 -2.309370050985677 -2.302318863918647 -2.296297961545977 -2.291391841613056 -2.287432616068712 -2.284391791070842 -2.282302786992338 -2.28124628842735 -2.281046254197874 -2.281686587360732 -2.283237075214874 -2.285684699309088 -2.288911955450094 -2.292910143711043 -2.297790788440445 -2.303421958271525 -2.309767316132018 -2.316860259254462 -2.324715919186922 -2.33323278180424 -2.342390087319791 -2.352305110297746 -2.362826369665887 -2.373930988728976 -2.385707115182679 -2.398071381128114 -2.410977153086946 -2.424463202017161 -2.438507063329427 -2.453038446904138 -2.468088027109118 -2.483658262818008 -2.499669337429358 -2.51611934888645 -2.533055869697852 -2.550385416958718
 3.03 -2.953980176235991 -2.949706038664359 -2.943677756042637 -2.935908602634492 -2.926368556984608 -2.9149956119188 -2.901729914544164 -2.886532286249247 -2.869402342704257 -2.850384043861284 -2.829568683954584 -2.807091301500858 -2.783116159299619 -2.757837634433551 -2.731464878268953 -2.704212126456209 -2.676298068930313 -2.648004769911468 -2.619594637905719 -2.591135895705666 -2.562802580391258 -2.53475590333064 -2.507138650181092 -2.48007829089006 -2.45369933969627 -2.428298675130939 -2.403746890019104 -2.380112481481038 -2.357449180933813 -2.33580414409297 -2.315260110974312 -2.295977015895864 -2.277790307479964 -2.260710878655493 -2.244745176660312 -2.229918673043822 -2.216396753669745 -2.203977488719071 -2.192646282693206 -2.182386034417346 -2.173296797044039 -2.165351668057015 -2.158429839275211 -2.152507326857075 -2.147619911305118 -2.143839717470742 -2.141001464559337 -2.139073126135682 -2.138088300129651 -2.13812551884222 -2.139006978951817 -2.140717921521013 -2.143329142003546 -2.146817630251738 -2.15106853052426 -2.156081211494318 -2.161961346258217 -2.168567402344359 -2.175873701722673 -2.183915730814476 -2.192701200502812 -2.202132186143246 -2.212183987575169 -2.222974799133584 -2.23435542966142 -2.246305712522392 -2.258903675614374 -2.272070821383386 -2.285762526838101 -2.300021813565015 -2.314819687744161 -2.330090830165503 -2.345857566245945 -2.362129376047009 -2.378832494293188 -2.395950990390998 -2.413547958448736 -2.431515097296958
 3.05 -2.795038055294223 -2.790587290507516 -2.784323500929001 -2.776253021490718 -2.76634158155423 -2.754524354910751 -2.740739979781287 -2.724959438816788 -2.707193499098364 -2.687505852137493 -2.666010293876281 -2.64286065468776 -2.618245989376207 -2.592380237177514 -2.565487971759599 -2.537800001222871 -2.509544428100724 -2.481011349360115 -2.452465356402175 -2.423980755062902 -2.395731355613905 -2.367875902763233 -2.340554375656277 -2.313888827876755 -2.287999487447784 -2.263173676833054 -2.239278322938085 -2.21637542711161 -2.194513105147073 -2.173730577284214 -2.154103248210824 -2.135783177064602 -2.118602507435182 -2.102567617366275 -2.087676119358 -2.073950240369356 -2.061549961820898 -2.050267019597555 -2.040088314051676 -2.030991340006253 -2.023074816758362 -2.016297338082836 -2.010544352236135 -2.005794291960492 -2.002065414488276 -1.999446901546641 -1.997755749362421 -1.996969358667335 -1.99711469470345 -1.998262337228982 -2.000247470524382 -2.003043313398768 -2.006729869196691 -2.011269865805255 -2.016567515661588 -2.022594805760701 -2.029478477663734 -2.037075017506607 -2.045352006009065 -2.054340938484184 -2.064056464848298 -2.074393099631378 -2.085338041987895 -2.097006035708167 -2.109240449230185 -2.122028635651971 -2.135446052744456 -2.149412372964904 -2.163886903470881 -2.178905556134821 -2.194452017559147 -2.210455429092031 -2.226928006843742 -2.243897151703648 -2.261275289357864 -2.279060510307565 -2.297297269887983 -2.315896198288105
 3.07 -2.637458914204673 -2.632818898887596 -2.62630261806103 -2.617907777303822 -2.607595876768077 -2.59529856117927 -2.580958619836385 -2.56455629661207 -2.546119419952828 -2.525733292879235 -2.503534432986177 -2.479702542443138 -2.454450827994512 -2.428011260959955 -2.400628107234788 -2.372544627290425 -2.343998416174874 -2.315287293513268 -2.286678193508474 -2.258245734941738 -2.23016486117342 -2.202588950143781 -2.175655594373851 -2.149480180966377 -2.124175181606855 -2.100019772564654 -2.076876294694232 -2.054798683436468 -2.03382891882008 -2.013996425463184 -1.995372052574952 -1.978097083957415 -1.9620009280074 -1.947084617718599 -1.933339590683809 -1.920782979097306 -1.909565579757415 -1.89948331406923 -1.890515758047528 -1.882632842319889 -1.875924752129985 -1.87036833734112 -1.865826912439954 -1.862281066540478 -1.859755693388232 -1.858321211364747 -1.857805973492278 -1.858186007438789 -1.859483675523219 -1.861763004721053 -1.864868836670178 -1.868769027677067 -1.87353354872329 -1.879139375472346 -1.885487128276861 -1.892544422186146 -1.900430546954117 -1.909017817047617 -1.918261201655119 -1.928200904695866 -1.938842484829409 -1.950091785465598 -1.961930144775025 -1.974456835699931 -1.987546085965586 -2.001160128092168 -2.01539267940715 -2.030148382058211 -2.045396303026663 -2.061168764141467 -2.07744824209377 -2.094167498452062 -2.111346019677899 -2.128995817142257 -2.147033207142494 -2.165465960919978 -2.184332834678348 -2.203550739602454
 3.09 -2.481127648538735 -2.476284389503493 -2.469493803302643 -2.460749796141116 -2.450004988936221 -2.437190187317761 -2.422254501628155 -2.405190636922597 -2.386046792969234 -2.364934014249378 -2.342015459957731 -2.317499454002671 -2.29162052500654 -2.26463294630599 -2.236798345952367 -2.208372386712129 -2.179602846067316 -2.150789936216077 -2.122201574073237 -2.093915111270936 -2.066101144159319 -2.038908063807307 -2.012468586003424 -1.986889141256706 -1.962276414797705 -1.938897726579559 -1.916609831279169 -1.89546015829847 -1.875479871765812 -1.856694440537439 -1.839163538199097 -1.823021213067772 -1.808092868193535 -1.794373651361549 -1.781847615094215 -1.77052713665346 -1.760563908043203 -1.751735946011979 -1.744027842055734 -1.73741560242083 -1.731970038107209 -1.727669404871794 -1.724377123232075 -1.722076248469934 -1.720777340635684 -1.720559894552379 -1.721250509820322 -1.722810990821893 -1.725278496726598 -1.728709171496431 -1.732947053891508 -1.737966437476016 -1.743818920624466 -1.750499126528279 -1.757895713202703 -1.765985973494074 -1.774889105087452 -1.784457680514606 -1.794669177162404 -1.805551397281587 -1.817119667995954 -1.829268791311973 -1.841988534128819 -1.855380238248871 -1.869306950388657 -1.883743572190275 -1.898769680233323 -1.914311316047296 -1.930316306124528 -1.946830921933648 -1.963829949933585 -1.981255371588134 -1.99911822338109 -2.017432266831976 -2.036124818512362 -2.055190670062815 -2.074677008210473 -2.094487174787268
 3.11 -2.325916429988396 -2.320854114169006 -2.313767688625311 -2.304645060168393 -2.293431490456402 -2.28005834599467 -2.26448281813583 -2.246716943079968 -2.226831321874795 -2.204967880415845 -2.181319049446707 -2.156121934559279 -2.129636086194062 -2.102137859640488 -2.073903735037281 -2.045203057372873 -2.016288456485845 -1.987463297065442 -1.958995698652116 -1.930962135638132 -1.903525547268248 -1.876830827640442 -1.851001005706717 -1.826135995273973 -1.802330395004971 -1.779843168419363 -1.758523853894824 -1.738409384668277 -1.71952378883722 -1.701882779361149 -1.685540184063106 -1.670620305631346 -1.656943931621123 -1.644501374456608 -1.633269931432961 -1.623257014718532 -1.614606691357229 -1.607092983271048 -1.600700527262763 -1.595398985018801 -1.591268053112311 -1.588258693006417 -1.586255081057675 -1.585226968519754 -1.585193281547319 -1.586215311200174 -1.588123233447613 -1.590894129173043 -1.594547094178863 -1.599140739191611 -1.604516889867386 -1.610655696797572 -1.617609175514853 -1.625367226499556 -1.63381401518629 -1.642936401970954 -1.652844382218063 -1.663407116268441 -1.674573339447294 -1.686394382072644 -1.698883269464176 -1.711928101952473 -1.725518464888689 -1.739764378654634 -1.754512728673309 -1.769761655419907 -1.785582554433266 -1.801883396327823 -1.818635626806048 -1.835881976671403 -1.85359050184181 -1.871700223363666 -1.890236297426417 -1.909204755377663 -1.928533703738899 -1.94821118422179 -1.968305793745105 -1.988702094452241
 3.13 -2.171684651999926 -2.166383996446815 -2.158977587742402 -2.149442563284735 -2.137720415449367 -2.123744701589458 -2.10748504403589 -2.08897425009742 -2.068314542060839 -2.045679857191162 -2.021294807731854 -1.995428920905074 -1.968366818911962 -1.940405288932941 -1.911835793128083 -1.882937188637494 -1.853969977581751 -1.825234717062382 -1.796998719162401 -1.769333270946894 -1.742395604463658 -1.716322176743914 -1.691225959803077 -1.667197380641595 -1.644322351245871 -1.622844118589273 -1.602606014633199 -1.583637106328273 -1.565951245615612 -1.549556869428202 -1.534497569692387 -1.520888803329467 -1.508548082257421 -1.497460313392754 -1.487597068652492 -1.478954144956291 -1.471674104228732 -1.46553911340173 -1.460513404417153 -1.456572634229567 -1.453786624809197 -1.452117493145058 -1.451432091248274 -1.451705196155633 -1.452954389933317 -1.455240399680884 -1.458394077535461 -1.462388550676193 -1.467241221328941 -1.47300638677122 -1.479539399337432 -1.486804196424375 -1.494867500497021 -1.503697319094622 -1.513200064837111 -1.523351855431828 -1.534262543680582 -1.545803407487057 -1.557932999864565 -1.570691668944183 -1.584086997983248 -1.598017885374261 -1.612472214654183 -1.627559864514147 -1.643131168809596 -1.659177746570869 -1.675766832014224 -1.692828334553342 -1.710317328811294 -1.728271754633009 -1.746683417098245 -1.765466656535069 -1.784660298533881 -1.804268553961967 -1.824215168978626 -1.844505355050861 -1.865180618969646 -1.886149362866819
 3.15 -2.018270878701901 -2.012712570576796 -2.004957725037845 -1.994974250051611 -1.982700998688494 -1.968074429122826 -1.951082384632985 -1.931785833601539 -1.9103218495154 -1.886899500966011 -1.861782591649559 -1.835268330367209 -1.807669181025385 -1.779302232636055 -1.750472699317091 -1.721466820292629 -1.692546659893497 -1.66401334755768 -1.636126627830827 -1.608952320366817 -1.582638659928377 -1.557313336387768 -1.53307757472752 -1.510010705041253 -1.48818531253455 -1.46783475752593 -1.44879294544789 -1.431077606848036 -1.414694447390312 -1.399642817856326 -1.385958334146775 -1.373747117282994 -1.362824293408606 -1.353159823791305 -1.344730174824769 -1.337523868030702 -1.331681270061025 -1.326972612700221 -1.323365552867825 -1.320825722621092 -1.31942613915783 -1.319129834819424 -1.319797407094029 -1.321403508619984 -1.323956077189411 -1.327530255752044 -1.331946212419268 -1.337177950468399 -1.343244248347199 -1.350201469678648 -1.357890013265962 -1.366295113097903 -1.375455638354342 -1.385372783412135 -1.395937087851285 -1.407116086461418 -1.419037119248571 -1.431551341442334 -1.444638013503308 -1.458326501130931 -1.472625845271668 -1.487442242127569 -1.502756263165227 -1.51867271512512 -1.535063330031375 -1.551891365201953 -1.569252013259266 -1.58705841214125 -1.605274975112875 -1.623939550778168 -1.643030883092671 -1.662483781376445 -1.682320920327556 -1.702559250036084 -1.723115465998691 -1.743996639133721 -1.76524627579687 -1.786771667797437
 3.17 -1.865508226961833 -1.859670163532877 -1.851535387623318 -1.841063817750474 -1.828190757657875 -1.812863656315375 -1.795091267919239 -1.774968921892296 -1.75267345288409 -1.728455140771045 -1.702614750656681 -1.675483882871839 -1.647399902974948 -1.618697091752304 -1.589691715218407 -1.560676574616324 -1.531913086418079 -1.503696692325124 -1.47628213926881 -1.449724419410935 -1.424164070144352 -1.39971425409361 -1.376463039115675 -1.354478978300714 -1.333823569972939 -1.314714987691546 -1.296976810251708 -1.280618731685676 -1.265636211263956 -1.252018803496581 -1.239796368134497 -1.22906482017104 -1.21962908984353 -1.211461302634991 -1.204532279275988 -1.198826685746591 -1.194457113278495 -1.191226498357266 -1.18908066272474 -1.187992073381602 -1.188018782590098 -1.189123547876961 -1.191174542036474 -1.194147163133765 -1.198039474508262 -1.202919804777395 -1.208613107840467 -1.215099072882788 -1.222393944380015 -1.230548192102751 -1.239410691121369 -1.248964781811134 -1.259243849857554 -1.270251546262033 -1.28187481734781 -1.294095124766193 -1.307014345503098 -1.320522211885915 -1.334558661590695 -1.349179317649691 -1.364380828459233 -1.380077217787972 -1.396247074785505 -1.41299886399137 -1.430194985344451 -1.447817504192778 -1.465934311303752 -1.484487072874807 -1.503419970544498 -1.522781041404058 -1.542551758009428 -1.562669078393743 -1.583142556080334 -1.603997810096226 -1.625159534986143 -1.646620980827069 -1.668437393243326 -1.690509623422223
 3.19 -1.713238971414939 -1.707094890052076 -1.698545790367608 -1.6875410314125 -1.674016877582522 -1.657933768618336 -1.639332359605605 -1.618346140975119 -1.595198288502946 -1.570183593310598 -1.543641201865234 -1.515935225979875 -1.487427132813661 -1.458466944872128 -1.429381430007519 -1.400462991419143 -1.371972067653756 -1.344196902605993 -1.317379615518841 -1.291566710984169 -1.266885008943294 -1.243434614687619 -1.221291588859309 -1.200509027452061 -1.181135811811912 -1.163375768638139 -1.147044579984221 -1.132140953258891 -1.118649081227279 -1.106552142012137 -1.095867329095162 -1.086687321318427 -1.078815442885925 -1.072207913365199 -1.066836977689138 -1.062679686157858 -1.059854964440735 -1.058147783578585 -1.05750486998596 -1.057900415453638 -1.059388007151235 -1.061938087630016 -1.065402914825855 -1.069759302062399 -1.075011378054402 -1.081224466911285 -1.088233418140869 -1.095992126653345 -1.104534222765473 -1.113901092204985 -1.12395167611526 -1.134665621060227 -1.146077919029543 -1.158182267444023 -1.17087916916136 -1.184145002482134 -1.198082811156106 -1.212573794388833 -1.227578136848584 -1.243134118673606 -1.259240575479707 -1.275821508368199 -1.292851333934199 -1.310437784275295 -1.3284397570006 -1.346844485240198 -1.365733867654981 -1.385022818446925 -1.404676377369763 -1.424732669740131 -1.445182056449126 -1.465942953974357 -1.487052064392457 -1.508526335392082 -1.530278620287405 -1.552319608032131 -1.574693263234034 -1.597309526170013
 3.21 -1.561311132317475 -1.554831840488045 -1.545827373750432 -1.534240631672785 -1.520008099282982 -1.503114337068713 -1.483634020977588 -1.461749282417253 -1.437733098255542 -1.411927920820634 -1.384714397901247 -1.356486402746845 -1.327627334067892 -1.298501986036105 -1.269439588284773 -1.240734185909084 -1.212638569466503 -1.185430514977181 -1.159339253924426 -1.134400813255188 -1.110725815380628 -1.088399938176719 -1.067484324984904 -1.048019244612831 -1.03003864133514 -1.013731834894317 -0.9989064605016358 -0.9855492388381597 -0.9736352760558526 -0.963141383778745 -0.9540730291042179 -0.9465156446043883 -0.9402656283275741 -0.9352902137998909 -0.9315305400269605 -0.9289805714957309 -0.9277456381764413 -0.9276034955247043 -0.9285128044837414 -0.9304372014867583 -0.9334298284594729 -0.9374507828228245 -0.9423627274958166 -0.9481392108985736 -0.9547824069555464 -0.9623525350989413 -0.9706854102723135 -0.9797482429344093 -0.9895569290631787 -1.000160620160049 -1.0114235232544 -1.023307790908313 -1.035865961221532 -1.049090827836721 -1.062871089944952 -1.077193602291502 -1.092162865181921 -1.107652134488388 -1.123627741656397 -1.140123983711729 -1.15715594326778 -1.174619388533196 -1.192515393319876 -1.210932517051323 -1.229750554771361 -1.248948977153231 -1.268594190509078 -1.288627746799836 -1.308995733645523 -1.329750574335969 -1.350864337841951 -1.372279418826811 -1.394026117658496 -1.416104150422087 -1.438447988932805 -1.4610640207495 -1.483983879188666 -1.507135913338938
 3.23 -1.409570116085082 -1.402721581349642 -1.39321678440131 -1.380990675309552 -1.365990669714972 -1.348225818829378 -1.327818759435888 -1.305006563889047 -1.280116380114976 -1.253539541611508 -1.225698697448391 -1.197016392267484 -1.167894586282991 -1.138708275281723 -1.109787140623388 -1.081422189240915 -1.053855273640814 -1.027352071903586 -1.00212614768414 -0.9781987402123073 -0.9556641742933483 -0.9345923803085565 -0.9150294042158862 -0.8970008475506583 -0.8805259974263171 -0.8657810365352612 -0.852561893149737 -0.8408488011228226 -0.8306031898894775 -0.8217959744676833 -0.8144214354596757 -0.8085651990532661 -0.8040106270232732 -0.800714836733051 -0.7986360411361337 -0.7977425387779942 -0.7981444537979332 -0.7996242859310874 -0.8021294405105781 -0.8056230984698107 -0.8101587963449033 -0.8156904862772905 -0.8220856560164753 -0.8293099789229688 -0.8373744239713687 -0.8463313357536819 -0.8560198944827748 -0.8664060659960686 -0.8775089917594254 -0.8893688988712416 -0.9018570100667835 -0.9149304037227441 -0.9286559138620332 -0.9430034301588348 -0.9578842279439064 -0.97328157821015 -0.9892844676184698 -1.005780138503892 -1.022733798882006 -1.040182122455684 -1.058129498622137 -1.076496702480277 -1.095258364838427 -1.11451741222236 -1.134149016883707 -1.154128856808716 -1.174541635727397 -1.195314153123042 -1.216399664242151 -1.237840860104755 -1.259625627515167 -1.281691789073156 -1.304060593185556 -1.32674062407835 -1.349669231809177 -1.372847722280356 -1.396315997252369 -1.419991994357853
 3.25 -1.257846388384443 -1.250592848392789 -1.240536408191669 -1.227610818336592 -1.211776125062203 -1.193083400282353 -1.171708951590209 -1.147950762258349 -1.122195711238914 -1.09488828316375 -1.066486778344582 -1.037443472773222 -1.008173258121782 -0.9790579417429335 -0.9504239466701838 -0.922551461618192 -0.8956713709831092 -0.8700331748429768 -0.8458319389581375 -0.8230715347717084 -0.8018297094100975 -0.7821591156835606 -0.7640884220868234 -0.747628522799757 -0.7327864476880972 -0.7197197023042596 -0.7082180578881978 -0.6982484513683405 -0.6897721353626176 -0.6827371381795491 -0.6771450338194329 -0.6730602919756317 -0.6702761580359322 -0.6687329030840337 -0.6683889139011221 -0.6692147329675731 -0.6713114084647707 -0.6744553242770355 -0.6786004699937083 -0.6837015309113488 -0.6898128580360909 -0.6968915080861491 -0.7048001934944619 -0.7135032424115311 -0.7230189787083958 -0.7333814619798149 -0.7444439475476106 -0.7561725564642225 -0.7685820555164513 -0.7817175072294038 -0.7954380998706725 -0.8097224174547266 -0.8246188297475276 -0.8401064622714056 -0.8560898063101599 -0.8725574389144368 -0.8896039929073662 -0.9071094868904677 -0.9250460952498418 -0.9434456381626743 -0.9623176616040023 -0.9815703973538383 -1.001197513004581 -1.021291801968776 -1.041733843487207 -1.062502962637349 -1.083667280342167 -1.105168143379315 -1.126963004390672 -1.149091611892313 -1.171537060284863 -1.194243939864266 -1.217224316832977 -1.2404992233116 -1.264003567350954 -1.287731482944618 -1.311729980041923 -1.335923354561447
 3.27 -1.105953649653665 -1.098249272141046 -1.087585435755678 -1.073893041524388 -1.057159236257866 -1.03748550255074 -1.015113628781672 -0.9904120491134671 -0.9638318134932025 -0.9358660076523719 -0.907011213107058 -0.8777404971581202 -0.8484803328914161 -0.8196089991780342 -0.7914480306745748 -0.7642631378234475 -0.7382679068532001 -0.7136897197789018 -0.6907068944025436 -0.6693013943134867 -0.649533098888968 -0.6314359132946334 -0.6150229084851375 -0.6002858412047889 -0.5872199239882603 -0.5759688451613565 -0.5663105388418472 -0.5582037949403755 -0.5515931991614407 -0.5464317130044485 -0.542715223764862 -0.5404817445354322 -0.5395357742075166 -0.5398173174725089 -0.5412709948233605 -0.5438660025562205 -0.5477045927721802 -0.5525576033791486 -0.5583809180938424 -0.5651243864439248 -0.5728397737702569 -0.5814859212293255 -0.5909305757957855 -0.6011365302652001 -0.6121031032569055 -0.6238899192170786 -0.6363407084219608 -0.6494184869812818 -0.6631342568418681 -0.6775446457914533 -0.6925047974626928 -0.7079945513374071 -0.7240506727510283 -0.7406767928972968 -0.7577624488331862 -0.7752933634840771 -0.7933696556491938 -0.8118827700073021 -0.8307843471226741 -0.85012217345135 -0.869904641347679 -0.8900369290711625 -0.9105155707936206 -0.9314332766066542 -0.9526673525294607 -0.9742009505169671 -0.9961112384683277 -1.018323420235772 -1.040813815633817 -1.063605700448871 -1.086694526449209 -1.11001726139536 -1.1335991990509 -1.157448899193657 -1.18151010762736 -1.205773306193722 -1.230285512784969 -1.254974111356845
 3.29 -0.9536681729336953 -0.9454657257172077 -0.9341292203220783 -0.9195999182322572 -0.9019040268171299 -0.8812054393315973 -0.8578280349161691 -0.8322162985970616 -0.8048848812863287 -0.7763774697819974 -0.7472236467682354 -0.7179103808155354 -0.6888670263809207 -0.6604668538081775 -0.6330156093281207 -0.6067591550588833 -0.5818890190062325 -0.5586114150639396 -0.5370781030141627 -0.5172519185278883 -0.4991705031654057 -0.4828484043768322 -0.4682807255026837 -0.4554429957745034 -0.444315630315538 -0.4350285001414891 -0.4273529821613051 -0.4212286491780652 -0.4166099598899198 -0.4134274588911131 -0.4116646166730815 -0.4113705596256452 -0.4123361900382818 -0.4145041661015005 -0.4178063119083104 -0.4222257474558022 -0.4278416986468301 -0.4344406972918184 -0.4419678811106822 -0.4503739937348863 -0.4597152447096224 -0.469948849496137 -0.4809337094742014 -0.492637511944733 -0.5050674601325733 -0.5182757631894352 -0.532102436197019 -0.5465198901703054 -0.5615391620610408 -0.5772165247614076 -0.593396547107897 -0.610069433885398 -0.6272843358314857 -0.6450183796409474 -0.6631864979705346 -0.6817643794439485 -0.7008531886570815 -0.7203430461835119 -0.7401929885802563 -0.7604412283938009 -0.7811075841664152 -0.8020994204427474 -0.8233971477767295 -0.8451096927387791 -0.8671131179233313 -0.8893895919566805 -0.9120156895051741 -0.9349234212837425 -0.9580742340647852 -0.9815107506874243 -1.005217780067129 -1.029129907205729 -1.053288933201816 -1.077689845261563 -1.102274466709937 -1.127050687002359 -1.152052281736791 -1.177204722666264
 3.31 -0.8007406738993623 -0.7919838548745215 -0.7799056977456225 -0.7644660244400496 -0.7457487828691614 -0.7240007769283689 -0.6996357064972187 -0.6731803174394964 -0.6452181716033438 -0.6163353268213996 -0.5870850969109478 -0.5579648516741083 -0.5293979968980294 -0.5017401443551099 -0.4752766718032628 -0.4502304029861799 -0.4267644376336586 -0.4050568714619338 -0.3852328061740691 -0.3672332394603659 -0.3510722149988297 -0.3367430224556776 -0.3242242874858805 -0.3134759317337759 -0.3044606128337231 -0.2972976944108146 -0.2917443160816555 -0.2877357634552036 -0.2852141481336847 -0.2841071377135718 -0.2843995857866517 -0.2861240519411661 -0.2890746017630486 -0.2931806068372396 -0.298394504749111 -0.3046676190859845 -0.3120993794387612 -0.3204655014036586 -0.329718306584061 -0.3398053425925092 -0.3507810630527963 -0.3626006576022212 -0.3751224418939545 -0.3883251275995825 -0.4022107024117751 -0.4168275700471353 -0.432015150249196 -0.4477550987916068 -0.4640564174814834 -0.4809730241629531 -0.4983571827208886 -0.5161880630848499 -0.5345296412332248 -0.5533533391975833 -0.5725617550672695 -0.5921635329942072 -0.6122304631979523 -0.6326639319709901 -0.653428011684289 -0.6745655107931148 -0.6960787338431116 -0.7178877414766731 -0.7399831004395967 -0.7624603535880272 -0.7852015698957215 -0.8081863844616137 -0.831493488517717 -0.8550580394373437 -0.8788361007436825 -0.9028855021187177 -0.9271706294125144 -0.9516519946528721 -0.9763481860553629 -1.001271698033755 -1.026350991210836 -1.051607862429658 -1.077067524765186 -1.102659147536396
 3.33 -0.6468978829847112 -0.6375246201221874 -0.6246277886327851 -0.6082058008741278 -0.5884202252834214 -0.5656197363775259 -0.5403191047530367 -0.5131331170863804 -0.4847044861339374 -0.4556599907321663 -0.4265677957977561 -0.3979204923278044 -0.3701264474000041 -0.3435193841728612 -0.3183546118859439 -0.2948223458601431 -0.2730566474979801 -0.2532033642839382 -0.2353588897848269 -0.2194391436501855 -0.2054351916127324 -0.1933198054888452 -0.1830510331791011 -0.1745729686688504 -0.1678430820288561 -0.1629496994159831 -0.1596537430739433 -0.1578894313341106 -0.1575811886164038 -0.1586461554302261 -0.1610711883754981 -0.1648859401437601 -0.1698794395193595 -0.1759906513807223 -0.1831484567017307 -0.1913248625531807 -0.2006000021043564 -0.2107554446247084 -0.2217487454856366 -0.2335317861624056 -0.2461450442361732 -0.259546233396156 -0.2736130734419211 -0.2883037602858289 -0.3036297659556171 -0.3196404985971384 -0.3361790224772623 -0.3532201779869366 -0.3707854516444291 -0.38891443609874 -0.4074743101332112 -0.4264384086693163 -0.4458697927706643 -0.465746289647198 -0.4859811426596208 -0.5065546113240318 -0.5275664713168009 -0.5489184644796801 -0.5705626088251528 -0.5925435185420511 -0.6148733540014186 -0.6374695217626511 -0.66031869457992 -0.6835242614088735 -0.7069615674136305 -0.7306215739740978 -0.7545726686935694 -0.7787555354066766 -0.8031378141876493 -0.8277513113589219 -0.852590069500093 -0.8776002674572334 -0.9027989003525727 -0.9282039695945539 -0.9537589428882702 -0.9794525842463164 -1.005337524000029 -1.031339688811143
 3.35 -0.4918457295029066 -0.4817831208454093 -0.4679887624620163 -0.450518597127866 -0.4296360037904554 -0.4058120875697098 -0.3796716097580628 -0.3519152678205462 -0.3232415153949093 -0.29430072229174 -0.2656652144946108 -0.2378129641602511 -0.2111260796187251 -0.1859046553736459 -0.1623681421024097 -0.1406701766564575 -0.1209100320615599 -0.1031985875181434 -0.08760325840164374 -0.07401345626289046 -0.06239556882854114 -0.0527013700015484 -0.04487321986167636 -0.03884025466605756 -0.03454592684980717 -0.03206525502669066 -0.03116444398984086 -0.03174620471254386 -0.03373770434909051 -0.03707136623568719 -0.04170018989144531 -0.04767579101945163 -0.05477169150790662 -0.06292159943135722 -0.0720663090520226 -0.08217083082120169 -0.09331551138079419 -0.1052846635649107 -0.1180320164016049 -0.1315181151147149 -0.1457738111258182 -0.1607635120563247 -0.1763636817296863 -0.1925363301737555 -0.2092868336232732 -0.2266732445225159 -0.2445491315280917 -0.2628723795118937 -0.2816664795642279 -0.300985798997111 -0.320695701347737 -0.3407708163821539 -0.3612678900991106 -0.3821687047341156 -0.4033915187637014 -0.4249163269099032 -0.4468420901449583 -0.4690666856962382 -0.4915558670514111 -0.5143531239638532 -0.5374589124583187 -0.5607977848368524 -0.584374829684994 -0.6082689218782376 -0.6323673125887872 -0.6566665392926065 -0.6812270557767608 -0.70599508214708 -0.7309324948361295 -0.7560901566115223 -0.7814415065845486 -0.8069434802191724 -0.8326143493413651 -0.8584703221488121 -0.8844486832209837 -0.9105552535296022 -0.9368334104494886 -0.9632160177698097
 3.37 -0.3352602476663078 -0.3244308913256191 -0.3096566836041577 -0.291083777682295 -0.2691049130028178 -0.2443293152709796 -0.2174971964545893 -0.1893883747840963 -0.1607454147527001 -0.1322305971164717 -0.1044018388944954 -0.07770941336903014 -0.05249646008568654 -0.02902412485363204 -0.007466419745814967 0.01206381690078562 0.02950648048487636 0.04478406014053871 0.05786348873689739 0.06887697287773165 0.07788524290106924 0.08495241287873334 0.09016269061584214 0.0935868676502718 0.09530636925206437 0.0952463444227849 0.09365316589482653 0.09062196013065282 0.0862401273219815 0.080572491388895 0.07366771997889821 0.06548907446587471 0.05625231994899504 0.0460216052515241 0.03486241291954251 0.02280731922058976 0.009776284142198222 -0.004014058609669746 -0.01852143161227993 -0.03370059372791356 -0.04959743010574869 -0.06616964218388155 -0.08328991769145855 -0.1009277006509501 -0.1191000113805529 -0.1378484964967495 -0.1570275189169923 -0.1766094778625691 -0.196619238861615 -0.2171089937522863 -0.2379430206861226 -0.2590915041315824 -0.2806186248777536 -0.3025225800382811 -0.3246952530554736 -0.3471391337046281 -0.3699455680985597 -0.3930177786923688 -0.4163182842884163 -0.4398898000415539 -0.463743247464584 -0.487801084433972 -0.5120543051958348 -0.5366087503721708 -0.5613317769673811 -0.586234158375067 -0.6113696043851267 -0.636686571191138 -0.6621513113980582 -0.6878127840302408 -0.7136447545397679 -0.7396055548151272 -0.7657106031902225 -0.7919848044537403 -0.8183564798588714 -0.8448502271334064 -0.8714899504902069 -0.8982062606380641
 3.39 -0.1767743144172922 -0.165093898571441 -0.1492645591535791 -0.129557549737469 -0.1065254502467008 -0.08092591695474916 -0.05361430248505261 -0.02543967581109907 0.002832857743468864 0.03054559650473632 0.05717019244838184 0.08229796119951782 0.1056358520325205 0.1269744078708399 0.1461854852867699 0.1632045245012144 0.1780093993834155 0.1905616674506545 0.2008582398679186 0.2090608114475465 0.2152423506488201 0.2195000195775334 0.2219093839855102 0.2225803132700834 0.2215917404735253 0.2188719122824274 0.2146904090270283 0.2091327746804836 0.2022816468580739 0.1942275068163575 0.1850075394522452 0.1745753933020087 0.1631677605402153 0.1508367369785804 0.1376412920647372 0.1236272088809232 0.1087093641425634 0.09310380819676922 0.07683099502072999 0.05996061221999494 0.0424424210266503 0.02430608629737385 0.005683906511380066 -0.01340851623178807 -0.03296763621456122 -0.05305773410382297 -0.07351997695350043 -0.09434333820732554 -0.1155334677017468 -0.1371614016689895 -0.1590780127403004 -0.1812844199493622 -0.2038185287358756 -0.2266778809493468 -0.2497808848530534 -0.2731058451282129 -0.2967609928783688 -0.3206428356339757 -0.3447288173572094 -0.3690370484470149 -0.3936042157443742 -0.4183448525378237 -0.4432529785692241 -0.4684211700397887 -0.4937452496163646 -0.5192146864380041 -0.5448928761228027 -0.5707268407750359 -0.5966822689925859 -0.6228083758746807 -0.6490912130299371 -0.6754745085847356 -0.7019901171919187 -0.7286523400398304 -0.755393934861698 -0.7822318059453863 -0.8091960941434939 -0.8362347468838403
 3.410000000000001 -0.01597130898511434 -0.00335501187568088 0.01358624151465193 0.03441651723016559 0.05839985488044164 0.08461855764029824 0.1121159122497231 0.1399964090137855 0.1674879918025383 0.1939643580508967 0.2189399787585211 0.2420650984896469 0.2631053753729411 0.2819081111012967 0.2984012209316251 0.3125644836846293 0.3244192917445341 0.3339634110588046 0.3412222511378218 0.3463813550545405 0.3495452994440944 0.3508083345033821 0.3502723139905957 0.3480533152247327 0.3442441790850275 0.3387771600103635 0.3319183659986198 0.3237625486059734 0.3143943429461293 0.3039034276894998 0.2923196250623139 0.2796226408456679 0.2660155143744829 0.2515726285364082 0.2363445297706281 0.2203718380665967 0.2035671269626667 0.1861412935446465 0.1681338184442405 0.1495848958373962 0.1304574934425373 0.1107740625186988 0.09066221786352369 0.07015327781115666 0.04921939422999255 0.02782870252031078 0.00610847161175343 -0.0159186560393314 -0.03826867445269144 -0.0610023741271446 -0.0839785920437004 -0.1072015616688491 -0.1307056629580368 -0.1544932823592999 -0.1784853028171165 -0.2026692337764171 -0.2271398811868197 -0.2517969475070565 -0.2766254217096238 -0.3016500092856464 -0.3268978922499715 -0.3522846291464843 -0.377811975053695 -0.4035783815905356 -0.4294570869224472 -0.4554631657677044 -0.4816519794040355 -0.5079756356754954 -0.5343997589996459 -0.5609633703750196 -0.5876635373889005 -0.6144458942253861 -0.6413358116738035 -0.668351437137428 -0.6954333546425513 -0.7225938348478769 -0.7498665950542946 -0.7771880292149866
 3.43 0.1476115959114175 0.1612404959818745 0.1793157155418177 0.2011952702646136 0.2259345493065004 0.2524716153065372 0.2797650043865296 0.3068988861509538 0.333124183686853 0.3578636335637313 0.3807017858334261 0.4013531640299588 0.4196543951693865 0.4355148697496061 0.4489175917501562 0.459891388631994 0.4684978713372363 0.4747668442888919 0.4787629753905422 0.4806746860260152 0.4806369810589972 0.4787528088326471 0.4751482911691269 0.4699342933691337 0.4632019342113614 0.4549032059519167 0.4453091743237021 0.434507768535731 0.4225817012723976 0.4096208786926674 0.3956660004292347 0.3806801695875928 0.364875842745036 0.3483125599495933 0.3310537147188848 0.3131198140388918 0.2944515483626384 0.2752207116087986 0.2554925611601835 0.2352911178621531 0.2145740560209086 0.1933763534016881 0.1718097712268376 0.1498977941737705 0.1276352403728014 0.1049619214048567 0.08201352229903947 0.05881073153006966 0.03534083101557162 0.01153608611320589 -0.01247271438234154 -0.03667016824254254 -0.06112074980837612 -0.08580984999384178 -0.1106552962896741 -0.1356572627672188 -0.1609096200825197 -0.1863215354805972 -0.2118542827999335 -0.2375630324771691 -0.2634606615520241 -0.2894639636724365 -0.3155796690999413 -0.3419062747152859 -0.3683235440242925 -0.3948349771639768 -0.4215109709089333 -0.4482909986779751 -0.4751462905410673 -0.5021294932265334 -0.5292226901285639 -0.5563739613150149 -0.5836100735355192 -0.6109622302299149 -0.6383584015370003 -0.6658112743036053 -0.6933624120940314 -0.7209457151998082
 3.45 0.3144761812916368 0.3291688659620302 0.34834274381297 0.3711032701575583 0.3962984537117196 0.4227335765941458 0.4493226343262222 0.4751591558319577 0.499551983437887 0.5219976128729593 0.5421614332684266 0.5598411371576928 0.5749466904761684 0.5874528325610866 0.5973982761513126 0.6048602273871184 0.6099317558099475 0.6126882643621414 0.6131939393866448 0.6116912206266791 0.6082958512253782 0.6031437977254042 0.5963623900685047 0.5880590215950567 0.5783470590435407 0.5671687925499906 0.5547951056473837 0.5413114552649887 0.5268138217276546 0.5113741787550348 0.4950387534607676 0.477768256351581 0.4597751113263309 0.4411140656749675 0.4218422500774315 0.4019814086024702 0.3814526887063625 0.3604571512315671 0.3390310704052748 0.3172110538378599 0.2949366125212443 0.2722474608271455 0.2492584565052178 0.2259888206810814 0.2024252578542294 0.1785052658958186 0.1543678960463186 0.1300303029130321 0.105468744467486 0.08062543204265538 0.0556236903300551 0.03047494737667034 0.005121554581716481 -0.02042876330675192 -0.04610627819542579 -0.07189504864948937 -0.09790031989656178 -0.1240278338308354 -0.1502494290174043 -0.1766132606967998 -0.2031245807897442 -0.2297208479021116 -0.2563994073301252 -0.283256171065779 -0.3101840978025052 -0.33718301294107 -0.364309938595758 -0.3915252636007711 -0.4187941835169324 -0.4461613306386427 -0.4736195440011359 -0.5011271093880083 -0.5286911793390523 -0.5563516031583999 -0.5840391669229756 -0.6117667734912615 -0.639574822512408 -0.6673994904356686
 3.47 0.4851640276431421 0.5009211684962001 0.5210627866867936 0.5444167671780553 0.569634228258173 0.5954256015403336 0.6206986519626572 0.6446029577881243 0.6665300006044834 0.6860772053241453 0.7030047601840712 0.7172010367456281 0.7286518598944545 0.7373964078402722 0.7435306221167108 0.7471700175810874 0.7484490424141752 0.7474636781199484 0.7443085795252875 0.7392346547796711 0.7323633853548213 0.7238394060443314 0.7137986649632415 0.7023540435475946 0.689612746553931 0.675524872058757 0.6603543214579508 0.6441877394661422 0.627110014116016 0.6092055767575681 0.5905075020573118 0.5709831279974171 0.5508157658747734 0.5300898603000004 0.5088281791963771 0.4870714937986964 0.4647351586520374 0.4420077716104576 0.4189212338355981 0.3955103297951812 0.3717271172614343 0.3475944573094001 0.3232167943151341 0.2986235559538075 0.2737930031976834 0.2486635003139801 0.2233741648626024 0.1979350276937515 0.1723145929453924 0.1464687280405856 0.1205090636846675 0.09443894386229523 0.06821241583430737 0.04182211013445603 0.01535227056593769 -0.01120460580222193 -0.03793381863897949 -0.06475179435526712 -0.09162686610817605 -0.1186145938053373 -0.1457243041095166 -0.1728890004434005 -0.2001104929946225 -0.2274744687209953 -0.2548902713559906 -0.2823456614144328 -0.3099099661984681 -0.3375392498037542 -0.3652032431259302 -0.3929419038673396 -0.4207462365440389 -0.4485796924930661 -0.4764583498800183 -0.5044060537069086 -0.5323674058203398 -0.5603521149199633 -0.5883985065672936 -0.616446463194805
 3.49 0.6602506392228902 0.676977057787389 0.69782052829646 0.7213286053732073 0.7459909768902326 0.7704744839695774 0.7937331709826605 0.8150082655502127 0.8338066185421802 0.8498416240776274 0.8629781995246271 0.8731971255001207 0.8805635058697883 0.8851787677478686 0.8871846714969829 0.8867404407279356 0.884008382299478 0.8790999463180649 0.8721325061375724 0.8633601683590006 0.8529182428301283 0.8409626426451524 0.8276112141442828 0.81299073691331 0.7971966037831164 0.7801915108291642 0.7622202073709232 0.7433818059712642 0.7237472024357956 0.7033969458121403 0.6823551783891677 0.660590535696163 0.6382922265019237 0.6155183928138008 0.5923075098766653 0.5686932661718034 0.5445751034157285 0.5201448665589199 0.4954345237844686 0.470473766506637 0.4452060593693252 0.4196603702444444 0.3939295002301755 0.3680463436491346 0.3419833680464164 0.3156758441875338 0.2892539060562234 0.2627386308521347 0.2360955989883875 0.20927068408899 0.1823734029861219 0.1554109457172643 0.1283262155221845 0.101126018839766 0.07387839530466511 0.04658583774381064 0.01915200217272517 -0.008330362208330833 -0.03585075301840401 -0.06344260470008312 -0.09113261852392984 -0.118843212593112 -0.1465852818482576 -0.174448658072504 -0.2023252898968 -0.2302249028054053 -0.258215979141653 -0.2862394781139361 -0.3142683058019564 -0.3423630251632188 -0.3705033260398043 -0.398645945165395 -0.4268181861725902 -0.4550413796005053 -0.4832640029026631 -0.5114895604551739 -0.5397567235652394 -0.568014100479961
 3.51 0.8403166369941486 0.8577624247470474 0.8788534094863483 0.9018928055047315 0.9252708002709475 0.9476756244297668 0.9681518618019149 0.9860727793840107 1.001079177348472 1.013009829043423 1.021839530992588 1.027636852895156 1.030542537625657 1.030717561233785 1.028336362944229 1.02359280515648 1.016673983444604 1.007702796557004 0.9968203964161555 0.9842698181183058 0.9702029699331485 0.9547584533034801 0.9380673228447973 0.9202491463448839 0.9013994147633433 0.8814791522310941 0.860714726049828 0.8392105766914151 0.817023967797267 0.7942416961776351 0.7708788118108734 0.7469032078426299 0.7224876505849789 0.697692129515489 0.6725566372762319 0.6470961396727066 0.6212210056726972 0.59511306740505 0.5688011001583693 0.5423105323796209 0.5155843256726564 0.4886402247966339 0.4615790976643384 0.4344191453404145 0.4071416920394633 0.3796767251240674 0.3521492351026536 0.3245782156272723 0.296925583491233 0.26913734862661 0.2413192041016119 0.2134802061178176 0.1855630040072542 0.1575652802293375 0.1295594603676413 0.1015494631265135 0.07342723032752385 0.04528606690573334 0.01714463090578811 -0.01103678652217077 -0.03928304112679459 -0.06753119555999998 -0.09577530938165868 -0.1241114090644864 -0.1524470979991523 -0.1807729364996016 -0.2091643118086299 -0.2375665781036522 -0.2659629065027591 -0.2943918350709813 -0.3228441188268425 -0.3512891797491413 -0.3797396067840273 -0.4082191558523416 -0.4366831398572453 -0.4651270486921204 -0.4936073692487977 -0.5220563354260603
 3.53 1.025874570260997 1.043562478629473 1.06421276944632 1.085953866683075 1.107156137415981 1.126593951825939 1.143453673198448 1.157262727923542 1.167810645495704 1.17506174851377 1.179098662680826 1.180069676804088 1.178181822794768 1.173630405667912 1.166642663542235 1.157420767639932 1.146178472286463 1.13304386491032 1.118156706042767 1.101762679317559 1.084020951470625 1.065064712339725 1.045017434864076 1.023994045083946 1.002084982140198 0.9792445782738142 0.9557044788253544 0.9315355322344017 0.9068260800389298 0.8816251968746363 0.8559650804742232 0.8297907816666177 0.8032824143761346 0.7764916256215759 0.7494472155152678 0.7221669072620305 0.6945607271580618 0.6667997245897679 0.6389089420324918 0.6109082150491734 0.5827447022889141 0.5544288254854584 0.5260596194555651 0.4976481820972989 0.469175854388201 0.4405687703833614 0.411961307213371 0.3833468450821691 0.354707207264755 0.3259754701047806 0.2972605330120066 0.2685686184596312 0.2398373019814679 0.2110634121689872 0.1823238306681896 0.1536033521763427 0.124817744438543 0.09604566824411087 0.06730454742281644 0.03855057884092261 0.009762052397046972 -0.01899616898216649 -0.04772708934657821 -0.07652273972727652 -0.1052866181415206 -0.1340201595978847 -0.1627966161016383 -0.191558576660336 -0.2202952472896564 -0.2490434610194692 -0.2777901079001612 -0.3065118050091966 -0.3352148764579557 -0.3639383733988266 -0.3926201640325839 -0.4212715236160225 -0.4499439344699132 -0.4785641259872166
 3.55 1.217228717058866 1.234381547422264 1.25362750610206 1.273017766757613 1.290986256083625 1.306455043810082 1.318787102702205 1.327681608560385 1.333079160220102 1.335065499551827 1.333813321460934 1.32955883388757 1.322545617806535 1.313005467227121 1.301194809192957 1.287336453781821 1.271637564105432 1.254241786309232 1.235275579572127 1.214999636106219 1.193548101156498 1.171064143000512 1.147654072948004 1.123428895340522 1.098475517550974 1.072734209983171 1.046436006071303 1.019646852279407 0.9924399481007438 0.9648637660571655 0.9369332716984173 0.9086052736013803 0.8800466533692637 0.8513025256307367 0.8223940480389933 0.7933412112707598 0.7640458690252165 0.734672298022863 0.7052423280042932 0.6757728717288964 0.6462126049734751 0.6165727365307694 0.586927668207891 0.5573094448246652 0.5276874042118642 0.4979858772093451 0.4683292576640703 0.438721602428024 0.4091339313560036 0.3794975273032861 0.349921516123179 0.3204102266644302 0.2909061307685006 0.261393733266706 0.2319417019771945 0.2025621477017934 0.1731387742226786 0.1437673482989004 0.1144571296627221 0.08516628101580892 0.05586644802521601 0.02662497931920882 -0.0025584735171158 -0.03178237594640265 -0.06095159048380161 -0.0900628167019617 -0.1191941812362129 -0.1482890577899862 -0.1773329271404442 -0.2063696171443592 -0.2353910327442197 -0.2643550059745747 -0.293300245968652 -0.3222347489652035 -0.351109108315649 -0.3799452644914494 -0.4087756450917981 -0.4375477948515734
 3.57 1.414269473356752 1.429765407048441 1.446371245317078 1.462153331518519 1.475685121976514 1.486082895982662 1.492914835796355 1.496055586644718 1.495589416722527 1.491721287192123 1.484709132183318 1.474827818793274 1.462367467086382 1.447599740094118 1.430771403814875 1.412119027213799 1.391855082222578 1.370116433739232 1.347030059627865 1.322838500718407 1.29767762080631 1.271660276652239 1.244910657981708 1.217517047484717 1.189561310815308 1.160968576591135 1.131966976392953 1.102614024764096 1.072969119209889 1.043074180197026 1.012957291152897 0.9825365484648581 0.9519967914794467 0.9213689225015473 0.8906768667934832 0.8599125925740587 0.828998191017515 0.7980897262524351 0.7671966053605583 0.736336288375524 0.7054503182815353 0.674543961011933 0.6437064254476823 0.6129462234157668 0.5822312796874849 0.5514977819766429 0.5208623009376474 0.4903201301634876 0.4598415461835996 0.4293648784616124 0.3989805293929773 0.3687118743024635 0.3384795014415252 0.3082795219855319 0.2781833900308524 0.2481836425917976 0.2181774595974106 0.1882569938880989 0.1584220712120992 0.128640390221789 0.09888108246980831 0.06920156240502351 0.0396022773682807 0.009993187588004382 -0.01953551382443575 -0.0489911608795266 -0.07843360471464234 -0.1078298135992721 -0.1371478529404726 -0.1664405752885472 -0.1956966503429518 -0.2248839849584359 -0.2540264231514264 -0.2831433961066674 -0.3121878521841062 -0.3411730969260445 -0.3701412530645607 -0.3990318605292034
 3.59 1.616265151123878 1.628702769433033 1.641234708959199 1.652026602763109 1.65985126680781 1.664051759958624 1.66441619398308 1.660989583550874 1.653998656233775 1.643729812505551 1.630516305741873 1.614670642220196 1.596504331119657 1.576306124520909 1.554316217405989 1.530774847658132 1.505885536061589 1.479769066301407 1.452550484963202 1.424453501532898 1.395603758396446 1.36611383083951 1.336073377047133 1.305568718103364 1.274670787990855 1.243308143590417 1.211683024680549 1.179850933936921 1.147854346931807 1.115734712133487 1.083508550905593 1.051108097506403 1.018675889088088 0.9862503856958913 0.9538611202672715 0.9214953486309536 0.8890531795059342 0.8566958345004183 0.824425868110672 0.7922562877198089 0.7601356135964954 0.7280502188935767 0.696098499646606 0.6642780847722998 0.6325609160668808 0.6008691482043416 0.569326848734593 0.537921838081509 0.5066293895408718 0.4753792792781848 0.4442706163263805 0.4132996925834025 0.3824084328096555 0.3515901646253274 0.3209080185075717 0.2903456677875456 0.2598233986473151 0.229399570116585 0.199098184069296 0.1688787852200413 0.1387025711203274 0.1086371521546647 0.07868203153647002 0.04873036530379249 0.01888651231484761 -0.01086296575662793 -0.04058689442624708 -0.07023354640402601 -0.0997868315996584 -0.1292910471280031 -0.1587465073148033 -0.1881148837026183 -0.2174205850570052 -0.2466855673729311 -0.2758630738814452 -0.3049631550565808 -0.3340303186225473 -0.3630116595611614
 3.61 1.821672695311005 1.829570009484303 1.836579891881676 1.841033865276844 1.841952855282059 1.83893464034807 1.831977681764061 1.821295573657603 1.807229582994577 1.790148529579087 1.770411966053378 1.748372357897721 1.724338953430302 1.698595773807081 1.671386293021642 1.642921837905036 1.613402718125585 1.582932356188683 1.55161865743657 1.519677490048082 1.487204705038373 1.454301176258623 1.421055000395703 1.387528246971826 1.353784668344141 1.319736979704325 1.285579799078107 1.251363327324778 1.217114288136647 1.182875978038451 1.148638516386731 1.114333285369143 1.080115780003736 1.04599560813816 1.011995160448822 0.9781090304399855 0.9442372744428038 0.9105161516142806 0.8769551339361774 0.8435765362138277 0.8102937760748858 0.7771173939680054 0.7441308931614099 0.7113307597413971 0.6786809326107432 0.6461126434870215 0.6137399369008021 0.5815460201937768 0.5495119335167589 0.5175535398275715 0.4857826548888333 0.4541841872656169 0.42270065832298 0.3913248922233814 0.3601062659239522 0.3290543291736299 0.2980600145101633 0.2671989572569586 0.2364844355197748 0.2058769801832687 0.1753444949073728 0.1449448961235129 0.1146721530306465 0.08443434759113 0.05431515452639779 0.02431960131246846 -0.005636751824770414 -0.03549021191444357 -0.06523732324579079 -0.09492046737348314 -0.124526533123146 -0.1540366765971006 -0.1834638411803429 -0.2128359075467499 -0.2421087436655274 -0.2712937548078926 -0.3004273135540281 -0.3294634398002687
 3.629999999999999 2.027845449794093 2.02993048103734 2.030175447866699 2.027147752776713 2.020171951038427 2.009124330699339 1.994207652583355 1.975793800290735 1.954309240198019 1.930164501457945 1.903751805999368 1.875421198527146 1.845481766522039 1.814189070240569 1.781787052714875 1.748455959752559 1.714377939936503 1.679635364624668 1.64431949794988 1.608620396819591 1.572625910915604 1.536417462693794 1.500064727383782 1.463624232988599 1.427141430284298 1.390514472819545 1.353933406915172 1.317426071663702 1.281030058928814 1.244758853344778 1.208609022315853 1.172498656015622 1.136574477386282 1.100844562137889 1.065330078747539 1.030013408458498 0.9947834152792598 0.9597834959825509 0.9250179801042622 0.8904902699423136 0.8561281205554359 0.8219304997618906 0.7879835681380953 0.7542674190171734 0.720768188487404 0.6873853553906022 0.6542421313203786 0.6213312206203181 0.5886124503820502 0.5560113404432103 0.5236293933852849 0.491469564531358 0.4594450519437157 0.4275649764213529 0.3958832114973241 0.3643799534359822 0.3329721112300703 0.3017290665976775 0.2706574539790374 0.2397179605331905 0.2088672961344749 0.1781793633688702 0.1476399275301619 0.1171563566159497 0.08681612132345951 0.05661428504519694 0.02647806386439022 -0.003545233449733232 -0.03344460544689198 -0.06325549800087948 -0.09298339431492142 -0.1225911749272219 -0.1521079377167531 -0.1815581679092553 -0.2108909580834766 -0.2401200581776424 -0.2692894854961772 -0.2983480047166633
 3.65 2.230745942325674 2.226226101805362 2.218842144576593 2.207540352862323 2.191999791601654 2.172408798449798 2.14918036377802 2.122808520673596 2.093776924939738 2.062532855095514 2.02946125237577 1.994909270731023 1.959154156827357 1.922440300046291 1.88497313248464 1.846919708954366 1.808423916982393 1.769559666810427 1.730395041394739 1.69108782640593 1.651722080228677 1.612349583961454 1.573034791416221 1.533811479118095 1.494716256304976 1.455635594927156 1.416746179646879 1.378077167837883 1.339631079584891 1.301442657683054 1.263480007637368 1.22567252766204 1.188136668679793 1.150900364321142 1.113949410923592 1.077287937530804 1.040789235891681 1.004594400459409 0.9686942683904149 0.9331052295432727 0.8977416264775302 0.8626005044524598 0.8277596114257353 0.7932014980520261 0.7589014476814997 0.7247790763582511 0.6909330728186225 0.657360038489438 0.6240195874861403 0.5908436266108072 0.5579133453500846 0.5252374058729909 0.4927412930286055 0.4604112543436543 0.4283068300199488 0.3964217229317102 0.3646522086227613 0.3330744053035737 0.3016959238481771 0.2704625177909223 0.239354653323093 0.2084295892893646 0.1776671971840917 0.1469828811474461 0.1164658179613651 0.08610739704534609 0.05582351045203637 0.0256753228626625 -0.004329118417754074 -0.03423683346536599 -0.06404554974267196 -0.09371980210389541 -0.1232863728005791 -0.1527708514873973 -0.1821283552281914 -0.2113632385022255 -0.2405339732106988 -0.269578338683476
 3.67 2.425374978537054 2.414031107381843 2.398622477555867 2.378640601017834 2.354255752383875 2.325980398927511 2.294411150579604 2.260142159928305 2.223697172218992 2.185522305354186 2.14600485989348 2.10545231905343 2.064117278707459 2.02221814738573 1.979919366275007 1.937375029218513 1.894694692715754 1.851929815922336 1.809116290649765 1.766407561365216 1.723859175191286 1.681516711905725 1.63941518394113 1.59757881638464 1.556040296977556 1.514661906114979 1.473628846845375 1.432929234870133 1.392590528543073 1.352614368869907 1.312972129507679 1.273583766764143 1.234570669597099 1.195927499613684 1.157671731069603 1.119763890868317 1.082104638560163 1.044805976341422 1.007882409053313 0.9713163741809314 0.9350384018521165 0.8990359048362428 0.8633876885429368 0.8280789710207168 0.7930624629555494 0.7582702976693199 0.7238045711182144 0.6896450018910061 0.6557541212072557 0.6220602029153914 0.5886575034907038 0.5555317820332268 0.5226201402654995 0.4899060625302267 0.457449385787803 0.4252338396137212 0.3931566961958586 0.3613014503316121 0.3296623994249153 0.298200073483101 0.2668850451136207 0.2357636395206244 0.2048380445013569 0.1740014004424317 0.1433453403158991 0.112866489675187 0.08248911665082215 0.05225622194601343 0.0221839288320167 -0.00777798685666653 -0.03762672672730627 -0.06732055983413776 -0.09689804268378577 -0.1263833992408845 -0.1557283009339203 -0.1849519866612859 -0.2140865227975866 -0.2430885532001499
 3.69 2.606848195032418 2.588831784334563 2.565367343325183 2.536722483705832 2.503596449778354 2.466836588444839 2.427208989207583 2.385383264169028 2.341891308031709 2.297181988098173 2.251598624270907 2.205422499052236 2.158870137544226 2.112137297448563 2.065358119066421 2.018642915298317 1.972080671643952 1.925709926202027 1.879538389670044 1.833698695344096 1.788230359118615 1.74315064948612 1.698497327536918 1.654278406958803 1.610504434036706 1.56703831765232 1.524041029283697 1.481508793004815 1.439447335485101 1.397856985988908 1.356699326374977 1.315890391095828 1.275542137197129 1.235650734316995 1.196213864685259 1.157209123122673 1.118510877040063 1.080246586437424 1.042406823902949 1.004988034612003 0.9679113463260194 0.9311588093913352 0.8948077267379508 0.8588331438782104 0.8232060089054025 0.7878418424922868 0.7528361578895186 0.7181744409239998 0.6838214899971282 0.6496953360829467 0.6158940827261947 0.5823929460402635 0.5491407047050272 0.5161091799645803 0.4833637756248335 0.4508781380510181 0.4185680661650455 0.3864958614427465 0.3546556679109747 0.3230165621445718 0.291539263263199 0.26027863292801 0.2292367953381866 0.1982934172273083 0.1675535878595618 0.1370067090258047 0.1065782450394259 0.0762979427320678 0.04619579144914621 0.01622700304519586 -0.01361827812098415 -0.04330963519135977 -0.07286236881390895 -0.1023118171480624 -0.131614575870362 -0.1607726481803233 -0.1898408948065304 -0.2187666140129503
 3.71 2.770767611613868 2.746320132430584 2.715048111606237 2.678088790592111 2.636706503384161 2.592031556522979 2.544956299093744 2.496194792726182 2.446275491594496 2.395622932417297 2.344547734457533 2.293299109522391 2.242059601963203 2.190976998675324 2.140173829098011 2.089723035214282 2.039698471550754 1.990102505177476 1.94094060570773 1.892309525297824 1.844238508646861 1.796745902996481 1.749827068130579 1.703500816375015 1.657748542597265 1.61244376420607 1.567723471151044 1.523588705922247 1.480017213549727 1.437014531603022 1.394539820190621 1.352493461959397 1.310984302093976 1.270015908316071 1.229560960883768 1.189610062590765 1.150023868765533 1.110927617270465 1.072319698500917 1.034170705384219 0.9964112233786127 0.9590294304721194 0.922089707181339 0.8855654465501734 0.8494251441484701 0.8135933580706007 0.7781424289339318 0.7430710798772244 0.7083401965589493 0.6738679971554866 0.6397476323592457 0.6059490153766784 0.5724252819261872 0.5391534202359249 0.5061852110414824 0.4735031975834545 0.4410133456048966 0.4087755633486463 0.3768038515545227 0.3450366534563853 0.3134608747790644 0.2821169537351489 0.2509953010216188 0.2200024998163439 0.1892227857744082 0.1586467670242939 0.1282021941638822 0.09793266025630931 0.06784155082562471 0.03789550385228591 0.008086459768467336 -0.02155817854682152 -0.05105769577280928 -0.0804376241522311 -0.1096546734968094 -0.1387288711929271 -0.1677002022075316 -0.1965204090942425
 3.73 2.913254442674577 2.882552076029338 2.843982766714796 2.799500185938616 2.750793527399001 2.699190557284655 2.645658614274737 2.590907569538821 2.535462236736831 2.47969834201897 2.423916274025654 2.368307943887414 2.313043305224811 2.258241474148312 2.203983279258176 2.150332951644314 2.09734677488614 2.044991485052399 1.993262740700978 1.942251312878717 1.891968805121163 1.842398543452336 1.793556656384457 1.745425884917656 1.697999492539647 1.651135665225376 1.604948261436652 1.559442152121723 1.514595780714845 1.470395863135787 1.426801877789321 1.38371795556466 1.341239239834862 1.299356906456171 1.258051903767337 1.217302012588868 1.176974636222233 1.137185570449017 1.097928073530013 1.059187826204255 1.020865011687984 0.9829641256735657 0.9455362063283133 0.9085704142932602 0.8720148126818454 0.835791547078534 0.799994085537338 0.7645967585802715 0.7295655591957093 0.6948213628366515 0.6604479074189022 0.6264332933191428 0.5927091833729081 0.5592526928724562 0.5261196195645281 0.4932994236479917 0.460682277771383 0.4283430870303038 0.396280638964714 0.3644457535560894 0.3328142432244396 0.3014322828252061 0.2702805896459957 0.2392769534031922 0.2084974562383959 0.1779292027147328 0.1475106298129782 0.1172750869275436 0.08723700586227423 0.05734874082608776 0.02760839842842433 -0.001951532325468186 -0.03136268003945908 -0.06063902093162987 -0.08975590883958162 -0.1187121152259296 -0.1475626391840263 -0.1762439274438652
 3.75 3.031742857795458 2.994925994679253 2.949934118157233 2.899170309199892 2.844533311215556 2.787389670050349 2.728726933988151 2.669216213750556 2.609369832496808 2.549530575823741 2.489958181765703 2.430847160794469 2.372324035819158 2.314499632186108 2.257428587678773 2.201162212517582 2.145740669359792 2.09112093329933 2.037280411866609 1.984293865028333 1.932174845187273 1.880891497182034 1.830449688286792 1.78082655821101 1.731999139099125 1.683827425530212 1.636421624517613 1.589776285508543 1.543859330383656 1.498669143456583 1.454142191473423 1.410182393612211 1.366891721482324 1.324248159123868 1.282237193006994 1.240821132031187 1.199873777524497 1.159515113242708 1.119721475368473 1.080476232510365 1.041695725701886 1.003365868400411 0.9655433764860515 0.9282097582604685 0.8913186244455966 0.8547857181823071 0.8187047450289793 0.7830492529600024 0.7477864723641838 0.7128374960430737 0.6782729192091947 0.6440867094841822 0.6102171068968198 0.5766344438809785 0.5433919852734457 0.5104732483116479 0.477786432631258 0.4453800302636903 0.4132749256334689 0.3814070555554743 0.3497585192320622 0.3183746082500498 0.2872309865775629 0.2562524905607457 0.2255052389203174 0.1949926527479953 0.164636155502742 0.1344689430068762 0.1045050234420053 0.07470950734480475 0.04506508760260086 0.01561629944881293 -0.01367295954181458 -0.04282837945815565 -0.07180732805783574 -0.1006237907725582 -0.1293182407136397 -0.1578548086777403
 3.77 3.125060681579054 3.082525542951576 3.032312360464294 2.976860864856767 2.917957429255072 2.856914329171767 2.794618472505854 2.731725289542734 2.668707362954147 2.605893897798114 2.543531551518866 2.481794963946754 2.420806257298169 2.360660816175432 2.301418717566677 2.243113020845728 2.185770787771952 2.129349652490105 2.073832811530155 2.019268023807086 1.965660270620701 1.912989275655372 1.861236234979801 1.81039015704674 1.760418242692687 1.711167035137562 1.662757169984347 1.615158505218705 1.568361681208562 1.52233485070365 1.477033588835027 1.432348473114555 1.388375233434321 1.345095302066049 1.30248942366044 1.260520705246474 1.219059936230673 1.178223198396293 1.137981525902485 1.09832116528338 1.059163415447125 1.020484727674862 0.9823397356196271 0.9447056453051985 0.9075436351248651 0.8707697258401286 0.8344683505793196 0.7986147948361459 0.7631673764681564 0.7280574556951089 0.6933559350972613 0.6590572496135731 0.6250825965397917 0.5914125055264696 0.55810539857685 0.5251404100446697 0.4924150466318373 0.4599912273860056 0.4278794936980246 0.3960242292992744 0.3643944902588752 0.3330398649807655 0.3019520142006495 0.2710244009828102 0.2403498507167736 0.209912481113844 0.1796477022034697 0.1495811263294753 0.1197317681461216 0.09004933461401254 0.06053828499582714 0.03122906085189481 0.002081396035578997 -0.02692386331150587 -0.05574246876447919 -0.08438546962033833 -0.1129127729033303 -0.1412564533705041
 3.79 3.191783442752773 3.144599439543572 3.090791862294222 3.032446971519394 2.971065230070301 2.90778272313467 2.843380048236696 2.778471645237003 2.713498406332591 2.648794326056768 2.584595701279092 2.521088361205281 2.458404277377131 2.396632353672415 2.335824926304767 2.276036413823562 2.217279107113777 2.159524559395839 2.10272550622545 2.046954095493414 1.992208497425415 1.93845947458181 1.885693631857369 1.833888126481024 1.78301125801556 1.73291153835731 1.683703221735803 1.635357184713396 1.587856546184866 1.541165647376971 1.495243801847987 1.44998113548719 1.405468846514315 1.361686365478969 1.318611345259995 1.276208781064809 1.234341990428665 1.193125153213892 1.152546661609064 1.112571020128128 1.073116095609461 1.034175897214885 0.9957855964285987 0.9579373870560648 0.920580885222809 0.8836370193731726 0.8471745002689657 0.8111857409880621 0.7756311669229099 0.7404245557789553 0.7056429975729825 0.6712763946313682 0.6372568115882373 0.6035641053835361 0.570234175260981 0.5372660627659354 0.5045568717431586 0.4721578083344529 0.440090390976196 0.4082846203967625 0.3767136396138095 0.3454389039314574 0.3144327309373267 0.2836025804994522 0.2530375647630505 0.2227134181471646 0.1925678573411398 0.1626442513009776 0.1329367212455139 0.1034074606524591 0.07405408525425994 0.04491030303381027 0.01593910421998324 -0.01287724871700835 -0.0415100610704302 -0.0699627859020282 -0.09827866404721952 -0.1264220941204712
 3.81 3.229593952572039 3.179875685681619 3.1245584648358 3.065261720330218 3.003181824748385 2.939245322961648 2.874157732129158 2.808493601697824 2.742694343402261 2.677098411264733 2.611967241595087 2.547503572990667 2.483845746336246 2.421101894803908 2.359340703852954 2.298612461229779 2.238952376967733 2.180314443386979 2.122673805094323 2.066103858983046 2.010586504232687 1.956104392308843 1.902650456962921 1.850188264231889 1.79869094243798 1.748015112188395 1.698255366374964 1.649396900173788 1.601415121044844 1.554283828731558 1.507943745260359 1.462287714940175 1.417422384361912 1.373300642397881 1.329921510201184 1.287239171205071 1.245121981122229 1.203677127944042 1.162879031939788 1.122716845655788 1.083096083914504 1.044008783813571 1.005486074724774 0.9675275482929599 0.9300809684348836 0.8930531013379879 0.8565338354591105 0.8205063215231139 0.7849179825214447 0.7496993237106082 0.7149196926105583 0.6805664690030051 0.6465730349296335 0.6129129246902245 0.579641754840682 0.5467311941909649 0.5140950038029111 0.4817825269879537 0.4498039093047375 0.4181026685566085 0.3866542147889964 0.3555014202866777 0.3246256295708987 0.293947729396395 0.2635302387482534 0.2333664088386636 0.2033938331035001 0.1736383671987918 0.14411518899702 0.1147776985832776 0.08562209825125855 0.05668030249911027 0.02791953802509095 -0.0006792362769134641 -0.02908675932206695 -0.05730896783942452 -0.08539875637696781 -0.1133024373068121
 3.83 3.237290322552572 3.188084742853445 3.13368133954052 3.07544415269608 3.01435461464286 2.951227519944031 2.88673739540315 2.821449830064129 2.755828875211178 2.690254464368751 2.625018453301482 2.560343050014106 2.49639471475138 2.433307989997988 2.371172730478433 2.310047843156927 2.249969747237253 2.190920314162629 2.132872357615543 2.075906573517584 2.020002350029246 1.965151377549721 1.911342958716661 1.858548248405943 1.806740383731374 1.755769684044413 1.705742540933832 1.656637478225371 1.608421971981365 1.561077110500323 1.514553154316487 1.468729666199363 1.423709251153197 1.379457376416435 1.335958931461119 1.293175427992265 1.250975699947177 1.209461973494726 1.168614047034575 1.128409061196355 1.088765558838787 1.049664185048746 1.01115023714027 0.9732043446535057 0.9357771493535871 0.8987935252294612 0.8623274884926238 0.8263527875758001 0.7908374631315471 0.7557020780307697 0.7210139273611693 0.6867608784255985 0.6528786807403311 0.6193397660332511 0.5861938182419317 0.5534266235116361 0.5209352101932065 0.4887794988408523 0.4569619922098394 0.425432395254056 0.3941538651234806 0.3631851111615187 0.3325056749022339 0.3020228500674333 0.2718037825636568 0.2418531104789983 0.212095324079816 0.1825666058073008 0.1532689402738887 0.1241689542595434 0.09525593670786225 0.06655998872206226 0.03804517356077231 0.009703896633681097 -0.01844596450299107 -0.04640769015118273 -0.07422348847587301 -0.1018570655101332
 3.85 3.216120951559573 3.170704399897266 3.119713345211677 3.064480757377223 3.005959028462595 2.94497563273072 2.882246716638729 2.818370668837922 2.753860820173711 2.689151013685566 2.624563794606961 2.560377020365287 2.496783020581786 2.433945647071448 2.371981783842917 2.310955677098376 2.250934355233418 2.191911688836913 2.133861890690845 2.076872075770155 2.020937721242546 1.966056006468277 1.912207822999952 1.859377424582265 1.807533537151738 1.756537128836435 1.706492649955644 1.657372763019539 1.609160432728815 1.561818385974282 1.515310061836445 1.469516151585037 1.424527268678522 1.38031894876356 1.336872319674436 1.294155071432444 1.252023436245228 1.210591008506087 1.169836584793216 1.129735563868912 1.090201146678718 1.051210056350528 1.01282169819361 0.9750088196975977 0.9377224905313959 0.9008834425420433 0.8645684697534923 0.8287614383653228 0.793411356751391 0.7584510154583954 0.723946287204364 0.6898795068770669 0.6561901615323364 0.6228575803923126 0.5899173048435813 0.5573580384352361 0.5250845968768312 0.4931528380362389 0.4615649219374109 0.4302702907580178 0.3992328988269902 0.3685066126219496 0.3380763907665072 0.30784260402746 0.2778936353118473 0.2482054596638923 0.2187159842618023 0.1894600284144419 0.1604404435578619 0.1316205232516854 0.1029919831753485 0.07458472112419301 0.04636655700539993 0.01831933283376586 -0.009524967272685814 -0.03718780709725245 -0.0646935883292814 -0.09201702056907113
 3.87 3.169367132280322 3.13033865947435 3.084840604476861 3.034276226959744 2.979728328744149 2.922095303800464 2.862174678248273 2.800658620356328 2.738121930542493 2.675053731373692 2.611845007565852 2.548804925983822 2.486177125641315 2.424156727700796 2.362867775473402 2.30242675441882 2.242902072145175 2.184301988408889 2.126621695114527 2.06996617631465 2.014324838209615 1.959706679147391 1.906100389623337 1.853492502279966 1.80187028190669 1.751076645439539 1.701228581960851 1.652294542698959 1.604270581027813 1.557118742466608 1.510792844679365 1.465183347474484 1.420387112804256 1.376372564764353 1.333123809593265 1.290597165671713 1.248673353522002 1.207445255807348 1.166897777331146 1.127002975036199 1.087687658003891 1.048922737453308 1.010759006740307 0.9731780613565242 0.936126358928326 0.8995270992156961 0.8634601641110597 0.8278968876380342 0.7928044959501213 0.7580959273293102 0.7238510221846184 0.6900560830505515 0.6566367845854728 0.6235727535699027 0.5909145489047134 0.5586376716092518 0.5266503048193547 0.4950070937852704 0.4637113358694878 0.4327116005444518 0.4019808493901778 0.3715609960917536 0.3414388764367375 0.3115162083124225 0.2818780117029949 0.2525072286865617 0.2233456134320546 0.1944128021960001 0.1657189333191562 0.1372299572230098 0.1089325864061301 0.08086216544038205 0.05298598096698637 0.02527459169241641 -0.002226531615846739 -0.02954430613372594 -0.05670958698514017 -0.08367516724674307
 3.890000000000001 3.101753547105519 3.070363503950311 3.031602579669221 2.986853543736768 2.937288157732886 2.883934395342877 2.827686252357394 2.769320646672395 2.709502828289103 2.648771979313945 2.587581213958506 2.526288338539444 2.465178011478431 2.404477063302056 2.344354366641736 2.284936706233604 2.226319178918398 2.16853070364132 2.111585361451903 2.055579785503847 2.000544241054837 1.946475685466366 1.89337536820351 1.841248260834715 1.790061367031532 1.739692302568356 1.690237395322126 1.641696655272008 1.59403823449905 1.547236287185801 1.50125668961592 1.455994340173729 1.411530679343755 1.367844279710221 1.324918345956511 1.282717694864592 1.241114645314396 1.200204758283159 1.159983316844718 1.120406606168758 1.081409023520012 1.042966978257413 1.005129261833184 0.9678677877918815 0.9311451417693792 0.8948755414917828 0.859140386774297 0.823910939520009 0.7891463137186241 0.7547787154451093 0.72087737285828 0.6874211461993056 0.6543457077901271 0.6216270320318111 0.5893178354027997 0.5573958264570873 0.5257643758222983 0.4944814661976737 0.4635410323519604 0.4329056311212023 0.4025407914064241 0.3724793741712142 0.3427246524391876 0.313177471291354 0.2839107578633451 0.2549146313425439 0.2261306629650743 0.1975707660126753 0.1692567258094382 0.14114616971841 0.1132302871380571 0.08554370949859447 0.05804372025816384 0.03072493489886075 0.003606120922610145 -0.02332312215310495 -0.05010246279970065 -0.07668596748208234
 3.91 3.01864058344346 2.99467444070925 2.962830218141537 2.924277545022487 2.880181762696925 2.831628104572315 2.779594376118716 2.724924534868761 2.6683539204176 2.610487334422853 2.551827560604557 2.492771294745092 2.433654754689115 2.374729280343475 2.316193693677115 2.258198248720978 2.200875911567882 2.144256780372408 2.088375095350738 2.033349268780527 1.979216205000708 1.925983030411325 1.873660223473319 1.822261934708315 1.771758566698373 1.722033434085722 1.673200693572482 1.625240153920354 1.578147585950275 1.531896312542068 1.486443758634041 1.441688771222572 1.397719409361649 1.354522394162392 1.312072738792522 1.270338588475806 1.229197840491457 1.188747634173493 1.148971050910054 1.109841194142676 1.071290209365508 1.033289084124497 0.9958864380165 0.9590641926883618 0.9227753618359209 0.8869435712029716 0.8516299685801467 0.816839643803756 0.7825107887545446 0.7485745673563908 0.715105085574927 0.6820711114160911 0.6494319149245982 0.6171506681823367 0.5852699553066785 0.553780652448701 0.5225770177913356 0.4917254915474043 0.4612230159575805 0.4310167052882434 0.4010788958292295 0.3714581258914924 0.3421336658046457 0.3130216079144006 0.2841841165798851 0.2556224181708595 0.2272654910647942 0.1991421556438393 0.171258754291661 0.143587681390148 0.1161018633159818 0.08884415843707671 0.06177995710887085 0.03487766167048001 0.008192856440691898 -0.01830688228617827 -0.04466132624459895 -0.07081473520228698
 3.93 2.922698258490112 2.905012406923798 2.879489207036234 2.846909267922087 2.808306320697018 2.764738788497659 2.717205636481578 2.666599641827251 2.61368898373401 2.559119713421999 2.503425004132119 2.447061981125961 2.390373071685739 2.333653875114202 2.277131402734554 2.220983957890347 2.165340665945368 2.110283024283525 2.055837032308705 2.002148031444624 1.949250535134662 1.897179918841689 1.845954010047858 1.795578458254403 1.74605824498139 1.697260703767471 1.649315840169601 1.602203591762744 1.555921128139545 1.510453180909971 1.465757943700947 1.42173191215593 1.378480533934485 1.335975768711801 1.29420215817819 1.253128026038542 1.212634818011748 1.172820881830073 1.133667667238495 1.095155605994004 1.057207881864841 1.019805680629703 0.9829858400768918 0.9467485100034088 0.9110324522139992 0.8757647105201372 0.841024450738951 0.80678756069209 0.7730064102045269 0.7396162211032857 0.7066877672161098 0.6742038943700601 0.6420963503900241 0.610342165097169 0.5789909503072961 0.5480259798291236 0.5173423294624815 0.4870111269964168 0.4570219222072067 0.4273230268562855 0.3979016546880585 0.3687805314276371 0.339958434778449 0.3113495344197572 0.2830106820040639 0.2549451311543995 0.2270745174614968 0.1994344784808488 0.1720417637296388 0.1448463446835513 0.1178454447734358 0.0910628893818668 0.06446907583953454 0.03804919342151969 0.01182346334340778 -0.01420833124272747 -0.04009347525251439 -0.06579094167360644
 3.95 2.813623703477031 2.800810793802991 2.780702417533201 2.753611733579539 2.720322162834257 2.681797818169962 2.638979424439579 2.592757628476324 2.543891379093659 2.493065707085239 2.440824145224868 2.387641198266429 2.33389762294382 2.279898537970874 2.22588720404127 2.17207772382844 2.118611281985453 2.065570965144909 2.013019321918795 1.961109852898348 1.909886960653886 1.859396709734648 1.809658626668586 1.760700589962169 1.71251948010015 1.665006329545318 1.618278822738231 1.57234456609692 1.527189078016582 1.482805708869231 1.439156391003333 1.396143678743412 1.353866268389617 1.312309638217272 1.271455428476374 1.23127585139108 1.191654831159132 1.152693443951261 1.114363187910539 1.076660663151698 1.039502651760398 1.002873987792454 0.9668179172730031 0.9313210681956372 0.8963400705214672 0.8617905061781457 0.8277540190588182 0.7942107550210284 0.7611193118855519 0.7283981994351665 0.6961322994133612 0.6642961455229699 0.6328326634247308 0.6017138007357845 0.5709857570280779 0.5406385938266958 0.5105629046081148 0.4808281347983598 0.4514388617710825 0.4223261748455416 0.393480085284498 0.3649325462919961 0.3366769730110653 0.3086241225213024 0.2808381138363547 0.2533200679012939 0.2259986675898702 0.1989009277016622 0.1720340549590977 0.1453579480043539 0.1188825873961354 0.09261196560632179 0.06653384701647536 0.04061298791422363 0.01489235648949272 -0.01064526716939262 -0.03604112107977109 -0.06125569136884046
 3.97 2.695969587418158 2.686729020339038 2.671006858596519 2.648723870924258 2.620379527996683 2.586753332428973 2.548675598777027 2.506991243537434 2.462430745147426 2.415656853984832 2.367229312368035 2.317617994555902 2.267215056747722 2.216344227083128 2.165267755642011 2.114198444444432 2.063312557450512 2.012698690560318 1.962435781613729 1.912671570390311 1.863487988609147 1.814917459928671 1.767013309946487 1.719785026199163 1.673261448162011 1.627326507248847 1.582117956811727 1.537626112140669 1.493856460463345 1.450811210944749 1.408442124686837 1.366667244728155 1.325582686043409 1.285182585543028 1.24544459207269 1.206344036412811 1.167775311277985 1.129834331316422 1.092499083109304 1.055761435170133 1.019542977944014 0.9838290338069111 0.9486695470648359 0.9140449939530102 0.8799077326349503 0.8461936832015278 0.8129694376699463 0.78022079998268 0.7479053560063456 0.7159547035305058 0.684434252266418 0.6533323038457075 0.6225882818189756 0.5921756716543314 0.5621422307358523 0.5324709683619666 0.5030719257437504 0.4739972260031458 0.4452460941710985 0.4167765171855917 0.3885573338896053 0.360625245028972 0.3329808432501347 0.305525183097811 0.2783304710125414 0.2513854553281538 0.2246392862690882 0.1981021159476386 0.1717966783610594 0.145675739388559 0.1197404067881713 0.09400623019350629 0.06845781111035976 0.04306249291320796 0.01785540084154391 -0.007173078003897437 -0.03206200466508324 -0.05677647833075827
 3.99 2.580872200375486 2.574027056572966 2.561599560240069 2.543236149936667 2.519167036124782 2.489955961168571 2.456315929334292 2.418972526790278 2.37861001160689 2.335849673756477 2.291245495113326 2.245252019453598 2.19825688245527 2.150604441698058 2.102560236663333 2.054344868734034 2.006147261194562 1.958062689230674 1.910197289929348 1.862696562278662 1.815650527167628 1.769110817386039 1.723128187624281 1.677741454473144 1.632965126423602 1.588696433866581 1.545076429092707 1.50211663629203 1.459812691553732 1.418172582865796 1.377158860114671 1.33668679508489 1.296864301458671 1.257676474815492 1.219121862631616 1.18116088427961 1.143696311027797 1.106817456039707 1.07052292437346 1.034798492981124 0.9995556707080286 0.964798268292034 0.930571108362753 0.8968515654407287 0.863599575936556 0.8307470481499593 0.798365922268812 0.766438400368096 0.7349282264088117 0.7037625662368177 0.6730140775816125 0.6426619300550556 0.6126505651500036 0.5829665762389018 0.5536420985722765 0.52466907927717 0.495947647355492 0.4675388836822894 0.4394466610039309 0.4116160039362109 0.3840332589623632 0.3567279744309806 0.3296901805538397 0.3028405494036335 0.2762408949115969 0.2498785928650396 0.2237050909047564 0.1977334385223442 0.1719846070574 0.1464084796946015 0.1210132014606717 0.09581586922122209 0.07079095167747251 0.04591231936283435 0.0212192746393729 -0.003306338305872458 -0.02769824346470173 -0.05192212301171661
 4.01 2.476611076262807 2.471224516398312 2.461097636331182 2.445756534451798 2.425197071015036 2.399798898140242 2.370091659811203 2.336689301876118 2.30020465204756 2.26119809990243 2.22018718688191 2.177619046291403 2.133882493300478 2.089302564942786 2.044153030115993 1.998675259581684 1.953053365965262 1.907402113755851 1.861825589306162 1.81649429083237 1.771493988413959 1.726892833993576 1.682754191376839 1.639111776232164 1.595996956090544 1.553317170345327 1.511218370251972 1.469700038927781 1.428787411351612 1.388471864363562 1.348737656664641 1.309500548816401 1.27087023324055 1.232826904218532 1.19537318789108 1.158482352257735 1.122050077176327 1.086177264362431 1.050861047388773 1.01607974168461 0.9817632445350597 0.9479018350803905 0.9145433543152706 0.8816796850879651 0.8492572920994901 0.8172130819027101 0.7856255229013902 0.7544697253491872 0.7237112613485914 0.6932901248497956 0.6632666116495241 0.6336282993897768 0.6043143075565203 0.5753002874783064 0.5466493023248225 0.5183254071053645 0.4902510386672416 0.4624722656940889 0.4349997787041184 0.4077827000482683 0.3807967339082792 0.3540777962946748 0.3276234550446508 0.3013397998198757 0.2753004721041847 0.2494929952011846 0.2238598442317441 0.1984241161313847 0.1732034096475656 0.1481533753368511 0.1232683155619592 0.09857608448870359 0.07404502808280444 0.04965927410658111 0.02545476211551012 0.001406223454657685 -0.02251350874502478 -0.04626744957053663
 4.03 2.385224185205762 2.380608199921176 2.372029806950653 2.358963584519263 2.341264692679836 2.319107683312934 2.292866760126831 2.263024758657478 2.23008311626847 2.194554542150997 2.156897967323806 2.117551274633133 2.076871688752656 2.035186606183418 1.992778255253746 1.949877106119173 1.906674930762341 1.863312612992887 1.81988213844734 1.776579184588979 1.733488470707698 1.690692887919854 1.648260709168088 1.606228939221151 1.564638664673694 1.523416513946053 1.482693637284003 1.442500286758514 1.402839356265455 1.363731151525303 1.325145370082812 1.28701173130666 1.249440836389078 1.212414838345433 1.175945402013801 1.140008584054498 1.104496012949576 1.069514309002297 1.035054114336554 1.00110970289627 0.9676058704447454 0.9345389545639753 0.9019453546539147 0.8698260519316996 0.8381332494308271 0.8068069020002824 0.7759140363036128 0.7454436108179543 0.7153515658329974 0.6855776634499007 0.65619287758014 0.6271794539443007 0.5984780600708035 0.5700742552945623 0.5420141807555776 0.5142697593974574 0.4867664159658611 0.4595487370068732 0.4326303608652964 0.4059617576828556 0.3795091293963377 0.3533201897356246 0.3273833442216478 0.3016152201642521 0.2760801866599571 0.2507731745896349 0.2256320466160684 0.2006822971814266 0.1759432325046237 0.1513596505785699 0.1269393811673085 0.102709545803048 0.07864240778306364 0.05470322216649048 0.03094426577097664 0.007334427169231716 -0.01614861331458251 -0.03948341360857022
 4.05 2.30567044547572 2.301357205394045 2.293739870326537 2.282366458337002 2.266973609281175 2.24758150480669 2.224396458353056 2.197764665151631 2.168080752225581 2.135785178389842 2.101277704251071 2.064964972207599 2.027182106449361 1.988245002957839 1.948436929505981 1.907987375658119 1.867097392769876 1.825899863988067 1.784508514250576 1.743117810286243 1.701830340614719 1.660722385546316 1.619881687181846 1.579353929412438 1.539186917919347 1.499301240173731 1.459847055436429 1.420851634757708 1.382336350976989 1.344313158722553 1.306763794411228 1.269625006248043 1.232994204225869 1.196880460125012 1.161282977512803 1.126181161743135 1.091471769955983 1.057271151076887 1.02356174581639 0.9903414266694606 0.9575388379148526 0.9251498756144461 0.8932260076125287 0.861745913535052 0.8306842647888217 0.7999755145606544 0.7696793378164868 0.7397905413004153 0.7102667435337109 0.6810578648137469 0.65222141721289 0.6237379145773323 0.5955710425258438 0.5676843784484777 0.5401329515052016 0.5128897626244635 0.4858822345016778 0.4591527315976505 0.4327122701369168 0.40651380810601 0.3805295752516367 0.3547937430787815 0.3293064148487197 0.3039865955769372 0.2788929020309654 0.2540242627281168 0.2293152379331245 0.2047912896556889 0.1804728116479071 0.1563112194016112 0.1323057401455898 0.1084806328426984 0.08481373818686322 0.06127980859995485 0.03791257822855076 0.01469651294057428 -0.008398729678196659 -0.03133970032775313
 4.07 2.234895135014224 2.230567000740232 2.223537164358543 2.213419103775637 2.199907978654959 2.182887570416894 2.162412232238744 2.138695729054698 2.112042837555798 2.082772906189899 2.051267145161624 2.017855506432311 1.982873443719959 1.946609512499156 1.909333970001012 1.871270015213078 1.83263353887925 1.793556323499677 1.754158753330643 1.714640434384455 1.6751013244293 1.635648862989106 1.596351051343378 1.557274902527028 1.51847493133018 1.479877744297964 1.441640429730293 1.403799217681621 1.366371289960674 1.32937461013017 1.292799393506507 1.256586257159436 1.220846909911704 1.185571282338667 1.150776066767882 1.116441037278671 1.082467089701642 1.048974651618191 1.015945192359966 0.983379503008285 0.9512146763935405 0.919436647094539 0.888098391437814 0.8571945574968982 0.8266859150915407 0.7965123257868907 0.7667438328926233 0.7373632114620206 0.7083481682910007 0.6796226419170894 0.6512629426183363 0.6232515424121798 0.5955334350542403 0.5681031160370633 0.5409834725887883 0.5141817836717522 0.4875952799810293 0.4612891439428939 0.4352603897132123 0.4094638431757529 0.3838828019404277 0.3585495553414422 0.3334537744353669 0.3085214719991223 0.2838148625278709 0.2593218022328259 0.2349868190389506 0.2108354225825844 0.1868825142089419 0.1630861469695315 0.1394405756194521 0.115973606614598 0.09265884810873537 0.06947739995048341 0.04645900368015532 0.02359386252650619 0.0008357714033335739 -0.02176825309402908
 4.09 2.169212632563887 2.164694914684736 2.158005297748874 2.148856099509272 2.136909369441756 2.121942168744972 2.103898460340379 2.082872588872212 2.05904139070745 2.032671873935772 2.004056468369526 1.973483265543662 1.941255438715693 1.907642012865618 1.872895674695859 1.837238912631179 1.800876876818594 1.763953099127282 1.726582723148467 1.688963644195306 1.651220669302765 1.613450507227464 1.575734818447534 1.538151495162444 1.500748431292812 1.46346842248021 1.426475296086941 1.389794361195805 1.353470898609845 1.317517140852064 1.281928662165132 1.246646078511064 1.21178534757087 1.177352248744186 1.143355303148875 1.109775153620601 1.076535944712367 1.043727862694032 1.011359225551787 0.9794259329875947 0.9478655464186057 0.9166667289765194 0.8858968455069212 0.8555324625685694 0.8255477184326381 0.7958742530819256 0.7665897982100018 0.7376868472203197 0.7091277152252697 0.6808471390451842 0.6529242672072826 0.6253326299445687 0.5980324291946637 0.5710009985985769 0.5442890534994209 0.5178611409410534 0.4916607096666583 0.4657231301172526 0.4400611144301259 0.4146317464372018 0.389402481663323 0.3644209473244651 0.3396696323258519 0.3150805772600114 0.2907075444047189 0.2665467477208718 0.2425401128502616 0.2187179271132562 0.1950924595063848 0.1716144206998216 0.1482817530347642 0.1251353805207209 0.1021329888326692 0.07926431530812383 0.05655042894407103 0.03398611039381016 0.01153948196365118 -0.0107593023904915
 4.11 2.106919098421139 2.102102917506966 2.09559279075491 2.087185835768142 2.076541381839392 2.063359239950932 2.047487452774553 2.028913154671537 2.007722901692627 1.984095591577981 1.958257363757138 1.930447409348967 1.900925331161611 1.869946373692426 1.837726473127913 1.804494687343639 1.770437335904158 1.735700490062909 1.700401152762119 1.664747248632686 1.628849753994051 1.592822156854064 1.556752906908831 1.520705495542551 1.484764885827336 1.448855052523015 1.413153882076923 1.377700662623668 1.342518423984892 1.307650327668989 1.273084876870825 1.23877819647142 1.204828133037617 1.171266594821717 1.138089611761091 1.105293435477766 1.072790009277985 1.040695808151725 1.008996118772199 0.9777037494953058 0.9467499103590624 0.9161431430829898 0.8859323810674615 0.8561010193930159 0.82662810481962 0.7974508557858986 0.7686450024083102 0.7402039164802794 0.7120883914712834 0.6842391925258804 0.6567244164626898 0.629536221773316 0.6026313186212198 0.5759783888405243 0.5496330559347626 0.5235750050755614 0.4977206631012674 0.4721305285154891 0.4468080514855872 0.4217107738410792 0.3968028190719792 0.3721459623270551 0.3477099804120094 0.3234306817875794 0.2993578665675454 0.2755070565166706 0.2517935950485279 0.2282657672232569 0.2049225697452126 0.1817389209605258 0.1586960608545569 0.1358258310492575 0.1131068148004122 0.09050743699479291 0.06807657414718182 0.04578630439729814 0.02360606750659766 0.001574114854961728
 4.13 2.048712094825333 2.043553591429832 2.037150135578277 2.029338384727634 2.019779637991943 2.008139906142302 1.994186801606834 1.977821188470672 1.959041882475918 1.937956631021613 1.91471436316369 1.889523329614933 1.862592992744919 1.83413090657996 1.804365046803036 1.77348781075372 1.741696477428099 1.709111437478676 1.675865403214276 1.642145398599934 1.608091549256765 1.573802742461844 1.539370687148043 1.504882183903889 1.470396634973373 1.435874764255775 1.401479967305445 1.367251321331589 1.333233915198029 1.29946217942293 1.26593430617853 1.232598299290833 1.199584194239281 1.166900718156404 1.134556429827446 1.102546959689956 1.070794939833366 1.039410803998521 1.008392117577191 0.9777444976115488 0.9474074327936028 0.9173842134646115 0.8877304516144484 0.8584377708809336 0.8294778365491142 0.8007987955505245 0.772459416462377 0.7444740895067268 0.7167902165495779 0.6893612710999433 0.6622568683088543 0.6354636449683149 0.608937489510204 0.5826512120051168 0.5566608941611477 0.5309472193226146 0.5054398324687206 0.480173940212139 0.4551777707975484 0.4303898441000831 0.4057925216237148 0.3814315064995712 0.3572948734841557 0.3333012389575112 0.3095149209212842 0.2859379389967192 0.2625097544225516 0.2392521300528303 0.2161802003546285 0.1932586914056786 0.1704749008918975 0.1478672881048215 0.1254009539389349 0.1030654008888918 0.08087693304664079 0.05883232609842448 0.03690241732168431 0.01511537558183162
 4.15 1.995701725998276 1.990327810659249 1.984058066404313 1.976772460547733 1.968153402029133 1.957843031413482 1.945567230891069 1.93114136427748 1.914516217013566 1.895704896165403 1.874828860424262 1.852026960106548 1.827466797153768 1.801352355132455 1.773865059234112 1.74519817627514 1.715523514696753 1.684971414564896 1.653657927570142 1.621788257027587 1.589483647876726 1.556846416681331 1.523986711629304 1.49098233253252 1.457902560826666 1.424707189571044 1.391565133448383 1.358524978764617 1.32563680344865 1.292921517052101 1.260400290749037 1.228024667335672 1.195910971230049 1.164086398471705 1.132549586721302 1.101320335260236 1.070303364990217 1.039613358432822 1.009261729729018 0.9792493346386522 0.9495200605399035 0.9200726864287159 0.8909692629181727 0.8622119522378577 0.8337583082331523 0.8055556163645123 0.7776933837066924 0.7501431989479199 0.7228965723890397 0.6958853159425962 0.6691759531318686 0.6427726890898589 0.6166171905582241 0.5906941058861479 0.5650520850291656 0.5396827895479168 0.514499752606846 0.4895560289728387 0.4648649450137823 0.4403820086970702 0.4160904695880339 0.3920139688482953 0.3681539792340534 0.3444403950942867 0.3209318423688821 0.2976251085866801 0.2744499528634341 0.2514589558996887 0.2286378299785605 0.2059638889634385 0.1834267382955792 0.1610643049916156 0.1388380776409619 0.1167370264031167 0.09478653300485984 0.07298083073735828 0.05127633445313196 0.02971915056293817
 4.17 1.9469716778475 1.94158709108738 1.935554449105297 1.928779519076205 1.921003299769468 1.911854331548834 1.90102720637242 1.888303087792681 1.873564680956387 1.856782472604579 1.838020451072543 1.817372766289749 1.794989289779816 1.771026314660448 1.745647965643371 1.719027399034267 1.69134036273269 1.662695046231986 1.633210550619194 1.603086808574941 1.572444984373331 1.541395833881813 1.510041484561047 1.47846244546475 1.446735607239536 1.414828892124734 1.38290221395219 1.351017308146066 1.319217631722602 1.287547253289878 1.25600894304754 1.224573212786523 1.193344155888733 1.162362607326723 1.131636153663337 1.101166543051324 1.07088368523294 1.040885481539505 1.011198114890941 0.9818173497952802 0.9526902723481321 0.9238229802321252 0.8952754327163124 0.8670455006555349 0.8390981064897511 0.8113848642433332 0.7839840795243003 0.7568901895235394 0.7300698230139506 0.7034772703495697 0.677169163464626 0.6511520858725595 0.625364002664984 0.5998081105105921 0.5745130476540083 0.5494820939145848 0.5246213106851361 0.5000028109306047 0.4756212191866789 0.4514407315583302 0.4274302857182892 0.4036419709054462 0.3800698379231866 0.3566281191376497 0.3333808284758994 0.3103285514240373 0.2874170050252074 0.2646674978775456 0.2420950601320175 0.2196613434901851 0.1973671612018721 0.1752298480627399 0.1532346504117683 0.1313599061286377 0.1096315446310006 0.08804635687166806 0.066561005335672 0.04521941403722751
 4.19 1.899646447346146 1.894476519672513 1.888783540620285 1.882557797228411 1.875554468100024 1.867447153402422 1.857912844867046 1.846706725789463 1.833674741029323 1.818751557010338 1.801940751720238 1.783307164710728 1.762963627097445 1.741043311559895 1.717689762341391 1.693059795249001 1.667305187653447 1.640533208489049 1.612860818253605 1.584468129008312 1.555491664377639 1.526034479549214 1.496191761273682 1.466068767864566 1.435715249198098 1.405118976713057 1.374435943410568 1.343733943853903 1.313063484168265 1.282461242040537 1.251946106719033 1.221474589013215 1.191174051293397 1.161061247490419 1.131171103095305 1.101497435158893 1.071963742291439 1.042695004662195 1.013691893998957 0.9849718735875799 0.9564737082714734 0.9282039944510494 0.9002303600831478 0.8725434246804173 0.8451268893106665 0.8179218565961719 0.790998190712946 0.7643725473899643 0.7379934539083521 0.7118241091005144 0.6859363933492357 0.660308288586716 0.6349090482935642 0.6097228574977356 0.5847798527734183 0.5600903422398638 0.5355664255601482 0.511269823939891 0.4871974701259019 0.4633183584047567 0.4396071946013258 0.416104446077215 0.3928020217291479 0.3696295219872709 0.3466547588133846 0.3238575956990992 0.3011963876639054 0.2786926012531721 0.2563664045360561 0.2341671371033227 0.2121017500650808 0.1901965060484283 0.1684249991950044 0.1467679451584374 0.1252596811017064 0.1038811156943988 0.08260817910985319 0.06147314302221751
 4.21 1.852486381601649 1.84771119350772 1.842465648023758 1.836806432055914 1.830552804045014 1.823398823966535 1.815049983330592 1.805238675181913 1.793786704099809 1.780586766198141 1.765623909125281 1.748922112064077 1.730552765731804 1.710617702380099 1.68925941579492 1.666593901296466 1.642765075739108 1.617875017511311 1.592022616535536 1.565403324268153 1.538119103699315 1.510288989352857 1.482010997286153 1.453371785089981 1.424444411888363 1.395208558338395 1.365827516630071 1.336358980486074 1.306861645161572 1.277376967443973 1.247920945652684 1.218461159638837 1.189120650784996 1.159933082004846 1.13091212774286 1.102063913973939 1.073332578203019 1.044818949464674 1.016535448322669 0.9884918968694931 0.9606521687258622 0.9330102890401903 0.9056307344880246 0.87851558327145 0.8516413551184518 0.8249588312822489 0.7985334645405802 0.7723836191949545 0.7464701710698556 0.7207405175119046 0.6952723473889764 0.6700583410892706 0.6450449705203267 0.6202268991079993 0.5956543517953667 0.5713140450415972 0.547128836820753 0.523154616620535 0.49939810544097 0.4758300957930324 0.4524133316972048 0.429197718681972 0.406175183782242 0.3832781855377023 0.3605599539911006 0.338021520686449 0.3156144586671541 0.2933540924740683 0.2712618581434558 0.2493012932048826 0.2274645966790025 0.2057854690752832 0.1842289023896124 0.1627913601018345 0.1414905971731675 0.1203212000435534 0.09925291662887403 0.0783190763180901
 4.23 1.807788406625039 1.803523108590135 1.798784287294868 1.793696179515706 1.788126903534975 1.781833619140837 1.774520877627274 1.765941221794065 1.755901305946757 1.744260505896634 1.730981138960681 1.716042343961541 1.699501831227474 1.681438172592301 1.661943541395347 1.64114257248138 1.619155302200531 1.596066548408226 1.571971280465091 1.547050639236859 1.521418497094261 1.495173117912914 1.468418657073192 1.44124289146009 1.41371437946307 1.385813700975895 1.357707837396456 1.329457831626577 1.301127538071805 1.272745572641183 1.244349012747005 1.21589786730456 1.187513606731838 1.159235992949239 1.131084409379233 1.103070290946025 1.07512319407517 1.047362136693181 1.019797348227097 0.9924463796040364 0.9652573632507 0.9382400230928694 0.9114581045548533 0.8849184245589061 0.8585869515246145 0.8324293453682445 0.8065085975020478 0.7808345208335323 0.7553793797646993 0.7300976801912133 0.7050515095015548 0.6802453065761123 0.6556280617862287 0.6311919569931996 0.6069803655472183 0.5829899222862709 0.5591433535349735 0.5355020671033532 0.5120587922855719 0.4887958098585861 0.4656763520807496 0.4427518726903443 0.4200110069040539 0.3973819114153585 0.3749311143928669 0.3526553354785724 0.3304969957860306 0.3084804878984722 0.2866273558668189 0.2648966052076336 0.2432878429009757 0.221830467388179 0.2004968085695378 0.1792705678018964 0.1581835978961585 0.1372188231146931 0.1163514691686376 0.09561145321511555
 4.25 1.766758925812042 1.76307511830205 1.758891391798512 1.754362922951247 1.749421429887779 1.743872662213335 1.737454491010813 1.729934948840764 1.721106159741369 1.710823799228404 1.699014844295203 1.685642143412623 1.670733596529 1.654341015070094 1.636544521939035 1.617446621516261 1.597146469659448 1.575718693703434 1.553256542460131 1.529925146218438 1.505827646744128 1.481076847279746 1.455764562544479 1.429969698734022 1.403770523520438 1.377139036051986 1.35025764695296 1.32317709832349 1.295954863739352 1.268639918251734 1.24126363838701 1.213777542146475 1.186330599006078 1.158937659916122 1.13163411730095 1.104426005058605 1.077249948560462 1.050222044650848 1.02336435164662 0.9966844693367287 0.9701415589817417 0.943743823313353 0.9175535065338378 0.8915757043155006 0.8657872238000683 0.8401480535980586 0.814725883788106 0.7895352459162561 0.7645401029952126 0.7396957695035482 0.7150752513848655 0.6906763860469214 0.6664501923606965 0.6423984506594262 0.6185514027375714 0.5949163118497438 0.5714120527095821 0.548099841488555 0.5249801858147318 0.5020192447714749 0.4792092988960812 0.4565709301783558 0.434114802059125 0.4117630294286778 0.3895790086251463 0.3675622674328061 0.3456512350803083 0.3238843622388421 0.3022792010202098 0.2807816349748289 0.2593999690896522 0.2381650297860038 0.2170520349173319 0.1960460737668646 0.1751633170451883 0.1544130768877263 0.1337443068521162 0.1132049819155063
 4.27 1.726724808146806 1.723694581614609 1.720136640489007 1.71620303129611 1.711891712012249 1.707049882063962 1.70145463232797 1.694891525131166 1.687150974250578 1.678100364913342 1.667625743796672 1.655690489027821 1.642288390184029 1.627458098292486 1.61125821583027 1.593763166724288 1.575070466351207 1.555241041537384 1.534349330558776 1.512557583140858 1.489964420458513 1.466668615135933 1.442764541246488 1.418334304312607 1.393454011305624 1.368093930645633 1.34242084220131 1.316509567289738 1.290411528676205 1.264172600573991 1.237820978644139 1.211316989995205 1.184808193182989 1.158313848210253 1.131869026526409 1.105484801027188 1.07909261605429 1.052825787395007 1.026687362281815 1.000691039391949 0.9748125888469437 0.9490413522121486 0.9234591124962082 0.898064944150514 0.8728331330686245 0.8477223565856438 0.8228186234775734 0.7981154939606183 0.7735928996904642 0.7492095637614957 0.7250293007059971 0.701045116493292 0.677226128528841 0.6535639756532943 0.6300964281415018 0.606825727701457 0.5836810374732107 0.5607049520277094 0.5379155973655916 0.5152793109159246 0.4927745515348754 0.4704394995043382 0.448277266530468 0.4262093357421888 0.4042937716895958 0.3825437203423201 0.3609050890878054 0.3393887867295144 0.3180298034850648 0.296773360984286 0.2756371122671926 0.2546309617818872 0.2337402353823657 0.2129487503262504 0.1922939552724232 0.1717471102785817 0.1512893967986906 0.1309578876803434
 4.29 1.685273226138511 1.682929771024414 1.680038165846672 1.676752697010551 1.673103972344684 1.668985811101059 1.664215803954997 1.658580043005132 1.651909621773386 1.644033655204941 1.634856839668205 1.624312642954774 1.612380004279389 1.599067624279892 1.584429965017169 1.568527549975092 1.551430204060456 1.5331879336029 1.513876636354834 1.493637461491347 1.472572519610109 1.450765592731265 1.42830578429732 1.405279029173013 1.381753383645171 1.357696965422567 1.333294183635751 1.308592858836874 1.283661292999498 1.258544679518378 1.233262513209253 1.207797570308593 1.182279208473345 1.156724846780646 1.131192105727539 1.105671527230633 1.080114174625773 1.054637742667668 1.0292600475295 1.004000056802505 0.9788138694955322 0.9537151860345654 0.9287730582622205 0.9039901494372211 0.8793526842338162 0.8548064587411961 0.8304452804628468 0.8062652683158849 0.7822402426303467 0.7583360051484371 0.734618499023747 0.7110867388204136 0.6876942205122489 0.664444351481821 0.6413784205194775 0.6184940478223391 0.5957193249932224 0.5731006050395253 0.5506622623720503 0.5283587528037774 0.5061822935485756 0.4841671432198531 0.4623020818291579 0.4405324507846995 0.4189159928898132 0.3974472023413664 0.3760742547280724 0.3548311070287649 0.3337261276105683 0.3127241562270182 0.2918336040160874 0.2710705634981445 0.2504218485738243 0.2298645345218215 0.2094245979965876 0.1891047770259546 0.168860071008659 0.1487357607117774
 4.31 1.643868773500819 1.642150330232954 1.639896791557239 1.63725802376088 1.634268254528218 1.630847742940708 1.626858869476911 1.622111556012463 1.616437295820061 1.609670753569423 1.601708885327268 1.592472698557266 1.581927172120015 1.570069186272973 1.556923542670425 1.542548254363418 1.526988285799693 1.510293812823621 1.492512992676122 1.473800043994579 1.454226566812745 1.433885872560638 1.412854294064426 1.391221085546307 1.369046082624374 1.346307372312464 1.32316784302 1.299690054551825 1.275936738108003 1.251952276283628 1.227765983068598 1.203345903847387 1.178830795398784 1.154252465895631 1.129639874904523 1.105014103385503 1.08031125369172 1.055653569569082 1.031063116155867 1.00655362998232 0.9820858089702194 0.9576876624324182 0.9334097010723541 0.9092654069835291 0.8852392836489615 0.8612904159406023 0.8374913501187127 0.8138566238312199 0.7903533661130222 0.7669550173852606 0.743725269454556 0.7206536155121928 0.6977224101332755 0.6749036892758262 0.6522597802798469 0.6297785218663297 0.607393274136216 0.5851576585693108 0.5630870980231348 0.5411376767317382 0.5193011803044403 0.4976158457245248 0.4760837013478669 0.4546290969015105 0.4333134734821624 0.4121388935546468 0.3910570809502705 0.3700959908651349 0.3492610398583635 0.3285296058502745 0.307896018120454 0.2873868073057797 0.2669833153983445 0.2466601757433091 0.2264618130366678 0.2063730333229352 0.1863528439927333 0.1664474337803039
 4.33 1.605160182583616 1.603953341578332 1.602262339943557 1.600178493851152 1.597768720844466 1.59496291983834 1.591649511119082 1.587664906344449 1.582846968543622 1.577046692117176 1.570136492837057 1.562049817846538 1.552730865660181 1.542166426163798 1.53036760061439 1.517359901640103 1.503200133240155 1.487918770784773 1.47155206101512 1.454234952043203 1.436052713351788 1.417077785794298 1.397389181594697 1.377068964347381 1.356170179017036 1.334673631938498 1.312742640816602 1.290431204726013 1.267803924111038 1.244912640785438 1.22177938793221 1.198383400103359 1.174843283219658 1.151215004570372 1.127511342812991 1.10376109797291 1.079902131443117 1.056060165983838 1.03225307572217 1.008496256151683 0.9847571141320035 0.9610485378883622 0.9374419370111244 0.9139482524552776 0.8905428065399006 0.8671937229475972 0.843977496723892 0.8208953142765969 0.7979376133751455 0.7750569931498745 0.7523191440912882 0.7297380980492658 0.7072705882322312 0.6849045792062887 0.6626931268943022 0.6406367385749316 0.6186543528816255 0.5968185098015644 0.5751287006745445 0.5535539281918167 0.5320755263948698 0.5107418206741592 0.4895444577677699 0.4684145057600295 0.4474215840800535 0.4265612235002307 0.4057747361346422 0.3851085654374105 0.3645648762009883 0.3441102445543645 0.323750407961207 0.3035018952179267 0.2833536064516662 0.2632926531182083 0.2433306479998012 0.223482505202913 0.2037015301558802 0.1840227296064909
 4.35 1.568280001566099 1.567506533228336 1.566308259158657 1.564739895416198 1.562843549406543 1.560586799881722 1.557866926940176 1.554546172026757 1.550473087932691 1.545512988795554 1.539541500099251 1.532471658673962 1.524247482696127 1.514840611688381 1.504253746519521 1.49250406940444 1.479632043904075 1.465651294925332 1.450591818721023 1.434596762889774 1.417717516375938 1.400035979469507 1.381620203805988 1.3625445523663 1.342872769476639 1.322563840808342 1.301796963377733 1.280624495545966 1.259095727018841 1.237271738846617 1.215172243423805 1.192774314488942 1.170208827124362 1.147506987755925 1.124710574152752 1.101836505426927 1.078815822033179 1.055789815768546 1.032764789772014 1.009768998524136 0.9867616378466142 0.9637648949018738 0.9408383781925957 0.9180002475612268 0.8952335741894553 0.8724962705976669 0.8498670906443513 0.8273583195254934 0.8049483937739135 0.7826043212585851 0.7603899211839016 0.7383060740889196 0.7163156818465435 0.6944215776626859 0.6726621660753747 0.6510420129538117 0.6294880654973989 0.6080604122347015 0.5867647230223678 0.5655774590440048 0.544479332808983 0.5235017481512063 0.5026590302278131 0.4818774055178232 0.4612160218207224 0.4406726382549966 0.4202082652565813 0.3998436745772684 0.3795997592830291 0.3594342237522827 0.3393564336740775 0.3193835360462152 0.2995044691732893 0.279700902664656 0.2600025774323118 0.240395655688717 0.220855790944499 0.2014162480061112
 4.37 1.530485571420014 1.530128766143674 1.529417990148947 1.52835971938481 1.526983421122216 1.525268153954074 1.523136617795239 1.520466153882489 1.517119444774504 1.51296739435184 1.507895357816899 1.501806131693895 1.494638533828819 1.486360213389389 1.476955040865013 1.466431658066727 1.454821058127143 1.442130225500377 1.428379185961985 1.413685676608877 1.398108225859233 1.38172440345241 1.36458833044883 1.346776909229876 1.328341123497764 1.309254838275401 1.289675899906249 1.26965757605416 1.249254595703206 1.228523529157492 1.207488168040953 1.186121105297144 1.164551535189003 1.142818083298597 1.120956526526865 1.098982173093322 1.076841882535751 1.054654185709882 1.032451084789035 1.010237993263747 0.9879950159413742 0.9657295189456692 0.9435180597163315 0.9213557670085297 0.8992511508923906 0.8771519027524661 0.8551435552871682 0.833230952508158 0.811395409739724 0.7896000236181004 0.7679267820907683 0.7463593644157092 0.7248767511606173 0.7034687242020823 0.6821759567247145 0.6610080532202405 0.6398947694865447 0.6188936426266647 0.5980172510477457 0.577223534459935 0.556513593875231 0.5359152916062806 0.5154328412651124 0.495006517761829 0.4746869173032247 0.454482087391356 0.4343498068220386 0.4142985156832975 0.3943592953537332 0.3744908485008343 0.354707389079215 0.3350222223287846 0.3154172547728415 0.2958772642160969 0.2764394697426145 0.2570909517136859 0.2378041317656043 0.2186057628073779
 4.39 1.4916633526513 1.491720070819587 1.491505063395826 1.490973216221332 1.490136946435462 1.488988062475615 1.487457474077204 1.485442852273644 1.482821759396332 1.479471319074613 1.47528233623576 1.470157677104935 1.464039809205159 1.456866451357263 1.448626053679848 1.439324707589229 1.428963945799381 1.417553362321873 1.4050983624658 1.391710422837706 1.377448361341497 1.362367017178354 1.346530990846622 1.329992774141709 1.31282031015596 1.294967483278524 1.276596939195216 1.257760784888362 1.238515768636625 1.218904810014832 1.198959579893774 1.178645120439997 1.158106725115575 1.13736532867787 1.116464557179264 1.095421947966889 1.074180759682321 1.052867902261259 1.031497256933193 1.010099826221031 0.9886354639407129 0.9671249852008055 0.9456395364020533 0.9241869452369258 0.9027554806891134 0.8813161030330114 0.8599393338331671 0.8386413159436907 0.8174014935076439 0.7961761019563847 0.7750504880088789 0.7540165796709779 0.7330437862346511 0.7121281482771966 0.69132556766038 0.6706215075295603 0.6499571623127576 0.6293923077196766 0.6089376907406816 0.5885572596457314 0.5682411139832513 0.5480298645789676 0.5279210535346741 0.5078519642269557 0.4878912213058499 0.4680194406934506 0.4482132595824511 0.4284906764346275 0.4088598109792581 0.3893020342114766 0.369810008390556 0.3504115070381331 0.331089624936348 0.3118269281259232 0.2926567039041617 0.2735646008228723 0.2545307386862117 0.2355835585484565
 4.41 1.454554881828248 1.454997163814014 1.455242005443831 1.455214642453774 1.454905591854577 1.454305021931622 1.453354172244927 1.451956233629122 1.450019578193436 1.447419249321663 1.444056281672144 1.439823061177724 1.434659405045727 1.428518021757906 1.421367871070408 1.413189774013714 1.40400237289259 1.393789511286022 1.382560744047152 1.370406547303198 1.357387028455374 1.343541106178801 1.328937360422405 1.313624212408812 1.297652414634231 1.280985810868323 1.263775626154064 1.246083656807595 1.227949960418057 1.209423315847418 1.190529493230279 1.171246383973672 1.15170428075684 1.131935477530998 1.111967669519085 1.09183583321548 1.071470816385725 1.051010328066206 1.030463158563822 1.009860559455631 0.9891668535884728 0.9684028750785725 0.9476316393111057 0.9268780529397551 0.9061174738862228 0.8853226913397263 0.864574755756462 0.8438770788590322 0.8232199936358473 0.8025632643404901 0.7819768764910462 0.7614754768694008 0.741014413520495 0.7205938457515462 0.700263364131227 0.6800233804888016 0.6598120479132241 0.6396792507521836 0.6196391846111164 0.5996694163521568 0.5797457940930517 0.5599174472060149 0.540179946316536 0.5204757533021369 0.5008591112910605 0.4813361746609242 0.4618615790372931 0.44245554129221 0.4231437395426529 0.4038866631489362 0.3846931127130371 0.3655857000768683 0.3465430683204702 0.3275548917601423 0.3086547359464862 0.2898203876623993 0.271045544920967 0.2523441769632924
 4.43 1.421571227903802 1.422323054069864 1.422947855222886 1.423343386996063 1.423484596274384 1.423358401194627 1.422895971145342 1.422043136766837 1.420692289951153 1.418734643842037 1.416071242834924 1.412612852576898 1.408287619966663 1.403034003154499 1.396828481542217 1.389650175783121 1.381496677781939 1.372341970694773 1.36219976892903 1.35114957814335 1.339238125247523 1.326508158402403 1.313009007019812 1.298797711762438 1.283922714543714 1.268335408527697 1.252190988128937 1.23553650901232 1.218426298092924 1.200897823535829 1.182980664755953 1.164646632417836 1.146032178435433 1.127161195971883 1.108068139439262 1.088782004498318 1.069245588058186 1.049576498276087 1.029806004557007 1.009950467553347 0.9899819291645615 0.969926052536767 0.9498347920623216 0.9297403533793931 0.9096165533714879 0.8894363601669548 0.8692837731384646 0.8491641529024534 0.8290653113185416 0.8089524814889151 0.7888973277576685 0.7688964557101317 0.7489268421721311 0.7289885452092459 0.7091202741259979 0.6893314094650185 0.6695439130061649 0.6498419377655957 0.6302078779948066 0.6106313891796109 0.5910969180390824 0.5716409025244396 0.5522706418178895 0.5329191763314092 0.5136532177054844 0.4944615788077842 0.4753082637317791 0.4562264077953126 0.437220647539093 0.4182706807251422 0.3993707563351676 0.3805457445688791 0.361786656842229 0.3430691957855916 0.3244301252418675 0.3058613802645187 0.287331177115524 0.2688853932632682
 4.45 1.392475138339432 1.393424149038889 1.394314820172166 1.395028747271867 1.395525177100049 1.395768107648198 1.395715148137231 1.395305629017461 1.394435151968589 1.39301950989968 1.390955806949126 1.38815636848463 1.384550531103163 1.380071362630925 1.374693852123311 1.368378949864855 1.36113332736918 1.35292788737894 1.343748023865758 1.33368629203015 1.322777458301449 1.311049150337722 1.298562407025672 1.285357968480542 1.271478536045997 1.256880102294007 1.241710731024712 1.226018297266286 1.209850397274773 1.193244378533929 1.176230289755038 1.158787010876717 1.14102675306471 1.122997538711663 1.10472678143688 1.086236756086074 1.067471368731083 1.048557996669577 1.029511428424746 1.010365363744962 0.9910828336034267 0.9716893401977851 0.9522474969497239 0.9327725285045467 0.9132529607307136 0.8936670407193645 0.8740849567838085 0.8545104984589802 0.8349525065008798 0.8153549128859625 0.7958000108105114 0.7762943146899657 0.7567987701582197 0.7373143940668854 0.7178970444845083 0.6985322606957567 0.6791752432005627 0.6598752137132222 0.6406409951614522 0.6214510316854032 0.6022936286366285 0.5832088425769983 0.5641926612775734 0.5451836437174231 0.5262526900823898 0.5073908617638052 0.4885606313571453 0.4697872626606356 0.451086510673786 0.4324343415958825 0.4138215428243974 0.3952810729533565 0.376796521771622 0.3583563902611244 0.3399805405950103 0.3216677561357382 0.3033921314330832 0.2851901322220822
 4.47 1.365641665037631 1.366710370614171 1.367782302172562 1.368731245147059 1.369491696179515 1.370037413119357 1.370324085023586 1.370273662156748 1.369816215990926 1.368868649205705 1.367320045688157 1.365098600532805 1.362132660041592 1.358341251723846 1.353698564296232 1.348180947682716 1.341762433014502 1.334423292629984 1.326141340074682 1.316984300101168 1.307009768668994 1.296222722944608 1.284684051301264 1.272430073318921 1.259494159784134 1.245836812689937 1.231596805235719 1.216823391827075 1.201557288075669 1.185839750799057 1.169700688020526 1.153105318968894 1.136176314078313 1.118961864988052 1.101482784542257 1.083760496789701 1.065749566983524 1.047562921580936 1.029230358242918 1.010776815833888 0.9921602944213603 0.9734087752755762 0.9546008108691035 0.9357372748764252 0.9168172821734952 0.8977976588372725 0.8787698421452186 0.8597488705747818 0.8407121538028335 0.8216229927050911 0.8025558693554968 0.7835305670255668 0.7644999101837131 0.7454734144945161 0.72648412681797 0.7075525652086894 0.6886087689150755 0.6697086083784365 0.6508728252320726 0.6320587023003159 0.6132731635975199 0.5945438543270156 0.575881890879999 0.5572174808343924 0.5386173229536366 0.520083557185445 0.501565164660486 0.4831072576910351 0.4647066997695428 0.4463467555671681 0.4280248709322305 0.4097622928886175 0.3915556496341215 0.3733812305387052 0.3552670961427138 0.3372098981550087 0.3191888594510313 0.301226684070802
 4.49 1.339979360089884 1.341132270878066 1.342343673294622 1.343480552677634 1.344464795551405 1.345256519626448 1.345820203799475 1.346089198153376 1.345987493957201 1.345435573666142 1.344346810921504 1.342642720550675 1.340231118567099 1.337070802170233 1.333103069745516 1.328302440864315 1.322654186283876 1.316115117947278 1.308665518983358 1.300373353706657 1.291271797617335 1.281386837401098 1.270753660929104 1.259403137257872 1.247376236629167 1.234631630469898 1.221291521391979 1.207410763192208 1.19302171085211 1.178178440537785 1.16288749959973 1.147130966572669 1.131021631175339 1.11461520431029 1.097914018063649 1.080962075704883 1.063693131686528 1.046233191643922 1.028609952394897 1.010836981939466 0.9928906894594816 0.9747937153182784 0.9566111010602887 0.9383568794106401 0.9200273742747189 0.9015951207377153 0.8831260250641471 0.8646454146973372 0.846129638258887 0.8275533755480939 0.8089896775413621 0.7904417063915621 0.7718786754273674 0.7532987091525554 0.7347592532452643 0.7162534445572262 0.6977192711129496 0.6792267921088699 0.6607802679124521 0.642352870061262 0.6239364712619775 0.6055712653893739 0.5872630974852422 0.5689416637572795 0.5506760915779108 0.532466979483079 0.5142741671709636 0.4961195455006622 0.4780238464908022 0.4599576333181092 0.4419275103159026 0.4239458429725436 0.4060115379298139 0.388108352981233 0.3702575570703104 0.3524577702887344 0.3346903138744826 0.3169712502098747
 4.51 1.314911031346562 1.316145347672107 1.317482431368433 1.31877527767957 1.31994721301486 1.320958304948963 1.321762802221829 1.322308744738692 1.322522333570049 1.322330440951633 1.321650910284395 1.320392556134474 1.318498544233167 1.315901831476889 1.312550985927142 1.30841408681046 1.303472864518372 1.29767344060734 1.291006197798704 1.283530479978614 1.275258932197957 1.266226420672283 1.256454362781713 1.245977077070849 1.234827803248668 1.222959272188414 1.210494455927473 1.197485257667241 1.183961811772987 1.169971093773691 1.155521520361887 1.140598989393476 1.125310789887537 1.10969432202612 1.093774917154025 1.077589077778564 1.061066637569303 1.044335181357794 1.027419045137283 1.010342146062406 0.9930695724488467 0.9756283837730004 0.9580870606715903 0.94044993494128 0.9227252395382477 0.9048700085777464 0.8869738773336326 0.8690397222378667 0.8510595008799902 0.8330093020065723 0.8149473855206182 0.7968873224809627 0.7788017151016136 0.7606901567510733 0.7425955119516194 0.7245228163785509 0.706418526859399 0.6883335213730946 0.6702899490490997 0.6522521101664975 0.6342089761530336 0.6162170095841253 0.5982619041818129 0.5802936848136735 0.5623680374916784 0.54449188937101 0.5266198987488218 0.5087843750629433 0.4909962488905411 0.4732233519467144 0.4554866470830361 0.4377988182860384 0.4201375306756372 0.4025052305034902 0.3849260751512973 0.3673873931290341 0.3498659140731166 0.3323980887445037
 4.53 1.290069097815134 1.291387269995187 1.292825905381797 1.294251389126994 1.295596897527688 1.29680214802566 1.297831889207539 1.298629690804797 1.299122373693729 1.299256939895424 1.298939292575752 1.298104926045326 1.296674555759488 1.294594358318251 1.291811631466284 1.288294884092854 1.284012986231785 1.278915419061405 1.272980274904485 1.266271507228184 1.258797120643963 1.250574980907524 1.241635094918719 1.232001050721457 1.221705217503608 1.210694815596889 1.199092666476751 1.186938792762247 1.174269318215897 1.161118207743533 1.14750309739414 1.133398044359687 1.118922426974927 1.104107304717209 1.08897178820625 1.073548849203916 1.057780310613962 1.041788046481775 1.025585131994089 1.009205103478685 0.9926146284040644 0.9758418653791168 0.9589407441527502 0.9419425156135084 0.9248259717891614 0.9075722858462738 0.8902475120897488 0.872879545962336 0.8554530640441333 0.8379269840520327 0.8203794548391592 0.8028254563942689 0.7852222498411177 0.7675831474377937 0.7499491625760211 0.7323254697804269 0.7146517947077684 0.6969932841461262 0.6793582760140553 0.661718199359699 0.6440675643598617 0.6264452323190355 0.608856325668381 0.5912464779646749 0.5736668938891913 0.5561276792465515 0.5385877409635156 0.5210712870877257 0.5035963067863967 0.4861304203449492 0.4686846991655909 0.4512876957658434 0.4339126337770001 0.4165554179425373 0.3992417341164511 0.3819652992615428 0.3647032514476263 0.3474888798496822
 4.55 1.265465834892592 1.266843733235995 1.268373900712643 1.269919882384583 1.271410314438744 1.272784634186928 1.274013260065794 1.275032961636843 1.275787679586408 1.27621463572562 1.2762320829904 1.275769145441418 1.274769508264075 1.273164057768465 1.270910651389333 1.267965557686044 1.264296896342527 1.25986896816723 1.254633105093059 1.24865510017732 1.241940867601651 1.234505192671939 1.226365231818252 1.217547712594737 1.208084703679529 1.197906334874642 1.187150407105857 1.175834982422598 1.163999973997787 1.151688006127711 1.138901284231858 1.12562275485275 1.111946925655753 1.097926855428891 1.08358029408263 1.068923112649652 1.053911963284616 1.038652969263899 1.023173704985322 1.007499895967854 0.9916027088513024 0.9755011113959755 0.9592566524823383 0.9428956021106263 0.9263988414004558 0.9097450725903986 0.8930121690375401 0.8762167652169994 0.8593403867214411 0.842358280260544 0.8253386036604442 0.8082901058631569 0.7911880469259551 0.7740292280207264 0.7568571214332898 0.739687840562683 0.72246207992041 0.7052299151296539 0.6880092829244564 0.6707722911488441 0.6535143687559337 0.6362785958069828 0.6190609934703937 0.6018086140206917 0.5845820208374342 0.5673889784040917 0.5501821723068696 0.5329901892334825 0.5158318969718843 0.4986808044089308 0.4815358515290038 0.4644242694125675 0.4473416202346803 0.4302599572634311 0.4132224148583341 0.3962119184686466 0.3792077946316343 0.3622476009707642
 4.57 1.241661249437984 1.243084234245517 1.244672674201531 1.246297514280045 1.247896180560396 1.249408560227233 1.250792831570504 1.251994083985436 1.252962567972526 1.253636685137515 1.253946528191368 1.253820670950248 1.253204768335487 1.25202867637355 1.250257432196008 1.247841964039486 1.244752131245627 1.240939474261036 1.236360474637229 1.231075125030573 1.225081989202215 1.218391162018013 1.211023819448455 1.202999378568573 1.194334677557847 1.184968525700101 1.175024773383392 1.164524722099886 1.153516784445735 1.14201699412092 1.130041745929112 1.117565975777499 1.104694120676609 1.091456668740121 1.077881339184654 1.063983062329561 1.049724219596675 1.035194743510073 1.020438327695804 1.005463096881599 0.9902484468965707 0.9748146646708866 0.9592235682354273 0.9434983267214214 0.9276266703600564 0.9115722704820666 0.8954339295173046 0.8792052009942761 0.8628895895396558 0.8464451508777771 0.8299522018300909 0.8134145403145951 0.7968061653452372 0.780127587031282 0.7634291065766492 0.7467096762792171 0.7299243395300934 0.7131244008128466 0.6963178257027001 0.6794885608656962 0.6626275340578096 0.6457779041240279 0.62893602099739 0.6120461956979741 0.5951727903318482 0.5783238280899772 0.5614427032470704 0.5445806311603958 0.5277363382685345 0.5108982020900843 0.4940531212223163 0.4772403653397723 0.4604394251928063 0.4436389526060758 0.426870680476962 0.4101324727739453 0.3933830145349066 0.3766769518653699
 4.59 1.219660534690544 1.221090986255178 1.222687829069775 1.224351428022231 1.226008389086618 1.22759945932319 1.22909196687835 1.230432160984658 1.231572311960795 1.232440331211554 1.232987741227817 1.233150315586528 1.232866758950665 1.232067777069208 1.230720816777107 1.228771695995239 1.226198883730365 1.22294235007508 1.218961036207761 1.214310064392515 1.208984457979098 1.202983601402861 1.196329150184658 1.189038010930775 1.181121831332826 1.172520770167659 1.163343107297241 1.153622203668548 1.14338525131343 1.132662893348473 1.121464983974855 1.109753688478174 1.09764010322829 1.085155475679127 1.072323674368471 1.059159718917774 1.045612220031901 1.031796439498907 1.017728170189759 1.003432826058068 0.9888786321397873 0.9740967045529008 0.9591378004970825 0.9440294282533479 0.9287614771836683 0.9132964577305769 0.8977238714167441 0.8820601808445279 0.866279739695504 0.8503682627299662 0.8343874857863973 0.8183513557809179 0.8022284007067007 0.7860251196333587 0.7697794027062952 0.7535119411460265 0.7371647072474765 0.7207799543792186 0.7043911669827025 0.687958950571427 0.6714863317300885 0.6550141781136762 0.6385353684465369 0.6220050525213954 0.605487571198327 0.5889728464036903 0.57242956112901 0.5558854694298194 0.5393584864244443 0.5228230382927479 0.5062789922748117 0.4897580566695767 0.4732422208334222 0.4567197051786902 0.4402235011721518 0.423744811333425 0.407258869233313 0.3908027594921015
 4.61 1.200369105038829 1.201761413645958 1.203331389688548 1.204984167970225 1.206655444362073 1.208281725802618 1.209829210297828 1.211254116921086 1.212499755813183 1.213523708182294 1.214251266303959 1.214632413521058 1.214603524243784 1.214115483949612 1.213117769183261 1.211569907556663 1.209429407748913 1.206651879506229 1.203191053641888 1.199088472036184 1.194350727636355 1.188957964456513 1.182938597577575 1.176308783147173 1.169065268379573 1.161148821555566 1.15266637202237 1.143649360193513 1.134120087548703 1.124112466633698 1.113621621060163 1.102613325505505 1.09120654571271 1.079417688490161 1.067278411711441 1.054792184315129 1.041917966304571 1.028757688747647 1.015342533776512 1.00167999458733 0.9877535554399799 0.9735805716577492 0.9592243496270116 0.9446977367968747 0.9300014916788149 0.9150983538462878 0.9000731139343161 0.8849325536390515 0.8696780457173179 0.8542650739861211 0.8387794833221394 0.8232242696611802 0.8075686099976136 0.7918153423837744 0.7760229859293286 0.760181440800618 0.7442503682199622 0.7282791404649358 0.7122905708675988 0.6962471638137044 0.6801508747418561 0.6640484101426409 0.6479296875577063 0.631755345578811 0.615578113846821 0.5993924330506757 0.5831764749262929 0.5669476222554444 0.550732348864571 0.5344948596235577 0.5182429904444517 0.5020081782801351 0.4857755811229425 0.4695233080032231 0.4532952289878476 0.4370720151786598 0.4208434887108692 0.4046345227513832
 4.63 1.183619060645925 1.184952236573594 1.186470656204074 1.188085684258532 1.189733336507267 1.1913608197697 1.192939081914364 1.194406401858891 1.195724619569993 1.196839276063449 1.197699163404077 1.198242544705715 1.198420524131195 1.198171196892309 1.197455079249781 1.19623026851322 1.194460233041089 1.192086822240654 1.189062986567934 1.185437427527643 1.181197447673132 1.176348610606318 1.170886100977616 1.164828644485849 1.15818561787817 1.150874908949961 1.14302086654473 1.134646420554 1.125753471917189 1.116387542621469 1.106541645701637 1.096187375239957 1.085423706365989 1.074272595256423 1.062765349134883 1.050914526271725 1.03866298598382 1.026118908634322 1.01330468563242 1.000243059433074 0.9869048335367303 0.9733064524890271 0.9595125718804738 0.9455371283461114 0.9313845395651565 0.9170074542606219 0.9025050721989123 0.8878688241894017 0.873111232083986 0.8581845487766047 0.8431683382027453 0.8280664553389143 0.812862956202085 0.7975506278491142 0.7821836083761262 0.7667601969178719 0.7512374736470524 0.7356621097736094 0.7200573275439819 0.7043895702403273 0.6886667121797081 0.6729173687132377 0.6571518662251896 0.6413135121320677 0.62546542488163 0.6096134239518789 0.5937104598499978 0.577791304111253 0.5618730292978387 0.5459325989976858 0.5299680378232092 0.5140185314100201 0.4980517164155716 0.4820747605177638 0.466100572413485 0.4501371618171079 0.4341617494589163 0.4181954270834836
 4.65 1.168277671935755 1.169548105454879 1.171012989023919 1.172587047283344 1.17420666590482 1.175825161591207 1.177404532076543 1.178895106126034 1.180261943536036 1.181452205134037 1.182414642778637 1.183093479359527 1.183438058797463 1.18339399604423 1.182918427082619 1.181975458926384 1.180523569620202 1.17851015823963 1.175885814891056 1.172684740711646 1.168906237869274 1.16453993956247 1.15959140002034 1.15407216450249 1.147982239298939 1.141245571730028 1.133971550146315 1.126184463928473 1.117898683487163 1.10913328026291 1.099899736725965 1.090155856376156 1.080002623742726 1.069466574384161 1.058562394888007 1.047311992870671 1.035649346977209 1.023699506881102 1.011468533284009 0.9989751379155165 0.9861948935328564 0.9731534839206208 0.959903073890449 0.9464584592806982 0.9328264469560934 0.9189648548073595 0.9049614317508303 0.8908189877280304 0.8765337637052437 0.8620767216730463 0.8475190446458236 0.8328672066612546 0.8180972727797728 0.8032186490839983 0.7882596826781412 0.7732474116873695 0.7581161552571585 0.7429314535525919 0.7277004077576419 0.7124025300744088 0.6970338537223282 0.6816404929373392 0.6662156129710159 0.6507090400896622 0.635187131573359 0.6196426857149815 0.6040486418191615 0.5884356802012189 0.5728122921860357 0.5571560401068933 0.5414746173042562 0.5257936781245114 0.5100994979186528 0.4943804630409203 0.4786653208473775 0.462955289694448 0.4472139289373795 0.4314924089286682
 4.67 1.153621233945137 1.154839935319718 1.156245463169035 1.157774372054576 1.159363417551478 1.160967726248516 1.162541465748096 1.164049734666238 1.165453092632567 1.166697890290287 1.167748369296169 1.168541812320523 1.169038163047177 1.169179836173446 1.168932047410097 1.168247293481322 1.167097212124689 1.165413132091104 1.163163823144763 1.160371786063094 1.157021702636705 1.153117995669314 1.148660178977684 1.143649507391543 1.138085856753503 1.131902063918967 1.125193256756032 1.117979944145382 1.110277575980174 1.102102573165909 1.093459577620302 1.084305612273132 1.074751701066091 1.064808928952611 1.05450385189769 1.043834886877692 1.032762961880145 1.021386235903521 1.009719158956999 0.9977931020602133 0.9855633072429861 0.9730594675450455 0.9603466770157203 0.9474280807136219 0.9343030547062998 0.9209522660698863 0.9074329528887115 0.8937755942549002 0.8799584502679476 0.8659652920342671 0.8518556916667168 0.8376402322840986 0.8232999480106336 0.808832113975408 0.7942844563117881 0.7796663921568117 0.7649201496505449 0.7501107179354101 0.735246017155478 0.7203067084557291 0.7052904239812787 0.690230866876572 0.6751422112845296 0.6599614223456709 0.6447509761971841 0.6295162899719693 0.6142240617976245 0.598904180795405 0.5835636170791303 0.5681893717540447 0.552782926915635 0.5373667956484018 0.5219351620245782 0.5064655211027995 0.4909971689267225 0.4755304425235942 0.4600268799027578 0.4445337000541154
 4.69 1.140165680546263 1.141339660033586 1.142684442496211 1.144155552418315 1.145688775280547 1.147249047560018 1.148799416730287 1.150302361261354 1.15171758061964 1.152994265267972 1.154099416665565 1.154983207267998 1.155601940527189 1.155900790891372 1.155843193805057 1.155382505709003 1.154494864040177 1.153120817231712 1.151203054712856 1.148778956908928 1.145833255241254 1.142360502127106 1.138357730979639 1.133829826207807 1.128762933216294 1.123092298405411 1.116916819171014 1.11025087390439 1.10310467199215 1.095495343816105 1.087421020753133 1.078846225175042 1.069860120448414 1.060495200934443 1.050753981988758 1.040655079961239 1.030147712195809 1.019328067030226 1.00821657379585 0.9968320228173959 0.9851385854126797 0.9731666538923354 0.9609698115595209 0.9485606527096091 0.9359370126298514 0.9230681175990303 0.9100310948870849 0.8968409427547179 0.8834781904529829 0.8699302282228416 0.8562505672947047 0.8424686698879422 0.8285328492103727 0.8144695394577219 0.800317105813054 0.7860826044461788 0.7717143125130232 0.7572694881549777 0.7427522104982036 0.7281643896529171 0.7134868467126325 0.6987537437533748 0.683976043832851 0.6691070609895928 0.654203950242052 0.6392672775876651 0.6242651200018683 0.6092281854370825 0.5941643528216436 0.5790518820586987 0.5639089640250488 0.5487469105699518 0.5335629745138752 0.5183387296471995 0.5031146107288698 0.4878709034850024 0.4725999746074301 0.4573276317522006
 4.71 1.128788898543898 1.12989560639474 1.13117204379527 1.13256270515399 1.134017005859055 1.135508592278265 1.137005941759054 1.138461812628476 1.139847444193196 1.141126396739467 1.142257411533116 1.143188040819518 1.143880357823579 1.144293476749701 1.144374852781754 1.144102212083046 1.143431311796283 1.142304650043524 1.140669605926141 1.138564099524765 1.135968081899234 1.132872105088524 1.129277672110693 1.125168046962801 1.120557784620835 1.11535646103962 1.109663813152724 1.103494838872364 1.096853147089288 1.08976050767266 1.082210671469931 1.074167260306702 1.065714246986576 1.056878645290997 1.047673689979078 1.038103996787423 1.028124212429924 1.017822474597557 1.007230311958152 0.9963540141561644 0.9851663418124095 0.9736914565238006 0.9619813708630578 0.9500535083784039 0.937905503593242 0.9254929920058128 0.91290327008883 0.9001557652890995 0.8872267160271141 0.8740975916966249 0.8608311126641901 0.8474447102687015 0.8339036468208838 0.8202212856027673 0.8064385508671368 0.7925665478369472 0.7785562427047186 0.7644511026318903 0.750274735748155 0.7360117111507551 0.7216470389037446 0.7072266000372238 0.6927552065465328 0.6781830613914095 0.663560958495117 0.6489078127435226 0.634179299984146 0.6194038670251603 0.6045991516343601 0.5897464925380755 0.57485214942005 0.5599323529202742 0.5449897946337643 0.5299994771093024 0.5149884238481226 0.49997871930255 0.4849193488745831 0.4698636989144309
 4.73 1.119740261651601 1.120784128110414 1.121963340765266 1.123256803950572 1.124615812963937 1.126022414066144 1.127432424481151 1.128820182396073 1.130158506961171 1.131409548289836 1.132529797458567 1.133477926506953 1.134210108437653 1.134693027216362 1.134879557771785 1.134744925995606 1.134241738742449 1.133310853829839 1.131916480038154 1.130071007110581 1.127766075753057 1.124994417634214 1.12174089538531 1.118005082600162 1.113780533835065 1.108991414608713 1.1037238014021 1.097992371658429 1.091799883783003 1.085169377143104 1.078087672067876 1.070514849848186 1.062544122736478 1.054186733946621 1.045460887653741 1.036371128994043 1.026867984064617 1.017044119923238 1.006921574588143 0.9965063770378038 0.985784377210674 0.9747608260049296 0.9634948852781862 0.9520067878472052 0.9402825074875727 0.9282961789333735 0.9161241878768309 0.9037779809679356 0.8912494758140519 0.8785037109794986 0.8656180859851124 0.8525997713077813 0.8394215783799588 0.8260972695891518 0.8126609282773805 0.7991219687406095 0.7854318862281571 0.7716464869420707 0.7577862380364691 0.7438266576168613 0.7297602247394304 0.7156308594102798 0.7014410625846517 0.6871461861661081 0.6727945130056723 0.6583989869009401 0.6439254625951452 0.6294025157761904 0.6148446430756356 0.600234822067645 0.5855731912678901 0.5708868601324113 0.55616301905643 0.5413910393731194 0.5266033333523228 0.5117944241992274 0.496951706052982 0.4820885339852707
 4.75 1.113016564350988 1.11396055965609 1.115034267873737 1.116204983265809 1.117444341041253 1.118732957356078 1.120040509313346 1.12134163496316 1.122600813302651 1.123789204275961 1.124861538774223 1.125790688635546 1.126528716644989 1.127044296534534 1.127298302983058 1.127248861616305 1.126859489006841 1.126086042674026 1.12486902108396 1.123229243649444 1.12116705072992 1.118657923631417 1.115691564606486 1.112261176854135 1.108375534519746 1.103929332695002 1.09903097741779 1.093675865672111 1.087880405387972 1.081652195441273 1.074971335653689 1.067822406792534 1.060265960570622 1.052330359646118 1.044033367622371 1.035367329047743 1.02629014941542 1.016888785163215 1.007189803673356 0.9971936432722566 0.9868831332302737 0.9762657837614563 0.9654040760232667 0.954309912116293 0.9429754650839408 0.9313758289121101 0.9195798585288486 0.9076027998039864 0.8954291595487547 0.883048855515375 0.8705084263966327 0.8578270218254271 0.8449812023742922 0.8319785295549007 0.8188615558175347 0.8056336645505349 0.7922510200797208 0.7787606076677824 0.7651867235136423 0.7515064047517876 0.7377185994515725 0.7238555666164848 0.7099312361833827 0.6958917090216961 0.6817931169325915 0.6676507426481026 0.6534198298302205 0.6391333030699489 0.6248084678863175 0.6104179007253561 0.5959785389590224 0.5815067308840951 0.566996635721015 0.5524388736126848 0.5378595356232201 0.5232559637366574 0.508603770855605 0.4939439707998536
 4.77 1.108172885637983 1.108989910021731 1.109929014102936 1.11095793207245 1.11205264905241 1.113198401096232 1.114374705188604 1.115550709245469 1.116707902114018 1.117792563572669 1.118795554331053 1.119662686029992 1.120366981241481 1.120873283468657 1.121137687145774 1.121133047638171 1.120821011242237 1.120142545185376 1.119053817625957 1.117577867653275 1.115691835287495 1.113397201479597 1.110661688111314 1.107491457995066 1.103877464873884 1.099726003421331 1.095136389241419 1.090110638868509 1.084653629767212 1.078769750332282 1.072458279888491 1.065665538690505 1.058490217922748 1.050934199699252 1.043009587063494 1.034723873988238 1.026029205375341 1.017013927055565 1.007694115788369 0.9980740392616858 0.9881373260916892 0.9778960658225424 0.9674009189261303 0.9566697068017795 0.9456901417759567 0.9344382571019532 0.9229917069595448 0.9113516464546416 0.899517021618911 0.8874596494093785 0.8752466877080121 0.8628830153212843 0.8503450419797032 0.8376386983373298 0.8248196459712616 0.8118858873810959 0.7987853359883648 0.7855799861359394 0.7722720930874116 0.7588635230264407 0.7453369630560718 0.731729941198024 0.7180546963919436 0.7042660084946251 0.6904079582791987 0.6765019174342815 0.6625004985630905 0.6484386751825211 0.6343331817221842 0.620168273523408 0.6059398468381909 0.5916820188281213 0.5773798775632497 0.5630199920209171 0.5486425020845362 0.5342341585423331 0.5197757030860308 0.5053066383094946
 4.79 1.104115702659785 1.104799676348754 1.105594196586791 1.106465647495194 1.107409834111093 1.108407652387439 1.109433479192998 1.110476372312339 1.111495450445823 1.112470693209583 1.113369081135511 1.114151675671238 1.114799709180112 1.115266204941173 1.115515097149125 1.115516330914308 1.115248002262661 1.114636458135687 1.113636316390408 1.112277265799326 1.110546176050364 1.108417907746821 1.1058755224073 1.102928312465654 1.099543851270908 1.095660233087182 1.091347153093606 1.08660806738423 1.081452712967924 1.075886637768271 1.069894850623448 1.063439901286109 1.056595870423242 1.04938583961603 1.041816481359696 1.033883209063336 1.025544007049743 1.016883280555215 1.007911775729357 0.9986525496348624 0.9890603202472823 0.9791679064547858 0.9690208580578945 0.9586278057692117 0.947987181213128 0.9370751869255121 0.9259598363533832 0.9146462438545631 0.9031274146973129 0.8913829850599444 0.8794782920304138 0.8674211936058893 0.8551841186923044 0.8427715771038775 0.8302369595626136 0.817579407697778 0.8047557240453487 0.7918197420474318 0.7787837460516602 0.7656333213105566 0.7523621839808685 0.7390125011228745 0.7255792406996542 0.7120278615763325 0.6984106635192808 0.6847366671952955 0.6709659041707292 0.6571298669105943 0.6432499887776224 0.6293027540312908 0.6152868378268019 0.6012430762140304 0.587147136136422 0.5729912954298504 0.5588142328214309 0.5446039279282919 0.5303392412562902 0.5160619641986912
 4.81 1.099477044246227 1.100047007461373 1.100714224142245 1.101461728342026 1.10226462501459 1.103120270014501 1.104016060096999 1.104923072917992 1.105820367034045 1.106684401902357 1.107480977880755 1.108189986227669 1.108762569102111 1.109183559563653 1.1094109715724 1.109413659988958 1.109168570574404 1.108606889990245 1.107684745798386 1.106431226461074 1.104825181340859 1.102849970700535 1.100488075703082 1.097731588411606 1.094574261789262 1.090924919699183 1.086863216904398 1.082393829067741 1.077524842751751 1.072254305418574 1.066574085429846 1.060434042046571 1.053923555428992 1.04704410663645 1.039807027627231 1.032217601258411 1.024220111285672 1.01590569236313 1.007275110043127 0.998362240776026 0.9891220019099873 0.9795670416907289 0.9697605592612724 0.9597092646616767 0.9494091088287502 0.9388195035957509 0.9280347916920659 0.9170398267428745 0.9058465832687888 0.8944183166854791 0.8828208833032756 0.8710662603267485 0.8591298758542711 0.8470127588775487 0.8347683292811374 0.8224005678419299 0.8098539962286155 0.7971971370011199 0.7844345336100083 0.7715491403958725 0.7585358825886783 0.7454442863070874 0.7322663485577499 0.718965717234564 0.7055965411178975 0.6921592298737869 0.6786204740530901 0.6650212350906108 0.6513709553041833 0.6376463678937205 0.6238542669402221 0.610025807404742 0.596147875127321 0.5822037368258668 0.5682364600949987 0.5542293834048486 0.5401724860998116 0.5260906583972513
 4.83 1.092838824338985 1.09334387729581 1.093934220698459 1.0945937985334 1.095310035672969 1.096076307875362 1.096869951784632 1.097684894930673 1.098500295729209 1.09928000348178 1.100004888375725 1.100649601484167 1.101181694765987 1.101572921065804 1.101797084113948 1.101807718526433 1.101594839804919 1.101099244336684 1.100258329394578 1.099120733136985 1.09764153460777 1.095820303736232 1.09363978133704 1.091081659110178 1.088140929640873 1.084729116399522 1.080928003741609 1.076732806907621 1.072147582022952 1.067179216097801 1.061803767027063 1.055990513590208 1.049803355451157 1.04326367315814 1.036373168143557 1.029130392723806 1.021481810099134 1.013518444353438 1.005248750454085 0.9966847142517015 0.9878006724799575 0.9786015527553302 0.9691461935768615 0.959446164325894 0.9494891852657927 0.9392530475416505 0.9288030731799766 0.9181536950883662 0.9072890270551546 0.8961877337490467 0.8849149407187316 0.8734846243924705 0.8618575820776715 0.8500591919604328 0.8381224331050698 0.8260505454536151 0.8138053698252894 0.8014381079159594 0.7889635322975539 0.7763601664174624 0.7636299445979038 0.7508081720352617 0.7379000847993966 0.7248651498329188 0.7117505449504362 0.6985683688377669 0.6852865910511183 0.6719349220162258 0.6585236230274694 0.6450418962469344 0.6314902547034529 0.6178939822915939 0.6042435637706172 0.5905241647633876 0.5767769717552493 0.5629945420928442 0.5491512339829079 0.5352875564909976
 4.85 1.083202585321991 1.083685798230698 1.084247108627209 1.08487067043264 1.085547078439462 1.08626442831148 1.087010246583835 1.087781350662989 1.088548578826714 1.089289980224076 1.089986174875424 1.090618063672368 1.091146818377758 1.091547441625666 1.091791886921357 1.091855988641258 1.091711502032935 1.091299553215049 1.090572399177323 1.089561817780499 1.088246417756289 1.086603698707327 1.084615841107111 1.082285086299944 1.079581216500864 1.076440184795576 1.072915675140374 1.069014242362047 1.064740282157801 1.060085821095147 1.055049966611799 1.049576137015558 1.043746651484189 1.037560550065285 1.031032693676123 1.024164814103511 1.016892064003626 1.009305716901832 1.001411027192501 0.9932324101388046 0.9847254918725072 0.975908139393733 0.9668307705707315 0.9575068141396188 0.9479229897041055 0.9380567977352094 0.9279726895709537 0.917684987416044 0.907180294341527 0.8964352842844354 0.8855182820474066 0.8744259232982849 0.8631457245697027 0.8516798832586381 0.8400758376259514 0.8283382567958992 0.8164115007556174 0.8043614403545902 0.7921923973040852 0.7798960841765625 0.767467684405061 0.7549436322825493 0.742328522961254 0.7295797524519525 0.7167472176232379 0.7038473762007489 0.6908389667663717 0.6777553687574018 0.6646135824656749 0.6513859190366587 0.6380894604685117 0.6247485796111016 0.6113448201649829 0.5978700566803403 0.5843627445558859 0.5708214800377118 0.5572099602181111 0.5435766030343392
 4.87 1.070577251256344 1.071048994321988 1.071599731977778 1.072195498080821 1.072851377345343 1.073541545342688 1.074271198501307 1.07502184410675 1.075776310301649 1.076510116085712 1.077209191315702 1.077847836705422 1.078399343825691 1.078843265104329 1.079147533826127 1.079290954132821 1.07923990102306 1.078946980352373 1.078363028833134 1.077512954034515 1.076382124382445 1.074949089159559 1.073194228505144 1.071108113415078 1.068680605741767 1.065822268194073 1.062599574337242 1.059026178592809 1.055082426238525 1.050782573408246 1.046108597091834 1.041004695135043 1.035557586239401 1.029758549962074 1.02362812671573 1.017155497768385 1.010285985243247 1.003107802118543 0.9956266822273325 0.9878606002573194 0.9797607417506371 0.9713524931036295 0.962677481566617 0.9537629052436483 0.9445866530922324 0.935123984923059 0.9254356913997044 0.915542574038315 0.9054261252072759 0.8950749781268645 0.8845323168688757 0.8738178263562388 0.8629129723626039 0.851813751511914 0.8405649112779505 0.8291749999838589 0.8176076168016468 0.8058996617516634 0.7940686457020516 0.782109600368166 0.7700069583119804 0.7578079329414487 0.7455150685098553 0.7330727601151201 0.7205519636990836 0.707948706046758 0.6952411447855429 0.6824455283844109 0.6695911161530614 0.65664803824103 0.6436330156367744 0.6305605401667149 0.6174274444942363 0.6042162321186568 0.590970377374155 0.5776793954286465 0.5643185722826369 0.5509327947680114
 4.89 1.055585571022756 1.056030444445391 1.056548969619409 1.057121340339202 1.057741721242349 1.058404957809609 1.059110076364912 1.059843584075352 1.06059051895117 1.06132982984575 1.062048486455592 1.062714669320306 1.063311709822585 1.063813690188187 1.064192863485912 1.064425733627571 1.064492955367956 1.064335054304813 1.063913276878801 1.063241310373448 1.062320472915116 1.061103583472943 1.059600871858795 1.057784238727209 1.055639155575324 1.053089094742822 1.05019260941184 1.0469578036069 1.043377902194818 1.039449170884608 1.03515686622738 1.030446305616231 1.025402277286125 1.020019140313768 1.014306324617469 1.008257490956993 1.00182121093341 0.9950698769889215 0.9880299024066814 0.9806917413106118 0.9730324986651961 0.9650648502752608 0.9568305827857504 0.9483486536814834 0.9396034412868923 0.9305654547657491 0.9213073041208806 0.9118318501938574 0.9021368246646708 0.8921942300513974 0.8820644797098303 0.8717553478331062 0.861243289451302 0.8505340804310184 0.8396791674749338 0.8286722081213451 0.8174734007436748 0.8061362845499636 0.794676309582337 0.7830731767164378 0.771320377660845 0.7594638249564554 0.7475100719758423 0.7354064529225854 0.723214032830569 0.7109357075632485 0.6985430438128928 0.6860629490997825 0.6735151317713886 0.6608697110014998 0.6481490767893345 0.6353671699586023 0.6225255621565302 0.6095965758528572 0.596625184338786 0.5836021017258903 0.5705069229449893 0.5573847637449734
 4.91 1.038837941374615 1.039238525349436 1.039706128294338 1.040227683942271 1.040800696855716 1.041425102426679 1.042105016876688 1.042825517256776 1.043565281447476 1.044313028158804 1.045055076930246 1.045759738130745 1.046404502958674 1.046977073441818 1.04744425243736 1.047788183631836 1.047983531541122 1.047979201510397 1.047723429714102 1.047255613155905 1.046545429668662 1.04557465791436 1.044329107384073 1.042791138397902 1.040950562104912 1.038718360483071 1.03616104633917 1.033283263308746 1.030069995855999 1.026526749273698 1.022632589683079 1.018335354033742 1.013703390103531 1.008751136498411 1.003471202652339 0.997865268827113 0.9918778361122276 0.9855780264247049 0.9789896125089208 0.9721080879364226 0.9649026871057291 0.9573870252421166 0.9496095683974008 0.9415815334496971 0.9332832481031663 0.9246981908877507 0.9158794111588899 0.9068515890972226 0.8975902157082722 0.8880724828221105 0.8783724730930111 0.8684850999990732 0.8583921478418381 0.8480926317458728 0.8376390776583462 0.8270311323485697 0.8162247234075233 0.8052753192473592 0.7941928391008792 0.7829621530209838 0.7715801818801031 0.760085987369592 0.7484842019991098 0.7367349890959609 0.7248861428044107 0.7129384480849734 0.7008811207136691 0.6887288272812424 0.676497755192361 0.6641679926647659 0.6517597287284005 0.6392801832244985 0.6267309868046342 0.6140917909297379 0.6014113278690738 0.5886731306991768 0.575858913302751 0.5629998903675242
 4.93 1.021278559904515 1.021619084621993 1.022023765584324 1.022491066464253 1.023013541750676 1.023600416748637 1.024256957579324 1.024955071180052 1.025695335304257 1.026452378521482 1.027219530217361 1.027958020593611 1.028665800667998 1.029308502274333 1.029875918062438 1.030329551498125 1.030653956863163 1.030797719255256 1.030723464587998 1.030449519590837 1.029955141809036 1.029224569603627 1.028237132151355 1.026986999444628 1.025445042291454 1.023530032315378 1.021314551955409 1.01879360446594 1.015946653916672 1.012784535192518 1.009286273993503 1.005398906834669 1.001186261045953 0.9966553947720702 0.9918135969723827 0.9866455274207575 0.9811023467054247 0.9752522162288106 0.9691149682073692 0.9626841256714043 0.9559356124648746 0.9488735432451851 0.9415517234829713 0.9339725294618693 0.9261296882782668 0.9179898478410426 0.9096239168712938 0.9010323949020411 0.892207842277922 0.8831287601548667 0.873853590499754 0.8643885860900502 0.854712380513428 0.8448291081673687 0.8347784542587391 0.8245711048033502 0.8141622366254926 0.8035988273574515 0.7928989854389967 0.782049440116845 0.7710361714441052 0.7599095702796896 0.7486604982877045 0.7372622879368085 0.7257587124995468 0.7141603560516558 0.7024297234713335 0.6906078404384828 0.6787001434339262 0.6666884397385768 0.6545883074325904 0.6424231753944718 0.6301741533001488 0.6178357816220155 0.6054468516279301 0.5929909853801774 0.5804605057343961 0.5678832963384619
 4.95 1.004564147927058 1.004842143573076 1.00519125279344 1.005599009201898 1.00607117721524 1.006621362053295 1.007236239738924 1.007923357098007 1.008646191759436 1.009404322155099 1.010182247519873 1.010950087891599 1.01169852411107 1.012398127822009 1.013033531471049 1.013576408307702 1.014016982384339 1.014286718556151 1.014361102481122 1.014246290619988 1.013941700236196 1.013416849395859 1.012658116967708 1.011652232623037 1.010376026835642 1.008744520881762 1.006831186840007 1.004618517591277 1.002104156818694 0.999293969007502 0.9961509394449743 0.9926328642203153 0.9888071002245473 0.9846671251503913 0.9802150074921441 0.9754575965455357 0.9703225124075923 0.9648891059764724 0.9591716489513047 0.9531632938320125 0.946841863919123 0.9402106933135657 0.9333129569164602 0.9261559004288937 0.9187405003516744 0.9110214039850817 0.9030754794285958 0.8948985655806134 0.8864939021381457 0.8778261595965051 0.8689594292489655 0.8598957631864126 0.8506163142969712 0.8411330762656166 0.831467953573763 0.8216491114988309 0.8116124061137948 0.8014284942867089 0.7911000536802115 0.7806061827509958 0.7699547907492756 0.7591810677182025 0.748286044493276 0.7372258427017173 0.7260562947618179 0.7147890038822604 0.7033925840614086 0.6918866900865686 0.6802936075332178 0.6685997627642037 0.6568072729289085 0.6449375859623827 0.6329857605844387 0.6209419362987152 0.6088417833917039 0.5966690029317316 0.5844188567679178 0.5721192375290789
 4.97 0.9901396232806139 0.9903675600365944 0.9906586777498214 0.9910131399762259 0.9914386910619348 0.991946156143265 0.9925256811467169 0.9931661727889658 0.993866568576848 0.9946098668073535 0.9953743865676095 0.9961439577348665 0.9968959709764791 0.9976147577498855 0.9982783703025913 0.9988670716721368 0.9993585756860757 0.9997088569619437 0.9998671909072243 0.9998655837193122 0.9996827023854746 0.9993014146828059 0.998703309178179 0.9978785952281952 0.9967964729791228 0.9953830733668396 0.9937013581167604 0.9917338197437662 0.9894897715521243 0.9869507376354028 0.9840962828763744 0.9808841729469213 0.977364234307927 0.9735487342091553 0.9694329406891353 0.9650148225750179 0.9602271394824453 0.9551524218153906 0.9497902107659977 0.9441456383144113 0.9381944372285913 0.9319270510641124 0.9254046141639649 0.9186282316583272 0.9115830594643337 0.904236954285826 0.8966659236130901 0.8888642557225803 0.8808298096766247 0.8725355753231145 0.8640346632951794 0.8553345350108414 0.8464224926726533 0.8372910492673173 0.8279889185652856 0.8185210851203357 0.8088401642691325 0.799001882130761 0.7890090356062456 0.7788604123780325 0.7685413709094671 0.7580949704442275 0.7475292910057485 0.7367888433966061 0.7259451691978871 0.7149899207685233 0.703898911244599 0.6927050945386295 0.6814132653388101 0.6700200591082304 0.6585135620840643 0.6469362812767177 0.63527538446895 0.6235163802149568 0.6116892878394213 0.5997995774365199 0.5878209998689052 0.5757870467666382
 4.99 0.978011033050652 0.9781911710936804 0.9784504475289864 0.978764295855838 0.9791492503511039 0.9796136660692523 0.9801546188423451 0.9807640652800256 0.9814264127695065 0.9821398594755668 0.9828712643405275 0.9836112270842463 0.9843433082040929 0.985054448974934 0.9857127514491113 0.9863008484564175 0.9868080336040674 0.9871849712766725 0.987385586636206 0.9874409456219677 0.9873269749505447 0.9870341821157691 0.9865328553886683 0.9858170938174182 0.9848730172272835 0.983605996220557 0.9820883121764976 0.9803001672512499 0.9782455443777769 0.9759121272657687 0.9732835304015541 0.9702975790480042 0.9670262792444264 0.9634664278064515 0.9596148823259134 0.9554696111707184 0.9509654234847078 0.9461801791875084 0.941118868974375 0.935774434316023 0.9301271474584469 0.9241793614227269 0.9179715400048307 0.9115135577753972 0.9047841500795037 0.8977676130364265 0.8905184135393851 0.8830464492552701 0.875337428624356 0.8673641708600015 0.8591905759483258 0.8508228946478789 0.8422310184892821 0.8334254697748587 0.824437431578243 0.8152925577439687 0.8059275428870341 0.7964037423924557 0.7867233724147913 0.7768856798776378 0.7668750224731209 0.7567329586613423 0.7464678076698146 0.7360306694928669 0.7254793348910207 0.7148222053903477 0.7040246532817895 0.6931163016204529 0.6821157142248806 0.6709949256762804 0.6597806113177351 0.6484783872533728 0.6370897803475075 0.6256063682237412 0.6140454992640425 0.6024200726077744 0.5907032081506989 0.5789322065439375
 5.01 0.9668026462170958 0.9669726257200408 0.9672041811011862 0.9675027858042577 0.9678760540382423 0.968315660777384 0.9688329017611781 0.9694181534943591 0.9700617932468925 0.9707445990539645 0.9714511597159667 0.9721727747984845 0.972885594632277 0.9735733603132588 0.9742211637024836 0.9748092474261134 0.9753217148753976 0.9757060102066455 0.9759297783411887 0.9760133349653528 0.9759507765304152 0.975715120252564 0.9752833441128517 0.9746586968571469 0.9738120879960763 0.9726584478049691 0.9712676473237907 0.9696238783570688 0.9677248834738257 0.9655645060074893 0.9631112300558069 0.9603188204807513 0.9572539129084179 0.9539051237289127 0.9502896200962367 0.9463798499281566 0.9421165619060732 0.9375798854748729 0.9327762508427742 0.9277010589811652 0.9223246216244272 0.916649421269744 0.9107212711769095 0.9045457753681161 0.8981067586277267 0.8913793065020448 0.8844235052990581 0.8772421220881785 0.8698268446999595 0.8621504217258034 0.8542731025176478 0.8461969071876378 0.8379007566077825 0.8293949124095898 0.8207079769836843 0.8118539234794082 0.8027830758043959 0.7935454886241358 0.7841608073615083 0.7746112181962936 0.7648888580646735 0.7550371846586912 0.7450501164257024 0.7348995225677895 0.7246256730411593 0.7142472685555106 0.7037282305733705 0.6930975513094109 0.68236277372973 0.6715225615511056 0.6605714192402194 0.64954123201285 0.6384127558330297 0.6271872474121754 0.61589845420818 0.6045270144244697 0.5930713370090297 0.5815513716533882
 5.03 0.9549749062281796 0.9551471473598112 0.9553919819052488 0.9557008932537738 0.9560849855478333 0.9565247436830329 0.9570488333081291 0.9576364708250216 0.9582815433887446 0.9589593289074547 0.9596651160424168 0.9603797042079938 0.9610938835716247 0.961779455053811 0.9624347103280946 0.9630306318210344 0.963551142712181 0.9639640669340506 0.964222069172092 0.9643495648646527 0.9643393002029437 0.9641687621309956 0.9638212683456153 0.9632830972963369 0.9625369781853688 0.9615004909675338 0.9602357563502091 0.9587382657932531 0.9569892915089366 0.9549948864618614 0.9527171043688698 0.9501194496989571 0.9472564676731698 0.9441186342644965 0.9407141061977549 0.9370282709494644 0.9330100667477201 0.9287113825720468 0.9241609481532471 0.919341563973247 0.9142289112649173 0.9088182820118949 0.9031621889483898 0.8972558355589784 0.8910984860783855 0.8846521354912542 0.8779759195318992 0.8710800046840519 0.8639484181805837 0.8565533580032221 0.848966502882242 0.8411791122961478 0.8331721464713366 0.8249461963817417 0.8165450437484618 0.8079767910393683 0.7991893914686918 0.7902442689965925 0.781139818328711 0.771872234915687 0.762429514952673 0.7528560053788063 0.7431514238766721 0.7332733788717363 0.7232775095317501 0.713173365766139 0.7029230382253497 0.6925608283001883 0.6820971181211135 0.6715219105575092 0.6608364992169284 0.6500667584443041 0.6392055133211274 0.6282392696645949 0.6172048640267276 0.6060937936934443 0.5948881466836151 0.5836176117480663
 5.05 0.9415924135030642 0.9418005464281656 0.942085310351187 0.9424318186080409 0.9428481652759415 0.9433257451734023 0.9438807738602302 0.9444893976375139 0.9451554835476172 0.9458548293741673 0.9465854036420418 0.9473261656173571 0.948056225307448 0.948774323460853 0.9494525315672968 0.9500865018576605 0.9506530073039641 0.9511132916193357 0.9514253992579831 0.9516216254151577 0.951682276027122 0.9515929577711062 0.9513406080652649 0.9509199050686319 0.9502929676810647 0.9493886955431905 0.9482681390363425 0.9469263092824933 0.9453471181441846 0.9435412882244476 0.9414604728667175 0.9390599661547463 0.9364081629125005 0.93349527870406 0.9303222198335055 0.9268797533447919 0.9231027370216283 0.9190639093873334 0.9147682297046891 0.9102192279757868 0.9053734549418579 0.9002427220830933 0.8948593716184585 0.8892388765054924 0.8833643604400931 0.8772047278562907 0.8708165939260128 0.8642101645588292 0.8573694664016851 0.8502765168386222 0.8429807839904795 0.8354813467145807 0.8277640146044063 0.8198365979892461 0.811728647933835 0.8034435862379707 0.7949524354361106 0.7862943787969541 0.7774790303229975 0.7684937647500711 0.7593377675468602 0.7500436149143903 0.7406209537855046 0.7310252618243078 0.7213087074255862 0.7114762697142099 0.701502048544496 0.6914163144995618 0.6812265188906346 0.670915263756342 0.6605010618619742 0.6499927066987108 0.6393966124828192 0.6286964741548249 0.617920487378647 0.6070651285406967 0.5961143547489498 0.5851070538319783
 5.07 0.9265849778655015 0.9268486727449785 0.9271876462538593 0.9275932116757311 0.9280561930238553 0.9285918150411665 0.9291920432002638 0.9298464737034018 0.9305500134824833 0.9312969301990486 0.9320599022442604 0.932839628738896 0.9336207195333248 0.9343805352074948 0.9351160370709151 0.9357971871626276 0.936424798251188 0.9369492238346404 0.9373324781404837 0.9376112761256392 0.9377703834764186 0.9377864866084833 0.937649542666799 0.9373465695255923 0.9368637857882991 0.9361109407875086 0.9351517745849032 0.9339833679711922 0.932591602466045 0.9309754903180099 0.9291004145044348 0.9269240487313777 0.9244960274335123 0.9218177757740231 0.9188931696445 0.9157033656648128 0.9121847411829944 0.9084164342750984 0.9043905637450584 0.9001194791245366 0.8955607906727581 0.8907161093763345 0.8856305169490848 0.8803066958318366 0.874726859192219 0.8688673409244401 0.8627829756490564 0.8564785387127269 0.8499476561879482 0.8431500348727874 0.8361580722905839 0.8289647066896495 0.8215532970429438 0.8139310030477387 0.8061223751252604 0.7981433644203157 0.7899507528009013 0.7815877528577913 0.773072847904106 0.76438436197486 0.7555243598264916 0.7465194469363632 0.7373837895022488 0.7280836444417909 0.7186505093919369 0.7091048027083495 0.6994118334647945 0.6896043414524975 0.6796951771794788 0.6696653218698563 0.6595190574631244 0.649289186613403 0.6389603726886501 0.628527639769854 0.6180152726501884 0.6074300668341315 0.5967430585365614 0.5859927846818103
 5.09 0.9104995609106958 0.9108271779016834 0.9112236711998167 0.9116888340373794 0.9122150803649309 0.9127999748512998 0.9134469628835826 0.9141520305671298 0.9149027847255402 0.9156863129006512 0.9165024933525228 0.9173270150594308 0.9181535877178448 0.9189650817424146 0.9197464282659533 0.9204930291394104 0.9211825269318523 0.9217801249304367 0.922245807140381 0.9226127782849325 0.9228647238053327 0.9229918098607817 0.9229767633283901 0.9228003418031414 0.9224566235978369 0.9218646777430428 0.9210688639870335 0.9200869427957228 0.9188810453526024 0.9174653135586612 0.9158016900323056 0.913846918109277 0.9116497918425561 0.909218546002259 0.9065456160755385 0.9036050382664591 0.9003566594958836 0.8968634074013324 0.8931236703368493 0.8891395473728498 0.8848661382959619 0.8803190436088539 0.8755316745300576 0.8705059829937762 0.8652386316496798 0.8596838938626901 0.8539110037127551 0.8479156559946057 0.8416934062175043 0.8352190606049743 0.8285332260945153 0.8216600103373102 0.8145631216979052 0.8072453192538838 0.799749522795516 0.7920805728253963 0.7842001805580585 0.776145887919574 0.7679361775471323 0.7595551227885977 0.7509907677020498 0.7422933670552974 0.7334612463253753 0.7244510516980158 0.715316820067097 0.7060640790340695 0.6966630769073543 0.6871464627017172 0.6775186361376209 0.6677690076405383 0.6579099983402559 0.6479576200701329 0.6379042753663375 0.6277458774670559 0.6175106603116673 0.6071917185398825 0.5967729174908616 0.5862852232022906
 5.11 0.8939507383074448 0.8943291875634101 0.8947893508494413 0.8953090013475165 0.8958855329467119 0.8965190402431946 0.8972093085402193 0.8979540538481188 0.8987441628842943 0.8995726730732088 0.9004292825463707 0.9012906501423261 0.9021615054066388 0.9030259985918763 0.9038559806575921 0.904664233270303 0.9054097488034656 0.9060756003374548 0.9066177516595308 0.9070701572638109 0.9074187223512356 0.9076517828295305 0.9077538953131636 0.9077087171233051 0.9075026662877757 0.9070536315409941 0.9064224223239217 0.9056062487839953 0.9045859317750677 0.9033699128573276 0.901913434297223 0.9001760790673798 0.8982043508465085 0.8960142740193038 0.8935820636763467 0.8909064656139818 0.8879181863342094 0.884688963044546 0.881223443657893 0.8775233167923893 0.8735425517712558 0.8692906486226266 0.8648000680793779 0.8600751715789379 0.8551094612630878 0.8498653899777548 0.8443993412727862 0.8387249994017174 0.8328093493215198 0.8266436266923454 0.8202808978772413 0.8137228199418649 0.8069370006541741 0.799932298484106 0.792756342603238 0.7854014028844283 0.777831389901444 0.7700838449285698 0.7621868199401951 0.7541111976103796 0.7458567613124116 0.7374633351183242 0.7289359137984119 0.7202236928207073 0.7113887483504486 0.7024369072495142 0.6933289170758381 0.6840964760827974 0.67476476321858 0.6653046681255144 0.6557268411393866 0.646064663288719 0.6362924062940247 0.6264113225670336 0.6164531352098841 0.6064067980142891 0.5962642854606663 0.5860489227172394
 5.13 0.8773292220375741 0.877763033708415 0.8782859171763691 0.8788535655740852 0.8794857827303475 0.8801658731700672 0.8809028221142858 0.8816853454801565 0.8825172298809427 0.8833911326260067 0.8842838217207962 0.885191175866836 0.8861039444617078 0.8870118675990373 0.8878964560684772 0.8887506213556842 0.8895581456422961 0.8902896418059121 0.8909050034200581 0.8914387847541621 0.8918811607735186 0.8922062371392525 0.8924166402082778 0.8924899670332582 0.892408385362554 0.8921058136401756 0.8916303910057262 0.8909796372943357 0.890134743036604 0.8890990994585235 0.8878401984814031 0.8863078027217886 0.8845575854913701 0.8825873807968891 0.8803938133400369 0.8779574985173371 0.8752252224200423 0.872256801833994 0.8690584842394968 0.8656265178111742 0.8619183814178162 0.8579497346222151 0.8537461376809956 0.8493130915444334 0.8446490678562593 0.839698628953454 0.8345360578660315 0.8291599983168103 0.8235537647211686 0.8176924621867916 0.8116325265133972 0.8053796241924549 0.7989072324068829 0.7922138390307358 0.7853426626288722 0.7782990824566056 0.7710300184593377 0.763592411272179 0.7559955422195457 0.7482288533147323 0.7402782972594828 0.7321872674435186 0.7239580479440622 0.7155405935253318 0.7070068996380159 0.6983407724187254 0.6895273086894185 0.6805911659568058 0.6715488624117287 0.6623734469285103 0.6530831090642817 0.643699619058284 0.634207147831134 0.6246033469840704 0.6149211987981684 0.6051560362335167 0.5952826329283756 0.5853361231982932
 5.15 0.8609833425746336 0.8614795268067752 0.8620579006461835 0.8626934871771295 0.8633805201692684 0.8641112640776338 0.8648992840426368 0.8657361158900536 0.8666180361310176 0.8675352719620135 0.8684778212648618 0.8694313226067103 0.8703882352400147 0.8713493291025274 0.872280404817281 0.8731926836925612 0.8740553577218919 0.8748526695840084 0.8755408026428309 0.8761517409474315 0.8766724592320103 0.8770939329158494 0.8774037581032816 0.8775865715836448 0.877632170831236 0.8774560540052598 0.8771237399497775 0.876621928193642 0.8759390189504388 0.8750734531184134 0.873994352280397 0.8726527087037259 0.8711040153401566 0.8693434458257685 0.8673681644808675 0.8651613263098756 0.86265745700122 0.8599361629272071 0.856982391143891 0.8538017493909389 0.8503546660914765 0.8466516503519332 0.8427132119618723 0.8385549813938158 0.8341640098030512 0.8294967490274319 0.8246150915871668 0.8195221406845952 0.8142058302039485 0.8086345947111018 0.8028679794533082 0.7969011103589225 0.7907195340371067 0.7843218777775243 0.777743419550013 0.7709894480042481 0.7640200124693828 0.7568757029536743 0.7495688701440937 0.7420894054059097 0.7344321007822643 0.7266325889937146 0.7186870034377701 0.7105655981883943 0.7023155779954946 0.6939358982843844 0.6854078951552234 0.676754075382437 0.6679857964141065 0.6590940663713356 0.6500836140475945 0.6409703189080358 0.6317563010887772 0.6224327213961667 0.6130163013060117 0.6035162029627803 0.5939142791787737 0.5842381434332666
 5.17 0.8454917310036878 0.8460547379401766 0.8466982423361964 0.8474034772285708 0.8481494663289628 0.848946234023872 0.849791985374631 0.8506885161173936 0.8516212126631291 0.8525934820976144 0.8535800521814196 0.8545833413498993 0.8555946287131757 0.8565965040561245 0.8575829478383601 0.8585389211942105 0.8594584659327009 0.8603069945375279 0.8610550101670333 0.8617320666541763 0.8623273885064995 0.8628245109060981 0.863225169709577 0.8635013614480118 0.8636499333269043 0.8635884632261326 0.8633723996998977 0.8629948319766618 0.8624552599590927 0.8617359242239901 0.8608178960222141 0.8596437672786079 0.8582681605919102 0.8566885292346664 0.8549002971531303 0.8528935189671563 0.850595949970093 0.848082536128659 0.8453499140828145 0.8423887511456289 0.8391761253031333 0.8357043552141623 0.8320103402101964 0.8280988202951849 0.8239543861453589 0.8195344791090382 0.8149137412064227 0.8100729151293735 0.8050179842411804 0.7997123225763207 0.7942022248401961 0.7885150564088668 0.7825949533287586 0.7764688623163702 0.7701595707579498 0.7636767367091659 0.7569783988947583 0.7501019067081707 0.7430755402111702 0.735867450133441 0.728478407872168 0.7209506954915939 0.7132771457225604 0.7054234019620269 0.6974453882725684 0.6893404993818519 0.681082400682091 0.6726968982294723 0.6641965587435692 0.6555779796067136 0.6468302088633622 0.6379874152194231 0.6290383580415577 0.6199756373564624 0.6108226938501149 0.6015824288669926 0.5922418144092676 0.5828212131359636
 5.19 0.8316488610840547 0.8322701208646492 0.8329817959981818 0.8337455694749369 0.8345527549496974 0.8354149667417414 0.8363135798348371 0.8372533598772338 0.8382358831816541 0.8392421667252887 0.8402744581497799 0.8413141157612136 0.842356418530104 0.8433842560913796 0.8443992887443663 0.8453864374527673 0.8463401038446419 0.8472232402123852 0.8480071995126992 0.8487244753665659 0.8493612020592178 0.8499065145401006 0.8503592184228381 0.8506994199851925 0.8509149361690183 0.8509226645802146 0.8507935534886748 0.8505151618282252 0.8500707991965699 0.8494621658552197 0.8486570427294211 0.8476106814080824 0.8463662741436884 0.8449287938522096 0.8432925441130119 0.8414379191687478 0.8393074739252513 0.8369636239514202 0.8344083254790897 0.8316384954028986 0.8286119112801513 0.8253358613306614 0.8218466044365949 0.8181326101422997 0.8142046986541231 0.8099998708402212 0.8055996282303575 0.8009836130156862 0.7961570880485289 0.7910756768421341 0.7858081535704247 0.7803478130677344 0.774667840828525 0.7687831730070962 0.7627148764172746 0.756481348532088 0.7500196274834257 0.7433945820616805 0.7366110717153758 0.7296587065507683 0.7225199473314423 0.7152405154778756 0.7078188330669928 0.7002201128316936 0.6924963681603624 0.6846378830963578 0.6766305823374781 0.6684999112354024 0.6602561357951156 0.6518859426742978 0.6433928091827013 0.6348061432814953 0.6261034735825834 0.6172946393478993 0.6083979504886745 0.5994094675646719 0.5903173517833986 0.581150264999283
 5.21 0.8197116712567167 0.820373274017975 0.8211308400657784 0.8219472523447617 0.8227966644539126 0.8236919406465693 0.8246301058304168 0.8256024255674772 0.8266112460741022 0.8276446442209666 0.8286882475330541 0.8297429841896511 0.8307904230243262 0.8318312235249214 0.832847825833535 0.8338318907464983 0.8347865397143601 0.8356700048418637 0.8364529288879186 0.8371687652655755 0.8378178780419958 0.838375931938419 0.8388394523301219 0.8392019852463868 0.8394431673704505 0.8394866160394638 0.8394031092444352 0.839168555630176 0.8387838744952454 0.838238095791882 0.8375079701259307 0.8365412587567747 0.8353899935972482 0.8340491672135526 0.8325195928251636 0.8307802843047272 0.8287740961779573 0.8265643636235187 0.8241434424729048 0.8215134592103097 0.8186413209724868 0.8155207255486019 0.812189741380076 0.8086573875604226 0.8048966738350667 0.8008786906011571 0.7966589289073744 0.7922357704537148 0.7876028275912734 0.7827251033220102 0.777654851298502 0.7723981358236842 0.7669306118505772 0.7612608349820009 0.7554055314702701 0.7493826582168781 0.7431518927721639 0.7367506933349621 0.7301897187522384 0.7234637985187016 0.7165600827764091 0.7095109723143387 0.7023238385679544 0.6949581736187462 0.6874615601937499 0.6798490416650478 0.6720776620492459 0.6641794760069311 0.656175298842105 0.6480449165015889 0.6397932155744175 0.6314434732911929 0.6229850675234236 0.6144127767828333 0.6057641402206437 0.5970142776268297 0.5881648194293461 0.579239236693327
 5.23 0.8087677165981115 0.8094513424734755 0.8102382196082769 0.8110785109023655 0.8119579998999962 0.8128776507898205 0.8138366784048872 0.8148368882226298 0.8158544763648599 0.8168978595977636 0.8179450753318829 0.8190011716221135 0.8200482571676839 0.8210777313121445 0.822083624043354 0.823055385993456 0.823987958438861 0.8248600933002277 0.8256239931424338 0.8263293511745511 0.8269642112498161 0.8275188678655967 0.8279798861633578 0.8283389119286215 0.8285889215909248 0.8286472322237759 0.8285824515446021 0.8283788679146924 0.8280275303391478 0.8275242584668101 0.826843782590196 0.8259362736454241 0.8248528632121372 0.8235916335134115 0.8221403274156742 0.8204940284285955 0.8185890707049941 0.8164811590407175 0.8141823188745252 0.8116751362879642 0.8089303480052306 0.8059497313930239 0.8027639944603964 0.7993736558585915 0.7957674248808688 0.7919119314623209 0.7878518161796824 0.7836098002511234 0.7791474555360334 0.7744529345347959 0.7695654003885437 0.7645020368789086 0.7592297484277513 0.7537474800968855 0.7480975775877772 0.7422795772412392 0.7362500160371002 0.730057811593869 0.7237157521683737 0.7171949566553861 0.710509974587231 0.703683686133374 0.696713592099993 0.6895705139295285 0.6822986637002164 0.6749047841255997 0.667364358554015 0.6597018009680657 0.651924285984065 0.6440270288514585 0.6360048554522266 0.6278871423002581 0.6196611165407013 0.6113223159492889 0.6029042289316391 0.5943948945225226 0.5857728923851138 0.5770833228102021
 5.25 0.7973679907218978 0.7980558398417781 0.7988511282323771 0.7997025687496118 0.8006070548840372 0.8015504807608447 0.8025263311398603 0.8035432114155299 0.8045905576169172 0.8056401764076964 0.806702635086137 0.8077676015850987 0.8088121444720131 0.8098471629488735 0.810852206852219 0.8118257066531136 0.8127591734571289 0.8136232190043251 0.8143888356692215 0.8150929764607739 0.8157260550223442 0.8162845556316709 0.8167549232008313 0.8171289732762053 0.8173984620384336 0.8174876463023746 0.8174457135170528 0.8172817917656059 0.8169771397652319 0.8165269968671223 0.8159071330563958 0.8150728789520305 0.814067115806782 0.8128841155071025 0.8115272905730517 0.8099749541581982 0.8081753700495229 0.8061890526673055 0.804000627065006 0.8016278989291465 0.7990151345791756 0.7961737609673234 0.7931351256784582 0.7898956969299249 0.7864472635713757 0.7827527550845921 0.7788635115832947 0.7747849538129463 0.7705059931505369 0.7659849016043641 0.761291341813795 0.7564085670490206 0.751329111210794 0.7460457388301553 0.7405941950681454 0.7349786857154998 0.729155257192331 0.7231712565477979 0.7170347314597527 0.710730610234374 0.7042562218057866 0.6976367757356563 0.690887982212772 0.6839649120526077 0.676917236696863 0.6697485582129881 0.6624306492936816 0.6549915232563737 0.6474361840426845 0.6397655562178581 0.6319738149701783 0.6240802461103594 0.6160906660709045 0.6079809319054554 0.5997922512881022 0.5915126825126706 0.5831316544919876 0.5746719367571131
 5.27 0.7847267876303348 0.7854067001221887 0.7861985899335648 0.787061759877274 0.7879789933911869 0.7889371445382323 0.7899435580063927 0.7909864091086942 0.7920569237832011 0.7931355685930099 0.7942212807262363 0.7953089779960054 0.7963809888404398 0.797430522322645 0.7984562781306961 0.7994498765776163 0.8004007686013619 0.8012891057648002 0.8020813902556845 0.8028119648866294 0.8034731730950835 0.8040630389432968 0.8045712171182862 0.8049926429318019 0.8053100823202843 0.8054443018448199 0.8054720386910952 0.8053743706693419 0.8051388162142863 0.8047678143850852 0.8042377948652577 0.803488577962622 0.8025871146092149 0.8015084363612113 0.8002670753988386 0.7988410545262798 0.7971652971715781 0.7953112273865273 0.7932690898465569 0.7910311398506131 0.7885766333210289 0.7858909468033835 0.7830113874663578 0.7799426831015821 0.7766639321234652 0.7731474535690239 0.7694429770976976 0.7655475529911513 0.7614508421530717 0.7571315361089463 0.7526274970058369 0.7479451576121341 0.7430689513173037 0.7379864821316198 0.7327428046858797 0.7273337242311118 0.7217230566382593 0.7159492383978572 0.7100282666196924 0.7039429790324396 0.697680223983292 0.6912856904375655 0.6847539279782899 0.6780583268057798 0.6712357177371864 0.664286072206032 0.6571989122617228 0.649982250569038 0.6426561804076063 0.635211725671347 0.6276520408679045 0.6199895711180461 0.6122266221550432 0.6043572003240287 0.5963947225813242 0.5883481264937456 0.5801956502378833 0.5719765325993502
 5.29 0.7711422035167272 0.7718004995051371 0.7725714608985479 0.7734300604674749 0.7743561115980953 0.7753355782922435 0.7763555451674096 0.7774221874567311 0.7785148710089822 0.7796234022885744 0.7807450583755355 0.7818573569655118 0.7829537463697442 0.784040215515061 0.785093833943864 0.7861169818141067 0.7871027798992798 0.7880244695883878 0.7888539728859283 0.789624332411865 0.7903332414016022 0.7909720037059529 0.7915354237911041 0.7920109467385852 0.792397078245223 0.7926028846231046 0.7927082127995266 0.7926887203169444 0.79254507533292 0.7922702666200623 0.7918455635659605 0.7912084861731206 0.790426355058885 0.7894740614553606 0.7883599272093256 0.7870704747821438 0.785534887249665 0.7838283183021213 0.7819437222440127 0.7798730939939937 0.7775756990847422 0.7750655336628243 0.7723630244885555 0.7694753089358461 0.7663824449920407 0.7630560112577442 0.7595425869466474 0.7558392218853314 0.7519433765130672 0.747822691881602 0.7435243596549359 0.7390530221090836 0.7343849721318265 0.7295137132224476 0.7244819694914608 0.7192934856603173 0.7139024770611 0.7083485796362115 0.7026507599380323 0.6967821351285748 0.6907521329791164 0.6845813018698137 0.6782796607893045 0.6718060193342863 0.6652062077090797 0.658496346725173 0.6516305878007436 0.6446479029601644 0.6375588148334841 0.6303431166558884 0.6230154122671401 0.6155924461109987 0.6080592432346084 0.6004186092878703 0.5926920205227924 0.5848837837928 0.5769647465520387 0.5689745068546386
 5.31 0.757321298520448 0.7579386981271972 0.758685671260277 0.7595257306486993 0.7604443296279153 0.7614246221398093 0.7624646627327012 0.7635440165613319 0.7646489193868611 0.7657799275768591 0.7669141881052952 0.7680485885525314 0.7691775271053052 0.7702801025567201 0.7713599643062317 0.7724135923596269 0.7734276473290094 0.774376270432779 0.7752456334956079 0.7760566289484165 0.7768095298283466 0.777494699778734 0.7781071530490697 0.7786439144949728 0.7790838495781465 0.7793662443663365 0.7795418255332884 0.7796099603586937 0.7795564067281413 0.7793739631330574 0.7790555186706403 0.7785303830437984 0.777855436561075 0.7770370501365713 0.7760465752898629 0.7748991541459085 0.7735085394349603 0.7719498544924543 0.7702172332589075 0.7683053002797977 0.766177030705443 0.7638387502908652 0.7613153053956561 0.7586056029838257 0.7556990206236436 0.7525640764874741 0.7492450193516 0.7457412485960329 0.7420525142043184 0.7381317367633291 0.7340433274630414 0.7297782680963052 0.7253229110586017 0.7206741093477858 0.7158608965638176 0.7108901569084773 0.7057138151850686 0.7003927267981083 0.694914217752999 0.689275664655685 0.6834703147122965 0.6775260457287722 0.6714536161104689 0.6652129148617512 0.6588496315855648 0.6523629064829874 0.6457349903527665 0.6389898745908331 0.6321325111897935 0.6251526127384053 0.6180566224210287 0.610871444017056 0.6035733619003176 0.5961700910384691 0.5886735469923474 0.5811048359153084 0.5734216245525374 0.5656682302403313
 5.33 0.7437020784359687 0.7442695917801134 0.7449826468069678 0.7458071162048134 0.7467093932593216 0.7476878118535466 0.7487234864679264 0.7498127121802698 0.7509242846657544 0.7520590201969188 0.7532056256436492 0.7543491884731757 0.7554817267500553 0.7565990391361597 0.7576924448906661 0.7587601538700337 0.7597966865279902 0.7607693639155113 0.7616541276807993 0.7624970600692578 0.7632780939234665 0.7639971526831508 0.7646522303851513 0.7652350616633896 0.7657277617488285 0.7660664564694342 0.7663104122501285 0.7664445761127419 0.7664685756759622 0.7663742391552764 0.7661406253629099 0.7657140737077621 0.7651482141953352 0.7644374374276572 0.7635665946032022 0.7625426175167993 0.7612863485595471 0.7598663207187046 0.7582865575775903 0.7565246033154667 0.7545529127074211 0.7523747311242346 0.7500204745322447 0.7474901594932053 0.7447586231641261 0.7418051332971132 0.7386735182391964 0.7353687269321445 0.7318681689122744 0.7281497243102475 0.7242674338508532 0.720211708852784 0.7159628812283967 0.7115253834834623 0.7069274587169017 0.7021738206205095 0.6972238634786621 0.6921144421680148 0.6868657421571815 0.6814489495063984 0.6758709708671766 0.6701585834819324 0.6643172651836071 0.6583049343952627 0.6521733001296672 0.6459256019888571 0.6395305101636812 0.6330147054333266 0.6263898091648259 0.6196529933125379 0.6127935804176161 0.6058393036074512 0.5987876065950872 0.5916155436786217 0.5843645297405824 0.577027900247272 0.569588881248098 0.5620693493748723
 5.35 0.7303530763772215 0.7308911335751631 0.7315756306464594 0.7323816902394209 0.7332772655908624 0.7342460205261019 0.735280249458957 0.7363576473917348 0.7374699399152287 0.7386077032087108 0.7397509540399207 0.7408874897650581 0.7420235883287694 0.7431418082641357 0.7442381386926611 0.7453107993242525 0.7463483404572058 0.7473246229781849 0.7482280183622021 0.7490792586725901 0.7498828965609823 0.7506206052672804 0.7513061386196247 0.7519164710343587 0.7524484675159959 0.7528300836571757 0.7531192256386228 0.7533125302290968 0.7533964647853448 0.7533768472520443 0.7532126461617406 0.7528691106347893 0.752393960379282 0.7517779056909721 0.751020147453199 0.7501019371367974 0.7489687468000121 0.7476735290883956 0.7462224072347032 0.7446013250587882 0.7427756969674779 0.7407546779544485 0.7385502736000928 0.7361832200713785 0.733621244121696 0.7308403330906992 0.7278923649041391 0.7247656780736809 0.7214600616967188 0.7179328254561774 0.7142419096202972 0.7103858450424183 0.7063443431607452 0.7021119859981009 0.6977256661616722 0.6931839468427352 0.6884486118163733 0.6835586254411785 0.6785263126589411 0.6733408389943172 0.6679835005544938 0.6625026140288215 0.656888376688447 0.6511030663859172 0.6452008215547727 0.63918489120912 0.6330240149431861 0.6267482829308544 0.6203627159251832 0.6138564952578984 0.607232272838873 0.6005180311555818 0.5937040732725305 0.5867733428306723 0.5797658240467922 0.5726706917128723 0.5654670411954332 0.5581944184348502
 5.37 0.7170999343986852 0.7176130455642382 0.7182828548272968 0.7190763347969393 0.7199645686620304 0.7209270401912193 0.7219542337329381 0.7230223042153892 0.7241240071465453 0.725242868614139 0.7263780352856535 0.7275102144083152 0.7286337538090799 0.7297407818946233 0.7308372676513257 0.7318952406452555 0.732931391022154 0.7339097795074161 0.7348116774060696 0.7356658266027507 0.7364775895616802 0.7372302493266365 0.7379279695209222 0.7385593443473346 0.7391193885881275 0.7395339276049726 0.739859507338918 0.7400958543103386 0.7402400256188897 0.7402695389434526 0.740174282542073 0.7399051752519021 0.7395083864891272 0.7389878862488986 0.7383172351052547 0.7375033942110334 0.7364775952977873 0.7353023106756864 0.7339700432334157 0.7324768464380695 0.7307969543350312 0.7289096715478531 0.7268574932781262 0.724651955305339 0.7222514739867325 0.7196427862571428 0.716858909628836 0.7139136521913341 0.7107852026112313 0.7074536401319982 0.7039523045737761 0.7002998063331614 0.6964520963829774 0.692419706272037 0.6882469881248849 0.6839133546415401 0.6793948590972114 0.6747225653420106 0.6699113778006458 0.6649424914720994 0.6598143819292965 0.6545584053187494 0.6491676783601976 0.6436171483462187 0.6379494431418324 0.6321639811840818 0.6262403114815984 0.6201950336141482 0.6140482877321594 0.6077849045562274 0.6013986453766074 0.5949259320526776 0.588348647012384 0.5816620932516678 0.5748947643338655 0.5680372343890858 0.5610830481135678 0.5540521407690102
 5.39 0.7034689250744184 0.7039843903188778 0.704657461917757 0.7054459324416262 0.7063212150322844 0.7072768534027585 0.7082837918372991 0.7093371351913746 0.7104272388916617 0.7115334289360438 0.7126475618935961 0.7137659149045841 0.7148752856804439 0.7159768025037754 0.7170584742283301 0.7181138502789906 0.7191449606517586 0.7201232159137354 0.7210259072030993 0.7218902662290865 0.7227053152719636 0.7234725071830024 0.724188925384448 0.7248470338694895 0.7254313072022214 0.725880750517609 0.7262463495214444 0.7265341804902996 0.7267250702714811 0.7268127162829772 0.7267868765133954 0.7265915095219082 0.7262801244381825 0.7258424509623103 0.7252728393647332 0.7245641804861553 0.7236484857374665 0.7225888970996381 0.7213824571236298 0.7200238689302818 0.7184796362102017 0.7167377032236426 0.714843684800377 0.7127949863395622 0.710555283809593 0.7081130837479508 0.7055118732610426 0.7027449900240299 0.6998047922806481 0.6966589888430161 0.6933571190914369 0.6898953629741817 0.6862567310072736 0.6824322342742466 0.6784646444259046 0.6743491936800594 0.6700377148212584 0.6655867412005025 0.6610039667349454 0.6562585459075807 0.6513569037669145 0.6463229259266225 0.6411716785651902 0.6358582484255426 0.6304192628146472 0.624867839603112 0.6191823372247542 0.6133772846761611 0.6074774115162249 0.6014440378656603 0.595307024406508 0.5890729023816084 0.5827398535940609 0.5762991604066632 0.5697720257413232 0.56315924307845 0.5564477464563287 0.5496620004704602
 5.41 0.6889992330363217 0.689521032468527 0.6902034765441085 0.6909879677958335 0.6918555493193024 0.6927930147729411 0.6937910683780006 0.6948243249185477 0.6958927597414615 0.6969831587564261 0.6980873984359199 0.6991905958152094 0.7002963384923357 0.7013904546281062 0.7024662829460784 0.7035271427325456 0.704568643836522 0.7055583766697233 0.7064754022065483 0.7073551619840539 0.708196838101935 0.708994263222495 0.7097432205706165 0.7104375539337329 0.7110648976617906 0.7115641066672134 0.7119858664248606 0.7123328429719833 0.7125949029081777 0.7127637433953318 0.7128193321575682 0.7127138874811885 0.7124924482146056 0.7121609237682742 0.7117044541146176 0.7111108197879461 0.710319301884375 0.7093909120617279 0.708324872539444 0.7071134560984724 0.7057172460811629 0.7041387063911446 0.7024042114932043 0.7005178664131524 0.6984590967376838 0.6961924986142245 0.6937740687507783 0.6911983544157567 0.6884552534378048 0.685511324205613 0.682408145667722 0.6791592773323152 0.6757298092670001 0.6721242520985817 0.6683674770128185 0.6644727257541705 0.6603945106255327 0.6561698044879587 0.651808800760366 0.6472947534192284 0.6426279469982634 0.6378329065880846 0.6329154978358624 0.6278323869449514 0.6226370306745093 0.6173318063391 0.6118843818082733 0.6063235555061341 0.6006584064108895 0.5948809040543757 0.588987078521571 0.582997920450083 0.576907801029622 0.5707155720014452 0.5644379756577891 0.5580744948412715 0.5516088029442776 0.5450690139083174
 5.43 0.6735015264728097 0.6740536801992101 0.6747422168892774 0.6755215890386723 0.6763802596976407 0.677295922471008 0.6782725315181777 0.6792895415531262 0.6803390778443941 0.6814190762150809 0.6825159930428377 0.6836185652598559 0.6847231603528585 0.6858273363630882 0.6869222218862956 0.6880018760727213 0.6890614486270836 0.6900817898085605 0.691037160430767 0.6919578818617369 0.6928391660238979 0.6936849053940466 0.6944877830033178 0.6952454424371561 0.6959456678352809 0.6965153238916497 0.6970178658544208 0.6974498695259035 0.6977985412625189 0.6980709379747467 0.6982297771270662 0.6982283067379051 0.6981356653795712 0.6979267921781851 0.6975996268136107 0.6971401895193701 0.6964957110825689 0.6957166828438002 0.6948056566970515 0.6937551650896041 0.6925300110219239 0.6911252380475452 0.6895715702729492 0.6878618323574361 0.6860011695129851 0.6839318675041079 0.6817051926476956 0.6793370518128561 0.6767953824207384 0.6740594724443554 0.6711746604083859 0.6681410553889786 0.6649318070135317 0.6615506254604759 0.658022191459033 0.6543626562889724 0.6505106517803467 0.6465123503132242 0.6423876648174001 0.6381136887720946 0.6336883662056461 0.6291290516951769 0.6244528203662538 0.6196191778925284 0.6146656904953636 0.6096054249434428 0.6044063085523637 0.5990930391842122 0.5936785052471216 0.58813898569481 0.5824967600261028 0.5767546782844328 0.5709200110573223 0.5649746794758435 0.5589426852140598 0.5528317204884416 0.5466134080572678 0.5403217812199954
 5.45 0.6573440085890625 0.6579223767137736 0.6586160561530949 0.6593907293662555 0.6602365993589734 0.6611337496834526 0.6620836844383793 0.6630833082689156 0.6641217663666934 0.66519274446981 0.6662816288628162 0.6673953863767115 0.668511384388931 0.669639920823335 0.6707562641501981 0.6718738033861915 0.6729693480943708 0.6740305983841575 0.675037304911319 0.6760109088779482 0.6769612920324422 0.6778793666694738 0.6787498356299642 0.6795886123010568 0.6803697006160778 0.6810359850545065 0.6816354306419328 0.6821725129500136 0.6826322180964324 0.6830134327448434 0.6832921741048223 0.6834272899318088 0.6834590685270432 0.6833945887374995 0.6832113999558174 0.6829081821202205 0.6824239957144402 0.6818058517676255 0.681065071854249 0.6801871280940102 0.6791409431517277 0.6779188302372252 0.6765535031052159 0.675047306055172 0.6733797339311924 0.6715129421218555 0.6695016365600748 0.6673324037229338 0.6650051406315183 0.6624886148507407 0.6598268144891493 0.6570132281987311 0.6540287351747032 0.6508781251552951 0.647579588421515 0.6441434757969113 0.6405295286473134 0.6367752988805702 0.6328875389462678 0.6288527918354347 0.6246582810802419 0.6203501407536725 0.6159162854691944 0.6113246503804062 0.6066173711806715 0.6018009241027378 0.5968461659183379 0.5917845039377734 0.5866086660094849 0.5813197005195967 0.5759257063914536 0.5704303130851276 0.5648418205969143 0.5591424094588038 0.5533633707379346 0.5474994160360236 0.5415321774887745 0.5354880577652712
 5.47 0.6414554790299563 0.6420407316548244 0.6427309739752269 0.6434860984146242 0.6443029179350175 0.6451650260369441 0.6460911867594774 0.6470657646802169 0.6480884049152835 0.6491503831193173 0.6502418654854631 0.6513607587453665 0.6524872601691616 0.6536332575654606 0.6547822992813446 0.6559305742023418 0.6570702217524214 0.6581818718939716 0.659237585127781 0.6602762824930188 0.6612902455672143 0.6622757264662278 0.6632290078442264 0.6641439528936552 0.6650162753452005 0.6657711994677618 0.6664747400684061 0.6671147424923318 0.6676860526228214 0.6681821868811961 0.6685917322267581 0.6688454961567394 0.6690189967062405 0.6690852024481622 0.6690532124931412 0.6688930464894698 0.6685655346230197 0.6681128476171554 0.667532006732642 0.6668341637675503 0.6659579310571524 0.664921031473809 0.6637420584268541 0.6624228358624737 0.6609463482635696 0.6592738106496201 0.6574647385765355 0.6555063481364987 0.653387865957801 0.6510828092046692 0.6486334255770787 0.646037753310563 0.6432670711760071 0.640340538479435 0.6372638550617826 0.6340602012986625 0.6306686681001126 0.6271448869103371 0.6234869597074337 0.6196812290031026 0.6157263878423547 0.611650829803188 0.6074493489962673 0.603099960064577 0.5986326781830655 0.59405144905827 0.5893392189279272 0.584512764560567 0.5795793332550909 0.5745401428403278 0.5693791716745773 0.5641369286451341 0.5587866931677867 0.5533347951863066 0.5477901251719111 0.5421707241227045 0.5364463535631048 0.5306460955432408
 5.49 0.6269580052668018 0.627525892491458 0.6281855278219033 0.628903463646477 0.629667892884255 0.6304915689850454 0.6313769759293861 0.6323155282285393 0.6333024209244837 0.6343392695899128 0.6354230703282204 0.636530289773499 0.6376628950905263 0.6388164539747532 0.6399786646522969 0.6411438258799222 0.6423117069450281 0.6434568876656339 0.6445460183903564 0.6456307099983936 0.6466929538994997 0.6477345120339635 0.6487473768725796 0.6497246914166213 0.6506667291978072 0.651493934278268 0.6522773312505099 0.653001025237371 0.653664531891982 0.6542600573977158 0.6547649684681356 0.6551333023469441 0.6554143068079199 0.6555984801548558 0.6556888712214923 0.6556604793714391 0.6554646844981051 0.6551514270246068 0.6547169479036832 0.6541584086176004 0.6534390311780505 0.6525592781260405 0.6515466925317832 0.6503944279945713 0.6490825486426508 0.6475931891330817 0.6459578746515975 0.6441886109124479 0.6422550141582404 0.6401338611597689 0.6378799892158327 0.6354782461530486 0.6329165503256498 0.6301852206152776 0.6273219464307607 0.6243223377078801 0.6211454349091299 0.6178283690234601 0.6143855815660082 0.6108039745778209 0.6070624206255597 0.6032083028011921 0.5992310147216742 0.5950982505286109 0.5908541848879101 0.5865032229894136 0.582021010546518 0.5774191537957774 0.5727208194964866 0.567907684930252 0.5629793179005431 0.5579604767322239 0.5528509202710681 0.5476264278832548 0.5423250794548453 0.536932405391235 0.5314433366165923 0.5258761845732725
 5.51 0.6147168339488855 0.615228585870804 0.61582599433746 0.6164712817027072 0.6171765208434707 0.617927235159744 0.6187509185745874 0.6196337455341232 0.6205725610075254 0.6215674204870187 0.6226067299878681 0.6236850060483738 0.6247951857298562 0.6259259866166493 0.6270744568160902 0.6282308349585022 0.6294017801971812 0.6305436222083816 0.6316484311912967 0.6327411378680372 0.6338181234836147 0.6348768498059121 0.635916439125662 0.6369274042564164 0.6379025685345159 0.6387683958190564 0.6395925004918528 0.6403690474573982 0.6410827821428224 0.6417357204978469 0.6423013989947299 0.6427392746282181 0.6430981049154862 0.6433579678960744 0.6435341821318232 0.6435976667067989 0.6434950112272211 0.6432882858213786 0.6429608011395413 0.6425146083538689 0.6419136591583117 0.6411497157685027 0.6402578709216482 0.6392434278764094 0.6380708404127731 0.6367229128319196 0.6352379499560823 0.6336140171283957 0.6318373502127397 0.6298744455935719 0.6277863201757508 0.6255572413843522 0.6231623871644705 0.6206055959810177 0.6179224168185056 0.615100219180817 0.6121071830909699 0.6089856290908675 0.605733048241035 0.6023403321203471 0.5988020728257402 0.5951396729719103 0.5913650756910021 0.587437384632278 0.583402253961776 0.579260198361955 0.5749849030313157 0.5705927636840178 0.5661065065494726 0.5615126283719181 0.556800166409984 0.552004108436233 0.547108832736686 0.5421026081103273 0.5370256638685942 0.531854819834841 0.526589526343789 0.5212459742409528
 5.53 0.6048901522208792 0.605309358935429 0.6058060306617419 0.6063649097198036 0.6069745789451471 0.6076431516888481 0.6083800518175231 0.6091874237133235 0.6100533122739296 0.6109754629125463 0.6119508915578935 0.6129711946541994 0.6140277191611907 0.6151091625540821 0.6162129328235664 0.6173315984757992 0.6184619885323848 0.6195736025303633 0.6206462105221893 0.6217198330757148 0.6227755212741681 0.6238226667161295 0.6248425315155051 0.6258413883015028 0.626812030218598 0.6276846009265031 0.6285089446001311 0.6292917259295545 0.6300244801199693 0.6306941528916439 0.6312856604798722 0.6317446996349219 0.6321388576219764 0.6324439422210748 0.6326564517270477 0.6327744349494422 0.6327291112124547 0.6325755603548449 0.632316112729852 0.6319432092051054 0.6314236211625248 0.630746670498219 0.6299482096223752 0.6290287814591444 0.6279591594465148 0.6267181275361846 0.62534101019342 0.6238352923969113 0.6221838496386165 0.6203525679236019 0.6183935337698632 0.616304024208151 0.6140514667817745 0.6116419595464033 0.6091095710698551 0.6064409504318755 0.6036073872239012 0.600649521548819 0.5975635840207096 0.5943463257645756 0.5909819384160655 0.5874976341211751 0.5839023255359441 0.5801603958261312 0.5763120586668822 0.5723542682423783 0.5682703292454714 0.5640781168773024 0.5597922368469073 0.5553890053708006 0.55088447917255 0.5462858754823254 0.5415956220364357 0.5367982670768452 0.5319294193506736 0.5269688081096713 0.5219124631096821 0.5167866046100795
 5.55 0.5967846490070636 0.5970888506075642 0.5974718657143248 0.5979177166140706 0.5984224461016838 0.5989940474801991 0.599631604560801 0.6003513816628163 0.6011245036137134 0.6019603657490915 0.6028558439126765 0.603798064456313 0.604780044239952 0.6057926206316453 0.6068281215075317 0.6078877152518234 0.6089601607567934 0.610019637422762 0.6110382551580753 0.6120617543790896 0.6130708260101496 0.6140714514835652 0.6150602927395874 0.6160256022263808 0.6169672128999948 0.6178079782243295 0.6186153821711042 0.6193786392198142 0.6200930843576953 0.6207527930796761 0.6213406713883303 0.621808985793828 0.622207403313876 0.6225247714736621 0.6227571883057887 0.6228931923502041 0.6228757826541327 0.6227624687719922 0.6225454707653126 0.622222649202647 0.6217561751594767 0.6211360002181068 0.6204059764675649 0.6195507965034821 0.618562943427976 0.6174003808495199 0.6161168428828061 0.6147067341486081 0.6131526197736248 0.6114325553903206 0.6095800071367594 0.6076057116564262 0.6054800760980381 0.6031999181153505 0.6007962558669488 0.5982670780160313 0.5955736937301808 0.5927588326811266 0.5898276450444939 0.5867566514995377 0.5835456432288728 0.5802286919181836 0.5767994497559221 0.5732276294329965 0.5695447641424414 0.5657697375790747 0.5618632239391417 0.5578513479199421 0.5537441147194437 0.549532320035873 0.5452189400673024 0.540812981511205 0.5363183615640064 0.5317154979206062 0.5270391287738905 0.5222814528142208 0.5174253692289055 0.5125048377016483
 5.57 0.589224626263348 0.5894068228411187 0.589667391446528 0.5900022643336378 0.5903991542574034 0.5908685844736761 0.5914072687391978 0.5920261813115943 0.5927127469493736 0.5934634309119171 0.5942738989594729 0.5951323773531518 0.5960430628549114 0.5969828627275522 0.5979504347347051 0.598951027140818 0.5999544287111411 0.6009582587117155 0.6019260069093519 0.6028947535716163 0.6038569894668053 0.6048176558639291 0.6057613845326832 0.6066960477434216 0.6075986482671309 0.6084109393753976 0.6091935348403728 0.609932668934734 0.6106361664316489 0.6112828726047299 0.6118654632279861 0.612330984575773 0.6127245334227425 0.6130516870437779 0.6133006832139372 0.6134525202083809 0.6134650868023064 0.6133805422708658 0.6131997263890852 0.612915839431782 0.6124918821734657 0.611931675888242 0.6112607623497093 0.6104727038308444 0.6095565531038858 0.6084699834402074 0.6072672686101872 0.6059487428830668 0.6044857410268012 0.6028668283079068 0.601123770491292 0.5992535538400854 0.5972420751154535 0.5950854815764068 0.5928005409795984 0.5904002215791113 0.5878446821262342 0.5851687918692283 0.5823731605530833 0.5794547484192569 0.5763954062054095 0.573232505145119 0.5699600669675906 0.5665508238973445 0.563037798653899 0.5594274344514329 0.5556937649984373 0.5518545544973481 0.5479289276441719 0.543894449628084 0.539756456131022 0.5355397033272546 0.5312326178829365 0.5268265769556488 0.5223412581939146 0.5177798797367004 0.5131201902129003 0.5083955687407982
 5.59 0.5811296701979676 0.5812003318423784 0.5813605740621166 0.5815888390791581 0.581886329609246 0.5822588688618859 0.5827123205403466 0.5832393788416494 0.5838474284565698 0.5845277845696271 0.5852621828590783 0.5860574694969123 0.5868972511488382 0.5877869949742784 0.588702438626358 0.5896437302518889 0.5906022884913598 0.5915647824789221 0.5924912318423696 0.5934303967031234 0.5943690976762115 0.5952983458702472 0.5962198528874043 0.5971281808233919 0.5980151422674256 0.5988163903021979 0.5995905485038433 0.6003299009419014 0.6010258721792807 0.601677757272213 0.6022673817702082 0.6027478217160054 0.6031628736455219 0.6035095145877913 0.6037868420649075 0.6039774740919537 0.6040255991769383 0.6039827763207151 0.6038485150169044 0.6036212652518098 0.6032611575043241 0.6027668327458344 0.6021615424401183 0.6014487785432374 0.6006132335034189 0.5996199602609313 0.5985046922479609 0.5972795833884668 0.5959253180980428 0.5944099712837598 0.5927766383440067 0.5910242351683199 0.5891347181372026 0.5870983241219392 0.5849486604843945 0.5826820450768082 0.5802656162415745 0.5777310728110123 0.5750810341071304 0.5723113699413664 0.5694101006143342 0.5664009069155393 0.563291090123097 0.5600407220034267 0.5566945448109415 0.5532465312877184 0.5496894046631544 0.5460208986536137 0.5422801474620527 0.5384205057776339 0.5344694287753238 0.5304339921154733 0.5263106919433804 0.5220873048888408 0.5177949480656743 0.5134259290712371 0.5089611559859164 0.5044279173726016
 5.61 0.5719500524618026 0.571938199260321 0.572018355207605 0.5721669724941152 0.5723913937970742 0.5726874922804659 0.5730699515950328 0.5735296158782677 0.5740715997544128 0.5746895183344534 0.5753766372161082 0.5761198724838255 0.5769213507087718 0.5777627989488239 0.5786473747485599 0.579559376139243 0.5804949316388117 0.5814333302518637 0.5823501514696425 0.5832758752700156 0.5841994821174583 0.585124962963032 0.586050379244357 0.5869615228855944 0.5878569962974107 0.5886677723769544 0.5894618045078177 0.5902172965600028 0.5909426428898858 0.5916247983401726 0.5922401882398525 0.5927603384041551 0.5932205451344941 0.5936155552184106 0.5939377959295196 0.5941882350274366 0.594296880757716 0.5943227118517762 0.5942600975268175 0.5941061674857449 0.5938244719170731 0.5934170114948349 0.5929085973784805 0.5922892112127691 0.5915538351276584 0.5906626417381817 0.5896624741443222 0.5885494159308786 0.5873061311673236 0.5859170444076534 0.58440681069023 0.5827865955376144 0.5810341849563923 0.5791310054369885 0.5771286539534741 0.5750036079633625 0.5727364054073933 0.5703543547093126 0.5678638247756358 0.5652457349953979 0.5625073052399028 0.5596592558624462 0.55671369769804 0.5536357120631124 0.5504594807552032 0.547195616052643 0.5438063807142162 0.5403220879788133 0.5367552715650676 0.5330809756709733 0.5293146549734957 0.525466764628157 0.521534550268612 0.5175026980062034 0.5133924644295051 0.509217116603836 0.5049488720707722 0.5006051488476282
 5.63 0.5616823613091229 0.5616369633473624 0.5616700231330101 0.5617612128255658 0.561931255064414 0.5621817229688211 0.5625062301379296 0.5629215406507573 0.5634161890661882 0.5639948604229721 0.5646492002397125 0.5653617145148639 0.5661344097267196 0.5669586028334059 0.5678247912728711 0.5687245329628703 0.5696644763009564 0.5705996101644653 0.5715167839104991 0.5724497573759093 0.573388130877277 0.5743354452108944 0.5752788016527388 0.5762171219584502 0.5771433083633024 0.5779888735821754 0.5788129508095214 0.5796202637193302 0.5803890764650932 0.5811193836797623 0.5817982104757036 0.5823698324446513 0.5828970656576606 0.5833620866650473 0.5837659824963319 0.5840904106601768 0.5842779691443192 0.584392176415498 0.5844201014193779 0.5843648735804683 0.584188092802036 0.5838830694660087 0.5834844944328834 0.5829841190416167 0.5823657751095155 0.5815929849321191 0.5807247612830766 0.5797374374140118 0.5786363270543884 0.5773769244113609 0.5760143241696212 0.5745411914912331 0.5729279920154648 0.5711797818586053 0.5693275976137753 0.567364626350729 0.5652576156156415 0.563034693430895 0.5607090582948437 0.558259199181574 0.5556904055406533 0.5530207672968648 0.5502499848499331 0.5473441790742326 0.5443493313184895 0.541264433405467 0.5380512176316348 0.5347586567668308 0.5313697940539042 0.5278853032083406 0.5243079484178823 0.5206449943421227 0.5169030361120894 0.5130596093298094 0.5091520800678624 0.5051661148689077 0.5010882707452002 0.4969451451780889
 5.65 0.550664572729644 0.5506177500914102 0.550629883823897 0.5507077760561905 0.5508469193905032 0.5510620069021681 0.5513610121396408 0.5517471391244895 0.552221902351393 0.5527740867881361 0.5534108678756002 0.5541112315277603 0.5548777441316717 0.5556988925474649 0.5565705941083361 0.5574772966205304 0.5584226983633354 0.5593723680890639 0.5603089250230391 0.5612679588635783 0.5622347397819731 0.5632127784224705 0.5641921759022481 0.5651779838113939 0.5661464242128753 0.5670449796425125 0.5679232731089479 0.5687814180936073 0.5696169085506706 0.5704184589070267 0.5711615840622297 0.5718174193884571 0.5724246207304562 0.5729728144054924 0.5734614472032917 0.5738835063859771 0.5741742996880062 0.5743910553160987 0.5745249619491606 0.5745865087382063 0.5745201853062727 0.5743348617483255 0.5740595586311676 0.5736868969933338 0.5731940783449825 0.5725609446677815 0.5718272084147848 0.5709867025103059 0.5700270703497807 0.5689208657996248 0.5677013631970786 0.5663836973500547 0.5649311835369617 0.5633460275065345 0.5616527854776443 0.5598561041391057 0.5579133906494698 0.55586459263681 0.5537078481984992 0.5514388359009685 0.5490370047794673 0.5465435843377979 0.5439578745480493 0.5412294158503133 0.5384107491523915 0.5355118358294848 0.5324906377238752 0.5293789471445876 0.5261802968670475 0.5228839301327093 0.5194936006486865 0.5160236925873529 0.5124676605859371 0.5088149397460957 0.5051003256334741 0.5013077642772448 0.4974224921696373 0.4934785462654387
 5.67 0.5394893015526687 0.5394561143200023 0.5394771021055207 0.53954788700843 0.5396853315944212 0.5398853788956681 0.5401787624108243 0.5405548061050198 0.5410231744098524 0.5415684822233877 0.5422049849101485 0.542908168301111 0.5436763786936938 0.5445088628517523 0.545389458005566 0.5463150518518276 0.5472814125536329 0.5482627287404656 0.5492317595081819 0.5502233844189934 0.5512268335014521 0.552247937250427 0.5532768766270824 0.5543072030588565 0.5553279884394335 0.5562865851287153 0.5572278659527918 0.5581582942039058 0.559065223640419 0.5599383784867724 0.5607650934334418 0.5614999336368967 0.5621908647195482 0.5628353127696979 0.5634196943414826 0.5639361164548111 0.5643271465953026 0.5646549027142176 0.5648979132283816 0.565069727020111 0.5651258734371263 0.5650680822924636 0.5649178538643822 0.5646724188962629 0.5643168685965008 0.5638230646383953 0.5632270791600278 0.5625327247641398 0.5617144245179939 0.5607604719532406 0.5596969410657633 0.5585309863155259 0.5572366126264079 0.5558134253860301 0.5542848004455747 0.552649134119592 0.5508772631858005 0.5489924348848794 0.547008676920242 0.5449078674578116 0.5426839751257742 0.5403669690143276 0.5379511386754183 0.535407464122462 0.5327704458300566 0.5300484047336811 0.5272092522293819 0.5242821601734429 0.5212712008820466 0.5181576671309172 0.5149499721549513 0.5116670396478322 0.5082996937616322 0.504841609106391 0.5013133507496916 0.4977130342162055 0.4940148354872282 0.4902564210001983
 5.69 0.5289741225241169 0.5289667607773381 0.5290093427198528 0.5290945204215096 0.5292269264121172 0.5294369236814442 0.5297306356792135 0.5301084363151021 0.53058195995873 0.5311299614396634 0.5317676660474002 0.5324856295313705 0.5332638881009215 0.534104698425315 0.5350015976337161 0.5359500733151794 0.5369337635186393 0.5379422967528971 0.5389451119866053 0.539968958648251 0.5410116966261396 0.5420734862683738 0.5431457283828314 0.5442183442371453 0.5452965655586737 0.5463003245344766 0.547305953811283 0.5482951764954569 0.5492616361529667 0.5502029668093438 0.5511082229496398 0.5519147795183863 0.5526837219195451 0.5534093060164547 0.5540790181317803 0.5546944350474492 0.5551794940045927 0.5556019327034756 0.5559509293034242 0.5562258924227508 0.556394981138673 0.5564439949872222 0.5564084239631564 0.5562857885198595 0.5560574095692372 0.5556865384816083 0.5552190470855849 0.5546566276679528 0.5539822229735378 0.5531628362050722 0.5522432210230446 0.5512205015455511 0.5500735423481311 0.5488020784636021 0.5474202153818775 0.54594473904978 0.5443273058708482 0.542603122705128 0.5407848668689579 0.5388438261347406 0.5367876887307097 0.5346361633406786 0.532386759103785 0.5300104656142155 0.5275492729209272 0.5250001715273513 0.5223334223910854 0.5195784269235708 0.5167432369897638 0.5138090149077796 0.5107788234485371 0.5076787058353798 0.5044887257436814 0.5012129273004415 0.4978601450838642 0.4944396441229122 0.4909335098968586 0.4873574983348079
 5.71 0.5199910613571919 0.5200096651749408 0.5200703513762437 0.5201698320021015 0.5203214195470665 0.5205389269592393 0.5208336776402671 0.521222425445337 0.5216881646831748 0.5222460801160369 0.5228838969597045 0.5236028108834816 0.5243879780101799 0.5252299349161151 0.526136338631098 0.5270899966384195 0.5280885968748432 0.5291075077305907 0.5301241180493252 0.5311648471281392 0.5322300747175341 0.5333094110214036 0.5344043066970094 0.5355083228549611 0.5366161710591912 0.5376666833269259 0.538702442128657 0.5397284303881098 0.540737011482209 0.5417322592410416 0.5426784379478131 0.543538972338808 0.5443666276033432 0.5451557093837147 0.5458922537751456 0.5465643173257275 0.547129627036361 0.5476202303606863 0.548052055205015 0.5484118499282538 0.5486619433418269 0.548803964709585 0.5488648437477228 0.5488352506246761 0.5487067959610239 0.5484437208293791 0.5480869567542728 0.5476315457120378 0.5470707201306757 0.5463697128897254 0.5455771673201215 0.5446766272040415 0.5436610667747517 0.5425142207164368 0.5412702441640325 0.5399304027030354 0.5384540123693129 0.5368726896489031 0.5351884114778036 0.5334010752417457 0.5314902687759688 0.5294933003649716 0.5273972987422635 0.5251731430900963 0.5228692330391889 0.5204726086684377 0.5179651705046169 0.515371419522062 0.5126992371423462 0.5099297352339334 0.5070700261118302 0.5041319325372138 0.5011119177170471 0.4980050053036833 0.4948266893944484 0.4915680445312116 0.4882356156999426 0.4848339283302425
 5.73 0.5130625557574247 0.5130938252167043 0.5131675657764658 0.5132824594493646 0.5134461486953081 0.5136712664214533 0.5139744359822038 0.5143563911792066 0.5148245062613452 0.5153727659247394 0.5160024453127319 0.5167047700158909 0.5174772860719949 0.5183064499660279 0.5192027986301699 0.5201437494437866 0.5211295402334155 0.5221380692727569 0.5231439752826561 0.524180397431091 0.5252379953331521 0.5263201190510256 0.527413119093973 0.528521996418307 0.5296252824273679 0.5306781889714993 0.5317269083480154 0.5327614233011713 0.5337850370221298 0.5347898931489254 0.535755955766422 0.5366441894062719 0.537498219046872 0.5383149701133112 0.5390818684773198 0.5397913604572118 0.5403956228178255 0.540936652770458 0.5414164279727967 0.5418237865288442 0.542135336988844 0.5423357983491908 0.5424621000523469 0.5425046519867474 0.5424463144866984 0.5422614083322723 0.5419826147491977 0.5416159654087371 0.5411376724275656 0.5405333083676398 0.5398337162360516 0.5390370894848915 0.5381162820110861 0.5370819181562396 0.5359489527064629 0.5347177608921934 0.5333509483880055 0.5318922113124156 0.5303374362276747 0.5286677101395481 0.5268869904970943 0.5250184951924206 0.5230594625604401 0.5209663313786104 0.518801410866661 0.5165428306863133 0.5141815109409835 0.5117346821754754 0.5092072153756604 0.5065845019681441 0.5038726438199177 0.5010850832379976 0.4982214729690493 0.4952666661989968 0.4922431465526187 0.4891491580931229 0.4859682553217142 0.482728893177137
 5.75 0.5080522764228004 0.508091821599014 0.5081795466148353 0.508307653455065 0.5084853945455645 0.5087154027532548 0.5090147613861147 0.5093938141931758 0.509851845364516 0.510386459531261 0.5109960817655699 0.5116783875806363 0.5124206429306768 0.5132261742109225 0.5140918582576144 0.5150029823479874 0.5159599342002625 0.5169377219736333 0.5179080442682524 0.5189186201252158 0.5199481090265454 0.5210024908951736 0.522070886094919 0.5231548254304674 0.5242430201473471 0.5252709719319033 0.5262990429112686 0.5273198656533329 0.5283328731667107 0.5293261689007061 0.5302871967452707 0.5311765310309662 0.5320284865289158 0.5328433484507595 0.5336153024486006 0.5343395646149482 0.5349562714826628 0.5355135000248894 0.5360184576549902 0.5364516522264733 0.5367866420329181 0.5370227858078875 0.5371865227248471 0.5372681623970705 0.5372629248775436 0.5371271106588562 0.5369088706730984 0.5365987462917419 0.5361853893255155 0.5356448120242812 0.535020907076893 0.5342938776110553 0.5334601971931723 0.5325056898281875 0.5314590199594185 0.5303211224683784 0.5290519326745939 0.5276886063354116 0.5262311096457934 0.5246735092381045 0.5229981121818952 0.5212374559836617 0.5193899185866071 0.5174223783703864 0.5153687741508395 0.5132425451797178 0.5110052811443917 0.5086821921675497 0.5062842588068888 0.5037941520547804 0.5012169933379362 0.4985723145170531 0.4958374678864423 0.4930266161736503 0.4901449725390608 0.4871979805754796 0.4841655343077105 0.4810683381921081
 5.77 0.5043248580196664 0.5043797189866579 0.5044876485541221 0.5046343686794832 0.5048217717551453 0.5050703106084873 0.5053755185018627 0.5057430191325945 0.5061924066329708 0.5067132955702411 0.5072966709466096 0.5079544681992294 0.5086685632001946 0.5094394522565331 0.5102689021101985 0.5111443199380568 0.512059233351879 0.5130019503983276 0.5139398095589409 0.5149124197501216 0.5159003903231185 0.5169148910640082 0.5179536721936757 0.5189977843677935 0.5200501986767971 0.5210505166458619 0.5220509502348718 0.5230505418383919 0.5240322142856351 0.5250041808404289 0.525946165201173 0.5268154915008019 0.5276486643067422 0.5284555786208611 0.529221959879421 0.5299435539530188 0.5305551571465359 0.5311177661990683 0.5316256582838657 0.5320693010082587 0.5324229624135843 0.5326786409751052 0.5328650356019247 0.5329743556368993 0.5329939608565391 0.532892261470908 0.5327126681235166 0.5324440218912088 0.5320833342840419 0.5315969472451605 0.5310224731506601 0.5303639848094512 0.5295894354631079 0.5287030087857132 0.5277257288836945 0.5266630402956531 0.5254745979921811 0.524189657375675 0.5228235742801344 0.5213509649709551 0.5197723161447128 0.5181076449289317 0.5163580188818497 0.5144986959921662 0.5125525346787869 0.5105256337905479 0.508403522605934 0.506196810832785 0.503916428607988 0.5015429064971548 0.499085395494292 0.4965623370214538 0.4939630729283797 0.4912743654921208 0.4885232174166529 0.4857108118324689 0.4828100022961612 0.4798493327899882
 5.79 0.5011741601350828 0.5012417069651733 0.5013774411778913 0.5015589547037571 0.5017688399022897 0.5020302295620058 0.5023516669004175 0.5027280655640292 0.5031685696283299 0.5036776535977925 0.5042520624058664 0.5048845914149709 0.5055780864164898 0.506323143630762 0.5071171397070735 0.5079655917236465 0.5088491271876312 0.5097543340350903 0.510661630630989 0.5115942157691769 0.5125554286723752 0.5135398889921583 0.5145412468089319 0.5155576726319158 0.5165744673991166 0.5175524724773091 0.518521689662002 0.5194943011774127 0.5204563796764345 0.5214082582406041 0.5223265703800601 0.5231775900335061 0.5240052115681686 0.5247993897797478 0.5255582698923718 0.5262682975585378 0.5268804088590624 0.5274470203030148 0.5279565088276543 0.5284097817983628 0.5287743670085696 0.5290459426796708 0.5292445174609495 0.5293803304294866 0.529427111090067 0.5293581093750781 0.5292062156444084 0.5289778706853339 0.5286597057124012 0.5282153523673037 0.5276931427187512 0.527081419262331 0.5263681049203646 0.525539563041753 0.5246302374018197 0.5236315722021372 0.5225123020703544 0.5213056720600089 0.5200127676503334 0.5186240647460516 0.5171274396771652 0.515552289198729 0.5138937504906202 0.5121230811572932 0.5102721992275243 0.508352363154148 0.5063325818137776 0.5042270845065175 0.5020534309556623 0.4997912313073827 0.4974443961303985 0.4950359764156413 0.4925541135758995 0.4899898394454514 0.4873577062796866 0.4846655667547064 0.4818945739669154 0.4790624214325971
 5.81 0.4981167482062583 0.4982283809702834 0.4983958399199437 0.4986100669593156 0.4988582744155967 0.4991530650391067 0.4994939920032859 0.4998883289046874 0.5003390497629749 0.50084814902092 0.5014153715443928 0.5020440826223616 0.5027215379668788 0.5034527537130788 0.5042310964191685 0.5050503130664148 0.5059167910591369 0.5067963082246933 0.5076800528134702 0.5085968134988637 0.5095342893772683 0.5104966099680577 0.5114756552135633 0.5124703254790606 0.5134765915527377 0.5144248946456784 0.515386706391832 0.5163380588479844 0.5172863544937294 0.5182309262314311 0.5191388473861909 0.5199815317058074 0.5208043633607335 0.5215920469440323 0.5223525674713283 0.5230633003807528 0.5236779715328939 0.5242566472107297 0.5247746141195715 0.5252397993869917 0.5256187705627551 0.5259092956187374 0.5261401129488474 0.5262961313689409 0.5263700801167261 0.526332858851668 0.526220437654886 0.5260326770290424 0.5257512078982307 0.5253606116078524 0.5248829199244893 0.5243223450357681 0.5236607495502188 0.5228947764971248 0.5220490293263684 0.5211183419082612 0.5200702985333732 0.5189310539123513 0.5177150031757294 0.5163987518737261 0.514989105976039 0.5134933618716233 0.5119243863684648 0.5102439466933411 0.5084874604915717 0.5066561158267575 0.5047354111805098 0.5027251754521678 0.5006515779585015 0.4984962984334076 0.4962614970275876 0.4939591443082154 0.4915844712585935 0.4891306892777907 0.4866146501802715 0.4840421661955063 0.4813842499675711 0.4786716845547281
 5.83 0.4950456144277227 0.4951993531950669 0.4954177069714802 0.4956714276350453 0.4959662874811912 0.4962923192226929 0.4966708259896684 0.4970856313295737 0.4975577492071994 0.4980787640046684 0.4986571705214262 0.4992821139742407 0.4999600199971885 0.5006858046416538 0.5014605643763168 0.502271956087144 0.5031358970773792 0.5040038350675315 0.5048763081953616 0.5057789450158685 0.5067053145012759 0.5076576560410113 0.5086299694416905 0.5096154949270963 0.510614823138158 0.5115558751329248 0.5125097923865418 0.5134600967912206 0.5144030706562104 0.5153465567077635 0.516259448089099 0.5171055783603662 0.5179296914986047 0.5187281418976943 0.5194896943683149 0.5202119441378894 0.5208458768505322 0.5214343685669904 0.5219721757645805 0.5224598153371258 0.5228591945948797 0.5231768912644559 0.5234350134887444 0.5236219398268314 0.5237382592539039 0.5237338511611584 0.5236608353556997 0.5235222820604322 0.5232842819139485 0.5229378359704109 0.5225151356994249 0.5220114129859077 0.5214132601299499 0.5207007098466661 0.519921225266045 0.5190547599327844 0.5180726878061233 0.5170094932596627 0.5158668410811806 0.5146307564724335 0.5132945450489559 0.5118859928398414 0.5103990562875236 0.5088065822475376 0.5071379579882795 0.5053981211907486 0.503569779948283 0.5016587227662821 0.4996889485619185 0.4976308066638335 0.4954952268118291 0.4932970391565394 0.4910276142590904 0.4886865930907514 0.4862768270325688 0.4838126178749818 0.481271467817435 0.478674319467965
 5.85 0.492095878636805 0.4922947234754373 0.4925552921665812 0.4928679965627685 0.4932116689281998 0.4935822519387429 0.4939884486819313 0.4944396126569581 0.4949363377746752 0.4954796083575865 0.4960679491398436 0.4967104352672413 0.4973953522972074 0.4981262961987987 0.4988985333526921 0.4997086905511743 0.5005726149981315 0.5014424343090407 0.5023154065109539 0.5032161700424853 0.5041401037537978 0.505093026906585 0.5060627091740526 0.5070489606409003 0.5080429718032982 0.5089931035688651 0.5099509072566433 0.5108991245970669 0.5118549077319381 0.5127967592143905 0.5137172220088542 0.514572369491022 0.5154091954478044 0.5162203340772886 0.5169997399886925 0.5177433582023117 0.5183939841494705 0.5189982036724607 0.5195602630244827 0.5200797988695809 0.5205080382825729 0.5208573287489764 0.5211452081649321 0.5213699348371192 0.5215198374826682 0.521559925229067 0.521534407614062 0.5214380145855539 0.5212525965014883 0.5209566741297369 0.5205876086479773 0.5201455916435611 0.5195984851133788 0.5189593614637167 0.5182346235101047 0.5174402844771606 0.5165301679984193 0.5155334281161628 0.5144702392812355 0.5133067863528522 0.5120496345983983 0.5107149296932201 0.5093151477204039 0.5078024951705493 0.5062253189415282 0.5045749463382356 0.5028326750723278 0.5010194732619528 0.4991405994314668 0.4971775525111368 0.4951417918368377 0.4930467771497311 0.490878818595933 0.48863424672617 0.4863373424954207 0.4839749272625442 0.4815411027898919 0.4790540212429104
 5.87 0.4895355491780482 0.4897828101545547 0.4900928638466178 0.4904513420816514 0.4908324070931558 0.4912472615207184 0.4917017884100086 0.4921809812127766 0.4927041937868477 0.493265910396119 0.4938742557105535 0.4945317848061757 0.4952286831650643 0.4959669666753432 0.4967495016311789 0.4975708447327647 0.4984276330863142 0.4993092442040512 0.5001807560041951 0.5010841468109486 0.5020129153544826 0.5029682107709206 0.5039427826023199 0.5049250707966528 0.5059278757077847 0.5068825180954539 0.5078440691252428 0.508803500368552 0.5097658338025728 0.510716921810255 0.5116495171802691 0.5125189831069752 0.5133671531903794 0.5141920914360916 0.5149897722552825 0.515751740464631 0.5164207912862753 0.5170541003477536 0.5176440136819471 0.5181820077270154 0.5186460793263288 0.5190239257283942 0.5193485145867816 0.5196132639600417 0.5198011523116186 0.5198837585097584 0.519899981827413 0.5198458519421385 0.5197085889359854 0.5194673832953851 0.5191488559110304 0.5187566580777481 0.5182759814943638 0.5176865582635639 0.5170333108917466 0.5163000122888675 0.5154506357682738 0.5145265850465373 0.5135325042432741 0.512447167880955 0.511267390884711 0.5100094985821264 0.5086878867030267 0.5072547713792495 0.5057563491444137 0.5041943969336733 0.5025420420834628 0.5008120423312292 0.499021955815159 0.4971506010738826 0.4952108770461809 0.4932051430706679 0.4911330288854674 0.4889888146278742 0.4867886408340047 0.4845302084384302 0.4821980187738006 0.4798091535704503
 5.89 0.4877079537471019 0.4879891809267194 0.4883445997041431 0.4887430318820929 0.489169149663889 0.4896164156534488 0.4900992328552878 0.4906122646745121 0.4911596549168162 0.4917436077884811 0.492367027896365 0.4930344302479017 0.4937414902510919 0.4944877037144959 0.4952734468472277 0.4960956362589444 0.4969594089598373 0.4978445823606206 0.4987185242725194 0.4996246729072562 0.5005563568770384 0.5015057251945392 0.5024822072728823 0.5034731329256221 0.5044761023667246 0.5054349562105416 0.5064011954717904 0.5073650815655226 0.5083285963071003 0.5092915719121609 0.5102296309965861 0.5111099565764647 0.5119651720680545 0.5128084012877394 0.5136187584519876 0.5143960881772986 0.5150827254801578 0.5157342357769761 0.5163461348840361 0.5169108090174266 0.5173988747929781 0.5178046592261891 0.5181541797321558 0.5184517841254879 0.5186717406202266 0.5187887978297538 0.5188459047666973 0.5188311508428307 0.518739145868969 0.5185386000548535 0.5182751140090371 0.5179291987387575 0.5174930956498074 0.5169675965463985 0.5163617936310121 0.5156901895042529 0.5149038471646845 0.5140425600086642 0.5131058218301676 0.5120885468206033 0.5109765795686234 0.5097937250599172 0.5085403686770054 0.5071849961990174 0.5057664238014625 0.5042784280559893 0.5027001659301373 0.5010530947870731 0.4993480623853233 0.4975637768784853 0.4957058168149393 0.4937953811375375 0.4918098391832872 0.4897590106830192 0.4876475057610448 0.4854849049347971 0.4832447291144619 0.4809563296025918
 5.91 0.4869404002146662 0.4872547936613136 0.4876421476068338 0.4880690438296684 0.4885207545034644 0.488996712197072 0.4894990798745429 0.4900265608951253 0.4905905590132624 0.4911859083785863 0.4918189435359144 0.4924871494252436 0.4931984813817438 0.49394776513575 0.4947336168127581 0.4955561929334118 0.4964189804134953 0.4972877265639228 0.498161549090727 0.4990602960950428 0.499985596073099 0.5009401179161983 0.5019052209106998 0.502894364738004 0.5038928394745295 0.5048449155916928 0.5058052939558826 0.5067683358284349 0.5077305228656044 0.5086963471185355 0.5096338910332263 0.510509647450496 0.5113705896059475 0.5122125411299232 0.5130325860474649 0.5138099987782627 0.5145132241366093 0.5151747873313435 0.5157925639657921 0.516374320037712 0.5168741419392224 0.5172966464567355 0.5176737407708847 0.5179842524564449 0.5182291394822511 0.5183748502111085 0.5184557833997014 0.5184758081984946 0.5184136641516275 0.5182509411968081 0.5180204496651954 0.517719160281277 0.5173283041627421 0.5168414528203455 0.5162838581577678 0.5156610824714629 0.5149262584505054 0.5141135991764232 0.5132355281230285 0.5122726991562347 0.5112195465338709 0.5100966849054811 0.5089093793121202 0.5076154451861385 0.5062612083509554 0.5048457850208239 0.5033398118005881 0.5017709056854252 0.5001324740605801 0.4984289847010888 0.4966463157714887 0.4948116458255185 0.4929168238058068 0.4909379390435475 0.4889153512581625 0.4868382705569514 0.484691347434729 0.4824885527734475
 5.93 0.4874467974310068 0.4877812872073162 0.4881822464020023 0.4886235467696365 0.489093790454691 0.4895793899915362 0.4900894383044387 0.4906204287075595 0.4911864349049488 0.4917775509905418 0.4924069314481541 0.4930723311514786 0.4937760153640758 0.4945173397393681 0.4952874903206355 0.4961022935410022 0.496942356223429 0.4978063755807054 0.4986657192154338 0.4995446751200203 0.5004607216766592 0.5013917576573175 0.5023474922237192 0.5033115749273256 0.5043011957093173 0.5052345149005717 0.506180153221639 0.5071340417827159 0.5080815120836215 0.5090254460137642 0.5099527758521101 0.5108217042671488 0.5116759043168577 0.5125042894486591 0.5133146734993788 0.5140926106951995 0.5147854456516132 0.5154440733733661 0.516058669254404 0.5166417090778115 0.5171457990157498 0.5175708756293858 0.5179495958688236 0.5182767270730262 0.5185342269697324 0.5186880836753747 0.518785225694985 0.518820801922099 0.5187850616386569 0.5186424645148919 0.5184300906092201 0.5181591403681198 0.5177934846260062 0.5173417346050992 0.5168153019152841 0.5162312385539667 0.5155333669059163 0.5147654497431111 0.5139287802245647 0.5130164618961499 0.5120047586904175 0.5109396849263992 0.5098006053094053 0.508564494930817 0.5072687292678615 0.5059091741833857 0.5044623259256122 0.5029518111278919 0.5013865668084421 0.4997430903700735 0.4980325895999098 0.4962665726690914 0.4944366881324702 0.4925427049282931 0.49059468237787 0.4885906401852294 0.4865209084367668 0.484398197600872
 5.95 0.4892429660115871 0.4895764921789336 0.4899795567022294 0.490416041312574 0.490877648125752 0.4913570396422304 0.4918559587471591 0.4923822787103627 0.4929286131863411 0.4935171762142652 0.4941283222179691 0.4947759060059491 0.4954576927713545 0.4961801780919814 0.4969369079302677 0.4977226186332815 0.4985448669327139 0.4993840899448687 0.5002163351706492 0.5010738704955484 0.5019577241896342 0.5028645149075346 0.5037920316884188 0.504733113955985 0.5056944115184359 0.5066003145684586 0.5075189036832037 0.5084397298242573 0.5093679843376158 0.5102889289536576 0.511189445787108 0.5120298673370098 0.5128580764866835 0.5136713965036888 0.5144609010397836 0.5152116841308778 0.5158900901969856 0.5165281940421729 0.5171383708545036 0.5176986262059802 0.518194456052482 0.5186133467336966 0.5189865049730507 0.519302127877636 0.5195522429381283 0.5197101280287026 0.5198133814069448 0.5198502217137573 0.5198178279732593 0.5196844695926817 0.5194925163622555 0.5192296484550945 0.5188821464270736 0.5184516412166977 0.5179496041449678 0.5173835169152345 0.5167130916130496 0.5159783107060094 0.5151736270435885 0.5142909238569653 0.513323484758845 0.5122919837432649 0.5111934151854007 0.510001893841356 0.5087543448479488 0.5074392037224835 0.5060496563625183 0.5045859590456161 0.5030785284290933 0.501494871549748 0.4998435758235891 0.4981358190455434 0.4963715393891563 0.4945421554062828 0.4926627260267613 0.490724890558079 0.4887285386850218 0.4866772504693129
 5.97 0.4921107191042911 0.4924358317228219 0.4928192216525815 0.4932467506015885 0.4936823506574182 0.4941409042871996 0.4946237043376152 0.4951217140348949 0.4956527169848139 0.4962121471726904 0.4968018989633769 0.4974278271012598 0.4980808667102503 0.498768203293779 0.4994961527347894 0.5002563612957271 0.5010470356185339 0.5018531127246364 0.502648270014934 0.5034789152697881 0.5043302366490086 0.5051991526918387 0.5060873123169387 0.5069991848223696 0.507919589885572 0.5087963475633481 0.5096765682918376 0.5105610428864902 0.5114519925420462 0.512339248832502 0.5132020137110798 0.5140097695101975 0.5148113989414305 0.5155824850954731 0.5163426014420991 0.5170685618301141 0.5177155104873123 0.5183320420204245 0.5189120514150614 0.5194544840356605 0.5199216756254228 0.5203224423062454 0.5206757605786554 0.5209778973217358 0.5212204997930474 0.521365975628544 0.5214548428424877 0.5214899998273543 0.5214553753537388 0.5213224785702488 0.5211253690033957 0.5208658165574835 0.5205294015144848 0.5201049745339155 0.5196207566527 0.5190632992850326 0.5184172042222288 0.5176974436325703 0.5169157200611472 0.5160625464296822 0.5151149760363583 0.5141167825556305 0.5130521100380316 0.51189562290997 0.5106798259735179 0.5094144044061897 0.508062453760711 0.5066467399647789 0.505177339320811 0.503645158505684 0.5020413345704626 0.5003946449401175 0.4986864674132299 0.4969114701616868 0.4950904517303667 0.4932162910368034 0.4912770173708523 0.4892964603943286
 5.99 0.495743683138762 0.4960404322674268 0.4964018476799521 0.4967904910616605 0.4972019144723869 0.4976314803464759 0.4980756414927821 0.4985457210946629 0.49904186270998 0.4995700502710914 0.5001286880848499 0.5007251808325961 0.5013509435701533 0.5020101717278214 0.5026994311103694 0.5034240778970271 0.5041769786414776 0.504945760271845 0.5057124600906873 0.5065027157749795 0.5073092353761055 0.5081448973198406 0.5090008904063361 0.5098647038101036 0.5107458770799944 0.5115819901391812 0.5124264232851337 0.5132698271895966 0.5141248228985615 0.5149662418322423 0.515795795785041 0.5165653269255168 0.5173229177963523 0.5180675313143139 0.5187844207702121 0.5194792898288583 0.5200896725290178 0.5206693032833614 0.5212179768784104 0.5217330384744836 0.5221757236056341 0.5225520881795866 0.5228802184776691 0.5231597811547417 0.5233821732391195 0.5235167221324919 0.523593175609836 0.5236147418193271 0.5235670792822416 0.5234270968928585 0.5232296639183494 0.5229661199986677 0.5226323851464314 0.522211139746797 0.5217244845573286 0.5211831407078624 0.5205444597003592 0.5198353834087566 0.5190746440788074 0.5182318443279141 0.5173149471449572 0.5163342058901097 0.5152959842946483 0.5141734964607554 0.5129847668613088 0.5117523703396685 0.5104334121094474 0.5090603377542777 0.5076396532275635 0.5061412248522268 0.5045892293204397 0.5029882736933482 0.5013274754007848 0.4996034922409669 0.4978315623801899 0.4960135143524993 0.4941366570593595 0.4922161297693053
 6.01 0.499764458558301 0.5000373442548769 0.5003567252249548 0.5007085731315362 0.5010805400071747 0.5014653982539727 0.5018777706435835 0.5023127103172038 0.5027772007855715 0.5032711459289654 0.5037991399971944 0.5043539176095995 0.5049461937550435 0.5055737237919042 0.5062303634480727 0.5069168888209399 0.5076418163773897 0.5083691229537917 0.509097535755987 0.5098493023592781 0.5106284707084165 0.5114234091175884 0.5122407362703987 0.5130699012198536 0.5139095533883444 0.5147072725676258 0.5155103789187954 0.5163210429722673 0.5171297956277516 0.5179328781542225 0.5187216521898896 0.519460169742169 0.5201804631876448 0.5208852852720334 0.5215718591101459 0.5222281981858428 0.5228092563519906 0.523357507830412 0.5238735672118342 0.5243604394558352 0.5247797998907819 0.5251247842137705 0.5254341284905573 0.5256934691554911 0.5258951430114356 0.52600420722969 0.5260674693499079 0.5260780972800048 0.5260154292960662 0.5258730640422491 0.525668080530675 0.5254022881413227 0.52506372662191 0.5246399460877729 0.524161317021737 0.5236281902739834 0.5229932970619053 0.5223003489699616 0.5215477079495221 0.5207244363187009 0.5198229967621895 0.5188664123310764 0.5178524464426613 0.51675191288026 0.5155970157929999 0.5143861596956099 0.513107179468195 0.5117675003560096 0.5103782479692125 0.5089228582826197 0.5074082576354411 0.5058503527310103 0.5042345006365017 0.5025583987826361 0.5008476449633792 0.4990820973356209 0.49724889441885 0.4953882250948125
 6.03 0.50386858053481 0.5040977528559301 0.5043790994568667 0.5046800219786673 0.5050031824270542 0.5053484331724212 0.5057252969498327 0.5061213768590196 0.5065469763643764 0.5070131492949583 0.5075008998444757 0.5080304925712904 0.5085925223984082 0.5091867146134759 0.5098113748687723 0.5104734491811997 0.5111568739322765 0.5118603758681302 0.5125565320994814 0.5132771501016378 0.5140200477144785 0.5147786631424411 0.515562264954506 0.5163545320841811 0.517167233829483 0.5179310298529174 0.5187010701814581 0.5194741852065232 0.5202514156839513 0.5210245327339749 0.5217811978411884 0.5224796128545208 0.523172519987199 0.5238465018167129 0.5245036712847762 0.5251268316972841 0.5256803067242715 0.5262054303998607 0.5266962671222146 0.5271552316534815 0.5275527191197371 0.5278803050109213 0.5281620551807753 0.5284090258467733 0.5285992635900461 0.5286957953553044 0.528742088450757 0.5287386805480234 0.5286765496820411 0.5285192642509711 0.5283115430160896 0.5280461551016877 0.5277077499949514 0.5272911675458454 0.5268105179669857 0.5262849418335098 0.5256600600829342 0.5249805040150124 0.5242460952915813 0.5234404859364015 0.5225525783349889 0.5216161052344424 0.520626119743258 0.5195491253311404 0.5184276358288002 0.5172507754277498 0.5159988286800823 0.5146926404982466 0.513337666154813 0.5119225912822236 0.5104509218725393 0.508934414277173 0.5073667152066135 0.5057358217301353 0.5040652512755055 0.5023523216286649 0.500574850933414 0.4987652176910755
 6.05 0.5078283996672146 0.5080135586683958 0.5082365509720492 0.5084890881976323 0.5087696623244764 0.509064955691787 0.5093993209986429 0.5097571913039913 0.5101558100266446 0.5105837809452776 0.5110506281984235 0.5115490762844686 0.5120774900616469 0.5126451247480335 0.5132461159215402 0.5138773295199048 0.5145409618406849 0.5152152095412474 0.5158880696387598 0.5165766795101774 0.5172959568922317 0.518029919881418 0.5187860669339768 0.5195577768658817 0.5203369088528205 0.5210774424301756 0.5218235174930033 0.5225727342960096 0.5233180234535304 0.5240681559395002 0.5247984230874247 0.5254772065903526 0.5261424985008394 0.526796861230914 0.5274279375520401 0.5280377105950738 0.5285671838502233 0.5290695311669993 0.5295443567541644 0.529989055179684 0.5303676513706672 0.5306814606133055 0.5309524485528103 0.5311842011933461 0.5313586848979559 0.5314513763884869 0.5314932527455078 0.5314897714082267 0.5314178301743977 0.5312638572002257 0.5310576810002694 0.5307973004473312 0.5304646347723487 0.5300513935642752 0.5295876967699595 0.529068344694013 0.5284614979986759 0.527797397703673 0.5270782551860682 0.5262901921801006 0.5254291307770289 0.5245163634249534 0.5235516829286406 0.5225001824493334 0.5214019855045573 0.5202589259679145 0.5190419380688731 0.5177727963925429 0.5164548958794446 0.5150839318252696 0.513651659880628 0.5121805960507895 0.5106529566954099 0.5090711585282501 0.507450658616885 0.5057823343823951 0.5040644435990558 0.5023007443940057
 6.07 0.5115458926638119 0.511676208399477 0.5118497264762936 0.5120481184924792 0.5122796464014097 0.5125299125116125 0.5128210794867709 0.5131450103457162 0.5135097984624259 0.5139028375660215 0.5143405517407629 0.5148136754260439 0.5153226634163879 0.5158671308614395 0.5164473232659632 0.5170535964898288 0.5177004567480086 0.5183492906105667 0.5190020750026483 0.5196787872044695 0.5203720548513062 0.5210913459334776 0.5218266287963349 0.5225754221402439 0.5233407750205676 0.5240591468476499 0.5247861373867906 0.5255181467582264 0.5262510454371072 0.5269801442534685 0.5276951143922046 0.5283573173930376 0.529011975150486 0.529640369913829 0.5302653842870704 0.5308580012288966 0.531376714052636 0.5318705964262114 0.532335632372092 0.5327684862672415 0.5331347328430625 0.5334449271853365 0.5337136047341631 0.5339457012838917 0.5341183529830522 0.5342073963342786 0.534248288194231 0.5342496057735127 0.534182596636579 0.5340282987016469 0.5338316302405954 0.5335873298788598 0.5332591665953264 0.532861729722214 0.5324156689449548 0.5319136643020677 0.5313240661850229 0.5306810653381051 0.5299834228582649 0.5292160901949656 0.5283834191500227 0.5275012618774366 0.5265547108832154 0.5255466290251909 0.5244837495128292 0.5233683259070281 0.5221953621199091 0.5209581224146007 0.5196844914050092 0.5183562540555846 0.5169611556810736 0.5155341119462644 0.5140579188657208 0.5125240028035041 0.5109505304728887 0.5093413389360619 0.5076698956038144 0.5059641082352209
 6.09 0.5150477930089434 0.5151180755324496 0.5152307794514923 0.5153730563433998 0.5155536681360133 0.5157641271076854 0.516011355887281 0.5163041874541718 0.5166331551382335 0.5170035726198421 0.5174155939298715 0.5178604734496881 0.5183506359111445 0.5188723263965742 0.5194331103387875 0.5200243835210594 0.520646852077127 0.5212875824911767 0.5219216615978359 0.5225749165821623 0.5232618849796316 0.523962824676125 0.5246819139079137 0.5254217412616446 0.5261705256743234 0.5268780364332957 0.5275908131762272 0.5283097958910803 0.5290333549160944 0.5297503009397566 0.5304588050007761 0.5311068284880545 0.5317501331406549 0.5323798110477658 0.5329910446486663 0.5335726067326854 0.5340899704391611 0.5345847592573951 0.5350366270266051 0.5354720279358742 0.535840176524095 0.5361509976799128 0.5364218066416637 0.5366484589973111 0.536826340684373 0.5369200779898518 0.5369685875501558 0.536978066351016 0.5369274717274002 0.5367861213634222 0.5366022132922439 0.5363664658959746 0.5360614079055623 0.5356823284006842 0.5352504268096248 0.5347752529091525 0.53421012682439 0.5335831090286751 0.5329182903434209 0.5321830119379598 0.5313756853293909 0.5305246623824122 0.5296202253091493 0.5286450766689754 0.5276165793683223 0.526545426660485 0.5254067721454172 0.5242159197695169 0.5229872538254046 0.5216961489516909 0.520353690132737 0.5189775926984022 0.5175419823237839 0.5160657050289459 0.5145415471786394 0.512984535482006 0.5113699969922783 0.5097270991064642
 6.11 0.5183896316144376 0.5184033609780991 0.5184614208070828 0.5185535026581669 0.5186856684340746 0.5188520203834757 0.5190575511009834 0.5193144935271521 0.5196169809484728 0.5199583769973726 0.520339625652207 0.5207636712372599 0.5212338584227343 0.5217309922247486 0.5222723580053303 0.5228484014724093 0.5234601586798071 0.5240814460272329 0.5246991402602701 0.5253446284703669 0.5260145680948256 0.5267025469167883 0.5274145430652233 0.5281432050149115 0.5288848515864271 0.5295820419461221 0.5302820556061045 0.5309913924242182 0.53171051260402 0.5324211366947544 0.533120795591326 0.533762950534272 0.5343949431097306 0.5350249052494065 0.5356280892305365 0.5362156176758488 0.536727243553526 0.5372154401771565 0.5376764412056889 0.5381091606433845 0.5384819528397611 0.5387953224895361 0.5390685046325687 0.5393057846537941 0.5394961282831556 0.5396003115955335 0.5396599110106679 0.5396788132930799 0.5396434755519839 0.5395207652412015 0.5393502201590634 0.5391367384483117 0.5388562485959933 0.5384951594333516 0.5380959501357081 0.5376381102223413 0.5371020695563589 0.5365104483445624 0.5358714971373078 0.5351710568283554 0.5343977186547197 0.5335877441965025 0.532719085376727 0.5317786844611612 0.5307896540581316 0.5297580971183335 0.5286691369346286 0.5275211571418343 0.5263375617165089 0.5250988149767213 0.5238040615818165 0.5224806065321703 0.5211007551689306 0.5196718131737543 0.5182112165685318 0.5167057617150961 0.5151504253149297 0.5135635444088555
 6.13 0.5216212074561812 0.5215871737112923 0.5215940695166126 0.5216394164087024 0.521723486265576 0.5218524213067008 0.5220228840929946 0.522242847526825 0.5225082848520035 0.5228233096537844 0.5231807558588599 0.5235890477353562 0.524034199892828 0.5245120672822525 0.525031935196026 0.5255946792679522 0.5261906654732385 0.5267934401284859 0.5273995698916791 0.5280368917621774 0.5286967530807021 0.5293766415293251 0.530075245131453 0.5307906022518154 0.5315222315964465 0.5322122422126672 0.5329097834890675 0.5336119351554831 0.5343191772829754 0.5350286402838056 0.5357198049114082 0.5363585322603639 0.5369963437663681 0.537615561206197 0.5382222266976757 0.5388040226996369 0.5393175320118828 0.5398058077751402 0.5402726734710166 0.5407110629219487 0.5410876402911537 0.5414047400825688 0.541693957140795 0.5419417966510354 0.542135734139026 0.5422549554709664 0.5423326868534459 0.5423670248333627 0.5423442762978428 0.5422479284741493 0.542101048929593 0.5419070055714312 0.5416515066467666 0.541320750742438 0.5409411067849081 0.5405168240401421 0.5400124821134809 0.5394556409495126 0.5388460308319332 0.5381844223833994 0.5374514565653807 0.5366757046779993 0.5358498183598621 0.5349506195878928 0.5340094606771453 0.5330234842806196 0.5319771633890622 0.5308809313307616 0.5297432117713348 0.528552248713503 0.5273133664968634 0.5260420397976437 0.5247167536284538 0.5233471733380253 0.5219346346109401 0.5204968334673488 0.5190006162626792 0.517470519687335
 6.15 0.524739948196238 0.5246654313930972 0.5246370432398604 0.5246423152531965 0.5246913492868108 0.5247820175314397 0.5249265425148539 0.5251154471018491 0.5253515544942484 0.5256398982308979 0.5259708721876606 0.5263542005774147 0.5267805479500483 0.5272435791924515 0.5277478495285139 0.5282951845191153 0.5288729400621184 0.5294675223923619 0.5300630180816501 0.5306810940387414 0.5313359275093399 0.5319995460760822 0.5326917776585216 0.533404060513117 0.5341241232332143 0.5348030547490312 0.5354975543276366 0.5361944315729297 0.5368962864256193 0.5375977091632009 0.5382860603999269 0.5389314310867819 0.5395590125114529 0.5401803262982952 0.5407928144083003 0.541371349139055 0.5418886731247066 0.5423843093359177 0.5428540910798212 0.5432948219999725 0.5436839760762999 0.5440140976250458 0.5443081612987135 0.5445677320860032 0.5447799853117463 0.5449176266368376 0.5450079920581619 0.5450598979085151 0.5450609408565237 0.5449830979065606 0.5448568663986482 0.5446935140083695 0.5444619187467612 0.5441581689602109 0.5438105133303441 0.5434201008739081 0.5429490609426462 0.5424285532231707 0.5418595477368278 0.5412274948395528 0.5405405552217248 0.5398062999080095 0.5390239402571964 0.5381678979620304 0.537269285049033 0.5363369238783178 0.5353394771433986 0.5342910778709851 0.5332053294207775 0.5320718054852431 0.5308859900893932 0.5296652875905448 0.5284015426780739 0.5270905503731622 0.5257389860285291 0.5243529553281574 0.5229152342870078 0.5214514592507202
 6.17 0.5277434407908621 0.5276550209787958 0.5275947289308467 0.5275725061441172 0.5275878844483928 0.5276539560061448 0.527764643312528 0.5279292191953751 0.5281383668151971 0.5284042196651795 0.5287155115711772 0.5290746166917115 0.5294841895179641 0.5299343348737733 0.5304241279156277 0.5309522641326578 0.5315205593466297 0.5321034497119383 0.532683171715596 0.5333024021772239 0.5339385182490399 0.5346035374158487 0.5352827874950259 0.5359862066365053 0.5367044733227628 0.5373839963688003 0.5380747949221252 0.5387655684627317 0.5394651468030791 0.5401646900880683 0.5408559387950147 0.541490823733624 0.5421302560459602 0.5427507572064156 0.5433571790216765 0.5439498436306853 0.5444698235046055 0.5449664314467761 0.5454457705926692 0.5458994044098437 0.5462940966978935 0.5466351715883944 0.5469467235448464 0.5472220673626158 0.5474513681688691 0.5475972714225057 0.5477160329140855 0.5477895987657551 0.5478102354311638 0.5477595096953842 0.5476598386748182 0.5475225898171043 0.5473162309010204 0.5470477800363778 0.5467314456639112 0.5463720565551653 0.5459347718123724 0.5454526608683259 0.5449282834862497 0.5443396797596549 0.5436892301121978 0.5429973752975252 0.5422652863991164 0.5414528748301157 0.5406039723331584 0.5397205509801901 0.5387674931722777 0.5377725416394095 0.536747199440293 0.5356623299621379 0.5345289169204344 0.5333690743587218 0.5321620366483455 0.5309050384882077 0.5296148649045083 0.5282914712504707 0.5269206032060654 0.525519866777715
 6.19 0.5306588320847925 0.5305487293121733 0.5304766234321274 0.5304441359225012 0.5304373585895474 0.5304772535679256 0.5305692633206989 0.5307132306393323 0.530904338643688 0.5311455907820255 0.5314387808309946 0.5317835328956337 0.5321707214093641 0.5326079411339832 0.5330848671596624 0.5335977049049374 0.5341510301167005 0.5347293588701962 0.5353063475690085 0.5359099629450532 0.5365442320585658 0.5371958422980914 0.5378793113804696 0.5385819273508228 0.5392892785825383 0.5399676237772546 0.5406579919648402 0.5413521425033756 0.5420519550791307 0.5427528597065456 0.5434424667281985 0.5440862968147868 0.5447165409650936 0.545351990505957 0.5459619470922394 0.5465573427067885 0.5470864596604028 0.547598100591788 0.5480809384675152 0.5485500765819733 0.5489598885573217 0.549313118343435 0.5496382602178507 0.5499277287857067 0.5501758089796802 0.5503496760599216 0.5504852256139827 0.5505864335567434 0.5506311661303314 0.5506018699040427 0.5505345517742501 0.5504208089643126 0.5502497290244786 0.5500125598317835 0.5497266395899416 0.5494099968292343 0.5490103904063892 0.54856523950446 0.5480776736326916 0.5475314526263861 0.5469232666467614 0.546277066180797 0.545586782041082 0.5448266853656492 0.544029427617807 0.5431906805859583 0.5422890763834172 0.5413509474482141 0.5403700265428957 0.5393429267543111 0.538271081493398 0.5371670844949519 0.5360177298173903 0.5348224718425079 0.5335882452752205 0.5323261751432982 0.5310215767970936 0.5296831759092531
 6.21 0.5335240993921642 0.5334184637064368 0.5333380740557034 0.5332924218988662 0.533280089019021 0.533309377523461 0.533381579843673 0.5335052987353357 0.5336799572783149 0.5339057888766634 0.5341807272586154 0.5345099364765824 0.5348837309071506 0.5353021752510716 0.5357697645332629 0.5362771041027947 0.5368217196328873 0.5373875971209012 0.537959252888331 0.5385615535807904 0.5391918161680078 0.5398422979438109 0.5405218665261151 0.5412152998569093 0.5419310462022413 0.542608214152202 0.5432946226209066 0.5439963708464737 0.544696748391009 0.5454019051405787 0.5460939413051855 0.5467443574187438 0.5473862243390515 0.5480209132477583 0.5486466456503338 0.5492457633760324 0.5497858785778569 0.5503030537325173 0.550807341640388 0.5512880154254645 0.5517078685353134 0.5520809947410197 0.5524248081371352 0.5527371531416179 0.5530060744957721 0.5531982272641813 0.5533565168346413 0.553477878918085 0.5535508395485074 0.5535513650828827 0.5535099022010788 0.5534337879057669 0.5532907295223257 0.5530865146987423 0.5528394014055056 0.5525543779354967 0.552192652903871 0.5517887752479376 0.5513402742270319 0.5508412594223799 0.55027586073696 0.5496699583953553 0.5490286229435994 0.5483177952490181 0.547561866500061 0.546776628206127 0.5459317221973823 0.5450452606245701 0.5441200159588133 0.5431479909914081 0.5421332688336093 0.5410828729164079 0.5399867369902986 0.538854715125038 0.5376844417093964 0.5364821814508947 0.5352346593755357 0.5339583108275259
 6.23 0.5364233210643943 0.5363344625120918 0.5362626691509049 0.5362158024210903 0.5361945240829602 0.5362124162168767 0.5362766912232555 0.5363870318225599 0.5365442810552989 0.5367603522820243 0.5370239091833275 0.5373387757598356 0.5377009763322049 0.5381096455411192 0.5385655783472818 0.539065730031409 0.539602766194224 0.5401646127564501 0.5407268359587998 0.5413204123619673 0.5419466288466173 0.5426007926133731 0.5432822011828056 0.5439747923954183 0.5446890544116347 0.5453635557117784 0.5460585850960602 0.5467586216845552 0.5474614949171841 0.5481755445536929 0.5488724206736237 0.5495280436762946 0.5501796942807695 0.5508235235258272 0.5514543627699324 0.5520714936911975 0.5526258582873498 0.553158538875691 0.5536713680930538 0.5541646488957601 0.5546045145595717 0.5549937486796399 0.5553568951704524 0.5556835682657761 0.5559765325185977 0.5561879428010577 0.5563736143043836 0.5565231725388189 0.5566184833335477 0.5566473628366126 0.5566428475148335 0.5565869341537151 0.5564824998573581 0.556312932048356 0.5561044184676962 0.5558551471746478 0.5555328465466491 0.5551645152791884 0.5547556123856781 0.5542974171973227 0.5537790593629828 0.5532197988490299 0.5526231259391974 0.5519554212344211 0.5512523656526778 0.5505138004288119 0.5497203771143586 0.5488859275773557 0.5480118640021505 0.5470927588891983 0.5461345950548506 0.5451367456311373 0.5441077340655387 0.5430261341207485 0.5419195498744305 0.5407766557189586 0.5395864463611577 0.5383757068220247
 6.25 0.5394808470453554 0.5394035556721233 0.5393451186595644 0.5393053474295901 0.5392888337200872 0.5393013295849192 0.539358327393924 0.5394569098329105 0.539608129903657 0.5398015309239081 0.5400605765273703 0.5403606206637104 0.5407120875985474 0.5411170519134503 0.5415534385059331 0.5420493725894464 0.5425810096933705 0.5431305756630105 0.5436915466595851 0.5442883391602193 0.5449112599579322 0.5455602861616284 0.5462333551960832 0.5469304348019313 0.5476442030356503 0.5483273682695489 0.5490190291917443 0.5497202548061468 0.5504316844324397 0.5511485677060579 0.5518556745781622 0.5525146353156152 0.5531749005009559 0.5538293910323671 0.554472998123648 0.5550969033041768 0.5556610684188767 0.5562015456281775 0.5567330774079751 0.5572402665495859 0.5576992061597021 0.5581047796603409 0.5584874007887932 0.5588338135975668 0.5591449224543268 0.5593835020418338 0.5595903373578774 0.5597642137152044 0.5598888967414466 0.5599482523790413 0.5599679668851496 0.5599435568315676 0.5598669791046367 0.5597317309051448 0.5595519997482277 0.559342123463261 0.559055520193747 0.5587281483972002 0.5583622768450218 0.5579427846223728 0.5574674111280384 0.5569448460742847 0.5563902094867157 0.5557752317041149 0.5551203933782862 0.5544292354738871 0.5536853092682499 0.5528921263512026 0.5520777986248762 0.5512141283035077 0.5502979579132328 0.5493677202918723 0.5483810685887067 0.5473632462642466 0.5463082670899917 0.5452288851481779 0.5440996448315194 0.5429441508429396
 6.27 0.5427932294141908 0.5427383152648042 0.5426919946588302 0.542658409000125 0.5426485100045073 0.5426590696997615 0.5427086204256331 0.5427964648338277 0.5429344858880063 0.543129586863786 0.5433683713487332 0.5436610032423623 0.544002576756129 0.5443958064134267 0.5448342870495824 0.5453133038118472 0.545842162159393 0.5463853178633025 0.5469412270065632 0.547529605984056 0.548147501502547 0.5487982905806761 0.5494722505489444 0.5501670890497019 0.5508805440371332 0.551560903777242 0.5522506468478332 0.5529575521384964 0.5536726888505852 0.554390226497196 0.5551067849031446 0.5557694942049423 0.5564376648507683 0.5570987076004423 0.5577464935253922 0.5583854740086218 0.5589534007446764 0.5595142657396035 0.5600523613109141 0.5605763100875387 0.5610441150097831 0.5614691993292773 0.5618653266089257 0.5622330907228537 0.5625625858563459 0.5628221465057872 0.5630523074785967 0.5632478738931597 0.5634007311787528 0.56347917507547 0.5635243116341377 0.563532097216235 0.5634893184937964 0.5633827624493244 0.5632388163756847 0.563059747876004 0.5628037248635607 0.5625109055616673 0.5621837185035545 0.5618036825322377 0.561366906800393 0.5608927407702113 0.5603787442132582 0.559800317210321 0.5591922201512507 0.5585485437347983 0.5578450189684423 0.5571079471682081 0.5563394799584838 0.555522159271822 0.5546635173487418 0.5537745167375152 0.5528490602939482 0.5518836411811547 0.550887392869319 0.5498581691354498 0.5487824940631265 0.5476849320422335
 6.29 0.5464447929160505 0.5464073660344353 0.5463757618919027 0.5463508118745395 0.5463380776764462 0.5463506812997396 0.5463930950545501 0.5464826315590181 0.5466136737392926 0.5467977048295278 0.547029988371881 0.5473109382165076 0.5476424185215569 0.5480300337531665 0.5484541486854608 0.5489284184005396 0.5494439282884758 0.5499869540473046 0.5505318916830197 0.5511152275095601 0.5517332481488029 0.5523774805305512 0.5530487718925237 0.5537403697803414 0.5544508220475119 0.5551332168554179 0.5558287326732976 0.5565343782782264 0.5572513327551007 0.5579682354966153 0.5586861862032391 0.5593533048831931 0.5600242818524246 0.560684567734576 0.5613459434609582 0.5619853502705161 0.562568109709795 0.5631353136329023 0.5636866842014696 0.5642150538846105 0.5646985154588751 0.5651400920082017 0.5655459469238679 0.5659318039044359 0.5662752169556953 0.5665558903906029 0.5667973088292184 0.5670139071986384 0.5671881407329213 0.5672927949730175 0.5673645457666836 0.5673981292684036 0.5673811319392974 0.5673010005470298 0.5671848321657127 0.5670344841758017 0.5668185042639886 0.5665580604230886 0.5662577509519235 0.5659127544551945 0.5655138498433556 0.5650757863324756 0.5646039334440971 0.5640628110050876 0.5634947791474854 0.5628968883083363 0.5622376092295274 0.5615443329576073 0.560814230843609 0.5600458945428515 0.5592376660147467 0.5583977375225915 0.5575183216333524 0.5566004912174403 0.5556576094484835 0.554682349803082 0.5536629160605584 0.5526133823027017
 6.31 0.5505004554810795 0.550464065910329 0.5504428882870187 0.5504262539797438 0.5504206946612313 0.5504292223083342 0.550470899202034 0.5505543479274368 0.5506828313737697 0.5508550127343803 0.5510833655067304 0.551355193492397 0.5516783807970616 0.5520529018305111 0.5524725513066318 0.5529389142433996 0.5534475759628772 0.5539819720912071 0.554523898558601 0.5551053115993334 0.555713837751731 0.5563491738581618 0.5570142770650255 0.5577023148227378 0.5584166848857195 0.5590898253123815 0.5597865244651052 0.5604883810102299 0.5612042839180298 0.5619231724626961 0.5626353962223121 0.563310275078833 0.5639820692180568 0.5646507591295986 0.5653064156068612 0.565952199747001 0.5665377329508978 0.5671162669231151 0.5676714336718633 0.5682094255089585 0.5687038250497773 0.5691475652132105 0.5695726892216142 0.5699662606007561 0.5703226631797609 0.5706130110910481 0.5708818387702737 0.5711099109562585 0.5712995226909232 0.5714234593192111 0.5715147664890114 0.5715693901510754 0.5715779765589331 0.5715183422687986 0.5714296541394761 0.5713055293322593 0.5711156253108252 0.5708834298411238 0.5706125409912617 0.5703025571313807 0.5699345369335294 0.5695322393715325 0.5690899637208477 0.5685906895584232 0.5680551267625444 0.5674927355126762 0.5668771262892951 0.5662211298737196 0.5655360273479293 0.5648073800943756 0.5640420397957913 0.5632435284349824 0.5624161182946226 0.5615403919570294 0.5606442423039408 0.5597169825162756 0.5587450260738893 0.5577508667553202
 6.33 0.5550198087319473 0.554996506514343 0.5549818054649818 0.5549672869352458 0.5549646825768209 0.5549772543416955 0.5550137344821617 0.5550978455508087 0.5552163804005226 0.5553832721844851 0.5556006543561678 0.5558688606693301 0.5561791751780134 0.5565485222365383 0.5569554064994993 0.5574123729217577 0.5579157667584362 0.5584368635649122 0.5589750991968092 0.559542199809989 0.5601458118605411 0.5607783521047744 0.561436887599202 0.5621237157005352 0.5628218240656633 0.5634937206516437 0.564184803715684 0.5648832718151247 0.5655956238074213 0.5663082088501246 0.5670203464008567 0.5676985862172905 0.5683679083571218 0.569027713178045 0.5696924513377222 0.5703346737937509 0.5709252718036351 0.571495976924745 0.5720616210142804 0.5726008062292332 0.5730910950263399 0.5735477801620379 0.5739793846924162 0.5743793719731651 0.5747397256595193 0.5750458597062003 0.5753182083673551 0.5755628161964921 0.5757621280464098 0.5759005190691269 0.5760061947158037 0.5760809407366632 0.5760969931809037 0.576064838396612 0.575993013030669 0.5758947940286481 0.5757172386347156 0.575516374391519 0.5752710091400757 0.5749868110196505 0.574641038467633 0.5742629102194063 0.5738546653082093 0.5733828030649952 0.5728835131182815 0.572353025393995 0.5717703301153081 0.5711549578024711 0.5705082692726353 0.5698129456396677 0.5690847883139623 0.5683296990022393 0.5675352797073387 0.5667051727280064 0.5658514806586692 0.5649688263892036 0.5640388731046952 0.5630910142851884
 6.35 0.5601063184801982 0.560086473657226 0.5600745992355129 0.5600614065494964 0.5600547772301527 0.5600648332049956 0.5601088866980746 0.5601802702299743 0.5602923666178092 0.5604545689752245 0.5606622107123893 0.5609205555359971 0.5612263874492573 0.5615805107518934 0.5619811400401387 0.562427400206728 0.5629153464408931 0.5634297542283562 0.5639489693513213 0.5645152478884652 0.5651061562149313 0.5657297610023149 0.5663784392186557 0.5670514281284249 0.567738435292511 0.5684024685682068 0.5690827761091921 0.5697778263655193 0.5704771780835924 0.5711862003061492 0.5718870023722382 0.5725520639171979 0.5732148048726309 0.5738756654663757 0.5745220262224822 0.575164687961176 0.5757490617988315 0.5763205991479314 0.5768746817170334 0.5774134415107288 0.577909990829601 0.5783619522701788 0.5787886387248897 0.5791949633820108 0.5795611497256117 0.579860601535499 0.5801372028871561 0.5803944781516794 0.5805974619957104 0.5807400193813637 0.5808579355661538 0.5809361661029142 0.5809716268397149 0.5809477639197738 0.5808895237813663 0.5808042931577264 0.5806520890769455 0.5804573288618671 0.5802353901299735 0.5799676507932687 0.5796431290581576 0.5792929934253144 0.578906472689551 0.5784625159396775 0.5779927025583527 0.5774852322219335 0.5769286749003155 0.5763438608567673 0.575724160647755 0.5750662051227644 0.5743695854241126 0.5736481829867521 0.5728960895380684 0.5721026670976692 0.5712819079771665 0.5704407847799444 0.569555990400928 0.5686507580263369
 6.37 0.56579080521172 0.5657694478240873 0.5657568100827137 0.5657438233053576 0.5657388291026078 0.5657443293778852 0.5657820063274404 0.565850702440351 0.5659615604985202 0.566113393576674 0.5663111050423562 0.5665547885559288 0.5668504980705635 0.5671868078322404 0.5675749623797433 0.5680080665446507 0.5684821454513329 0.5689807945169461 0.5694894494514204 0.5700363062574558 0.5706090512305111 0.5712137609587942 0.5718493423232525 0.5725084224975587 0.5731861189481002 0.573831949433963 0.5744972120069187 0.5751705450114046 0.5758572670845099 0.576550607155953 0.5772410244480615 0.5778867784757502 0.5785381090464969 0.5791829862603159 0.5798240305097297 0.5804509624797389 0.5810222931477924 0.5815802937837495 0.582127185949846 0.5826580215006552 0.5831419825830446 0.5835871516361331 0.5840066713912433 0.5844068548718526 0.5847623353935396 0.5850657965639283 0.5853375522826281 0.5855862167411727 0.5857955444229526 0.5859429301031456 0.5860570088486425 0.5861453960179708 0.5861788172612115 0.5861626885199136 0.5861095960270033 0.5860344163066904 0.5858919261743651 0.5857110427364973 0.5855019233905252 0.5852488558247382 0.5849434580181609 0.5846075982404242 0.5842414550516337 0.5838156573022331 0.58336295413286 0.5828789449741971 0.582350579546814 0.5817884078610054 0.5811968202166213 0.5805646872028889 0.5799005896982301 0.5792077888700682 0.5784839561746304 0.5777189533567397 0.5769366824496003 0.5761280157745727 0.5752804059409453 0.5744087858456901
 6.39 0.5719960545615839 0.5719710246492373 0.5719570436399106 0.5719402928349406 0.5719351038248484 0.5719434984893361 0.5719733089972889 0.5720374878067684 0.5721396076650143 0.5722850316084396 0.5724683429626265 0.5727021353423278 0.5729818226514571 0.5733078790830872 0.5736731191194473 0.5740865175319125 0.5745443893810025 0.575027870016374 0.5755162050768097 0.576043360490216 0.5765957524736085 0.5771834475331064 0.5777965224639201 0.5784379943503397 0.5790907505657212 0.5797182887724757 0.5803607469220513 0.5810154432549177 0.5816853263005501 0.5823562448774082 0.5830257080929158 0.5836551153434399 0.5842797963142676 0.5849042609795767 0.5855314096024131 0.5861360727346576 0.5866934212169963 0.5872330161788866 0.5877635890385213 0.5882742015027909 0.5887477055672417 0.5891802135160322 0.5895795079218895 0.5899705016460575 0.5903196978382468 0.5906116999365787 0.5908774116675284 0.5911153470458612 0.59131740037457 0.591453466244805 0.5915680595358028 0.5916519354148075 0.5916873893369941 0.591671697045381 0.5916288645707426 0.5915541382315155 0.5914142846337009 0.591240130670762 0.5910406635235166 0.5907953606600214 0.5905045098354591 0.5901779590920102 0.5898289067587263 0.5894211914513945 0.5889806720723958 0.5885169378105581 0.588002648141005 0.5874618728249918 0.5869011019097425 0.5862931357282732 0.5856458848992134 0.5849834403266179 0.5842911131997703 0.5835567649929803 0.5827992974653722 0.5820254026606666 0.581204322906953 0.5803704608164524
 6.41 0.5785394477785371 0.5785129653806802 0.5784967111541435 0.5784850463840989 0.5784753126413102 0.5784794517821308 0.5785110359485031 0.5785714275679565 0.5786629793536033 0.5787970743041395 0.5789713557038381 0.5791936771225497 0.5794603424156941 0.5797690757242604 0.5801207314747989 0.580519064379418 0.5809521994357778 0.5814171419270819 0.5818848774220731 0.5823856417750217 0.5829194911257223 0.5834904918994772 0.5840774208070918 0.5846900748448605 0.5853241412945549 0.5859276377234091 0.5865457419841067 0.5871823322147642 0.5878227368389126 0.5884744945654807 0.589116564388773 0.5897223555884499 0.5903330177295021 0.5909339906622271 0.5915352845222028 0.5921157297302564 0.5926492269924364 0.5931759072999765 0.5936824219292622 0.5941841224417939 0.5946299206841459 0.5950442487879222 0.5954358191697149 0.5958071745310534 0.5961461078583548 0.5964202624228689 0.5966792217806225 0.5969111397723574 0.597102830523468 0.5972339084439335 0.5973430582282462 0.5974185348553387 0.5974556535885018 0.5974350399753041 0.5973879798475057 0.5973165293209632 0.5971769547955366 0.5970116329549864 0.5968098707668705 0.5965742954824313 0.5962900346364797 0.595976696047275 0.5956373778163979 0.5952389783286181 0.5948179262517543 0.5943685105365326 0.593875300416433 0.5933511454075349 0.592804755308352 0.5922159101996616 0.5915964204443289 0.5909591166871206 0.5902863698545149 0.5895773811544991 0.5888547320763675 0.5881035243904997 0.5873168501481441 0.5865113616811803
 6.43 0.5851921121793933 0.5851652773345 0.5851457199405539 0.5851342512668123 0.5851260628645871 0.5851342865672435 0.5851625844902002 0.5852207290309246 0.5853127128689324 0.5854359389657851 0.5856075605650854 0.5858136811924775 0.5860644146556384 0.5863619050442777 0.5867032567301316 0.5870820243669572 0.5875052228905275 0.5879465575186238 0.5883984137510305 0.5888828573695255 0.5893978744378727 0.5899437013018118 0.590513104589049 0.5911066212092446 0.5917176283540024 0.5922976334968546 0.592894434393249 0.5935073890805305 0.5941239958779285 0.5947546133865347 0.5953796704892853 0.5959634263509395 0.5965485804180548 0.5971292624189659 0.5977114323637547 0.598275620544223 0.5987915975338649 0.5992914141878296 0.5997859516428914 0.6002646113174088 0.6006975749112899 0.6010969044059453 0.6014715820642482 0.6018296504304843 0.6021557123303038 0.602417720870668 0.6026665094397916 0.6028884717070859 0.6030663316230944 0.6031943834194282 0.603299261608695 0.6033703009844251 0.6033977866209972 0.603376393873553 0.603335658377915 0.6032601460504943 0.6031254830881971 0.6029646459683269 0.6027708214484788 0.6025399165664311 0.6022614786400344 0.6019594652670883 0.6016331543252189 0.601244633971751 0.600830062643567 0.6003998490569711 0.5999267222075375 0.5994149913699576 0.598886866097879 0.598318986223739 0.5977210818585901 0.5971017233919182 0.5964587414914553 0.5957797771029836 0.5950715414501322 0.5943516460341651 0.5935961926337627 0.5928167633047947
 6.45 0.5917691915935805 0.5917417643394132 0.5917298338269361 0.5917172113097384 0.5917191383199798 0.5917304766683926 0.5917598284442802 0.5918137760155129 0.5919054020285268 0.5920308794083229 0.5921899613584618 0.5923973313610627 0.592641653176796 0.5929291908448848 0.5932625486830954 0.5936264012877348 0.5940350935336434 0.5944652205741905 0.5949044478412655 0.5953759710452722 0.5958704261751182 0.5964023594982073 0.5969549775604286 0.5975321971861467 0.5981257754781875 0.5986907298178268 0.5992718078647772 0.5998631275571684 0.6004704771115361 0.6010834250227997 0.6016873400642442 0.6022503712875009 0.602820268022523 0.6033922298775614 0.6039528867391397 0.6045027787720259 0.605001856419203 0.605492200401837 0.6059670917192426 0.606431841648847 0.6068562017461538 0.6072412038446968 0.6076070000560014 0.6079519327695364 0.6082653946526653 0.6085263986505929 0.6087630979863128 0.6089780461605467 0.6091559569516851 0.6092793444157216 0.6093775228861837 0.6094513169740612 0.6094775315677319 0.6094610418328785 0.6094120332124076 0.6093418114263605 0.6092145824718194 0.6090522026228122 0.60887156843021 0.6086493467216187 0.6083807746012708 0.6080869894499057 0.6077701289246489 0.6073973709588827 0.6070021037621158 0.6065834258198419 0.6061208258933946 0.605633563019798 0.6051234965116075 0.6045773959567449 0.6040027112183295 0.6034047324345002 0.6027794800182276 0.6021210546571267 0.6014495373132536 0.6007513192228993 0.600021581896375 0.5992750671177889
 6.47 0.5981902467980784 0.5981639871717015 0.5981580135886706 0.5981559172871449 0.5981627297804288 0.5981758528569687 0.5982175885803551 0.5982760892893157 0.5983687475977175 0.5984978263945631 0.5986591188439847 0.5988574783852481 0.5991037387327409 0.599390123875974 0.5997076780795763 0.6000713358832868 0.6004716221019517 0.600898761825519 0.6013252804190279 0.6017875835226043 0.6022760570514534 0.602789457195847 0.6033364904211163 0.6038985534676404 0.6044883133508352 0.6050424573611393 0.6056125130640007 0.6061930582998618 0.6067867611841431 0.6073826201072254 0.6079813837344306 0.6085366710060001 0.6090981711370764 0.6096506036176752 0.6102100582126615 0.6107424349617225 0.6112360441793399 0.6117153664547545 0.6121874026519372 0.6126401139095514 0.6130569316409158 0.6134362275339624 0.6137967735511975 0.6141375619296525 0.6144464851808384 0.6147055560906918 0.6149414077195248 0.6151540634019648 0.6153285467468959 0.6154526716373934 0.6155480122306596 0.6156289529579495 0.6156596885244996 0.6156438439094472 0.6156088843657483 0.6155407354200924 0.6154183228728101 0.6152689927977786 0.6150897115423213 0.614878415727103 0.6146231322460212 0.6143427482660904 0.6140405712273231 0.6136872688426029 0.6133001590975555 0.6129025502504117 0.612459150831864 0.6119906296449189 0.6114971057647431 0.6109742685384991 0.6104200175851815 0.6098436227954405 0.6092455743313996 0.6086166426264685 0.6079648283851478 0.6072938725828225 0.6065954864655547 0.6058723415498621
 6.49 0.6044740759429961 0.6044522139807926 0.6044580273743001 0.6044646673464873 0.6044773753920902 0.6045036632776128 0.604549253041325 0.6046177569932614 0.6047167777152171 0.6048475880607478 0.6050147211551657 0.6052205203955372 0.6054677494506777 0.6057472122611491 0.6060670930392562 0.6064283762690399 0.6068263467062707 0.6072469893784476 0.6076735895847856 0.6081276428962115 0.6086119051553556 0.6091273024765429 0.6096631412457811 0.6102239681207535 0.6108076800308042 0.6113555341769279 0.6119186680317559 0.6124942293395383 0.6130846661161333 0.6136741166489856 0.6142649294971079 0.6148160234910631 0.6153671577329407 0.6159228515963355 0.6164705747263195 0.6170036770394172 0.6174925187235778 0.6179688702381418 0.6184354623138106 0.6188896459526108 0.6193028424278582 0.6196784432841143 0.6200407403371502 0.6203823956738979 0.6206954516524048 0.6209466809017823 0.6211889363221534 0.6213992610845982 0.6215855886310915 0.6217091026744439 0.6218131471982329 0.6218960464567345 0.6219363349748506 0.6219226975480321 0.6218968192421961 0.6218388653936435 0.6217324916089682 0.6215945837649635 0.6214257780085255 0.6212279307565474 0.6209864786958148 0.6207203687828924 0.6204322482440048 0.6200928945749158 0.619732675540797 0.6193512191760977 0.6189297637844009 0.6184756979382811 0.6180048004791501 0.6175045805170991 0.6169697674307351 0.6164242708670089 0.615851210741037 0.6152415372359157 0.6146227108025315 0.6139753821593579 0.6133009122922504 0.61261520245423
 6.51 0.6107134549680038 0.610703260705689 0.610712681121965 0.6107347474248399 0.6107557210907677 0.610798573864644 0.6108514077598068 0.6109323950580341 0.6110367683095415 0.6111747403329797 0.6113510642154325 0.6115600533124139 0.6118051012478631 0.6120899819141423 0.6124127294720321 0.6127765083507246 0.6131771832478206 0.6135928391293237 0.6140175912296315 0.6144780750515293 0.6149647963661833 0.6154748812131312 0.6160100659002705 0.6165633570038525 0.6171460913684672 0.6176907061070316 0.6182512986007789 0.6188271264992393 0.6194136177202292 0.6200046104498309 0.6205881431423741 0.6211366245204193 0.6216924035747324 0.6222431195642653 0.6227912520161294 0.6233287507255691 0.6238127357559358 0.6242947774386545 0.6247564663731948 0.6252095734270353 0.6256250897356279 0.6260087667023566 0.6263668059984995 0.6267121195631835 0.6270280196033378 0.627294588593645 0.6275380892764886 0.6277560346619 0.6279446180274961 0.6280776429184236 0.6281921531472894 0.6282829127940943 0.6283272662061627 0.6283326279980639 0.6283117730515357 0.628268716515398 0.6281744038054684 0.6280453306044673 0.6278946728619246 0.6277106667940759 0.6274830488837584 0.6272329358803004 0.6269621347994052 0.6266436329230305 0.6263006477992634 0.6259401872421868 0.6255344493317438 0.625100232413593 0.6246610750989623 0.6241779462644896 0.6236700950520637 0.6231418408686569 0.6225924933861466 0.6220137625411379 0.6214142785347725 0.6208047418325313 0.6201565731640339 0.6194935235228263
 6.53 0.6170357880098565 0.617036051482492 0.6170569789669191 0.6170907516564161 0.6171273010094303 0.6171795287495798 0.6172416268656509 0.6173326776115953 0.6174483335065297 0.6175975373347335 0.6177781021456441 0.6179944912538564 0.6182467082391176 0.618537596946324 0.6188644914855177 0.61922852623188 0.6196264958257265 0.6200501651725039 0.6204740894427792 0.6209295540722359 0.621414184761665 0.6219279974769565 0.6224619084490899 0.6230217741741242 0.6235975514131864 0.6241409171924606 0.6247104788031732 0.6252815938015788 0.625861870008946 0.62645520551154 0.6270468586606037 0.6275920480723391 0.6281477826278872 0.6286999514733036 0.629244374019537 0.6297846799423998 0.6302729391825441 0.6307511919454305 0.6312215487012953 0.63167594018512 0.6320964673965934 0.6324806816000732 0.6328433743245465 0.6331990673635872 0.6335145327753096 0.6337821728823199 0.6340292102716663 0.6342613577947838 0.6344558485674376 0.6346004659696636 0.634718283645703 0.6348209855039377 0.6348736357168177 0.634890058720788 0.6348832792162109 0.634852622167283 0.6347682828019501 0.6346568766118164 0.6345252493520512 0.6343546970412874 0.6341420759615206 0.6339089026579987 0.633656163939109 0.6333531868762594 0.6330310288037555 0.6326825673186707 0.6323028502807109 0.6318932158120749 0.6314669022973087 0.6310087883831503 0.6305242029783737 0.6300236652536229 0.62949784464124 0.6289436908350867 0.6283688937903598 0.6277801237233975 0.6271584011114799 0.6265235566926233
 6.55 0.6235836278012168 0.6235975090432253 0.6236280336403601 0.6236713327713916 0.6237205478770369 0.6237809806599581 0.6238611530847629 0.6239574673780008 0.6240811860281621 0.6242418617856758 0.6244293076629059 0.62465023693415 0.6249111131356349 0.6252020500655124 0.6255375017838576 0.6258996026126602 0.626307077135823 0.6267242401991544 0.6271529969103622 0.6276118126390469 0.6280956230166941 0.6286073639366654 0.6291436315541903 0.6296987822863553 0.6302746828120926 0.6308246500721699 0.631388461269176 0.6319580638675069 0.6325438455933503 0.6331312044346715 0.6337191686411916 0.6342716067243725 0.6348239974573937 0.6353695998751323 0.6359214132741369 0.6364549572126039 0.6369459915103506 0.6374291862487855 0.6378941217708771 0.6383573986811215 0.6387787878455078 0.6391606803914787 0.6395331677078926 0.639885401444982 0.6402124435143062 0.6404836060887058 0.6407350616022522 0.6409709827501953 0.6411750524889051 0.6413264340358154 0.6414506008693595 0.6415592867289055 0.6416245656146864 0.6416487817877279 0.6416505097697709 0.6416352043431921 0.6415604405509188 0.6414602636963411 0.6413383093432188 0.6411837733155827 0.6409851216976357 0.640770440833643 0.6405287073278234 0.6402440780442316 0.6399377401066366 0.6396071708983955 0.63924700806232 0.6388572595005404 0.6384522333743603 0.6380163181041065 0.6375515623689749 0.6370712251068673 0.6365733055142229 0.6360398030458427 0.6354905774147095 0.6349232885917961 0.634328146805871 0.6337182625432947
 6.57 0.6305029960609971 0.6305159651061749 0.6305601968597634 0.6306112424862444 0.6306749534088731 0.6307434813096739 0.630832168129442 0.6309462960677394 0.6310775375828939 0.6312405053919976 0.6314360124709024 0.6316655020542197 0.6319265576353141 0.6322282829663028 0.6325561820580488 0.6329261791801584 0.6333325588609742 0.6337494158875712 0.6341757153057499 0.6346330724200289 0.6351142527936384 0.635630742248511 0.6361598868652727 0.6367156429832344 0.6372847872003793 0.6378278063733525 0.6383889776174474 0.6389543483065931 0.6395379460733379 0.6401272388088348 0.640707874662823 0.6412550220436088 0.6418028796180479 0.6423507063115201 0.6428983013079101 0.6434294940495782 0.6439160542373379 0.6443952718304244 0.6448628870464659 0.6453182703614502 0.6457375925096911 0.6461263544837907 0.6464933175346015 0.6468442831711843 0.6471715931607638 0.6474473195286834 0.6477052245583548 0.6479406107912067 0.6481420810266287 0.6482985283219154 0.6484340859922022 0.6485419176104033 0.6486186670071414 0.6486489782706792 0.6486565057468414 0.6486438640389371 0.6485771680076766 0.6484890627710842 0.6483795537044086 0.6482331164400239 0.648049096867334 0.6478410311326646 0.647618405639155 0.6473447770466443 0.6470475022715521 0.6467419884867522 0.6463916231214453 0.646019003861021 0.6456294586469191 0.6452130856764802 0.6447646934027946 0.6443042405345418 0.6438209460358268 0.6433069991260054 0.6427811692795082 0.6422347762256528 0.6416670899484533 0.6410786806864186
 6.59 0.6378854538764129 0.6379125507579442 0.6379638397109388 0.6380229418858074 0.6380939986886054 0.6381753717810321 0.6382754230804295 0.6383847247597798 0.6385266292477048 0.6386977692284619 0.6388948576419433 0.6391213076836733 0.6393937728048025 0.6396868067121066 0.6400207933679831 0.640387246990443 0.64078932205311 0.6412074432852124 0.641628575671578 0.642080364452627 0.6425593151243647 0.6430640234383738 0.6435891854018043 0.6441424572773653 0.6447025355833138 0.6452368870934428 0.6457862788370701 0.6463516980990225 0.646915732419624 0.6474989895946779 0.6480718276754502 0.6486089349686515 0.6491527000364175 0.6496887116962866 0.650226979021179 0.6507553213393695 0.6512347782344645 0.6517021395453715 0.6521674653662703 0.652615156046582 0.6530268621909336 0.6534070046591223 0.6537725345660781 0.6541234432818228 0.654441472431426 0.6547095238949601 0.6549661198074523 0.6551976525588332 0.6554011547938818 0.6555580094121702 0.6556842295680023 0.6558004886703506 0.6558737303827893 0.6559075386234248 0.6559218675648213 0.6559104916339238 0.6558489455119749 0.6557656141344321 0.6556549426908767 0.6555183166249194 0.6553431216341046 0.6551469636698051 0.6549306189371153 0.6546608238947407 0.6543792052548776 0.6540776199830942 0.6537457652982008 0.6533823486721175 0.6530072278297354 0.6526038207487723 0.6521712256596228 0.6517288710452016 0.6512545056407815 0.6507639284338229 0.6502568786638017 0.6497292258220229 0.6491743496514348 0.6486077801464307
 6.61 0.6457833920769696 0.6458123468274384 0.645865123022016 0.6459389317972526 0.6460115245422644 0.6461005228987304 0.6462003187608936 0.646327224275556 0.64646707184208 0.6466411941123849 0.6468372639909432 0.6470666046347804 0.6473335194534697 0.6476301421091286 0.6479544465164171 0.64832228684253 0.6487120075071946 0.6491247731826641 0.6495401387937125 0.6499852695176254 0.6504479107841972 0.6509455982757184 0.6514612079269706 0.6519954959252143 0.652542958710181 0.6530692529740594 0.6536070556614855 0.6541533439695268 0.6547123853476704 0.6552731174978066 0.6558341483742105 0.656356256183527 0.6568841093847484 0.6574127566891961 0.657932977060496 0.6584483197145554 0.6589103841195381 0.6593707999958363 0.6598205673160398 0.6602535563049075 0.6606577374393332 0.6610270714483084 0.6613776093128874 0.661715452266145 0.6620256317931366 0.6622890696308508 0.6625372977681632 0.662755038445787 0.6629525041562181 0.6631029676436806 0.6632300019040669 0.6633372501848758 0.6634022559851469 0.6634344830553918 0.6634439053975214 0.6634326972647697 0.6633715431616136 0.6632843578436902 0.6631855263177082 0.6630405938413544 0.6628659659231999 0.6626750483225978 0.6624671670495776 0.6622028883647353 0.6619271387791184 0.6616364850541054 0.6613039542012817 0.6609544634823072 0.6605910704087821 0.660192712742103 0.6597742384933172 0.6593432459229691 0.6588857635409389 0.6584027401062791 0.6579102046270406 0.6574008363600941 0.6568574148109441 0.6563131097335371
 6.63 0.6541345916005521 0.6541727342519561 0.654234267729533 0.6543051931561825 0.6543874919043342 0.6544751355959486 0.6545831261025152 0.6547041655450505 0.6548496862940962 0.6550193509697184 0.6552217524415023 0.6554494638285531 0.6557113584994894 0.6559951100724422 0.6563237024150503 0.6566792996444557 0.6570610861272981 0.6574611664797112 0.6578656155673157 0.6582924785052129 0.6587476206579779 0.6592269276396512 0.6597260853137312 0.6602490497931639 0.6607786274403324 0.6612817348670477 0.6618070489345347 0.6623321167534193 0.6628758056837158 0.6634200833348105 0.6639635275654452 0.6644662764836995 0.6649752684469723 0.6654848220619609 0.665983746184639 0.6664763899202328 0.6669232926231969 0.6673691038971856 0.6677931335950256 0.6682148618186849 0.6685973189192405 0.6689514954968421 0.6692837824006768 0.66960713072893 0.6699032518287424 0.6701522672961668 0.6703808589761215 0.6705963689623413 0.6707798195973238 0.6709108134722772 0.6710318234270591 0.6711257725501185 0.6711901141784282 0.6712127318974204 0.6712121895409127 0.6711959311910356 0.6711313811781516 0.6710379240807753 0.6709338547254857 0.6707919381868352 0.6706158197872572 0.6704193550969639 0.6702090599338462 0.6699496303633619 0.6696801426984258 0.6693894734992896 0.6690622195734204 0.6687160279753712 0.6683548860066482 0.6679683612155711 0.6675544813971277 0.6671321845928249 0.6666835890905294 0.6662101634243076 0.6657307263742551 0.6652353569663194 0.6647108244721207 0.6641728684087598
 6.65 0.6628169938518269 0.6628588144355883 0.6629200252368375 0.6629973473650268 0.6630802221761505 0.6631755812727445 0.6632851765038867 0.6634060399651929 0.663555083998816 0.6637223111934452 0.6639234043843014 0.6641448566531365 0.6643975813282288 0.66467991198438 0.6649940924429123 0.6653405967716628 0.6657110892849796 0.6661029645437169 0.6664880273552272 0.6669068927733579 0.6673490660984418 0.6678089828772913 0.6682884289031878 0.6687926102158746 0.6693065131015461 0.669796664092837 0.6702902299688103 0.6708005877549443 0.6713180847231195 0.6718432483916033 0.6723610865250325 0.6728462071343988 0.673329948477027 0.6738151390565568 0.6742948276229208 0.6747656731723199 0.6751946749472018 0.6756122524362309 0.6760234553742619 0.6764215437423104 0.6767827777675193 0.6771152579231241 0.6774346749284195 0.6777342997487183 0.6780125535953112 0.6782423979254244 0.6784599844421726 0.6786553050945108 0.6788233020771843 0.6789457278306732 0.6790470350411364 0.679130586640351 0.6791788558056491 0.679197655959852 0.6791886707712 0.6791570841532784 0.6790838302649398 0.678990013510226 0.678876048538281 0.6787274602432609 0.6785455437642454 0.6783527844851354 0.6781369180345542 0.6778793802857419 0.6776021473564413 0.6773102856087851 0.676987981649174 0.6766476923281497 0.6762889547402657 0.6759148062239482 0.6755027743613562 0.6750838669782315 0.6746450221437461 0.674184138170342 0.6737078236135641 0.6732165472718883 0.672703678186543 0.672181545641322
 6.67 0.6716665210531281 0.6717070496001063 0.6717748377649726 0.6718500066439312 0.6719398675767871 0.6720347621469418 0.672140332181395 0.6722687897507418 0.6724140271691701 0.6725791569944606 0.672773992027982 0.6729930853146913 0.6732421501431272 0.6735171800454094 0.6738272487972352 0.674161240417873 0.6745283991701587 0.6749034295604919 0.6752821763388279 0.6756804544986732 0.6761034492770779 0.6765470761546277 0.677015320855437 0.6774991093471385 0.6779963578408741 0.6784593827912848 0.6789382608964973 0.6794270990981126 0.6799262745811931 0.6804289747742469 0.6809267673492112 0.6813900002214366 0.6818501215496686 0.6823119397360269 0.6827737634259852 0.6832243415083465 0.6836263831152225 0.6840223076220036 0.684414114647333 0.684785154053078 0.6851317559442969 0.6854435106692056 0.685743558819143 0.6860207612285327 0.6862842489748422 0.6864935933785417 0.6866931160030576 0.6868708286547267 0.6870298633827441 0.6871354124791118 0.6872247484785814 0.6872906541585964 0.687332672539229 0.6873320768831153 0.6873114606953867 0.6872783377235978 0.6871971119576501 0.6870854176297134 0.6869661692141422 0.6868142214273882 0.6866315392279094 0.686431197816074 0.6862149326340614 0.6859480793657564 0.685675793936642 0.6853854625136842 0.6850612815052139 0.6847240675608031 0.6843647275711362 0.683985578667875 0.6835864982235198 0.6831701438512638 0.6827391034048418 0.6822781649783727 0.6818181069061968 0.6813347377627064 0.6808315663621689 0.6803172117585463
 6.69 0.6805032365880173 0.6805449831285213 0.680611068696235 0.680693814374314 0.6807820214866129 0.6808821615976843 0.6809893365127788 0.6811168582778422 0.6812623891795138 0.6814306117451254 0.6816228287426982 0.6818426031809401 0.6820895883092435 0.6823618176176809 0.6826622648370024 0.6829892039386309 0.6833480191346575 0.6837148248778364 0.68408575586158 0.6844725270199516 0.6848807035276605 0.6853220508000517 0.6857701144931008 0.6862387005034032 0.6867149849681655 0.6871702542651941 0.6876323550128853 0.6881018140702102 0.6885808785367051 0.6890615257524537 0.6895434032980727 0.689989168994696 0.690428620903955 0.6908734373279604 0.691314386809281 0.6917428181309202 0.6921274903162944 0.6925046426292059 0.6928768045738152 0.6932369658946136 0.6935595065763911 0.6938512268442036 0.6941388071633379 0.6943983982392752 0.6946429810176509 0.6948387166842129 0.6950212966647782 0.695189732625185 0.6953240764712445 0.6954182303486882 0.695494256643113 0.6955557179799234 0.6955821072242698 0.6955695774809862 0.695539972094521 0.6954982946488666 0.6954066689674849 0.69529291911323 0.6951654493882662 0.6950103943339812 0.6948226287308981 0.6946132975985799 0.6943974661955332 0.6941332300191041 0.6938553248053712 0.6935646865290357 0.6932447714033021 0.6929025358797591 0.6925476866482518 0.6921704706367495 0.6917808650112087 0.6913687271754316 0.690943104770916 0.6904927456767009 0.6900341080092081 0.6895651801220726 0.6890706806059734 0.6885628082884512
 6.71 0.6892181953376779 0.6892660299014763 0.6893335529105702 0.6894155054352591 0.6895119487836847 0.6896055545018298 0.6897215343735188 0.6898499804204137 0.689999134902014 0.6901755503156548 0.6903652893965033 0.6905902851175583 0.6908386306896441 0.691108119561411 0.6914070854193295 0.6917278621876859 0.6920868840285785 0.6924483153419141 0.6928112607653991 0.6931900451745374 0.69359623368262 0.6940213716407213 0.6944648946376877 0.6949200185001314 0.6953904692924204 0.6958300633166674 0.6962769371127198 0.6967390474581452 0.6972050713682219 0.6976718360959218 0.6981376791318958 0.6985689482044577 0.6989955912795667 0.6994264665608076 0.6998529524893704 0.7002655377440279 0.7006348812411152 0.7009984721344997 0.7013523398155583 0.7016970939131475 0.7020056242935728 0.7022869710605564 0.702554844555203 0.7028081153559635 0.7030375042785966 0.7032216523761261 0.7033880509387995 0.7035428414940412 0.703674255806404 0.7037524758775182 0.7038245739460376 0.7038741324875826 0.7038847242146791 0.7038689920766983 0.7038330592597877 0.7037813991868025 0.7036875655172334 0.7035713021471284 0.7034389032090136 0.7032747530718084 0.7030880663407384 0.7028789178572417 0.7026573026988734 0.7023932061792055 0.7021158738477202 0.7018272214897019 0.7015110651261205 0.7011764010135144 0.7008234356438654 0.7004531057444672 0.7000625182777935 0.6996536504413562 0.6992396696675591 0.6987909636235476 0.6983451602110511 0.6978835575662174 0.6973935040594457 0.6968977382952091
 6.73 0.6977900240103316 0.6978335566266654 0.6979060271149882 0.6979931365329337 0.698091456173163 0.6981967675633647 0.6983120724662526 0.6984466328795655 0.6986051710360635 0.6987797094035293 0.6989788806847623 0.699202167817579 0.6994517839748084 0.6997236825642899 0.7000245072288684 0.7003539218463926 0.7007058805297073 0.7010660676266522 0.7014268477200538 0.7018093856277206 0.7022075964024361 0.7026298953319523 0.7030664479389808 0.7035177699811861 0.7039811774511739 0.7044098565764834 0.7048583538195743 0.7053035558778158 0.705764139683474 0.706223232403697 0.7066769314405008 0.7070958944307528 0.7075192092461537 0.7079383639932197 0.7083507170132624 0.7087561168823655 0.709114862411365 0.7094689426458209 0.709808516865994 0.7101421845868152 0.710443155557859 0.7107107597633073 0.7109714074219191 0.7112146289869945 0.7114376551463346 0.7116115568222026 0.7117721251712812 0.7119205515846272 0.7120361676876235 0.7121123753399303 0.7121755166354309 0.7122180239021745 0.7122330897023212 0.7122080168320757 0.7121660483216261 0.7121144574350726 0.7120153176703565 0.7118972327591868 0.7117593166669587 0.711599703592672 0.7114035279688451 0.7111971144614238 0.7109765679696867 0.7107195836261457 0.7104455567964445 0.7101564430792491 0.7098402483061348 0.7095074785414719 0.7091643600823005 0.7088024594582039 0.7084118334311775 0.7080211989954897 0.7076053933775392 0.7071717240357056 0.7067250886601957 0.7062798651728814 0.7058000117271344 0.7053181267076518
 6.75 0.7062505214638239 0.7062952521614159 0.7063758701661462 0.7064636965231694 0.706568672509895 0.7066800696359854 0.7067987596433569 0.7069431645061768 0.7071021564308613 0.7072814778560754 0.7074903214527286 0.7077185701239745 0.7079750270052061 0.7082516354640538 0.7085537991003821 0.7088845517462847 0.7092350074660809 0.709601870556311 0.7099649255457297 0.7103464771953021 0.7107468604981964 0.7111625406797761 0.711600073197594 0.7120469437413819 0.7125066182330433 0.7129354128266427 0.7133764539083944 0.7138199880966507 0.7142710322418899 0.7147248634267032 0.7151748789657777 0.715586166405882 0.7160039835258505 0.7164106083365613 0.7168203290809196 0.7172142142338351 0.7175661425022002 0.7179147928248653 0.7182496143726116 0.7185759365481268 0.7188759389859731 0.7191362015525564 0.719382064346094 0.719624727696579 0.7198359521657427 0.7200104485470149 0.7201649878654828 0.7203048813778459 0.7204197005723696 0.7204914071688362 0.7205519231184918 0.7205914806039926 0.7206024720393458 0.7205752600698498 0.7205327075720305 0.720474407653573 0.7203734136532516 0.7202583491408565 0.7201244679171162 0.7199638940136142 0.7197747416927074 0.7195705254474343 0.7193534300014233 0.7190918403087954 0.7188274115540625 0.7185441491520217 0.7182320087476448 0.7179099362159627 0.7175700276619463 0.7172119094203797 0.7168343480557322 0.7164442403620224 0.716041883362676 0.7156196743103806 0.7151862606869352 0.7147433502030891 0.714277610798381 0.7138117606409675
 6.77 0.7146617890215576 0.7147132778286238 0.7147916633862841 0.7148840767273976 0.7149911591143461 0.7151035820390315 0.715232867222878 0.715377546616828 0.7155445124013411 0.715735636986393 0.7159454530114724 0.716180873345579 0.716439191087221 0.7167208795644111 0.7170331523346651 0.717370473184995 0.7177255861319072 0.7180920354213973 0.7184503455289444 0.7188411811595055 0.7192385072475089 0.7196571489568486 0.7200940816808754 0.7205361810423889 0.7209952328936287 0.7214260733162654 0.7218609886213889 0.7223040853494964 0.7227488902704819 0.7232058903836218 0.7236463129175588 0.7240571553302886 0.7244656653091424 0.7248678407707678 0.7252724298611111 0.7256661509553943 0.7260138326580954 0.7263570538029223 0.7266883134527886 0.7270095808997872 0.72729974566516 0.7275578674992675 0.7278054763815576 0.7280404225205295 0.7282499363536978 0.7284202785475524 0.7285677099975201 0.7287080718279173 0.7288212153919076 0.7288891622714517 0.7289465542772551 0.7289865434487164 0.7289961920538692 0.7289703825893228 0.728927997780199 0.7288738205800664 0.7287740741708713 0.7286597019628647 0.7285290675945266 0.7283761049324853 0.7281863180714354 0.7279879413340491 0.727773739270885 0.7275214466602931 0.7272563085083146 0.7269842700485787 0.7266789467421935 0.7263605842776319 0.7260287785706154 0.7256830757639905 0.7253112522276002 0.7249323645581527 0.7245403295790809 0.724129544340401 0.7237046461185619 0.7232802824162896 0.7228295909624278 0.7223683697117704
 6.79 0.723048040781914 0.7230944377261741 0.7231799908726446 0.7232781612420693 0.7233849700820216 0.7235068588669049 0.7236377192979511 0.7237909033032179 0.7239594430375895 0.7241569508827725 0.7243751494472952 0.7246143215665053 0.724877400302566 0.7251695789444537 0.7254842110079553 0.7258254102356636 0.7261891605969726 0.7265621962880744 0.7269237017319528 0.727307511578378 0.7277122507039009 0.7281329342118463 0.728568917432304 0.7290157159221229 0.7294748154649007 0.7299002620709751 0.7303330319774126 0.7307760716479974 0.7312183377732204 0.731673337270264 0.7321118572829886 0.7325169351819181 0.7329247185642227 0.7333308752537004 0.7337259733007597 0.7341217709823966 0.7344622168021757 0.734801139490205 0.7351300980031101 0.7354492515240112 0.7357357094624908 0.7359907614545653 0.7362319573626532 0.7364690372755416 0.7366812715083482 0.7368452806024846 0.7369920953256164 0.7371318666716185 0.7372425058605319 0.7373194043385145 0.7373706437777927 0.7374124460766065 0.7374238733591545 0.7374040679755351 0.7373628425016854 0.7373034197393158 0.7372128627158419 0.7371050146843128 0.7369722491233375 0.736824639737006 0.7366475304548061 0.736451225431539 0.736239969047229 0.7359994159070293 0.7357458408411253 0.7354739689046303 0.7351783953774815 0.7348711957643259 0.7345491757944071 0.7342084314214432 0.7338512088235007 0.733489654402866 0.7331039447859071 0.7327012168229343 0.7322969075880521 0.731877804379008 0.7314391147170334 0.7309956663466808
 6.81 0.7313947039213249 0.7314501290300124 0.731541359800544 0.7316379972417242 0.7317459725865361 0.7318739472921396 0.7320157330398689 0.7321732717352329 0.7323487155079129 0.732545726711761 0.7327722179247973 0.7330192419492085 0.733293231811345 0.7335922707617177 0.7339142022749952 0.7342590100499982 0.7346231080096992 0.7350006103012137 0.7353716012957983 0.7357624955888435 0.7361713279998681 0.7365904035725126 0.7370283375745321 0.7374776354977879 0.7379388830582398 0.7383634361959348 0.7387962510749984 0.7392433940836232 0.7396865218340569 0.7401372411625895 0.7405784591295375 0.7409862930192321 0.7413892303399992 0.7417945488241457 0.7421910664279381 0.7425777913315825 0.7429217719392052 0.7432549068788277 0.7435853550023426 0.7439046053854885 0.7441905673278213 0.7444462403526846 0.7446900442071782 0.7449188488621257 0.7451318545120371 0.7452950615750742 0.7454478206930075 0.745584522731177 0.7457041187784463 0.7457742801471565 0.7458338183730762 0.7458773152153493 0.7458924326564422 0.7458721829020831 0.7458355383812032 0.7457882617458735 0.7456999158712363 0.7455924138554364 0.7454721190195464 0.7453302049074908 0.7451546352859659 0.7449669141443531 0.7447693156946322 0.7445315043712903 0.7442872548312236 0.7440288919536377 0.7437447808399427 0.7434432068136456 0.7431371654202326 0.7428053524270555 0.742454903823204 0.7421053658193797 0.7417331348477629 0.7413496375618716 0.7409523708364194 0.7405461017671657 0.7401189076707595 0.7396916060845788
 6.830000000000001 0.7397099689911479 0.7397657922910199 0.739854130720246 0.7399610952758668 0.7400754971764869 0.740203867862274 0.7403533389949548 0.7405110324578181 0.7407022503557097 0.7409058150150332 0.741136968983745 0.7413977250313544 0.7416766661489214 0.7419823255490512 0.7423074566658929 0.7426617331551362 0.7430363588940054 0.7434191979812568 0.7437991347371729 0.7441912837035569 0.7446026696437273 0.7450335875425105 0.7454771626062351 0.7459303002627224 0.7463937261612787 0.7468208861726868 0.7472566363891937 0.747705603124502 0.7481508729137569 0.7486048225135344 0.7490434389018252 0.7494483792780238 0.7498559810629075 0.7502625918986245 0.750656199648672 0.7510472823978767 0.7513973984523754 0.7517321663395915 0.7520581848082104 0.7523816528281546 0.7526672395905569 0.7529312545077285 0.753168747213133 0.7534109175613484 0.7536201456280351 0.7537895417099001 0.753943476324654 0.7540855502109745 0.7542008243284595 0.7542763998575819 0.7543435081996415 0.7543942009767135 0.7544120000315953 0.7543956774277487 0.754366135449241 0.754327276600683 0.7542447536071621 0.7541469894141744 0.7540342971875515 0.7538949403133859 0.7537281423979512 0.7535473072676189 0.7533600689687725 0.7531374817677166 0.7528945201505821 0.7526513788232281 0.7523785127111375 0.7520873069593128 0.7517879269321597 0.7514734482133747 0.7511340466058221 0.7507960981314075 0.7504399890309481 0.7500622457640345 0.7496839550088905 0.7492996436622257 0.7488824788390831 0.7484740678726802
 6.85 0.7480058902084701 0.7480703517258169 0.7481599878477674 0.7482719195597691 0.7483882680662577 0.7485246147906539 0.7486794513753645 0.748849489681779 0.7490387817902697 0.74925655000019 0.7495023668298701 0.7497629650166171 0.7500540775167124 0.7503673975054075 0.7507056083769215 0.7510670737444374 0.7514506974400987 0.7518354935150042 0.752226986239203 0.7526320901016907 0.7530515898104015 0.7534801702922034 0.7539288866928902 0.754390934377174 0.7548610389286781 0.7552925061499249 0.7557378420623295 0.7561862129061863 0.7566385851406587 0.7570914754437674 0.7575368307123735 0.7579491580621689 0.7583598448276552 0.7587678085621317 0.7591701970376743 0.7595664082451163 0.7599090603940299 0.7602475319127016 0.7605824614481085 0.7609059678658958 0.7611950402503478 0.7614589479043583 0.7617097803494031 0.761946927325506 0.7621623887912035 0.7623352549235127 0.7624979761178876 0.7626451429881824 0.7627674363666077 0.7628492673036844 0.7629164470681966 0.762973387147142 0.7630001492456782 0.7629905252870668 0.7629725374126155 0.7629348779816167 0.7628656995712821 0.762770854976677 0.7626648672106453 0.7625390495037399 0.762384515304142 0.7622141282775801 0.762034762307245 0.7618173314937018 0.761589350154795 0.7613526028255533 0.7610941142580869 0.7608145294214845 0.7605309435016996 0.7602245219014399 0.7599021702400461 0.7595756743533679 0.7592299902936361 0.7588667743293283 0.7585036729450281 0.7581306228412839 0.7577323309344568 0.757332294356565
 6.869999999999999 0.7563587857410092 0.7564232055016642 0.7565235793497773 0.7566347682593708 0.7567617934209165 0.7569005862413329 0.7570607483439837 0.757240011568679 0.7574394379716716 0.7576692098256559 0.7579135996197663 0.7581885400595738 0.7584919940670856 0.7588090347807401 0.7591613655554055 0.7595293099623743 0.7599258017893622 0.7603225150405013 0.7607165439363355 0.7611264529138178 0.7615556466263007 0.7619992499435331 0.7624568879516525 0.7629204959531759 0.7633919294669942 0.7638335842283608 0.7642845661888835 0.7647393615165128 0.765197046595532 0.7656580780265436 0.7661067426264561 0.7665272874284705 0.7669426396820633 0.7673472868529725 0.7677618166231772 0.7681532968908797 0.7685061957704857 0.7688534915925815 0.7691869429039111 0.7695167584673519 0.7698140872618877 0.77007607848258 0.7703338515405409 0.7705766560628977 0.770796411892761 0.7709739490891918 0.7711457079271575 0.771296988897499 0.7714252127068835 0.7715179602777626 0.7715856827483247 0.7716497114724459 0.7716792480196379 0.7716812141749927 0.7716695019391264 0.7716399935281171 0.771580641373443 0.7714979081219158 0.7713960466356085 0.7712796599917857 0.7711372914828261 0.7709773446161405 0.7708071731140904 0.7705987409138997 0.7703883221675638 0.7701587512417534 0.7699104027177159 0.7696418413911719 0.7693718822722062 0.7690796705851561 0.7687701517684948 0.7684494614747084 0.76812219557017 0.7677726301350081 0.7674211014629695 0.7670609060612774 0.766677960650485 0.7662908921643212
 6.890000000000001 0.7648753379862239 0.7649436060155723 0.7650397676227059 0.765157853770388 0.7652904556353273 0.7654327546081781 0.7655970522935378 0.7657830305099476 0.7659880812898894 0.7662219268797847 0.7664804797399929 0.7667637925448081 0.7670758481824582 0.7674057397551015 0.7677638805788225 0.7681400441836301 0.7685389943134529 0.7689532849261347 0.7693525901934308 0.7697743645010025 0.7702053124484101 0.7706561188491086 0.7711189087304406 0.7715920073336271 0.7720731401137624 0.7725199627398021 0.7729743510945557 0.7734312912746755 0.7738985295906458 0.7743634425667705 0.7748149469411594 0.775236789665716 0.7756570479061191 0.7760726390418107 0.7764815306659754 0.7768840705855218 0.7772415968210651 0.7775927176069029 0.7779328413909927 0.77826038683493 0.7785602928139195 0.7788342884167483 0.7790959729457581 0.7793407659168112 0.7795627070592603 0.779747236315913 0.7799175938429919 0.7800777300100998 0.7802144354001752 0.78030658080945 0.7803887472474031 0.7804580259367113 0.7804972483132 0.7805005260257865 0.7804954409364269 0.7804774951200542 0.7804191908645164 0.780343290670513 0.7802551572515233 0.7801507835337369 0.7800111026559782 0.7798591679696272 0.7797021030385369 0.7795021716389492 0.7793024977594036 0.7790844356006432 0.7788390795755182 0.778590374308884 0.7783271246374937 0.778044955609889 0.7777439624862847 0.7774350307384492 0.7771255160495798 0.7767893443141729 0.7764473416378901 0.7761004143374191 0.7757348789403291 0.7753575821849186
 6.909999999999999 0.7736365038447783 0.773706110167766 0.7738055095662109 0.7739243929917772 0.7740636216076107 0.7742072567883354 0.7743757301200522 0.7745695034003401 0.774780408638253 0.7750214580543182 0.7752834040805341 0.7755777293603685 0.7758909167487578 0.7762341893121012 0.77659138032826 0.7769805332865525 0.7773889218877525 0.7778007200440831 0.7782099718792124 0.7786357517282494 0.7790770741377373 0.7795323338656488 0.7799992958813782 0.7804775753657338 0.7809674677109324 0.7814175185205867 0.7818760636096997 0.7823342390046526 0.7828000109431936 0.7832696458744279 0.7837278204588012 0.7841537615680907 0.7845723262853854 0.7849903719050741 0.7853998659328258 0.7858030660855717 0.7861618502914864 0.7865154966899666 0.7868556436316068 0.7871887596781784 0.7874950836026029 0.7877657943889231 0.7880305612322778 0.7882771935388677 0.7885025909259242 0.7886930332216771 0.7888691704653146 0.789028962906948 0.7891628610075685 0.7892638254390061 0.7893485670838833 0.7894237870355685 0.7894653465981245 0.7894769972862563 0.789477230825256 0.7894646291509435 0.7894109744096054 0.7893425389579325 0.789263195362949 0.7891606764019452 0.7890266850624028 0.7888877745419156 0.7887333282481113 0.7885440197985654 0.788347093020715 0.7881442219517636 0.7879114608385875 0.7876626741376362 0.7874153265148247 0.7871394828454295 0.7868569082139716 0.7865548079141007 0.7862518074484741 0.7859257825286261 0.7855941690748391 0.7852585332160051 0.7849010012894839 0.7845476298409551
 6.929999999999999 0.7827061849884975 0.7827722496296412 0.7828806768511301 0.783000767593691 0.7831335430071 0.7832889744501816 0.7834587934908068 0.7836512519058929 0.7838719216814021 0.7841070650123392 0.7843769643027501 0.7846734121657188 0.784993681423368 0.7853409151068527 0.7857026064563586 0.7860987489210998 0.7865111561593141 0.7869289520382587 0.7873425106342067 0.7877675362324406 0.7882126733272488 0.7886702866219173 0.7891403810287259 0.7896245916689375 0.7901065938727949 0.7905635231795072 0.7910232053372444 0.7914860863031254 0.791951802243209 0.7924224295324798 0.7928771747548371 0.7932953447030822 0.7937199663789005 0.7941377169928492 0.7945496739643401 0.7949522549216175 0.795305217701745 0.7956574603505806 0.7959978011227546 0.7963340984816492 0.7966339110993705 0.7969097278567223 0.7971702078431799 0.7974208603568569 0.7976475549044753 0.7978374012013316 0.7980103391712607 0.7981722789465979 0.7983136708681391 0.7984110354850988 0.7984968435550657 0.7985741860439548 0.7986128141259601 0.7986318091834999 0.7986314928071656 0.7986247367956614 0.7985747231557447 0.798509544102165 0.7984308720575948 0.7983299296525619 0.7982066997253772 0.798069755322057 0.7979245296962449 0.7977359963091291 0.7975489288293545 0.7973525311329333 0.7971285473031493 0.7968902216304623 0.7966403486124012 0.7963770329534623 0.7960987695649937 0.7958111535650827 0.7955155702784351 0.7951973452362477 0.7948766241760825 0.7945523330417288 0.7942055479830652 0.7938496253559137
 6.95 0.7920913281229254 0.7921617111063191 0.7922600861820401 0.7923777942800332 0.792517946536897 0.7926717042958824 0.7928408891068912 0.7930348627264761 0.7932548671178377 0.7935009644508242 0.7937683571019294 0.7940704876542892 0.7943857588976819 0.7947348338285232 0.7951051156498636 0.7955026577713868 0.7959139838094045 0.7963337175868526 0.7967468931332871 0.7971811746848787 0.7976281966844083 0.7980863437812604 0.7985511608314169 0.7990318328974497 0.7995210252485139 0.7999694733603389 0.8004316829152178 0.8008903498020012 0.8013551001160832 0.8018188501593921 0.8022755164403752 0.8026927956739898 0.8031116647816834 0.803523450891384 0.803934251337479 0.8043349636607993 0.8046882556086004 0.8050315051345416 0.8053709803986644 0.80569973976737 0.8060037318133937 0.8062689353157786 0.8065255092598502 0.8067719728371827 0.8069991454455709 0.8071836266889971 0.8073537363775924 0.807514004527605 0.8076510513613555 0.8077556973071987 0.8078371929994794 0.8079075992784859 0.8079512171904013 0.8079676179872528 0.8079746331268585 0.8079598342727696 0.8079121132942131 0.8078488922660287 0.807775903468603 0.807677629387803 0.8075524827149037 0.8074214263465136 0.8072748333844961 0.8070914171358896 0.8069094311128207 0.8067158190324153 0.8064912148167069 0.8062570825925399 0.8060156266914673 0.8057593816496471 0.805485752207733 0.8052074133107605 0.8049150301080292 0.8046068479529787 0.8042961124030625 0.803970719219615 0.8036327343677143 0.8032933240160385
 6.969999999999999 0.801746565244617 0.8018129065939428 0.801908299554549 0.8020338550457531 0.802164214191164 0.8023183883186822 0.8024828089604967 0.8026823478530856 0.8029018269372146 0.803144668357934 0.8034143744645783 0.8037160078107639 0.8040417511543867 0.804386817457619 0.8047562598869078 0.8051493818129696 0.8055669068107894 0.8059835686596148 0.8064005513429522 0.8068300290485624 0.8072762161684541 0.8077342872988802 0.8082027772403293 0.8086748509975199 0.8091616137793933 0.8096093809991045 0.8100660782740121 0.8105222614256722 0.8109874464798246 0.8114469496663836 0.8118925774194237 0.8123109263771691 0.8127205933819763 0.8131273154803231 0.8135344299227887 0.8139265841640366 0.814275705862799 0.8146182528818531 0.8149544732880016 0.81527322535205 0.8155649275487826 0.815832528556935 0.8160868372591694 0.8163288327420433 0.8165465442959792 0.8167271714152342 0.8168934637978611 0.8170472813456764 0.8171835941642187 0.8172745025627088 0.8173584870540072 0.8174281283545681 0.8174722573843929 0.8174829452669781 0.8174798533292646 0.8174718731015809 0.8174199663175856 0.8173594549142063 0.817279091031575 0.817186437012962 0.8170619954047063 0.8169221689561397 0.8167815806195127 0.8166063935499128 0.8164200011051821 0.8162233568458281 0.8160025445349344 0.8157797381380643 0.815539241823162 0.8152870899604503 0.8150124671223227 0.814743838083231 0.814452877819571 0.8141504915095596 0.8138405145331109 0.8135255824717054 0.8131980411082558 0.812856326426965
 6.99 0.811598843893294 0.8116629036318288 0.8117633545074494 0.8118773374289974 0.8120105035072773 0.8121584040550576 0.8123322905870667 0.8125213648199945 0.8127453186724902 0.8129878042651608 0.8132583939205686 0.8135522101632293 0.813880705719612 0.8142253635181333 0.8145970166891565 0.8149918485649879 0.8154074126798736 0.8158251227699951 0.8162423927734657 0.816673726830325 0.8171158392825335 0.8175692146739686 0.8180375577504169 0.8185107734595667 0.8189898469510037 0.8194372835761992 0.8198902888885029 0.8203401686431344 0.820797828797172 0.8212516955095406 0.8217008551410019 0.8221070442541398 0.8225132696133466 0.8229188881848091 0.8233129671364923 0.8237006938381202 0.8240431358611613 0.8243765009788055 0.8247040171659452 0.8250218425991511 0.8253115056566509 0.8255661449183016 0.8258148491655648 0.8260497373814755 0.8262608787506138 0.8264352926590739 0.8266005186944256 0.8267462666456842 0.8268738765032679 0.8269690484589602 0.8270501229058675 0.827109510438373 0.8271488918520922 0.8271566381438207 0.8271546805114862 0.8271377403540898 0.8270859692716519 0.827019439065152 0.8269431017364628 0.8268403894882885 0.8267156747240934 0.8265838400480301 0.8264371282648642 0.8262623823798958 0.8260715255988773 0.8258790613279263 0.8256665131734375 0.8254359649419885 0.8252030606402423 0.8249475044748467 0.8246803108523275 0.8244064043789807 0.8241247998607566 0.823823692303141 0.8235167669110335 0.8232109890886183 0.8228805444392324 0.8225506887652263
 7.01 0.8215791573989566 0.8216479055495802 0.8217442943698312 0.8218565847582231 0.8219876978129383 0.8221381048318281 0.8223066073124083 0.822497806951862 0.8227127056470362 0.8229573354944411 0.8232277387902469 0.823529318030283 0.8238512059100371 0.8241962453246499 0.8245728693689141 0.8249604913372703 0.8253813647238053 0.8258029232222457 0.8262175507259562 0.8266414113279332 0.8270870293208006 0.8275383591968035 0.8280059156478032 0.8284762535652688 0.8289555080402722 0.8294018943634778 0.8298460980251354 0.8302988547150705 0.830746850322674 0.8311981509368922 0.8316349828462122 0.8320441625386539 0.8324490767017514 0.8328414922225418 0.8332378761875483 0.8336114058827624 0.8339493887936282 0.8342811926050204 0.8346070752012253 0.8349156946659184 0.8351958792821419 0.8354494675322777 0.8356880880980235 0.8359131898603631 0.8361239018995363 0.8362916634950099 0.8364455341254402 0.8365900334686425 0.8367150814015494 0.8368014380001745 0.8368745735395695 0.8369384384937801 0.8369641235358016 0.8369730895375285 0.8369646275697049 0.8369493389018703 0.8368913250023033 0.8368182275379643 0.8367403383744301 0.8366379095758327 0.8365118234047906 0.8363707223223367 0.836232338987845 0.8360486862589533 0.8358666771914827 0.8356675050393512 0.8354567832544877 0.8352232054867401 0.8349896455837778 0.8347382675909933 0.8344711057513992 0.8342030345055182 0.8339245084912736 0.8336220725438703 0.833321121695674 0.8330099711760865 0.8326905264114157 0.8323607430247371
 7.03 0.8316432851240989 0.8317060817093027 0.8318061485032961 0.8319200963944116 0.832046026468388 0.8321960700083704 0.8323568184949062 0.8325483936059479 0.8327669372168489 0.8330126614003635 0.8332839084266448 0.8335792307632415 0.8339071410750987 0.8342540522245523 0.8346293572713284 0.8350230794725386 0.8354394922826782 0.8358588493536216 0.8362749345346179 0.8367076118722869 0.8371502756106135 0.837605540190943 0.8380679402519748 0.8385434906297551 0.8390170263576706 0.8394585926664409 0.8399039049841082 0.8403514089360302 0.8408009103448704 0.8412505252305851 0.8416870698104131 0.8420849004988646 0.8424862639077042 0.8428793968459407 0.8432654263198089 0.8436394695327532 0.8439740038854113 0.8442969369755933 0.8446097065982634 0.8449130007455166 0.8451932476065576 0.8454373355676734 0.8456750632122108 0.8458955093205467 0.8461015128700584 0.8462611730350955 0.8464134991869425 0.8465547708937888 0.8466765079206888 0.8467571602295243 0.8468223179789645 0.8468767215244208 0.8469042614180049 0.8469067584084766 0.8468972934411985 0.8468763676580797 0.8468221623975229 0.8467444991943651 0.8466594597798172 0.8465571460813999 0.8464247002228786 0.8462877945241927 0.8461409415013814 0.8459604738665101 0.8457753045275893 0.8455822865884914 0.845365453348865 0.8451291483040448 0.8449001451449556 0.8446460477580167 0.8443830402250385 0.8441134368231171 0.8438366920245235 0.8435407704965896 0.8432376671015875 0.8429331168966079 0.8426072551334312 0.8422894272583927
 7.05 0.8417687227011021 0.8418273377429961 0.8419251425393506 0.8420337779684615 0.842159225103799 0.84230605521401 0.8424721497629133 0.8426591204095022 0.8428772290079403 0.8431243276075617 0.8433950884528689 0.8436993839835301 0.8440225168343791 0.8443720798354106 0.8447478860117787 0.8451501785837934 0.8455681109669184 0.8459915567717657 0.8464088898040927 0.8468419240647973 0.847285783749913 0.8477387732506034 0.8482025171531575 0.8486791902389801 0.8491505674845889 0.8495967740616037 0.8500366953367389 0.8504928568717951 0.8509377244236493 0.8513807539442437 0.8518142615805737 0.8522154436746783 0.8526081267636236 0.8530032875794908 0.8533828230493601 0.8537552802952948 0.8540842866343241 0.8544045695784233 0.8547198968344945 0.8550194263043462 0.8552915460846702 0.8555340844670163 0.8557611799377687 0.8559825811781177 0.8561798870640309 0.8563411266662244 0.8564865192501268 0.8566221542758496 0.8567370613981484 0.856813990466385 0.8568776915244882 0.856928504810911 0.8569542907585861 0.8569538699948791 0.8569390833415391 0.8569135018146479 0.8568534266245633 0.8567777191758656 0.856693931067295 0.8565818040916893 0.856452080235921 0.8563202416808255 0.856162880801131 0.855981780165384 0.8557959125358703 0.8556063308685333 0.8553835783128896 0.8551569582119403 0.8549229841020773 0.8546707697129883 0.8544030489675554 0.8541392259817526 0.8538592850645357 0.8535601807177293 0.8532651576359116 0.8529590007062908 0.8526401250085804 0.8523198558148679
 7.07 0.851940262264953 0.8520115357852733 0.8520967586121246 0.8522088116139057 0.8523384958519931 0.8524780425807386 0.8526455232474679 0.8528356794924821 0.8530549531490539 0.8532985962434265 0.8535712109948139 0.8538690698153957 0.8542045253103188 0.8545570502776918 0.8549357877085844 0.8553356407870227 0.8557577628899886 0.8561873075874133 0.8566122686421744 0.8570405900100926 0.8574888358399242 0.8579456404733588 0.8584141784450119 0.8588872944824184 0.8593655635060262 0.8598076806291886 0.8602534711581551 0.8607002805920649 0.8611491646229343 0.8615934691356497 0.8620245402079527 0.8624252441104312 0.8628180473065037 0.8632085564524083 0.8635903783971861 0.8639602001826636 0.8642861190434394 0.8646043324068624 0.8649127878930134 0.8652108633146856 0.8654780566773599 0.865721316179183 0.8659445702109421 0.8661589673560375 0.8663577863904546 0.8665123562827346 0.8666595661939416 0.866786455477631 0.8669054936798108 0.8669756405389082 0.8670364259857268 0.8670860401434066 0.8671101933273804 0.867105866045327 0.8670899689971232 0.867059893074793 0.8670002593624533 0.8669172191362602 0.8668320438643469 0.8667247852067648 0.8665913850154192 0.8664478453339992 0.8663045183979103 0.8661177766341992 0.8659305426614778 0.8657315392898417 0.865516599520787 0.8652875865471248 0.8650527037528875 0.8648014647132354 0.8645338731943586 0.8642661331533739 0.8639865687382184 0.863695404287538 0.863398784330573 0.8631007235870389 0.862779216967001 0.8624565495707472
 7.09 0.8621886526813569 0.8622483647014738 0.8623400055864825 0.8624484861950252 0.8625758175765528 0.8627193009713241 0.8628832778104034 0.8630739797156615 0.8632902184997735 0.8635414161662172 0.8638174749092715 0.8641228571140143 0.8644549753563227 0.8648122624028669 0.8651986712111108 0.8656020749293065 0.8660283368964941 0.8664559906424951 0.8668826098879101 0.8673214285441149 0.8677690807132539 0.8682338306882367 0.868700692952731 0.8691793321811578 0.8696569332386836 0.8701041111812127 0.8705523012553797 0.8709971288985408 0.8714484397387647 0.8718881495948219 0.8723276044761727 0.8727293205829583 0.8731207143059838 0.873503032226709 0.8738841511172302 0.8742531979402661 0.8745786198491412 0.8748946041877663 0.8751991184906205 0.8755002304827302 0.875766318079648 0.8760020493874279 0.8762249727026021 0.8764391365121544 0.8766330294934914 0.8767877605144152 0.8769317986330889 0.877061143098008 0.8771685333479613 0.8772380190119966 0.8772954399093815 0.8773429560495616 0.8773695376321193 0.8773626950467261 0.8773430788730976 0.8773100898809412 0.8772459390299046 0.8771707874695216 0.8770750465391526 0.8769684177679251 0.876836092874671 0.8766935837678587 0.8765436825455246 0.8763608814952026 0.8761703830938448 0.8759759400077456 0.8757518750924582 0.8755233713927093 0.8752895521423092 0.8750400307640587 0.874774570869653 0.8745051062595799 0.8742303409230157 0.8739375390377158 0.8736375649699009 0.8733405332741413 0.8730224586932334 0.8727047061580731
 7.110000000000001 0.8725101997703792 0.8725756503113031 0.8726646892816656 0.8727768675304881 0.8728985960954634 0.8730390762029541 0.8732065892679903 0.8733983368942722 0.8736191308741648 0.8738655531886987 0.8741449260075684 0.8744575716891294 0.8747881027803979 0.8751552220170469 0.8755370423234041 0.87594904681245 0.8763820187858133 0.8768135817337679 0.8772468193352299 0.8776886854577519 0.8781400341575192 0.8786098996793446 0.879081636456662 0.8795601991115218 0.8800459424545835 0.8804948714851066 0.8809396013909458 0.8813897475485404 0.8818420255229058 0.8822880010676228 0.8827180801248271 0.883120548825199 0.8835127434879475 0.8838971406208005 0.8842774469199888 0.884646349270229 0.8849754347447103 0.8852893806050739 0.8855927543013953 0.8858881034721642 0.8861522459442626 0.8863899897329421 0.8866126430418 0.8868242942627527 0.8870180519760085 0.8871675249500404 0.8873049421415522 0.8874341626954492 0.8875420459448022 0.8876044714108116 0.8876693888027696 0.8877136180180192 0.8877311791419138 0.8877247024477701 0.8877044883968235 0.8876693676381775 0.8876031010087524 0.8875269095332325 0.8874377144240064 0.8873247570811105 0.8871916890921654 0.8870448222323111 0.8868946984641375 0.8867133599376158 0.8865167289900227 0.8863224881458618 0.8861020201167851 0.8858768578015073 0.885641114285717 0.8853846328419872 0.8851222369296781 0.8848545401948393 0.8845745164701069 0.8842847897745945 0.8839903543137839 0.8836864944794081 0.8833685848493329 0.8830458601874314
 7.13 0.8829266665256883 0.8829896156080785 0.8830814126905349 0.8831903286125933 0.8833142644003524 0.8834599312664733 0.8836235306101758 0.8838134940172424 0.8840405832600122 0.8842935402973824 0.8845763972748057 0.8848844165242884 0.8852282005643899 0.8855943621002176 0.8859879940234276 0.8863998594122189 0.8868345615313331 0.8872717138320485 0.8877175399521779 0.8881590637160639 0.8886195191345738 0.8890875004050958 0.8895643819115313 0.8900465782242915 0.8905347441002895 0.8909861944829329 0.8914375245021156 0.8918903994742107 0.8923429849020612 0.892790106474969 0.8932266400686852 0.8936271517453986 0.8940156277537223 0.8944057145286823 0.8947855886917022 0.8951555670505869 0.8954777265995086 0.895791524518988 0.8960985081758752 0.8963915651233316 0.8966569931008073 0.8968886700340182 0.8971151040349248 0.8973219934017036 0.8975095366187218 0.8976589623565097 0.8977996194717284 0.8979257270071397 0.8980287141915715 0.8980975604398826 0.8981571053529251 0.8981957887175045 0.8982174905063396 0.8982018308780162 0.8981820301769432 0.8981465489333038 0.8980810078630037 0.8979987878676199 0.897904420034342 0.8977935456359156 0.8976602361305828 0.8975097631620135 0.8973579685592421 0.8971754643365975 0.8969832626936278 0.8967877660150256 0.8965644368705483 0.8963302880149353 0.8960931923878201 0.8958463531136427 0.8955783035015537 0.8953138870453181 0.8950329374232144 0.8947413784979268 0.894437794316439 0.8941376591099175 0.8938234072935969 0.893504203466654
 7.149999999999999 0.8934665733295259 0.8935291509736956 0.8936176961945395 0.8937290398222393 0.8938477328714616 0.8939919465413562 0.8941644322155533 0.8943605414621667 0.8945821460337888 0.8948378778674917 0.8951255290848243 0.8954445219918101 0.8957847590789478 0.8961582530212058 0.8965530966780222 0.8969706330933005 0.897414375495408 0.8978609872971708 0.8983007520958708 0.8987518736732423 0.8992178659954655 0.8996922432131642 0.900169979661398 0.9006631298596579 0.9011523785118589 0.9016038505063333 0.9020584309158228 0.902515384997471 0.9029676981928134 0.9034153861277689 0.9038551146126275 0.9042548196420412 0.9046526873950098 0.90503483423487 0.9054189967092796 0.9057918715502027 0.9061073856738955 0.9064263161808872 0.9067274603559614 0.9070233056681394 0.9072849897706563 0.9075176905009403 0.9077407958805899 0.9079474541153474 0.9081374935950728 0.9082840928937175 0.9084212707692927 0.9085406861638385 0.908649888203392 0.90871009619795 0.9087670496414342 0.9088102782116518 0.9088245517702538 0.9088157103626933 0.9087840842181785 0.9087521137496275 0.9086806895536153 0.908598372410325 0.9085062932834898 0.9083887233203372 0.9082491138515281 0.908101566391095 0.9079456426363737 0.9077607844679376 0.9075670439495238 0.9073701133279579 0.9071442850330771 0.9069119116776483 0.9066731060572817 0.9064239011503445 0.9061545501178672 0.9058843763034474 0.9056080932331532 0.9053043546154145 0.90500809434092 0.9047075464825034 0.9043876252950274 0.9040672952152637
 7.170000000000001 0.9041573581634756 0.9042222443893995 0.9043101977744861 0.904416169139693 0.904539769488413 0.9046892400064721 0.9048552320621279 0.9050528372060711 0.9052802371714217 0.9055411838737288 0.9058308994109701 0.9061505660635472 0.906501956294288 0.9068761827484402 0.9072802582536716 0.9077024758200662 0.908149818640122 0.908598660088747 0.9090449637232556 0.9095027532833651 0.9099688326911897 0.910446046051238 0.9109351276504056 0.9114234119579707 0.9119157936255868 0.9123782474872753 0.9128334985594195 0.9132932620407557 0.913746163312364 0.9141956979376595 0.9146385516623809 0.9150385104145815 0.9154343503046136 0.9158233576251207 0.9162033388510191 0.9165713506394855 0.9168939098299416 0.9172119534440355 0.9175091786856253 0.9178009929407589 0.918068983777655 0.9182939689466787 0.9185111563803214 0.9187227741931747 0.9189092806819037 0.9190501143252228 0.9191849037838609 0.9193046979005366 0.9194061656999215 0.9194717363886074 0.9195249393550704 0.9195597541696308 0.9195704205844155 0.9195558885333137 0.9195277281319332 0.9194892796775531 0.9194181636490759 0.9193277107069748 0.9192300516932395 0.9191132176313206 0.9189722097260713 0.9188227293636824 0.9186617881116204 0.9184711177185585 0.918274160114307 0.9180739974097374 0.9178477918967081 0.917613886047983 0.9173733925171463 0.9171168741385189 0.9168445139270651 0.9165699050782989 0.9162876509681874 0.9159890251530465 0.9156916313694363 0.9153851135340525 0.9150674857436103 0.9147395822747275
 7.19 0.9150539268151334 0.9151135916424549 0.9152011632172095 0.9153092923512596 0.9154298300368793 0.9155815974467567 0.9157506559339885 0.9159471670320838 0.9161762124549599 0.9164417640969422 0.916732884032762 0.9170560845175548 0.9174109779868604 0.9177894270566178 0.9181951945231643 0.918628083363233 0.9190759967339497 0.9195337279728286 0.9199826205977706 0.9204413783070575 0.9209178849793485 0.9213987846736753 0.9218832616294368 0.9223812802663933 0.9228748051846603 0.9233358011647017 0.9237926931673219 0.924254856333659 0.9247094959851752 0.9251604676236471 0.9255969769311563 0.9260003797700789 0.926400012183072 0.9267819303930631 0.9271615308032353 0.9275288899970131 0.9278524047380479 0.9281613319701996 0.9284621788175198 0.9287538325842337 0.9290081207547194 0.929230270993485 0.9294525011451491 0.9296520192344144 0.9298348134660412 0.9299752122248246 0.9301065240755602 0.9302250377630186 0.9303189122119102 0.9303760965268528 0.9304264399923361 0.9304591320726827 0.930464262412011 0.9304480608341905 0.9304134173428011 0.9303747021210844 0.9302917555318975 0.9301991981176614 0.9301024106003075 0.929979033881223 0.9298326890411925 0.9296753773403366 0.9295169002180474 0.9293187392929247 0.9291166063627041 0.9289125434041847 0.9286864625731543 0.9284382262043107 0.9281991768111775 0.927933587086021 0.92766235989976 0.9273819683018727 0.9270994955203011 0.9267959849613503 0.9264926402095843 0.9261821150277185 0.9258601433565077 0.925529919314628
 7.209999999999999 0.9261759530807812 0.9262340365288169 0.9263276963182439 0.9264295732519532 0.9265499283112555 0.9267023426558805 0.9268673676239751 0.9270733047321034 0.9273019856752454 0.9275727623267949 0.9278658767385595 0.9281950911407566 0.9285483079420151 0.9289306297293696 0.9293417292682604 0.9297729795025296 0.9302257935544194 0.9306864847245677 0.9311379764920049 0.9316027125141506 0.9320784866268084 0.9325607628441615 0.9330496553587679 0.933543878541554 0.9340392369418098 0.9344996252871802 0.934960948483659 0.9354164916155816 0.9358708399456146 0.9363247689147489 0.9367592241422873 0.9371555814258359 0.9375516567412905 0.9379318562428269 0.938311076262885 0.9386693333121559 0.9389900140795662 0.9392942454322621 0.9395923644155915 0.9398783082530859 0.9401265243464407 0.940353460275493 0.9405621537982018 0.9407587828506214 0.9409366255468772 0.9410731701791415 0.9411962852176006 0.9413051393104297 0.9414001812837585 0.9414521101416382 0.9414874350660081 0.9415142654166566 0.9415179107311835 0.9414902007249588 0.9414495552910798 0.9414042245003249 0.9413152986011084 0.9412218180194278 0.9411083333588135 0.9409890554002733 0.9408330751022365 0.9406737236004923 0.9404993422081267 0.94030295241546 0.9400922758899763 0.9398816044762517 0.9396452101958808 0.9393956452474002 0.9391460120062045 0.9388816230244659 0.9385985710310436 0.9383171689313947 0.9380242698074779 0.9377205269176558 0.9374024736965918 0.9370899537551447 0.9367589608802587 0.936432519034847
 7.23 0.9375404289641276 0.9375979810518762 0.9376869790805662 0.9377872438442421 0.9379129663134012 0.9380588076349945 0.9382300991324237 0.9384288023055423 0.9386679788306529 0.9389313505605072 0.9392264995243036 0.9395620179276858 0.9399190281527414 0.9403087727579995 0.9407182144784283 0.9411538662254324 0.941605011086851 0.9420668823269527 0.9425171933864338 0.942985707882414 0.9434592096084315 0.9439427325344389 0.9444339008067986 0.9449267487482755 0.945420000858034 0.9458782118116273 0.9463343864609941 0.9467872398344486 0.9472396471366729 0.9476887037487078 0.9481225552279422 0.9485131673081051 0.9488991758992504 0.9492802470877484 0.94964932713627 0.950007382483774 0.9503162597454931 0.9506205157129151 0.9509075373537677 0.9511849518120004 0.9514313864077646 0.9516447686373923 0.9518501361733755 0.9520381468643417 0.9522097987350291 0.9523385399862621 0.9524537989949213 0.9525509743139162 0.9526338946721522 0.9526769589744997 0.9527089963017588 0.9527315759106223 0.9527235872336395 0.9526871098791729 0.9526388036313589 0.9525813984500615 0.9524898444708254 0.9523867320048292 0.9522661215388306 0.952130323735116 0.9519659994314424 0.9518031996409788 0.9516228455522437 0.9514091685290433 0.9512005001104016 0.9509799520104916 0.9507311061185608 0.9504823244988581 0.9502185893905497 0.94994291320764 0.9496614585388838 0.9493695381476972 0.9490678649720636 0.9487535421244373 0.9484367328916434 0.9481134807347718 0.9477800292890706 0.9474358223638317
 7.249999999999999 0.9491229348712247 0.9491789156173709 0.9492657619095097 0.9493673445329593 0.9494884244475537 0.9496372827876396 0.9498075008620763 0.9500085101542362 0.9502421823220017 0.9505101891977652 0.9508083327884267 0.9511411752753931 0.9514999590145765 0.9518871365363912 0.9523013805457523 0.9527347139220721 0.953189779719259 0.9536512411657123 0.9541062516643213 0.9545670647924582 0.9550432143019771 0.9555250541192075 0.9560087683449499 0.9564991712544701 0.9569900272974947 0.957445311098202 0.9578966174552161 0.958346221341601 0.9587983979048496 0.9592338824668767 0.959667320524008 0.9600542377469719 0.9604317499808845 0.9608022932452422 0.9611697337339056 0.9615179278150865 0.9618173620313344 0.9621103530995185 0.9623939179108127 0.9626569335306772 0.9628927371988392 0.9630996863292716 0.9632989185101739 0.963474281503947 0.9636320032471692 0.9637509518505725 0.9638590355990113 0.9639508029514381 0.9640196025408696 0.9640530931743565 0.9640806438329486 0.9640859636716588 0.9640671620194268 0.9640206483790785 0.9639692124272843 0.9639012940145157 0.963796953164999 0.9636805300766682 0.9635518151211129 0.9634073388435258 0.9632389019626488 0.9630556253707137 0.962873280133381 0.9626511474896782 0.962428338851933 0.9621959958057038 0.9619420401097083 0.9616760936957489 0.9614128986686326 0.9611262573060917 0.9608319920586983 0.9605313455497759 0.9602217505753075 0.9598989801038407 0.9595727872763884 0.9592408654063262 0.9588939279792865 0.9585501786530459
 7.269999999999999 0.9608483098016365 0.9609031092245579 0.960990143803933 0.9610932143164745 0.9612186117114971 0.9613578771109177 0.9615329718092516 0.9617330072736154 0.9619706251437243 0.9622402972318898 0.9625383855230194 0.9628716221746152 0.9632322695167719 0.9636209900521744 0.9640319264560961 0.9644663715763959 0.9649278784335156 0.9653894802204777 0.9658409903028797 0.9663021022188933 0.9667767296792584 0.9672569065672791 0.9677427069388183 0.9682266450222934 0.9687160852186696 0.9691680521014541 0.969610010416688 0.9700561450829404 0.9704979511912988 0.9709325040053622 0.9713516689612289 0.9717375016674894 0.9721033479052128 0.9724713836279362 0.9728237649616529 0.9731623582047961 0.9734558998282281 0.9737422164752216 0.974012614961445 0.9742639622749436 0.9744952855761218 0.9746880521977224 0.9748724796448063 0.9750439455947284 0.9751953578971144 0.9752989045738369 0.9753922738189855 0.9754760139988419 0.975537973651847 0.975558361488571 0.975568256391679 0.9755700674158969 0.9755359837879738 0.9754792449066423 0.9754160603425792 0.9753348798383608 0.9752221233084188 0.9750941308389935 0.9749595226880814 0.9747961392853859 0.9746189012322624 0.9744329093016602 0.9742269444380631 0.9740012977574288 0.9737635205471218 0.9735236242658458 0.9732608505435747 0.9729879311814769 0.9727077481518387 0.9724077435979843 0.9721033698341937 0.9717941393456135 0.9714751747881698 0.9711413689884709 0.9708060049437124 0.9704695358215754 0.9701130549601218 0.9697570758676846
 7.29 0.9726563315359364 0.97270844965371 0.9727955525437195 0.9729026209741896 0.9730222158840605 0.9731698683829875 0.9733420697513391 0.9735448414401984 0.9737800950713607 0.9740496424373311 0.9743582055013253 0.9746877963972671 0.9750542574297865 0.9754450010742175 0.9758587799765972 0.9762938369536613 0.9767559349928434 0.9772101272522704 0.9776654470607602 0.978133097917818 0.9786023034936311 0.9790776676290653 0.9795595043356611 0.9800430977956265 0.9805318423618328 0.9809759325578065 0.9814203330777242 0.9818572587864052 0.9822936647193021 0.9827202260824943 0.9831401982526755 0.9835117367771473 0.9838777473738058 0.9842308359311309 0.9845777285081743 0.9849088813345448 0.9851954108103964 0.9854680035064101 0.9857265261637798 0.985978415694194 0.986196679179818 0.9863803338732731 0.9865533271976166 0.9867122367463197 0.986847950283243 0.9869439957426134 0.9870303812289944 0.9870988850172631 0.9871475455525753 0.987163441450339 0.9871639914961781 0.9871479746458998 0.9871079400254585 0.9870367369309152 0.9869613848284 0.986868933354067 0.9867450223140524 0.9866064416844265 0.9864546016111451 0.986288082409998 0.9860935745665562 0.9858910087361155 0.9856832657436365 0.9854469365836862 0.9851979524203718 0.9849443445872743 0.9846677345873793 0.9843838040930046 0.9840930949457232 0.9837890491562862 0.9834725189045399 0.9831517565393406 0.9828193445784659 0.982474625708522 0.9821297627848489 0.9817787488314194 0.9814135370407386 0.9810478807737333
 7.309999999999999 0.9844659468196231 0.9845264136500294 0.9846145248736888 0.9847128712504531 0.9848414437090292 0.9849870033469781 0.9851617814307143 0.9853687193955056 0.9856121788454708 0.9858849015535802 0.9861925694616525 0.9865271346803532 0.9868969794891955 0.9872928463365356 0.9877099978395716 0.9881496067843409 0.9886086961257179 0.9890688189874099 0.9895225886619559 0.9899857986107206 0.9904599924638919 0.9909366740204766 0.9914214972482946 0.9919002962839749 0.9923834354329495 0.9928285691694461 0.9932711921364832 0.9937101191458617 0.9941355251781581 0.9945648753827143 0.9949722550776299 0.9953378097497525 0.995701535054665 0.9960503768166764 0.9963921910288094 0.9967118638527859 0.9969919516190133 0.9972524808265713 0.9975136481431928 0.9977534504052501 0.9979601346177343 0.9981356179542369 0.998300387756929 0.99844869153654 0.9985748869723334 0.9986656419120841 0.9987365143720495 0.9987937225369456 0.9988354047599151 0.998842319562498 0.9988253756345999 0.998802381834456 0.998750807188598 0.9986770708918136 0.9985857523071093 0.9984797409656669 0.9983438565668008 0.9981911989779124 0.9980366382344406 0.9978527145398131 0.9976540082653926 0.9974416999504225 0.9972193903019682 0.9969634401948575 0.9967086606716185 0.9964438829424112 0.9961615683849623 0.9958593785444918 0.9955661051336391 0.9952482300323846 0.9949155952879711 0.9945813531148175 0.9942453658944341 0.9938895561753285 0.9935347166729143 0.993168960269412 0.9927944600137475 0.9924159591214474
 7.33 0.9962464715435277 0.996314797104058 0.9964004866840075 0.9965066610349691 0.9966326210755554 0.9967778078913976 0.9969599027351452 0.9971728370264661 0.9974182823520437 0.9977003604655765 0.9980070232877782 0.9983562629063729 0.9987265415760973 0.9991292517186963 0.9995502259229212 0.9999953269445274 1.000458367706273 1.000926841297914 1.001383500976202 1.00184905016488 1.002321492454681 1.00280410160332 1.003284871535491 1.003770426342862 1.004251300284072 1.004696827784719 1.005134443437358 1.005569802001492 1.006000588403567 1.006417737736959 1.006825555261968 1.007192886405809 1.007553026762599 1.007893332093349 1.008231748325947 1.008550121555151 1.008820908042571 1.009080894216656 1.009329506672678 1.009560202172714 1.00976787764563 1.00993638018706 1.01009340705939 1.01023309569173 1.010347523679896 1.010427038786385 1.010496858940347 1.010546412237562 1.010575666940409 1.010569571477836 1.010551034445328 1.010513504604875 1.010458710884936 1.0103638823804 1.01026589835255 1.010155798229022 1.010005321603759 1.009849628236968 1.009677588055072 1.009487941150661 1.009269647782443 1.009052568375182 1.008815313519648 1.008556983972557 1.008283940656507 1.008013614659912 1.007715937236941 1.007411959807441 1.007098343956865 1.006774741436201 1.006430784161885 1.006090574215725 1.005736623844809 1.005366545461423 1.005000181642951 1.004626945131783 1.004242368835215 1.003852885825344
 7.35 1.007992790920786 1.008055075228647 1.008150613187159 1.008261335539767 1.008388693195127 1.008546227227102 1.008726768874763 1.008950189542388 1.009204330799462 1.009489724380675 1.009807122185919 1.010155926280288 1.010541138894079 1.010948972422785 1.011372969427096 1.011828802632897 1.012294904931264 1.012766069378461 1.013229149195938 1.013702197770327 1.014179488653439 1.014662065562256 1.015149872378932 1.015634973150785 1.016120782090292 1.01656291357508 1.017005882147926 1.017444252516743 1.017874789554579 1.018291728299604 1.0186919239551 1.019059191889459 1.019417787636165 1.019759106893784 1.020088705525958 1.020406369561384 1.020679195193808 1.020931998782006 1.021172616849768 1.021405586085885 1.021602733344129 1.021760395643234 1.021910600166877 1.022046044263657 1.022162295447072 1.022234651395497 1.022292899952155 1.022336119125094 1.022361237087158 1.022346822175958 1.022315922893838 1.022270997907844 1.022206496049692 1.022111106315726 1.022000197866882 1.021881820028652 1.021727352291034 1.021554704308494 1.021376035899914 1.02117748704855 1.020953267901974 1.020716718772026 1.020479680134754 1.02020772263036 1.019927307063136 1.0196438344014 1.019334295777431 1.019015442487403 1.018691495991306 1.018357227912876 1.018003630039517 1.017652824322216 1.017289202875464 1.016912407977162 1.016529992068535 1.016145867754034 1.01574678780124 1.01534774514076
 7.37 1.019726629660461 1.01979591273258 1.019887659091565 1.020003669472825 1.02013940477519 1.020301146060917 1.02049596455568 1.020724341648578 1.020981308892128 1.021281778002266 1.021604830858348 1.021963549503142 1.022349676142834 1.022766863147022 1.023207893048714 1.023664948544326 1.024137782493681 1.024617697920005 1.025083298009922 1.025565326113455 1.026043655744017 1.026535310578412 1.027020974456826 1.027517391382824 1.028001965523347 1.0284512912087 1.028891352932554 1.029330515351929 1.029762433287196 1.030188291722064 1.030591925803571 1.030953550842078 1.031309712311253 1.031651435848067 1.031982437252779 1.03229668248892 1.032558297683288 1.032815799125926 1.033049053270111 1.033281566732335 1.033473856292292 1.033632048892853 1.033777031640052 1.033910981803065 1.034018456814182 1.034084524268793 1.034134921925355 1.034175957705369 1.034187799693354 1.034168176136816 1.034134285446217 1.034083416194944 1.034005157119273 1.033902277118333 1.033787575254075 1.033656030751219 1.033494072997227 1.033310671542248 1.033124116099078 1.032914846543113 1.032684892912293 1.032440255407056 1.032190664390279 1.031909610387221 1.031619424085465 1.031327666334855 1.031005478147428 1.030680550697351 1.030345645320845 1.029995353516113 1.029637926943267 1.02927242742424 1.028900896942711 1.028510557644014 1.02811957183505 1.027722151984193 1.027318460721193 1.026905280837078
 7.39 1.031485972137871 1.031556553990902 1.031662258771916 1.031783337208394 1.031927200189477 1.032097738765966 1.032294894150322 1.032536427716669 1.032803671000784 1.033104985700104 1.033440873673722 1.033807506942384 1.034209717688489 1.034625648256089 1.035074341150882 1.035536819040214 1.036023084753075 1.036505411280098 1.036980321773552 1.037469549547341 1.037956498077002 1.038451940999698 1.038945342114214 1.039437005380954 1.039932794921935 1.040383785020778 1.040830010122706 1.041271224834538 1.041702593924675 1.042121442323099 1.04252627512136 1.042895257572572 1.043248635091394 1.04358982325403 1.04391803779821 1.044230414623179 1.044498859789688 1.044748909519973 1.044984200197748 1.045206648368182 1.045394370737885 1.045553604174891 1.045694065708636 1.045814662529942 1.045921021990987 1.045979721605292 1.04602897904769 1.046057912154304 1.046072558922515 1.046042727510939 1.045997966239394 1.045948373588866 1.045860988201482 1.045747488880465 1.045624564590108 1.045488484455724 1.045314477763615 1.04513006396102 1.044930922656079 1.044712453617777 1.044472286775901 1.044219562220987 1.043960690204262 1.043667221137593 1.043368225593426 1.043063354304724 1.042738948164901 1.042400578227759 1.042055085707416 1.041693351978234 1.041327008574743 1.040947937191562 1.040561249683318 1.040165018064561 1.039763894509675 1.039355141352788 1.038931841087675 1.038513866367659
 7.41 1.043318612561711 1.04340175321204 1.043505586436293 1.043634762954129 1.043790273645127 1.043972859548792 1.044178921864549 1.044427341951742 1.04469962132964 1.045013411677426 1.045357384834204 1.045733872798992 1.046140187730723 1.046571961948246 1.047022257930317 1.047497028315601 1.047989545902672 1.048482563650005 1.048958544675977 1.04945623225886 1.049944739836822 1.050443641007918 1.05094189953009 1.051439659321159 1.051933994458821 1.052386349180644 1.052835197884054 1.053280275126338 1.053710835624631 1.054135944255908 1.054540816056979 1.054904326224477 1.055256340114847 1.055593893244341 1.055925601289003 1.056234180084653 1.056496635626883 1.056743994071036 1.056979261732195 1.057195485085164 1.057377840764455 1.057533935564266 1.057671436438468 1.057792920500577 1.05788947502374 1.057947057440709 1.057985045343815 1.058008816484948 1.058015068775525 1.057978270286465 1.057930059248159 1.057864984050437 1.057774533242537 1.057655765533067 1.057524149789973 1.057376665040498 1.05719749047114 1.057003025427614 1.056796559414805 1.05656974209672 1.056318693296444 1.056056082996087 1.055788831336726 1.055480148618359 1.05517539529984 1.054859661998819 1.054521029491681 1.054171378713482 1.053818760757874 1.053448426877038 1.053064698481611 1.052675537140604 1.052279874581327 1.0518727426893 1.05145368350817 1.051040319239618 1.050604142243268 1.050165935036589
 7.43 1.05526308513803 1.055349574601778 1.055465076290138 1.05560068091505 1.055760319346662 1.055946922613331 1.05616656190162 1.056421468556298 1.056706434080339 1.057030360134922 1.057381608539427 1.057769221271436 1.058185130466734 1.058620888419299 1.059082517581309 1.059561400563134 1.060058070133337 1.060551999218668 1.061040850904065 1.061535598432646 1.06203586520571 1.06253570478273 1.063038500881352 1.063539417377383 1.064033928304797 1.064488337855718 1.064939020380423 1.065377030387328 1.065807072542989 1.066234791672086 1.066644682757419 1.067006180939901 1.067354121518542 1.067689559950446 1.068016091850794 1.068322372992837 1.068582879307879 1.068825546885264 1.069050731972365 1.069262330974567 1.069444190455245 1.069589167135757 1.069727597895415 1.069838369771471 1.069927269959095 1.069979315811354 1.070009874839184 1.070030984711369 1.070024153254516 1.06998568845302 1.069928448449045 1.069853511542483 1.06975664619093 1.069627001009647 1.069483704771525 1.069330956407045 1.069142055004245 1.068933749808672 1.06872101022334 1.068481415808686 1.06822112628252 1.067947281519977 1.067668401553463 1.067358906572603 1.067035946924179 1.066708693112075 1.066358155797214 1.065996375797493 1.065628254087712 1.065251761799509 1.064853370221286 1.064459840798127 1.064048395131729 1.063624694980308 1.063201402258523 1.062765869037384 1.062322497544159 1.061870700162278
 7.450000000000001 1.067324204231126 1.067413342524156 1.067541832697155 1.067683095454449 1.06785637165688 1.068050752321807 1.068278898623102 1.068537441891152 1.068833063612858 1.069163875431631 1.069526239147396 1.069923726716583 1.070339700252134 1.070785122023497 1.071250664456622 1.071742820133962 1.072239641794472 1.072745422333601 1.073232304803293 1.073734882411984 1.074232418524598 1.07473413666254 1.075240280503696 1.075744843882426 1.076239090789562 1.076692485372396 1.077139771934681 1.07758025493662 1.078009608994863 1.078430018882494 1.078832159529028 1.0791961260204 1.079540463598954 1.079874167663435 1.08019797376898 1.080492897627098 1.080753125105671 1.080993602228925 1.08121239517743 1.081419190288073 1.081592124054052 1.081729233124849 1.08185940430622 1.081964074560172 1.082048731004939 1.082088170914967 1.082115021720884 1.082125361009483 1.082114416523688 1.082063286162532 1.081991777981127 1.081912560190633 1.081807901158226 1.081661829407067 1.08151326361626 1.081352842620823 1.081147265411644 1.080932231135442 1.080701009094721 1.080458268747731 1.080183879708414 1.079900271746361 1.079606324786756 1.079282778910323 1.078954004353274 1.078614341507245 1.078253410919237 1.077881303291554 1.077502979481731 1.077104130502472 1.076698047521575 1.076287741861855 1.075865205001068 1.07542773857183 1.074991954361534 1.07454252431226 1.074082560520687 1.073622515237996
 7.47 1.07949510452143 1.079600871659351 1.079732330337194 1.079881271251771 1.080058065254743 1.080266453352617 1.080498826706744 1.080769766633321 1.081075394603388 1.081412402242829 1.081782791332368 1.082183623807569 1.082617671758836 1.08306680743141 1.083541113225367 1.084028831695613 1.08453449555189 1.085036397658763 1.085532171035624 1.086039998856688 1.086535624450986 1.087037101302367 1.087548713049486 1.088042863485808 1.088538056559597 1.088989606373913 1.089436047186604 1.089878243410302 1.090305739612418 1.090722140515128 1.09111879099537 1.091475436084836 1.091814640969959 1.092150150991903 1.092457511646559 1.092756418584524 1.093007247611095 1.093237294686254 1.093449815924654 1.093652977595603 1.093818656123051 1.093950068085568 1.094065190216331 1.094166559403103 1.094239242688211 1.094269977268528 1.094282870495445 1.094288349874852 1.094264603067111 1.094205907887027 1.094125742303823 1.094036004441105 1.09391751257684 1.09376195514331 1.093600890727088 1.093425558068998 1.093211776064072 1.092987223761519 1.092747770364673 1.092485025230955 1.092204217871827 1.091907717952739 1.091598395293082 1.091260419866134 1.090919881799004 1.090567141372577 1.09019458902145 1.089803685333872 1.089410691051678 1.08900568707022 1.088580064438298 1.088158154358084 1.087723128185048 1.087273907427875 1.086818493748386 1.086357208961448 1.085886435034889 1.085409234089402
 7.489999999999999 1.09176649116045 1.091880667158623 1.092018124361192 1.092181763457555 1.092367405290316 1.092578770855273 1.092823731301422 1.093104807930959 1.093416752199275 1.093762805714958 1.094139100239789 1.094552027688742 1.094978890129983 1.095440089784868 1.095915429027941 1.096409180386931 1.096917636542752 1.097428960329497 1.09792539473444 1.098424482898027 1.098931758113879 1.099429733828781 1.099933633642685 1.1004318513087 1.100927040733092 1.101376945975272 1.101819621247799 1.102253110916365 1.102679239499794 1.103091561670033 1.103483412252142 1.103834036224292 1.104167878717745 1.104494075016855 1.10479876055905 1.105087120934826 1.10533054188773 1.105551799314349 1.1057596692643 1.105950877940208 1.106108081697696 1.106235377045365 1.106339000644779 1.106426429310443 1.106491080009786 1.106512539863137 1.106516006143706 1.106507116277557 1.106476917843584 1.106402878573486 1.106317686351736 1.106207939215554 1.106079825354878 1.105919773112325 1.105738290983163 1.105553847615272 1.105329241809107 1.105088102517659 1.104833578846411 1.104561360053298 1.104268145548658 1.103952984895188 1.10363664780789 1.103281944154022 1.102928553953042 1.102556987376554 1.102175114748245 1.101774546543825 1.101364803390963 1.100943096069219 1.100507195509976 1.100060892796365 1.099617209163193 1.099154685996861 1.098683704835283 1.098208637367804 1.097720995435112 1.097230001029142
 7.510000000000001 1.104115179922823 1.104229224796364 1.104373800543224 1.104548257845489 1.10474532753682 1.104967410602451 1.105220088179189 1.105507831555413 1.105821762171073 1.106179721617689 1.106564901638351 1.106978604127715 1.107419551132006 1.10788074484901 1.108365517628079 1.108860171970124 1.109366680527615 1.109881146104577 1.110375671656589 1.110879600290781 1.111381575265826 1.111886089991946 1.112384228030895 1.112882953095966 1.113374319051981 1.113820459915286 1.114261519853745 1.114685813186735 1.11511305438514 1.11552111807134 1.115906039019209 1.116244492154102 1.116573992552847 1.116892365443735 1.117192436206513 1.117473370372367 1.117706343623916 1.117917271795194 1.118122400871642 1.118303066990085 1.118452556438728 1.118561025657129 1.118655231236188 1.118732779918125 1.118787428596463 1.118798354316004 1.11879185427281 1.118777325814178 1.118726636438617 1.118641323795817 1.11854081568663 1.118428360063031 1.118278505028098 1.11810396883597 1.117916719891822 1.117720406751822 1.1174782081231 1.117224212863705 1.116958509982566 1.116669678639449 1.116362438144912 1.116033737960256 1.115703257697479 1.115336547119226 1.11496986613873 1.114589234819759 1.114182163376562 1.113764862173799 1.113350521726487 1.112910732699927 1.11245973590964 1.112002692321295 1.111535333050632 1.111061459363386 1.110572242675209 1.110082704551584 1.109578606707741 1.109065561008565
 7.529999999999999 1.116500227355546 1.11662862111933 1.116787345429737 1.116964340961633 1.11716557853986 1.117396759139226 1.117659913884507 1.11795674405045 1.118283401061768 1.11863754649314 1.119035032069211 1.119453409664588 1.119897651303844 1.12036647916151 1.120850335562076 1.12135284297999 1.121864874039656 1.122379441515427 1.122873298331608 1.123373117562451 1.123882682432148 1.124378866314835 1.124878462734579 1.125375185365381 1.125858818031168 1.126302694705788 1.126739949513005 1.127165226726491 1.127577750769824 1.127979596216476 1.128355287789807 1.128692100363059 1.129015158959341 1.129324828751628 1.129619355062744 1.129888623365354 1.130112499281952 1.130318888584846 1.130506667196148 1.130679691187759 1.130819756781353 1.130920520348359 1.131004888409948 1.13107080763701 1.131115044850138 1.131114317019609 1.131098171265356 1.13106278485695 1.131007205213576 1.130911289904005 1.130798476646567 1.130666653309123 1.130513097909038 1.130325728613144 1.130122363737711 1.129903811748412 1.129657761260282 1.129381971037685 1.129107449994271 1.128804767192936 1.128480561845774 1.128138143314034 1.127788321108071 1.127413614887297 1.127032224460123 1.12663394978391 1.126210630964911 1.125783758258207 1.125347632067649 1.12489526294579 1.124425641593821 1.123955538861495 1.123474095747062 1.122978793397186 1.122478283106869 1.121974076319369 1.121448954626115 1.120925259766618
 7.549999999999999 1.128916230924444 1.129050843593112 1.129214366486015 1.129401610270899 1.129614405763899 1.129850893929534 1.130120095880713 1.130420432878726 1.130759836333252 1.13112544780235 1.131524358992464 1.131947401758418 1.132400828103416 1.132869590179041 1.133358780285252 1.133861380870381 1.134371784531136 1.13488315401259 1.135382902208186 1.135886142159731 1.136385557057394 1.136884580239697 1.137383215193519 1.137872685554088 1.138361535104975 1.138799287778091 1.139225767653679 1.139648728960314 1.140056536074889 1.140448763522611 1.140825105976996 1.141157848259857 1.141468805341298 1.141766642339702 1.142052974521725 1.14231808730228 1.142530316244529 1.142730147059869 1.142909175607922 1.143069487896515 1.143199580081672 1.143291088467591 1.143368749506632 1.143420779799299 1.143454116094218 1.143440315288117 1.143412614425809 1.143367380700165 1.14329259145209 1.143184914170501 1.143056546492298 1.142920466202336 1.142747071233396 1.142548109666156 1.142330149729154 1.142101179798756 1.141838538399121 1.141555174202163 1.141261966027509 1.140946412842459 1.140608003761945 1.140251778048481 1.139888045112118 1.139496544510395 1.139095425948286 1.138682259278147 1.138245674499656 1.13780461175976 1.137350101352609 1.136878583719493 1.136401239448779 1.135909959275835 1.135410764082966 1.134903204899332 1.134387862900877 1.133862939410242 1.133327605896688 1.132786843976001
 7.57 1.141334819157935 1.141470400745896 1.141642542239947 1.141836404300805 1.142054687736014 1.142301993499942 1.142579912693781 1.142889406565547 1.143227906510079 1.143604854069038 1.144008370930905 1.144439648930978 1.144892530051379 1.145362526421042 1.145852230315716 1.146363054157963 1.146877860517158 1.147394292109481 1.147890741797919 1.14839211259226 1.148890427649094 1.149383140271805 1.149881373910569 1.150371302162351 1.150848918770897 1.151286597626733 1.151708292767158 1.152124768376235 1.152525438784791 1.152916248470403 1.153283892057398 1.153607634316839 1.153912820166517 1.154207054670946 1.15448104304135 1.154738070635651 1.154942232958461 1.155133585661067 1.155300944541419 1.155453125544118 1.155572444760399 1.155649298428113 1.155712582931717 1.155759944802252 1.155778070717322 1.15575875750108 1.155717252124202 1.155657031703867 1.155574723503732 1.155450294933912 1.155313843550944 1.15515823705777 1.154976893303702 1.154763520284393 1.154529966141804 1.154289609164172 1.154012847785972 1.153717310587882 1.153406846296744 1.15307787378552 1.152722672073256 1.15235615032503 1.151978557851907 1.151572724110894 1.151152818704887 1.150727701382613 1.150277932038582 1.149816660713026 1.149347577591835 1.1488612630065 1.148367777434044 1.147861891496956 1.147348795963117 1.14681970174573 1.146284399903242 1.145749401639265 1.145192658302492 1.144635391386615
 7.589999999999999 1.15372984178814 1.153869882309576 1.154043632423132 1.154248222782589 1.154467494187011 1.15472292758075 1.155007894053435 1.15532484483998 1.155676761320581 1.156050675020714 1.156460607611132 1.156900420907869 1.157357656872236 1.157835167610816 1.158328305375467 1.158837092563321 1.159350411716775 1.159863615523496 1.160362556816414 1.160860088573722 1.16136284391887 1.161856706120563 1.162348318592757 1.162830714894655 1.163307898730703 1.163737813950584 1.164159714549212 1.16456639466673 1.164965878588499 1.165348050745093 1.165712715712293 1.166020798211077 1.166328943107615 1.166611865413254 1.166879730284515 1.167123213023076 1.167322699075768 1.167501584034555 1.167661083636527 1.167801253763886 1.167913600443929 1.167980569849033 1.168039908296639 1.168072142249237 1.168084948314344 1.168042743244486 1.167994593937176 1.167926377434895 1.167826520925067 1.167693971740032 1.167546547357026 1.167378145398149 1.167184743630338 1.166954489965338 1.166714302459668 1.166456889314589 1.166161898876072 1.165855079634756 1.165534120225912 1.165191159429404 1.164818056169647 1.164440199515561 1.164047628680525 1.16362776302233 1.163188472043131 1.16274883538939 1.162287232851824 1.161808854365348 1.161327190009014 1.160826960005951 1.1603075147233 1.159788644672146 1.15926484050745 1.158716143027976 1.158167693176214 1.157613972038305 1.157045520843956 1.156472270966362
 7.61 1.166072689889411 1.166218389358281 1.166403478109411 1.166610976789735 1.166840966189953 1.167102797244524 1.167388721031671 1.167714508773378 1.168068631835386 1.168449721727199 1.168864960102078 1.16930551875704 1.169767449632857 1.170244764814058 1.170745356528922 1.171257597149479 1.171772669191506 1.172290955314529 1.172785738321815 1.173284321160373 1.173783566920947 1.174274258838019 1.174761040289798 1.17524654479822 1.175714666028945 1.176141947791346 1.176558834038511 1.176961728867233 1.177352626518003 1.177729081375008 1.178086337966119 1.178397260962886 1.178687735180528 1.178963265577926 1.179227507257611 1.179463615465756 1.179651395592163 1.179823503170253 1.179978483877052 1.180109393533178 1.180207008102828 1.180267103693758 1.180317006557276 1.180338083088216 1.180338049824921 1.180289813449232 1.180228100786455 1.180145318805351 1.180043064618104 1.179897005480304 1.179733068790918 1.179557892092262 1.179346913069979 1.179105389553 1.178854099513522 1.17858820106697 1.178280482471964 1.177956442130283 1.177622638586827 1.177263320529578 1.176881336789557 1.176487146340785 1.176079758300232 1.175642361927771 1.175194456626135 1.174739481940854 1.174264847560211 1.173769733315183 1.173272249179379 1.172757725268983 1.17222823184269 1.171694299301639 1.171151318189347 1.170584849191631 1.170024483136543 1.169455310994288 1.168863703877142 1.168278693039375
 7.63 1.178341986014306 1.178497004444352 1.178689131850841 1.178895598873954 1.17913279629613 1.179395785042072 1.17969594617874 1.180026730915356 1.1803809106034 1.18077003673661 1.181194740950982 1.181639105024763 1.182104110878462 1.182585550574833 1.183083896318886 1.183595430457879 1.184115585481316 1.184629734020948 1.185130588850767 1.185633402887004 1.186121859188127 1.186614190954838 1.187098531530069 1.187581244398973 1.18804761318893 1.188475741669532 1.188880943752584 1.189284253492095 1.189669565084276 1.190045672867527 1.190388471322438 1.190691845071773 1.190983528880469 1.191252027655622 1.191505426446482 1.191736960444437 1.191915954983008 1.192084765537835 1.192228677726664 1.192352027309333 1.192435900187762 1.192493622405934 1.19252720014988 1.192539999747664 1.192530427669361 1.192478730527044 1.192406855074759 1.192315668208505 1.192198316966212 1.192042078527719 1.191871450214745 1.191680379490866 1.191460043961487 1.19120781137381 1.190940239616809 1.19066031672119 1.190345700859366 1.190008640345413 1.189657353635039 1.189289609325543 1.188892166155773 1.188489133006084 1.188066078898297 1.187618902995646 1.187154684602734 1.18668229316548 1.186193978271069 1.185689139647892 1.185176437165491 1.184644390834501 1.184103810806585 1.18355470737437 1.182992570971377 1.182421702171955 1.181836251691207 1.181252570384911 1.180651809249446 1.180046549421708
 7.65 1.190521824327098 1.190682231731845 1.190873527811203 1.191089773198681 1.191328118668572 1.191603725135943 1.191902563656642 1.192237535427297 1.192601021785308 1.192998074208854 1.19342290431689 1.193869803869142 1.194343754766111 1.194829659049069 1.195333198900055 1.195846796641877 1.19636650473811 1.196880935793091 1.197378772551917 1.197880967900445 1.198376594865284 1.198860576613798 1.199347386454097 1.199823067835037 1.20028764434621 1.200708359717948 1.20111975782131 1.201513792668079 1.201894678410759 1.202263609342565 1.202608489897415 1.202907604649928 1.203190468315409 1.203454775749847 1.2037029819499 1.203932422052888 1.204102041336784 1.204255585220197 1.204393889262364 1.204514549163139 1.204595090762972 1.204640330042901 1.204666843124535 1.204671766270034 1.204652635882095 1.20459001850393 1.204508510819252 1.204409529652247 1.204286611967557 1.204119804870254 1.203933125605817 1.203731571560105 1.203504320259331 1.203244129370031 1.202963806699037 1.202674250193443 1.202346937940571 1.20200193816794 1.201638809243226 1.201254379674221 1.200849528108802 1.20043077333488 1.199996944280361 1.199535380013095 1.199061529740838 1.198580152811189 1.19807308871155 1.197556017069063 1.197025367650556 1.196486100362487 1.195931715250879 1.195365942501255 1.194793252438578 1.194202575527172 1.193604462370661 1.193006213711885 1.192393060432831 1.191771203554545
 7.67 1.20259867073483 1.202760287127594 1.202955451897055 1.203177305670141 1.2034228292131 1.203696943431492 1.204003749370196 1.204344888213406 1.204714761284631 1.20511671004669 1.205546996101718 1.206000591191161 1.206476277195773 1.206965856135619 1.207469880170069 1.2079890115978 1.208510772856791 1.209029406524322 1.209528495316971 1.210024632090614 1.210518299840417 1.211009651700837 1.211492630945616 1.21196478098778 1.212430805379632 1.212849597812746 1.213258652117966 1.2136465322654 1.214027842364411 1.214391636663613 1.214730729550864 1.215025135553257 1.215303359337114 1.215567495707977 1.215810069610599 1.216029486128932 1.21619550048612 1.216347428044485 1.216478914305515 1.216588294909854 1.216665165637285 1.216702312406718 1.216722321276173 1.216720648442765 1.216694490242684 1.216622503151181 1.216532523782544 1.21643233889008 1.216291935366094 1.216118080241863 1.215928470687614 1.215718224012499 1.215474287664567 1.215209969230733 1.214919496436757 1.214623027147202 1.214276099365408 1.213925651233457 1.213555921032134 1.213160227180893 1.212739268237814 1.212313222899564 1.211869780001353 1.211391738516889 1.210909917558332 1.210414356376241 1.209897554359526 1.209365241035396 1.208822266069297 1.208272179264861 1.207699350563839 1.207123360046046 1.206538277929286 1.205937074569293 1.205325110459652 1.204711196231734 1.204084302654613 1.203445110634992
 7.69 1.214564653016004 1.214726668409894 1.214932921886425 1.215153454066031 1.215400135707016 1.215683267705561 1.215995621095715 1.216342517049401 1.216718706876413 1.217130022024413 1.217564454078933 1.218015074763373 1.218497505938999 1.218996939604944 1.219503957898201 1.220020593093627 1.220548617603939 1.22106469397971 1.22156880490937 1.222063923219199 1.222559531873328 1.223051183973734 1.223537512760239 1.224006421610499 1.224468274040009 1.224890713702093 1.2252876943879 1.225681820026399 1.226057304684373 1.226418562566413 1.22675331801491 1.227047535510052 1.22732484966981 1.227578815249933 1.227817507143939 1.228032600383105 1.228194580136456 1.228347251710754 1.228470230550489 1.22857314223786 1.22864630249277 1.228680177172804 1.228688502273218 1.228685743926922 1.228653358404463 1.228573642114008 1.228476651601322 1.22836420354975 1.228221584780196 1.228043472251098 1.227838213058405 1.227620744435554 1.227377493753443 1.2270997885204 1.226800206382157 1.226487525121818 1.226138402659828 1.225776987053937 1.225398806499165 1.224995759327769 1.224565014009196 1.224122089150051 1.223675013494048 1.223185665921969 1.222689325451617 1.222187731237765 1.221655182572108 1.221109268883213 1.220561109736458 1.219994484833976 1.219412564014601 1.2188203272538 1.218218974663611 1.217605306492577 1.216985773125672 1.216353745084236 1.215714873025893 1.215061297744479
 7.71 1.226434200946924 1.226601185354844 1.22680187755515 1.227025898161862 1.227286147925449 1.227572917732826 1.227888458607356 1.228240081708849 1.228625668333562 1.229038489914195 1.229476598019892 1.229938984356241 1.230417820765271 1.230921099225451 1.231434871851689 1.231952770895329 1.232484268744153 1.233002997922371 1.233503891090627 1.234003041045991 1.234502540721959 1.234992153188448 1.235474051651793 1.235942349454744 1.236406220076462 1.236825127132512 1.237227574374861 1.237616235691873 1.2379876451083 1.238353516785279 1.238684875020323 1.238972384247317 1.239251049036507 1.239496184094493 1.239737194264221 1.239946284524971 1.24010497999235 1.240248595918279 1.240367637690982 1.240474700834972 1.240539531011041 1.240567824016244 1.240576045783884 1.240563112383496 1.24052371002083 1.240440675037837 1.240340483912642 1.240215493259533 1.240071489828933 1.239878450507384 1.239673722317517 1.239451342418032 1.23919557810367 1.238908646805186 1.23860200608932 1.238289403658769 1.237924877352151 1.237558685143975 1.237165885144603 1.23675578560022 1.236314864892786 1.235867331540004 1.235404344195276 1.234907841647655 1.234403072821805 1.233887066777952 1.233345862711831 1.232787949954638 1.232230257972972 1.231655036368784 1.231052854879312 1.230456013377026 1.229844021869561 1.229215290499651 1.228581579545063 1.227939619418522 1.227286440667644 1.22662537397485
 7.730000000000001 1.238212236425764 1.23838458986042 1.238588750800947 1.238822329855034 1.239079407765414 1.239371595409859 1.239698493801183 1.240055934087238 1.240437937550919 1.240855475610155 1.241301509817915 1.241766941862203 1.24225672356606 1.242762326887559 1.243274463919805 1.243799776890934 1.244327978164111 1.244853190237526 1.245358515744394 1.245854147452953 1.246352918266454 1.246845481223171 1.247326189496384 1.247800236394385 1.248257235360468 1.248679199972928 1.249079273945055 1.24946774112513 1.249838335496415 1.250197031177154 1.250531332420561 1.250817223614813 1.251088199283047 1.251339444083347 1.251571302808738 1.251776970387174 1.251933871881531 1.252071622489595 1.252192237544051 1.252290912512468 1.25235155299729 1.252374224735822 1.252383303600209 1.252364875597429 1.252319396869272 1.252230983692322 1.252122242477939 1.251995129772241 1.251839482256083 1.25164833674503 1.251430740189343 1.251204139673946 1.250941212418407 1.250647275776906 1.250334777238209 1.250011114425638 1.249646425097041 1.249266737144757 1.248866218595583 1.248446887610736 1.248000772485818 1.247539371650775 1.247068053669857 1.246563007241574 1.246044961198649 1.245518484507975 1.244971676270563 1.244407655721494 1.243834982229859 1.243244805298714 1.242642704565012 1.24203296979955 1.241406360906903 1.24076489792536 1.240115411026857 1.239467310516907 1.238796846834526 1.23812536055216
 7.75 1.249925113594387 1.250099896068289 1.250311205765228 1.250546103286647 1.25081152936764 1.251107574876954 1.251436730816989 1.251796398323794 1.252190078667071 1.252613543250172 1.253060523610096 1.253534571417491 1.254024738476652 1.254527396725518 1.255045758235673 1.255570665212341 1.25610273999439 1.256630155054322 1.257132692998276 1.257641186566025 1.258136738630972 1.258622712200146 1.259108540414203 1.259581796547415 1.260039194007675 1.260454156336485 1.260857357208954 1.261240920433794 1.261615589953315 1.261974419843415 1.262301204313577 1.262586087706864 1.262857334499903 1.263102519302888 1.263328826859565 1.263533812047221 1.263691489876679 1.263829515492287 1.263939394171901 1.264032091326881 1.264092062502074 1.264110463375796 1.264111169759828 1.264087877599391 1.264041142973135 1.263947942093121 1.2638338213048 1.263706567086997 1.263538696051888 1.263337664944981 1.263123230645091 1.262886570164317 1.262615060648016 1.262318529374779 1.2620013337564 1.261669261337847 1.261293659797234 1.260903856945786 1.260497520727804 1.260071519220635 1.25961459063463 1.259152233313105 1.258662775732303 1.258154126501352 1.257626944362217 1.257093608189656 1.256532126991173 1.255956589906965 1.255373126209872 1.25477565530532 1.254164176731268 1.253535190158143 1.252903615388784 1.252253802358374 1.25159366113438 1.250932491916474 1.25025520503647 1.249566030958249
 7.77 1.261598688957982 1.261766710483447 1.261981988952743 1.262228824961143 1.262496399236202 1.262795302637758 1.263126886157929 1.263488450921115 1.263894468183994 1.264317239335524 1.264769415896943 1.265242919521762 1.265743341995773 1.266247625237039 1.266764371295897 1.267293972354956 1.267829400729094 1.268352678865457 1.268859229343455 1.269362964874762 1.269863188303312 1.270347682605296 1.270833580889156 1.271301556395587 1.271763412497531 1.272178942700168 1.272575320640918 1.272962360089432 1.273335774947589 1.273686859249487 1.274012447161441 1.27429760298197 1.274558431141796 1.274807776203833 1.275030812863178 1.275233485947104 1.275385170415047 1.275517601358599 1.275629704001496 1.275716903699604 1.27577018594091 1.275786106345505 1.275783080665572 1.275756314785371 1.27569985472122 1.275600976621484 1.275480966766548 1.275345431568807 1.275178157572642 1.274972501454396 1.274751810022358 1.274509180216733 1.27422806910962 1.273917903904988 1.273598801938644 1.273262550678209 1.272880817723082 1.272480250804414 1.272066657785071 1.2716298566596 1.271166195554192 1.270692632726646 1.270199516566326 1.269677425594119 1.269145108462398 1.268597993954965 1.268028460987014 1.267447378605077 1.26685437598697 1.266241992441744 1.265614577409627 1.264983720461964 1.264336281301161 1.263676439760617 1.263009915804661 1.262332439528486 1.261641101158073 1.260938971050125
 7.790000000000001 1.27323286150255 1.273411422091705 1.273626729349056 1.273874023863784 1.274151296356004 1.274447927676755 1.274783918808007 1.275162370862656 1.275559145084527 1.275985112848369 1.276443995659855 1.276924005155584 1.277417873103077 1.277928851400778 1.278452162078048 1.278982677295168 1.279514369343336 1.280039400644665 1.280546693752178 1.281043331349809 1.281542466252399 1.282032871405694 1.28251434988634 1.282985644901879 1.283441889790749 1.283856468022275 1.284252993196669 1.28463315904502 1.285001079429293 1.285349938342321 1.2856787699078 1.28595475838028 1.286212788145161 1.286453523718682 1.286679059747915 1.286872901010754 1.28702435241591 1.287150179002892 1.287256405942005 1.287342768534335 1.287390412211735 1.287406262536812 1.287393275202917 1.287362296034125 1.287300280985222 1.287197126141687 1.287072917719675 1.286935192066 1.286759335658112 1.286548275104075 1.286314497142552 1.286065258642773 1.285776986604518 1.285468498158085 1.285137070564268 1.284789591214326 1.284401477629952 1.283993887463245 1.283575778496676 1.283132348643051 1.282658295945478 1.282172118577329 1.281674684842199 1.281142693173867 1.280597642136251 1.280041910423364 1.279467896859268 1.278871200398024 1.278272400123641 1.277651055250026 1.277011705120924 1.276371859209864 1.2757121971201 1.275037998584546 1.274357323465714 1.273669941755647 1.272966153575848 1.272259719177211
 7.81 1.28485146281028 1.285035072475069 1.285256148535932 1.285501861576041 1.28578630230816 1.286092221574646 1.28643177034745 1.286804289728111 1.287213250947762 1.287642345367123 1.288102264476507 1.288581069895811 1.289078803374522 1.289587176791712 1.290110492156035 1.29064103160573 1.291175557408615 1.291697921962089 1.292202427793126 1.292701717558273 1.293193054043651 1.293686470164948 1.294161028967416 1.294625313625872 1.295085207444689 1.295493633857794 1.295882346428662 1.296262768850317 1.296631034945316 1.296972008665755 1.297292984093252 1.297569305438952 1.297826957043508 1.298063273377082 1.298283659039331 1.298474578759404 1.298617237395927 1.298739979936996 1.298841781500166 1.298919837332437 1.298962642810248 1.298971583439454 1.298951094855324 1.298920002822515 1.298851183235065 1.298738582116372 1.298609195619179 1.298458990025553 1.298278141746866 1.298064037323778 1.297818593426209 1.297564676853323 1.297273654533499 1.296955883524306 1.29661708101248 1.296257094313892 1.29586373087352 1.295449858265419 1.295020294192687 1.294572436487434 1.294087803110742 1.293594652152634 1.293084221832029 1.292546870496704 1.291991636623256 1.291427628817048 1.290839235812173 1.290232426471401 1.289618819786128 1.288991904876327 1.288342990990492 1.287686807505581 1.287020853926959 1.286336569888335 1.285648195151702 1.284942369607266 1.284230503273383 1.283512936296483
 7.829999999999999 1.296464497172877 1.296648315925059 1.296871750804657 1.297123592388907 1.297402031383319 1.297714058621676 1.298060695066036 1.298431071806728 1.298842120062354 1.299277161179786 1.299733126634167 1.300219338028909 1.300713517095691 1.301224025694461 1.301747435813431 1.302271509569076 1.302802809206133 1.303321497097601 1.303832515744736 1.304324437777048 1.3048164959523 1.305298793156506 1.305772542403927 1.306238456837066 1.306685009726666 1.307092784471706 1.307480784599396 1.307854203765171 1.308215345752689 1.308553384473821 1.30887229396865 1.30914483840546 1.30938798208073 1.30962883941913 1.309835864973508 1.310025643424884 1.31016327958244 1.31027459838351 1.310375494893569 1.310448004306225 1.310487351943201 1.310485133254327 1.310456373817524 1.310416889338792 1.31034295565219 1.310225068719827 1.310092804631836 1.309934999606364 1.309747429989547 1.309519972255494 1.309276473006261 1.309007318971833 1.308712987010097 1.308379274106819 1.308037307375618 1.307675674057936 1.30726593152301 1.306848277267844 1.306410928917175 1.305948194223439 1.305456491066739 1.304952547454804 1.304436151522955 1.303883721534064 1.30331973587851 1.30274897307414 1.302149591766217 1.301534940727382 1.300913568857593 1.300268535184086 1.299612818861313 1.298946929170887 1.29826644552153 1.297570717449006 1.296867494616064 1.296158466812369 1.295431673954438 1.294697466085567
 7.850000000000001 1.308048821702864 1.308237839554021 1.308460223267344 1.30871303341421 1.308999920692966 1.309316685928932 1.309659480074396 1.310039144208621 1.310446379537836 1.31088159739524 1.311340249241001 1.311826826662252 1.312325191373094 1.312834045214591 1.313350340154771 1.313877038288624 1.314401311838099 1.314922013152103 1.315424754706499 1.315916279104105 1.316402949074688 1.316882727474962 1.317349537288589 1.31781071162617 1.318256823725246 1.31865451695029 1.319035654792704 1.319406020870818 1.319754888929877 1.320094782842045 1.320401926606388 1.320665034348881 1.320911450322387 1.32113845890666 1.321346834608333 1.321526672060908 1.32166165602475 1.321763741387077 1.321857163161945 1.321921816490242 1.321952656639676 1.321942569004758 1.321916769106793 1.321860972593863 1.321786195240814 1.321660472949239 1.321515471747459 1.321350047790511 1.321157477360121 1.320920396864692 1.320665292839277 1.320396781945559 1.320086040971829 1.31975100683296 1.319393516570379 1.319020277352046 1.318611106472417 1.318180611352422 1.31773379953943 1.317261278707215 1.316763506655925 1.316247071312042 1.315726050728348 1.315159213083885 1.314590596683911 1.31400226995986 1.313395941469299 1.312772169895876 1.312132964049276 1.31148414286517 1.310813465405159 1.310137120856723 1.309450028533163 1.308742457873541 1.308027618442619 1.307303659930794 1.306565102154037 1.305823395053816
 7.869999999999999 1.319600336442904 1.319791673404441 1.320019215966253 1.320270174693929 1.320565280278746 1.320875333537666 1.321226395413335 1.321604806974085 1.322012149413931 1.322454634052574 1.322909222335392 1.323393035833449 1.323885726243488 1.324394195387929 1.324907105214873 1.325431427798094 1.325957255337042 1.32647361015684 1.326966794708278 1.327452761567818 1.327941193437585 1.328411603145367 1.328879633644612 1.329327368014425 1.329765149459562 1.330160361310428 1.330540947023073 1.330901350179186 1.331244524486092 1.331573653776743 1.331878902009716 1.332135563269204 1.332377201765011 1.332591881832542 1.3327941279328 1.332967174652371 1.333091306703422 1.333195528923685 1.33327378627645 1.333335793850556 1.333357826860374 1.333341820645798 1.333304610672234 1.333246992530579 1.333159721937214 1.333027524733983 1.332872706888178 1.332701304492523 1.33250509376515 1.332260221049586 1.331996012814731 1.331711925654829 1.331400816289455 1.331050631563486 1.330689178447073 1.330310364035619 1.329889155549749 1.329443740335281 1.328988795863192 1.328506719729592 1.328002399655683 1.32747442348773 1.326937699197019 1.326371724879821 1.325784778757352 1.325194239175726 1.324569374605919 1.323935803643716 1.323294005009667 1.322630757549037 1.321948930231752 1.321261032152347 1.320556262529908 1.319841110708018 1.319113066154692 1.318379948462314 1.317634457347576 1.316871972651408
 7.889999999999999 1.331096584473195 1.331286470556344 1.331515841981183 1.331774649307589 1.332066253219855 1.332381514526691 1.332730514161222 1.33311500318099 1.33352232276795 1.33396335422847 1.334419048993332 1.334895258617729 1.335390414781267 1.335893249287958 1.336411634066225 1.336927911168897 1.337450562773208 1.337959291180794 1.338451978817694 1.338936098234343 1.339409692105575 1.339876263230616 1.340337144533083 1.34078008906098 1.341215199986693 1.341600200606992 1.341972194343016 1.342329894740281 1.342667815468666 1.342993200322411 1.343289183220109 1.343539608204705 1.343769139443482 1.343983571228061 1.344171987974387 1.344342964222725 1.344454854637649 1.344553034008033 1.344629717247042 1.344680109392119 1.344692575604975 1.344671331171578 1.344626551502136 1.344561532131086 1.34446525871708 1.34432747704297 1.344165373015786 1.343985242666726 1.343775782151134 1.343520597748478 1.343249855862336 1.342961853020371 1.342636055874305 1.342284181199903 1.341907835896939 1.341521346989178 1.341090261624341 1.340639757074084 1.340175940733957 1.339682680123383 1.339161842885619 1.33863296678772 1.338087039720506 1.337504369698523 1.336913644860001 1.336306303466815 1.33567569390444 1.335034744681907 1.334374704431756 1.333702121909984 1.333007795995999 1.332309785692563 1.331597500125738 1.330866418544829 1.330128810322323 1.329383544953828 1.328623582058011 1.327851201376527
 7.91 1.342524472016953 1.342718397232778 1.342946417534964 1.343208623477747 1.343498685738526 1.343816455117864 1.344167562539484 1.344548359050272 1.344958935820274 1.345394444142698 1.345854435433909 1.346330611233433 1.34682158320395 1.3473249631313 1.347830482924475 1.348347324615621 1.348862230360037 1.349368972436168 1.349853793245612 1.350331645313108 1.35080066128654 1.351264453936933 1.351713726158447 1.352156990968377 1.352583481507151 1.35296022103832 1.35333105294856 1.353679700747663 1.354013828068536 1.354323758667193 1.354617246422751 1.354861425337421 1.355083379536504 1.355287373268385 1.355473310904523 1.355632856939441 1.355747445990722 1.355829742798997 1.355903122227935 1.355942519264233 1.355948369017605 1.355919496720767 1.35586744772943 1.35579816752228 1.355689481700968 1.355549055990093 1.355375806237185 1.35518633841269 1.354969448609952 1.354712663045191 1.354432568057484 1.354127290108748 1.35380076578371 1.35343410178989 1.353053754957574 1.352656652239787 1.352213230712269 1.351758477573441 1.351286680144381 1.350780085868788 1.350254182312953 1.349711997165721 1.349153148238459 1.348567543465012 1.347957830901674 1.347345008727137 1.346705035242452 1.346050398870988 1.34538476815838 1.344697301772484 1.343991898503327 1.343285927263052 1.342563157085866 1.341815147127983 1.341068186667565 1.34031195510466 1.339537461961141 1.338754226880639
 7.929999999999999 1.35387101854405 1.354066442903446 1.354300012097081 1.354567426673623 1.354852227303663 1.355173224779717 1.355528340016225 1.355909984049552 1.356314598037986 1.356752043261736 1.357210621122935 1.357677193145635 1.358172400975808 1.358667066381345 1.359175141252053 1.359683527599656 1.360196467557791 1.360694953382007 1.361176057449765 1.361645852260432 1.362113290435281 1.362566984717488 1.363010987972129 1.363449643186176 1.363867303468495 1.364241642049842 1.364601052282858 1.364943747642063 1.365267461723856 1.365578128246504 1.365856951050142 1.366099044096763 1.366314721470212 1.36651116737618 1.366691066142197 1.366843022217622 1.366948230173637 1.367027774703234 1.36708790062121 1.367126592864151 1.367125486490427 1.367087656680174 1.367028638735288 1.366942278079404 1.366832840257887 1.366679290937818 1.366504695907972 1.366308171078808 1.366076902482446 1.365816586272651 1.365523368724814 1.365216666235927 1.364873215324566 1.364503202630863 1.364114604916486 1.363706279064612 1.363257922079899 1.362787701088457 1.362305743337824 1.361796496196928 1.361261017156059 1.360709373826834 1.360143143942162 1.359542315356207 1.358926306044347 1.358304644103139 1.357653557750272 1.356983965324523 1.356308235285718 1.355605586214674 1.35489828681316 1.354172435903837 1.35344174243021 1.35268542545657 1.351926464167936 1.351158787869996 1.350367245989044 1.349575988071914
 7.95 1.365147166872814 1.365340440386513 1.36557367848549 1.365836291712912 1.366126860732647 1.366451796329267 1.366797929408045 1.367183980994956 1.367591202236678 1.368018764400584 1.368473978874753 1.368946087167957 1.369431670909669 1.369923961850056 1.370424021859981 1.370932692931001 1.371435917175364 1.371935596826009 1.372403924236562 1.372871621881335 1.373329952355325 1.373782468374208 1.37422455277434 1.374649358512749 1.375061698667138 1.375425686435876 1.375777755137994 1.376116628213185 1.376433579221795 1.376735411844821 1.377010219883901 1.377242177261314 1.377451388019969 1.377642016323398 1.377819146455754 1.377963312821796 1.378060549946885 1.378133832476973 1.378184135178596 1.37821874293886 1.378206090765431 1.378162123786526 1.378095097250897 1.37800568652782 1.37789109710708 1.377723954598958 1.377546204734212 1.377337673364064 1.377102266460179 1.376826080114649 1.376529050539974 1.376216424069038 1.375868367155091 1.375488236371724 1.375092898412846 1.374671700092659 1.374215078345631 1.373740230226467 1.373243902910083 1.372728443691575 1.372181659986184 1.371615349329265 1.371040539376252 1.370433487902623 1.36980621280386 1.369174462095406 1.368509133912634 1.367832596510791 1.367147698264964 1.366439057670023 1.365713993340582 1.364979904010942 1.364237388535041 1.363467575886397 1.362699915158051 1.361919285562512 1.36112065643169 1.360313387216837
 7.97 1.376344683270056 1.376541445948628 1.37677537296663 1.377030824861795 1.377324902291354 1.377644046032032 1.377998466980052 1.378376776151128 1.37877869468047 1.37921552382278 1.379660804952255 1.380131129562582 1.380614149266936 1.381099595797987 1.381596161007888 1.382100106868281 1.382601705470293 1.383082849024534 1.383556679861095 1.384014220429547 1.384467103298936 1.384912221157785 1.385343676814087 1.385760383195301 1.386170083348356 1.386528470439638 1.386872717754991 1.387200508699714 1.387512186798552 1.387806145695695 1.388078229154768 1.388301101058832 1.38850592541037 1.388689426331285 1.388854808062891 1.388988234965907 1.389077821520446 1.389146702326009 1.389196012101471 1.389213525685075 1.389202998034422 1.389148694226454 1.389072789457448 1.388978789042997 1.388855158418001 1.388683823136651 1.388489288872414 1.388277181418012 1.388037706685414 1.387755290705809 1.38745327962959 1.387126629726335 1.386770317384785 1.386377549112821 1.385972901537439 1.385547421404727 1.385080305579841 1.384595171046974 1.384093434909328 1.383567454389085 1.383008996827377 1.38243442968425 1.381850140538631 1.381230197088295 1.380596807149821 1.37995473865856 1.37928334966859 1.378594048352673 1.377899803002214 1.377178132027213 1.376445773956214 1.375700767436263 1.374942531232846 1.374167834229844 1.373388245429468 1.37259262395221 1.371780629036776 1.370968080040026
 7.99 1.387477597549339 1.387674219403197 1.387906235353702 1.388163035933222 1.388456181792432 1.388780403700311 1.389128982544139 1.389505329329501 1.389904845180283 1.390330271338673 1.390781669165158 1.391244750138527 1.391718095855865 1.392203438032557 1.392694808502284 1.393187449217019 1.393679092247033 1.394159719780883 1.39461957412542 1.395073867705782 1.39552407306539 1.395952662865948 1.396379429887441 1.396790607028132 1.397188267304554 1.397543353851512 1.397880349922076 1.39820196888758 1.398510164237611 1.398796539580011 1.399057338640868 1.39927229526451 1.399469263413502 1.399646337168633 1.399803170728918 1.399935068411579 1.400015604652049 1.400069684003953 1.400115171139104 1.40012910084749 1.400104538037268 1.400051247734748 1.399962845084382 1.399861335348753 1.399728513908558 1.3995480262626 1.399348228027764 1.399127024939008 1.398880842849343 1.398586867729815 1.398276215669487 1.39794511287542 1.397578655672648 1.397181970504159 1.396762863930874 1.396329262631616 1.395857713403091 1.395358713159857 1.394844908934296 1.39431846787659 1.393743597254679 1.393169014454242 1.392566466978651 1.391943862448944 1.391298948603786 1.390645563299427 1.389961694509666 1.389265260325807 1.388555258956618 1.38782999872828 1.387086958084346 1.386323855585688 1.385557439910446 1.384772329853976 1.383977864328793 1.383175912364518 1.382357493107811 1.381526915822318
 8.01 1.398548253167532 1.398741064206936 1.39898045910322 1.399233158383458 1.399529842691851 1.399843772789725 1.400189619555533 1.400568193984854 1.400968147190391 1.401391270401973 1.40182859496655 1.402290312348196 1.402760644128106 1.403237092004598 1.403718237793107 1.404206873426184 1.4046955809535 1.405163922541839 1.405619680475098 1.406058157154284 1.406501315097513 1.406930436940006 1.407343415434088 1.407746743449183 1.408139913971812 1.408477390105592 1.408813515071224 1.409126072206499 1.409420034966285 1.409700736922529 1.409952341764246 1.410158773297516 1.410348875445479 1.410521722248324 1.41066631786329 1.410795126564647 1.4108660827437 1.410913720908771 1.410941825685193 1.410953461815303 1.410925144158427 1.410855547690872 1.410764387505911 1.410654178813775 1.410508776941633 1.410327467333585 1.410117585550644 1.409884777270716 1.409628098288591 1.40933191451592 1.409005811981197 1.408666726829741 1.408298735323675 1.407888423841901 1.407462958880082 1.407016837050615 1.406536855082606 1.406029579821846 1.405511418230777 1.40496542738847 1.404391444490592 1.403800136849371 1.403196311893568 1.402556347168439 1.401906450335697 1.401234759173479 1.400545391576301 1.399837455555023 1.3991177292368 1.398383250865038 1.397625248799351 1.396861551515511 1.396080207605396 1.395280115776938 1.39447992485407 1.393661313776668 1.392831671600492 1.391991567497128
 8.029999999999999 1.409566427319691 1.409762177554744 1.409990911409887 1.410249079406964 1.410539812183779 1.410854010494105 1.411200475207675 1.411572817310186 1.411965817903297 1.412389018204631 1.412819589547769 1.413274963382253 1.413734331273587 1.41420931490323 1.414681286068598 1.415157966683064 1.415634378775954 1.416099834492546 1.416540776094069 1.4169792959577 1.417408076576563 1.417825930559724 1.41822912063219 1.418630159634908 1.419007750524758 1.419341656374551 1.419664840373025 1.419969665824844 1.420251356150589 1.420526654886752 1.42076717568574 1.420964142315857 1.421147508661308 1.421305068722187 1.421445676614471 1.421562026570016 1.421621182936542 1.421668770177632 1.421690812872718 1.421687145717072 1.421650173521799 1.42157488121382 1.421477303835867 1.421352796546465 1.421203474619921 1.421006813446313 1.420792828531468 1.420554745496955 1.420282550080061 1.419976768133779 1.419647185626785 1.419295008643424 1.418916063383685 1.418502066163181 1.418059483413126 1.417609321680315 1.417115617627092 1.416604068031331 1.416073669786405 1.415516399901156 1.414935185499869 1.414334173822239 1.413721562223335 1.41307026817357 1.412407489258665 1.411734953179607 1.411033797752616 1.410309800909101 1.409584010695616 1.40883628527382 1.408066472920429 1.407293922027168 1.406502171100721 1.405696098762681 1.404879213749495 1.404051544912406 1.403206431217403 1.402358101745151
 8.050000000000001 1.420516131032279 1.420710450472935 1.420939373299823 1.421200310029618 1.421484041293812 1.421799867838713 1.422139410525443 1.42250707032994 1.422896168342957 1.423309665770059 1.423737093931627 1.424180334262851 1.424637278313733 1.425100227749086 1.42556645434853 1.426033830006495 1.426505646732214 1.426958996649728 1.427389151997877 1.427814765130302 1.428234638515445 1.42864526473654 1.429039176491617 1.429427606593494 1.429789807969778 1.430120603662859 1.430431966829905 1.430719110742861 1.431000468788445 1.431255284468139 1.431495401398188 1.431684083309591 1.431856634048099 1.432001147574206 1.432133637963142 1.432234649404867 1.432294356204062 1.432324722780121 1.432333813667141 1.432323363513917 1.432277957083924 1.432189889255313 1.432085675020897 1.431949629488136 1.43179251787913 1.431587585530599 1.431362877893874 1.431111980534877 1.430844889134108 1.430524759486626 1.43018196750203 1.429827089204444 1.429427450732492 1.429006978339281 1.428564468392375 1.428099687373774 1.427597421879891 1.427072738621521 1.426536714423821 1.425972316226273 1.425376551082666 1.424769686161054 1.424142688743729 1.423482546227188 1.422815156122095 1.422128496053245 1.421410333759526 1.420684037093881 1.419944194023261 1.419186132628587 1.418411421104701 1.417623897760321 1.416821911017991 1.416003549414031 1.415174381598482 1.414342306335054 1.413484742501068 1.412620559087396
 8.07 1.431388229254777 1.431578447910845 1.431815359722171 1.432065655200331 1.432354434970577 1.432659509771847 1.432994880456759 1.433360617991613 1.433748513456387 1.434145838044744 1.434573003064019 1.435007029935231 1.435452150193073 1.435909415485916 1.436359437575805 1.436820508338459 1.437277259763268 1.437721553953296 1.43814161312527 1.43856143960959 1.438971255850316 1.439366204405172 1.43975130794554 1.440127189256461 1.440483911236628 1.440801526898384 1.441101599367719 1.441383311884264 1.441646047801291 1.441894720585701 1.442120033818027 1.442295831192423 1.442456686516661 1.442596893712122 1.442717826813792 1.442814399970254 1.44285278744368 1.44287806360982 1.442883212958 1.442856050091105 1.442801189725572 1.442708716691383 1.442590375932047 1.442450202504592 1.442279661579551 1.442069178440951 1.441826268486294 1.441571477226545 1.441286260286115 1.440958223402845 1.440606692427988 1.440242293326187 1.439838012175463 1.439404455167183 1.438948788606049 1.438474318910067 1.437968892610528 1.437438226351981 1.436884866892204 1.43631558110218 1.435709885966066 1.435090858581163 1.434453516157882 1.433784616019715 1.433102385603197 1.43240724245787 1.431687754246245 1.430948418743764 1.43019857383876 1.429433837532409 1.42864250793869 1.427843233284337 1.427036271908792 1.426208432264153 1.425369452915121 1.424523632538952 1.423656209925393 1.422781243976628
 8.09 1.44216221094972 1.44235322883086 1.442581199639133 1.44283347388107 1.443111432175766 1.443420895254878 1.443749983962625 1.444106209255786 1.444485032203701 1.44488044398827 1.445295305903951 1.445724799357761 1.446161195869275 1.446604797070623 1.447054294706492 1.447500020634121 1.447946096823302 1.448379615356376 1.448790428428237 1.449195748346323 1.449594137530615 1.449972828513641 1.450348213940465 1.45071205656869 1.451061019268453 1.451365605022421 1.451655256925786 1.451924218186266 1.452179822124097 1.452417822172028 1.452629861875317 1.452799004891728 1.452948064991519 1.453075196057444 1.453181872084738 1.453268607181117 1.453304935566766 1.453317451574331 1.453314289648915 1.45327668434806 1.453206000341747 1.453100462412377 1.452975835454766 1.452824684476129 1.452645614596069 1.452420821046564 1.452177289171954 1.451910404428921 1.451612962386481 1.451282698725959 1.450921789240979 1.45053903983744 1.450131306533498 1.449687885459549 1.4492275428582 1.448744465084255 1.448226208604683 1.447679869998601 1.447125915957241 1.446540943283925 1.445926518894039 1.445293549814999 1.444648553186223 1.443974326259093 1.443281816396929 1.442577571074944 1.441847027880214 1.441098124511635 1.440339058779885 1.439554528607378 1.438764192028225 1.437954307188186 1.43713475234462 1.436296385866441 1.435448046234061 1.434591102039341 1.433715241985533 1.432829934887226
 8.109999999999999 1.452803479181162 1.452991426296895 1.453221566114436 1.453469159135337 1.45375122597261 1.454048987350722 1.454372874105593 1.4547221271846 1.455094737646574 1.455488506661799 1.455893085512012 1.456311095590403 1.456737518401611 1.457172635561729 1.457606638798294 1.458044629950295 1.458480130968165 1.458903453913783 1.459302230960468 1.459695954392983 1.460082006607529 1.460455820111743 1.460815457524696 1.46116821157689 1.461508645110256 1.461795331078148 1.462074182545344 1.462337082688036 1.462582054793832 1.462807032261747 1.463012008602199 1.463168407437006 1.463303732499377 1.463422897633909 1.463525576796579 1.463593494054734 1.463619193587091 1.46362745968372 1.463609696746043 1.463565759286819 1.463482271930138 1.46337293941141 1.463230886577353 1.463074068385982 1.462887009906594 1.462653066319761 1.46240130291731 1.462124415102309 1.461814298389057 1.46147110840306 1.461106630881019 1.460719711670809 1.460300106731461 1.459845562133141 1.459369674057132 1.458878748795804 1.458349472752601 1.457802852442006 1.457237124489523 1.456638905631647 1.456016452715835 1.455382652700477 1.454728982654865 1.454039659759163 1.45333711130437 1.452624224692286 1.451883027435474 1.451125467157225 1.450358791591515 1.449569358582964 1.448766446086794 1.447946312168784 1.447116345005219 1.446269572882848 1.445412274198828 1.444544967460674 1.443660721286204 1.442766414403484
 8.130000000000001 1.463299741201639 1.463481777561346 1.463708876400295 1.463959188215125 1.464229303612835 1.464530313310791 1.464850608136718 1.465194379028705 1.465558467035202 1.465942223315021 1.466338569137333 1.466747975881668 1.467162695037918 1.467588318206328 1.468012647097503 1.4684397335324 1.468864399442332 1.469278636868964 1.46966635796431 1.470048204990734 1.470418220320944 1.470785166437997 1.471139965935285 1.471479011516544 1.471805585995843 1.472083482297585 1.472346673456502 1.47259981261765 1.472830353036408 1.473050718078468 1.473238571219838 1.473390226046831 1.473516086256058 1.473622495654429 1.473715968159141 1.473781867797671 1.473793208707771 1.47378795513746 1.473760941445013 1.473709412098956 1.473618251678051 1.47349619487129 1.473351016477884 1.47317909140725 1.472985664678997 1.472744311422918 1.472475966878972 1.472191286397272 1.471881885438066 1.471529189571727 1.47115137447873 1.470758055949637 1.470330299885078 1.469863272295729 1.469386609302295 1.468888747135483 1.468348692135984 1.467787470754445 1.467213549551443 1.466611645197464 1.465979774472869 1.465336494267867 1.464675571582486 1.463979393526539 1.463270347319593 1.462549170290931 1.461794849879518 1.461027773633965 1.460252719212485 1.459458324382857 1.458643457022379 1.457811835117826 1.456973216765405 1.456118200170703 1.455251673648643 1.454376885623425 1.45348450462848 1.452580519306408
 8.15 1.473636918537626 1.473817624150547 1.474041102022869 1.47429057264637 1.474558936622117 1.474847274660456 1.47516322758102 1.475500836312722 1.475857431893761 1.476233685471613 1.476627538303039 1.477026491754078 1.477432807300049 1.477845726525549 1.478261681124454 1.478677332899912 1.47908772376435 1.479493875739464 1.479869390956224 1.480235531654869 1.480602440184904 1.4809576490051 1.48129501068349 1.481627757897368 1.481937673433283 1.48221202018704 1.482468091163693 1.482708079477542 1.48292862835213 1.483137211120238 1.483316361223879 1.483458522214296 1.483574937751952 1.483672701606529 1.483751347656918 1.483805279891213 1.483808872406704 1.48379388940987 1.48376228521637 1.483706334251032 1.483608761047848 1.48347297024996 1.48331525660965 1.483144134988333 1.482934610356536 1.482690067793894 1.482418542489133 1.482126199740054 1.481806224953521 1.481444063645444 1.481053001440759 1.480651784073416 1.480216507386357 1.479751897331497 1.479259259969701 1.478754941470768 1.478203418113402 1.477643126285192 1.477057342482585 1.476451013310862 1.475809665484108 1.475156685825186 1.474484441265703 1.473785378845982 1.47306486571503 1.4723352491305 1.471578346458658 1.470802295174345 1.470021442860939 1.469218997210312 1.468390756022794 1.467559197207121 1.466710818780396 1.465847048868039 1.464968225703739 1.464085507629402 1.463185073095099 1.46227301065901
 8.17 1.483806157073538 1.483990651948782 1.484206288866263 1.484452838312965 1.484717070884088 1.48500490728305 1.485316408321486 1.485648024919249 1.485997628104406 1.486364049013243 1.486746268890256 1.48713495908816 1.487532671067879 1.487936436398554 1.488340426757532 1.488746313930373 1.489150839810845 1.489537006400922 1.489909975810785 1.490269770258817 1.490618792071603 1.490957333683927 1.491289627638769 1.491607086587305 1.4919112732889 1.492176410611108 1.492417941529668 1.492652409128498 1.492867806599696 1.493056907243528 1.493232674468433 1.493360421791007 1.493474382836008 1.493561421336343 1.493632171133065 1.493680706175363 1.493678210520561 1.493655558334103 1.493610793889551 1.493542151568571 1.493437005860928 1.493302101364472 1.493137232785133 1.492951794936903 1.49274231274183 1.492482131230002 1.492208955539534 1.491909830916556 1.491581512715196 1.491207996397566 1.490815987533741 1.490410061801749 1.489965284987546 1.489489492985002 1.488992621795874 1.488481127529791 1.487929606404229 1.487354274744488 1.486770298983665 1.486147855662632 1.485505671430005 1.484840103042119 1.484168937362998 1.483454771364321 1.482732172125394 1.481994626833113 1.481232632781929 1.480444777373814 1.479658558118222 1.478846642632045 1.478017058639578 1.477178293972472 1.47631888656969 1.475445974477459 1.474566055849226 1.473674778945603 1.472766202134316 1.471844543890154
 8.19 1.493823627134296 1.494003971280836 1.494220547255093 1.494460485539311 1.494720316722898 1.495003271502426 1.495310550681631 1.495636105171414 1.495979115989838 1.496335544262127 1.496706181220669 1.497088828205013 1.497474576661865 1.497870708145095 1.498262594315726 1.498654356941942 1.499053317899079 1.49943103916963 1.499785122843238 1.500131251116698 1.500473436293952 1.500805130786089 1.501126667111341 1.501438137895084 1.501729055869829 1.501984013875225 1.502215134858049 1.50243725187221 1.502643598078741 1.502831876745792 1.50299635124863 1.503113385069633 1.503219061798282 1.50329878513116 1.50336130887194 1.503396106931383 1.503390393327328 1.503361602184688 1.503307637735437 1.503231854318604 1.503120616380265 1.502978348473532 1.502803655258542 1.502618231502445 1.502397782079397 1.502135081970541 1.501851236264 1.501546070154859 1.501207508945151 1.500834648043843 1.500437612966821 1.500017869336866 1.499575082883645 1.499087749443685 1.498586464960356 1.49806810548385 1.497511807171157 1.496933456286046 1.496337679199033 1.495710232387366 1.495066852434987 1.494398816032515 1.493713619977207 1.492996631172936 1.492268516630153 1.491522563465858 1.49075286890356 1.489965060273247 1.489169745011347 1.488347570660684 1.487512214870444 1.486666095396125 1.485805190099503 1.484924366948574 1.484039824017516 1.483142329486636 1.482220471642318 1.481297558876969
 8.210000000000001 1.503688953566487 1.503871996993166 1.504083512035646 1.504326479171488 1.504579968984377 1.504857432164125 1.505159419506662 1.505477221914047 1.505812510394459 1.506164396062197 1.506521730137686 1.506894173947468 1.507270418924206 1.507656146606682 1.508036198639796 1.508422786774563 1.508805342868114 1.509169798883694 1.509515776890661 1.50985870906448 1.510187537686728 1.510509385145087 1.51081364393334 1.511116036651375 1.511401056005176 1.511642304806824 1.511868375974489 1.512081832532433 1.512273797611 1.512455254446613 1.512613996381775 1.512724046865055 1.51281551945109 1.512892547800575 1.512945715680261 1.512974656962943 1.512956815627459 1.512923415758677 1.512861991547492 1.512781337290813 1.512667797391556 1.512510356358638 1.512337608806957 1.512140719457393 1.511912933136787 1.511646084777935 1.511350499419571 1.511038822206355 1.510702818388859 1.51032083332355 1.509918842472777 1.509496411404752 1.509044175793528 1.508556001418991 1.50804970416683 1.507524130028519 1.506963115101299 1.506376225588151 1.505772467797774 1.505144968144557 1.504492783148558 1.503815369435473 1.503130193736605 1.502407102888841 1.501672603834614 1.500928083621871 1.500150359404045 1.499356338440012 1.498549438094055 1.497730075835832 1.496884079240328 1.496032625987814 1.495166183863812 1.494275950759036 1.493384664669358 1.49247979369575 1.49155664604424 1.490628110025854
 8.23 1.51343153581814 1.513615338533674 1.513827642655657 1.514058128657026 1.514313027115813 1.514586208715146 1.514880764243251 1.515189264593449 1.515518130764153 1.515854213858873 1.516210425086211 1.516569715759864 1.516938477298619 1.517310751226355 1.517677589172041 1.518058432869734 1.518422564158579 1.518780684982807 1.519115757391733 1.519439653539757 1.519763515686356 1.520073876196089 1.520366757538588 1.52065887228856 1.520931553125785 1.521164202835108 1.521376604306439 1.52159042053475 1.52177253462007 1.521942299767481 1.522086259287112 1.522192286594139 1.522276095208771 1.522345638756255 1.522393570966862 1.522418195675885 1.522390946823629 1.522345918455406 1.522279294721525 1.522194359877286 1.522069898282971 1.52191157440383 1.521728452810078 1.521524348176878 1.521290125284334 1.521023779017475 1.520722364366247 1.520406596425495 1.520060220394951 1.51967468157922 1.519268345387762 1.518840577334875 1.51838103303968 1.5178888282261 1.517377238722842 1.516841230463376 1.516274399485914 1.515690901933387 1.515078074053421 1.514452712198312 1.513788592825002 1.513115412495052 1.512415967874609 1.511692635734383 1.510953382949612 1.510195116500029 1.509419453469833 1.508618191047649 1.507808146526493 1.506980507303736 1.506133680881061 1.505276064864424 1.504399916964011 1.503508044994194 1.50261269687348 1.501695080624469 1.500768784373804 1.499834376352112
 8.25 1.523059328017163 1.52323666003014 1.523446113242743 1.523677938123339 1.523928795244377 1.524197225282384 1.52448339901797 1.524783097335824 1.525106881224715 1.525437021777491 1.525776080191077 1.526124547766476 1.526482085908769 1.526842566127111 1.527204330034733 1.527568409348939 1.527920005891104 1.528270621586676 1.528591728465172 1.528906888660173 1.52921964440933 1.529514538054355 1.529802032041022 1.530079658919163 1.530345281342666 1.530563602069472 1.530771303961571 1.530967329985001 1.53114343320984 1.531307976810206 1.531443944064248 1.531540928354149 1.53161780316611 1.531673152090355 1.531710428821117 1.531730067156638 1.531695980999157 1.531647974354907 1.531574891334102 1.531479786150935 1.531346363123566 1.531186216674112 1.530997091328636 1.530786761717143 1.530547142573558 1.530269558735727 1.529964345145391 1.529646776848185 1.529294748993615 1.528899466835047 1.528492235729692 1.528059131138586 1.527589928626579 1.527093423862309 1.526576692618189 1.526043060770384 1.525471754298788 1.524875509287009 1.524262531922336 1.523628948495722 1.522962085401756 1.522281339138637 1.521581346308141 1.520851783615602 1.520107107869872 1.519348905983294 1.518559414971668 1.517759821954217 1.516943324153549 1.516106018895619 1.515261733609696 1.514392625828313 1.513520343187233 1.512620143425402 1.511718924384899 1.510800684010898 1.509868330351611 1.508928731558238
 8.27 1.532573979048436 1.53275065036732 1.5329534526815 1.533183186454826 1.533430162254231 1.533691380749723 1.533972362714386 1.534272409024383 1.534578690658952 1.534899048700409 1.535231664334143 1.535571028848616 1.535914293635367 1.536261200189006 1.536614870107215 1.536961445090746 1.537308476943419 1.537639087572126 1.537952188986819 1.53825534330052 1.538553942729312 1.538840729592335 1.539117116311793 1.539386045412941 1.53963844952409 1.5398485813766 1.540044273804877 1.540233059746372 1.540394672241575 1.540546284434013 1.54067893957024 1.540763550999843 1.540835302175426 1.540882106652609 1.540910918090024 1.540917920249307 1.54088207699509 1.540822872294996 1.540745130219631 1.540643714942573 1.540503060740368 1.540330821992517 1.54013767318147 1.53992590889261 1.539680883814247 1.539395142737603 1.539085700556804 1.538758432268861 1.538401472973661 1.538006237873949 1.537586902275315 1.537148841586177 1.536681921317764 1.536181307084098 1.535659454601973 1.53511510969094 1.53453910827328 1.533945166373989 1.533328480120748 1.532682605743904 1.532013489576444 1.531327238053966 1.530619657714655 1.529888865199251 1.529135177251024 1.528372480715734 1.527583852541609 1.526781759779302 1.52596331958186 1.525121049204686 1.524266266005502 1.523397497444305 1.52251492108333 1.521616954587003 1.520711095721898 1.519782632356689 1.518847632462106 1.517900314110875
 8.289999999999999 1.541985172629616 1.54215570326275 1.542360684689303 1.542585907368669 1.542828001862327 1.543081198833842 1.543353239048867 1.54363904337514 1.543940042782483 1.544252388342804 1.544576151230096 1.544904002720432 1.545230624191972 1.545575467124955 1.545907663101699 1.546244043806605 1.54658143102615 1.546898266648889 1.547201792665451 1.547488291168539 1.547769514352928 1.548052884515464 1.548314884055056 1.548568375472683 1.548814581371384 1.549009234456257 1.549201427534457 1.549374733515191 1.549530975409717 1.549672216331337 1.549795319495393 1.549870598219264 1.549928205922361 1.54997306612612 1.549994732453996 1.549996588631459 1.549949258485988 1.54988234594706 1.549792935046145 1.549683999916698 1.549541864794152 1.549362114015902 1.549163572021307 1.548942293351668 1.548691442650224 1.54839870466214 1.548088164234491 1.547749446316254 1.547390715958291 1.546985158313335 1.546567238635975 1.546124302282643 1.545646714711592 1.545143871482881 1.544615358258357 1.544073140801636 1.543491064978077 1.54288811675477 1.542265652200502 1.541621237485743 1.540947598882617 1.540253562764877 1.539549625607874 1.538807123988536 1.538055644585333 1.537285234178247 1.536493439648742 1.535681367979726 1.534856516255521 1.534019351661824 1.533153531485669 1.532281743115388 1.531401534040569 1.530492271852016 1.529579844241701 1.52865264900272 1.527714104029247 1.52675774731648
 8.31 1.551273677385665 1.551445957341272 1.551649827890843 1.551865529489365 1.552101352692931 1.552357798158743 1.552617106645108 1.552895159011441 1.553186126218262 1.553488769327198 1.553802179500978 1.554114348003439 1.554434416199517 1.554762895555255 1.555082897637794 1.555405144115377 1.555732506757346 1.55604150743414 1.556328728117294 1.55660617087944 1.556877427894299 1.557139871436685 1.5573944438825 1.557637547708733 1.557873075493453 1.558058819915815 1.558238813756046 1.55840278989545 1.558546341316402 1.558680481102342 1.558790072437773 1.558855778608256 1.558909283000402 1.558941909101874 1.558958680501374 1.558946420888641 1.558893974054441 1.558820093890565 1.558722114389817 1.55861275964601 1.558453953853953 1.558269351309446 1.558068456409269 1.557838793651171 1.557585777633861 1.557288023056997 1.55696528472117 1.556629307527897 1.556256716479601 1.555854886679604 1.555425063332108 1.554977541742177 1.554492707315725 1.553987745559497 1.553451072081051 1.552909932588734 1.552322582891671 1.551709908899735 1.551085016623528 1.550441222174361 1.549762641764222 1.54906937170576 1.548353538412247 1.547610558397563 1.546851628276154 1.54608495476301 1.545289654673633 1.544469764923999 1.543644942530526 1.542798894610039 1.541933248379734 1.541058511157133 1.540165130360051 1.539256923506548 1.538338268214889 1.537410252203497 1.536465353290907 1.535511519395717
 8.33 1.560441126922123 1.560610606208306 1.560807775891384 1.561027256421991 1.561252248350897 1.561497132329017 1.5617545791074 1.562019289537237 1.562302344569859 1.56259415525673 1.562896032749457 1.563201018299781 1.563510093259578 1.56382119908086 1.564134617315775 1.5644418496166 1.564749697735747 1.565050053525757 1.565326928939299 1.565590766029173 1.565856506948298 1.566105223949722 1.566345489386612 1.566585245712254 1.566806285480049 1.566982481343515 1.567146796056277 1.567304122472067 1.567439673544724 1.567560642328182 1.567659381976475 1.567723325743724 1.567761796984137 1.567786359152005 1.567792015801692 1.567779920587632 1.567715647264322 1.567633979686315 1.567529821808212 1.567409587684655 1.567251351470319 1.567061497419904 1.566853299888122 1.56661462332969 1.56635251229932 1.566048841451705 1.56572786554151 1.565382519423357 1.565010288051815 1.564598936481381 1.564159849866471 1.5637113034614 1.563228302620367 1.56271230279744 1.562176119546535 1.561625898521396 1.561036525475581 1.560422996262433 1.559794856835065 1.559142663246333 1.558455441648813 1.557764118294775 1.557047619536158 1.556302081824544 1.555535381711124 1.554760835846673 1.553961310981516 1.553143053965497 1.552317681747944 1.551464581377634 1.550595920002755 1.549717534870869 1.548824793328873 1.547913522822954 1.546989370898551 1.546059375200304 1.545105143472014 1.544152143556591
 8.35 1.569473299897158 1.569635218521905 1.569836487348831 1.570045756824265 1.570269917493722 1.570504320001902 1.570755315092684 1.571015993609134 1.5712897664935 1.57156851478721 1.571857799630877 1.572151422264291 1.572447854026425 1.572746906355429 1.573051150788632 1.573347678962541 1.573646312612837 1.573930883574376 1.574195563781189 1.574449615266476 1.574703960162608 1.574942910701123 1.575174899212725 1.575392068127279 1.575605319973816 1.575776477380518 1.575930143074727 1.576073619882935 1.57620090073078 1.576318188643049 1.576406816743663 1.576458168255684 1.576488456501301 1.576508954901831 1.576507806977712 1.576484106348492 1.576413326732832 1.576328001948491 1.576218165912323 1.576088862640269 1.575923666247347 1.575730260947645 1.575507241054312 1.575273980979545 1.575003085234583 1.574695168429693 1.57436573527416 1.574015240576273 1.573638429243313 1.573222256281538 1.572788106796172 1.572327005991385 1.571844369170279 1.571320331734871 1.570784779186078 1.570224897123691 1.569632681246363 1.569020087351583 1.568384091335659 1.567728819193689 1.567046157019545 1.566343661005841 1.565623747443913 1.564874462723787 1.564114003334154 1.563330515862338 1.562527476994267 1.561706993514441 1.560873292305896 1.560022970350171 1.559149964727273 1.558268832615636 1.557373671292084 1.556458248131788 1.555527670608227 1.55459787629314 1.553644142856484 1.552680198066384
 8.369999999999999 1.578371070092406 1.578531178063592 1.578719546044557 1.578928624477381 1.579152993902383 1.57937613495812 1.579619168381392 1.579870775007233 1.580133525768917 1.580407761697956 1.580681223924099 1.580963613675328 1.581254162277865 1.581537271156165 1.581826771832914 1.582117535929036 1.58240325516368 1.58267627135423 1.582927396416297 1.583173832363719 1.583410771308558 1.583644045461101 1.583863037129856 1.58407553872155 1.584271062741125 1.584433761791737 1.584578128574755 1.584716695889752 1.584839206634508 1.584941023805001 1.585024910495406 1.58506786989809 1.585091335303606 1.585098210100691 1.585094887776256 1.585065241915384 1.584986036201323 1.584891584415477 1.584779680437404 1.584645198244801 1.584473371913504 1.584269885617471 1.584046343628782 1.583806940317622 1.583527770152274 1.583219927699107 1.582884877622566 1.582531004685158 1.582148453747441 1.581727649768006 1.581288427803472 1.580827033008458 1.580335510635579 1.579811676035423 1.579270934656533 1.578713822045392 1.578117133846402 1.577496505801862 1.576864113751949 1.576204593634695 1.575513981485961 1.574813913439419 1.574093365726519 1.573341164676466 1.572573616716193 1.57179115837033 1.570983356261172 1.570161777108651 1.569325177730303 1.568472835041228 1.56759516605406 1.566710527878929 1.565813857723419 1.56489635289253 1.563967800788636 1.563030888911443 1.56207385485794 1.561110436322355
 8.390000000000001 1.587127616482642 1.587292263808029 1.58747899095308 1.587681118355676 1.587892316551001 1.588112956171547 1.588347877947112 1.588590542704797 1.58884056136901 1.589103074961461 1.589370334601165 1.58963904150444 1.589917156984905 1.590196012453481 1.59047552941839 1.590757019485153 1.591020984356587 1.59129345583281 1.591533625811231 1.591764996286556 1.591995579350781 1.592215227193194 1.592424272100371 1.59262406645617 1.592816942741739 1.5929664335355 1.593106771513157 1.593232589447688 1.593342230209339 1.593443016765628 1.593516832181333 1.593557159618492 1.593573262336398 1.593572823691592 1.593557247137862 1.59352422622623 1.593440844604953 1.593338916019514 1.593218254312613 1.593083573424162 1.592906037391275 1.592695540348263 1.592472546526621 1.592220410255021 1.591944825959299 1.59162973816245 1.591290911484609 1.590932070643046 1.590545840452149 1.590125225823411 1.589681441765418 1.589218813383833 1.588723945881378 1.588196424557823 1.587657304809963 1.587088772131602 1.586489162113536 1.585873530443528 1.585236142906292 1.584568095383469 1.583884313853602 1.583176414392116 1.582454203171287 1.581699886460223 1.58092872062483 1.580144822127787 1.579336257528513 1.578510913483139 1.577672666744474 1.576821404161971 1.575939352681692 1.575051439346268 1.574153921294867 1.573234905763152 1.572306050083234 1.571361321683639 1.570404888089256 1.569440486921293
 8.41 1.595765733304278 1.595930269991517 1.596111386310558 1.596307602695132 1.59651390967535 1.596730537877709 1.59695211802509 1.597187070936753 1.597431787528346 1.597683628811893 1.597941145895804 1.598199659984866 1.59846611238025 1.598728864479502 1.598999167776549 1.599265523861693 1.599526934421613 1.599777731239364 1.600012996194371 1.600234521262433 1.600451458515719 1.600664630122765 1.600868308348474 1.601059005554112 1.601244694197307 1.601383676832045 1.601513076108668 1.601627944773871 1.601734665670699 1.601824551738541 1.601892666013129 1.60192257162653 1.601938251807148 1.601931319879712 1.601907939265273 1.601865343481201 1.601780286141176 1.601677170955182 1.601550641729502 1.601406522366708 1.601224686865654 1.601010959321468 1.600777083925545 1.600528474965533 1.600245706825328 1.59992572398506 1.599589141021083 1.599227512605962 1.598842053508465 1.598410548593542 1.597961462822319 1.597499321252077 1.597002649036243 1.596479481424365 1.595928773762104 1.595364481491211 1.594763110149509 1.594139245370872 1.593501512885208 1.592838248518434 1.592148158192452 1.591438777925132 1.590714743830278 1.589961552117608 1.589185349092727 1.588402951157095 1.587594074808001 1.586769676638529 1.585924533337529 1.585066141689581 1.584192468574962 1.583303330969608 1.58239328594508 1.581476880668519 1.580545612402611 1.57960765850554 1.578641296430949 1.577678053727891
 8.43 1.604301400122736 1.60445253617937 1.604636971682165 1.60482507706075 1.605025702840224 1.60523409964116 1.605455438179601 1.605678359267063 1.605912513810533 1.606153892812469 1.606398877370796 1.606650388678911 1.60690444802568 1.607157836795434 1.607417856467972 1.607671158618561 1.60792490491793 1.608162487132273 1.608387997123243 1.608603286847957 1.608811978358989 1.609015113804371 1.609205295427588 1.609390755567579 1.609562926658734 1.609700011230888 1.609818361909324 1.609929511414765 1.610025652563371 1.61011060826674 1.610164661531898 1.610190545461299 1.610196133252819 1.610188068199751 1.610162353690801 1.61011475321008 1.610018450337101 1.60990746874677 1.60977944220938 1.609629324590606 1.609449429851495 1.609234842048455 1.608996645333253 1.608739643953002 1.608458652250147 1.608133684662466 1.607788945723044 1.607428480060275 1.607035792397841 1.606610867554702 1.606159390445083 1.605688886078458 1.605189759559535 1.60466575608824 1.604115170959702 1.603545409564232 1.602946637387307 1.602320610009551 1.60168109310671 1.601011492449636 1.600324083904262 1.599611563431579 1.598890087087611 1.59812722102339 1.59735809148493 1.596569784813196 1.595759917444078 1.594927745908361 1.594089146831688 1.593229196934536 1.592348113032172 1.591461692034625 1.590555080946645 1.589631756867663 1.588702556991757 1.587754548607602 1.586795559098436 1.585824075942006
 8.449999999999999 1.612745251898703 1.612904617332168 1.613078382028343 1.613265436412802 1.613458361005691 1.613654496421729 1.613865343370204 1.614083802654977 1.614307925174477 1.614532821921705 1.614772483984231 1.615016902544193 1.615252198878296 1.615504424357814 1.615747560448586 1.615994778711018 1.616235140800076 1.616466778465295 1.616676433550766 1.616882927995142 1.617086103831634 1.617270023188011 1.617454738286594 1.617632731444258 1.617794515072428 1.617923771677074 1.618037933858714 1.618138314312405 1.618224285827742 1.618302561288857 1.61835928367441 1.618373976057589 1.618377021606105 1.618358693582185 1.618327835342568 1.618277750338502 1.618177292115733 1.618063994314504 1.617926800669545 1.617775205010065 1.61758871125975 1.617364713436746 1.617127935653661 1.616869822117545 1.616580767129889 1.61625834508661 1.615909480478041 1.615540887888921 1.61515002199838 1.614717567579928 1.614268759501444 1.613796362725157 1.613297072307632 1.612767263399756 1.612217421246722 1.61164652118801 1.611041558657366 1.610417989182789 1.609780968386505 1.60911044198495 1.608415735788745 1.607700115702676 1.606977707725664 1.606218187950749 1.605445952565055 1.604655207849765 1.603847080180095 1.603013196025262 1.602172121948451 1.601312684606787 1.600428620751296 1.599535537226873 1.598633910972246 1.597706329019936 1.596771508496216 1.595829056621076 1.594863770708173 1.593890958164792
 8.470000000000001 1.621135539053288 1.621285033870917 1.62145849776996 1.621640981171988 1.621825064592253 1.622019898639685 1.6222203440169 1.62242977152019 1.622642072039532 1.622860436558579 1.623087956154666 1.623314071998804 1.623547295355684 1.623780917583674 1.624015210134818 1.624252104554833 1.624484162483115 1.624703785652728 1.624904465890409 1.625098205116568 1.625291625345278 1.625473708684284 1.625644907334993 1.625814773592473 1.625970279845455 1.626085228576327 1.62619094236113 1.62628650386956 1.626368585864958 1.626435241204312 1.626484852838252 1.626495803811044 1.626489657260586 1.626468636418407 1.626427624609656 1.626369655253101 1.626269611861122 1.626148258039705 1.626008107488432 1.625847584000482 1.625660501462614 1.625436633855166 1.625196485252042 1.624928049820707 1.624640201822174 1.624309435610995 1.623962885635251 1.62359325643654 1.623196652649966 1.622763549004124 1.62230992032109 1.621838031516402 1.621337267599051 1.620802953671463 1.62024792492948 1.619679646662346 1.619075384252689 1.6184456231765 1.617806579003115 1.617134237395192 1.616440364108693 1.615723684992856 1.614994735990176 1.614241203136377 1.613457402560388 1.612671240484313 1.611859303223407 1.611025267186042 1.61018561887368 1.609317594880838 1.608438751895056 1.607542196696862 1.606633806159737 1.605707937250075 1.604770447027147 1.603826922643059 1.602862991342709 1.601887680463745
 8.49 1.629494007532114 1.629637611741133 1.629803944852401 1.629980217283529 1.630155699544931 1.630344862239822 1.630532886064217 1.630733261806935 1.630943040349594 1.631147432666612 1.631364359825207 1.631578302985398 1.631803743399999 1.632026812414624 1.632246191467683 1.632471092090381 1.632688735906719 1.632900604633491 1.633089320080281 1.633278514149467 1.633457858836214 1.633631056228474 1.633797278506985 1.633951897945268 1.634095856909624 1.634203007859135 1.634304773345654 1.634392296013811 1.634468658601003 1.634527643937394 1.63456748494591 1.634567754642234 1.634562016134806 1.634531292624812 1.634488447406183 1.634419153865591 1.634312605482438 1.634190855828855 1.634044258569693 1.633883047462517 1.633689366357599 1.633458009197907 1.6332090100191 1.632940702949518 1.632648972210174 1.63231550211474 1.631968027069541 1.631589101573541 1.631192280218332 1.630754447688121 1.630303178759719 1.629824508302524 1.629317271278509 1.628782312742205 1.628230887840684 1.627658731813545 1.627047419992896 1.626418487803331 1.625771960761914 1.625105914478159 1.624405024654007 1.623691497083804 1.622963017654276 1.622199322344506 1.62141994722591 1.620628768462206 1.619810812309391 1.618978635115706 1.618134563321613 1.617263723459756 1.616382852154932 1.615488246124058 1.614576102176133 1.6136444372122 1.612709328225311 1.611762172300485 1.610789616614667 1.609815608436685
 8.51 1.637836418868345 1.637980482475882 1.638137244808599 1.638306936280197 1.638484677396306 1.638654878754492 1.638841011044251 1.639029055047011 1.639219791636133 1.639419341776906 1.639625446526553 1.639830497034223 1.640045194540997 1.640251510379883 1.640464685975818 1.640672952845663 1.640885232598207 1.64108574693416 1.641267417646158 1.641433286618756 1.641604375828432 1.641767377343579 1.641924953324507 1.642067196023441 1.642212057784516 1.642303051043779 1.642397988329182 1.64247120226058 1.64254051554973 1.642598441000285 1.642625921507793 1.64262368005969 1.642600009735298 1.642571843705819 1.642518005234332 1.642447077675785 1.642333334476992 1.642203659176625 1.642049005405209 1.641880156885114 1.641679407430549 1.641447550947551 1.641196321433982 1.640923682979517 1.640622989765634 1.640285526065606 1.639931016244488 1.63955477475911 1.639151426158064 1.638713905081687 1.638250246262054 1.637772924522964 1.637264404779921 1.636724332040122 1.636171341402442 1.635591018057415 1.634980187287218 1.634348864465652 1.633701285058121 1.633024704621616 1.632323018804689 1.631606203347436 1.630870854081466 1.630107176929887 1.629326837907273 1.62853708311964 1.627714888764417 1.626879881130422 1.626027666597827 1.625160651638129 1.624269542814116 1.623372796779837 1.622460340280563 1.621530930152752 1.620593473324011 1.619631716813056 1.618659777729674 1.617683013274678
 8.529999999999999 1.646189870244697 1.646329123257777 1.646489894821038 1.646651815344314 1.646812255328511 1.646979345365608 1.647156586138658 1.647332928421787 1.647511333080192 1.647706561070144 1.647895853438983 1.648085231325119 1.648286355958036 1.648486618658283 1.64868319083748 1.648884653998313 1.649084579734535 1.649269519730964 1.649436975763481 1.649601299699031 1.649760453495619 1.649909399202309 1.650052768959223 1.650190694997536 1.650317499639479 1.650403955298333 1.650490224478423 1.650557249775125 1.650611683874851 1.650656479555057 1.650679449684228 1.650669767221886 1.650641035218574 1.650596786815862 1.650542575246335 1.650463233833589 1.65034280599223 1.650200645227862 1.650043695137084 1.649867679407483 1.649660371817627 1.649422536237053 1.649162746626267 1.64888080703673 1.648581761610847 1.648236204581964 1.647872990274349 1.647493163103191 1.647083267574579 1.646641908285497 1.646177109923807 1.645695567268238 1.645182085188369 1.644634008644618 1.644073292688223 1.643493062461227 1.642880103196459 1.64223955021752 1.641586818938757 1.640908614865251 1.64020053359279 1.63947871080785 1.638743352287572 1.637975913899738 1.637193061602743 1.636398161445575 1.635574949567783 1.634732882199451 1.633879985661167 1.633009566363993 1.632119070809433 1.631213915589401 1.630296827386185 1.629359482972409 1.628417089210999 1.627457703055146 1.626479551548258 1.625496301823927
 8.550000000000001 1.654580114554414 1.654710336979966 1.65486110778274 1.655015377368746 1.655169826234222 1.655331334965627 1.655494804239646 1.655657904823186 1.655830867573377 1.656005783437575 1.656185293453353 1.65636610874851 1.656550560541064 1.656740850139252 1.656927808941533 1.657117438436581 1.657300610203291 1.657475885910772 1.657628777318346 1.657782296275554 1.657924804722142 1.658066564688072 1.65820375829351 1.658324397748832 1.658443315354615 1.658517873501639 1.658590714670883 1.658648461433523 1.658695436450927 1.658728932474652 1.658744252346444 1.658723558998229 1.658683675452113 1.658636704820373 1.658565110305458 1.658476285199979 1.658344722886707 1.658201936838564 1.65803664061862 1.657852677880082 1.657633802366291 1.657388717910714 1.657120738436934 1.656839807958642 1.656524560579627 1.656181210493772 1.655807681985035 1.655418079427446 1.654998937285091 1.654554030112102 1.654080242552644 1.653592349340901 1.653074405301065 1.652523265347317 1.651956384483813 1.65137054780467 1.650751530493946 1.650109537825624 1.649451275163591 1.64876882796162 1.648059541763353 1.647329922202269 1.646587755001674 1.645813515974668 1.645022711024126 1.644221746142669 1.643393967412639 1.642550301006071 1.641693433184662 1.640813570299746 1.639919048792253 1.639010455192687 1.638089856121085 1.637149828286982 1.636196698489377 1.635235173616693 1.634255040646738 1.633259206646662
 8.57 1.662998660461267 1.663130072306123 1.663269052357252 1.663417161016888 1.663564138776651 1.663714376217546 1.663863354009964 1.664018702913677 1.664184723777843 1.664346417541004 1.664510175231083 1.664680257965387 1.664854526950605 1.665028373482804 1.665203238947434 1.665374404819323 1.665548992662677 1.66570833413108 1.66585386096749 1.665992395004241 1.666126978163038 1.666252222454959 1.666368699980449 1.666482352929324 1.66658779358076 1.666656224303301 1.666715907554846 1.666758505882655 1.666795711923341 1.666811878402869 1.66681826813655 1.666786204029039 1.666741679074331 1.666678276355757 1.666599249045977 1.666502700406978 1.666363963790065 1.666209072635859 1.666033560474289 1.665836370924584 1.665616787695269 1.665361384584156 1.665082715478336 1.664788574354169 1.664467715277279 1.664112852402542 1.663734399974075 1.663337472325229 1.662914803878573 1.662452829145888 1.661980302728147 1.661483919315511 1.660959043687308 1.66040320071202 1.659824455347271 1.659231672639807 1.658606327725482 1.657956845829237 1.657286612265087 1.656599512436095 1.655883481834357 1.655155216040977 1.654403780726048 1.653616371648626 1.652826734656708 1.652016895687204 1.651182390765915 1.650333246007501 1.649464547615454 1.648583891882067 1.647683205188408 1.646763244004279 1.645837074888191 1.644891164487323 1.643930419537489 1.642963996863097 1.641978253377115 1.640984216081025
 8.59 1.671463262458568 1.671581683729464 1.671719743037668 1.671856580781679 1.671995537448557 1.672130583613914 1.672274219941917 1.67241843718529 1.67256280618531 1.672716757871809 1.672871643263169 1.673026993466328 1.673183779676777 1.673346163178554 1.673504435344253 1.673664727635014 1.673824061600526 1.673974488879028 1.674106161197302 1.674225660370677 1.674345058303025 1.674464426986759 1.674567748502834 1.67466597502074 1.674757088798505 1.67481343218269 1.674858127608387 1.674891167599215 1.67491589476732 1.674924381813368 1.674918341526546 1.674869636784554 1.674809130553602 1.674739585888407 1.674647815932191 1.674536973916666 1.674390623162042 1.674221377077012 1.674035029158746 1.673832832992892 1.673597012253561 1.673328100703323 1.673048392193201 1.67273865066266 1.672409260139597 1.672043594740336 1.671656378669615 1.671251196220576 1.670821121774756 1.670351829802071 1.669862934860809 1.669358681597613 1.668824694747469 1.668260319133692 1.667677929667912 1.667078091350053 1.666443179268324 1.665780548599196 1.665107604607384 1.664410892645833 1.66368842815569 1.662943156666291 1.662193683795133 1.661398785247855 1.660593066818212 1.65978323438805 1.658938753927281 1.658079511493857 1.657208073233738 1.656321035380866 1.655406594257133 1.654486816272349 1.653548687924208 1.652595575798258 1.651632186567856 1.650653976994142 1.649661103925993 1.648658524299982
 8.609999999999999 1.679952670927223 1.680067581630803 1.680199000204679 1.680322317043664 1.680451072630305 1.680580237534886 1.680711572415425 1.680841368017675 1.680972245175125 1.681114674808995 1.681252627928241 1.681398355629551 1.681545929097345 1.681690779603775 1.681834228508724 1.681978287259804 1.682131607392357 1.68226319052945 1.682376918381881 1.682483932748168 1.682593615514557 1.682691078655014 1.682785404231224 1.682873544392593 1.682946581376242 1.682989887507005 1.683024535197427 1.683042336947765 1.683050395345977 1.683044603067728 1.683025222876377 1.682965517622984 1.682891740246296 1.682807843772748 1.68269980131646 1.682584986079227 1.682418351350517 1.682239080507465 1.682041957014867 1.681829454425172 1.681577556378478 1.681304456602522 1.681006598912676 1.680691417211933 1.680350545490904 1.679968897827806 1.679572978388453 1.679156621426245 1.678717021282157 1.678234332384731 1.677741929250058 1.67722466648177 1.676679018771024 1.67610029089649 1.675513547724333 1.674902024208202 1.67425185538921 1.673587746395916 1.67290766244431 1.672195818837795 1.671464270967161 1.670711194310573 1.669948434433542 1.669151156988905 1.668338177716804 1.667512162444658 1.666663067087137 1.665790587646141 1.664912380210762 1.664015450957266 1.663092906149054 1.662165432136635 1.661223425357594 1.660255852336555 1.659284889685146 1.658303104101966 1.657295542372541 1.656282231369291
 8.630000000000001 1.688462842192855 1.688567362335669 1.688688780183697 1.688809756128105 1.688922970646984 1.689042174305347 1.689157307755136 1.689277861735214 1.689401517071369 1.689522774676313 1.689651465549682 1.689779310778031 1.689909971534841 1.690045169080512 1.690177934762363 1.690307910014635 1.690439236358487 1.690556605401995 1.690655368840149 1.690753008454857 1.690848756114939 1.690930703776127 1.691008913481061 1.691082197359293 1.691141427627277 1.691170696588373 1.691185636632842 1.691196300237842 1.691186599967429 1.691170548472549 1.691131508491039 1.69106058284762 1.690975204453895 1.690873916308346 1.690758831496325 1.690622783190053 1.690447044648615 1.690254749217952 1.690040420330855 1.689814491506964 1.689555496352753 1.689262818561529 1.688956101913422 1.688630030275379 1.688270957601152 1.687882387931292 1.687474665393137 1.687044174200804 1.686591078655179 1.6861040431439 1.685590962141354 1.685068380208655 1.684505431993639 1.683925282230845 1.683316905741501 1.68270061743351 1.682043372301433 1.681361715426475 1.68066857197646 1.679949937205821 1.679203036455573 1.678450005153298 1.677670388813123 1.676865813035693 1.676038353508155 1.675205196004128 1.67434442638368 1.673465940593301 1.672573864665876 1.671665464720657 1.67073968696323 1.66979709768549 1.668846753265601 1.667868960167969 1.666885274943204 1.665895524228085 1.664877154745521 1.663859793304514
 8.65 1.696959888581985 1.697067228170493 1.697175555301036 1.697288090361174 1.697390483824591 1.697495876251095 1.697603518286616 1.697705950663209 1.697814434199052 1.697933369798446 1.69804473845181 1.698159611235689 1.698276039312747 1.698393973931767 1.698508016427653 1.698628328221426 1.698740150820226 1.698851245817307 1.69893643489204 1.699015889809909 1.699091612422511 1.699161074667554 1.699227678568853 1.699282786236332 1.699332049866019 1.699339361740047 1.699342304226647 1.699338089780148 1.699317790940976 1.699286480335645 1.699232760676761 1.699145244763014 1.699039595479174 1.698929485796089 1.698801538770677 1.698651957545927 1.698460605350888 1.698250785500667 1.698027531396423 1.697784306525357 1.697510894460712 1.697209588861759 1.696885613473796 1.696540542128134 1.696175428742093 1.695776137318991 1.695348731948135 1.694910976804811 1.694440536150274 1.693941744331735 1.693415435782352 1.692874495021215 1.692311856653335 1.691712385369628 1.691092115946904 1.690463923247847 1.689792082221004 1.689102987900766 1.688402445407349 1.687668899946778 1.686914396810868 1.686142081377201 1.685349919109109 1.684536495555649 1.683698716351581 1.682850647217343 1.681988773959028 1.68109554246836 1.680191718722658 1.679269388784819 1.67833179880328 1.677384055011993 1.676414523730388 1.675432721363347 1.674443104401162 1.673437299419503 1.672411363079383 1.671383522127115
 8.67 1.705441868477331 1.705532227517905 1.70563572393921 1.705733578125242 1.705833330545328 1.705929631754131 1.70602102239164 1.70611196318318 1.706211224939405 1.706304958556298 1.706402735015176 1.706508635382681 1.706616390810788 1.706718382536798 1.706817821883337 1.706918040258363 1.707023059155157 1.707111180152321 1.707182734913787 1.707252065188803 1.707307342811942 1.707367929703092 1.707415257867462 1.707455899395575 1.707485616463267 1.707487041331685 1.707471206347286 1.707447533941832 1.707416236632389 1.707367967021323 1.707300447796297 1.707202131730268 1.707082431681483 1.706956070593472 1.706810281495049 1.706643187500304 1.706436411808597 1.706216317704555 1.705976458558065 1.705723637824268 1.705427819043553 1.70511335584155 1.704778061929121 1.704420281102353 1.704042417242553 1.703625024316234 1.703185586375107 1.702729227556075 1.702251502081217 1.701733704257781 1.701201438478171 1.700651759219934 1.700063181045749 1.699454518603412 1.698823116625821 1.698181969930965 1.697498373421903 1.69679335208675 1.696081060998662 1.695336305315814 1.694565550281381 1.693783471223524 1.692982223555362 1.692152082774955 1.691306794465278 1.690453544294202 1.689567648014464 1.688667971463647 1.687755570564146 1.686822471323149 1.6858696698326 1.684907472269174 1.683934894894243 1.682939414053843 1.681934646178645 1.680916027783913 1.67988484546947 1.678840235919664
 8.69 1.713873356372199 1.713954494871122 1.714049120591322 1.714137443913271 1.714226935301992 1.714307595307058 1.714387914562588 1.714472173787251 1.714553853784265 1.714636015441394 1.71472520973095 1.714809517709793 1.714899380519326 1.7149876293855 1.71507494561881 1.715168720614294 1.715255475851534 1.715325112894653 1.715384383392313 1.715432639077719 1.715482031768611 1.715522253367267 1.715556225860498 1.715581961319649 1.715598411900595 1.715579899843741 1.715549837474018 1.715515287200879 1.715463841518299 1.715401503004772 1.715322624323305 1.715202348221416 1.715073927531133 1.714922555168984 1.714765474135998 1.714585127517697 1.714368198484095 1.714130380289687 1.713874816273448 1.713602579858825 1.713302624553731 1.712969913950537 1.712616931726069 1.712248451641593 1.711849727542813 1.71142108335986 1.710970053107282 1.710504740884036 1.710010280873477 1.709477297343346 1.708928864645761 1.708361367217203 1.707768409578504 1.707139176334833 1.706499192175683 1.705839081874855 1.705149770290443 1.704431302364821 1.70369856312462 1.702945207680711 1.702165881228194 1.701365219046369 1.70055707649872 1.699713679032894 1.698853532180676 1.697982851557969 1.697091292864769 1.696177611885135 1.695246494487171 1.694304936622992 1.693341744328696 1.692367263724338 1.691378831013896 1.690372062485238 1.689359924510093 1.688330083544009 1.687283306126326 1.686236328880132
 8.710000000000001 1.722228832924004 1.722307970887473 1.722389665914589 1.722472738382343 1.722544138751499 1.722614657566601 1.722688905455962 1.722757593131676 1.722819851389607 1.722894981109395 1.72296151325445 1.723039798871959 1.723117599092879 1.723191845131939 1.723266638287639 1.723341029942248 1.723413291561806 1.723473384696118 1.723509530978758 1.723553032127066 1.723583979942144 1.723609386308858 1.723628053195835 1.723638942655461 1.72364054682388 1.723608307920989 1.72356482825044 1.723511080199633 1.723445226239717 1.723367028925584 1.72326933089587 1.723141854872946 1.722991693662917 1.72283398015562 1.722653297324617 1.722462118227191 1.722226696004342 1.721974673880779 1.721705475164919 1.721419153248877 1.721102621608462 1.720753463803169 1.720387653476172 1.720001474354317 1.719597260248113 1.719146325051724 1.71868574274296 1.718202477383268 1.717693493117719 1.717152224175003 1.716590574867409 1.716004419590823 1.715399332824708 1.714761359132094 1.714105273159565 1.713431219637241 1.712726103378766 1.711995739281291 1.711257152325457 1.710487227575376 1.709688450178616 1.708883005366178 1.708057068452478 1.707202704835327 1.706331529995905 1.705445039498743 1.704537428991693 1.703608514205911 1.702674510955822 1.701716315139102 1.700740932736642 1.699755439812522 1.698755032513982 1.697735757071388 1.696707479798199 1.695666817090934 1.694608185429136 1.693545481375335
 8.73 1.730497595006939 1.730566932441067 1.730641096783012 1.73071072840632 1.73077053776755 1.730833315406271 1.730892851945061 1.730947538089507 1.731003694628208 1.731061432432768 1.731119672457803 1.731179935740934 1.731243283402791 1.73130417664701 1.731366326760231 1.731420865112103 1.731481033155275 1.731527012425401 1.731556964541136 1.731578591204137 1.73159672419906 1.731606905393557 1.731610906738278 1.731608710266866 1.731593408095958 1.73154685242518 1.731491035537145 1.731422009797454 1.73134264765469 1.731250231640413 1.731137424369164 1.730991698538454 1.730829536928766 1.730654892403545 1.730463417909202 1.730253376475101 1.730003711213562 1.729732665319847 1.729454752072163 1.729155054831653 1.728823577042386 1.728459342231355 1.72808148400847 1.727681306066547 1.727258522181303 1.726798376211345 1.726320482098165 1.725819833866127 1.725297865622456 1.724742351557233 1.724166405943378 1.723571873136642 1.722948887575592 1.7222975137816 1.721629486358829 1.720941789994219 1.720222529457468 1.719480729601024 1.71872536536006 1.717941191752463 1.717136183878811 1.716308856922358 1.715471456149012 1.714603946907315 1.71372504462842 1.712822884826071 1.711901893096574 1.710968095118781 1.710019146654055 1.70904414354625 1.708056801721679 1.707060547189091 1.70604817603963 1.705016244446817 1.703971758666507 1.70292001503686 1.701848639978306 1.700773509993506
 8.75 1.738661515763798 1.738725992674615 1.738783906339191 1.738846477127672 1.738896295492456 1.738942301968194 1.738987587171793 1.739029611802413 1.739080316641464 1.739120632552611 1.739169710481771 1.739214631457111 1.739261406589051 1.739305347070259 1.739358474175654 1.739403779262404 1.739451633769923 1.739483449219874 1.739492527216163 1.739502969444943 1.739508187674609 1.739504803755796 1.739491039621383 1.739475447286484 1.739445308848449 1.739385616486864 1.739315012463546 1.739230769122542 1.739137378890125 1.739031464274793 1.738900397867263 1.738739292340471 1.738568830449565 1.738374155031907 1.738175469007059 1.737946715376788 1.737683287225057 1.737405797718021 1.737104520104018 1.73679189771357 1.736446563959371 1.736066702336282 1.735678046421325 1.735263919873676 1.734825856434655 1.734353849927717 1.73386178425845 1.733343573414555 1.732808821465845 1.732239442564231 1.731649290943711 1.731043500920358 1.730402676892311 1.729743703339755 1.729060814824918 1.728356435992048 1.727623151567402 1.726869676359229 1.726100165257756 1.725300553235166 1.724486495345587 1.723652336725068 1.72280260259156 1.721921788244897 1.721022519066775 1.720112600520728 1.719180578152105 1.718226257588046 1.717264564537458 1.716280804790985 1.715277824220986 1.714270398781501 1.713244584508224 1.712201277518474 1.711148974011157 1.710084600266739 1.708999342647209 1.707910507596043
 8.77 1.746706324656977 1.746756621050428 1.746813404045334 1.746861444008474 1.746900361388134 1.746933616714106 1.746966760597687 1.746996783731682 1.747029496890397 1.747067440929647 1.747094336786748 1.747132505480522 1.747161068111293 1.747199955860889 1.747230159992637 1.747265511851368 1.747297962863412 1.747313864536597 1.747313568460251 1.747314806305197 1.747300489823755 1.747285080849739 1.747262631298453 1.747233203166695 1.747189288532749 1.747116119556388 1.747030658478868 1.746927877622928 1.746820279392785 1.746700786274133 1.746559980834141 1.746385915721446 1.746194293666153 1.745994817479829 1.745773410055501 1.745535054367649 1.745257583472202 1.744963520506535 1.744650868689461 1.744325371321227 1.743966111783508 1.743569173539399 1.743170620133408 1.742738675191451 1.742287872420843 1.741803575610289 1.741296488629876 1.740771465431064 1.740223610046675 1.739634466590884 1.73903224925921 1.7384141623285 1.737764160156919 1.737084427183941 1.736388747930329 1.735675766998128 1.734930139070642 1.734164188912429 1.733376231369275 1.732571571368184 1.731735513917358 1.730893044106176 1.730026677105179 1.729134068166047 1.728222862621578 1.727299725885668 1.726354873453285 1.725393470900448 1.7244146038842 1.723419668142582 1.722408469494609 1.721388593840236 1.720346927160334 1.719292385516657 1.718224885051812 1.717148171989225 1.716055992633106 1.714951063368415
 8.789999999999999 1.754632597518656 1.754674083400607 1.754717255733435 1.754755484880591 1.754787261286297 1.754808345475538 1.754829638054068 1.754847429708405 1.754861881205836 1.754884393394411 1.754902757202947 1.754928533641022 1.754948583798982 1.754966138847935 1.754987250039751 1.755010708707061 1.75502396626326 1.755034874202499 1.755023784099692 1.755001667610508 1.754979396471371 1.754947902499465 1.754915287592721 1.754871353729827 1.754811542970218 1.754724317454077 1.754626199402332 1.754512761116657 1.754387614979462 1.754254033453898 1.75410481908385 1.753914454493933 1.753713002389492 1.753495365556593 1.753263176862027 1.753011419253296 1.752716175758614 1.752410199486903 1.752084873627784 1.751746091451575 1.75137173630928 1.750968001632589 1.750544530933866 1.750105997806145 1.749641065923119 1.749143729039136 1.748619970989188 1.748083625688901 1.747521147134527 1.746923089402935 1.746304636651598 1.745678583118581 1.745011943122533 1.744321961062672 1.743614361418771 1.742885208751145 1.742128117700639 1.741345442988609 1.740548289416907 1.739733851867869 1.738889035304289 1.738023144769409 1.737150455386895 1.736240592360817 1.735325190975632 1.734388366596159 1.733425274667557 1.732451230715301 1.731464670345159 1.730455439243165 1.729433003175592 1.728395577988926 1.727346449609833 1.726280114045135 1.725203487381775 1.724108565786783 1.723003235507248 1.721890562870277
 8.81 1.762437956600191 1.762472711976429 1.762509393654668 1.762536191995072 1.762549447437841 1.76255781050321 1.76256696179145 1.762571791982869 1.762579131837808 1.762588122196644 1.762590623979786 1.76260577818768 1.762612175900802 1.762618608279661 1.762628826564801 1.762639292076792 1.762643406216239 1.762632560463771 1.762608596380051 1.762573675605763 1.76253888986162 1.762502440948359 1.762448440746739 1.762385691217539 1.76232346440156 1.762218282419616 1.76210610747254 1.761979851841174 1.761845777886371 1.761696838048994 1.761528034849906 1.761327250889972 1.761117998850058 1.760880501491018 1.760636621653701 1.760367022258937 1.760067846307542 1.759743276880303 1.75940631713798 1.759052880321299 1.758661979750944 1.758246778827553 1.757811811031708 1.757364999923934 1.756881189144683 1.756366822414335 1.755836393533182 1.755287036381423 1.754707854919153 1.754098073186356 1.75347333530289 1.752822465468478 1.752151637962697 1.751446657144966 1.75072160745453 1.749988333410449 1.749214579611585 1.748421970736583 1.747614521543859 1.746788586871582 1.745926001637656 1.745048510839704 1.744163389555047 1.743245302940687 1.742306936233283 1.741365034749132 1.740389623884147 1.739399139113833 1.738400965993261 1.737382980157043 1.736345297319311 1.735298913273682 1.734235133893232 1.733152745130472 1.732059783017306 1.730963783665012 1.729844023264197 1.728716048084772
 8.83 1.770134720620724 1.770164015496956 1.770183276527995 1.770199554070751 1.770203268561451 1.770200970515632 1.770196550528147 1.770184559273158 1.770185717504144 1.770177456053891 1.770171145834501 1.770164417837383 1.77016715313326 1.770156982872163 1.770154168283433 1.770147180675718 1.770139531436975 1.770119702034467 1.770078074014763 1.770040809003736 1.769990978706561 1.769933244907716 1.769871079470979 1.769799564339427 1.769715541535432 1.769605983160662 1.769475341396077 1.769334008501927 1.76918928681775 1.76902345876237 1.76884583683389 1.768630513609694 1.76839986174644 1.768152353980061 1.767895303125754 1.76762062207798 1.76730138381046 1.76696609137617 1.766615157907333 1.766245766615416 1.765845560791126 1.765416703804398 1.764970569104393 1.764501170219491 1.764007730757282 1.763483814404557 1.762941654927301 1.762374126170687 1.761787772059061 1.761165506595936 1.760519453863981 1.759862838025009 1.759172623319967 1.758458724068923 1.757725534671051 1.756972329604623 1.75618817342699 1.755378780774569 1.754556866362829 1.75371676498627 1.752841821518413 1.751957160911777 1.751056268197862 1.750125338487128 1.74917434696898 1.74822041891174 1.747237179662629 1.746234994647744 1.745220429372031 1.744186099419265 1.743140620452019 1.742077438211639 1.741005568518218 1.739911807270562 1.738811600446165 1.737691334101173 1.736563514370355 1.735424177467065
 8.85 1.77772539481502 1.777740449196877 1.777752059588003 1.777757856342094 1.777751689891446 1.777737060746953 1.777717069498108 1.777695586813 1.777676463438319 1.777658570199351 1.777640827999978 1.77762418782268 1.777605960728533 1.777587807857208 1.777567150426971 1.777555369734681 1.777530007155791 1.777498844144346 1.777449772232982 1.777389503032925 1.77732784823399 1.777256669604579 1.777181258991678 1.777098598320862 1.777002969596283 1.776872244900676 1.776735576395355 1.776587026320207 1.776419846993696 1.776244380812855 1.776053390253284 1.77582426786915 1.775582896293179 1.775319258236656 1.77504779648942 1.774753303919858 1.774421363474906 1.774072888180035 1.773705931139255 1.773330715535107 1.772915014628653 1.772470431759474 1.772007170345663 1.771527443883818 1.771017705949033 1.770481460194892 1.76992528035346 1.769348160235275 1.768748683729338 1.768110614803102 1.767451277502466 1.76678304595176 1.766081414353733 1.765354656989546 1.764603478218757 1.763838682479305 1.763036854287498 1.762220708238001 1.761389309003817 1.760531181336274 1.759647550065005 1.758747890097933 1.757839226421253 1.75688688409941 1.755929458275082 1.754958934169158 1.753958767080715 1.752948332386998 1.751921115543393 1.750879712083407 1.749817477618636 1.748740197838744 1.747654268511434 1.746546485482417 1.745432384675382 1.744308102091969 1.743160023811732 1.742011755992108
 8.869999999999999 1.785213080980551 1.785219304873588 1.785220094631991 1.785214740606279 1.78519700322486 1.785164952994038 1.785139430498004 1.785105396398846 1.78507617143654 1.785039836428953 1.785010122271844 1.784977109938862 1.784950660481545 1.78492068502932 1.784885784789503 1.784854491047295 1.784820275165787 1.784774598585954 1.784710002826656 1.784638769484638 1.784564760234523 1.784484896828819 1.784390811097914 1.78429415495007 1.784187390371429 1.784045459426004 1.783887234255684 1.783724237080222 1.783543990197244 1.783352915982237 1.783149606888552 1.782906035447398 1.782646474267837 1.782375846036787 1.782087293519011 1.781779699557116 1.781432137071551 1.781069579060595 1.780693518600362 1.780294458844787 1.779862363025625 1.779408804452442 1.778934456512612 1.778437632671308 1.777919496471494 1.777370471533921 1.776793271557112 1.776205480317361 1.775585561668719 1.774934699542988 1.774266297949705 1.77358499097614 1.772861432787276 1.772122627625803 1.771357509812104 1.77058293374424 1.769772633897938 1.768941194826581 1.768092021161181 1.767219837610378 1.766321048960412 1.76541263007511 1.76448468589587 1.763528981441639 1.762555011808894 1.761571652171621 1.760559417781296 1.759533583966859 1.758493366134694 1.757434969768601 1.756360820429775 1.755270403756778 1.754172775465509 1.753052471349178 1.751926327278278 1.750786989200551 1.749635093140958 1.748466875201645
 8.890000000000001 1.792598697523847 1.792592470933543 1.792583930066317 1.792565835269543 1.792531456967788 1.792491175662814 1.792454741933575 1.792404206436218 1.792361709904085 1.792312063147707 1.79226939705481 1.792225662590311 1.792184710796316 1.792138642792125 1.792095359774224 1.79205307301629 1.792003663869189 1.791939573760972 1.791868774196877 1.791783146759329 1.791690383107935 1.791596174979485 1.79149216418795 1.79138131262448 1.791257302257404 1.791101525132225 1.790929993371623 1.790749639175446 1.790559354820712 1.790352432661607 1.790134085129479 1.789872174732837 1.789600144057348 1.789316435765832 1.789006622598258 1.788689987371743 1.788325222980544 1.787944172396057 1.787552798666806 1.787138314918447 1.786697024353753 1.786227920252613 1.785735595972025 1.785229064946091 1.784697370686004 1.784128466780047 1.783537076893582 1.782930344769041 1.782296784225917 1.781635029160758 1.780954473547152 1.780248841435719 1.7795215069541 1.778764544306947 1.777990977775906 1.777197741719607 1.776366450573654 1.775525228850602 1.774663801139953 1.773776642108129 1.772870326498467 1.771940309131193 1.770998274903408 1.770025318789071 1.769038985838975 1.768042021180731 1.767018960018744 1.765983867634192 1.764931499385005 1.763853850705836 1.76276900710804 1.761667304179647 1.760556377585337 1.759426243066407 1.758285536440747 1.757133693602806 1.755962890523563 1.754786213250493
 8.91 1.799869099506107 1.799858632437868 1.799838080952011 1.7998048153928 1.799762946181004 1.799707363813894 1.799657118865243 1.799597151985327 1.799534723900926 1.799478905415318 1.799418867408286 1.799366690836111 1.799306436731576 1.799251956203963 1.799192720439053 1.799132970699125 1.799072898322958 1.799001334725823 1.798907851399491 1.798812859912225 1.798706821908782 1.798596909110411 1.798475793314851 1.798347026396331 1.798211690305567 1.798034457069758 1.797855178792589 1.797656257654226 1.797451215911312 1.797233555896966 1.796993320020782 1.796718280768824 1.796431710703622 1.796128272464169 1.795803428765919 1.795470922400782 1.795095646237119 1.794700103219738 1.794289266369888 1.793862708785257 1.793404113639963 1.79291412418455 1.792410163745979 1.791884865727627 1.791331073609274 1.790748600947099 1.790145551373669 1.789523328597935 1.78888118640522 1.788198698657211 1.787496249291948 1.786783752323813 1.786038991843522 1.785266192018112 1.784476177090928 1.78366814138161 1.782826429286082 1.781967775276537 1.781091923901422 1.78019315978542 1.77926736762944 1.778328802210596 1.777372698382187 1.776382271073687 1.775383605290717 1.774373326115029 1.773335868704484 1.772281618293034 1.771216050190693 1.770130109783517 1.76903072253358 1.767915753978946 1.766790609733645 1.765649095487641 1.764492617006809 1.763323220132902 1.762144060783519 1.760956664952075
 8.93 1.807009588688106 1.806990601147267 1.806954489049683 1.806914902736545 1.806860982624863 1.80679467920747 1.806726673053017 1.806651284805973 1.806582875186628 1.80651226499109 1.806438955091285 1.806373326434958 1.806299750045669 1.806228727022797 1.806160708541536 1.806087685852895 1.806014270283699 1.805923983236585 1.805817996190004 1.805702950698217 1.805587998391296 1.805459920975123 1.805328040231386 1.805182878017581 1.805029056267007 1.804836886988766 1.804641732267759 1.804427584264687 1.804205015216048 1.80396560743413 1.803710303307014 1.803423055298568 1.803118265948445 1.802801997872079 1.80246441376068 1.802110436381232 1.801715058576489 1.801305433264969 1.80088052344095 1.800431732174465 1.799961492611295 1.799455277972966 1.798926571556739 1.798387606735609 1.797825926958291 1.797218505749218 1.796604736708533 1.795968833512077 1.795303779911382 1.794606569733665 1.793895016881813 1.793160815334376 1.792401909145557 1.791613092445198 1.790803779438767 1.789982984407353 1.789127741707642 1.788253645771913 1.787359741108017 1.786447822299364 1.785504094004909 1.784553310959132 1.783577757972024 1.782582789929065 1.781567501791208 1.780539038594861 1.779487345451859 1.778421217549452 1.777341970150276 1.776241818592329 1.775125068288955 1.774002964728807 1.772859993475831 1.771701230169233 1.770537410523452 1.76935576032813 1.768164825448082 1.766962551823266
 8.949999999999999 1.813993833574395 1.81396085556622 1.813919612863721 1.81386345580505 1.813795074803504 1.813722080347525 1.813640013000696 1.813554553401747 1.813468572264551 1.813389090378124 1.813302488606624 1.813220187889353 1.813135249240752 1.813050653750408 1.812964942583045 1.812881796978527 1.812788098251859 1.812681777793184 1.812566667067781 1.812437347616065 1.812304651053589 1.812160709071036 1.812011803434224 1.8118500659841 1.811683158636742 1.811478173383354 1.811263742290265 1.811033717498928 1.810796201225917 1.810539765762923 1.810274353476754 1.809961666809329 1.809640158277679 1.809303560473938 1.808951796065345 1.808580357794237 1.808168728478043 1.807743501009286 1.807292748355571 1.806836973559585 1.806340749739088 1.805821570086911 1.805279487870945 1.804724226434141 1.804139959194497 1.803521059645053 1.802883871353886 1.802230587964097 1.801554313193805 1.800842890836139 1.800108684759226 1.799362908906181 1.798585347295101 1.797777944019046 1.796956473246033 1.796123229219022 1.795248376255904 1.794356108749485 1.793453301167474 1.792521998052466 1.791566664021929 1.790600003768186 1.789612892058395 1.788596593734539 1.787567633713399 1.786528416986539 1.785457578620285 1.784382733755702 1.783287087608574 1.782173695469381 1.781046812703273 1.779912774750047 1.778758217124121 1.777586305414504 1.776406575284772 1.775215612473039 1.774004102791922 1.772790302128515
 8.970000000000001 1.820774799456817 1.820736690986497 1.820679357685804 1.820616179889885 1.820536488008362 1.820447592525335 1.82035381399938 1.820257833063548 1.820158240425366 1.820062906866837 1.819964623244438 1.819867340489121 1.819772449606313 1.819676421675912 1.819574387852291 1.819473309364295 1.819370497515238 1.819252263682906 1.819117799319556 1.818975315951911 1.818826435181162 1.818667648682966 1.818502598207445 1.818328045579183 1.818136692697226 1.817916751535081 1.817687234140709 1.81744141263653 1.817186959219416 1.816916086160689 1.816625755806121 1.816302590575926 1.815964032964762 1.815606825541726 1.815237420950349 1.814850211908594 1.814418211208852 1.813976751717933 1.813510176377069 1.813030768201904 1.812521890282489 1.811981885783277 1.811426337943118 1.810849780075251 1.810252705567297 1.809615777881255 1.808967370553489 1.808293367194725 1.80759665149004 1.806867167198854 1.80611816815492 1.805353738266313 1.804565751515421 1.803744021958935 1.802905433727834 1.802052201027376 1.801164448137083 1.80025818941073 1.799338069276328 1.798394022236111 1.79742787286652 1.796439205818188 1.795440135815921 1.794410717658683 1.793368956219574 1.792314186445815 1.791235673358723 1.790143132053696 1.789032757700185 1.787908275541677 1.786773060895666 1.785620109153633 1.784454485781017 1.78326838631719 1.782076766375431 1.780877591642893 1.779658797880577 1.778434770923299
 8.99 1.827299668457335 1.827249099529993 1.827191755637738 1.827114927112743 1.827022984361 1.826922917862312 1.826818378170302 1.826710665912407 1.82660003178988 1.826492686577786 1.826382901125008 1.82626796635424 1.826161053261993 1.826056882918587 1.825938476468157 1.825819765128649 1.825707870191819 1.825577153023233 1.825424115062268 1.825267657822106 1.825099882889738 1.824928181925961 1.824743446665374 1.82455486891638 1.824352500561182 1.824116773555785 1.823865499929988 1.823601991787387 1.823332241305372 1.82304145073512 1.8227342824016 1.822400678703563 1.822039562113543 1.821667965177852 1.82127808051658 1.820871540823584 1.820425308866491 1.819966637486689 1.819486559599328 1.818994408193306 1.818462376331274 1.817909817149623 1.81733470385848 1.816744669741704 1.816126418156877 1.815474752535296 1.814804536381969 1.814115243275604 1.813403996868603 1.812659860887048 1.8118955591307 1.811117545472982 1.810312673860972 1.809472728315392 1.808621402930594 1.80775311187455 1.806853759388843 1.805929099788645 1.804995757462711 1.80403998687336 1.803051342556463 1.802056519121424 1.801046021251164 1.800000663702105 1.798946271304153 1.797878598960674 1.796789711648478 1.795679224417798 1.794563352392269 1.793429960768902 1.792270794818065 1.791111419883457 1.789933411382084 1.788741194804227 1.787536625713425 1.786328349746436 1.785098272613215 1.783865580096882
 9.01 1.833520109570209 1.833460770190901 1.833394385713628 1.833302556467623 1.833202402855284 1.833091735352171 1.832976284507005 1.832856890941672 1.832734085351219 1.832614468503852 1.832489561240942 1.832367664477018 1.832248289199772 1.832122846470053 1.831998517421871 1.831869923262394 1.831738115271946 1.831590324804011 1.831426443285226 1.831254012215385 1.831077283167434 1.830887217787472 1.83069494779475 1.830486544981668 1.830266841213773 1.830011968429761 1.829745148641469 1.829472333933879 1.829183406465112 1.828877198466425 1.828558252242214 1.828197140170003 1.827830154700447 1.827435328357329 1.827031513737549 1.826609053511132 1.826151950421212 1.825667197284039 1.825175786988963 1.824661402498439 1.824122986848016 1.823548033146335 1.822954704575119 1.822350364389171 1.821714625916365 1.821049132557638 1.820367807786987 1.819665795151457 1.818943358271133 1.818179070839134 1.8173993866216 1.816610719457688 1.815785553259554 1.814938802012348 1.814071069774203 1.813186860676218 1.812271538922452 1.811339048789905 1.810391224628508 1.809419470861108 1.808421111983452 1.807415182564172 1.806391327244768 1.805337240739591 1.804267287835827 1.803193873393475 1.802092332345328 1.800973019696955 1.799843310526678 1.798698249985551 1.797539173297333 1.796365095758472 1.795181122738071 1.793981999677867 1.792770622092207 1.791550365568013 1.790317465764757 1.789070118414431
 9.029999999999999 1.839354068703513 1.839289648877228 1.839209033821394 1.839112943862337 1.839004359398902 1.838879670902449 1.838755248916855 1.838622874058515 1.838498087016337 1.838358898551746 1.838231559498683 1.838096940763603 1.837963213325475 1.837829108235781 1.83769029661852 1.837545479670198 1.837403068659837 1.837247294928969 1.837065399891633 1.836885665034382 1.836692621916272 1.836489282168869 1.836281847496242 1.836061129674966 1.835827790554116 1.835560362055269 1.835281516172499 1.834990834972379 1.834682660593975 1.834369225248843 1.834028341221032 1.833657320867075 1.83326872661599 1.832866530969274 1.832449646500903 1.832009525857323 1.831530111757453 1.831044066992674 1.83053215442683 1.830004866996218 1.829447267709589 1.828860839648137 1.828258335965495 1.827638159887732 1.826993154713339 1.826311643813232 1.825617690630736 1.824897798681582 1.824158641553898 1.8233837329082 1.822597986477382 1.821793066066708 1.820956835553802 1.820096768888634 1.819218750093514 1.818323953263078 1.817404022564274 1.816456452236351 1.815500026590845 1.814517210011565 1.813516556954578 1.812492231948194 1.811460109592948 1.810399144561584 1.80932334159904 1.808237275522426 1.807127201221003 1.80600322365617 1.804866687861435 1.8037147889424 1.802547722076732 1.801363002514146 1.800177625576373 1.798965726657142 1.797749021222147 1.796523844809024 1.79528298302732 1.794034631558463
 9.050000000000001 1.84473739872001 1.844670748451671 1.844579862823647 1.844476682159391 1.844358806854232 1.84423071737538 1.844092244261918 1.84395703812481 1.843815259646896 1.843675069582892 1.843526668759391 1.843387638074863 1.84324851849965 1.843095581075973 1.842950336917925 1.842796177211473 1.842648723214457 1.84247418625659 1.842283327739454 1.842088059136503 1.84188498199306 1.841671447926314 1.841451728625323 1.841221165851007 1.840973751436154 1.840695197285409 1.840405695375281 1.840098617754133 1.839784256542187 1.839451093931516 1.839103212186046 1.83871690364155 1.838321670705645 1.837905205857792 1.83747433164929 1.837026870703271 1.8365352357147 1.83603135945037 1.835508324748893 1.834975124520701 1.834407721748038 1.833803699484956 1.833195320857307 1.832558409062739 1.831906777370691 1.83121720912238 1.830506147730802 1.829785276680719 1.829037059528652 1.828255039902872 1.827452781503395 1.826638848101965 1.825792033542051 1.824924871738835 1.824040296679198 1.82313778242171 1.822204553096621 1.821259732905842 1.820295376122938 1.819303857093109 1.818288710233179 1.817263370031579 1.816226451048331 1.815161157915031 1.814081465334832 1.812985258082427 1.811871891004026 1.810740009017341 1.809602017111563 1.808445820347339 1.807269853856754 1.806091622843301 1.804895712581863 1.803685448418687 1.80246559577135 1.801235440128746 1.799991897051043 1.798742242169665
 9.07 1.849617529477398 1.849538478771862 1.849447462577936 1.84933618121623 1.849207405078598 1.849073324628141 1.848927670399205 1.848783322997382 1.848636223099509 1.848485061453667 1.848338408879184 1.848187466266629 1.848035794577816 1.847879384845803 1.847722378174889 1.847561735740616 1.847401508789765 1.84722298864036 1.847025336681663 1.846816864374173 1.84660580324963 1.846383224911006 1.84615339103251 1.845913663359584 1.845661743708902 1.845374823968367 1.845071866097112 1.844759612125496 1.844435484155101 1.84409312435873 1.843733604980409 1.843342068335377 1.842935366810087 1.842511282862206 1.842075409020603 1.841614547885356 1.841115652127737 1.84060194449022 1.840072807786464 1.83952937490132 1.838954198790816 1.838348112482159 1.837729039073726 1.83709070173506 1.836424093706859 1.835729388300976 1.835016208900406 1.834282668959283 1.833531022002868 1.832740911627544 1.831936531500806 1.831118935361249 1.830271787018565 1.829402520353523 1.828510089317968 1.827600837934802 1.826668420297976 1.825712900572477 1.824744372994314 1.823757321870503 1.822738401579056 1.821712476568962 1.820668981360175 1.819603800543595 1.81851759878105 1.81742428080528 1.816308461419918 1.81517944549947 1.814040417989293 1.812881393905577 1.811709648335321 1.810523176436307 1.809330103437083 1.808122914636933 1.806900925405852 1.805676881184518 1.80442887748427 1.80318173988707
 9.09 1.853941617867936 1.853856996729997 1.853760809976374 1.853639837924866 1.853509910963888 1.85336748955248 1.853220254220301 1.85306567556763 1.852913124265367 1.852760591055032 1.852605216748765 1.852449132229325 1.852285848450087 1.852131406435048 1.851968117278821 1.851803532146636 1.851630842274339 1.85145305896839 1.851244223605867 1.851038517634458 1.850817952572466 1.850586500008804 1.850359361602994 1.850110329085169 1.849852914256068 1.849554108987034 1.849248085220015 1.848928684967561 1.84860174031282 1.848257043409539 1.847892436482057 1.847492051825308 1.847079721804814 1.846656268856682 1.846208315487603 1.845750654274847 1.845251247866259 1.844728808980256 1.844197270405822 1.843650125002501 1.843067475700399 1.84245874550017 1.841837587473018 1.841197084760684 1.840532750575448 1.839831888200114 1.839118160988009 1.838383192362974 1.837629175819352 1.836844554921988 1.836035803306212 1.835212284677836 1.834368322813138 1.83349495155886 1.83260743483219 1.831703346620754 1.830766990982603 1.829816302046202 1.828845874010417 1.827860491144499 1.826844317788073 1.825817428351119 1.824779897313962 1.82371208922725 1.82263420871194 1.821540440459281 1.820432049230792 1.819305709858247 1.818165777243652 1.817013456359224 1.815848762247369 1.814666140020664 1.813473614861825 1.81226974202369 1.811058326829189 1.809838544671319 1.808595611013118 1.807354591387632
 9.109999999999999 1.857684087857465 1.857597346291852 1.857496698984657 1.857376196250893 1.857240088475577 1.857095736113732 1.85693954969038 1.856782179800546 1.856629487109259 1.856470322351548 1.856310086332444 1.85615279992698 1.855993044080189 1.855833869807103 1.855663918192754 1.855500450392174 1.855326867630392 1.855138761202436 1.854932592473327 1.854718022878085 1.854497873921723 1.854269767179247 1.854030114295656 1.853783516985939 1.853521717035074 1.853231366298026 1.852917136699747 1.852600070235172 1.852267978969217 1.851927135036779 1.85156055064273 1.851158718061918 1.850746259639161 1.850319097789247 1.849875954996928 1.849413213816918 1.848913946873888 1.848397956862464 1.847867506547222 1.847319818762682 1.846744626413304 1.846137552473484 1.845514029987546 1.844876032069741 1.844209681904234 1.843516272745102 1.842805987916328 1.842077380811788 1.84132200489525 1.840540903700363 1.839743110830645 1.838926169959481 1.838082284830107 1.837218219255602 1.836335367118881 1.835433252372678 1.834505109039537 1.833556741211803 1.832593403051602 1.831611998790833 1.830607412731154 1.829591939243965 1.828557072770391 1.827499057821272 1.82642628897714 1.825343640888205 1.824237448274334 1.823118735925036 1.821987128699439 1.820841621526268 1.819681229403827 1.818511637399975 1.817332150652103 1.816132144367109 1.814929363821372 1.813717234360728 1.812488671400444 1.811252050425184
 9.130000000000001 1.860859020523824 1.860771338535208 1.860666160680483 1.860544007271911 1.860408818691148 1.860256545389242 1.860099407886628 1.859943636773138 1.85978701270799 1.859624866419795 1.859463878706554 1.859309400435657 1.859146172543882 1.858986046037399 1.858824161991764 1.85865221155192 1.858479275932198 1.858295186416316 1.858089984357374 1.85787971117786 1.857660388369642 1.857433347493973 1.857199160181483 1.856948888132186 1.85669418311547 1.856395346970102 1.856092851604221 1.855773318995341 1.855448491190346 1.855106210305487 1.854746208526381 1.854348358108011 1.853944471374718 1.8535182607202 1.853079608607512 1.852621287569056 1.852126850206586 1.851620429191194 1.851095167263315 1.850547537232716 1.849982631978494 1.849379354449072 1.848768737662191 1.848132494704905 1.847480808733577 1.846797252973868 1.846089340720735 1.845368375338422 1.844625050260452 1.843851588989617 1.843063385097974 1.842250332226832 1.841420124086745 1.8405635844575 1.839685727188111 1.8387984161968 1.837881815470993 1.836945459067306 1.835996481111529 1.835021835798617 1.834029177392674 1.833020450226939 1.83200333870377 1.830952437294628 1.829894780540063 1.828823523049694 1.827732649502191 1.826621444645258 1.825511303295611 1.824372550338962 1.82322745072999 1.822071609492327 1.82090292171853 1.819720032570059 1.818527717277251 1.817324621139295 1.816111379524207 1.814892847868798
 9.15 1.86350788409469 1.863418231687679 1.863305403291388 1.863182729215359 1.863040899837923 1.862892085606195 1.862739357036077 1.862580924712259 1.862425789288216 1.86226539148621 1.862110662097285 1.861951181981274 1.861790422066794 1.861631593351242 1.861468416900804 1.861306293850446 1.861135865403916 1.860956412833745 1.860756627481242 1.8605503607565 1.860335934138385 1.860111389174545 1.859877607481401 1.859639210744152 1.859389260716769 1.859095879221993 1.858799278151337 1.858487949465083 1.858169255192276 1.857833997430728 1.857480728347012 1.857090500176458 1.856692765223154 1.856273535859941 1.855845814528409 1.855397153738896 1.854916316070483 1.854415294170988 1.853897140756967 1.853365828613703 1.852806630595209 1.852223369624214 1.851617168692167 1.850995660859222 1.850352569254241 1.84967979707478 1.848989527587088 1.848281564126097 1.847550340095412 1.846790318967309 1.846011404282724 1.84521603965124 1.844405508751086 1.843555795329118 1.842699723200816 1.84182690625027 1.840923388430169 1.840001163761788 1.839066016334979 1.838112070308151 1.837133049908267 1.836145799430819 1.835135553239817 1.834108415767778 1.833065611515701 1.832004625053056 1.830933701017766 1.829840924116184 1.828742529123078 1.82762440088161 1.826494664303314 1.825355204368073 1.8242022261241 1.82303650468791 1.821856715244301 1.820677803046321 1.819485923415249 1.818275811740564
 9.17 1.86567997398483 1.865587651163971 1.865479232232 1.86535436749577 1.865216087330319 1.865064912178876 1.864913292552858 1.864760989031868 1.864600982263701 1.864447412964336 1.864292361917942 1.864135999976874 1.863982288061671 1.863830157161063 1.863675708331962 1.863510142699464 1.863348201456851 1.863178365865589 1.862980727255326 1.862778847023888 1.862575066637288 1.862356007629713 1.86213724160353 1.861897400229285 1.861654815245696 1.861379888459657 1.861093441746233 1.860787947048661 1.860475976378345 1.860157911814854 1.859810935505922 1.859440139667445 1.859044816583476 1.858643188606224 1.858224938156051 1.857794357721468 1.857322189859129 1.856836707193833 1.856335662418515 1.855814698294242 1.855270717650211 1.854702113383742 1.854108658460274 1.853508195913355 1.852881848844645 1.8522262204239 1.851543833888972 1.850859262545798 1.850142259768396 1.849398238998854 1.848639543747323 1.847865917592009 1.847065044179162 1.84624151722307 1.845399140506042 1.844543507878406 1.84365986325849 1.842755590632616 1.841841484055083 1.840909667648157 1.839948855602059 1.838975362174945 1.837990361692898 1.836979158549906 1.835958407207853 1.834924022196495 1.833867818113447 1.832794379624164 1.83171261146192 1.830619308427791 1.829512545390632 1.828393987287053 1.827261239121405 1.826117785965748 1.82495713295983 1.823792365311064 1.822615608294498 1.821433247252791
 9.19 1.867465392832792 1.867372499602573 1.867268290140733 1.867140924751462 1.867003973806543 1.866857917745361 1.866707387074893 1.866553472369716 1.866400354272002 1.86625091349152 1.866102290805633 1.865955407059301 1.865803073165077 1.865654470103111 1.865502988921144 1.865354990734512 1.865197516726143 1.865031408146557 1.864840896313864 1.864653992613766 1.864454268499552 1.864242185492099 1.864034205179873 1.863811759218923 1.863581119332883 1.863313257312969 1.863030765017978 1.862746404374285 1.862443987375844 1.862136936084182 1.861805252628397 1.861446659205162 1.86106755807871 1.860684771580846 1.86028010211093 1.859866572135882 1.859403954190178 1.858931870875843 1.858451074862448 1.857949758887107 1.857421155754471 1.856867458336725 1.85629531957358 1.855715432472268 1.855105120107541 1.854466115621656 1.853815082224377 1.853140513192961 1.852445781872157 1.851726011674194 1.850982886078773 1.850228988633061 1.849449002951679 1.848646762716696 1.847828261677612 1.846997473651359 1.846131972522276 1.84525269224211 1.844356936829995 1.843445710372444 1.842510577023333 1.841560791003891 1.840598276602679 1.839610488175581 1.838606850145783 1.837593097003761 1.83656201330726 1.835520133681279 1.834462732818046 1.833386455477009 1.832300736484804 1.831204150735242 1.830095753189283 1.828973128875013 1.827840862887623 1.82670085038938 1.825547896609605 1.824388606844644
 9.210000000000001 1.868959510537036 1.868870736901888 1.868758996915914 1.868641310880669 1.868507459164718 1.868362202203641 1.868211430500028 1.86806436462348 1.867915675210609 1.867765982965038 1.867623048657401 1.867483703125343 1.867340457273515 1.867193872073582 1.867056338564213 1.866912677851089 1.866767221106895 1.866606009571325 1.866427394551078 1.866244057419858 1.866058979618372 1.86586025265433 1.865660848102445 1.865450767604429 1.865229132868993 1.864975175671846 1.864707447855693 1.864435601330231 1.86415158807215 1.86385194012513 1.863540899599838 1.863190098673928 1.862831389592032 1.862463294665766 1.86207378627372 1.861673116861458 1.861235938941512 1.860783795093383 1.860314867963532 1.859833660265376 1.859326444779289 1.85879470435259 1.858240841899542 1.857678450401347 1.857086392906136 1.856466642528968 1.855834732451821 1.855187415923585 1.854516876260055 1.853814336843923 1.853097731124772 1.852366012619064 1.851611234910133 1.850829401648176 1.850036506550244 1.849222663400229 1.848385766048853 1.847530878413659 1.846656964478999 1.845768348296016 1.84486270398264 1.843935215723565 1.842995797770242 1.842030424440858 1.841056990120326 1.840067479260261 1.839062926378972 1.838041316061436 1.837006672959286 1.835960951790785 1.834897747340812 1.833824014460837 1.832743918068901 1.831643543149592 1.830540384754023 1.829423657999806 1.828296498071028 1.827162090218223
 9.23 1.870252734291524 1.87016111025582 1.870058039751371 1.869932723077127 1.869802190598471 1.869659502747218 1.869520470021616 1.869377412986346 1.86923189227252 1.869091578577682 1.868957242665809 1.868815845367308 1.868679237579017 1.868546500264204 1.868411994452568 1.868272551240234 1.86814048178976 1.867986637330128 1.867817709156749 1.867650798631459 1.867465547182519 1.867282676304615 1.867093147558855 1.866895152572769 1.866684993040306 1.866442500721835 1.866188417444142 1.865931995100427 1.865659825650303 1.865376851119796 1.865075583601341 1.864744095253775 1.864403678302345 1.864049745038695 1.863683197820868 1.863296539073301 1.862877461286824 1.862442667018654 1.86199331889239 1.861535969598012 1.861041681891874 1.860527078596703 1.860000442601585 1.859456276861973 1.858888364399668 1.858297388302822 1.857678641725927 1.857053037889811 1.85640246008163 1.855725951654858 1.855032156029282 1.854328696690992 1.853592037192375 1.852839021152102 1.852065672255118 1.851278774252636 1.850463590962123 1.849639016267288 1.848794484118074 1.84793088853064 1.847041213587354 1.846140753436774 1.845229192293636 1.844291304438842 1.843343784219439 1.842382896048607 1.841397894405639 1.840404393835928 1.839396638950942 1.838377294428212 1.837341635011304 1.836295235509807 1.835241190799305 1.834165245821358 1.833086905583476 1.831997985159098 1.830894719687564 1.829787704374092
 9.25 1.871433928620761 1.871342004188816 1.87123724317148 1.871117895865124 1.870991472631981 1.870854283900144 1.870709700163566 1.87057407198206 1.870429259981297 1.87030239485281 1.870163127353987 1.870035978308078 1.86991066860419 1.869781699197288 1.869652791108191 1.86951980542358 1.869395093295988 1.869250135943803 1.869093544651268 1.868934170768482 1.868766285711393 1.868588980961801 1.868412908067357 1.868220398641563 1.868021224363764 1.867798186979155 1.867557208298773 1.8673122801995 1.867052034624058 1.866785253581005 1.86650086914474 1.866188173455494 1.865858498719327 1.865518777208133 1.865167081259627 1.864795733277349 1.864396945730658 1.863983571154728 1.863555372150543 1.863110891384898 1.862642971590387 1.862143635565406 1.861638856174141 1.861111026346569 1.860567679078446 1.859991237431306 1.859401674532454 1.858795553574957 1.858170527817638 1.85751801058507 1.856846665267566 1.856159985321171 1.855453554267656 1.854720095694504 1.853975893254905 1.853212680667744 1.852421481717588 1.851617870254681 1.850796320194924 1.849958145519869 1.849098670276706 1.848221348578244 1.847340464602905 1.846426382594702 1.845506636863227 1.844570511783636 1.843616751796631 1.842648651408441 1.841666145190807 1.84067494778096 1.839662913881606 1.838642928260898 1.837614175752423 1.836571241255174 1.83551754973353 1.83445761621723 1.83337368580135 1.832297013646279
 9.27 1.872562665414317 1.872476670590393 1.872372249065684 1.872260781134012 1.872127627154495 1.871994327551543 1.87186073281486 1.871724433499442 1.871594290225581 1.871458493678859 1.87133217461015 1.871207263835623 1.871087102236736 1.870968320760238 1.870849330418171 1.870729582287865 1.87060482751194 1.870473187298304 1.870324072920154 1.870168105715972 1.87001004708953 1.869845728509881 1.869676291511363 1.869494157693598 1.869313998721487 1.869093926325213 1.868871302300236 1.868633998507292 1.868393766872392 1.86813844938682 1.867863468107129 1.867562825155141 1.867251732717944 1.866928763047887 1.866592778462578 1.866241271344884 1.865855634142924 1.865459539370066 1.865047599604924 1.864620817491353 1.864171495738448 1.863694197120531 1.863206824477158 1.862697260713102 1.862173248798356 1.861618651768123 1.861052382722811 1.860470744828024 1.859862431314559 1.859229165478397 1.858584470680693 1.857920760347772 1.857236347971116 1.856528777107359 1.855805511378275 1.855070034470766 1.854306010136857 1.853520162193682 1.85272495452347 1.851918961073537 1.851077585856272 1.850228972949122 1.849367536494579 1.848485730700169 1.847584479838431 1.846679848246904 1.845744960328112 1.844808160549545 1.843856143443641 1.842883793607767 1.841900525704203 1.840909584460116 1.839909524667544 1.838887131183372 1.83786151892931 1.836823052891868 1.835772918122333 1.834720099736745
 9.289999999999999 1.873711123960825 1.873622128749127 1.873523336722489 1.873409758172211 1.873283613454328 1.873156492989608 1.873023917263549 1.872892156826387 1.872767262293087 1.872643844343347 1.872519023721597 1.872403981236998 1.872284287763444 1.872165754239558 1.872053091668693 1.871939811118933 1.87182421372309 1.871699860678705 1.871558143248045 1.871412502758106 1.871261280600608 1.871107728231996 1.870945377173438 1.870780789010825 1.87060305539477 1.870398688040604 1.870177938728375 1.869959039302849 1.869724581673506 1.869481277814538 1.869223419764848 1.868933259628044 1.868639609572442 1.868328551831061 1.868007118701617 1.867673422546523 1.867302195792888 1.866919340932508 1.866521690521866 1.866111417182125 1.865681413599128 1.865224122523389 1.864750206770091 1.86426652921908 1.863760392814857 1.863228780566578 1.862670685548041 1.862112260897685 1.861528349818581 1.860911935578423 1.860293171509523 1.859649811008802 1.858985227537781 1.858301954622573 1.857599875853871 1.856884854886944 1.856142755441619 1.855387171302276 1.854616166317835 1.85382511440174 1.853011099531954 1.852191045750939 1.851353877165648 1.850492047947506 1.849618802332397 1.848740544620648 1.847833499177014 1.846915770430661 1.845988492875144 1.845044221068396 1.844086579632703 1.843118703254684 1.842141986685277 1.841151774739707 1.840148412297474 1.839140384302322 1.838120065762219 1.83708547174933
 9.31 1.87491938098147 1.87483103538615 1.874731202862957 1.874618453700696 1.874501438252353 1.87437411693509 1.87424544023025 1.874121528683353 1.873996512904098 1.873874623566361 1.873761431408197 1.873647277231836 1.873536931903686 1.873427926354331 1.873318821578531 1.873209638635221 1.873100908647511 1.872983272802684 1.872847292352196 1.872707998611678 1.87256276296093 1.87242256684392 1.872263951768791 1.87210668930785 1.87194440109757 1.871740598838592 1.871536894295719 1.871322309297916 1.871096225738309 1.870868045574182 1.870625310826973 1.870346413582277 1.870059055989837 1.869766230263545 1.869457258681442 1.869133213585707 1.86877974738266 1.868409212542758 1.868029671600589 1.867633647154869 1.867214821868437 1.866781728468252 1.866322759745387 1.865853198555025 1.865364097816452 1.864844040513053 1.864312809692304 1.863769548465767 1.863209250009082 1.862609897561962 1.862006924428184 1.861384483975579 1.860744239636028 1.860074044905449 1.859396723343791 1.858703268575022 1.85798744428712 1.85724783423206 1.856502152225807 1.855729702148301 1.854943627943444 1.854140533619089 1.853329153247028 1.852487620962971 1.851643310966542 1.850780377521253 1.849901534954494 1.849005807657516 1.84810411008541 1.847187986757093 1.846255932255287 1.845311751226499 1.844361608381 1.843391438492808 1.84240975639966 1.841430057002993 1.840429705267917 1.839425966223196
 9.33 1.876213560662972 1.876132734688129 1.876035161673685 1.87592900190598 1.87581169573498 1.875687483574282 1.875566905901117 1.875442653256342 1.875325426244444 1.87521323553354 1.875095311855376 1.874989576005326 1.874882638842394 1.874784331289209 1.874674094332031 1.874570889020743 1.874468236468856 1.874357247853506 1.874226834415454 1.874094317459084 1.873955208352405 1.873821108527046 1.873676309478256 1.873518232764907 1.873361640009485 1.873174832898097 1.872975213180462 1.872769562669914 1.872554133243399 1.872333896841474 1.8720972154683 1.871832161191648 1.871556676142889 1.871275912516995 1.870972852572535 1.870659118631675 1.870316823080169 1.869962428367361 1.869592307006178 1.869216461573127 1.868815444708292 1.868386709115327 1.867945567561454 1.867486982877456 1.867019167957671 1.866517055759991 1.866004359305848 1.865470621680216 1.864926556031599 1.864350115572026 1.863760813577042 1.863160463385702 1.862536538400561 1.861883132087667 1.86122556797655 1.860550749660214 1.859853270795126 1.859136245101205 1.858407666361812 1.857660088423737 1.856893695197189 1.856114670655781 1.855323108836517 1.854505543839778 1.853682619829311 1.852844221032207 1.85198432173889 1.851111886303102 1.850229639141879 1.849335954735539 1.848420547627664 1.847506112425072 1.84657390379781 1.84562979647912 1.844674955265427 1.843714905016309 1.84273832065448 1.841755577165761
 9.35 1.877639124690083 1.877557828339762 1.877466464839306 1.877360934472609 1.877247317586657 1.877129894591517 1.87701307596035 1.8768931822294 1.876779713998 1.876671651928568 1.876558066746608 1.876458999240713 1.876353940262559 1.876252850726909 1.876152841611607 1.876058403957585 1.875959918868857 1.87584434751252 1.875722911118753 1.875598770980816 1.87547016845505 1.875330414960874 1.875192501980787 1.875048841060364 1.874891183808255 1.874712631896186 1.874523497058956 1.874320571094433 1.874116865863557 1.873899163290332 1.873679135361832 1.87341687412819 1.873151711702601 1.872872730261319 1.872586012043653 1.872287529351962 1.871952604551658 1.871606970071195 1.871254778402072 1.870882752098822 1.870493363779017 1.870078496123254 1.869651321875159 1.869214953841373 1.868749994891556 1.868262417958374 1.867762666037497 1.867247112187593 1.866719719530317 1.86615992125031 1.865581040595188 1.865000160875534 1.864389475464892 1.863761947799757 1.863118711379563 1.862461989766683 1.861780466586406 1.861080245526937 1.860368780339381 1.859640094837734 1.858890652898867 1.858130718462518 1.857355185531276 1.856558778170569 1.855754940508646 1.854937936736569 1.85409622110819 1.853251037940138 1.852384641611802 1.851510926565313 1.850623607305526 1.849720238399998 1.848814834478975 1.847890840235363 1.846958840424709 1.846017559865184 1.845068793437553 1.844102816085153
 9.369999999999999 1.87920599227759 1.879132565555786 1.879038811574487 1.878941070615173 1.878835683021873 1.878722879201169 1.878600059622192 1.878492704816622 1.878379935378693 1.878273831965184 1.878168755295427 1.878068776151302 1.877977365377237 1.877872883880209 1.877783392629742 1.877683872657909 1.877591125059328 1.877487610991163 1.877367711673124 1.877242048387466 1.877114842478985 1.876985485355022 1.876851318485459 1.876708493402717 1.876558951701758 1.876381695040079 1.876200735137717 1.876004913777238 1.875806142803747 1.875599304124874 1.875380589710783 1.875129481594159 1.874871141870216 1.874603722696687 1.874324676293824 1.874031994944395 1.873708680993681 1.873372096849471 1.873023374982062 1.872665037924251 1.872285998271332 1.871882948681095 1.871468521873816 1.871037510632257 1.870588557801656 1.870116756289726 1.869626689066648 1.869125019165061 1.86860390968006 1.868057223769189 1.86749925465243 1.866927905612198 1.866332549993333 1.865714001203092 1.865087712711137 1.86444537804953 1.863780430812717 1.863098584657525 1.862403283303148 1.861692400531131 1.860959800185368 1.86021889617208 1.859460812459806 1.858684753079391 1.85788759212397 1.857091723748952 1.856269742172008 1.85543666167305 1.854596996594218 1.853743341339863 1.852870060376526 1.85198938823292 1.851097259499911 1.850195528830497 1.849282430939787 1.848361310604978 1.847424402665336 1.846485852022165
 9.390000000000001 1.880950680201853 1.880879153112509 1.880790118655472 1.88069000710983 1.880588328816693 1.880475354179187 1.880367623662461 1.88025763779368 1.880152587162029 1.880049562418713 1.879948704276952 1.879849433511987 1.879757540961076 1.879661737523492 1.879575004160527 1.879482011895487 1.879387611813696 1.87928549506249 1.879170672851223 1.879052356451258 1.878930547195971 1.878806926480754 1.878665785763003 1.878534526562128 1.878384900459545 1.878218319098676 1.87802910418495 1.877846097485797 1.877652340830651 1.877450586110946 1.87723135528011 1.876991210353572 1.876732443408749 1.876477736585054 1.876201872083884 1.875915772168621 1.875603359164632 1.87527451545926 1.874927933501825 1.874582835803615 1.874214174937888 1.873812863539864 1.873408284306722 1.872985749997592 1.872552593433556 1.872081857497636 1.871604665134791 1.871117049351913 1.870605283217817 1.870072969863235 1.869523852480811 1.868963174325091 1.868383998712515 1.867777799021412 1.867159838691987 1.866533381226314 1.865883790188323 1.865212099203797 1.864533641960354 1.863832412207439 1.863117943756311 1.862385630480034 1.861648666313459 1.860882585253214 1.860107551357689 1.859319528747025 1.858518531603089 1.857704854169471 1.856877770751455 1.856033435716013 1.855180643491776 1.854320868569027 1.853445585499671 1.85255506889722 1.851662473436772 1.85076184385499 1.849846164950074 1.848920611581745
 9.41 1.882880932831859 1.882805345378869 1.882726300451133 1.882631518325375 1.882535789339813 1.882425453894159 1.882316792449617 1.882214185528887 1.88211272371616 1.882008667657123 1.881917008058952 1.881815205690317 1.881726721381381 1.881637396023798 1.881546510570711 1.881459626036758 1.881371573498061 1.881264144092238 1.881159209018389 1.881039699537107 1.880915936970468 1.880793262702038 1.880662758176864 1.880530154901479 1.880388114443899 1.880214798433618 1.880041578561614 1.879853816580339 1.879662774303725 1.879464153607176 1.879255376427569 1.879012124763253 1.878764060674042 1.878509236281218 1.878238813767525 1.877955995377167 1.877644823415804 1.87732064025055 1.87698802830997 1.876644730084074 1.876278128124314 1.875891035043582 1.8754881035162 1.875072296277923 1.874646566125927 1.874191105918806 1.873718418576567 1.873234607080624 1.87273621447379 1.872208303860273 1.871672588405665 1.871125111336939 1.870549525942437 1.869960825571866 1.869356003636284 1.868735713608095 1.86809529902104 1.867432953470181 1.866767250611899 1.866078254163874 1.865375577905082 1.864657365675777 1.863929341377477 1.863179098972959 1.862419142486237 1.86164179600255 1.860853103668349 1.860051889691278 1.859242998340163 1.858410653944985 1.857568750896875 1.856723443648086 1.855867786711975 1.854993804662989 1.854115202136638 1.853225363829475 1.852320994499077 1.851413528964015
 9.43 1.885007252159829 1.884936044347037 1.884861078953578 1.884767336253836 1.88467501658317 1.884573440337909 1.88446325797536 1.8843641400138 1.884265407032482 1.884171259671632 1.884073998632445 1.883984864677092 1.883888678628716 1.883810651371429 1.883715523850316 1.883630987071431 1.883539902101802 1.88344250006942 1.88332804216325 1.883214999633222 1.883096973790235 1.882968836006152 1.882845057713801 1.882707550406977 1.882570365640434 1.882399705029889 1.882224840252019 1.882042843044457 1.881852935205797 1.881656428595584 1.881444385134316 1.881213046803444 1.880959515645365 1.880705053763423 1.880442513321904 1.880163096546036 1.879853355721982 1.879537693196842 1.879207371378644 1.878869992736345 1.878507219799821 1.878120645159871 1.877723761468207 1.877315931437448 1.876890977841121 1.876440853513651 1.875975111350355 1.875500084307438 1.875005405401989 1.874487487711967 1.873958794376203 1.873416018594386 1.872849633627056 1.872269982795601 1.871669419482242 1.871061487130026 1.87042439924282 1.869775059385295 1.869119201182921 1.868443158321953 1.867749984549421 1.867037043673115 1.866322669561578 1.865583146144087 1.864829537410645 1.864071687411962 1.863287550259442 1.862493670125168 1.861698101241885 1.860881117902983 1.860054084462481 1.859220945335007 1.858377024995781 1.857510857980591 1.85664337888578 1.855771352368216 1.854882023145278 1.853984265994826
 9.449999999999999 1.887342717831368 1.887272699662569 1.887198783808299 1.887114690540629 1.887018060192083 1.886922513155651 1.886820709884778 1.886724140893368 1.886627546755786 1.886533368106854 1.886441095641853 1.886350160116519 1.88626538234705 1.886173863210098 1.886092293642773 1.886003854642639 1.885913277267717 1.885817482636484 1.885700761927869 1.885587456381255 1.885471397296479 1.885346136033827 1.885212814014038 1.885080242718299 1.884942713688246 1.884772058525962 1.884594038893974 1.884416126515254 1.884225933173218 1.884031080711719 1.883814551035051 1.883582636107944 1.883335647955561 1.883084448663497 1.882815180377778 1.882542485304852 1.882235045711594 1.881916613925298 1.881592572333673 1.881252993384843 1.880890389587341 1.880512373510101 1.880123497782464 1.879716405094161 1.879297798195315 1.878845869896438 1.878387273068417 1.877915030642517 1.877427085610369 1.876910021023966 1.876382779995655 1.87585138569813 1.875287911364425 1.874713040287904 1.874117805822256 1.873516921381482 1.872890010439889 1.872247696532078 1.871594583252933 1.870926584257616 1.870235683261546 1.869534684040396 1.868832880430076 1.868096876326721 1.867354535686679 1.866598342526494 1.865826440922894 1.865045005012775 1.864258908993183 1.863451647121301 1.862635523714428 1.861807713149966 1.860971169865393 1.860119598358253 1.859258753186129 1.858397628966627 1.857518840377347 1.856635102155871
 9.470000000000001 1.889879737175164 1.889816908654105 1.889741712343877 1.889661968514255 1.889571127494967 1.889479759675691 1.889381395506054 1.889286925495635 1.88919218021396 1.889100700290505 1.889014706414697 1.888923019335909 1.888836179863465 1.888749108866633 1.888659237274634 1.888572856076631 1.888486946321736 1.888387489119007 1.888275745637446 1.888155297105999 1.888037924813558 1.887908340108953 1.887777064400961 1.887643719158295 1.887504465909611 1.887333556243499 1.887157921808489 1.886975834313043 1.88678344552556 1.886587337274367 1.886374491447723 1.886132379993813 1.885889114920749 1.885634338296563 1.88537110224921 1.885091028966562 1.884789380696404 1.884469319746434 1.884140868484258 1.883803279337385 1.883445434793225 1.883063137399085 1.882675429762164 1.882271614549547 1.881849454488204 1.881403992364981 1.880943931026594 1.880477373379629 1.879987652390529 1.879483081085592 1.87895894255096 1.878421109932618 1.877866766436381 1.877289575327887 1.876706549932591 1.876104833635754 1.875483109882434 1.874842362177477 1.874197674085508 1.873535929230916 1.872852041297847 1.872158144030192 1.871452921231572 1.87072561676533 1.869990754554511 1.869240748581854 1.868476752889775 1.867700751580353 1.866921288815312 1.866121498816006 1.865310145863404 1.864496104298068 1.863662648520138 1.86282148298931 1.86197257222482 1.861119120805419 1.860243363369353 1.859369464614342
 9.49 1.892618325232258 1.89255777636264 1.892491139601241 1.89241420521557 1.892323853532585 1.892235844938689 1.89213907987973 1.892046348861005 1.891953262447254 1.891862191262665 1.891774265990869 1.891683527374944 1.891599156217412 1.891519883380238 1.891426709784832 1.891336476412047 1.891243624302178 1.891148394554965 1.891035918329584 1.890914006844658 1.890791371378244 1.890665713267842 1.890530383910387 1.890393234762253 1.89024991733925 1.890073033216619 1.889897974029037 1.889710451470612 1.88951649729488 1.889316073314808 1.889102861402787 1.888868223490632 1.88861301156958 1.888357277690288 1.88808759396283 1.887813512556693 1.887506125700777 1.887184975683388 1.886856774852238 1.88652255561444 1.886161160436505 1.885776921844334 1.885383022423222 1.884982384817845 1.88456200173226 1.884113065929898 1.883657170233558 1.883190157525406 1.88270167074696 1.882191662899094 1.881672157042022 1.881139616295298 1.880583133837803 1.880010972907743 1.879422136802634 1.878827018879297 1.878202472553852 1.877570621301701 1.876927148657524 1.876264928215265 1.875586103628125 1.874892078608544 1.874191156928195 1.87346862241797 1.872733938967965 1.871998670527467 1.871237771104941 1.870463054768012 1.869687145643455 1.868890677917171 1.868089995834179 1.867273793698589 1.866451495873594 1.86561682678144 1.864771050903417 1.863921702779831 1.863056897009984 1.862191738252156
 9.51 1.895541004784878 1.895483715570355 1.895420978362514 1.895345243426624 1.895262941086898 1.895177691726501 1.895083775787542 1.89499250377108 1.89490104623712 1.894811303804615 1.894722987151465 1.894636807014515 1.894545304189558 1.894464549531332 1.894370323953519 1.894279648428748 1.894189033988591 1.894090421723564 1.893972582783126 1.893850508375677 1.893721219768561 1.89359271828806 1.893459075319397 1.893315272306732 1.893167210753165 1.892991142220728 1.892804608330391 1.892616790762056 1.892421791254556 1.892215341605655 1.892000643672042 1.891754949369337 1.891504330672078 1.891244549613727 1.890973138286666 1.890688208842191 1.890380683490511 1.890058464500746 1.889731604200923 1.889386764977972 1.889023109277721 1.888641009604897 1.888245648523113 1.887838198654874 1.887421522681563 1.886971363343443 1.886509803439647 1.886038345828173 1.88555392342588 1.885042049208482 1.884521076210536 1.883984337525443 1.883432376305436 1.882856835761568 1.882268249163715 1.881674199840558 1.881053681179575 1.880420266627036 1.879772939687992 1.879115413926259 1.878439132964414 1.877749920483781 1.877048550224418 1.876323085985106 1.875599471623335 1.874859771055293 1.874097348255847 1.873334287258533 1.872555542155538 1.871767837097686 1.870961976294419 1.87015466401378 1.869336044582399 1.868502112385467 1.867667831866723 1.86681863752843 1.865960453931357 1.865100835694755
 9.529999999999999 1.898637586384851 1.89858187682903 1.898521839179419 1.898448293699064 1.898370250709468 1.898287480590587 1.898197903780832 1.89810761077707 1.898018082134618 1.897930598467251 1.897840490447196 1.897750638805131 1.897666274330191 1.897577977869961 1.897484790330477 1.897393922676231 1.89729966593016 1.897192211173656 1.89707057954656 1.89694571224716 1.896814310532193 1.896681575716845 1.896543159174747 1.896397972337974 1.896244426697049 1.896060073800933 1.895873685257032 1.895681192731191 1.895482517947693 1.895266872689258 1.895051898797041 1.89480317817063 1.894543022768044 1.894278664605727 1.894003855758555 1.893717218359821 1.893399944601243 1.893078836732953 1.892738887063499 1.892399147959838 1.892030931847335 1.891641841209757 1.891242858589271 1.890832396586437 1.890409237860205 1.889957015127908 1.889496991165261 1.889022448806351 1.888532090943633 1.888021460527923 1.887495000568392 1.88695602413256 1.886399654346287 1.885826534393765 1.885238817517514 1.884639597018366 1.884013636255464 1.883388598646248 1.882740977666446 1.882083356850065 1.881398619789378 1.880708520134916 1.880013451595454 1.879291767937997 1.878562652987771 1.87782634062821 1.877066524800935 1.876298269505749 1.875523948800614 1.87473866680164 1.873934917683068 1.873129725677248 1.872310235074629 1.871485600223735 1.870646455531148 1.869805395461486 1.868946374537384 1.868088887339474
 9.550000000000001 1.901885658381602 1.901827048488045 1.901768950401273 1.901695944382137 1.901624340749454 1.901543669880007 1.901457652208547 1.90136544822779 1.901280778488417 1.901194203599078 1.901108724226385 1.901013591094917 1.900923334987217 1.900833446743792 1.900743507263115 1.90064589750162 1.900550568473706 1.900441101251732 1.900319516966021 1.900188366804856 1.900056412014479 1.899914573899094 1.899766643820862 1.899612813199898 1.899458933514279 1.899274256300034 1.899084433151144 1.898881115719544 1.89867312571512 1.898459894905705 1.898229945117081 1.897975898232972 1.897715996195049 1.89744470100292 1.897162214714132 1.896875239444168 1.896556217366443 1.896223150712303 1.895882001771018 1.895534812889783 1.895161386473712 1.894767584985832 1.894365120947085 1.893951686936317 1.893523045590277 1.893066789603612 1.89259940172886 1.892123364776446 1.891627811614676 1.89111101516973 1.890580188425656 1.890040874424364 1.889485016265617 1.888904147107024 1.888319830164034 1.887718158709925 1.887091576075796 1.886456925650559 1.885811070880927 1.885147645271406 1.884470332384285 1.88377521583962 1.883075209315229 1.882351166546676 1.881623401327258 1.880882767507994 1.88012927899761 1.879360159762524 1.878587233826833 1.877797045272294 1.876999608238312 1.876189066921921 1.875375805577764 1.87454394851808 1.87370996011268 1.872866494788931 1.872014747031734 1.871157731383501
 9.57 1.905248626949734 1.905200516721961 1.905140798202583 1.905079351650277 1.905001807381206 1.904922645769011 1.904840627244822 1.904758532297246 1.90466728147238 1.904582355373797 1.904490184662556 1.904403280057199 1.904311672333746 1.904221752325702 1.904125540924051 1.904026369077259 1.903923497791269 1.903808688129507 1.903681271212875 1.903549608219754 1.903408690386003 1.903261439004956 1.903113725427423 1.902954851061687 1.902791227373506 1.90260419588611 1.902403648180199 1.902197165893941 1.901988700722975 1.901770854420402 1.901534868796789 1.901271155720166 1.901006077116023 1.900724704967305 1.900441701314417 1.900144898255212 1.899816677944996 1.899482322596522 1.899135104479986 1.898781965923023 1.898404309310708 1.898001807085546 1.897594771747474 1.897177855853849 1.896743302019453 1.89628303291648 1.895810671274534 1.895330329880625 1.894832761579161 1.894310249271942 1.893775255918155 1.893233744534365 1.892670278194512 1.892085360029899 1.891494043229185 1.89088861103838 1.890265606760833 1.889626913757224 1.888972065445553 1.888307665301134 1.88762584685658 1.886929853701793 1.886230579483956 1.885507237907517 1.884771672734177 1.884029477782881 1.883276316929798 1.882510344108311 1.881729363309003 1.880940848579637 1.880143724025146 1.87933146380761 1.878516632146244 1.877686313317377 1.876849481654434 1.876010721547917 1.875155557445384 1.874297023851429
 9.59 1.908721526116225 1.908670755557708 1.90862053661022 1.908555709530289 1.908486404631443 1.908411322284222 1.908331462916167 1.908247447011824 1.908159405112746 1.908067667817489 1.907981975781615 1.907892349717689 1.90780324039528 1.907702828640959 1.907602345338304 1.907503261427889 1.907397637907297 1.907280055831108 1.907152486310904 1.907007840515266 1.906866779669775 1.906714065057012 1.906557688016552 1.90640012994497 1.906227802295834 1.906035746579706 1.905829164364143 1.90561352727369 1.905400686989886 1.905170555251255 1.904933383853307 1.90466485464854 1.904393859546431 1.904107270513437 1.903817809572996 1.903510118805517 1.903182350348385 1.902841056395953 1.902484529199538 1.902120631067424 1.901738664364852 1.901334551514018 1.900918064994072 1.900498517341109 1.900056621148168 1.899591099065225 1.899109343799189 1.898624588113898 1.898123604830109 1.897594866825496 1.897057657034644 1.896511498449039 1.895943164117061 1.895351327143982 1.894759410691953 1.894150277979996 1.893518972283998 1.892872816936702 1.892224295327694 1.891547820903395 1.890865717167054 1.890170247678733 1.889463916055297 1.8887405759704 1.887998951154479 1.887260365394733 1.886500522535115 1.885728126476318 1.884953731175755 1.884159580647552 1.883353808962525 1.882544740248165 1.881731808688627 1.880893938524702 1.880060374053808 1.879217589629963 1.878364969663771 1.877505988622399
 9.609999999999999 1.912274527787204 1.912232346901375 1.912178827530219 1.912122709928134 1.912049154406049 1.911978601331425 1.911899181128257 1.911816194277071 1.911728881314926 1.911645832835409 1.911555649488642 1.911464361981278 1.911366881076498 1.911271677594016 1.911168772410075 1.911061896457446 1.910952080725431 1.91083651625986 1.910696704163091 1.910556125594006 1.910404731768018 1.910248753957062 1.910089093489599 1.909923831750612 1.909745600181608 1.909543100280614 1.909331003602179 1.909114101757367 1.908889136413762 1.908653449295462 1.908406942183078 1.908137536913735 1.907856185381064 1.907568829535206 1.907268781382808 1.906955142987015 1.906621026467475 1.906268424000334 1.905910727818228 1.905544830210287 1.905151943522124 1.90474295015584 1.904326852570011 1.903889583279689 1.903449714856398 1.902973499928127 1.902492041179324 1.902001291350893 1.90149503324019 1.900958269701012 1.900417093643595 1.899865588034605 1.899288515897133 1.898700550310685 1.898095474411178 1.89748455139093 1.896845124498649 1.896200817039429 1.895546482374737 1.894869603922404 1.894175965156618 1.893481329607908 1.892768610863135 1.892037152565483 1.891301948414444 1.890555722165803 1.889794487631632 1.889016378680269 1.888238529236306 1.887442563280575 1.886643054850131 1.885828648038238 1.885005596994348 1.884173995924088 1.883333869089237 1.882489630807712 1.881638395453544 1.880776667456861
 9.630000000000001 1.915896021774363 1.91584732056461 1.915805350774171 1.915743132655338 1.915677226516463 1.915612132721968 1.915533991692333 1.915452443904106 1.915369419889897 1.915280180238379 1.91518886559429 1.91509797665843 1.91500517418766 1.914900998994906 1.914799381949154 1.914686003975451 1.914573186054906 1.914448769224688 1.914311144578026 1.914164193264205 1.914006526488573 1.913851895512531 1.913679091653539 1.913505756285112 1.913329110836818 1.913119196794279 1.91290143569917 1.912675729149215 1.912442148798187 1.912206686355907 1.911954483588242 1.911675132317101 1.911389934420436 1.91109371183224 1.910786796542539 1.910471220597397 1.91012616609891 1.909769325205201 1.909404930130421 1.909030343144742 1.908631226574357 1.908213492801474 1.907791014264311 1.907356703457096 1.906903022930059 1.906424405289427 1.905940223197423 1.905437299372257 1.90492364658812 1.904384897675181 1.903835035519581 1.903278803063422 1.902699993304766 1.902104719297622 1.901493994151945 1.900879751033622 1.900240653164465 1.899587453822206 1.898929466340483 1.898244834108834 1.897553670572684 1.896848049233336 1.896135143647961 1.895400877429582 1.89465966424707 1.893908617825121 1.893144411944254 1.892360530440788 1.891583377206832 1.890785836190271 1.889979101394748 1.88916237687965 1.888346196760091 1.887503965206891 1.886661506446566 1.885821004761299 1.884960554488929 1.884101200022928
 9.65 1.919554295820964 1.919516934290634 1.919469194085243 1.919418675455 1.919355168705709 1.919287564198778 1.919211192351214 1.919131483635625 1.919053718580221 1.91896171776881 1.9188698318408 1.918780401491201 1.918678577470619 1.918581490585261 1.91847165169693 1.918359751723032 1.918244671636566 1.918115672466129 1.917969765295915 1.917817361265713 1.917657391570907 1.917493437462477 1.917317980246992 1.917144491286618 1.916958641999108 1.916737353857809 1.916518618391652 1.916289007185159 1.916048951878436 1.915803974167175 1.915548985802649 1.915265338591712 1.914969614396796 1.91466478513591 1.914356722782638 1.914027589366135 1.913681346971125 1.913323557737898 1.912946963862307 1.912567167595765 1.912168711245243 1.911744117173263 1.911310677797896 1.910871905592759 1.910412043087009 1.909926292865338 1.90943526756797 1.908928389890655 1.908413312584662 1.907866148456774 1.907313950369285 1.906752381239989 1.906165884042175 1.905559921804621 1.904950837611584 1.904331124602796 1.903687295973452 1.903024774974201 1.902359494911143 1.901679449145812 1.900976521095168 1.900271784231591 1.899554242082866 1.89881596823217 1.898068056318066 1.897314180034484 1.896544223130714 1.895768479411388 1.894977422736467 1.894178007021229 1.893367586236249 1.892545464407389 1.891722035615776 1.890887243997787 1.890042903745032 1.889194859104337 1.888336544377717 1.887470993922368
 9.67 1.92325973562749 1.923216143779887 1.923178563163823 1.923127664027442 1.923067346674027 1.923001541462005 1.922927368804943 1.922850499171554 1.922767103085689 1.922685221126342 1.922593443927648 1.922494492178883 1.922399076624466 1.922295018063953 1.922180437352041 1.922067815398568 1.921951673168508 1.921818761681978 1.921667982014228 1.921511415295647 1.921346592711763 1.921178185503235 1.920997614965861 1.92081592245057 1.920621989363424 1.920405527165617 1.920177567373474 1.919943181558448 1.91969759134712 1.919445198421196 1.919180014517508 1.918892041428007 1.918590410999768 1.918279235134983 1.917963125790959 1.917635184980117 1.917278644769989 1.916910397283215 1.91653700469754 1.916143149245812 1.915736383215975 1.91530879895107 1.914873708849229 1.91442506536367 1.913960541002694 1.91347418832968 1.91296950996308 1.912462638576415 1.911942376898268 1.911394077712279 1.910832633857139 1.910261568226584 1.909675413769387 1.909064813489352 1.908450880445308 1.907823137751098 1.907173848575573 1.906507796142584 1.905845773730969 1.90515460467455 1.904449592362119 1.903738480237426 1.903019371799175 1.902272460601003 1.901529170251479 1.900767094414084 1.899993276807199 1.899206451204096 1.898416211432921 1.897614141376679 1.896799184973219 1.895980596215221 1.895152749150178 1.894312707880376 1.893466046562883 1.892613409409526 1.89175288068687 1.890884024716205
 9.69 1.92698520487691 1.926944822715297 1.926906171692785 1.926858892055474 1.92680543410415 1.92674023819429 1.92666925473606 1.926599534194312 1.926512037088587 1.926426013993114 1.926337475536808 1.926242662403274 1.926141585330801 1.926034475112367 1.925922292595634 1.925802388682951 1.925683734331352 1.925547320552556 1.925392188412964 1.925232039033663 1.925063233590423 1.924888563313692 1.924705719488603 1.924516713454967 1.924318456607275 1.924095200394694 1.92386181632107 1.923621505944923 1.923370980879447 1.923112872792508 1.922841503406643 1.922551344499058 1.922239487901624 1.921929125500878 1.921606899238021 1.921269831108911 1.920905523164065 1.920531917508655 1.920150066302504 1.919758681760083 1.91934730615051 1.918909801797543 1.918466641079579 1.918011596429647 1.917546140335407 1.917050435339144 1.916548574037764 1.916033579082785 1.91550339318034 1.914945449091159 1.914384749630579 1.913808897668521 1.913218496129496 1.912608117992592 1.911985646291469 1.911354994114348 1.910699344604009 1.910034970957775 1.90935830642751 1.908664484319605 1.907964087994971 1.907243450869028 1.906522676411693 1.905771098147372 1.905015919654944 1.904255144567753 1.903477946573595 1.902690339414701 1.901896386887727 1.901087772843738 1.900269191188195 1.899453485880938 1.898617140936167 1.897773800422433 1.896921538462613 1.896066509233895 1.89520640696776 1.894331115949962
 9.710000000000001 1.930730885259587 1.93069419278719 1.930661021362402 1.930616461229303 1.930561542686209 1.930492906085677 1.930429521834503 1.930356920393722 1.930278522278608 1.930192528058673 1.930095718357668 1.930003283853581 1.929903055278638 1.929793483419305 1.92967897911628 1.929556893264503 1.929434606813145 1.929294940765617 1.929135656179562 1.928972294166858 1.928800275893617 1.928619692580184 1.928437145501134 1.928239025985276 1.928036305415646 1.92780705522951 1.927568896918363 1.927324472027923 1.927069552158135 1.926806338963168 1.92652956415141 1.926229699485472 1.92592037678218 1.925596897912577 1.92527339480192 1.924931249429676 1.924560973829523 1.924184000089341 1.923799110351217 1.923396656811435 1.922984111720477 1.922541037383017 1.922092546157921 1.921634320458235 1.921158532751192 1.920662165558197 1.920151921454831 1.919634933070838 1.919098813090125 1.918537174250757 1.917969399344947 1.917392421219052 1.916792832773568 1.916174906963119 1.915551566796455 1.91491340533644 1.914253735700048 1.913586641058349 1.912903154636506 1.912215479713764 1.91149867962344 1.91077967775291 1.910053917543604 1.909303732490992 1.908546116144572 1.907780892107862 1.90699465403838 1.906207135647638 1.905406290701126 1.904599173018298 1.903774576472556 1.902950974991236 1.902116312555592 1.90126589320078 1.90041929101584 1.899557440143678 1.898690044781048 1.897816809178532
 9.73 1.934490876497831 1.934458433717833 1.934422431894891 1.934380341271084 1.934328412142283 1.934269934858154 1.934204159822162 1.934131367491559 1.934051058377398 1.933969003044522 1.93387741211157 1.933779156250972 1.933678076188954 1.933566462705533 1.933452906634519 1.933325958863515 1.933204250333913 1.933061512040898 1.932897675033445 1.932731800414319 1.932553849340074 1.932370143021051 1.93217620272138 1.931981029758978 1.931774025505544 1.931539741386565 1.931297348881309 1.931046829522828 1.930788334897953 1.930520496647293 1.930238856465234 1.929933076099942 1.92961736735335 1.929291472081167 1.928958542192871 1.928612769651704 1.928237486474676 1.927855914732556 1.927460546549874 1.927063954104914 1.926640589629713 1.926193265410058 1.92573910378548 1.925280527149251 1.924799447948383 1.924295708683619 1.923780491909428 1.923255110234007 1.922713436319266 1.922153932880831 1.921580532688033 1.920996568563905 1.920391413385173 1.919773050082249 1.919140581639229 1.918504811093878 1.917843151537627 1.917169256115565 1.916483198026427 1.915782400522589 1.915072876910053 1.914348450548444 1.913614454850995 1.912861463284537 1.912094979369487 1.911331796679839 1.910545278843148 1.909755199540521 1.908944012506599 1.908133411529549 1.907309670451041 1.906481863166245 1.905646493623801 1.904796555825814 1.903939313827834 1.903078161738834 1.902204563721196 1.901331813990692
 9.75 1.938264766370091 1.938237573285638 1.938200581068613 1.938163369959115 1.938119530250596 1.938060922289861 1.937995136477074 1.937921823265748 1.937847113162755 1.937758266728318 1.937670334576015 1.937569997372777 1.937466955838889 1.937354230747987 1.937234892927061 1.937110453256452 1.936980812669856 1.936835122154314 1.936669402750222 1.936498825551324 1.936318081704714 1.936130852410833 1.935935298923471 1.935733642549764 1.935522264650193 1.935283476638583 1.935037639982104 1.934781546201266 1.934517196869922 1.934245113615262 1.933958818117813 1.93364795211144 1.93332934738334 1.932998955774042 1.932660689177406 1.932309749540616 1.931930138864184 1.931548669201943 1.931144252661046 1.930743201401959 1.930313787638466 1.929863133637656 1.929406121719927 1.928937434258977 1.928452733681804 1.927944222468697 1.927426933153235 1.926898628322283 1.926356500615982 1.925790112727747 1.925215057404262 1.924627227445473 1.92402020570458 1.923392795088031 1.922760628555517 1.922116439119963 1.92144787984752 1.920771653857557 1.920090194322654 1.919383884468591 1.918662117574338 1.917937456972049 1.917201156047048 1.91644108823782 1.915676027035999 1.914909435986357 1.914115568686793 1.913320308788316 1.912516519995038 1.911702696064154 1.910871330805933 1.910037238083699 1.909198241813816 1.908346395965677 1.907489124561679 1.906626301677213 1.90575429144064 1.904870298033277
 9.77 1.94205036073481 1.942020707349008 1.941994254741922 1.941955033151689 1.941910382869367 1.94185612423893 1.941793517657274 1.941724693574213 1.941645722492478 1.94156161496772 1.941469461608508 1.94136782307633 1.94126732008559 1.941151233403609 1.941032203850627 1.9409058822998 1.940771829677197 1.940623356961807 1.940455815185531 1.940280745433185 1.940097568842499 1.939906686604115 1.939706899961589 1.939501760211386 1.939285458702882 1.939042316838362 1.938790786073017 1.938532657914949 1.938262803925161 1.93798676571756 1.937696174958959 1.937380663369066 1.937057732720493 1.936729024838742 1.936380541602216 1.936028184942205 1.935645326842893 1.935256279341346 1.934850094527518 1.934440504544243 1.934006201587232 1.933553507905073 1.933096015799221 1.932622057624002 1.932135755786603 1.931622152747071 1.931095651018305 1.930566903166056 1.930014481808918 1.929447429618323 1.928864429318538 1.928273393686657 1.927667895552594 1.927039897799078 1.926396603361646 1.925751355228634 1.92507947644117 1.924395920093168 1.923711619331318 1.923007037355075 1.922279757416654 1.921548092821017 1.920812136925864 1.920052783141624 1.919281544931441 1.918510955811164 1.917714799349335 1.916911369167176 1.916106008938578 1.915288382390083 1.914458483300875 1.913624905502761 1.912779792880157 1.911926329370074 1.9110610989621 1.910196995698382 1.909321583673608 1.908436487034991
 9.789999999999999 1.945856003553933 1.945828349869851 1.945800236876675 1.945767284810604 1.945722893960321 1.945666004667002 1.945609607324307 1.945538082378387 1.945457360327876 1.945377821723901 1.945286487170071 1.945184347322485 1.945078722889729 1.944959734632872 1.944839103365472 1.94471479995357 1.944576835315695 1.944425900422858 1.944254186298554 1.944077634018762 1.943889274711944 1.943694989559042 1.943493549793482 1.943282526701166 1.943061721620479 1.942814425942283 1.942557421109914 1.942297198619189 1.942024850018393 1.94174533690829 1.94145068094211 1.941130943825556 1.940802347316796 1.940466723226466 1.940118153417665 1.939758489805951 1.939370464359345 1.93897520909832 1.938571126095805 1.93815248747718 1.937714245420269 1.937264262155344 1.936796159965115 1.936318471184729 1.935832978201767 1.935316513456236 1.934785099440568 1.934249388699616 1.933700943830645 1.933121867483328 1.932539342359744 1.931945871214366 1.931335716854061 1.930698102138079 1.930061719978048 1.929404493337966 1.928733015234195 1.928051658735452 1.927357166962798 1.926645883089634 1.925917600341691 1.925186591997017 1.924446891385968 1.923681101891203 1.922911126947664 1.922132940042574 1.921339954715416 1.920536224557928 1.919723113214087 1.918898574380095 1.918066491804367 1.917224989287512 1.916386280682326 1.915525919893767 1.914661630878945 1.913794027647104 1.9129131942596 1.91203418482989
 9.81 1.949670746916083 1.949650282936751 1.94962369956141 1.949587727024335 1.949547655611865 1.9494937856624 1.9494377375664 1.949365821766389 1.949286218756948 1.949201329084722 1.949113163348415 1.94901221219879 1.948902816338671 1.948784546522943 1.948661023558547 1.948530428304486 1.948388681671818 1.948235714623662 1.948060538175192 1.947885233393639 1.947689611398291 1.94749197336049 1.947291440503632 1.947072334103168 1.946856915486601 1.946605736033484 1.946345937175423 1.94607168039607 1.945799317231127 1.945517599268341 1.945219198147504 1.944895505560452 1.94456245325106 1.944220923015245 1.943869986700958 1.943506566208187 1.943114173488953 1.942714290547304 1.942303719439318 1.941887482273097 1.941446131208762 1.940989498458454 1.940514846286328 1.940035567008547 1.939541062993284 1.939026866660713 1.938491770483006 1.937951886984328 1.937398318740833 1.936822258380656 1.936230298583912 1.935638312082686 1.935020071661031 1.934388520154955 1.933737680452422 1.933084415493339 1.932410048269551 1.931717071824834 1.931023009254885 1.930309073707314 1.929586608381634 1.928848966529253 1.928101031453463 1.927336356509433 1.926560915104193 1.925782820696626 1.924983666797455 1.924178356969231 1.923366404826322 1.922537744034898 1.921702598312915 1.920862171430107 1.920012347207963 1.919152019519719 1.918288712290336 1.917411959496487 1.916533115166537 1.915642783380527
 9.83 1.953505061059403 1.953482576787817 1.953460843034185 1.953425460030884 1.953386848061927 1.953339227462971 1.953275428621307 1.953208971975867 1.953133358017222 1.95304832728758 1.952953620380787 1.952855797942327 1.952744230669323 1.952624849310533 1.952500074666352 1.952369657588813 1.952221298981585 1.952069699799968 1.951891381050904 1.951706253792962 1.951515759136351 1.951314938242908 1.951103432326105 1.950888562651043 1.950664780534456 1.950409767344704 1.950147004501777 1.949873523477291 1.949589465794489 1.949306843028236 1.94900505680502 1.94867794880295 1.948341150751755 1.947994994432779 1.947644891678984 1.947273684374942 1.946883304456836 1.946479713912458 1.946063734781204 1.945639309154074 1.945196589173666 1.944733237034172 1.944255764981381 1.943777025312665 1.943278720376988 1.942757272574888 1.942220304358483 1.941676108231462 1.94112310674908 1.940540342518155 1.939944418197058 1.939348036495716 1.938727920175594 1.938088432049699 1.937444074982569 1.936783051890263 1.936102685740361 1.935414949551949 1.934712986395615 1.934000899393439 1.933266881718986 1.932530306597293 1.931778957304862 1.93101047716965 1.930232369571056 1.929452857939913 1.928653435758474 1.927842246560401 1.927027843930751 1.926200621505966 1.925358902973856 1.924513912073586 1.923662352595662 1.922799178381915 1.921933943325483 1.921054571370801 1.920173226513574 1.919284182800769
 9.85 1.957367614394081 1.957343549833199 1.957323735705106 1.957289872240297 1.957246979720487 1.957197868478612 1.957145108898831 1.957075371416519 1.956994236518277 1.956914624741921 1.956818616676489 1.95671385296224 1.95660184429065 1.956479991404416 1.956358565097453 1.956216976214893 1.956074565653088 1.955912864359605 1.95573170333323 1.955550133623965 1.955352776333026 1.955149272612844 1.954939973667066 1.95471682075055 1.954488395169367 1.954229828280799 1.953964851493339 1.953689106266687 1.953408784111752 1.953111066590648 1.952806795316695 1.952477061954415 1.95213994821953 1.951789785878964 1.951429716750835 1.95106156270446 1.950664935660344 1.950258557590185 1.949838770516869 1.949410116514464 1.948967927708222 1.948500636274572 1.948021234441118 1.947533214486637 1.947035958741071 1.946510669585525 1.945970599452267 1.945427740824714 1.944866336237436 1.944282368276147 1.943687669577699 1.943078072830078 1.942459950772397 1.94181611619489 1.941169651938906 1.940509410896901 1.939827256012431 1.939137120280144 1.938430826745773 1.937712908506129 1.936974608709087 1.936234560553581 1.935484717289594 1.934710252218147 1.933932568691288 1.933147630112084 1.932343709934605 1.931529961663914 1.930711808856058 1.92988544511805 1.929039994107856 1.928199689534385 1.927340175157471 1.926471324787858 1.925602112287186 1.924726481567972 1.923840186593597 1.922950411378284
 9.869999999999999 1.961248103524551 1.961228608677295 1.961205294178523 1.961177090256868 1.961134037191768 1.96108804531347 1.961028915003026 1.960956386692297 1.960878400863947 1.96079515805145 1.960703138839083 1.960596803861931 1.960482903805883 1.960363129407634 1.960234911454683 1.960095070785334 1.959946618288695 1.959791314904678 1.959607651623996 1.959412719488167 1.959211729589509 1.959006243071141 1.958797551126984 1.958571665001755 1.958339225990971 1.958077305440949 1.957808564748798 1.957530745362425 1.957242438780529 1.956945636552603 1.95663678027893 1.956308691610581 1.955959492249416 1.955606103948082 1.955249478510007 1.9548736177894 1.954472423691252 1.954064908171329 1.953642763236169 1.953213760943086 1.952759273400158 1.952293032766229 1.951810211250905 1.951318031114549 1.950814774668281 1.950288864273967 1.949750802344221 1.949197021342399 1.948635633782593 1.948054222229624 1.947447809299042 1.946843487657117 1.946216360020833 1.945574409157882 1.944920397886659 1.944254899076252 1.943572635646439 1.942875010567676 1.942171266861094 1.941455157598484 1.940714365902295 1.939966174945621 1.939213067952193 1.938437568196369 1.937656159003121 1.936871853748031 1.936061245857269 1.935248828807592 1.934422916126325 1.933594221391349 1.932751118231091 1.931897660324508 1.93104128140107 1.93017346524075 1.929301245674005 1.92842326658176 1.927529731895394 1.926637075596719
 9.890000000000001 1.965166893271378 1.965145948140635 1.96512017327492 1.965092598901024 1.965053645296131 1.965003672787825 1.964947991754085 1.964879132623288 1.964792175874208 1.964712132036015 1.964614431688275 1.96450548546095 1.964395024034399 1.964269038139377 1.96413601855703 1.963996546118904 1.963845381706936 1.963683286253458 1.963497760741194 1.963307826203262 1.963103703723173 1.962894464434826 1.962678169522513 1.962449950220917 1.962213947815105 1.961949123640538 1.961674649083057 1.961398725578895 1.961102684614664 1.960807317727363 1.960494816504368 1.960157542583438 1.959809317652709 1.959453793450694 1.959090391766278 1.95871036443872 1.958303863357647 1.957897400463055 1.957477317745304 1.957036877245115 1.956587381053569 1.956111791312102 1.955627880212503 1.95513614999691 1.954630262957805 1.954093701438012 1.953551207830691 1.953001714579335 1.952433974177764 1.951844039170122 1.951243952150868 1.950632645764776 1.950000792706922 1.949357395722686 1.948700267607737 1.948035671208034 1.947345479419815 1.946647725189588 1.945938731514126 1.945220081440459 1.944481328065862 1.943729854537851 1.94296863405417 1.94219474986278 1.941410725261853 1.940618763599759 1.939811808275053 1.938994542736467 1.938166240482897 1.937333035063386 1.936488510077117 1.935630849173396 1.934774376051638 1.933902114461353 1.933021788202129 1.932141691123618 1.931250657125518 1.930353490157558
 9.91 1.969118586692839 1.969096891281459 1.969075666052495 1.969046521230907 1.969003627091652 1.968957283959675 1.968894592209915 1.968823752267301 1.968742804606753 1.968660849753182 1.968560478281491 1.968450770816571 1.968333938033306 1.968206050656567 1.968069939461218 1.967932645272109 1.96777964896408 1.96761225146196 1.967428953740564 1.967229086824696 1.967022801789144 1.966813409758685 1.966593831908078 1.966361029462068 1.966121843695384 1.965855075932734 1.96558098754881 1.965293709968285 1.965002584665806 1.964694153166003 1.964384897043478 1.964036907922809 1.963690987478546 1.963331777435211 1.962968789567294 1.96258590569925 1.962175417705502 1.961760097510431 1.961332307088381 1.96089427846365 1.960442913710492 1.959962604953109 1.959480144365654 1.95897894417222 1.958470606646843 1.957931214113492 1.957384718946071 1.95683349356841 1.956262540454263 1.955670922127299 1.955065241161104 1.954456120179167 1.953819981854882 1.953170048911536 1.952514084122306 1.951842450310251 1.951154110348305 1.95044818715927 1.949738443715809 1.949013543040435 1.948272088205507 1.947522022333216 1.94675763859558 1.945981860214432 1.945191050461411 1.94439708265795 1.943590200175267 1.94276428643435 1.94193952490595 1.941096349110565 1.940250232618426 1.939394179049487 1.938535162073409 1.937655515409545 1.936774152826927 1.935892328144246 1.934998725229839 1.934092078001672
 9.93 1.973111705106195 1.973093959416999 1.97307458382843 1.973036238563646 1.972996803895394 1.972949410146009 1.972884057687418 1.972814716941137 1.972731108378272 1.972641722519518 1.97253858993516 1.97243332124507 1.972312807118711 1.972187288275134 1.972049775482976 1.971904629560464 1.971753361375412 1.971582091845218 1.97138773193687 1.971193442666939 1.970982855101582 1.970767940356541 1.97054331959714 1.970306704038288 1.970065244944473 1.969794983629766 1.969514821457816 1.969229959841853 1.968930010244683 1.968623984178688 1.968307093205824 1.967964588937621 1.96760755303518 1.967249177209172 1.966873413219834 1.966491872876972 1.966078718039949 1.965660060617696 1.965226802568697 1.964790825900994 1.964330652672181 1.963847054989401 1.963356695009346 1.962861354938246 1.962343667031876 1.961804003595541 1.961257236984081 1.96069820960186 1.960127763902766 1.959528052390203 1.958923277617088 1.958308282185845 1.957674008748397 1.957019120006164 1.956359188710055 1.955684717660459 1.954990739707241 1.954286467749735 1.953568554736733 1.952842953666482 1.952094657586669 1.951341079594419 1.950578832836282 1.949800580508223 1.949005785855615 1.948208282173225 1.947392962805205 1.946569981145082 1.945742530635743 1.944898344769425 1.9440453170877 1.943187261181465 1.942323960690924 1.941446289305576 1.940561080764202 1.939672848854844 1.938774607414794 1.937867940330572
 9.949999999999999 1.977149938108675 1.977130892144443 1.977105436199874 1.977074980496335 1.977033825304386 1.976981070943779 1.976919837783459 1.976844026241564 1.976763646785423 1.976670789931559 1.976570146245682 1.976459906342699 1.976334990886705 1.976204560590986 1.97606465621802 1.975919118579473 1.975758988536204 1.975584536998258 1.97539308492487 1.975193473324464 1.974979353254652 1.974759765822229 1.97453150218318 1.974291513542675 1.974051771155067 1.973776396323893 1.973493720401873 1.973200654790908 1.972905510942078 1.972590140355643 1.972267564581039 1.97191908521688 1.971565203910951 1.971200052360211 1.970828252310789 1.970435075557983 1.970023313946256 1.969601219369234 1.969167333769706 1.968724109139619 1.968257827520075 1.967772561001328 1.967283011722783 1.96677948187299 1.966260383689641 1.965720429459566 1.965170001518731 1.964607062252231 1.964028704094286 1.963426779528238 1.962814611086543 1.962197871350767 1.961562662951583 1.96090710856876 1.960235380931161 1.959562652816734 1.958867687052505 1.958157546514575 1.957441804128107 1.956711762867319 1.95595900575548 1.955202855864895 1.954432806316903 1.95364641028186 1.952856250979135 1.952053911677098 1.951236615693106 1.950410146393498 1.949580207193577 1.948728361557602 1.947875602998773 1.94701535507922 1.946143241409986 1.945261755651017 1.944369881511142 1.943486022748063 1.942583863168335 1.941671646627351
 9.970000000000001 1.981243973598145 1.98121791736163 1.98119420106462 1.981158474926713 1.981116059216304 1.981060184250587 1.980995180395556 1.980922198066003 1.98083939772552 1.980743819886494 1.980638595110115 1.980529584006367 1.980401907234034 1.980269075500694 1.980128249562727 1.979972060225307 1.979817148342403 1.979640384816782 1.979440970600005 1.979237166692429 1.979026264143203 1.978797894050272 1.978569537560372 1.97832657586903 1.978075320220567 1.977801601908091 1.9775152222735 1.977217512707482 1.976914164649508 1.976605089587837 1.97627859905951 1.975925234650352 1.975564507994969 1.975194520776743 1.974816404727836 1.974425751629185 1.974008013310498 1.973584821650254 1.9731396685757 1.972695296062851 1.97222502613648 1.971743420870123 1.97124548238607 1.970739932855365 1.970219544497803 1.969670489581922 1.969112740425002 1.96854985939306 1.967967508900847 1.967366901411842 1.966751599438245 1.966130315540975 1.965486012329664 1.964824562462647 1.964158208646964 1.963482503638343 1.962779050241203 1.96206788130864 1.961349659742425 1.960611108492992 1.959859250559429 1.959096458989475 1.958327026879506 1.957538747374527 1.956736953668163 1.95593564900265 1.955115756668818 1.954279770006089 1.953442472402459 1.952591067294488 1.951739258167289 1.950871798554509 1.949997752038325 1.949112672249421 1.948220942866979 1.947325197618659 1.94641955028059 1.945509004677345
 9.99 1.985382557793511 1.98535902128743 1.985329284641497 1.985296018073557 1.985247151849861 1.985192866285073 1.985128831742264 1.985049948632915 1.984962047416914 1.98486662860256 1.984760152746561 1.984643350454032 1.984520122378496 1.984381789221884 1.984235041734535 1.984079250715195 1.983916737011016 1.983741321517556 1.983537465178781 1.98333152898706 1.983112213983166 1.982888381256278 1.982649051943977 1.982403557232246 1.98215476835547 1.981874476596435 1.981583003286325 1.981281469804724 1.980974987579613 1.980658418087367 1.980332152852759 1.979975963448951 1.9796099314975 1.979240218668349 1.978857526679831 1.978458947298664 1.978037852339951 1.977606973667174 1.977167503192194 1.97671199287525 1.976240134724952 1.975756390798283 1.975252653200591 1.974738774085588 1.974217895655348 1.9736658101603 1.973103979899227 1.972532937219258 1.971950464515869 1.971345114232872 1.970731338862416 1.970100060944977 1.969453813069355 1.968793557872669 1.968121638040349 1.967438866306128 1.966737305452041 1.966018198308413 1.965290347753853 1.964550976715245 1.963795898167745 1.963029575134764 1.962256820687968 1.961460437947263 1.960657830080787 1.9598521803049 1.959026091884173 1.958189568131379 1.957354772407479 1.956497618121609 1.955631808731074 1.954767377741327 1.953886088705963 1.952997605226697 1.952100750953357 1.951203849583866 1.950289974864224 1.949379440588498




==> SI/Al_ImEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 291543.9381492919 291114.9003194999 290565.0648304917 289895.755904123 289108.5764223543 288205.3988081218 287188.3544683221 286059.8219031854 284822.4135980685 283478.9618237736 282032.5034797761 280486.2641211357 278843.6413143143 277108.1874696274 275283.5922986097 273373.6650432608 271382.3166210201 269313.5418245233 267171.401708865 264960.0062913842 262683.4976801047 260346.0337370698 257951.7723721438 255504.856551594 253009.4000941381 250469.474315335 247889.0955694026 245272.2137259464 242622.7016078269 239944.3454056357 237240.8360740989 234515.7617062913 231772.6008728988 229014.7169059727 226245.3530997033 223467.6287947404 220684.53630748 217898.9386615284 215113.5680752024 212331.0251563933 209553.7787543642 206784.1664170064 204024.395401689 201276.5441880303 198542.564441636 195824.2833790176 193123.4064854573 190441.520539462 187780.0968995889 185140.4950117615 182523.9660976934 179931.6569876269 177364.6140632502 174823.7872793349 172310.0342352919 169824.1242704713 167366.7425595846 164938.4941870935 162539.9081817826 160171.4414949788 157833.482908013 155526.3568565139 153250.3271609882 151005.600654868 148792.3307027988 146610.6206033994 144460.5268720513 142342.0624004818 140255.1994909802 138199.8727640587 136175.9819392251 134183.3944892919 132221.9481693056 130291.4534217578 128391.6956602243 126522.4374340042 124683.4204766707 122874.3676417384
 0.03 77327.18211807735 77261.39700062394 77176.85206814934 77073.57591463804 76951.60527215937 76810.98602179589 76651.77433615629 76474.03792937491 76277.85738826495 76063.32755661837 75830.55894356058 75579.67912638691 75310.83411843504 75024.18967326527 74719.93249770586 74398.27134813178 74059.4379866299 73703.68797640309 73331.30129880758 72942.58277772825 72537.86230049508 72117.49482814959 71681.86019150194 71231.3626729994 70766.43037788225 70287.51440136567 69795.08780159803 69289.64439085657 68771.69735980987 68241.77775167508 67700.43280470408 67148.22418264132 66585.72611360479 66013.52345826186 65432.2097282219 64842.38507527185 64244.65427147061 63639.62469922879 63027.90436937018 62410.09998384042 61786.81505823904 61158.6481177421 60526.1909782956 59890.02712322934 59250.73018370369 58608.86252968683 57964.97397649511 57319.60061033822 56673.26373481183 56026.46893888903 55379.70528569058 54733.44462016829 54088.1409928225 53444.23019569387 52802.12940612037 52162.23693313 51524.93206084117 50890.57498286211 50259.50682140654 49632.04972466936 49008.50703592246 48389.1635277874 47774.28569520988 47164.12210078939 46558.90376629979 45958.8446044602 45364.14188527653 44774.97673156096 44191.51463854443 43613.90601282023 43042.28672618695 42476.77868029342 41917.49037832253 41364.51750027932 40817.94347877096 40277.84007247786 39744.26793481427 39217.27717556292
 0.05 32937.89374345947 32933.00688105207 32926.61773630032 32918.64797031504 32909.00314373259 32897.57348501566 32884.23478347234 32868.84939964907 32851.26738473801 32831.32769967886 32808.85952373895 32783.6836415345 32755.61389672121 32724.45869994495 32690.02257811444 32652.10775164776 32610.51572606347 32565.04888414311 32515.51206489213 32461.71411567601 32403.46940421007 32340.59927753561 32272.93345571939 32200.31134876275 32122.58328609287 32039.61164902099 31951.27189767708 31857.45348515268 31758.06065288297 31653.01310265916 31542.24654205885 31425.71310149519 31303.38162249266 31175.23781817685 31041.28430829545 30901.54053234997 30756.04254559276 30604.84270371691 30448.00924302363 30285.62576368229 30117.79062439492 29944.61625733321 29766.22841263236 29582.76534200029 29394.37693113892 29201.22379067992 29003.47631521996 28801.31371980919 28594.92306291214 28384.49826443571 28170.23912691697 27952.3503673965 27731.0406668866 27506.52174368927 27279.00745613956 27048.71293965893 26815.85378230974 26580.64524235835 26343.30151068738 26104.03502025686 25863.05580420493 25620.57090360694 25376.78382538168 25131.89405034756 24886.09659099219 24639.58159812686 24392.53401525241 24145.13327916578 23897.55306508372 23649.96107435155 23402.5188626379 23155.38170638705 22908.69850520841 22662.6117178221 22417.25732914951 22172.76484613385 21929.25731989484 21686.85139186214
 0.07000000000000001 16393.88111957697 16400.00339155636 16407.80790370993 16417.24479474726 16428.25353787073 16440.76318851401 16454.6926760365 16469.95113876108 16486.43830159811 16504.04489533625 16522.65311649826 16542.13712645924 16562.36358830519 16583.19223967322 16604.47649956348 16626.06410684903 16647.79778793707 16669.51595075823 16691.05340198187 16712.24208408297 16732.91182862242 16752.89112185508 16772.00787855302 16790.09021973189 16806.96724980056 16822.46982852393 16836.43133310116 16848.68840561906 16859.08168114868 16867.45649181229 16873.66354226169 16877.55955217583 16879.00786160714 16877.8789952789 16874.05118225844 16867.41082779922 16857.85293455353 16845.2814708024 16829.60968382251 16810.76035700557 16788.66600985628 16763.26904051241 16734.52181094735 16702.3866755246 16666.835954066 16627.85185106612 16585.4263231259 16539.56089708458 16490.26644169497 16437.56289600887 16381.47895791412 16322.0517364899 16259.32637202134 16193.35562763832 16124.1994566162 16051.92454940118 15976.60386440052 15898.31614651216 15817.1454372625 15733.18058027855 15646.51472564685 15557.24483650936 15465.47120102251 15371.29695256223 15274.82760080172 15176.17057602286 15075.43478875132 14972.73020653371 14868.16744940533 14761.85740533365 14653.91086666676 14544.43818837187 14433.54896861729 14321.35175203396 14207.95375579146 14093.46061843894 13977.97617129337 13861.60223200815
 0.09 9080.120167173474 9086.648680650922 9095.008160172361 9105.172960376705 9117.111845538071 9130.788055434286 9146.159383806715 9163.178269688449 9181.791901897608 9201.942337002612 9223.566631066282 9246.596985464477 9270.9609070521 9296.581382914119 9323.377069891785 9351.262499013757 9380.148294889186 9409.941410034611 9440.545374009838 9471.860557130109 9503.784448404307 9536.211947222386 9569.035668181687 9602.1462583024 9635.432725739551 9668.782778954155 9702.083175162186 9735.220076738546 9768.079414117396 9800.547253601673 9832.510168376441 9863.855610914788 9894.472284874011 9924.250514505356 9953.082609545037 9980.863223518958 10007.48970337994 10032.86242840529 10056.88513631484 10079.46523462579 10100.51409533939 10119.94733115741 10137.68505154934 10153.65209713655 10167.77825102184 10179.99842587298 10190.25282576235 10198.48708196999 10204.65236217162 10208.70545265241 10210.60881340971 10210.33060622967 10207.84469604076 10203.13062605893 10196.17356744189 10186.96424436051 10175.49883557224 10161.77885374225 10145.81100390077 10127.60702254967 10107.18349903482 10084.56168088515 10059.76726488152 10032.8301756612 10003.78433368558 9972.667414401294 9939.520600408989 9904.388328420573 9867.318032736837 9828.359886913666 9787.566545209023 9744.992885315836 9700.695753789705 9654.733715476896 9607.166808138956 9558.056303357303 9507.46447468589 9455.454373904002
 0.11 5463.250766340985 5468.415227977825 5475.037769699738 5483.105301959851 5492.601849841052 5503.508567624459 5515.803756469117 5529.462885424449 5544.458616023782 5560.760830730784 5578.33666553075 5597.150546974887 5617.16423399756 5638.336864833892 5660.625009367478 5683.982727235248 5708.361632008286 5733.7109617537 5759.977656262996 5787.106441207065 5815.039919446558 5843.718669689314 5873.081352643691 5903.064824768221 5933.604259664445 5964.633277101318 5996.084079596634 6027.887596414182 6059.973634765342 6092.271037931311 6124.707849947858 6157.211486419481 6189.708910954685 6222.126816640271 6254.391811900414 6286.430610017663 6318.170221528211 6349.538148644354 6380.462580803684 6410.87259039847 6440.698327700386 6469.871213966472 6498.324131692245 6525.991610968054 6552.810010895417 6578.717695031341 6603.655199850976 6627.565395251862 6650.393636166671 6672.087904405176 6692.598939909603 6711.880360679947 6729.888770706283 6746.583855332789 6761.928463571737 6775.888676984231 6788.433864846539 6799.536725425106 6809.173313288751 6817.32305269137 6823.968737161776 6829.096515537637 6832.695864776749 6834.7595499699 6835.283572064559 6834.267103886427 6831.712415116033 6827.624786939353 6822.012417144312 6814.886316478984 6806.260197121832 6796.150354139739 6784.575540825732 6771.556838815566 6757.117523881105 6741.282928289031 6724.080300596494 6705.538663731451
 0.13 3508.600610202344 3512.449362998113 3517.388489138905 3523.411037039722 3530.508511791848 3538.670876321195 3547.886553004447 3558.142425863718 3569.423843476829 3581.714622755665 3594.997053759389 3609.251905722271 3624.458434487579 3640.594391549033 3657.636034909745 3675.558141975154 3694.334024701081 3713.935547220502 3734.333146172924 3755.495853958142 3777.391325131572 3799.985866151235 3823.24446867664 3847.130846607371 3871.607477033877 3896.635645254998 3922.175493996029 3948.186076937649 3974.625416640023 4001.45056691785 4028.617679691248 4056.082076304322 4083.798323268367 4111.720312350033 4139.801344886892 4167.994220173923 4196.251327724896 4224.524743172939 4252.76632753502 4280.927829526287 4308.960990572534 4336.817652132978 4364.449864911663 4391.809999504412 4418.850857999948 4445.525786029022 4471.788784734419 4497.594622118082 4522.898943209514 4547.6583784924 4571.830650024288 4595.374674687212 4618.250664015604 4640.420220061475 4661.846426775889 4682.493936409769 4702.329050466048 4721.319794768784 4739.435988252687 4756.649305118195 4772.933330042329 4788.263606183493 4802.617675768672 4815.975113103452 4828.317549898451 4839.628692859331 4849.894333541214 4859.102350521072 4867.242703993279 4874.307422943303 4880.290585101803 4885.188289926081 4888.998624897113 4891.721625458158 4893.359228954781 4893.915222965823 4893.39518844026 4891.806438075811
 0.15 2373.420307534378 2376.27263495124 2379.934744549703 2384.402756866761 2389.671927012489 2395.736642814735 2402.590422752209 2410.225913738027 2418.634888824651 2427.808244909712 2437.736000530544 2448.407293843017 2459.81038088775 2471.932634253645 2484.76054225504 2498.279708744516 2512.474853688379 2527.329814636173 2542.827549218951 2558.950138813685 2575.678793512693 2592.993858537634 2610.874822237012 2629.30032580455 2648.248174852842 2667.695352972608 2687.618037402395 2707.99161692681 2728.790712113208 2749.989197987215 2771.560229236566 2793.476268020415 2815.709114447688 2838.229939773014 2861.009322342677 2884.017286305596 2907.223343085959 2930.596535594696 2954.105485136828 2977.718440950759 3001.403332294264 3025.127822970122 3048.85936816257 3072.565273433946 3096.212755709468 3119.769006057165 3143.201254049854 3166.476833476931 3189.563249155846 3212.428244576776 3235.039870099252 3257.366551406766 3279.37715791468 3301.041070818349 3322.328250462443 3343.209302709004 3363.655543981078 3383.639064660709 3403.132790524838 3422.110541910161 3440.547090308204 3458.418212104784 3475.700739193432 3492.372606210212 3508.412894157462 3523.801870206087 3538.52102349002 3552.553096731938 3565.882113566168 3578.493401452511 3590.3736101033 3601.510725374922 3611.894078604159 3621.514351398559 3630.363575918482 3638.435130716104 3645.723732223275 3652.225422005502
 0.17 1674.250696681928 1676.387967505728 1679.132862097471 1682.483108339357 1686.435925540107 1690.988022311481 1696.135594123589 1701.874320571192 1708.199362387983 1715.105358250507 1722.586421417981 1730.636136258724 1739.247554718238 1748.413192788144 1758.125027039146 1768.374491284986 1779.152473447841 1790.449312698928 1802.254796950981 1814.558160781972 1827.348083871648 1840.612690034362 1854.339546933101 1868.515666560573 1883.127506573677 1898.160972567562 1913.601421374862 1929.433665474372 1945.641978591521 1962.210102570427 1979.121255593993 1996.358141824543 2013.902962532728 2031.737428776984 2049.842775689583 2068.19977841837 2086.788769765582 2105.589659556721 2124.581955763391 2143.744787394235 2163.056929157768 2182.496827890022 2202.042630728484 2221.672215002071 2241.363219794696 2261.093079127652 2280.839056693482 2300.578282061497 2320.287788262603 2339.944550648808 2359.525526910844 2379.00769812577 2398.368110695489 2417.583919026811 2436.632428794215 2455.491140617934 2474.137793982453 2492.550411214142 2510.707341331607 2528.587303578519 2546.169430446218 2563.433309992425 2580.359027262863 2596.927204624564 2613.119040823184 2628.916348581626 2644.301590563781 2659.257913535121 2673.769180561153 2687.820001095362 2701.395758820022 2714.482637116151 2727.067642052708 2739.138622799817 2750.684289386171 2761.694227736645 2772.158911942502 2782.06971373303
 0.19 1320.373906800267 1322.236587117561 1324.476683136425 1326.874104553567 1329.409249107988 1332.126500818224 1335.077127933635 1338.301780617032 1341.827788378452 1345.671457282555 1349.842066954629 1354.343667412752 1359.177975756134 1364.344972742117 1369.843899286682 1375.674152925645 1381.834384275961 1388.323893538678 1395.141427087166 1402.286074186125 1409.756463888686 1417.55116216053 1425.668469281426 1434.106417575832 1442.86256952528 1451.934276316072 1461.318466876409 1471.01148745735 1481.00927181204 1491.307342027309 1501.900831061149 1512.784230038558 1523.951541356908 1535.396482650263 1547.111956659933 1559.090576056007 1571.324480251693 1583.805213248854 1596.52370254939 1609.470659162857 1622.635888736097 1636.009103825579 1649.579437327757 1663.335257076887 1677.264781613638 1691.35549712129 1705.594775519618 1719.969193699481 1734.465153873948 1750.113105014442 1766.568665332855 1783.02244576314 1799.457874388324 1815.858321751502 1832.207126982092 1848.487624661549 1864.683172345997 1880.777178656745 1896.753131843724 1912.594628721278 1928.285403870814 1943.809359000433 1959.150592347952 1974.293428010764 1989.222445083729 2003.922506484881 2018.37878734814 2032.576802862454 2046.502435437938 2060.141961081563 2073.482074867781 2086.509915393221 2099.213088109096 2111.579687430304 2123.598317526314 2135.258111705679 2146.548750313516 2157.460477069273
 0.21 1087.994519957867 1089.23733463224 1090.722962863899 1092.282120331887 1093.902823927054 1095.623590409642 1097.488734841919 1099.533768805423 1101.78349841387 1104.253522134215 1106.953428429858 1109.888293241416 1113.061177321957 1116.473423445031 1120.126053505251 1124.019465532598 1128.153830643009 1132.529489949148 1137.146751456613 1142.00558697208 1147.106129051133 1152.448368014696 1158.032049064094 1163.856669525786 1169.921676257769 1176.226263250493 1182.769169455862 1189.549076878511 1196.564208964046 1203.812829319266 1211.292440799567 1219.00058499877 1226.93454217642 1235.090831657284 1243.466212737186 1252.056886128584 1260.858395978261 1269.86663248833 1279.076635170225 1288.483396759721 1298.081167818982 1307.864362049517 1317.826762337386 1327.961727549336 1338.262500095567 1348.721814271624 1359.332005388493 1370.085319696317 1380.973425103284 1391.987722687201 1403.119268993046 1414.358769105418 1425.69666048033 1437.123037516215 1448.627652839351 1460.200163274263 1471.829616464988 1483.505098108453 1495.215409756679 1506.949041140094 1518.694328959954 1530.43943609383 1542.172411154223 1553.881068336863 1565.553167491973 1577.176574348852 1588.738680821669 1600.227225322179 1611.629913003486 1622.934235857684 1634.127992589594 1645.198908188494 1656.135053120124 1666.924262062019 1677.554952106559 1688.01524035801 1698.294160852154 1708.380280730005
 0.23 922.9521337456315 923.7758107561327 924.7486644597212 925.7386129268305 926.7372432315295 927.7781104563745 928.9002365272942 930.1355088840191 931.5075789924065 933.0308607058819 934.7166284840741 936.5714154775907 938.5989114887456 940.8016608189128 943.1824600140621 945.7430555208772 948.4848412667341 951.4073561776625 954.5129816492588 957.8024389863568 961.2761868280629 964.9344185755791 968.7777598409887 972.806865935932 977.0207194198032 981.4203277277618 986.0053208994818 990.7748494301213 995.7272822655053 1000.863904963965 1006.182218047633 1011.681335566302 1017.359683897137 1023.215900803656 1029.247934777381 1035.453844685479 1041.831399747465 1048.378179863714 1055.091676318034 1061.968792875967 1069.006647299694 1076.201773299562 1083.550822941153 1091.049969525656 1098.695210959918 1106.482273631029 1114.406916798646 1122.464137516416 1130.649076091886 1138.956622092168 1147.38122090034 1155.916980825202 1164.558180764434 1173.298378418617 1182.131219050787 1191.049944783416 1200.047604421776 1209.116963789726 1218.250616560941 1227.440895565633 1236.680084549798 1245.959830361046 1255.27195553218 1264.608171230799 1273.9597905405 1283.318242036576 1292.674383616656 1302.019416544393 1311.344159662192 1320.639463727039 1329.896225821829 1339.104983793126 1348.256540665161 1357.341568978955 1366.350765004912 1375.275062776902 1384.10500949593 1392.831657051841
 0.25 799.1197872686389 799.6684922151355 800.3038883159792 800.9161810463044 801.5021869737398 802.088033024377 802.7096556217971 803.3929997024255 804.1625176110074 805.0334678805028 806.0158139012315 807.1193224846182 808.34756232742 809.7076023828529 811.20031014557 812.8298498579805 814.5986806459485 816.5074545924407 818.5583147582454 820.7538931594187 823.0934087116486 825.5785651522659 828.2107489511446 830.9901272222545 833.9173456481245 836.9918264299611 840.213866276629 843.5831344461485 847.1005708537759 850.7644842611195 854.5751505611037 858.531511173898 862.6324715692076 866.8776999305431 871.2656259772612 875.7956399602832 880.4657918474595 885.2740907145283 890.2205043575448 895.3027591425044 900.5184401076328 905.8659913335239 911.3431165958756 916.9475803151034 922.6770088165047 928.5287919139736 934.5001848294837 940.5884104596703 946.7901619998667 953.1025059348702 959.5217854045264 966.0444239509488 972.6668296528183 979.3848996507315 986.1945250660352 993.0913963139221 1000.070908809881 1007.128469066794 1014.259101178139 1021.457653680883 1028.71910678968 1036.037879992069 1043.408339992361 1050.824808989917 1058.281273275562 1065.771592127883 1073.289706989285 1080.829050899768 1088.383358164588 1095.945774230257 1103.509665741667 1111.06813075163 1118.614509052701 1126.141592599887 1133.642435991728 1141.109966976279 1148.536996947719 1155.916431398726
 0.27 701.1201345208333 701.4970694621873 701.9202636736917 702.299542581173 702.6291696803584 702.930745993091 703.2339094286696 703.5645340523193 703.941829263127 704.3812388840811 704.89504016719 705.4931427169831 706.1807873360184 706.9653447963725 707.8497145414162 708.8401233225276 709.938723775741 711.1469929436803 712.4699307484713 713.907658421693 715.4627168977679 717.1354651775576 718.9275786692763 720.8404475141878 722.8739749048989 725.0277754044005 727.3042732743467 729.7015008213812 732.2202967706426 734.8602046758713 737.6216713758336 740.5027455070442 743.5035760830136 746.6228111504694 749.8613965332038 753.2165746743608 756.6889835881195 760.2766559318272 763.9779182097022 767.7926901192523 771.7198840515246 775.7573047562478 779.9036491827983 784.1574065077616 788.5172583596266 792.9814792508771 797.5480372273952 802.2149947446929 806.9805097800165 811.8423371888464 816.798330313703 821.8460428525264 826.9830309931524 832.2066558196229 837.5143859952087 842.903100726101 848.3697930087466 853.9116731627577 859.5250726502411 865.2067481812323 870.9531861037368 876.760607075643 882.6252710144947 888.5433823198192 894.5104953613776 900.5225202253624 906.5752287092298 912.663960554491 918.784229905469 924.9312319806887 931.1003499422851 937.2863619475575 943.4844483655836 949.6894991406523 955.8960212831876 962.0989464678111 968.293038717263 974.4728021500548
 0.29 619.2884119452272 619.5733579737798 619.8866000752266 620.1499426827606 620.3561460885242 620.5218260373149 620.6679532489424 620.8175528704998 620.986103860025 621.1893383032215 621.437640665122 621.7415469787882 622.1085439733461 622.5448681438833 623.0562047659457 623.6469868575986 624.3219940922399 625.0841516655913 625.9375291205088 626.8839391335094 627.9260362671297 629.0653156924803 630.3026118865995 631.6402973094433 633.078481065598 634.6176075560306 636.2580551254376 637.9997347109804 639.8444884984278 641.7896885919497 643.8365357040218 645.9851578721123 648.2333092090188 650.5817686939134 653.0300390113267 655.5765454454629 658.2206348373832 660.9613746127134 663.7988518876468 666.731072661084 669.7577611008171 672.8767589316946 676.0888249337032 679.3904345578831 682.7831796679225 686.263468415195 689.8307252548631 693.483091110512 697.2208236945652 701.0401979914915 704.9412069105169 708.9215621142318 712.9796950291012 717.1137580434705 721.3219258981931 725.601997274498 729.9520965831639 734.3700759584704 738.8535174597524 743.4003354827166 748.0077793819428 752.673536305252 757.3947342398192 762.1688452690931 766.9928890387275 771.8639364288553 776.7791134291331 781.7350052120718 786.7283603992445 791.7558955140186 796.8142996135297 801.8998390916888 807.0088626440744 812.1378063846716 817.2826991035265 822.4398676535267 827.6052424536978 832.7747630956221
 0.31 547.8295923699472 548.0904713686277 548.3810696935675 548.6319451615723 548.8301234790287 548.988097935201 549.1204290413945 549.2419441168081 549.3667368220297 549.5069666412587 549.6716583144805 549.8694012209487 550.1075487154761 550.3927174191751 550.7318864664358 551.1283967100728 551.5888498867321 552.1162077447884 552.7145911371347 553.38757908141 554.137007790383 554.9642696753631 555.8732123256806 556.8640374674405 557.9376999049221 559.0967064481625 560.3389148304332 561.6673326194807 563.0812161265718 564.5799693175456 566.1643427302367 567.8342324027931 569.5881788175595 571.4264658653535 573.3484198350975 575.3532084339029 577.4407398428345 579.6098618136916 581.8593608122505 584.1898612135092 586.5991245545424 589.0864488506554 591.6513679805563 594.293251146308 597.0103024138294 599.8028603397012 602.6679976900067 605.6058212568851 608.6154717783886 611.6947239671423 614.8426866531688 618.0582030460839 621.3410511216881 624.6887441377608 628.1001312836185 631.5736984677309 635.1081692473757 638.7018059039837 642.3531106674548 646.0604270923345 649.8218415883059 653.635685107007 657.5000349866857 661.4129169557082 665.3724072953864 669.3763351620373 673.4224850675987 677.5085995175284 681.6324818040856 685.7916989524648 689.9837848165992 694.205943320801 698.455951842735 702.7307647325694 707.0278169624767 711.3442279000064 715.6772051982039 720.0235487947151
 0.33 484.1930793326833 484.4666938481982 484.7835583209065 485.0790674688977 485.3389922222103 485.5688794887748 485.7752518788817 485.9703073887207 486.1606190436227 486.354634501726 486.5597756188803 486.7826379756884 487.0292903676873 487.3053742597575 487.6177032059578 487.9695622360691 488.3668072102466 488.812564143274 489.3127285000246 489.86846446384 490.4853041796501 491.163246973766 491.9059585523968 492.7153701810529 493.5930778471155 494.5392414079735 495.5546837272416 496.6417898017022 497.7988058817215 499.0283385880197 500.3281540277882 501.6994769132657 503.1415896859994 504.6553316501322 506.2386981181668 507.892339572762 509.6146608482222 511.4062203354341 513.2653292140991 515.1913507161933 517.1852994246626 519.244340611432 521.3683896188614 523.5566112888384 525.8087194437273 528.1236764234239 530.5001926827788 532.9370264536473 535.4347834758122 537.9912168009902 540.6058266740856 543.2771604957904 546.0048128705432 548.7871257437574 551.6238886321086 554.5134389505222 557.4547624393482 560.446793695014 563.4880168072501 566.5775661057507 569.7139270188823 572.8958370467844 576.1218868509135 579.3907214617657 582.7007416061881 586.0506051553224 589.4386286938663 592.8630892109364 596.3225259124158 599.8150421542481 603.338907495693 606.8922598711275 610.4732078784989 614.0797331820833 617.7099930267217 621.3617228602304 625.0328390602047 628.7211417609537
 0.35 427.7949410726499 428.0819899916322 428.4262904446617 428.7696631842072 429.0964110498892 429.4076187879126 429.7067528383992 429.9983610909912 430.2868726091557 430.5757973236767 430.8694256958875 431.1717283512562 431.4877556840016 431.8218374334836 432.1775822331782 432.5605771331155 432.975087096732 433.4245544731565 433.9124984460263 434.4433144600041 435.0188736262413 435.6436221081168 436.3195804886537 437.047143121105 437.8304774642764 438.6691234042415 439.5644925641893 440.5184676042293 441.5317015130664 442.6035168935441 443.7350052441438 444.925126238611 446.1753070059697 447.4852414132688 448.8530893534912 450.2809760411349 451.7659913180607 453.3100889722766 454.9098860724008 456.5673623206242 458.2808594270512 460.0490805083679 461.8724895138355 463.7496106816674 465.6796280288841 467.6630848777822 469.6979834221814 471.7837843366351 473.919606431801 476.1054263591709 478.3395783683483 480.6220541200457 482.9508025579396 485.3258298424787 487.7466993496825 490.2119317379007 492.7206050854172 495.2719551016843 497.8649754148624 500.4988179382103 503.1722933177286 505.8845714633024 508.6346821654121 511.4213157992939 514.2435241182288 517.1001211374123 519.990084109632 522.9118545937188 525.8646396164876 528.8468129285941 531.8572163544522 534.8945612360548 537.9572299702227 541.0438776384965 544.1531337285397 547.2833039455999 550.432872112218 553.6003021540386
 0.37 378.4451815555885 378.7320708259463 379.0823194524725 379.4477668962911 379.8126389298866 380.1757474963259 380.5387905433879 380.9024518328575 381.2679007252821 381.634991940525 382.0079652944997 382.3855454125088 382.7726414196553 383.1709466088436 383.5847380869298 384.0163763996326 384.4705051358634 384.9497505121853 385.457520938163 385.9988065634183 386.5735788072593 387.1870898718108 387.840372239626 388.5363381568191 389.2769791028214 390.062465247918 390.8953448997887 391.7757439403351 392.7057652541446 393.684088149997 394.7130677768935 395.7919345361452 396.9206934911257 398.1001237763556 399.3288780076538 400.6075816951475 401.9354326610043 403.3117004638003 404.7366258315083 406.2103201051398 407.730564695134 409.2983105526401 410.9115776578855 412.5709545278734 414.2751977456925 416.023131513761 417.8152472333591 419.6503031128362 421.5266238068958 423.4450000893829 425.4047885620036 427.4045114014151 429.4430561471132 431.5206755325352 433.6361873617758 435.7887744342795 437.9780845198372 440.2030303861646 442.4629898812798 444.7571060728309 447.0847874464404 449.4449081650486 451.8369083911282 454.259894673538 456.7129404006541 459.1952863212809 461.7059411347041 464.2440821510792 466.8086560231934 469.3987795504469 472.0132405557165 474.6513988355646 477.3119871840426 479.9939124901234 482.6960569085695 485.4172791038068 488.1565155661342 490.9124819993531
 0.39 335.6498295260575 335.9244822795852 336.2641021220128 336.6270421842673 336.9996449964974 337.3824423772062 337.7723553025809 338.1697937561988 338.57535655932 338.987931182001 339.4060935353026 339.8309077448848 340.2635259063247 340.7051878225166 341.158820723552 341.6279389695102 342.1130437366236 342.6181226873201 343.1459496246816 343.6990841318932 344.2809711973019 344.8928408257375 345.538607636794 346.2188704508121 346.9348118633407 347.6905978089081 348.4847771149704 349.3196810469559 350.1955228453666 351.1140972559485 352.0740800539876 353.0779275638376 354.1237761748325 355.2126418547886 356.3454196623459 357.5199832594485 358.736684425313 359.9952525732791 361.295994271986 362.6371927723619 364.0192075419603 365.4409738082193 366.9028021122621 368.4035778748954 369.9414609765025 371.5183853525591 373.1320586065341 374.7816616419661 376.4672483155315 378.1879451129395 379.9430508495105 381.7321363973028 383.5542444406631 385.4089892620771 387.2957565601955 389.2137033019002 391.1622576102604 393.1408186902085 395.1487567937351 397.1854132263707 399.2500003966728 401.3420019103957 403.4606727109513 405.6053392677159 407.7753998136519 409.9700246336386 412.1885564048155 414.4303105901357 416.6944758862301 418.9803147265603 421.2870638407131 423.6139348705675 425.9601150439124 428.3248679059582 430.7071341090223 433.1061322605119 435.5210598291584 437.9507941092838
 0.41 298.6557891800777 298.9158869717078 299.2373353374396 299.5850975482555 299.9493285657583 300.3261749540244 300.7178747756832 301.1215574723513 301.5363437295723 301.9614453264292 302.3955649700231 302.8375961150318 303.2877227685848 303.7482192807134 304.2190501206614 304.7026696393635 305.2010218184262 305.7162400059698 306.2513466397198 306.8085529577598 307.389758697391 307.9958517825687 308.631508000418 309.2969906673609 309.993450285422 310.7228241893037 311.4865361848668 312.2851961796767 313.119699806312 313.991128039172 314.8991468055485 315.8442065917682 316.8266420452455 317.8465715733247 318.9041969398249 319.9992028602413 321.1304565965897 322.2996075529222 323.5042868725739 324.7449070382428 326.0198614760335 327.3309241646375 328.67584925085 330.0545706726621 331.4663017911943 332.9106350327692 334.3869415424504 335.8945708503975 337.4328505524165 339.0011860061014 340.5991600439848 342.2258327051317 343.8810409866218 345.5637986163765 347.2736958487928 349.0100992846489 350.772251716741 352.5599720027103 354.3723549665022 356.2089713298872 358.0691676754512 359.9523664424377 361.8581659567891 363.7857404967031 365.7345403949706 367.7040921793189 369.6937987519217 371.7030396091835 373.7310711028336 375.7775267432942 377.8415175462034 379.9225324228946 382.020038615533 384.1331821775187 386.2614884996593 388.4040628825014 390.5603911551025 392.7295403403955
 0.43 266.6658872106767 266.9117282113829 267.2138851216542 267.541828838439 267.8882236731473 268.2490272809365 268.6271905773239 269.0191576422181 269.4253656114797 269.8438445561308 270.2719173493571 270.7101995214538 271.1582991028895 271.6158164556758 272.0850440932491 272.5659664890885 273.0606598743137 273.5715920245228 274.100522036154 274.6489000926709 275.2193672208959 275.8129550378346 276.4315854883579 277.0768705741332 277.7502120742138 278.452801257726 279.1857185891135 279.9498334264276 280.7457037131724 281.5740756642472 282.4354834465488 283.3298488548273 284.2575809834158 285.2185758944812 286.2128162834749 287.2402711424853 288.3006954222276 289.3935296934335 290.5186998084293 291.6756165637249 292.8638753644577 294.082955891571 295.3325217726248 296.6117202571727 297.920081897659 299.257220236816 300.6223315025671 302.0147943114645 303.4341693817084 304.8798992568204 306.3513080410555 307.8476011476597 309.3685650610914 310.9133671143359 312.4815552824571 314.0725579935311 315.6857839581177 317.3207220184205 318.9768410182912 320.6535896952242 322.3503965954797 324.0666700134648 325.8021979564813 327.5562481359323 329.3281679860551 331.1177847112185 332.9242053627908 334.7472169465474 336.5861865615456 338.4405615713472 340.3097698084187 342.1935198124827 344.0910011035354 346.0017844901764 347.9253224138315 349.8610493293705 351.8083821225457 353.7667205645915
 0.45 238.9574866635766 239.1875174715631 239.4700118506851 239.7769465057379 240.1009928692092 240.4415170440698 240.7981797362981 241.1702361772059 241.556736035646 241.9559233201911 242.3667362713875 242.7883072441975 243.2203625807561 243.6631224735814 244.1173008193917 244.5838050636927 245.0642360363149 245.559887778094 246.0723473589021 246.6031946872523 247.1543023117155 247.7269352144035 248.3226505967896 248.9426976581547 249.5883173669641 250.2606422254994 250.9603960280868 251.6884936132834 252.4454406104017 253.2317331807736 254.0478577541734 254.8938907608426 255.7700983595785 256.6764361623708 257.6129489560918 258.5791704217683 259.5753228519851 260.6007168669914 261.6554511301067 262.7386120630399 263.8501735617647 264.9895967136097 266.1561295162479 267.3495065992909 268.5690489492129 269.8142636383535 271.0845435587639 272.379267161686 273.6979982034667 275.0399854987329 276.4047626816647 277.7918479762227 279.2004439761975 280.6300374359638 282.0802990728309 283.5504833818911 285.040128464276 286.5485558697352 288.0754704544541 289.6202602550312 291.1823963795299 292.7614329165224 294.3569068630263 295.9683380722366 297.5951292219348 299.2369658044442 300.8932161389836 302.5636314072462 304.2475457130079 305.9445761665404 307.6543229945684 309.3762696764826 311.1098831074705 312.8547137891935 314.6104960485856 316.3765482853022 318.1523732482938 319.9375583419182
 0.47 214.8941753083639 215.1080342965672 215.3693565665492 215.653623297675 215.954311409012 216.2706935126796 216.6028378588181 216.9504082722259 217.3121640807265 217.6871600353311 218.0741462222744 218.4726679670068 218.8820657302392 219.3028749961429 219.7354261528179 220.1805443651527 220.6393494402104 221.1130556852826 221.6030717587694 222.1107005140493 222.637338836519 223.1842774739927 223.7527008606627 224.343686934839 224.9585069506952 225.5977252842639 226.2621992339379 226.9528788157485 227.6699065537072 228.4138172655111 229.185037843929 229.9836870342013 230.8099752078018 231.6638041329264 232.5450667420926 233.4538468972459 234.3897191527929 235.3524485169918 236.3417902121543 237.3573894341248 238.3988811115275 239.465689665281 240.5572287689069 241.6734011101672 242.8132981545911 243.9764999114613 245.1625747028521 246.3708789363248 247.6007568819016 248.8519404539572 250.1234489986763 251.4151890877465 252.7262543189609 254.0562251244214 255.404668587045 256.7708382660808 258.1543740323586 259.5547019139933 260.9713339532771 262.4037680754956 263.8514879704026 265.3141629870948 266.7911480430218 268.2820835478631 269.7864953430029 271.3037946573199 272.8338780800051 274.376027551102 275.9299103704558 277.4951792257353 279.0712722401736 280.6577130406515 282.2543108467218 283.8604605811433 285.4759430024666 287.1001248601735 288.7327590728438 290.3733849297754
 0.49 193.9162963341678 194.1132942556861 194.3535283545321 194.6148832942856 194.8917402664229 195.1835769519939 195.4904674764068 195.8122823573589 196.1483884459589 196.4975488610895 196.8590229170702 197.2322660446825 197.6169297056299 198.013161300509 198.4214040703796 198.8423969920242 199.2768746669994 199.7260672045874 200.1909000987645 200.6726940993131 201.1724650772106 201.6915238844409 202.2306762083798 202.7908224209198 203.3730574225049 203.9781704812621 204.6066450674219 205.2590586832348 205.9359826886003 206.637882122637 207.364815521435 208.1170347322435 208.894584724359 209.6976033969929 210.5260213844087 211.3796618586365 212.2582403300793 213.1617644463458 214.0896337896544 215.0418396731677 216.0177649366327 217.0171837417121 218.0393613674104 219.0841540060102 220.1509085599479 221.2391624400727 222.3484433657465 223.4780691672548 224.6277475910122 225.79687610806 226.9847417263633 228.191020807429 229.4149788877763 230.6562705058031 231.9143390345994 233.1886165212697 234.4785235333365 235.7836690127987 237.1036501384315 238.4378521969169 239.7857484633952 241.1471000920373 242.5212560172329 243.9077528659934 245.3062148821658 246.7163538630502 248.1376691090117 249.5695473866663 251.0117629062187 252.4639773135133 253.9256396973526 255.396386612622 256.876042119742 258.3639178409549 259.8598130339292 261.3633146831443 262.874097609494 264.39162459852
 0.51 175.5516487358898 175.7325042698673 175.952701795957 176.1924287175603 176.4466695858931 176.7151060682842 176.9980169107671 177.2952778949951 177.6064617895124 177.9307382954217 178.2672739864898 178.6157322437425 178.9757731846003 179.3475535866166 179.7314268058827 180.1279426901694 180.5376474868838 180.9616837459234 181.4008902175166 181.8562017451464 182.3285491536595 182.8190591326708 183.3284541153807 183.8575521529303 184.407266784426 184.9781069027758 185.5706766164842 186.1854751075658 186.8229964857417 187.4835296390953 188.1672580813724 188.8743597961199 189.605007077866 190.3592663705583 191.1368981034826 191.9377565248979 192.7619895336323 193.6091385088975 194.4790381385872 195.3713162463394 196.2857936176509 197.2218838253446 198.1792930547019 199.1576199285832 200.1563553328712 201.175182242582 202.2134755490019 203.2708018882166 204.3466194714123 205.4404779173386 206.5517180873308 207.6801719233048 208.8249622891408 209.9858028158871 211.1620977512205 212.3534418136102 213.5592200516385 214.7790077089398 216.0123700952248 217.2588624638635 218.5179298965053 219.789107195217 221.0720187826248 222.3663786105474 223.6713900776074 224.9870459563094 226.3126283300712 227.6478085406916 228.9923471467358 230.3456938933115 231.7075876937043 233.0775566233328 234.4552179264714 235.8403780361821 237.2325326078793 238.6313665669377 240.0365541707424 241.4476590855536
 0.53 159.4206273961653 159.5864699476026 159.7881822414852 160.0078538553559 160.2413720065821 160.4882215259598 160.7487848265633 161.0232418678611 161.3110701151274 161.6117444941742 161.9246373414431 162.2493183494897 162.5857545079048 162.9337100397177 163.2936463333309 163.6660218700422 164.0513921472115 164.4504095971384 164.8640235017173 165.2929799029453 165.7381215093627 166.2002875985086 166.680313915485 167.1787325677233 167.6962719160566 168.2334564622068 168.7910067328012 169.3691391600399 169.9683659591442 170.5888950027204 171.2310296921829 171.8948688263872 172.5804064676308 173.2878318051886 174.0171290165566 174.7680771265876 175.5405498647078 176.3344155204159 177.1495367972715 177.9854706655898 178.8420682140702 179.7187745005905 180.615528402414 181.5317624660603 182.4671027571032 183.4211687101662 184.3934729793972 185.3835212897108 186.3910122890973 187.4152374023059 188.4560806862174 189.5126186872326 190.5847203010069 191.671846634874 192.7732508733071 193.8888781467721 195.0179654043381 196.1601412904123 197.3149260259769 198.4818312947092 199.6606601343683 200.8505068338432 202.0514568362534 203.2627866484997 204.4839637576665 205.7149465546731 206.9551842655792 208.204216890942 209.4616751536268 210.7272804554672 212.0005448431692 213.2811709838481 214.5689521505817 215.8632722183573 217.1639056707797 218.4705176179017 219.7828638255235 221.1005907562991
 0.55 145.2121596707862 145.3638081051723 145.5480874169444 145.7493889235236 145.9634019759515 146.1901139367776 146.4299101539597 146.6828739307966 146.9487864919114 147.22712694531 147.5175722405399 147.819597122979 148.1330740842864 148.4580733090513 148.794662617678 149.1435074055503 149.5048705785208 149.8794124847747 150.2677908431221 150.6707606677761 151.0891741896778 151.5234807744355 151.9745268369474 152.4428557527828 152.9291077664025 153.4338198963023 153.9573258371694 154.5000558591468 155.0624367043069 155.6446914804397 156.2469395522664 156.8694964301988 157.5121736567652 158.1752786908362 158.8586147897832 159.562280889716 160.2859714839467 161.0296764998384 161.7931811742001 162.5761659274004 163.3785062363762 164.1996725067216 165.03962994405 165.8978384248279 166.7740523668888 167.6677205998399 168.5785862355852 169.5061865391941 170.4501528003511 171.4100102056327 172.3852777118606 173.3755679207926 174.380486955414 175.3994343381038 176.4320028709539 177.477878518527 178.5365402933456 179.6074601444082 180.6902028490364 181.7845259083625 182.8898794467682 184.0058061155931 185.1319410014348 186.2678115393634 187.4131374313798 188.567430570445 189.7302949704143 190.9015267022051 192.0805138365342 193.2671363935524 194.46086629971 195.6612673521793 196.8681951911596 198.0812972803864 199.300212896161 200.5245731252104 201.7542008716823 202.9886108735703
 0.57 132.6607046510157 132.7985281558932 132.9665058509981 133.1502304570879 133.3459930462086 133.5539830230629 133.7741881030178 134.0070942867649 134.2523858316496 134.5097452196871 134.7788531222857 135.0591883617003 135.3508278692412 135.6535466402661 135.9677176859863 136.293511982119 136.6314984144238 136.9822437211602 137.3461124325094 137.7238668070054 138.1161667650234 138.5235698193771 138.9465310030814 139.3858027943376 139.841935038805 140.315174869226 140.8061666224724 141.315151754092 141.8423687504303 142.3880530384139 142.9526368930818 143.5359493429582 144.1382160733637 144.7594593277692 145.3995978072975 146.0588465684878 146.7367169194404 147.4333163144655 148.1484482473652 148.8819121434842 149.6334032506695 150.4027125292855 151.1896265414384 151.9937273395667 152.8146923545633 153.6521942836 154.5059009778309 155.375475330158 156.260275163247 157.1603531179903 158.0748565426164 159.0036273826541 159.9462020719644 160.9022114250589 161.8710805309286 162.8524286486147 163.8459691047558 164.8512091933517 165.8677500779906 166.895186696789 167.9330076702998 168.9808952126454 170.0385250461412 171.1053663196726 172.1810815310959 173.2652264539341 174.3577500686407 175.457794498707 176.5654949518892 177.6800796668316 178.801569865362 179.929279710737 181.0632162721093 182.2027794954927 183.3477621814914 184.4979499700628 185.6528213325753 186.8122475714174
 0.59 121.5426347501162 121.6671002898287 121.8196478300122 121.9867712316415 122.1656629651185 122.355714094488 122.5578142588051 122.7717516506651 122.9977129919076 123.2351835065098 123.4840468906844 123.7438852802018 124.0145792149537 124.2961076007831 124.588547668603 124.89237493083 125.207863135163 125.535484215735 125.8757082416739 126.2291033631062 126.596135754643 126.977669556388 127.3737668125125 127.7852874074433 128.2125889997133 128.6560269535273 129.1159542680994 129.59272150482 130.0866767123179 130.5979653494791 131.126730206497 131.6732113240246 132.2373459105068 132.8192682577748 133.4189096549883 134.0363983010141 134.6713592153369 135.3239141475996 135.9938814858762 136.6809761637857 137.3851095665589 138.1060894361743 138.8434197756866 139.5971007528731 140.3666286033309 141.1517955331603 141.9522896213776 142.7676947222026 143.5976903673742 144.4420516686492 145.3000492206479 146.1717490042123 147.0565122904495 147.9538955456365 148.8636503371686 149.7854232407375 150.7186557489303 151.663084181444 152.6181395971173 153.583747707981 154.5592287955371 155.5442976294776 156.5386633890575 157.541829587341 158.5534939985428 159.5733485886869 160.6008794498111 161.6358667379436 162.6779846150831 163.7268011954119 164.7818784959746 165.8432723920539 166.9103325774749 167.9828025300694 169.060419482529 170.1429143988753 171.2300119567724 172.3212305359043
 0.61 111.6724492896297 111.7843589087918 111.9220357901594 112.0736747275099 112.2363693352517 112.4098120349848 112.5945940396338 112.7909053351638 112.9984346598867 113.217169481372 113.4467959709726 113.6869989759811 113.9377619894327 114.1988671175711 114.4705950449976 114.7532249975241 115.0470347027521 115.3524003484028 115.6697965384243 115.9998962469053 116.3428707698234 116.6993896746644 117.0699207479432 117.454829940667 117.8545813117785 118.2696369696209 118.700057011471 119.1463994611861 119.608820205015 120.0874729256264 120.582709034411 121.0943776021143 121.6226252878644 122.1676962666579 122.7293321553742 123.3076719373886 123.902551885861 124.5139054857777 125.1416633548301 125.7854531632165 126.4453995524561 127.1210240533109 127.8123450029125 128.5188774611949 129.2405331267426 129.9769202521594 130.7278435590767 131.4929041529168 132.2717994375352 133.0642230298684 133.8698646747183 134.688410159808 135.5192412312499 136.3623355095672 137.2171664064192 138.0833030421801 138.9605101645275 139.8483480682009 140.7465725160924 141.6547346618371 142.5723809740735 143.4993531625483 144.4349881062412 145.3793177836918 146.3316692057089 147.2918643506498 148.2596201024559 149.2343481916349 150.2158551393806 151.2040422050241 152.1983053370093 153.1983351275887 154.2039167714335 155.2148300283552 156.2305491903311 157.2509430530309 158.2756748920335 159.3046024439295
 0.63 102.8903570697572 102.9901774422587 103.1141691695008 103.2513278132945 103.3989479299965 103.5567230590107 103.7253457092117 103.9047073432985 104.0949983600848 104.2960080747376 104.5073246969709 104.7289353072093 104.960525830732 105.2022810098123 105.4541843738674 105.7164182076362 105.9895635174011 106.2736999952769 106.569405981584 106.8768584253324 107.1968328428377 107.5296032744985 107.8756422397595 108.2353206902943 108.6089079614356 108.9968717218894 109.3994779217682 109.8169907389803 110.2495725240169 110.6975837431786 111.160982920286 111.6400265769227 112.1347691712598 112.6450630355146 113.1710583120984 113.7128028885127 114.2700423310523 114.8429198173812 115.4310760680467 116.0345492770019 116.6531750412091 117.2866862894009 117.9348132100776 118.5975831788231 119.2745206850263 119.9654472580968 120.6700813932667 121.3882384770766 122.1195307126431 122.863667044813 123.6204530853101 124.3893910379834 125.1700796242731 125.9625140090095 126.7661857266657 127.5806826081888 128.4057887085371 129.2410842350529 130.0862454768064 130.9409447350475 131.8049502549046 132.6777261584755 133.5590323794562 134.4485245994542 135.3458541861417 136.2507681333989 137.162809003605 138.0818148722361 139.0073192749265 139.9392511571596 140.8769348267468 141.8203899092606 142.769131306587 143.7230691587606 144.6817088092494 145.6447507738539 146.6121907133858 147.583519410289
 0.65 95.05515959196812 95.14434559683798 95.25579398214211 95.37950094588362 95.51316182468531 95.65637108390624 95.80982230597243 95.97360817692689 96.14762047120536 96.33185003464543 96.52598676573712 96.72991959512404 96.94353646336586 97.16682429697269 97.39986898272461 97.64295534028912 97.89626709315152 98.16018683787419 98.43509601170138 98.72147485852867 99.01950239325592 99.32975636454591 99.65251321601011 99.98814804584674 100.3370345649561 100.6995450535607 101.075850316359 101.4662196362441 101.870920726619 102.289919682343 102.7236809293469 103.171967172953 103.6350393449427 104.1129565494125 104.6055760074639 105.1130530007742 105.6352408140975 106.1720906767473 106.7233517031148 107.2890708322806 107.8691927667775 108.4633599105669 109.0714123062942 109.6931875718885 110.3285208365782 110.9771446763944 111.6386890492386 112.3131812295913 113.0001457429458 113.6993043000483 114.4104757310342 115.1332759195492 115.8673177369487 116.6126109766719 117.3685622888897 118.1349751155274 118.9114496257683 119.6978826521451 120.4936676273298 121.2986945217355 122.1125497820457 122.9349162707901 123.765573207088 124.6040961086821 125.4501567353896 126.3036230340979 127.1640590854356 128.0311250522503 128.9045771300271 129.7840674993846 130.6694442807822 131.5602514915807 132.4563290055917 133.3572125152581 134.262833496605 135.1729191771019 136.087092506577 137.0051721313245
 0.67 88.04320027072526 88.12331393062743 88.22354143347296 88.33517950724413 88.45592413857324 88.58587056421123 88.72521326095418 88.87444593403181 89.03326150396342 89.20185209188713 89.37990900336922 89.56732271070105 89.76408283369177 89.96997811896621 90.18529641777801 90.41032466234863 90.64504884074456 90.88995397030541 91.14532406963659 91.41174212918209 91.68909008039259 91.97814876350701 92.27909789396486 92.59231602747002 92.91808052372586 93.25656750886472 93.60835183659461 93.97320704808863 94.35160533064345 94.74371747513464 95.14961283229883 95.56945926787361 96.00302311662821 96.45076913531969 96.912260454611 97.38775852998944 97.8773230917254 98.38061209391408 98.89768166264392 99.42828604333829 99.97257754731896 100.5301064976415 101.1009211742556 101.6846677585455 102.2812902773077 102.8905305462252 103.5121281129007 104.1459201995136 104.7915416451659 105.4489248479887 106.117599707079 106.7974935643414 107.4882311463128 108.1895345060471 108.9011229651432 109.6227130559998 110.354018464384 111.0947499724018 111.8447154019635 112.6033195588365 113.3705641773826 114.1461478660778 114.9294660539155 115.7206109377961 116.5189714310076 117.3244331129047 118.1366781798948 118.9553853978419 119.7803300559999 120.6110839225907 121.4476152021405 122.2894884946928 123.1363647570134 123.9882012659087 124.8445515837738 125.7051655264926 126.5699891338085 127.4385646422872
 0.6899999999999999 81.74293788473001 81.81526367725812 81.90599308301815 82.00702327385549 82.11625078079973 82.23407148667044 82.36078061734571 82.49657273169704 82.64164171019519 82.7958807421912 82.95918231187888 83.13143818294418 83.31253938190869 83.50257618017469 83.70163807477972 83.90981376787002 84.12749114490222 84.35485725158401 84.59229826956498 84.83989949089006 85.09834529122843 85.36781910189214 85.64850338065926 85.94097958141795 86.2452281226478 86.56172835475755 86.89065852629761 87.23209574906853 87.58621596214633 87.9533938948485 88.33360302866421 88.72681555817468 89.13330235099042 89.5529329067341 89.98577531509873 90.4317962130125 90.89106074094362 91.36333249837945 91.84867349851646 92.34684412219892 92.85790307114608 93.3816073205096 93.9178120708042 94.4663706992572 95.02703471062404 95.59985368751859 96.18427524030983 96.78034495663758 97.38780635060243 98.00630081168755 98.63576755347074 99.27574356218886 99.92616354521778 100.586659879533 101.2569625602197 101.9369991491001 102.6262947235528 103.3245718255947 104.0316504113046 104.7472478006649 105.4710786279014 106.202854792405 106.9422854103173 107.6890767668672 108.4430322695471 109.2037524022156 109.9710346802221 110.7447736066418 111.5244606297196 112.309884101616 113.1008292385538 113.8969780824638 114.6982094642288 115.5040989686269 116.3145189010763 117.1292382562818 117.9478226888878 118.7702344862397
 0.71 76.05626785233227 76.12242516418347 76.20499559102028 76.2967766783067 76.39606541532085 76.50325822872134 76.61855097494995 76.74263893147331 76.8754167868674 77.01697862974859 77.16711793655588 77.3258275581894 77.49299970551061 77.66882593371048 77.85319712555238 78.04640347349704 78.24863446071743 78.46017884101245 78.68132461762858 78.91235902099949 79.15356848541458 79.4053386246278 79.66775420641923 79.94129912612244 80.22615637913185 80.52240803240488 80.83053519497477 81.15061798749102 81.48273551080507 81.8271658136204 82.18378585922662 82.55277149133899 82.93439739906538 83.32833708102413 83.73486280863742 84.15384558862624 84.58535512473398 85.02915977870737 85.48522653056445 85.95352093818153 86.43400709623128 86.92664759450685 87.43090347566748 87.9470341924433 88.4745975643383 89.01364973387189 89.56384512240172 90.12503638557136 90.69707436842893 91.27960806026371 91.87258454921009 92.47574897666991 93.08874449160555 93.71131220475874 94.34349114285084 94.98471820282315 95.63492810617703 96.29385335347527 96.96122417906852 97.63666850611196 98.32011190193899 99.01117753386106 99.70968612546382 100.4152559134716 101.1278026052549 101.8468393370539 102.5723766329988 103.3039223650005 104.0413817135959 104.7844571298254 105.5330482982274 106.2865521010322 107.0449625836393 107.8080709214657 108.5756653882495 109.347331325898 110.1229511159658 110.9022041528542
 0.73 70.90836135766115 70.96921467321962 71.04459466737025 71.12829920157 71.21882565267147 71.31647090730441 71.42203135524099 71.53560288174671 71.65778085892011 71.78806013602443 71.92673502881524 72.07349930786765 72.22844618590831 72.39166830415692 72.56315771768288 72.74310587978327 72.93170362538851 73.12934115350322 73.33590800868961 73.55209306160185 73.77788448858041 74.0137697503156 74.25983556959108 74.51646790811742 74.78375194246817 75.06207203913002 75.35151172868083 75.65215367910886 75.96427966828847 76.28797055562752 76.62330625290316 76.9703656943035 77.32922680569337 77.69976647312376 78.08236051060527 78.47658362716702 78.8826093932236 79.30031020627393 79.72975725595646 80.17072048848715 80.62316857050743 81.08706885237036 81.56208733089505 82.04828861162039 82.54543587059041 83.05339081570523 83.57191364767263 84.10096302059694 84.64029600224333 85.1896680340169 85.7488328906976 86.31774263997343 86.89614760181612 87.48379630774433 88.08033546002196 88.68580989083969 89.29966252153022 89.92203432186858 90.55236426951089 91.19058930962626 91.83634431477803 92.48956204511215 93.14977310891189 93.81710592357963 94.4908866771078 95.17123929010265 95.85768537842551 96.5500442165181 97.24813270147891 97.95166531795996 98.66045410395333 99.3742086175387 100.0927359046638 100.8158404680306 101.5432242371619 102.2747865397212 103.0101240741631 103.7491308837889
 0.75 66.24532570495714 66.30109298695476 66.3698912945149 66.44611875755817 66.528573082219 66.61805154592211 66.71465099156811 66.8191678208298 66.93159798656207 67.05203698432756 67.18047984304172 67.31662111474034 67.46075486347355 67.61277465333038 67.77277353559867 67.94094403506537 68.11747813546229 68.30236726406393 68.49620227544318 68.69897343439203 68.9109703980147 69.13258219700097 69.36389721608842 69.60520317372224 69.85658710092271 70.11853531937015 70.3909334187187 70.67406623315 70.96801781717954 71.27287142072825 71.58880946347327 71.91581350849245 72.25396423521767 72.60324141171341 72.96372386629722 73.33528945852034 73.71811504952694 74.11187647181202 74.51674849839821 74.93260481145386 75.35931797037435 75.79665937935115 76.24479925445284 76.70340659024447 77.17244912597215 77.65169331134113 78.14100427191683 78.64034577417931 79.14938019026313 79.66796846241553 80.19597006720736 80.73324297953215 81.27944363643049 81.83452690077749 82.39824602487315 82.97035261397606 83.55049658982301 84.13872615417731 84.73468775245109 85.33822603744753 85.94908383327004 86.56700209944768 87.19181989532638 87.82307434477707 88.46100060127401 89.10503181339615 89.75509909080716 90.41073147076969 91.07215588525199 91.7385971286844 92.41037782642557 93.08691840399908 93.76803705716131 94.45374972286351 95.14367005117083 95.83760937820227 96.53527670015629 97.23667864848713
 0.77 62.02261345986429 62.07327307864995 62.13584755201768 62.20513523894884 62.28033412653321 62.36204182564006 62.45075556580586 62.54697218933967 62.65088814464879 62.76239947878668 62.88150182922563 63.00819041485734 63.14256002622428 63.2844050149857 63.43411928262174 63.59149626838022 63.75692893647036 63.93050976250869 64.11253071922209 64.30318326141413 64.50265831020056 64.71114623652059 64.92893684393127 65.15621935069225 65.39328237114897 65.64011389642312 65.89690127441912 66.1639311891565 66.44118963943842 66.72876191686696 67.0268325832169 67.33528544718015 67.65440354049323 67.98396909346171 68.32416350989571 68.67486734147118 69.03616026153311 69.40792103835668 69.79002750788408 70.18265654595507 70.58558404005009 70.99858486056614 71.42163283164604 71.85480070158286 72.29786011282246 72.75048157158737 73.21273441714698 73.68448679075991 74.16540560431471 74.65555650869736 75.15460386191367 75.6624106969972 76.1788386897332 76.703648126231 77.23669787037781 77.77774533120862 78.32664643022744 78.8831555687166 79.44712559507191 80.0183077722026 80.59645174503601 81.18150550816841 81.773115373704 82.37112593932574 82.97538005664246 83.58551879985805 84.201481434809 84.82300538841852 85.44982621861578 86.08187758477 86.7187912186901 87.36059689624179 88.00692240963414 88.65749354042958 89.31223403333087 89.97086557080041 90.63330774856718 91.29937805207734
 0.79 58.19822562899624 58.24392211997204 58.30038711820904 58.36311917892468 58.43161652990501 58.50637706768673 58.58789835304775 58.67657760580786 58.77261169894119 58.87609715200217 58.98683012386748 59.10490640479603 59.23042140780994 59.36307015939931 59.50314728955402 59.65084702112605 59.80606315852636 59.96918907576011 60.14031770380499 60.31974151733737 60.50765252081132 60.70414223389626 60.90940167627903 61.12382135183657 61.34739123218636 61.58030073962134 61.82273872943719 62.07479347166012 62.3365526321835 62.60810325332278 62.88953173379798 63.18102380815422 63.48236452563073 63.79373822849006 64.11512852981895 64.44651829081381 64.78778959756384 65.13912373734567 65.50030117444406 65.87130152551407 66.25200353450055 66.64248504713177 67.04242298500473 67.45189331928033 67.87067104400768 68.29863014909756 68.73574359296535 69.18188327486581 69.63682000694148 70.10032348600886 70.572462265106 71.05290372482727 71.54151404447131 72.03825817302925 72.54279980004142 73.05490132635151 73.57462383478841 74.10162706080632 74.63566936311582 75.17670769433812 75.72439757171715 76.27879304792398 76.83944668198984 77.40620951040435 77.9789310184172 78.55745911158185 79.14164008758125 79.73121860837607 80.32583767271723 80.92553858906544 81.53006094896048 82.13904260088525 82.75261962466897 83.37042630647559 83.99219511442402 84.61785667488704 85.24723974951712 85.8800712130472
 0.8100000000000001 54.73186718559219 54.77241605538216 54.82314862194684 54.87996360926878 54.94225945213724 55.01073429277054 55.08558597682659 55.167512048803 55.25650974682783 55.35257599684299 55.45570740618189 55.56590025654323 55.68315049636359 55.8073537325908 55.93870522186123 56.07729986108362 56.22333217743299 56.37679631775781 56.53788603740436 56.70699468846239 56.88401520743612 57.06944010234574 57.26316143926382 57.46547082829241 57.67655940898635 57.8966178352287 58.12563625956494 58.36390431700266 58.61121110828392 58.86794518263807 59.13399452002299 59.40954651286359 59.69458794729618 59.98900498392877 60.29298313812696 60.6063072598362 60.92916151295152 61.26142935424649 61.6030935118736 61.95403596344893 62.3141379137349 62.68357977193483 63.06204112861438 63.44950073226539 63.845736465528 64.25092532108819 64.66464337726822 65.08686577332821 65.51756668449812 65.95641929675965 66.40349578139913 66.8584672693523 67.32130382536363 67.79177442198269 68.26974691342213 68.75498800930112 69.24746324830043 69.74683697175519 70.25297229721244 70.76583109198201 71.28527394670903 71.81086014899833 72.34254765712123 72.880193073836 73.42365162035469 73.97257711048923 74.52692192501094 75.08643698625819 75.65097173302794 76.2203740957877 76.79439047224449 77.37286570330981 77.9557430494983 78.54266416779998 79.1335690890661 79.72829619594911 80.32648220143821 80.92826212803217
 0.83 51.58442296291107 51.62041471931381 51.66595976213494 51.7173569610307 51.77410492947166 51.83690202174598 51.90594632941983 51.98173567725594 52.06426761859163 52.15373943017737 52.25004810647768 52.35299035343598 52.46276258170523 52.5793608993465 52.7026811039978 52.8330186745157 52.97046876209218 53.11492618085018 53.26688539792038 53.42634052300321 53.59358529741945 53.76861308265335 53.95171684839261 54.1429891600697 54.34252216590927 54.55060758348675 54.7672366858036 54.99260028688504 55.22658872690626 55.46959185685373 55.72139902272826 55.98219904929743 56.25198022340457 56.53063027684283 56.81843636880251 57.11508506790089 57.4207623338037 57.7353534984485 58.05894324688003 58.39131559770873 58.73245388320368 59.08224072903211 59.44065803365797 59.80768694741256 60.18310785125123 60.56690033521014 60.95894317657815 61.35901431779951 61.76709084412329 62.18304896101662 62.60676397135921 63.03811025243721 63.4767612327556 63.92278936868827 64.37596612098663 64.83616193116715 65.30324619780019 65.77688725272209 66.25715233719403 66.74370757803153 67.23651796372926 67.73534732060659 68.24005828900023 68.75051229953064 69.26626954947008 69.78758897924077 70.314128249072 70.84554371584645 71.38189041016604 71.92292201366887 72.46839083662871 73.01824779587056 73.57234239303457 74.13042269322322 74.69233530406567 75.25782535523473 75.82693647845215 76.3994107880184
 0.85 48.7208292198204 48.75283276525864 48.79390741870645 48.84065217600269 48.89276580539274 48.95059684486259 49.0145835989897 49.08503413531186 49.16205628021464 49.24553761433919 49.33570546751091 49.43231691319119 49.53536876245325 49.64502755748425 49.76111956461543 49.88398076688226 50.01352685611737 50.14994322457819 50.29347495611243 50.44414681686402 50.60223324552283 50.76785834312135 50.94108586238205 51.12213919661907 51.3110713681985 51.50810501656146 51.71326238581453 51.92674531189279 52.14845520930005 52.37867305743242 52.61729938649059 52.86437426298724 53.12007727485592 53.38425751616838 53.65694357146758 53.93816349972383 54.22795481792246 54.52621448429095 54.83295888117479 55.14797379757118 55.47147441133032 55.8031152710345 56.14294027756571 56.49105266537291 56.84711498345064 57.21110907604116 57.58281606307283 57.96241632034804 58.34948945949442 58.74411430769374 59.14606888720342 59.55533039468633 59.97157518036468 60.39497872701509 60.82501562882201 61.26185957010735 61.70518330395515 62.15495863075032 62.6109563766514 63.07294637201782 63.54099742981287 64.01487732400408 64.4942527679836 64.97908939303156 65.46945172684634 65.96480317216599 66.46510598550591 66.97042125603866 67.48030888464187 67.99462756314168 68.51343475377871 69.03648666892549 69.5634382510832 70.09444315318794 70.62915371925577 71.16742096539751 71.70919456123367 72.25422281174149
 0.87 46.1112516832964 46.14017718387167 46.17767449670993 46.22074272731467 46.26901077844632 46.32267734774417 46.38241092491743 46.448289788506 46.52045200221202 46.59889541080294 46.6835576355874 46.77449606946512 46.87165787155202 46.97498996138233 47.08463901268912 47.20063144676516 47.3231834254061 47.45218084343799 47.58795932083159 47.73064419440571 47.88038050912251 48.03720300897734 48.20145612748642 48.37306397777532 48.55216034227207 48.73905866200819 48.93367202553192 49.13609315743762 49.34651440651587 49.56482773352883 49.79130469861603 50.02579644833566 50.26836370234696 50.51905673973963 50.77790538501641 51.04482899373517 51.31986643781764 51.60291609053174 51.89398581115515 52.19307292932803 52.50016422910334 52.81505593270315 53.13771368399047 53.46812253166583 53.80613691219875 54.15173063250447 54.50475685237674 54.86515806668827 55.23279608737018 55.6076120251833 55.98933627129373 56.37805847866598 56.7736075432878 57.17563158524058 57.58430792963068 57.99931308739663 58.42062273600841 58.84811170007535 59.28145393187943 59.72062249185188 60.16548952901116 60.61592626138093 61.07190295640755 61.53298891139681 61.99925243399056 62.47036082270402 62.94638034754558 63.42707623074106 63.91221262758547 64.40175260744515 64.8953581349344 65.39319005129099 65.89500805597515 66.40057068851789 66.90963531064422 67.42235808869783 67.93829397639409 68.45749669792885
 0.8900000000000001 43.72920505554178 43.75600637611494 43.79086844164534 43.83108045324974 43.8761914309688 43.92673021164058 43.98283544638867 44.04489559772541 44.11294893627118 44.18700353709046 44.26691727564554 44.35288782336914 44.44473264285683 44.54255898268088 44.64637387182658 44.75615411375287 44.87226628007886 44.99462670389791 45.12336147272156 45.25878642105499 45.40083712260671 45.5497488821346 45.70553672693104 45.86854539794984 46.03866934057808 46.21614269505579 46.40105928654707 46.59340261486598 46.79326584386126 47.0008217904636 47.21594291339991 47.4387813015791 47.66938866215391 47.90760630826398 48.15356514646545 48.40729566385254 48.66870791487699 48.93781150787164 49.21452559128447 49.49882883962999 49.79061943916503 50.08999507329649 50.39671290772876 50.71085957535908 51.03220116092936 51.3608031854434 51.69642059035878 52.03911772156326 52.38873831314572 52.7450254709723 53.10812165607855 53.47777866788928 53.85392762727762 54.23639895947606 54.62501237685179 55.01981686155983 55.42061064808779 55.82729120570599 56.23963522083829 56.65746857936816 57.08086634889604 57.50960276096414 57.94345119326508 58.38228415185174 58.82607325336616 59.27458920730511 59.72780179834166 60.18547986872127 60.64749130075275 61.11370299941361 61.58398087509086 62.05818982647828 62.53619372365159 63.01785539134401 63.50303659244427 63.99169801174029 64.48349923993196 64.9783987579367
 0.91 41.55071217574884 41.57608895433236 41.60909957692355 41.6471233282557 41.69001933093502 41.73788654353454 41.79121375834241 41.85011959876518 41.91472251638686 41.98487078768423 42.06085251039934 42.1423455995701 42.22962778321994 42.32248659770767 42.42105938273867 42.52550327603885 42.63580520769278 42.75208189414747 42.87462983188347 43.00328529075545 43.13847430700353 43.28021267593816 43.42853594430024 43.58363940229926 43.74565807533166 43.91457671538239 44.09059979211241 44.27381148363525 44.46408566698583 44.66169590828502 44.86661545260357 45.0787772135293 45.29834376244159 45.52523731749741 45.75939973233363 46.00105248449012 46.24990666355883 46.50617295906422 46.76966164808032 47.04035258259057 47.31824517659632 47.6033283929806 47.89538073013371 48.19447020834779 48.50047435598769 48.81335019544575 49.13297422888871 49.45928242380482 49.79215019836025 50.13150240657351 50.47730332331763 50.82929662915981 51.18750539504873 51.55177206686032 51.92192844981273 52.29791569276217 52.67965427239145 53.06697397730314 53.45969389203052 53.85774238097917 54.26116707231253 54.66951484179596 55.08287179661307 55.5010132591697 55.92381375090051 56.35134697609406 56.78308580575262 57.21930226150299 57.65976749957593 58.10415179487134 58.55242452512695 59.00445415520957 59.46030822154685 59.91955331671934 60.3822550742324 60.84817815348758 61.31738622497442 61.78954195570314
 0.9300000000000002 39.55673349360715 39.58111291474749 39.61289988945166 39.6493537757914 39.69045378633175 39.7363589864185 39.78725829215507 39.84345046806943 39.90508412447165 39.97213771450239 40.04448953087343 40.12217770230072 40.20536018963087 40.29385478166218 40.38789909066107 40.48746054757508 40.59262639694384 40.70361369150909 40.82051928652542 40.9433698337731 41.07238177527492 41.20757133671849 41.34925452058625 41.49725709899506 41.65195460624759 41.81326233109785 41.98127530873338 42.15614831247664 42.33787584520849 42.52651213051674 42.72202110357267 42.92464640173934 43.13413135491457 43.35070897561277 43.57431194878941 43.80484262141209 44.04233299178269 44.2868846986152 44.53828900987388 44.7965568113768 45.06176859517022 45.33371444767911 45.61237403763975 45.89760660382039 46.18961094253642 46.48802539496661 46.79282783427735 47.10407565256212 47.42161574760372 47.7453045094672 48.07499780693149 48.41072097376839 48.75232879487767 49.09975549228747 49.45273471102966 49.81130950489972 50.17540232211182 50.54474499085936 50.91927870479208 51.29900400842108 51.68357078246358 52.07307822913933 52.46736485743131 52.8661084683236 53.2694961400297 53.67714421322482 54.08912827629644 54.50522315062735 54.92530287592626 55.34934069562092 55.77710904232958 56.20847952342675 56.64332290671948 57.08160910625126 57.52320716825022 57.9679852572395 58.41571064232741 58.86634968369562
 0.9499999999999998 37.73365942376342 37.75737773972866 37.78798480772817 37.8233300503373 37.86292275924323 37.90707209370291 37.95605707872136 38.00997660295086 38.06901941631129 38.13316412733239 38.20251920021831 38.27683295163532 38.35639354722326 38.44112899783171 38.53107715548158 38.6263157090533 38.7270321797026 38.83323391600491 38.94502808882987 39.06274168594712 39.18617150636479 39.31564415440243 39.45125603349983 39.59302333976355 39.7411320552532 39.89557794100928 40.0564465298248 40.22379311876303 40.39771276142362 40.57825025995989 40.76545015684977 40.95926672642338 41.15983396615025 41.36697558768941 41.58082500770571 41.80140533845585 42.02859937814801 42.2624396010789 42.50281814755244 42.74982681358436 43.00324704039738 43.26327990371163 43.5295861028354 43.80224594956152 44.08123935687473 44.36641582747589 44.65775444212897 44.95510384783707 45.25842224585409 45.56756737953869 45.88257652205779 46.20330646394677 46.52948350053437 46.86127341923979 47.19840148675068 47.54090243609036 47.88851045358317 48.24115916572728 48.59888162598435 48.96140030149607 49.32865705973747 49.70046315511797 50.07694921554067 50.45773522893116 50.84286052974763 51.23212378548384 51.62548298317748 52.02270541593624 52.42386766949489 52.82864560881626 53.23711436474997 53.64904832076284 54.06442109975536 54.48300555097861 54.90477373706695 55.32949692120157 55.75714555442056 56.18768926309144
 0.97 36.07079964096408 36.09387348083865 36.12374201226672 36.15805471470858 36.19642094962867 36.23912995910402 36.28644086418046 36.33836266297686 36.39519422853769 36.45684430643463 36.52344151211741 36.5948543280148 36.67118110038605 36.75246003592386 36.83883919810929 36.93020650331974 37.02685971669078 37.12888644773289 37.23620414570408 37.34913009473979 37.46766140874102 37.59201502602225 37.72218770372049 37.85828601196701 38.00039632782345 38.14869482898388 38.30305748724486 38.46367006174536 38.63057809197868 38.80383689057853 38.98339153588167 39.16928686426958 39.36155746229179 39.56022765857362 39.76531151551126 39.97662282075733 40.19437507850007 40.41847150053967 40.6488049971652 40.88536816783612 41.12825329167211 41.37713231775549 41.63218685525059 41.89329816334454 42.16032714101431 42.43334431662498 42.71210983736447 42.99668345851997 43.28692453260213 43.58267199832243 43.88399436943031 44.19072972341615 44.50281569008704 44.82009944002187 45.14252767291347 45.46992660580466 45.80224196122645 46.13950895524608 46.48135228543335 46.82790611875375 47.17890407939737 47.53437923655268 47.89415409213463 48.2580505684769 48.62609999599852 48.9981331008548 49.37408999258389 49.75372015175932 50.13706241766032 50.52399497597137 50.91429534652265 51.30794037108412 51.70490620122528 52.10496828625369 52.50800136124541 52.91397943518054 53.32277577919793 53.73426291498264
 0.99 34.55965454390392 34.58221204367082 34.61132249032515 34.64480541362231 34.68229023672092 34.72371627492452 34.76954273419533 34.81987870943992 34.87474318256757 34.9342450203213 34.99836297188239 35.06716566624863 35.14067160938699 35.21892918116127 35.30199663203549 35.3899720795536 35.4829335045965 35.58109874741706 35.68437550345421 35.79306131892703 35.90707358621001 36.02670953899047 36.15197624720962 36.28285061178841 36.41961935913969 36.56216903546809 36.71066600085936 36.86517642316078 37.02554627165456 37.19214131052591 37.3646870921283 37.54332895004742 37.72808199196676 37.91898109233671 38.11585088485011 38.31887575472665 38.52797983080904 38.74305697747403 38.96410078636121 39.19110456792295 39.42404134279901 39.66291383301928 39.90747445303854 40.15791530060713 40.41388814748179 40.6755744299808 40.94281523938823 41.21549131221175 41.49353302029913 41.77702036081848 42.06558294610761 42.3593699933981 42.65823031441992 42.96201230489243 43.2706439339084 43.58408273321714 43.90224578641386 44.22487971804185 44.55211068261517 44.88369435356903 45.21953591214564 45.5595900362238 45.9037708891001 46.25191210823066 46.60394679394199 46.95980749812017 47.31931621288766 47.68251435927722 48.04908277591323 48.41913170771019 48.79244079459897 49.16888906029168 49.54845490109597 49.93101607479005 50.31644968957014 50.70473219308187 51.09573936154784 51.48944628900379
 1.01 33.19339503635566 33.21551681736207 33.24408997052533 33.27687407017926 33.31344859416448 33.35399292268851 33.39854633697919 33.44733801773157 33.50049704334867 33.55805238797634 33.61998291933281 33.68639739633313 33.75732446650914 33.83272266322543 33.91285040269199 33.99762598077406 34.08721756959991 34.18175321396737 34.28133082754982 34.38605818890269 34.49594293727117 34.61117256820035 34.73185442894879 34.85806571370671 34.9897934586199 35.12710453662098 35.27015565206904 35.41883333519939 35.57336393638494 35.73369362021089 35.89976835936444 36.07171392834158 36.24955589697271 36.43311962376931 36.62250024909401 36.81782268815604 37.01877162383495 37.22555149933481 37.43806651067184 37.65618059899827 37.88008744276542 38.10946044972909 38.34438274880075 38.5847171817477 38.83063629474609 39.08179232979042 39.33815721596358 39.59988256057135 39.86661964014601 40.1384193913232 40.41524240159694 40.69691889995764 40.98339874741802 41.27454142743245 41.57036603621501 41.870721272962 42.17553542998486 42.48466638275952 42.7980415798986 43.11568803305295 43.43724230674935 43.76294050817155 44.09242827689145 44.42571077455844 44.76274267455435 45.10334815162191 45.44741087147517 45.79501398040003 46.14592009485384 46.50001129107288 46.85726909469681 47.21757447041979 47.58070781167757 47.94684893038078 48.31567704670438 48.6872707789438 49.06140813344818 49.43806649464184
 1.03 31.9652975031636 31.98702752174491 32.01509560438636 32.0472513650269 32.0832043300889 32.12278393744355 32.16622953518851 32.21365038023815 32.26520563672666 32.32093437422418 32.38083556576652 32.44503808569863 32.51347070733239 32.58630210041911 32.66353082843734 32.74534534569641 32.83184399425643 32.92303500066544 33.0190364725142 33.12003639480967 33.22604262616775 33.33725289482648 33.4536547944802 33.57532577993613 33.70235316259416 33.83480410575112 33.97273561973068 34.11609455684038 34.26512760615674 34.41958128814052 34.57969194908309 34.74537575538596 34.91665868767506 35.09355653475149 35.27596488738092 35.46399913192354 35.65755444380662 35.85652578084215 36.06109787639173 36.27094523238144 36.48626211216903 36.70691253326642 36.93288025992036 37.16391879555405 37.40019137507326 37.64157095703991 37.88801021571678 38.13926153298682 38.39548699015107 38.65651835960875 38.92221709642394 39.192614329783 39.46748085434714 39.74683712150478 40.03062323052853 40.31869891964173 40.61098355699974 40.90731613159139 41.20774524406597 41.51219909749186 41.82041548805227 42.13243179568483 42.44817497467081 42.76749154418097 43.0902975787847 43.41655869892936 43.74614006139711 44.07905634974671 44.4149917647478 44.75413001481565 45.09615430645444 45.44114733471725 45.78899127369144 46.13946776701809 46.49255791845439 46.84834228248831 47.20650085501469 47.56711306408258
 1.05 30.86733143879827 30.88871772606371 30.91630534384809 30.94798394135726 30.98318308827406 31.02199227381746 31.06435090563107 31.11056830850116 31.16060372290443 31.21462630338583 31.2726551167667 31.33459914018356 31.40073725895791 31.4711482642975 31.54571085082949 31.62474361396593 31.70823504710223 31.79620353864905 31.88894736889831 31.98648470672401 32.08890360611854 32.19620200256516 32.3086577092478 32.42615841309861 32.5487716706846 32.67666490393413 32.80988539570448 32.94829028519149 33.0921065631826 33.24129106715458 33.39575047621712 33.55562130590399 33.72090990281311 33.89152243909713 34.06747490680636 34.24876311208565 34.43537266922729 34.6271989945817 34.82431730032822 35.02651258810798 35.23385964252137 35.44632302449227 35.66388706450175 35.88629585569392 36.11372324685647 36.34592283527905 36.58284795949245 36.8245616918917 37.07089683124631 37.32170589510142 37.5770411120731 37.83674441404175 38.10075742824739 38.369021469291 38.6414875310461 38.91797627848476 39.19843803942293 39.48291279618953 39.7711301772242 40.06303944860898 40.35866950553889 40.65784886373707 40.96062565081981 41.26673759761766 41.57614202945808 41.88880585741623 42.20464556954011 42.52354722205641 42.84549643056418 43.17037836122289 43.49817772194224 43.82857875358101 44.16176522116237 44.49752040511338 44.83582709253687 45.17646756852329 45.51962360751135 45.86487646470552
 1.07 29.89109764994483 29.91220295763598 29.93949792919222 29.97066224529222 30.0052855142253 30.04325727103445 30.08468697650379 30.12969401599076 30.17833769810318 30.23071725322147 30.28684183186622 30.34696050291148 30.41095225164405 30.47889597766911 30.55110049266265 30.62746451797106 30.70820668205838 30.79331551780175 30.88301945963549 30.97730684054459 31.07627588890798 31.18012472519258 31.28883135849852 31.4024636829566 31.52108947397862 31.64477638436151 31.77356194024636 31.90750353693299 32.04652843455159 32.1907637535921 32.34004647029288 32.49457341188967 32.65426125172641 32.81911650422907 32.98913551974427 33.16421447924388 33.34433938889782 33.52948607451603 33.71965017586226 33.91478714084097 34.11478221955964 34.31969045826866 34.52938669318081 34.74371554417289 34.96275140837171 35.18642845362724 35.41462061187536 35.64726157239308 35.88419477494922 36.12558340285349 36.3711603759071 36.62086834325829 36.87464967616622 37.1324564606766 37.39421049021306 37.65985325808781 37.92923594993593 38.202289436077 38.4789542638089 38.75917064963774 39.04286847144888 39.32998726062369 39.62034619410695 39.9139340864301 40.21065938169551 40.51051014552729 40.81347405699424 41.11913840051054 41.42779005772054 41.73921549937333 42.05330077719366 42.37003151575564 42.6893929043658 43.01106968896243 43.33514616403816 43.66170616459295 43.99043305812484 44.32130973666604
 1.09 29.02918532601877 29.05026769180899 29.07717177544214 29.10794728574306 29.1420638655271 29.17927109081808 29.21977846992442 29.26360544237348 29.3109413777044 29.36186557411955 29.4163372569949 29.47459557724953 29.5366296095745 29.60254835052156 29.67243071645187 29.74640554134525 29.82457157447019 29.90705747791537 29.99395182398278 30.0853530924433 30.18126966765504 30.28186983554529 30.38724178045645 30.49735358185677 30.61237321091674 30.73223852695159 30.85700727373104 30.98670707565702 31.12137543381034 31.26112972186725 31.405697181887 31.55536491997153 31.70996990179835 31.8694789480279 32.03389872958689 32.20331576282862 32.37750640457205 32.55655684702104 32.74033311256542 32.92880104846541 33.12202632142145 33.31978441203105 33.52221060913479 33.7290800040534 33.94032748471817 34.15591772969682 34.37589520211738 34.59999414349221 34.82836856744507 35.06077225334372 35.29712873984082 35.5373813183262 35.78158302629328 36.02956664062301 36.28127467078858 36.53652935198404 36.79539263818076 37.05779619511505 37.323571393211 37.59267930044224 37.86512067513689 38.14067595872983 38.41943526846668 38.70108839006397 38.98592477033024 39.27363350975271 39.56410335505478 39.8574226917291 40.1533795365518 40.45206153008316 40.75335592916029 41.05694959938759 41.36302900763093 41.67158021452154 41.98218886697581 42.29514019073748 42.61031898294861 42.92740960475606
 1.11 28.27512657184618 28.29615981534889 28.32295934667907 28.35343489988405 28.38693614871884 28.42351270593142 28.46315412241833 28.50600988625071 28.55214942157093 28.60169208736003 28.6547771760761 28.711293912164 28.77161145043635 28.83554887432648 28.90341519401328 28.97530934441849 29.05125018307675 29.13135648787873 29.21571695468793 29.30444019483134 29.39771473246473 29.49541900181297 29.59782134428584 29.70480000547016 29.8164931319987 29.93294876829659 30.05412485320605 30.18012921649014 30.31089957521626 30.44644353002053 30.58687856125371 30.73200202500979 30.88201114903824 31.03670302854101 31.19614462185544 31.36023274602434 31.52893407225444 31.7023251212646 31.88026225852526 32.06262168939049 32.24954945412439 32.4408014228233 32.63633329023565 32.83619057048132 33.04022859167222 33.2483824904362 33.46050720634651 33.67674747625856 33.89682782855667 34.12081257731302 34.34851581636111 34.58000141328651 34.81508300333755 35.05372398325857 35.29585750504881 35.54148646964981 35.79045352056457 36.04262103741151 36.29808112941692 36.55672562884898 36.81844608439729 37.08323375450151 37.35077960063294 37.62137428053312 37.89480814141352 38.17097121312063 38.44985320127083 38.73134348035947 39.0152310868491 39.30180471224138 39.59075269613769 39.88206301929381 40.17562329667337 40.47152077050602 40.76944230335543 41.069474371203 41.37160305655298 41.67561404156496
 1.13 27.62358723996041 27.64475139897365 27.67142785174926 27.70151635498138 27.73463661020531 27.77063826314325 27.80961090293135 27.85160406122808 27.89671721120419 27.94504976641437 27.99679107955074 28.05190044107851 28.11057707775376 28.17294015102398 28.23909875531124 28.30906191617859 28.3830585883798 28.46107765379289 28.5433279192379 28.62979811417901 28.72068688831185 28.81586280903611 28.91558435881417 29.01991993241615 29.12870783405206 29.24210627439155 29.36012336747194 29.4827971274953 29.61014546551516 29.74206618601372 29.87865698337036 30.01982543822225 30.16564901371818 30.31591505166621 30.47080076857658 30.63017325160066 30.79389945436714 30.96214619271678 31.13457014033682 31.31141782429641 31.49235562048452 31.67751974895175 31.86676626915749 32.06002107512415 32.25734989050004 32.45848826353274 32.66337156195478 32.87213496778338 33.0845334720366 33.30059186936763 33.52014475261964 33.74323650730333 33.96971130599964 34.19957310269001 34.43271562701684 34.66923237847668 34.90871662054904 35.15146137476368 35.39705941470925 35.64580325998651 35.89738517010925 36.15179713835626 36.40903088557774 36.66897785395968 36.93162920075005 37.19687579195025 37.46460819597615 37.73491667729229 38.0074911900238 38.2825213715501 38.55979653608477 38.83940566824624 39.12103741662386 39.40478008734421 39.69062163764251 39.97834966944416 40.2679514229616 40.5595137703119
 1.15 27.0715930977007 27.0929048127685 27.11951529324036 27.14940431618314 27.18216160812295 27.21762684444527 27.25581964868634 27.29707959171572 27.34129619081024 27.38861890861949 27.43911715202299 27.49307027087919 27.55048755666652 27.61137824101675 27.6759614941408 27.74435642314736 27.81667207025453 27.89301741089486 27.97338135171401 28.0579527284635 28.14672030378789 28.23984276490674 28.33738872119195 28.43919670164075 28.54562515224497 28.65639243325714 28.7717168163539 28.89151648169738 29.01570951489518 29.14447390385971 29.27771753556743 29.41530819271896 29.55733355030077 29.70377117204924 29.8545785068182 30.00952288485064 30.16875151395588 30.33223147559294 30.49969972086151 30.67132306640157 30.84682819020281 31.02636162732531 31.20975976553272 31.39687884083934 31.58774493297272 31.78241396075316 31.98049167739195 32.18215366570975 32.38729533327725 32.59601190747969 32.80779843050723 33.02304975427332 33.24146053526301 33.46302522931343 33.68763808632884 33.91539314493235 34.14618422705708 34.37970493247907 34.61614863329469 34.85550846834528 35.09757733759188 35.34224789644299 35.58961255003835 35.83946344749192 36.09199247609749 36.34679125549992 36.60405113183592 36.86366317184749 37.12551815697223 37.38960657741384 37.65581862619708 37.9241441932111 38.19437285924516 38.4665938900213 38.74079623022811 39.01676849756016 39.29459897676769 39.57407561372136
 1.17 26.61879052567022 26.64011337983393 26.66656106352579 26.69616337217319 26.72853005482474 26.76338081359954 26.80102530303656 26.84153312934405 26.88489384954936 26.93125697054902 26.98080194805936 27.03361818546788 27.0898250325854 27.14954178429926 27.21286767912784 27.27993189767651 27.35084356099528 27.42560172883863 27.50449539782739 27.58740349951352 27.67451489834756 27.76586838954969 27.86143269688426 27.96133647033864 28.06551828370652 28.17408663207633 28.28705992922523 28.40434650491911 28.52593460211941 28.65191237409702 28.78214788145431 28.9166290890556 29.05531386286702 29.1981699667064 29.3451450589041 29.49618668887553 29.65126229360628 29.81029919405086 29.97324459144587 30.14001556353893 30.31046906073414 30.4848019021554 30.66261077162885 30.84409221358543 31.02894262888521 31.21735827056463 31.40923523950817 31.60426948004603 31.80255677547924 32.0041927435341 32.20887283174731 32.41669231278404 32.62734627969027 32.84122964108191 33.05793711627226 33.27746323034018 33.49980230914102 33.72484847426267 33.95269563792912 34.18313749785371 34.41606753204499 34.65157899356754 34.8895649052605 35.13001805441672 35.37273098742538 35.61779600438098 35.86500515366207 36.11455022648249 36.36602275141892 36.61961398891771 36.87531492578466 37.1328162696615 37.39220844349252 37.65338157998517 37.91642551606889 38.18092978735572 38.44728362260716 38.71517593821127
 1.19 26.26522107629322 26.28647589589572 26.31262041430755 26.34185444353238 26.37376775295271 26.40810006882353 26.44513107367401 26.48485040561746 26.52745765756958 26.57300237637497 26.62168406184232 26.67349216568813 26.72874609038931 26.78735518794473 26.84964875854596 26.91552604915736 26.98520625200577 27.05877850298006 27.13632187994078 27.21791540094013 27.3036280223527 27.39339863691718 27.48737607168935 27.58567908590695 27.68813636876652 27.79474653711289 27.90570813304159 28.02080962141478 28.14012938729114 28.26354573327031 28.3911168767523 28.52276094711282 28.65848598279471 28.79818992831652 28.94177063119877 29.0892258388087 29.24055319512427 29.3954502374183 29.55411439286354 29.71644297505971 29.88233318048341 30.05158208486187 30.22428663947177 30.40044366736409 30.57974985951624 30.7624017709127 30.94829581655542 31.13712826740544 31.32909524625691 31.52409272354527 31.72201651309082 31.92276226777958 32.1264254751828 32.3329014531171 32.54208534514694 32.75397211603123 32.96845654711619 33.18553323167633 33.40509657020569 33.62714076566161 33.8515598186632 34.0784475226468 34.30749745898099 34.53880299204358 34.77235726426311 35.00795319112768 35.24578345616378 35.48554050588797 35.72711654473438 35.9707035299611 36.21599316653851 36.46327690202286 36.71204592141829 36.96249114203083 37.21460320831787 37.46827248673652 37.72328906059478 37.97974272490919
 1.21 26.01029932986766 26.03130445142529 26.05702223511567 26.08592250793355 26.11726505765072 26.15107963234992 26.18746593987397 26.2265936471904 26.26848237967163 26.31329172029078 26.36112120873327 26.41227034042418 26.46665856547181 26.52439528752722 26.58579986256024 26.6507815975519 26.71953974910364 26.79216352196343 26.86872206746905 26.94931448190875 27.03392980479965 27.12262701708407 27.21530503924419 27.3122627293352 27.41319888093756 27.51841222102853 27.62770140777339 27.74086502823694 27.85830159601554 27.97960954879023 28.10498724580155 28.2341329652464 28.36714490159769 28.50402116284731 28.64445976767296 28.78875864252972 28.93651561866692 29.08782842907103 29.24269470533547 29.4007119744581 29.56227765556724 29.72698905657717 29.895043370774 30.06623767333303 30.24036891776854 30.41763393231709 30.59792941625561 30.78105193615536 30.96709792207304 31.15606366368041 31.34764530633372 31.54193884708441 31.73894013063257 31.93844484522472 32.14064851849737 32.34524651326839 32.55233402327743 32.76190606887768 32.97365749268047 33.18778295515499 33.40417693018477 33.62263370058336 33.8432473535712 34.0660117762159 34.29062065083835 34.51726745038697 34.7456454337826 34.9759476412366 35.20806688954478 35.44179576735993 35.67722663044552 35.91425159691391 36.15266254245147 36.39265109553419 36.63400863263654 36.87672627343696 37.12079487602334 37.36600503210172
 1.23 25.85296357513509 25.87360508257775 25.89892966615387 25.92723716643794 25.95802738785997 25.9914000982757 26.02735502845875 26.06589187151485 26.10731028221819 26.15160987626999 26.19889022947934 26.24945087686654 26.30329131168893 26.36061098438939 26.42140930146775 26.48588562427512 26.55413926773141 26.62626949896625 26.70217553588341 26.7820565456491 26.86601164310424 26.95393988910105 27.04594028876421 27.14191178967687 27.24195327999181 27.34596358646822 27.4539414724342 27.56588563567567 27.68159470625179 27.80126724423758 27.92470173739397 28.05179659876601 28.18245016420946 28.31696068984652 28.45482634945122 28.59614523176498 28.74091533774305 28.88893457773252 29.04020076858249 29.19471163068729 29.35236478496332 29.51305774976057 29.67668793770946 29.84335265250398 30.0129490856221 30.18537431298437 30.36052529155173 30.53839885586373 30.71899171451803 30.90220044659263 31.08802149801189 31.27625117785759 31.46698565462652 31.66022095243574 31.85565294717726 32.05357736262327 32.25358976648382 32.45588556641835 32.66026000600282 32.86680816065414 33.07532493351385 33.28580505129267 33.49814306007804 33.71243332110674 33.92847000650436 34.14614709499401 34.36545836757649 34.58649740318402 34.80905757431009 35.03313204261778 35.25861375452904 35.48549543679752 35.71356959206771 35.943028494423 36.17366418492549 36.40546846715059 36.63833290271918 36.87224880683051
 1.25 25.79442891556032 25.81451085153758 25.83927314530584 25.86721564976063 25.89753818444615 25.93054053515843 25.9661224534766 26.0043836562221 26.04542382484602 26.08944260474466 26.13663960450334 26.18701439506854 26.24076650884856 26.29779543874281 26.35860063709977 26.42308151460389 26.49123743909149 26.56316773429588 26.63907167852189 26.71884850325 26.80259739167025 26.8902174771462 26.98200784160922 27.07746751388325 27.1770954679405 27.28049062108816 27.38755183208665 27.49857789919968 27.61336755817633 27.73171948016584 27.85373226956523 27.9792044618003 28.10823452104053 28.24062083784818 28.37626172676234 28.51535542381816 28.65740008400219 28.80269377864407 28.95103449274542 29.10232012224659 29.25654847123175 29.41371724907334 29.57362406751642 29.73626643770378 29.90164176714274 30.06964735661439 30.24028039702621 30.41324796620915 30.58889702565997 30.76689441723016 30.94717685976213 31.12986094567436 31.31476313749611 31.50178976435341 31.69097701840733 31.88233095124595 32.0755674702315 32.27089233480402 32.46803115274305 32.66696937638898 32.86783229882561 33.07032505002567 33.27445259296093 33.48019971967875 33.68759104734711 33.89631101426958 34.10656387587283 34.31814370066817 34.53105436618968 34.74526955491075 34.96060275014162 35.17712723190999 35.39473607282716 35.61342213394232 35.83305806058723 36.05364627821416 36.2750689882296 36.49728816382652
 1.27 25.8402824640926 25.85968701853259 25.88396555090694 25.9114179253075 25.94159397501293 25.97430350212197 26.00972627712013 26.04800203837988 26.08901049159437 26.13321130914477 26.18053412940132 26.23109855595808 26.28502415680169 26.34262046341397 26.40369696980876 26.46856313150288 26.5371483644216 26.60965204373848 26.68591350265007 26.76613203108536 26.85023687435039 26.93825723170806 27.0301122548935 27.12592104656514 27.22541265869175 27.32861609087576 27.43565028861312 27.54625414149 27.66043648131661 27.77803608019864 27.89919164854642 28.02361183302253 28.15134521442786 28.28221030552697 28.41624554881286 28.55336931421185 28.69342989672893 28.83645551403428 28.98226430399134 29.13089432212709 29.28218353904527 29.43615983778298 29.59275101111154 29.75188475878219 29.91349868471747 30.077410294149 30.24374699070257 30.41234607343124 30.58322473379761 30.75621005260585 30.93131899688485 31.10857841672324 31.28769504205741 31.46870547941369 31.6517062086059 31.83642357938924 32.02297380807208 32.21105297408666 32.40087701652028 32.59226173060831 32.7850927641903 32.979395614131 33.17515562270766 33.3721879739652 33.57047769004104 33.77002962746128 33.97062847340998 34.17247874197335 34.37527477036092 34.57909071510552 34.78393054824403 34.98958805348126 35.19612682233877 35.40344025029114 35.61152153289178 35.82035366189072 36.02979942134671 36.2398613837362
 1.29 26.00176034046151 26.02046801913637 26.04415915334394 26.07137361736561 26.10137125697948 26.13411188912107 26.16963530148227 26.20809125204889 26.24955946857653 26.29408964800513 26.34192145581214 26.39317452530431 26.44796845684835 26.50631281704049 26.568337137815 26.63415091549182 26.70378360976349 26.77716464262141 26.85442339722163 26.93557921669039 27.02067140286944 27.10943921500148 27.2021018683558 27.2984185327944 27.39850833127876 27.50212033831761 27.60938357835579 27.72003702410464 27.83412959481409 27.95159015448684 28.07216751003484 28.19600040937862 28.32291753948963 28.45276752437604 28.58559892301245 28.72123022721399 28.85961985945506 29.00069617063338 29.14439743777983 29.29067186171451 29.43943756464965 29.59054258774 29.74410488858115 29.89978233865663 30.05778272073431 30.21785372621289 30.38001295241916 30.54417789985683 30.71019596940783 30.87817445948664 31.04794056314899 31.21940136515534 31.39259383899049 31.56742484384012 31.74379112152534 31.92152929339641 32.10084585718659 32.28142718382743 32.4633995142267 32.64656895601014 32.8309214802284 33.01646291803052 33.20308895730533 33.39070513929226 33.57930685516301 33.76877934257573 33.95911768220317 34.15041679423661 34.34235143486723 34.53502619274666 34.72841548542857 34.92251355579323 35.1170944684568 35.31224210616761 35.50794016619126 35.70416215668681 35.90080139307607 36.09782099440839
 1.31 26.29637622789675 26.31432600337886 26.33768413152812 26.36462049591264 26.39463495370256 26.42755733535568 26.46346744424596 26.50250505623494 26.54453991918624 26.58993175242308 26.63883024612897 26.69104506069155 26.74700582598971 26.80664214062418 26.86997357109144 26.9371396509013 27.00815987963813 27.08307372196588 27.16174060657709 27.24427992508594 27.33054103086555 27.42068323782971 27.51444581915913 27.61177800597259 27.7127289859429 27.81714790185819 27.92499385012859 28.03611587923853 28.15045298814501 28.2678641246221 28.38839818355192 28.5118040051624 28.63813037321223 28.76713601312327 28.89894959006084 29.03321970696218 29.17010490251369 29.30933364907712 29.45095435056533 29.59480534026815 29.74083487862857 29.88896115097015 30.03913226517592 30.1912762493194 30.34532104924852 30.50109452612284 30.6586344539049 30.8178585168063 30.97859430668927 31.14094932042457 31.30465095720635 31.46980651582488 31.63624319189811 31.80396807506273 31.97287814612596 32.14289027417872 32.31402121367144 32.48615760145348 32.65920595377726 32.83326266326812 33.00803399586134 33.18370608770732 33.36007494204623 33.5372464260535 33.71499626765748 33.8934200523307 34.07230321985602 34.25183106106942 34.43179871458085 34.61218116347464 34.79306323199132 34.97431958219239 35.15584471060986 35.33771294488236 35.51988844037966 35.7023751768175 35.8850269548647 36.0678273927446
 1.33 26.74952128204292 26.76657072912162 26.78944844629347 26.81628432560244 26.84647823461603 26.8798000161337 26.91620948784225 26.95585644191835 26.99884064457813 27.04531183557408 27.09530972763902 27.14888400587755 27.20625432710477 27.26735031913247 27.33222158000292 27.4009976771702 27.47362814662939 27.5501524919935 27.63044018351845 27.71453065707612 27.80229331307563 27.89377751533304 27.98875258988959 28.08726782377863 28.18910246374151 28.29430571489254 28.40274673933325 28.51427465471619 28.62875853275851 28.74615739770549 28.86633022474447 28.98922593836916 29.11460341069498 29.24252145972543 29.37282884757004 29.5054742786141 29.64019639764065 29.77715378790507 29.91597496916258 30.05681839564934 30.19940245401726 30.34377546122332 30.48976566237361 30.63740122852288 30.78642025442987 30.93694075626927 31.08868066930068 31.24176784549533 31.39602005112116 31.551454964287 31.70788017244644 31.86530316986232 32.02375135503242 32.18290202807731 32.3429923880912 32.50379953045647 32.66523044412309 32.82739200885363 32.99007099243499 33.15336404785781 33.31717771046466 33.48147839506805 33.6460723930395 33.81114586937073 33.97659485970829 34.14228526736289 34.30830286029465 34.47455326807574 34.64099197883174 34.80771433616314 34.9745055360486 35.1414306237313 35.30856449059007 35.47570187099712 35.64299733916358 35.81034530597505 35.9777100158187 36.14506554340367
 1.35 27.39385521498487 27.41005063234367 27.43244889301962 27.45909989680302 27.48932352076393 27.52290961898128 27.55974802222297 27.60007853757672 27.64391094803189 27.69122501201223 27.74227046285959 27.7970770082688 27.85569432967356 27.91806208158359 27.98441989087306 28.05452735602033 28.1285440462992 28.20631950092166 28.28782322813237 28.37311470425481 28.46197337268947 28.55425864286396 28.65003988913537 28.74910644964494 28.85130762512524 28.95663267766002 29.06494082939697 29.17610126121343 29.28997311133552 29.40643547391069 29.52534739753399 29.64665788372839 29.7701358853793 29.89583030512368 30.02349999369395 30.15309374821706 30.28445031046906 30.41751836508546 30.55223653772783 30.68845339320697 30.82598743356308 30.96498709610332 31.10506075139727 31.24635670123072 31.38868317651827 31.53196833517532 31.67622025994987 31.82126695621488 31.96711634972157 32.11357628431443 32.26076451960856 32.40846872862989 32.55680649541925 32.70546531260061 32.85466257891478 33.00417559671877 33.15401156945224 33.30416759907129 33.45452068345106 33.60507771375761 33.75580547179029 33.90671062729551 34.05777973525295 34.20887923313529 34.36000543814257 34.51113454441227 34.66235262020642 34.81363560507676 34.96475930700946 35.11590939955051 35.2669514189132 35.4179707610691 35.5689426788239 35.71984227887972 35.87053451888519 36.02119420447512 36.17170598630116 36.32212435705517
 1.37 28.26934840268947 28.28422492241293 28.30575318125736 28.33179308610213 28.36158452271351 28.39494735549287 28.43186142717932 28.47221655850651 28.51611254781394 28.56384917061257 28.61516617910492 28.6703233016597 28.72938024224086 28.79216667979149 28.8588522675722 28.92937663245438 29.00352937416828 29.08146006450608 29.16304824647991 29.2481634334351 29.33668510811866 29.42848272170313 29.52345569276598 29.6214534062246 29.72247521222715 29.82618042499936 29.93264832164741 30.04154814091716 30.15284908190991 30.26632030275476 30.38202091923799 30.49962000338954 30.61905658202688 30.74020963525647 30.86299809493326 30.98719084307821 31.11282671025445 31.23964447390215 31.36768285663259 31.49677052448167 31.62673608512329 31.75760808604301 31.88931501267228 32.02167528648383 32.15459726304846 32.28810923005395 32.42211940528635 32.5564259345742 32.69125688969647 32.82619026625429 32.96144398150762 33.09692587217693 33.23251369221098 33.36820511052102 33.50390770868233 33.63960897860363 33.77538632016532 33.91104703882708 34.04665834320583 34.1821273426248 34.31752104463458 34.4528263525071 34.58793006270336 34.72280886231602 34.85763932648781 34.99210791580661 35.1264809736787 35.2606447236807 35.39457526689193 35.52824857920798 35.66173050863682 35.79489677257882 35.92793295509175 36.06069450414235 36.19326672884564 36.3256247966935 36.45772373077398 36.58954840698266
 1.39 29.41678488561426 29.42973657189484 29.44958291065319 29.47413381526462 29.50250917946396 29.53463887711135 29.57013276191548 29.60928066711426 29.65199240511308 29.69837776708063 29.74839652250228 29.80220841869115 29.85966318025689 29.92092050853219 29.98583008095719 30.05446155042165 30.12658454456528 30.20226866503592 30.28138348670605 30.36371855684742 30.44924339426406 30.53772748838369 30.62918029830783 30.72325125182044 30.82002974435551 30.91908513792355 31.02059675999726 31.12412390235643 31.22964581989235 31.33702172937186 31.44600080816118 31.55655219290985 31.66862497819493 31.78186821512561 31.89622090990866 32.01173202237483 32.12803046446646 32.24525509868671 32.36314473651063 32.48160813675835 32.60058400393078 32.72009098650817 32.83983767521189 32.95993260122978 33.08011423440549 33.20056098139229 33.32099118377163 33.44151311613722 33.56192498414467 33.68231492252767 33.80258099308084 33.92263118261006 34.04254340085075 34.16221547835469 34.28163516434604 34.40079012454718 34.51965793897508 34.63813609970887 34.75629200862934 34.87421297513114 34.99168621380845 35.10878884211503 35.22559787799924 35.34199023751531 35.45804273241131 35.57373206769515 35.68903483917934 35.80401753100558 35.91866651315033 36.03283803891221 36.14682824238248 36.26039313589984 36.3736086074904 36.48655041829446 36.59918419998093 36.71158545215102 36.8237295397323 36.93547169036458
 1.41 30.86873615038952 30.87895608863399 30.89579733068881 30.9174397958891 30.94281338528067 30.97172798140187 31.00391344802575 31.03955962986265 31.0784863522232 31.12091342064184 31.16690062046078 31.21630771637457 31.26918445193521 31.32559054901792 31.38538570724767 31.44862960338644 31.51508189068125 31.58473219817325 31.65743012996765 31.73316526446484 31.81159715355263 31.89272532175972 31.97640926537067 32.06242845150221 32.15055231714128 32.24085026814475 32.33289167820102 32.42673588775372 32.52204220288748 32.61887989417613 32.71688819549343 32.81602630278647 32.91623337281197 33.01724852183575 33.11901082429554 33.22135931142731 33.32421296985538 33.42741074014679 33.53107151532976 33.63481413937701 33.73875740565384 33.84270005533158 33.94667077576654 34.05056819884497 34.15430089929419 34.25775739296054 34.36105613505431 34.46398551836216 34.56663387142758 34.6689094566996 34.77079046865046 34.87226503186261 34.97323119908563 35.07375694926355 35.17385018553315 35.27337873319393 35.37243033765014 35.47098266232575 35.56901328655287 35.66649970343437 35.76352931768135 35.8600694434263 35.95610730201262 36.05160001976131 36.14664462571577 36.24129804936537 36.33543711834884 36.42913855613828 36.5223689797048 36.61521489716673 36.70773270542143 36.79989868776167 36.89159901147779 36.98307972544658 37.07422675770805 37.16501591303145 37.25560287047142 37.34597318091574
 1.43 32.63853559589284 32.64467597327992 32.65711778721666 32.67391096251281 32.69406540693002 32.71728101097836 32.74336764767597 32.77231517227172 32.80426342193103 32.83930221538473 32.87731135254127 32.9183306140619 32.96251976089932 33.0098285337995 33.0600066527669 33.11321381649308 33.16929970174881 33.22813396273968 33.28967623042535 33.35368611180249 33.42004318915146 33.48871701924687 33.55945713253216 33.63224303225812 33.7067341935857 33.78279006265303 33.86037005560694 33.93932355759893 34.01939992174592 34.10044846805578 34.18241848231793 34.26514921495902 34.34845987986406 34.43230965316299 34.51650767198308 34.60097303316721 34.68565479195838 34.77044196065057 34.85506350720624 34.93972835384089 35.02414537557459 35.10842339875111 35.19226119952484 35.27585750231573 35.35902097823265 35.44183024346557 35.52399385764688 35.60579032218209 35.68691807855061 35.76757550657674 35.84762092267143 35.92706257804532 36.00597865689333 36.08414727455158 36.16184647562685 36.23876423209936 36.31517844139929 36.39096692445766 36.46619742373213 36.54075760120844 36.614815036378 36.68824722419249 36.76113157299591 36.83353540243505 36.905445941349 36.97682032563851 37.04773559611593 37.11826869633668 37.18829647041306 37.25797566081122 37.32739290613226 37.39630473887844 37.4649975832054 37.53343775266137 37.60159144791463 37.66954475446985 37.73724364037494 37.80478395391896
 1.45 34.71176360014764 34.71261577856072 34.71902277193124 34.72889451010384 34.74128090701653 34.75594186051086 34.7726872521075 34.79167694674747 34.81286079249881 34.83640862022903 34.86229024324294 34.89064545688637 34.92151403811541 34.9548457450315 34.99056031638226 35.02871747102818 35.06924690737517 35.11200830277314 35.15695131288047 35.20401557099478 35.25297068734963 35.30366624837767 35.35615181594001 35.41008692652208 35.46541109039599 35.52197379074957 35.57962448278214 35.63821259276715 35.69765751708179 35.75780862120386 35.81849523867582 35.87963667003628 35.94107218171911 36.00272100492044 36.06449233443335 36.12620532745098 36.18787910233779 36.24941273736955 36.31072526944192 36.37170569274824 36.43236295742647 36.49259596817566 36.55239358284231 36.61155461097672 36.67027781235977 36.72844189550042 36.78594551610425 36.84276727551329 36.89909571911772 36.95460933473961 37.00959655098916 37.06383573559395 37.11741519370144 37.17039316615531 37.22267782774612 37.27441728543662 37.32539957656241 37.37580266700831 37.42560444936113 37.47487274103926 37.52358528239978 37.57171973482371 37.61934367877991 37.66652461186838 37.71324994684374 37.75957700961928 37.80549303725269 37.85105517591397 37.89625047883638 37.94114590425122 37.98580831330732 38.03021446797604 38.07454102894267 38.11855455348515 38.16252149334117 38.20631819256433 38.25012088537071 38.29380569397654
 1.47 37.04490911566081 37.03928469780917 37.03793550213823 37.03897146312848 37.04127850040477 37.04466751855897 37.04920740694039 37.05476803941399 37.06164927408641 37.06993095299988 37.07975290179401 37.09125492933542 37.10434682731547 37.11915836981582 37.13581931284212 37.15412939382577 37.17423833109375 37.19596582330671 37.21935154886527 37.24421516528459 37.27061630853744 37.29828459236558 37.32724960755974 37.35725092120828 37.38832807591442 37.42021058898241 37.45282795157252 37.48620962782512 37.51997505395382 37.55425363730798 37.58876475540447 37.62342775492912 37.65824195070772 37.69313662464693 37.72781102464515 37.76236436347365 37.79671581762792 37.83085452614968 37.86446958941963 37.89778006792115 37.93055498097515 37.9629033054465 37.99470397442197 38.02585587586021 38.05653785121392 38.08652869402454 38.11592714848972 38.1447019080039 38.17283161367241 38.20031485279921 38.22711015734893 38.25330600238335 38.27898080447282 38.30390292008299 38.32836064393726 38.35221220735547 38.37544577656919 38.39822945101413 38.42054126160024 38.44225916895984 38.46364106167449 38.48457475448113 38.50512798645788 38.52537841919044 38.54528363491936 38.56493113466904 38.58428833635907 38.60353257289854 38.62253109026419 38.64146104556289 38.66018950507939 38.67899344231014 38.69773973598385 38.71641516806968 38.73527642177401 38.75411007952654 38.77318262095672 38.79237042086135
 1.49 39.56686273037375 39.55392361981895 39.54355196777558 39.53396071299721 39.52424978035064 39.51416908064999 39.50385751046081 39.49334145187389 39.48301367224918 39.47292912392956 39.46331634392454 39.45428755356405 39.44604665812219 39.43869444641103 39.43223259034457 39.42676544447284 39.42230074548611 39.41884971168943 39.41642644244745 39.41494811759956 39.41443279684544 39.41469911910122 39.41576870182598 39.4175591403191 39.41999100698821 39.42287885058796 39.42624019542974 39.42998754056234 39.43403435892376 39.43818809646423 39.44235617124059 39.44664397248208 39.45085285962781 39.4549841613359 39.4588351744646 39.46240116302536 39.46577635710825 39.4686529517796 39.47121910595242 39.47336294122945 39.47497254071924 39.47613094782548 39.47682316500965 39.4769301525274 39.47653282713886 39.47551506079307 39.47404367928687 39.47190946089853 39.46939113499642 39.466247380623 39.46257682505453 39.4584380423367 39.4538095517967 39.44876981653204 39.44328724187645 39.4373401738433 39.43100689754702 39.42444563560284 39.41744454650544 39.41026172298685 39.4027851903541 39.39517290480735 39.38731275173859 39.37937254401199 39.37131002022596 39.36322284295787 39.35517859699188 39.34703478753046 39.33907883839043 39.33117809018396 39.32340979848546 39.31584113198484 39.30855917062803 39.30153090374554 39.29473322816972 39.28844294634156 39.28242676440803 39.27676129031047
 1.51 42.17475813959016 42.1538165953112 42.13352739085867 42.11211046892929 42.08887575922695 42.06371317830754 42.0367126293955 42.00827400217229 41.97856717253659 41.94793200233651 41.91658833907358 41.88470601557867 41.85260484965988 41.82033464372245 41.78809718436055 41.75607224192129 41.72424957004068 41.69262090515184 41.66148096596532 41.63062945292172 41.60006604761658 41.56989241219764 41.54011318873457 41.51052999856107 41.48124744158977 41.45216609559955 41.42318751549573 41.39431223254315 41.36553775357196 41.33666256015671 41.30778010776842 41.27878482489992 41.24956911216466 41.22012034136887 41.19042885455759 41.16048096303428 41.1302619463545 41.09965375129365 41.06864019078899 41.03730164285612 41.00551804948009 40.97336841548135 40.94082960735672 40.90777865209567 40.87439153597205 40.84064420331151 40.80641155523499 40.77186644837831 40.73698369358843 40.70173505459633 40.66619624666715 40.63043693522754 40.59433173447093 40.55805220594075 40.52157085709208 40.4848591398321 40.4480904490397 40.41123212106468 40.37436443220689 40.33755959717576 40.30068576753081 40.26391103010327 40.22722340539968 40.19078084598773 40.15446123486485 40.11843238381021 40.08268203172063 40.04727784293093 40.01218740551934 39.97759822959862 39.94337774559345 39.90969330250483 39.87653216616205 39.84397151746309 39.81197845060394 39.7806299712978 39.75001299498481 39.72009434503308
 1.53 44.7146689812741 44.68537766733119 44.65465304957625 44.62080507434843 44.58358367581994 44.54269877585058 44.49863028381602 44.45162809640959 44.40205209741774 44.35013215746912 44.29635813375737 44.24091986973753 44.18407719479627 44.12620992389574 44.06737785719133 44.00774077962314 43.94768846048139 43.88709065294564 43.82621709359808 43.76495750191062 43.70360157970623 43.64202901059421 43.58042945937979 43.51859257144771 43.4566979721204 43.39465526599027 43.33243403622656 43.27012384385673 43.20762422702241 43.14491470021011 43.08207475345672 43.01898385152993 42.95564143308367 42.89210690978871 42.82828066543852 42.76413005503056 42.69973440382304 42.63507000636749 42.57011312551705 42.50493799141083 42.43941880043446 42.37362871415692 42.30764085824401 42.24132732134851 42.17485915397725 42.10820836733546 42.04144493214841 41.97454077746069 41.90746578941345 41.84029080999972 41.77318623579814 41.70592251668542 41.63877065452776 41.57170020185163 41.50478226049409 41.43798838023317 41.37138905739849 41.30495573346256 41.23885979361317 41.17307356530721 41.10766831680631 41.04261825569482 40.97809452738039 40.9140712135779 40.85052133077683 40.78751382869295 40.72524158870446 40.66355342227348 40.60263706935308 40.54247019678068 40.48303039665824 40.42448518471988 40.36672199868761 40.30989819661567 40.25401105522428 40.19913776822341 40.14523544462715 40.09241110705971
 1.55 46.96103599316006 46.92359302395376 46.88297342533291 46.83763714700487 46.78735412727367 46.73218429290371 46.67236755895875 46.60845382861606 46.540692992956 46.46957493072671 46.39541950808431 46.31858657830819 46.23933598149196 46.15802754420952 46.07502107915664 45.9903763847681 45.90444324481008 45.81729142794831 45.72918068729162 45.64030075991116 45.55059136633529 45.46025221002014 45.36925297679593 45.27786333428917 45.18586293132068 45.09353139727958 45.00073834147332 44.90758335245379 44.8141259973196 44.72024582099468 44.62612234548318 44.53162506910083 44.43683346568287 44.34172698376866 44.24646504576305 44.15082704707461 44.05498235523094 43.95901030897115 43.86277021731558 43.76643135861298 43.66987297956535 43.57326429423047 43.47656448300248 43.37984069157041 43.28307102985523 43.18631857092521 43.08965134989013 42.99303736277442 42.89664656536934 42.80044487206474 42.70440115466032 42.60868424115687 42.51326291452769 42.41820691147046 42.32358492113985 42.22936558386125 42.13572138982582 42.04262097776729 41.95003583362083 41.85813678916433 41.76699652064244 41.67648664737386 41.58677943034218 41.49794807077067 41.40996670868162 41.32280842144043 41.23664922228514 41.1515630588417 41.06742481162565 40.98431229253055 40.9023002433038 40.82146533401037 40.741886161485 40.66343724777346 40.5862060385634 40.5103599016056 40.43568612512598 40.36246191622929
 1.57 48.6322534553303 48.58853643689643 48.54030163626595 48.48628900626395 48.42641848901906 48.36092001583554 48.29000350704224 48.21401887181829 48.13349600799555 48.04875480183795 47.96018512779766 47.86805684824805 47.77292981319358 47.67486385995664 47.57440881284115 47.47172448277334 47.36704066691937 47.26053714827999 47.15255369526236 47.04315006122889 46.93249598402316 46.82076118547329 46.7081053708723 46.59439822843579 46.47989942873723 46.36469862412034 46.24874544808918 46.1321295146757 46.01501041778495 45.89725773051797 45.77915100447252 45.66044976902164 45.54142353057016 45.42195177178943 45.30219395082997 45.18211950051271 45.06189782749831 44.94129831143531 44.8206803040867 44.69982312843543 44.57897607776873 44.45810841474161 44.33719937041958 44.21639814330072 44.0956838983174 43.97512576581766 43.8547728405267 43.73469418048836 43.61496880598703 43.49555569845017 43.37651679933151 43.25802600897549 43.14004918546277 43.02265414343744 42.90590765291601 42.78988043807845 42.6744401760417 42.55995749561581 42.44620097604313 42.33324314572083 42.22135348090708 42.11040530441132 42.00036988426891 41.89152013240048 41.78373010325665 41.67707249244819 41.57162173536221 41.46745490576488 41.36454601439102 41.26287000752104 41.1626067655458 41.06363010151978 40.96621975970321 40.87015341409351 40.77550966694681 40.68246804728994 40.59090900942356 40.50100993141697
 1.59 49.47356988641809 49.42725595415013 49.37584512528324 49.31871735553122 49.25548259056633 49.18655076589926 49.11202180673722 49.03224562782029 48.947762133236 48.85858121621204 48.76531275888734 48.66802663206131 48.56730269492149 48.46328079474935 48.35633076660456 48.24678243298758 48.13469560348057 48.02041007436683 47.90419562822866 47.78610203352365 47.66637904413962 47.545096398928 47.42241382121603 47.29839101829734 47.17318768090161 47.04698348264272 46.91962807944585 46.79141110895358 46.66228218991075 46.53231092152861 46.40156688282786 46.2702096319611 46.13822870551439 46.00556361778833 45.8723938600585 45.73888889981559 45.6049081799851 45.4705211181269 45.33588710561467 45.20107550679545 45.06605565812922 44.93087686730891 44.79571841236079 44.66053954072549 44.52549946831977 44.39057737857922 44.25582242148204 44.12131371255413 43.98710033185563 43.85336132294916 43.72005569184989 43.5871524059578 43.45492039297216 43.32321853978867 43.19232069137932 43.0620936496554 42.9326051723138 42.80402397166695 42.67631971345661 42.549663015652 42.42392344723223 42.29927252695384 42.17568272210328 42.05332544723511 41.93217406289597 41.81220107433489 41.69358183020022 41.57629062122368 41.46030267889181 41.3457941741054 41.23274051582725 41.12122064971875 41.01111045676572 40.90268875189412 40.79573428257593 40.69042572742592 40.58674369478974 40.48476872132392
 1.61 49.3788759654924 49.33510181864013 49.28664357457959 49.23308119170366 49.17412461897108 49.1099037957937 49.04081865190307 48.96681910719676 48.88814507156396 48.80513644469086 48.71800311584538 48.62702496364166 48.53228185578398 48.4342436487904 48.33305018769602 48.22886130573585 48.1220168240074 48.01278655111305 47.90112028278202 47.78745780147231 47.67165887595227 47.55409326086219 47.43471069625571 47.31378090712119 47.19127360288309 47.06722847688334 46.94183520584293 46.81525344930357 46.68734284904956 46.55828302851002 46.42813359214141 46.29696412479056 46.16483419103811 46.03182333452264 45.89799107724544 45.76330691885603 45.6280303359186 45.49214078115937 45.35558768269513 45.21854044324284 45.08117843931066 44.94334102037038 44.80531750801138 44.66695719507644 44.5285393447792 44.3900131898039 44.251447931387 44.11301273838138 43.9746667463029 43.8365790563598 43.69871873446478 43.56115481023044 43.42403627594776 43.28744208554826 43.15134115354984 43.01580235398666 42.88097451932309 42.74695143935233 42.61358886007966 42.48115748259075 42.34962796190525 42.21907090581607 42.08945887371444 41.96096237540137 41.83365286988555 41.70740576416824 41.58249241201541 41.45878811271756 41.33636690983748 41.21530498994657 41.09567788134986 40.97756245280037 40.86083491220312 40.74567500530928 40.632058614401 40.51996555696716 40.40947658437096 40.30076938050926
 1.63 48.45312265505888 48.41667458831405 48.37667702197988 48.3323399169362 48.28386322519261 48.23116688978236 48.174270844637 48.11332501444171 48.04838931447146 47.97941365040781 47.90670791813665 47.83038200352652 47.75050578218791 47.66736911921335 47.58111186889826 47.49190387444277 47.40000496763437 47.3054549685115 47.20851368500815 47.10934091257931 47.00788643380755 46.90442001799062 46.7989014207101 46.69159038338127 46.58235663278406 46.47146988057523 46.35887982278197 46.24477613927659 46.12901849323281 46.01188653056337 45.89322987933919 45.77322814919009 45.6519609306872 45.52948779470705 45.40577829177746 45.28090195140538 45.15502828138668 45.02811676709793 44.90034687077053 44.77168803074693 44.64229966071941 44.51205114895122 44.38130185748042 44.24993112130647 44.11809824755969 43.98577251465375 43.85312317142136 43.72029943623323 43.58718049610056 43.45393550576119 43.32062358674959 43.1874238264508 43.05427527713864 42.92127695499835 42.78857783913375 42.65614687055932 42.5240629511773 42.39248494274008 42.26137766579813 42.13091989863376 42.0010783761809 41.87192278893113 41.74362378182653 41.61605395313924 41.48938385333832 41.36378798394416 41.23903679637073 41.11540669075595 40.99297001478082 40.87160206247723 40.75147777302521 40.63257402953985 40.51496685784821 40.39863342525686 40.28375153931021 40.17029894654031 40.05835553120845 39.94780011403893
 1.65 46.9503595035463 46.92394343599302 46.89471415740218 46.86244163096435 46.8270958115238 46.78854664547861 46.74690407066267 46.70193801620962 46.65362840239853 46.60201514048165 46.54713813249383 46.48890727104416 46.42750243908922 46.36312350968852 46.29583034574186 46.22578279970854 46.15304071330886 46.07786391720734 46.00021223067825 45.92035546125317 45.83823340435056 45.75412584288767 45.66789254687456 45.5796932729903 45.48961776414151 45.39761574900329 45.3038669415423 45.20835104052246 45.11102772899304 45.01206667375926 44.91146752483545 44.80917991488092 44.7053834586185 44.6000577522358 44.49327237276946 44.38510687747223 44.27552080316303 44.16469366556024 44.05259495859803 43.93929415372611 43.82477069919278 43.70928401931148 43.59281351371101 43.47531855656942 43.35707849583171 43.23795265241161 43.11811031937737 42.99763076112184 42.87667321251698 42.75510687805286 42.63320093096143 42.51092451232508 42.38834673017044 42.26552665854722 42.1426433365926 42.01966576758125 41.89675291796114 41.77388371637542 41.65121705267068 41.52883777689155 41.40670369826219 41.28488958415477 41.1635661590452 41.04280510345635 40.92247905288927 40.80285859674231 40.68391727721882 40.56572858822351 40.44836697424788 40.331906829245 40.21632249549417 40.10168936245547 39.98808396561495 39.87548258532053 39.76406224560925 39.65380121302607 39.54477689543484 39.43696824082162
 1.67 45.14781310820232 45.13102460988019 45.11230078029729 45.0915015847931 45.068656980848 45.04348691798925 45.01611133767985 44.9861101731903 44.95356334945343 44.91824078290198 44.88008238128931 44.83910804349294 44.79530765930123 44.74887110918286 44.69988826403952 44.64842898494152 44.5944431228465 44.53830051830121 44.47997100112638 44.41940439008479 44.35689049253241 44.29247910405277 44.22604000807457 44.15765297547252 44.08749776415152 44.01552411861412 43.94173176951139 43.8661904331772 43.78886981114601 43.70976958965412 43.62904943912456 43.54658901363559 43.46238795037284 43.37659586906533 43.28921237140524 43.20021704045153 43.10966944001765 43.01755911404327 42.92405558595005 42.82914835798179 42.7327969105288 42.63518070143669 42.53627916529973 42.43606171273886 42.33479772966426 42.23246657652308 42.12903758753187 42.02468006989429 41.91946330300399 41.81336653763299 41.70644899510543 41.59889986645717 41.49076831158118 41.38213345835899 41.27286440177822 41.16334020303674 41.05341988863314 40.94327244944418 40.83287683978909 40.72240997648117 40.61192973786672 40.50141196285167 40.39092944991614 40.28065295611708 40.17065619607935 40.06091084097545 39.95149051749422 39.84246980679881 39.73402024347409 39.62601831446404 39.51863745799915 39.41195506251447 39.3059443655584 39.20068325269264 39.0961481563838 38.99261605488684 38.8899649711208 38.78827357153733
 1.69 43.25623572154753 43.24732003784999 43.23716840115472 43.22568077880137 43.21267713072397 43.19828740936232 43.18218155955726 43.16423951842988 43.14414121524453 43.1218565712559 43.09724549953999 43.07022790480895 43.04081368320999 43.00920272210818 42.97527489985332 42.93920008553074 42.90106813869623 42.86102890909488 42.81896223636414 42.77513794972085 42.72951586763252 42.68218579747266 42.63310753516033 42.58236086478387 42.52993555820898 42.47589137467097 42.42022806035138 42.36281534793898 42.30385295617515 42.24321058938378 42.18087793698556 42.11693467299696 42.05137045551376 41.98417492617924 41.91542770963714 41.84490841296945 41.77289662511897 41.69929191629698 41.62416383737573 41.54749191926625 41.46935567228118 41.38974458548299 41.30872812601748 41.22628573843287 41.14259684398438 41.05753083992451 40.97127709877918 40.88390496760969 40.79538376726087 40.70579279159526 40.61521130671368 40.52360855016226 40.4312437301261 40.33801602460958 40.24398458060377 40.14941851324073 40.05408690493528 39.95827880451408 39.86196422633245 39.7653051493789 39.6681795163679 39.57086023282073 39.47332016613493 39.3755331446424 39.27777195665649 39.18001034950827 39.08222302857232 38.98448265628205 38.88706585113533 38.7897471866901 38.69280019055074 38.59620234334524 38.4999291776936 38.40425667716772 38.30896187524316 38.21432235424312 38.12021474427486 38.02691812215921
 1.71 41.40084398648149 41.39771606058828 41.3937029721157 41.38881469026664 41.38293117726086 41.37613238825139 41.36817827122576 41.35866876689204 41.34760380854976 41.33474332194557 41.31984722511385 41.30305542820215 41.2843778332814 41.26362433414118 41.24107481606981 41.21670915561927 41.1906172203552 41.16285886859178 41.13352394911159 41.10268230087046 41.07039375268738 41.03655812291939 41.00134521912165 40.96472483769247 40.92669676350363 40.88725076951576 40.84634661637899 40.80400405201878 40.76029281120712 40.71510261511902 40.66842317087428 40.62026417106494 40.57058529326787 40.51940619954315 40.46669653591795 40.41244593185605 40.35675399971302 40.29940033417733 40.24067451169715 40.18036608989317 40.11855460695742 40.05532958103814 39.9905605096108 39.92445686883555 39.85697811290078 39.78811367335339 39.71794295841541 39.64654535228748 39.57380021443905 39.49998687888544 39.42497465345202 39.34885281902555 39.27170062879282 39.19357730746672 39.11458205049991 39.03466402328635 38.9540243603506 38.87252216452533 38.79043650611702 38.70764442206014 38.62431891506004 38.54053595272448 38.45617146668442 38.37159835170394 38.28659346477966 38.20133062422987 38.11588660877356 38.03033615659975 37.94465596442708 37.85892068655422 37.77330793390126 37.68779267304231 37.60235272522958 37.51716486540946 37.43220642123057 37.3475552720444 37.26328894789874 37.17948512852411
 1.73 39.64076778683359 39.64149228035648 39.64155373344001 39.64105211702423 39.64000739545994 39.63810952642979 39.63534846085508 39.63152414278819 39.62632650929076 39.61962549029746 39.61140100846558 39.60158297901027 39.59009130952546 39.57703589979059 39.56239664156305 39.54628341835637 39.52885610520424 39.51001456841027 39.48991866528358 39.46855824386029 39.44601314261074 39.42237319013273 39.3974982048306 39.37149799458022 39.34444235638001 39.31623107598797 39.28675392754458 39.256200673182 39.22437106261921 39.19135483274331 39.15705170717709 39.12144139583275 39.08454359445193 39.04632798413202 39.00681423083897 38.9657719849064 38.92351088052126 38.87972053519614 38.83459054922797 38.78801050514373 38.74007996713264 38.69077848046536 38.63999557090008 38.58792074407555 38.53444348489131 38.47964325687506 38.42350950153727 38.36612163771326 38.30747906089273 38.2475411425369 38.18649722938338 38.12434664273884 38.06103867775977 37.99677960272118 37.93143665827366 37.8650910566888 37.79792298109309 37.72981058469058 37.66092998997436 37.59126228792708 37.52098253721061 37.44996976334516 37.37839995787792 37.30635207754145 37.2337030434021 37.16072973999853 37.08731001447067 37.01362067567935 36.93963949331663 36.86544319700744 36.79111057540241 36.71671897526235 36.64224640053468 36.56777101142188 36.49337162344249 36.41902560648481 36.34491238385358 36.27101133131011
 1.75 37.99403920164115 37.99715051364351 37.99981216406737 38.00196412547373 38.00363636420182 38.00475884029466 38.00512150741099 38.00470431272372 38.00312719680488 38.00036009349694 37.99627292977081 37.99080562557018 37.98407809364246 37.97600023935621 37.96667196050514 37.95619314709863 37.94453368113882 37.93179343638435 37.91815227810056 37.9034800627965 37.88797663794842 37.87152184170996 37.85419550260914 37.83599743923187 37.8169274598924 37.7969553622904 37.77609093315483 37.75433394787481 37.73147417011713 37.70771135143085 37.68294523083873 37.65697553441566 37.6300019748542 37.60192425101708 37.57264204747692 37.54214503404302 37.51044286527549 37.47752517998664 37.4433916007296 37.40794173327457 37.37126516607232 37.3332514697054 37.29400019632696 37.25350087908712 37.21174303154734 37.16861614708252 37.12430969827107 37.07882313627307 37.03212689019659 36.98421836645221 36.93517894809595 36.88499499416064 36.83375083897592 36.78142979147687 36.72811513450165 36.67389112407788 36.61863798869832 36.56243792858578 36.50547311494726 36.44762268921792 36.38906976229461 36.32979341375925 36.26977369109245 36.20919060887718 36.14802414799306 36.08635525480113 36.02416084031952 35.96162277939018 35.89861900983684 35.8353300316144 35.7717350059502 35.70791345447701 35.64394475835841 35.57980905740654 35.5155867491926 35.45135638815029 35.38709848467262 35.32289350420213
 1.77 36.45447155274362 36.45870383727849 36.46269102582558 36.46636309245954 36.46957000537647 36.47233172682353 36.47443821301576 36.4757994140401 36.47631527374664 36.4758657296271 36.47422071268054 36.47161014726633 36.46777395094435 36.46291203430248 36.45703430077138 36.45024064642647 36.44262095977739 36.43415512154455 36.42493300442325 36.41494447283497 36.40437938266613 36.39301758099423 36.38114890580135 36.3685831856752 36.35540023949749 36.34149987611992 36.32698189402759 36.31163608099004 36.29568221369981 36.2788100573986 36.26121936549123 36.24271987914701 36.22341132688916 36.20309342417174 36.18177587294458 36.15954836120594 36.13622056254317 36.11179213566134 36.0863627238998 36.059841954737 36.03220443928326 36.00336577176184 35.97351752897841 35.9424552697786 35.91017453449423 35.87686784437792 35.84232970102632 35.806750585792 35.77002195918415 35.7322352602581 35.69327890599382 35.65334129066346 35.61231078518811 35.57027473648382 35.52732046679703 35.48333327302947 35.43849842605286 35.39270217001322 35.34612772162528 35.29875926945679 35.25058097320318 35.20157596295257 35.15202733844126 35.1017181683 35.05082948929108 34.9993456055365 34.94734728773746 34.89481667238514 34.84193566096322 34.78858541914226 34.73494857596611 34.68090652303056 34.62663901365462 34.57212976204441 34.51745944245011 34.46270968831621 34.40776209142516 34.35279720103483
 1.79 35.00436853642963 35.00892571872679 35.01347349198954 35.01772183170709 35.02174070781086 35.02525008460789 35.02834992070218 35.03074016890396 35.03242077612684 35.03327168327291 35.03326282510576 35.03233413011141 35.03052552034727 35.02783691127895 35.02438821160515 35.02016932307041 35.01527014026595 35.0098905504185 35.0039204331671 34.99733966032797 34.99034809564748 34.98293559454311 34.9751020038326 34.96682716145113 34.95802089615666 34.94888302722352 34.93920336412403 34.92889870619852 34.91816084231347 34.90679655050793 34.89481159762839 34.88220973895179 34.86879671779711 34.85467626512526 34.83975509912752 34.82403692480241 34.80742443352115 34.79002330258184 34.77163519475207 34.75226175780045 34.73200562401682 34.7106664097213 34.68844371476224 34.66513612200314 34.64084219679861 34.61555748645938 34.58927951970658 34.56190280611521 34.53352183554696 34.50422907757253 34.47381898088342 34.44248197269329 34.41021045812921 34.37699381961252 34.34292241622985 34.30788558309396 34.27197063069494 34.23526784424161 34.19766348299334 34.15934377958244 34.12019693932722 34.08040753953594 34.03986242880168 33.99874662628837 33.95694542100814 33.91464347109012 33.87172490304089 33.8282754109967 33.78437835596782 33.74011666507496 33.69537523077808 33.65023791009795 33.60488752383036 33.55920885575343 33.51328365182819 33.46719561939263 33.42092842634944 33.37446570034785
 1.81 33.62635843088439 33.63057822230389 33.6350453519093 33.6395667965128 33.64380652766875 33.64769751161069 33.6512307091769 33.65431407572456 33.65674756103245 33.65851310919221 33.6595766584882 33.65988214126595 33.65956048378919 33.6585286060855 33.65699442178057 33.65485883792103 33.65221875478608 33.64916706568751 33.64579665675868 33.64209940673196 33.63807018670492 33.63380285989532 33.6292932813847 33.62443929785083 33.61934074728889 33.61399845872142 33.60831525189714 33.60229393697857 33.5958413142186 33.58896117362583 33.58166129461902 33.57374644567034 33.56542538393769 33.55640285488613 33.54678759189823 33.53658531587371 33.52560173481807 33.51384254342058 33.50131242262144 33.48801603916823 33.47395704516178 33.45893807759144 33.44315975785975 33.42642569129675 33.40883346666383 33.39038465564723 33.37097781234134 33.35070947272174 33.3294771541082 33.30737635461759 33.28430455260688 33.26045420610629 33.23561975224264 33.2099946066531 33.18357216288929 33.156242791812 33.12809874097653 33.09923063400875 33.06952836997214 33.03908192272576 33.00798044027338 32.97621254410384 32.94366632852295 32.91063095997673 32.87689187636654 32.84263818635598 32.80775696866979 32.77243327138497 32.73665411121424 32.70040647278204 32.66377530789319 32.62674753479456 32.58930803742972 32.551641664687 32.51373522964098 32.47547250878775 32.43703924127416 32.39852012812113
 1.83 32.31063137207492 32.31405328393338 32.31808528431883 32.32233235128168 32.32656645789528 32.3307235721962 32.33459965711391 32.33810367038938 32.341134564483 32.34367628647166 32.34559277793497 32.34702697483073 32.34791280735961 32.3483661998189 32.34839707044574 32.34800933124932 32.34739988783242 32.34646463920233 32.34539947757078 32.34409928814338 32.34275894889824 32.34117533035388 32.33954629532661 32.33777269867706 32.33595438704623 32.33389519858088 32.33169896264828 32.32927049954052 32.3265166201681 32.32354412574318 32.32026080745226 32.31657344611838 32.31249181185298 32.3079226636973 32.30287474925347 32.29735580430526 32.29117255242858 32.2844327045917 32.27694295874539 32.26890899940274 32.2600354972091 32.25052710850179 32.24028847485998 32.2292202226445 32.21742696252792 32.20480928901469 32.19136767995167 32.17710179602886 32.16211098027068 32.14619345751754 32.12954683389815 32.11216799629234 32.09385301178469 32.07479742710886 32.05499606808301 32.03444303903599 32.01313192222486 31.99105607724345 31.96830884042239 31.9448795242204 31.92066241660733 31.89594678043874 31.87052485282232 31.84458484447629 31.81801793907985 31.79081329261583 31.76326103270576 31.73504825793742 31.70646403718511 31.67749640892276 31.64803438053002 31.61816492759159 31.58797599318995 31.55755548719158 31.526689285527 31.49566422946475 31.46436912487957 31.43288974151491
 1.85 31.05534469149696 31.0576740478626 31.06108619272588 31.06498710529694 31.06915976007179 31.07334612677584 31.07744717029712 31.08127085060931 31.08481912268445 31.08807193639546 31.09079223640835 31.09322496206427 31.09530104725126 31.0970384202658 31.09854800366419 31.09973371410365 31.10089546217333 31.10183015221497 31.10283568213359 31.10370794319791 31.10464481983059 31.10554518938842 31.10640892193242 31.10733687998773 31.10823191829353 31.10919788354282 31.10994161411227 31.11066693978194 31.11128368144506 31.11169765080789 31.11191965007954 31.11185687165196 31.11141879777003 31.1107146001918 31.10965323983886 31.10814326643703 31.10609331814722 31.10361122118663 31.10060458944024 31.09698022406278 31.09274461307098 31.08790333092641 31.08246143810881 31.07632328067994 31.06949228983819 31.06187148146373 31.05366315565451 31.04466749625306 31.03498727036413 31.02462102786335 31.01346830089684 31.00162760337198 30.98899743043932 30.9756752579658 30.96165654199928 30.94703771822449 30.93161520141064 30.91558338485048 30.89883663979127 30.88146931485744 30.86347473546535 30.84494620322999 30.82577499536394 30.80605536406863 30.78577753591802 30.76493271123484 30.74371306345961 30.72190873851241 30.69971085414776 30.67710849930251 30.65409273343723 30.63065158587089 30.60697605510931 30.58285410816738 30.55847567988525 30.5339286722388 30.5090029536444 30.48388535825824
 1.87 29.8627820099017 29.86386185944512 29.86650899698041 29.87004210280468 29.87395405274739 29.8781940181168 29.88256446563671 29.88677495737344 29.89082355065315 29.89458979796942 29.8982343468811 29.90150083990046 29.90451891437167 29.90740690233959 29.91017533040882 29.91282881959317 29.91546848515538 29.91809343643724 29.92080187668002 29.92359190283538 29.9264627053665 29.92941416803972 29.93254746770659 29.93576537407628 29.93907174947851 29.94237174861687 29.9457713183127 29.94917889723944 29.95250061564743 29.9558472950794 29.95892674807643 29.96194877787455 29.96472317809192 29.96725873240672 29.96956621422574 29.97145438634361 29.97293200059281 29.97410779748456 29.97479050584041 29.97498684241477 29.97470451150832 29.97385020457243 29.97242959980449 29.97044736173438 29.96790814080199 29.96471757292591 29.96087627906337 29.95638786476133 29.9513559196991 29.94557901722217 29.93915871386764 29.93209554888109 29.92438904372516 29.91603670157974 29.90703800683394 29.89748942456998 29.88718940003893 29.87633335812856 29.86491770282326 29.85283781665622 29.84018906015394 29.82706677127312 29.81326326483023 29.79907483192352 29.78429373934806 29.76911222900349 29.75332451729491 29.73722279452688 29.72069822429073 29.70364294284534 29.68635005849151 29.66860865094 29.65061177067358 29.63224843830305 29.61360964391755 29.59468634642923 29.57556847291255 29.55624591793828
 1.89 28.73504718173542 28.73493770871487 28.736806075736 28.73998826411543 28.7437872509333 28.74805500898246 28.75259550670851 28.75711470814052 28.76160657281265 28.76594905567646 28.77019810700405 28.77429567228201 28.77816969209613 28.78203710200697 28.7858088324162 28.78968880842382 28.79357894967612 28.79747817020463 28.80168737825577 28.80590447611147 28.8104303599006 28.81506591940136 28.82001303783451 28.82497459164756 28.83025545028985 28.83566247597866 28.84110252345616 28.84668143973752 28.85231006384987 28.85789622656238 28.86344875010737 28.86897844789248 28.87429512420399 28.87950857390122 28.88442858210211 28.88916392385999 28.89362436383155 28.89771965593613 28.90145654300621 28.90484475642931 28.90779201578115 28.91020302845038 28.9121864892546 28.91374708004798 28.91469046932036 28.91512131178802 28.915043247976 28.91435990379225 28.9130738900934 28.91128780224246 28.90890221965834 28.90591870535737 28.90233880548678 28.89826104885035 28.89348394642613 28.88820899087647 28.88243165605036 28.87595239647818 28.86906664685892 28.86157282154005 28.85356531398999 28.84504249626344 28.83599871845956 28.82652930817314 28.81652956993889 28.80609378466893 28.79531620908362 28.78399107513588 28.77241158942906 28.76037093262854 28.74796225886721 28.73527869514491 28.72221334072204 28.70895626650749 28.69530151444093 28.68153909686986 28.66746399592127 28.65316516286838
 1.91 27.67163578556998 27.6706477200225 27.67188075506535 27.67468987297201 27.67838605199645 27.6827212663249 27.68739448601897 27.69230967694988 27.69715380072412 27.70199881460024 27.7066966713969 27.71138631939225 27.71599270221458 27.72053175872416 27.72521142288648 27.72993762363669 27.73481028473543 27.73983132461587 27.74499865622213 27.75051218683905 27.75617381791324 27.76218344486552 27.76844495689476 27.77496223677299 27.78163916063203 27.78858259774143 27.79570041027795 27.80299845308635 27.81028757343171 27.8177746107433 27.82517139634981 27.83268575320622 27.84002749561221 27.84730742892206 27.85443534924627 27.86141904314472 27.86817028731155 27.87469584825171 27.8809064819492 27.88670793352713 27.89230993689958 27.8974182144152 27.90214047649278 27.90648142124871 27.91034873411642 27.91384608745775 27.91677814016651 27.919148537264 27.92116090948682 27.92261887286682 27.92352402830337 27.92397796112792 27.92388224066104 27.92323741976183 27.92214403436994 27.92050160304019 27.91840962646986 27.91576658701876 27.91257094822211 27.90902115429641 27.90491462963832 27.90034777831656 27.89531898355718 27.88992360722201 27.88405798928056 27.87781844727544 27.87119927578142 27.86419674585823 27.85680510449718 27.84901957406181 27.84103335172264 27.83264560888621 27.82404249061834 27.81511211506212 27.80596357285043 27.79648592651333 27.78686820988035 27.77699942747801
 1.93 26.66870565628534 26.66705368348886 26.66789583897632 26.67050410591991 26.674093463676 26.67851688773947 26.68336534968962 26.68843581712784 26.69360825360688 26.69874861855197 26.70390286717347 26.70910595037135 26.71418081463133 26.71943840191277 26.72468864952824 26.73003349001488 26.73567385099745 26.74151165504315 26.74754381950818 26.75387225637614 26.76059687208805 26.76751956736437 26.77484323701861 26.7823717697629 26.79020904800534 26.79836294763917 26.80673933782381 26.81524708075782 26.82399303144364 26.83278603744436 26.84173693863238 26.85065356692994 26.85964574604177 26.8685232911796 26.87739500877876 26.88607069620683 26.89466014146434 26.90307112287756 26.91121140878348 26.9190907572069 26.92671491552974 26.9339936201526 26.94093059614857 26.94753455690939 26.95380920378391 26.959661225709 26.96509529883286 26.97001508613087 26.97462423701393 26.97872638692942 26.98242515695483 26.98572115338403 26.98841696730637 26.99081417417856 26.99271433338949 26.99411598781792 26.99502066338333 26.99562786858973 26.99573709406278 26.99534581208003 26.99465447609464 26.99345952025242 26.99185935890244 26.9899523861012 26.98763397511058 26.98490547788951 26.98185322457958 26.97848152298465 26.97478965804463 26.97076689130343 26.96640246037131 26.96180557838165 26.95696543344243 26.95187118808235 26.94652197869182 26.94101691495904 26.93524507930117 26.9293955262908
 1.95 25.71953495519525 25.71767162446045 25.71828817800587 25.72077459984822 25.72445187037993 25.72896896632573 25.73391286069126 25.73916952270384 25.74461391774538 25.75010400727728 25.75558174875762 25.76107609555034 25.76670499682658 25.7722813974582 25.77811023790339 25.7839934540844 25.79023097725753 25.79662473387517 25.80337164544003 25.81047262835162 25.81792759374483 25.82563944732074 25.83371008916965 25.84214341358631 25.85094430887744 25.86001765716136 25.86937233416008 25.87891320898347 25.88864914390583 25.89858899413482 25.90864160757255 25.91881382456919 25.92901747766885 25.93925939134787 25.94944938174556 25.95959625638731 25.96960881390025 25.9794958437213 25.98926412579784 25.99872143028086 26.00807651721071 26.0171361361955 26.02590602608207 26.03429291461972 26.04250151811664 26.05033854108911 26.05780767590346 26.06491460241098 26.07166098757561 26.07795248509471 26.08399173501265 26.08958136332766 26.09472198159163 26.09951718650309 26.10386855949351 26.10787566630681 26.11153905657217 26.11466426337043 26.11754080279378 26.11997617349918 26.12206985625529 26.12371131348327 26.12510998879121 26.12605530650257 26.12675667117861 26.12710346713479 26.12719505795145 26.12693078597863 26.12639997183545 26.12550191390376 26.12443588781651 26.12310114594077 26.1215869168556 26.11979240482484 26.11781678926496 26.11553922420813 26.1132688377606 26.11070473155658
 1.97 24.81733607468912 24.81555380753488 24.8162358724528 24.81879225425379 24.82255093430459 24.82715989048642 24.83240109714626 24.83785552504044 24.84349014127094 24.84925590921402 24.85509078844147 24.86091773463431 24.86695369948906 24.87300763061647 24.87918247143283 24.88568016104381 24.89239963412077 24.89934182076974 24.90670364639284 24.91438703154235 24.92248989176728 24.93091613745257 24.93976767365091 24.94894639990703 24.95855821007481 24.96840899212684 24.9786036279567 24.98904999317391 24.99975395689151 25.01062438150634 25.02166912247204 25.03279702806478 25.04411593914166 25.055433688892 25.06675910258128 25.07809999728799 25.08936518163322 25.10046245550322 25.11159960976472 25.12248242597322 25.13311967607425 25.14371712209754 25.15398151584422 25.16401759856709 25.17383210064385 25.18333374124364 25.1925112279865 25.2013962565962 25.20996851054622 25.21813766069902 25.22601336493867 25.23359526779679 25.24078300007203 25.24768617844289 25.25419440507419 25.2604172672171 25.26615433680281 25.27170517002997 25.27677930694585 25.28165627102139 25.28615556872023 25.29026668906163 25.29408910317758 25.29762226386398 25.30086560512614 25.30381854171856 25.30648046867914 25.30894076085789 25.3111087724403 25.31307383646532 25.31473526433825 25.31619234533851 25.31753434612238 25.31857051022096 25.31948005753337 25.32017218381527 25.32083606016297 25.3212708324931
 1.99 23.95841327430364 23.95693337206487 23.95789190715219 23.96062786512385 23.96467122826336 23.96947197554021 23.97482008256348 23.98048552152831 23.98641826115522 23.99248826662227 23.99860549949023 24.00479991762045 24.01118147508575 24.01766012207413 24.02433580478543 24.03130846532081 24.0384780415652 24.04604446706265 24.05399767088459 24.062247577491 24.07099410658458 24.08003717295778 24.08957668633284 24.09941255119478 24.1097546666174 24.12030292608216 24.13126721729022 24.14255742196733 24.1539734156619 24.16572506753597 24.17771224014938 24.18975478923687 24.2019525634784 24.2142154042625 24.2265631454428 24.23887561308769 24.25118262522317 24.26348399156885 24.27568951326728 24.28769898260643 24.29963218273547 24.31137888737391 24.32294886051399 24.33436185611654 24.34550761780016 24.35639587852385 24.36703636026318 24.37742877367986 24.38757281778499 24.39737817959582 24.40694453378613 24.41617154233041 24.42506885414164 24.43373610470295 24.44207291569306 24.45007889460565 24.45776363436262 24.46521671292145 24.47224769287651 24.47905612105463 24.48564152810476 24.49189342808194 24.49783131802566 24.50353467753252 24.50901296832353 24.51416563380583 24.51908209862921 24.52387176823723 24.52832402841333 24.53264824482172 24.5367337625434 24.5405699056072 24.54436597651618 24.54792125576918 24.55131500137802 24.55456644838004 24.55765480834647 24.56068926888649
 2.01 23.14255734544135 23.14171499635379 23.14308481499847 23.14620678763726 23.15046089741687 23.15547712433143 23.1610554451784 23.16695583350757 23.17313825956339 23.17944269022046 23.18588908891222 23.19239741555293 23.19907762645282 23.20593967422655 23.21297350769477 23.22038907177911 23.22807630739025 23.23604515130935 23.24447553606271 23.25327738978972 23.26256063610401 23.27220519394802 23.28223097744074 23.29272789571884 23.30360585277105 23.31487474726593 23.32642447237292 23.33827491557679 23.3505259584854 23.36288747663091 23.37555933926431 23.38836140914337 23.4013835423141 23.41444558788552 23.42754738779797 23.44069877658493 23.45390958112827 23.46707962040704 23.48021870523984 23.49323663802075 23.50613321244883 23.51891821325128 23.53149141590024 23.54397258632324 23.55624148060739 23.56832784469739 23.58022141408712 23.5918319135053 23.60325905659479 23.61440254558591 23.62527207096362 23.63587731112874 23.64619793205318 23.65636358692914 23.66615391581261 23.67567854526085 23.68494708796425 23.69404914237233 23.70278429231418 23.71126210661324 23.71947213869656 23.72752392619855 23.73531699055937 23.74275083661792 23.75011495219958 23.75720880769881 23.76405185565654 23.7707235303326 23.77722324727315 23.78346040287329 23.78961437393482 23.79560451721943 23.80142016899717 23.80705064459055 23.81260523791419 23.81807322101018 23.82335384357931 23.8285463325082
 2.03 22.37113930222431 22.37106558802705 22.37306936669666 22.37653062515794 22.38100934737079 22.3863955142947 22.39213910384666 22.39832009085273 22.40458844699309 22.41107414074062 22.41770713729306 22.42439739849875 22.43134488277583 22.4384495450251 22.44582133653639 22.45346020488852 22.4614460938428 22.46978894323016 22.47858868883184 22.48773526225365 22.49732859079388 22.50738859730481 22.51779520004774 22.52865831254184 22.53997784340642 22.55166369619701 22.56372576923499 22.57605395543097 22.58865814210178 22.60154821078119 22.61473403702434 22.62811549020588 22.64160243331182 22.65519472272525 22.66890220800563 22.68273473166208 22.69649212892034 22.7102842274836 22.72411084728724 22.73779180024731 22.75151689000305 22.76499591165324 22.77843865148658 22.79175488670592 22.80492438514663 22.81787690498895 22.83070219446439 22.84320999155627 22.85561002369437 22.86778200744378 22.87975564818793 22.89151063980592 22.90296666434407 22.91422339168188 22.92527047919239 22.93601757139684 22.94656429961398 22.95692028160379 22.96707512120585 22.97692840797231 22.98658971679563 22.99605860753098 23.00522462461353 23.01429729667065 23.02316613612901 23.0317506388167 23.04022028356054 23.04860453177845 23.05668282706716 23.0646545947852 23.07252924163133 23.08018615521849 23.08784470364331 23.09529423505132 23.10263407719794 23.10995353700535 23.11706190011539 23.12424843043843
 2.05 21.64364409621345 21.6442809983062 21.64685128446421 21.65077494223716 21.65564195635154 21.66122230867681 21.66709597818534 21.67341294090627 21.67982316987317 21.68635663506557 21.69303330334439 21.6999531383811 21.70693610058095 21.7141621469998 21.72164123125512 21.72937330343057 21.73753830997468 21.74604619359334 21.75498689313611 21.76427034347659 21.7740864753865 21.78433521540383 21.79492648569486 21.80605020391004 21.81751628303392 21.82943463122894 21.84170515167322 21.8542177423923 21.86710229608488 21.88033869994251 21.89374683546333 21.90733657825978 21.92109779786042 21.93505035750571 21.94909411393787 21.96322891718492 21.97747461033868 21.99172102932694 22.00587800267986 22.02005535129036 22.03415288816884 22.04828041819204 22.06223773784612 22.07612463496402 22.08986088845714 22.10342626804123 22.11685053395671 22.13011343668337 22.14323471664939 22.15621410393489 22.1689413179699 22.18143606722687 22.19378804890774 22.20589694862558 22.21788244008086 22.22963418473246 22.24124183146333 22.25252501624096 22.2636833617727 22.27470647715591 22.28549395752307 22.2960653836819 22.30649032175046 22.31679832278743 22.32687892241751 22.33682164045211 22.34653598050527 22.35622142960501 22.36566745780015 22.37508351776257 22.38436904438516 22.39351345437539 22.40251614584468 22.41148649789363 22.42041387019314 22.42919760256164 22.43803701453842 22.44672140495311
 2.07 20.95674135294094 20.9581007581302 20.96126997762351 20.96549899955998 20.97069780938913 20.97642638983873 20.98246472087657 20.98876277966654 20.99527054051875 21.00180797483382 21.00847505104134 21.01530173453246 21.02236798758661 21.0295737692924 21.03701903546268 21.04480373854376 21.05291782751882 21.0614612478054 21.07042394114725 21.07981584550012 21.08961689491201 21.09985701939739 21.11050614480576 21.12158419268437 21.1331910801352 21.1450167196661 21.15739101903624 21.16999388109581 21.18293520361991 21.19622487913678 21.20966279475031 21.2233488319568 21.23730286645609 21.25131476795696 21.26550439997692 21.27976161963633 21.29419627744688 21.30851821709451 21.32301727521667 21.33741328117411 21.351806056817 21.3660954162456 21.38039116556546 21.394593102637 21.4087110168198 21.42273468871139 21.43657388988057 21.4503383825955 21.46391791954634 21.47732224356264 21.49066108732543 21.50372417307407 21.51672121230791 21.52954190548281 21.54210594170243 21.55460299840462 21.56693274104257 21.5789948227611 21.59100888406796 21.60285455250023 21.61443144228586 21.62595915400045 21.63731727421927 21.64852537516455 21.65966301434826 21.67063973421018 21.68146506175163 21.69211850816462 21.7028095684567 21.71333772107157 21.72370242750535 21.73410313191882 21.74433926074547 21.75460022229571 21.76469540635704 21.77481418379051 21.78486590612336 21.79493990513811
 2.09 20.30604412839739 20.30792783426231 20.31143829822011 20.31611550896613 20.32148945263227 20.32731011275628 20.33344747024538 20.33978150333436 20.34621218753805 20.35268949559822 20.35929339742488 20.36605386003208 20.37294084746801 20.38007432073966 20.3875342377318 20.39521055312046 20.40322321828085 20.41164218118971 20.42057738632208 20.4298187745426 20.43957628299123 20.44973984496337 20.46030938978465 20.47139484267995 20.48279612463711 20.49461315226506 20.50684583764643 20.51939408818476 20.53227780644616 20.54547688999553 20.55892123122736 20.57259071719105 20.58650522941083 20.60046464370026 20.61466882997133 20.62892765203816 20.64334096741538 20.65781862711113 20.67225047541467 20.68675634967884 20.70123608009698 20.71568948947485 20.73011639299706 20.74452659798841 20.75881990366999 20.77299610091008 20.78716497196991 20.80112629024427 20.81507981999708 20.82882531609183 20.84247252371696 20.85602117810637 20.86937100425477 20.88262171662825 20.89578301886989 20.90874460350047 20.92151615161444 20.93428733257111 20.94687780368098 20.95926720988757 20.97157518344449 20.98379134358794 20.99591529620466 21.00784663349549 21.01969493363434 21.03153976042293 21.04321066294112 21.05477717519307 21.06625881574912 21.07774508738366 21.08914547670881 21.10044945380429 21.11175647184317 21.12296596671401 21.13417735663906 21.1453900417889 21.15650340389347 21.1677168058495
 2.11 19.68676868378943 19.68890840369618 19.69277231497665 19.69755040685141 19.70312266609668 19.70897907701507 19.71506962140086 19.72135427850005 19.72775302496502 19.73417583480393 19.74065267932473 19.74726352707387 19.75409834376977 19.76106709223083 19.76835973229827 19.77596622075359 19.78388651123073 19.79221055412296 19.80093829648447 19.81006968192665 19.81969465050911 19.82972313862543 19.8402450788836 19.85107039998127 19.86239902657565 19.87412087914825 19.88625587386432 19.89859392242711 19.91144493192683 19.92440880468453 19.93778543809062 19.95128472443833 19.96500655075194 19.97895079860981 19.99302734396235 20.00723605694478 20.02158680168477 20.03596943610501 20.05039381172068 20.06485977343181 20.07938715931064 20.09385580038389 20.10827552041007 20.12275613565177 20.13709745464292 20.15139927795124 20.16567139793563 20.17980359849873 20.19390565483459 20.20787733317151 20.22181839051005 20.23552857435624 20.24922762245012 20.26278526248942 20.27623121184873 20.28955517729385 20.30285685469168 20.31594592871542 20.32900207254533 20.34194494756498 20.35477420305299 20.36748947587052 20.38018039014426 20.3927565569452 20.40520757396318 20.41765302517719 20.42997248052155 20.44227549554805 20.454571611084 20.4667303528864 20.47888123129218 20.49101374086462 20.50311736003598 20.51530155074651 20.52736575807982 20.53940940989467 20.55151191645336 20.56360267004671
 2.13 19.09385427704045 19.09628164483088 19.1002611040493 19.10516264441249 19.11079625330544 19.11672191575335 19.12278961438856 19.12904932941244 19.13533103855212 19.14164471701219 19.14810033742132 19.15467786977377 19.16127728136592 19.16819853672757 19.17534159754836 19.18287642259896 19.19062296764734 19.19886118536988 19.20749102525748 19.21652243351664 19.22602535296544 19.23592972292455 19.24621547910316 19.25699255347994 19.26816087417891 19.27971036534042 19.29166094698697 19.30390253488418 19.31654504039674 19.32947837033928 19.34261242682248 19.35595710709402 19.36960230337472 19.38335790268971 19.39732378669466 19.41140983149714 19.42561590747309 19.43993187907836 19.45427760465546 19.46864293623544 19.4831377193349 19.49756179274825 19.51192498833518 19.52641713080327 19.54074803748599 19.55511751811586 19.56943537459294 19.58368140074865 19.59788538210493 19.61192709562877 19.62601630948212 19.63996278276725 19.65385626526757 19.66759649718388 19.68129320886625 19.69494612054135 19.70844494203541 19.72190937249282 19.73531910009038 19.74859380174727 19.76182314283071 19.77501677685755 19.78815434519149 19.80115547673637 19.81421978762531 19.82713688090579 19.84011634622086 19.85294775948639 19.8658306825644 19.87868466293273 19.89148923335086 19.90424391152206 19.91705819975201 19.9299215846038 19.94274353654948 19.95561350961818 19.96843094104094 19.98140525089226
 2.15 18.52301296964709 18.52548954402575 18.52953655519477 18.53462399334001 18.54026184642186 18.54619010014859 18.55236873794475 18.55864774091479 18.56483708780175 18.5712567549412 18.57759671621024 18.58405694297175 18.59073740401367 18.59762806548359 18.60471889081839 18.61209984066912 18.61988087282099 18.62803194210855 18.63658300032613 18.64550399613333 18.6549048749558 18.66467557888117 18.67492604655017 18.68565621304301 18.69666600976091 18.7081553643029 18.71991420033777 18.73206243747136 18.74448999110898 18.75729677231321 18.77030268765681 18.783587639071 18.79706152368906 18.81063423368504 18.82450565610798 18.83846567271135 18.85253415977776 18.86670098793917 18.88097602199229 18.89525912070944 18.90964013664481 18.92404891593609 18.9383552981015 18.95278911583233 18.96713019478086 18.98148835334386 18.99587340244149 19.01018514529176 19.02441337718059 19.0385578852274 19.05273844814625 19.06684483600272 19.08078680996633 19.09475412205872 19.10874651489752 19.12257372143595 19.13633546469821 19.1500214575107 19.16375140222909 19.17740499046119 19.19090190278593 19.20453180846811 19.21799436516928 19.23148921865463 19.24492600249601 19.25829433777103 19.27169383275845 19.28503408262971 19.29840466913684 19.31181516029673 19.32525511007168 19.33863405804659 19.35203152910257 19.36547703308716 19.37894006448122 19.39244010206253 19.40606660856617 19.41971903034179
 2.17 17.97048944763101 17.97307671627254 17.97733319208292 17.98245886569162 17.98823372560327 17.99420775817214 18.00042094757204 18.00673327576149 18.0131547224444 18.01948526502594 18.02593487856398 18.03249353571574 18.0391612066799 18.04611785913408 18.05327345816769 18.06069796621016 18.06851134295455 18.07659354527663 18.08514452714921 18.09416423955202 18.1035526303769 18.11329964432842 18.12351522281995 18.13408930386511 18.14513182196467 18.15644270798884 18.1682218890551 18.18025928840132 18.19257482525453 18.20524841469496 18.21820996751569 18.23133939007771 18.24464658416051 18.25823144680815 18.27199387017084 18.28583374134204 18.29977094219113 18.3138853491916 18.32808683324479 18.34228525949923 18.3566704871656 18.37095236932721 18.38533075274617 18.39970547766524 18.41407637760523 18.42844327915815 18.44281600177606 18.45719435755563 18.47147815101842 18.48576717888699 18.49996122985667 18.51416008436333 18.52837351434681 18.54249128301035 18.55662314457585 18.57065884403507 18.58461811689678 18.59858068892995 18.61256627590291 18.62646458331857 18.64036530614577 18.6541881285468 18.66813272360092 18.68187875302437 18.69574586688637 18.70952370332162 18.72342188823898 18.73723003502677 18.75105774425424 18.76489460336975 18.77884018639543 18.79270405361842 18.80667575127877 18.82066481125412 18.8347607507411 18.84886307193358 18.86308126169786 18.87730479124479
 2.19 17.43424085543942 17.43708023883639 17.44149800560404 17.44678414679164 17.45261865141877 17.45875150645102 17.46512269677114 17.47158220514588 17.4780400121883 17.48449609631576 17.49106043370339 17.4977129982332 17.50456376143882 17.51159269244565 17.51889975790681 17.52647492193456 17.53431814602732 17.54261938899233 17.55127860686387 17.56028575281711 17.56965077707756 17.57946362682616 17.58973424609995 17.60035257568834 17.61131855302514 17.62274211207604 17.63442318322191 17.64645169313761 17.65883756466656 17.6713807166909 17.68428106399734 17.69734851713875 17.71067298229135 17.72416436110769 17.73782255056523 17.75164744281074 17.76563892500044 17.77970687913574 17.79384118189495 17.80805170446056 17.82233831234247 17.83671086519689 17.85105921664113 17.86548321406422 17.87989269843332 17.89428750409608 17.90866745857882 17.92313238238065 17.93749208876349 17.95192638353808 17.9662650648459 17.98057792293713 17.99489473994465 18.009205289654 18.0234993372695 18.03778663917639 18.05197694269922 18.06625998585624 18.0804354971101 18.09460319511474 18.10877278845853 18.12293397540371 18.13719644362216 18.15134986992754 18.16550392000387 18.17974824813049 18.19399249690358 18.20822629695421 18.22245926666296 18.23679101187116 18.25111112558884 18.26552918769944 18.28004476466122 18.29454740920558 18.30913666003233 18.32372204150174 18.33850306332383 18.35326922024458
 2.21 16.91427664175026 16.91738949682007 16.92189029912341 16.92734904010694 16.93334570927779 16.93965029418028 16.94608278036836 16.95259315137392 16.95918138867079 16.96586747163455 16.97264137749811 16.97940308130305 16.98643255584677 16.99362977162539 17.00109469677246 17.00881729699341 17.01678753549587 17.02520537291568 17.0339607672388 17.04316367371893 17.052594044791 17.0625718299804 17.07289697580812 17.0835494256916 17.09463911984148 17.10607599515413 17.11774998510007 17.12986101960815 17.14212902494566 17.15483392359424 17.16767563412169 17.1807740710496 17.19412914471693 17.20762076113941 17.22127882186488 17.23508322382452 17.24904385918001 17.26306061516663 17.27724337393224 17.29148201237233 17.30578640196092 17.32014640857749 17.33458189232996 17.34907270737357 17.36353870172587 17.37797971707778 17.3924755886006 17.40705614474918 17.42150120706123 17.43602058995264 17.45051410050903 17.46509153827344 17.47953269503019 17.49405735458496 17.50845529254117 17.52292627607247 17.5374800636917 17.55191640501607 17.56632504052867 17.58081570133646 17.59527810892455 17.60983197490702 17.62425700077421 17.63876287763646 17.65334928596446 17.66790589532622 17.68245236412062 17.69716833930765 17.71177345613538 17.72654733786371 17.74129959548487 17.75612982744089 17.77113761933785 17.78612254365719 17.801174159464 17.81630201211236 17.83150563294785 17.84688453900718
 2.23 16.41219841623089 16.41560603969888 16.4202815447283 16.42572492314227 16.43180616490971 16.43807525812309 16.44467218897214 16.4512369417135 16.45796949863629 16.46468984002374 16.47157794411068 16.47853378703703 16.48565734279726 16.49303858318581 16.50056747773851 16.50843399366986 16.51663809580645 16.52517974651622 16.53404890563375 16.54334553038156 16.55296957528734 16.56292099209723 16.57328972968504 16.58409573395751 16.59521894775559 16.60667931075163 16.61846675934276 16.63058122654008 16.6429226418541 16.65560093117604 16.66850601665524 16.68165781657265 16.69493624521032 16.70846121271701 16.72212262496984 16.73603038343201 16.7499743850067 16.76406452188696 16.77820068140181 16.79249274585842 16.80683059238046 16.8212140927426 16.83575311320113 16.85023751432085 16.86478715079809 16.87938187127995 16.89394151817984 16.90855592748915 16.92312492858528 16.93784834403597 16.9524359893998 16.96708767302318 16.9818031958336 16.99637235112925 17.01110492436507 17.02580069293519 17.04045942595185 17.05508088402073 17.06986481901286 17.08451097383297 17.09931908218451 17.11409886833114 17.12883004685494 17.14363232241124 17.15849538948012 17.17342893211466 17.18832262368603 17.20337612662523 17.21838909216181 17.23356116005945 17.24870195834844 17.26400110305519 17.27925819792867 17.2946728341641 17.31015459012357 17.32578303105396 17.34147770880207 17.35721816152698
 2.25 15.93025981638264 15.933773447957 15.93854524959687 15.94406521348212 15.95003333001927 15.95638958782029 15.96286397367739 15.969386472534 15.97607706745191 15.98293573957445 15.98975246808594 15.99682723016716 16.003960000947 16.01143075345028 16.01902945854169 16.02696608486586 16.0352305987836 16.04381296430428 16.05280314301441 16.06212109400227 16.07174677377883 16.08189013619474 16.09225113235356 16.10301971052109 16.11420581603092 16.12570939118621 16.13742037515755 16.1495587038771 16.16191430992889 16.17458712243537 16.18747706694013 16.20049406528682 16.21383803549439 16.22730889162849 16.24101654366909 16.25484089737447 16.26880185414137 16.28288931086142 16.29701315977393 16.31127328831487 16.32566957896224 16.34010190907777 16.35458015074481 16.36908417060275 16.3836438296777 16.39833898320955 16.41296948047542 16.42765516460955 16.4423758724196 16.45704143419933 16.47186167353787 16.48662640712532 16.50132544455498 16.51618858812202 16.53098563261871 16.54583636512627 16.56064056480321 16.5755880026704 16.5904784413927 16.60543163505733 16.62041732894882 16.63536525932086 16.65045515316477 16.66549672797481 16.68067969151036 16.69581374155485 16.71109856567169 16.7264338409571 16.74180923378989 16.75723439957824 16.77270898250363 16.78832261526168 16.80408491880033 16.8197855020551 16.83573396168154 16.85171988178505 16.86775283364801 16.88402237545424
 2.27 15.46994638367945 15.47366720903256 15.47842683169422 15.48384524418253 15.48971243731892 15.49575840020788 15.50211312021284 15.50861658292841 15.51516877214892 15.5218696698332 15.52863925606578 15.53563750901429 15.54278440488319 15.55015991786383 15.55776402008084 15.56567668153474 15.573907870041 15.58244755116526 15.59129568815505 15.60064224186763 15.61018717069438 15.62024043048129 15.63060197444599 15.64136175309097 15.65241971411323 15.66378580231023 15.67544995948221 15.68742212433087 15.69971223235441 15.71230021573894 15.72509600324627 15.73800952009806 15.75124068785638 15.76467942430068 15.77823564330114 15.79190925468843 15.80580016411993 15.81980827294232 15.83384347805068 15.84809567174402 15.8623747415772 15.87678057020947 15.89121303524938 15.90567200909617 15.92025735877785 15.93486894578556 15.94950662590468 15.96418024904237 15.97888965905175 15.99362469355264 16.00849518374889 16.02329095424241 16.03813182284377 16.05299760037946 16.06799809049593 16.08293308946024 16.09790238595749 16.11291576088498 16.12795298714316 16.14302382942344 16.1582380439927 16.17337537847481 16.18865557162894 16.20396835312481 16.21932344331494 16.23470055300381 16.25021938321408 16.26575962494985 16.28144095895701 16.29715305548073 16.31300557402007 16.32887816307985 16.34488045991971 16.36101209030051 16.37718266822804 16.39357179569409 16.40998906241495 16.42653404556744
 2.29 15.03116544827706 15.03486460184656 15.03952350406963 15.04474214778513 15.05041052420809 15.05624862291018 15.06239643179666 15.06857393707982 15.07499112324883 15.08145797303609 15.08805446738003 15.09480058538435 15.10175630427375 15.10904159934612 15.1165364439212 15.12423080928569 15.13232466463484 15.14071797701057 15.14951071123595 15.15859282984629 15.1680642930166 15.17792505848565 15.1880850814764 15.19862431461301 15.20946270783433 15.22069020830388 15.23220676031633 15.24402230520052 15.25613678121899 15.26844012346399 15.28105226375011 15.29386313050334 15.30686264864677 15.32008073948275 15.3333973205717 15.34692230560738 15.36064560428885 15.3744871221889 15.38842676061916 15.40248441649176 15.41655998217763 15.43084334536138 15.44513438889289 15.45954299063545 15.47396902331065 15.48851235433989 15.50307284568257 15.51776035367101 15.53245472884208 15.54716581576552 15.56190345286911 15.57675747226043 15.59163769954564 15.6065339536448 15.62145604660425 15.63649378340567 15.65155696177207 15.66664537197066 15.68174879661265 15.69697701044991 15.71222978016869 15.72759686418025 15.74298801240853 15.75840296607487 15.77394145747978 15.78959320978183 15.80526793677364 15.82106534265509 15.83688512180368 15.85281695854216 15.86887052690337 15.8850354903925 15.90132150174657 15.91772820269138 15.93414522369589 15.95077218372402 15.96751868998401 15.98437433767536
 2.31 14.61121602163144 14.61500458925347 14.61955416709121 14.62456474828799 14.62982632443232 14.63545888553923 14.64129242002817 14.6472469146976 14.6532223546961 14.65943872349017 14.66586600282859 14.67232417270338 14.67909321130746 14.68606309498881 14.69333379820133 14.70089529345228 14.70873755124637 14.71687054002646 14.72538422611087 14.73427857362731 14.74355354444355 14.75309909809455 14.76302519170637 14.77334177991666 14.78392881479182 14.79489624574079 14.8061440194255 14.81768207966799 14.8295003673542 14.8416088203344 14.85389737332033 14.86648595777901 14.87915450182319 14.89212293009862 14.90528116366786 14.91863911989092 14.93209671230258 14.94564385048641 14.95939043994556 14.97323638197027 14.98719157350217 15.00123590699526 15.01538927027379 15.02965154638681 15.04391261345954 15.05828234454164 15.07276060745218 15.08733726462152 15.10193217293002 15.11652518354362 15.13123614174628 15.14604488676935 15.16087125161786 15.17580506289365 15.19075614061562 15.20570429803679 15.22076934145841 15.23594107004113 15.2511292756131 15.26642374247527 15.28172424720357 15.29714055844841 15.31266243673117 15.32829963423788 15.3439418946101 15.35968895273303 15.37555053452079 15.39141635669906 15.407486126585 15.42366954186444 15.43985629036658 15.45624604983596 15.47274848770197 15.48924326084581 15.50605001536494 15.5228483863352 15.53985799757039 15.55685846137963
 2.33 14.20642869642136 14.21028771780718 14.21471930801077 14.21942346046452 14.22458016711153 14.22989941838777 14.23531120320087 14.24102550890581 14.24675232127724 14.25270162447862 14.25875340102808 14.26500763176108 14.27156429578974 14.27820337045904 14.28522483129969 14.29252865197779 14.30010480424128 14.30804325786311 14.31635398058122 14.32493693803525 14.33388209370008 14.34328940881607 14.35296884231616 14.36301035074967 14.37332388820299 14.38399940621695 14.39495685370107 14.40627617684455 14.41777731902413 14.42955022070868 14.44160481936066 14.45394104933438 14.4664588417711 14.47914812449096 14.49202882188169 14.5050908547843 14.51824414037546 14.53168859204688 14.54521411928146 14.5588406275264 14.57254801806311 14.5864561878741 14.60045502950673 14.61454443093389 14.62873427541161 14.64291444133358 14.65729480208269 14.67167522587949 14.6862455756276 14.70081570875619 14.71539547705942 14.73016472653287 14.74493329720711 14.75980102297821 14.77477773143542 14.78974324368589 14.80481737417648 14.81997993051277 14.8352507132752 14.8505195158323 14.86599612415124 14.88146031660553 14.89702186377996 14.91269052827281 14.92845606449542 14.94431821846897 14.96027672761868 14.9764313205654 14.99258171691454 15.00882762704253 15.02526875188065 15.04180478269647 15.05843540087274 15.07526027768391 15.09206907407027 15.10917144040969 15.12636701628707 15.14364543026157
 2.35 13.81369555322074 13.81753602428749 13.82184090730257 13.82643019597292 13.83127388257846 13.83637195795497 13.8415544114738 13.84693123101852 13.85240240295844 13.85806791211904 13.86393774174923 13.86988187348556 13.87620028731329 13.88260296152439 13.88935987267238 13.89648099552406 13.90386630300828 13.91150576616137 13.91958935406971 13.92802703380904 13.93672877038077 13.94587452664516 13.95537426325139 13.96512793856466 13.97524550859004 13.98571692689338 13.9964521445191 14.00754110990492 14.01880376879349 14.03043006414101 14.0423199360228 14.05438332153577 14.06662015469786 14.07912036634453 14.09180388402207 14.104660631878 14.11770053054845 14.13091349704242 14.14430944462321 14.15778828268668 14.17134991663666 14.18510424775731 14.19903117308257 14.21295058526255 14.22705237242713 14.24113641804645 14.25542260078865 14.26979079437455 14.28424086742954 14.2986926833325 14.31332610006193 14.32805097003916 14.34276713996872 14.35767445067596 14.37257273694175 14.38756182733448 14.40274154403923 14.41792170268419 14.43318211216441 14.44863257446272 14.46407288446804 14.47960282979101 14.49532219057694 14.51103073931612 14.5269382406516 14.54292445118434 14.55899911927579 14.57515198484801 14.59150277918124 14.60793122470903 14.62445703481095 14.64114991360287 14.65793955572489 14.67490564612691 14.69194785985193 14.70917586181706 14.72648930659231 14.74396783817721
 2.37 13.43090007341325 13.43482294847842 13.43911235126649 13.4435882757453 13.44821071451483 13.45307965879078 13.45802509838514 13.46315702168379 13.46835541562114 13.47385026565173 13.4794115557189 13.48523926822048 13.49122338397143 13.49756388216359 13.50406074032241 13.51099393426071 13.51817343802944 13.52569922386554 13.53365126213674 13.54184952128347 13.55049396775777 13.55946456595921 13.56879127816794 13.57835406447467 13.58836288270779 13.59871768835748 13.60932843449692 13.62018507170055 13.63139754795932 13.64286580859312 13.65459979616024 13.66647945036384 13.6786347079556 13.69105550263639 13.70363176495409 13.71638342219845 13.72930039829309 13.74239261368461 13.75565998522881 13.76909242607408 13.78260984554185 13.79629214900424 13.81005923775889 13.82400100890084 13.83802735519173 13.85212816492609 13.86630332179483 13.88066270474596 13.89510618784255 13.90963364011786 13.92424492542773 13.93892990230029 13.95369842378289 13.96865033728625 13.98358548442608 13.99860370086186 14.01380481613301 14.02908865349247 14.04445502973754 14.05990375503823 14.0754346327629 14.09103745930143 14.10683202388579 14.12269810840811 14.13865548723619 14.15478392702666 14.17098318653552 14.18727301642638 14.20373315907625 14.22027334837896 14.23698330954625 14.2537727589065 14.27073140370125 14.2877689418794 14.30497506188927 14.32234944246835 14.33989175243105 14.35750165045422
 2.39 13.05751705788305 13.06152325173182 13.06579835042816 13.07015234818794 13.0746552379154 13.07929701118744 13.08400765823494 13.08897716792132 13.09401552771818 13.09921272367812 13.10466874040466 13.11027356101932 13.11612716712584 13.12231953877157 13.12874065440593 13.13550049083615 13.14257902317996 13.15008622481566 13.15782206732916 13.16597652045826 13.17456955203407 13.18348112791959 13.19273121194545 13.20230976584283 13.21222674917349 13.22248211925706 13.23297583109546 13.24390783729445 13.25498808798246 13.26641653072653 13.27809311044548 13.29001776932025 13.30210044670148 13.31444107901425 13.32702959966003 13.33978593891591 13.35270002383101 13.36578177812009 13.37903112205445 13.39243797235006 13.40591224205292 13.41955384042171 13.4333726728077 13.44725864053191 13.4613116407596 13.47543156637202 13.48973830583551 13.50410174306785 13.51855175730203 13.53306822294727 13.54776100944743 13.56252998113683 13.57736499709338 13.59228591098914 13.60737257093825 13.62253481934239 13.63777249273351 13.6530854216142 13.66857343029536 13.68413633673149 13.69977395235347 13.71547608189876 13.73135252323933 13.747303067207 13.76342749741647 13.7796155900859 13.79597711385522 13.81240182960197 13.82889949025497 13.84556984060563 13.86240261711697 13.87939754773049 13.8964643516708 13.91358273924804 13.93097241165827 13.94842306078165 13.96602436897853 13.98379600888365
 2.41 12.69414255105459 12.69824294088828 12.70250486330704 12.70683831276264 12.7112132824487 12.71562976428562 12.72028774890268 12.72500722561749 12.72986818241255 12.73489060590926 12.74014448133899 12.74562979251158 12.75144652178094 12.75749465000807 12.76385415652117 12.77053501907319 12.7776372137965 12.7850407151549 12.79286549589287 12.80100152698212 12.80955877756539 12.81843721489749 12.82772680428373 12.83734750901546 12.84728929030309 12.85755210720619 12.86805591656106 12.87899067290548 12.8901563284008 12.90156283275133 12.91331013312099 12.92520817404735 12.93743689735291 12.94982624205374 12.96235614426544 12.9751465371064 12.9880773505984 13.00126851156463 13.01451994352493 13.02793156658849 13.04149329734385 13.05521504874632 13.06910673000272 13.08305824645353 13.0971694994525 13.11134038624353 13.12568079983508 13.14008062887198 13.15464975750461 13.1692880652556 13.18399542688397 13.19886171224672 13.21379678615791 13.22880050824524 13.24396273280414 13.25919330864939 13.27450207896426 13.28996888114721 13.30549354665619 13.32109590085049 13.3368557628302 13.35268294527332 13.3686772542705 13.38472848915741 13.40094644234488 13.41722089914663 13.43366163760484 13.45025842831336 13.46692103423882 13.4836392105394 13.50061270438155 13.51765125475447 13.53473459228255 13.55208243903561 13.5694745083372 13.58712050457074 13.60482012298379 13.62267304949025
 2.43 12.34298376988858 12.34708919716203 12.35133902515851 12.35555324855424 12.35981186081817 12.36409485419754 12.36851221970071 12.37307394707739 12.37777002479622 12.38270044001977 12.38786517857682 12.39324422493209 12.39893756215328 12.40494517187552 12.41136703426317 12.41798312796902 12.42510343009079 12.43253791612514 12.4402665599189 12.4484993336178 12.45704620761257 12.46599715048231 12.47536212893543 12.4849411077478 12.49493404969842 12.50534091550244 12.51598166374154 12.52693625079179 12.53812463074885 12.54963675535059 12.56139257389716 12.57337203316844 12.58559507733893 12.59805164789003 12.6106516835198 12.62349512005015 12.63658189033141 12.64972192414446 12.66310514810018 12.67653148553647 12.69022085641266 12.7039531772015 12.71794836077846 12.73188631630871 12.74608694913144 12.7603401606418 12.77474584817031 12.78921390485975 12.80384421953968 12.81852667659845 12.83336115585275 12.84825753241478 12.86321567655694 12.8783354535742 12.89350672364396 12.90883934168363 12.92422315720582 12.93977801417112 12.9553837508386 12.97104019961403 12.98685718689567 13.0028345329179 13.01886205159252 13.03504955034782 13.05128682996539 13.06768368441477 13.08412990068589 13.10072525861931 13.11747953073437 13.13437248205522 13.15132386993466 13.16842344387605 13.18566094535307 13.20304610762749 13.22058865556497 13.23815830544886 13.25598476479214 13.27383773214732
 2.45 12.00666903747353 12.01079030962853 12.01492908132783 12.01913534746127 12.02315910175991 12.02742033678209 12.03159904389696 12.03600521326556 12.04064883381925 12.04539989323573 12.05037837791241 12.05575427293737 12.06133756205773 12.06721822764551 12.07360625066094 12.08028161061334 12.08724428551933 12.09471425185868 12.10257148452752 12.1107259567891 12.11927764022205 12.12832650466602 12.13758251816499 12.1473456469079 12.15730585516686 12.16769310523289 12.17838735734908 12.18929856964132 12.20062669804647 12.21207169623814 12.22385351554992 12.2359521048961 12.24818741069 12.26064937675975 12.27324794426167 12.28618305159109 12.29915463429086 12.31236262495726 12.32571695314354 12.33920754526103 12.35293432447778 12.36671721061478 12.38063612003979 12.39460096555873 12.40882165630467 12.42308809762442 12.43750019096278 12.45195783374432 12.46656091925288 12.48132933650869 12.49613297014309 12.51109170027095 12.52610540236082 12.54126394710266 12.55646720027333 12.57172502259979 12.58723726962001 12.60269379154163 12.61840443309834 12.63405903340411 12.64996742580509 12.66591943772939 12.68201489053468 12.69816359935357 12.71445537293691 12.73079001349487 12.74737731653604 12.76399707070434 12.7807690576139 12.7975730516819 12.81462881995938 12.83171612196007 12.84894470948722 12.8663043264585 12.88380470872901 12.90144558391231 12.91931667119969 12.9372176811775
 2.47 11.68745772088075 11.69160561298223 11.69568432488287 11.69967385167593 11.70363418734201 11.70761532473572 11.71167725556978 11.71588997039691 11.72027345858908 11.72488770831452 11.7297627065121 11.73494843886352 11.74043488976283 11.74627204228377 11.75248987814443 11.75907837766975 11.76605751975136 11.7734272818052 11.7811976397266 11.78934856784295 11.79789003886405 11.80681202382994 11.81609449205636 11.82573741107785 11.83572074658838 11.84602446237957 11.85664852027659 11.86756288007161 11.87875749945484 11.89022233394319 11.90194733680661 11.91389245899193 11.92607764904443 11.93846285302698 11.95105801443679 11.96383307411985 11.97678797018301 11.98991263790361 12.00319700963689 12.01663101472095 12.03021457937945 12.04391762662193 12.05777007614184 12.07174184421216 12.08583284357891 12.1000429833521 12.11436216889459 12.12881030170857 12.1433472793198 12.15800299515952 12.17274733844421 12.18761019405298 12.20257144240283 12.21763095932161 12.2327986159188 12.24807427845412 12.26344780820383 12.27892906132504 12.29451788871767 12.31019413588441 12.32599764278845 12.34189824370913 12.35791576709552 12.37405003541786 12.39028086501693 12.40663806595147 12.42311144184342 12.43969078972127 12.45639589986139 12.47322655562733 12.49017253330726 12.50724360194942 12.5244495231957 12.54178005111336 12.5592349320248 12.57682390433564 12.59454669836089 12.6124130361494
 2.49 11.38582017297755 11.38988542925872 11.39382503821915 11.39764899514589 11.40139729425729 11.40515992869014 11.40901689048449 11.41299817056614 11.41717375872683 11.42158364360203 11.42628781264648 11.4312762521073 11.43661894699488 11.44231588105137 11.44838703671686 11.45484239509323 11.4616819359057 11.46893563746201 11.47657347660932 11.48460542868878 11.49302146748776 11.5018015651898 11.5109656923222 11.52046381770134 11.53030590837565 11.54046192956633 11.55093184460568 11.56169561487323 11.57273319972945 11.58403455644729 11.59557964014135 11.60736840369475 11.61938079768377 11.63159677030018 11.64400626727127 11.65659923177763 11.66937560436872 11.68232532287602 11.6954183223241 11.70868453483931 11.72208388955627 11.73561631252217 11.7492817265987 11.76308005136192 11.77700120299973 11.79104509420733 11.80520163408027 11.81946072800543 11.83384227754981 11.84832618034705 11.86292232998188 11.87763061587234 11.89244092314987 11.9073531325373 11.92237712022461 11.93751275774268 11.95274991183489 11.9680884443266 11.98353821199256 11.99909906642231 12.01476085388347 12.03054341518296 12.0464365855263 12.06244019437483 12.07856406530092 12.09479801584126 12.1111518573482 12.12761539483908 12.14420842684372 12.16092074524995 12.17776213514733 12.19472237466892 12.21181123483131 12.22903847937278 12.24637386458968 12.26385713917105 12.28147804403151 12.29921631214242
 2.51 11.10034767791713 11.10429101323925 11.10805243835469 11.11166194873521 11.11518953882569 11.11870520203188 11.12230893070572 11.12605071612861 11.12999054849226 11.13418841687748 11.13866430923055 11.1434682123375 11.14861011179603 11.15411999198533 11.15999783603349 11.16628362578286 11.17294734175301 11.18000896310159 11.18746846758286 11.19531583150405 11.20354102967947 11.2121240353824 11.22107482029475 11.23037335445449 11.23998960620089 11.24993354211749 11.26017512697292 11.27070432365945 11.28150109312935 11.29255539432909 11.30385718413122 11.31538641726418 11.32713304623983 11.33908702127881 11.35123829023371 11.36356679851009 11.37608248898523 11.3887553019248 11.40158517489731 11.41457204268641 11.42770583720098 11.44097648738318 11.45438391911421 11.46791805511804 11.48158881486294 11.49535611446092 11.509269866565 11.52328998026443 11.53741636097774 11.55165891034375 11.56602752611045 11.58049210202183 11.59507252770256 11.6097586885408 11.62456046556871 11.63946773534112 11.65449036981207 11.66961823620937 11.68486119690716 11.70021910929646 11.71569182565375 11.73127919300761 11.74697105300336 11.76278724176585 11.7787175897602 11.79477192165079 11.81094005615828 11.82724180591473 11.84365697731697 11.86019537037806 11.87686677857695 11.89366098870638 11.91057778071899 11.92763692757167 11.94481819506819 11.96213134170015 11.97958611848618 11.99718226880959
 2.53 10.82889240004599 10.83264450127816 10.8361986256546 10.83958476882314 10.84285292544464 10.84612308918125 10.84946525268226 10.85295940756806 10.85665554441171 10.86061365271854 10.86487372090349 10.86945573626631 10.87437968496465 10.879685551985 10.88536332111138 10.89144297489205 10.89789449460391 10.90475786021484 10.91199305034391 10.91961004221936 10.92760881163457 10.93595933290171 10.94466157880346 10.95370552054241 10.96306112768847 10.97273836812399 10.98268720798696 10.99293761161185 11.00343954146851 11.01420295809888 11.02518782005152 11.03641408381415 11.04785170374396 11.0594806319959 11.07132081844879 11.0833322106294 11.09551475363438 11.10786839005012 11.12037305987052 11.13303870041265 11.1458452462304 11.158782629026 11.17188077755947 11.18507961755603 11.19842907161148 11.21189905909548 11.22548949605281 11.23920029510263 11.25303136533565 11.26698261220934 11.28103393744109 11.29521523889938 11.309506410493 11.32391734205821 11.33842791924395 11.35307802339519 11.36782753143415 11.3826963157397 11.39767424402484 11.41277117921218 11.42798697930757 11.44332149727187 11.45877458089074 11.47435607264267 11.49004580956514 11.50586362311887 11.52180933905036 11.53788277725257 11.5540837516238 11.57040206992487 11.5868575336345 11.60343993780295 11.620159070904 11.6369947146852 11.65397664401648 11.6711046267371 11.68835842350097 11.70574778762038
 2.55 10.56920733598959 10.57274886331356 10.57608653574529 10.57922034910051 10.5822302982461 10.58524637708869 10.5883285785612 10.59156689460729 10.59502131616373 10.59875183314072 10.60277843440015 10.60715110773173 10.61185983982715 10.61695461625206 10.62241542141607 10.62827223854067 10.63451504962502 10.64114383540977 10.64814857533873 10.65552924751857 10.66327582867637 10.67137829411517 10.67981661766745 10.68857077164654 10.69765072679601 10.70701645223696 10.71667791541334 10.72661508203511 10.73680791601949 10.74723637943004 10.75790043241383 10.76879003313643 10.77987513771503 10.79116570014938 10.80265167225082 10.81431300356922 10.82614964131793 10.83814153029673 10.85029861281274 10.86260082859932 10.87505811473304 10.88765040554857 10.90038763255165 10.91323972433001 10.92624660646237 10.93935820142547 10.95261442849907 10.9659852036691 10.97948043952872 10.99309004517758 11.00682392611907 11.02068198415561 11.03465411728215 11.04874021957758 11.06296018109442 11.07728388774648 11.09173122119476 11.10630205873135 11.12098627316159 11.13580373268433 11.15073430077035 11.16579783603894 11.18097419213278 11.19628321759086 11.21170475571976 11.22727864446305 11.24295471626906 11.25877279795678 11.27472271058014 11.29080426929055 11.30701728319775 11.32336155522899 11.33984688198657 11.35646305360375 11.37320985359904 11.3901070587289 11.40714443883889 11.42432175671324
 2.57 10.3192262696957 10.32254785784026 10.3256398943969 10.32852237534156 10.33129529573764 10.33403864972507 10.33688243050733 10.33989663033651 10.34312124049638 10.34662625128343 10.35044165198594 10.35458743086111 10.35909357511009 10.36398007085113 10.3692369030907 10.37487405569256 10.38090151134499 10.38730925152588 10.39407725646596 10.40121550510992 10.40871397507571 10.41653264261169 10.42470148255196 10.43319046826956 10.44197957162785 10.45105876292978 10.46040801086529 10.47001728245669 10.47988654300208 10.48998575601682 10.50031488317305 10.51086388423721 10.52161271700565 10.53256133723827 10.54367969859018 10.55498775254152 10.56646544832518 10.57810273285274 10.58989955063836 10.60184584372083 10.61394155158361 10.62616661107305 10.63855095631459 10.65104451862716 10.66368722643556 10.67645900518106 10.68935977723002 10.7023894617807 10.7155279747681 10.72880522876704 10.74221113289325 10.75573559270276 10.7693685100893 10.78312978317995 10.7970293062289 10.81104696950945 10.82518265920416 10.83944625729321 10.85382764144099 10.86834668488082 10.88299325629807 10.89775721971137 10.91265843435211 10.9276767545423 10.94284202957058 10.95813410356663 10.97355281537382 10.98910799842023 11.004799480588 11.02062708408101 11.03659062529095 11.05268991466182 11.06893475655276 11.08531494909933 11.10184028407329 11.1185005467408 11.13530551571906 11.15226496283152
 2.59 10.07694373023155 10.08004598964083 10.08290317516943 10.08555528294618 10.08807230822205 10.09060424535962 10.09322108782061 10.0960228281515 10.0990394579672 10.1023509679329 10.10596734774385 10.10993858610339 10.11425467069894 10.11893558817615 10.1240113241111 10.12944186298062 10.13525718813065 10.14144728174275 10.14800212479864 10.1549116970429 10.1621559769437 10.16975494165168 10.17765856695686 10.18586682724374 10.19437969544441 10.20316714298981 10.21222913975911 10.22154565402714 10.23110665240997 10.24089209980862 10.25090195935081 10.2611261923309 10.27154475814791 10.28215761424167 10.29294471602713 10.3039160168267 10.31505146780085 10.32635101787676 10.33780461367513 10.34939219943515 10.36114371693758 10.37303910542606 10.38506830152646 10.39723123916452 10.40953784948156 10.42196806074841 10.43453179827754 10.44722898433329 10.4600395380404 10.47299337529066 10.48607040864783 10.49927054725068 10.51259369671436 10.52604975902992 10.53962863246212 10.55334021144543 10.56718438647833 10.58115104401589 10.59524006636055 10.60947133155127 10.6238347132509 10.63832008063195 10.65293729826057 10.66770622597894 10.68259671878596 10.69762862671635 10.71279179471805 10.72809606252803 10.74354126454654 10.75911722970972 10.77484378136065 10.79071073711886 10.80671790874828 10.82286510202372 10.83916211659576 10.85559874585424 10.87219477679023 10.88893998985658
 2.61 9.840494952146472 9.843408470086182 9.846041559633466 9.848464217063128 9.850796437805226 9.853128216434918 9.855559546660476 9.858180421309429 9.861030832312892 9.864180770688025 9.867640226518661 9.871439188934094 9.87560764608601 9.880125585123599 9.885032992166808 9.890299852277755 9.895946149430316 9.901951866477868 9.908306985119186 9.915021485862521 9.922055347987833 9.929428549507184 9.937111067123329 9.945092876186433 9.953363950648999 9.961904263018948 9.970703784310874 9.979752483995496 9.989040329947262 9.998557288390156 10.00828332384167 10.01821839905499 10.02834247495935 10.03864551059857 10.0491374630678 10.0598082874485 10.07064793674156 10.08163636179863 10.09277351125173 10.10406933144099 10.11551376634065 10.12709675748326 10.13881824388214 10.15068816195203 10.16267644542802 10.17480302528267 10.18706782964139 10.19946078369614 10.21198180961728 10.22463082646378 10.23741775009164 10.25032249306058 10.26337496453912 10.27653507020783 10.28984271216091 10.30328778880616 10.31684019476318 10.33054982075991 10.34437655352755 10.3583402756938 10.37244086567444 10.38667819756332 10.40106214102068 10.4155725611599 10.43021931843262 10.44500226851232 10.45994126217627 10.47500614518594 10.4902167581659 10.50558293648115 10.52108451011291 10.53673130353301 10.55253313557663 10.56846981931376 10.58457116191904 10.60080696454027 10.61719702216547 10.63374112348854
 2.63 9.60850583822598 9.611221179831309 9.613660899990958 9.615914995119152 9.618073460816985 9.620236291862655 9.622533482199911 9.625015024924719 9.62775091227018 9.630771135589645 9.634115685338061 9.637804551051556 9.641847721325236 9.646265183789218 9.651036925082888 9.656172930827386 9.661683185596324 9.667547672884732 9.673756375076241 9.68030927340849 9.687196347936775 9.694397577495923 9.701902939660428 9.709692410702781 9.717775965550086 9.726113577738891 9.734695219368259 9.743530861051111 9.752600471863779 9.761884019293845 9.771381469186196 9.781072785687368 9.790957931188121 9.801026866264277 9.811269549615833 9.821685938004329 9.832265986188478 9.843009646858091 9.853896870566246 9.864927605659757 9.876111798207925 9.887439391929563 9.898910328118333 9.91051454556635 9.92225198048612 9.934122566430755 9.946126234212516 9.958262911819663 9.970532524331642 9.982934993832583 9.995470239323133 10.00813817663065 10.02092871831772 10.03386177358907 10.04692724819676 10.06012504434385 10.07346506058641 10.08692719173383 10.10053132874769 10.11426735863888 10.12815516436325 10.14216462471561 10.15631561422221 10.17061800303162 10.18506165680416 10.19964643659969 10.21437219876391 10.22924879481326 10.24426607131813 10.25942386978483 10.27473202653584 10.29020037258883 10.30580873353411 10.32156692941072 10.33748477458107 10.35355207760427 10.36976864110798 10.38614426165901
 2.65 9.380392924476142 9.382930633744808 9.385227683934204 9.387324071591767 9.389339792482005 9.391384841577098 9.393569213045778 9.395952900240486 9.398595895682849 9.40152819104742 9.404799777143724 9.408410643896588 9.412380780324773 9.41671017451789 9.421408813611613 9.42645668376119 9.431883770113238 9.437650056775849 9.443755526786983 9.450200162081165 9.456963943454474 9.464036850527842 9.47140886170865 9.479059954150616 9.486990103712026 9.495179284912211 9.50361747088639 9.51228463333879 9.521190742494088 9.530295767047155 9.539619674111151 9.549132429163885 9.558823995992539 9.568704336636696 9.578753411329703 9.588981178438358 9.599357594400917 9.609882613663462 9.62057618861459 9.631408269518442 9.642388804446087 9.653517739205252 9.664765017268408 9.676170579699201 9.68769436507727 9.699366309421407 9.711166346111112 9.723104405806502 9.735170416366621 9.74736430276614 9.759695987010437 9.772165388049086 9.784762421687759 9.797487000498542 9.81035903372865 9.823358427207614 9.83650508325286 9.849778900573767 9.863199774174159 9.876747595253267 9.890442251105162 9.904273625016664 9.918251596163755 9.932366039506466 9.946636825682319 9.961043820898245 9.975606886821067 9.990315880466524 10.00516065408684 10.02016105505689 10.03531692575892 10.05062810346589 10.06607442022341 10.08168570273034 10.09745177221798 10.11337244432797 10.12944752898881 10.14567683029114
 2.67 9.156413347189144 9.158803947922857 9.160949001593517 9.162918504875876 9.164822453690626 9.16677084319535 9.168863667773806 9.171170921023561 9.173752595742005 9.176628683910682 9.179839176678003 9.183394064340302 9.187313336321253 9.191576981149627 9.196214986435432 9.201217338844396 9.20656402407079 9.212265026808648 9.218300330721316 9.224669918409374 9.231343771376917 9.238331869996207 9.245604193470671 9.253160719796284 9.260971425721308 9.269056286704409 9.277365276871125 9.285918368968723 9.294675534319438 9.303656742772056 9.312841962651897 9.322211160709188 9.331764302065784 9.341501350160309 9.351402266691663 9.361467011560917 9.371695542811626 9.382077816568504 9.392603786974519 9.403273406126381 9.414096624008454 9.425063388425048 9.436153644931146 9.447397336761535 9.458764404758387 9.470264787297218 9.48190842021133 9.493685236714645 9.505585167323019 9.517618139773969 9.529794078944871 9.542092906769621 9.554534542153746 9.567108900887989 9.579815895560385 9.592665435466802 9.605647426520001 9.61877177115716 9.632028368245942 9.645437112989057 9.658977896827363 9.672670607341484 9.686495128151984 9.700471338818106 9.714599114735041 9.728868327029803 9.743288842455673 9.757860523285242 9.772573227202066 9.787446807190937 9.802471111426788 9.817645983162238 9.832981260613813 9.84846677684682 9.864102359658922 9.879907831462413 9.895863009165206 9.911977704050566
 2.69 8.937154811951928 8.939368808649302 8.941382514434881 8.943225926105132 8.945039039730078 8.946901850644556 8.948914353437909 8.951166541942065 8.953678409218062 8.956509947540953 8.959671148383151 8.963172002396186 8.967042499390848 8.971272628315797 8.975862377234542 8.980811733300861 8.986100682732641 8.991749210784118 8.997727301716564 9.004024938767365 9.010632104117544 9.017538778857695 9.024734942952344 9.032200575202735 9.03993565320804 9.047920153325 9.056144050626003 9.064587318855565 9.073259930385291 9.082121856167213 9.091193065685617 9.100453526907282 9.109893206230153 9.119502068430482 9.129290076608394 9.139227192131907 9.149333374579408 9.159588581680573 9.169992769255762 9.18053589115384 9.191227899188503 9.202068743073042 9.213038370353585 9.224136726340818 9.235373754040177 9.246759394080533 9.258273584641355 9.269906261378368 9.281677357347711 9.29359680292859 9.305634525744452 9.317810450582654 9.330124499312669 9.342566590802807 9.355146640835468 9.367874562020937 9.380730263709722 9.393733651903451 9.406864629164319 9.420153094523116 9.433568943385811 9.447132067438753 9.460862354552434 9.474719688683878 9.488723949777627 9.50288501366537 9.517182751964171 9.531647031973391 9.546247716570214 9.561014664103874 9.575927728288551 9.591006758094951 9.606231597640603 9.621632086078863 9.637168057486651 9.652869340750941 9.668735759453998 9.684757131757406
 2.71 8.722964564469896 8.72501844317366 8.72688842597918 8.728624509799344 8.730335690846985 8.732123964626476 8.734081325923771 8.736275768794949 8.738741286553191 8.741519871754271 8.744643516180478 8.748102210823038 8.751925945862999 8.756104710650584 8.760658493683037 8.765557282580918 8.770811064062888 8.776389823918976 8.782323546982301 8.788552217099301 8.795105817098419 8.801944328757262 8.809077732768282 8.816466008702886 8.824129134974063 8.832027088797497 8.840169846151143 8.848527381733312 8.857099668919229 8.865876679716106 8.874848384716678 8.884014753051259 8.893355752338278 8.902871348633328 8.912551506376699 8.922396188339439 8.932395355567897 8.94254896732679 8.952836981040782 8.963289352234572 8.9738760344715 8.984596979290682 8.995462136142672 9.006461452323625 9.017584872908051 9.028862340680034 9.040263796063046 9.051799177048295 9.0634684191216 9.075271455188854 9.087208215500025 9.099278627571728 9.111482616108377 9.123820102921902 9.136311006850059 9.148915243673324 9.161672726030384 9.174573363332238 9.187617061674899 9.200793723750722 9.214123248758348 9.2275855323113 9.241210466345199 9.254967939023656 9.268877834642794 9.282940033534471 9.297154411968174 9.311520842051578 9.326039191629846 9.340719324183613 9.355551098725702 9.370534369696569 9.385678986858514 9.40098479518862 9.416441634770496 9.432069340684784 9.44785774289848 9.463806666153058
 2.73 8.513998363086955 8.515887592188083 8.517633454223821 8.519266946218433 8.520908064521389 8.522631804799248 8.524539162026077 8.526679130472385 8.529112703692602 8.531851874511059 8.534938635006506 8.538373976495171 8.542159889512321 8.546308363792374 8.55082338824753 8.555686950944919 8.560891039082312 8.566439638962333 8.572305735965205 8.578493314520056 8.584993358074721 8.591771849064102 8.598838768877062 8.606168097821845 8.613751815090049 8.621583898719116 8.629644325553393 8.637925071203702 8.646431110005476 8.65511741497544 8.664013957766826 8.673100708623139 8.682347636330494 8.69177470816847 8.701361889859557 8.711119145517131 8.721036437592009 8.731083726817552 8.74130097215334 8.751648130727421 8.762145157777114 8.772772006588406 8.783538628433913 8.794444972509424 8.805490985869042 8.816676613358894 8.827981797549445 8.839416478666417 8.851000594520293 8.862714080434436 8.874556869171819 8.886538890860365 8.898650072916922 8.910900339969855 8.923299613780266 8.935827813161863 8.948494853899476 8.961310648666208 8.974255106939271 8.987348134914461 9.000589635419326 9.013969507825001 9.027507647956751 9.041183948003185 9.055018296424201 9.069000577857626 9.083130673024607 9.097408458633698 9.111863807283731 9.126456587365412 9.141206662961709 9.156123893746978 9.171188134884925 9.186429236925333 9.201817045699615 9.217371402215193 9.233082142548714 9.248969097738117
 2.75 8.310476452891757 8.312215483893045 8.313838805656243 8.315398415312204 8.316967309341155 8.318652483564875 8.320525933137459 8.322647652534638 8.32504963554171 8.327782875240025 8.330840363992062 8.334262093425071 8.338031054413326 8.342159237058921 8.34663863067118 8.351471223744621 8.356650003935529 8.362158958037096 8.367990071953145 8.374136330670444 8.380581718229617 8.387308217694612 8.394319811120781 8.401587479521551 8.409115202833663 8.416873959881022 8.424866728337138 8.433075484686144 8.441502204182433 8.450126860808874 8.458932427233632 8.467929874765598 8.477109173308403 8.486452291313048 8.495960195729145 8.505631851954753 8.515460223784833 8.525434273358323 8.535559961103806 8.545827245683824 8.556230083937804 8.566778430823591 8.577462239357644 8.588281460553825 8.59923604336085 8.610325934598375 8.621561078891702 8.632911418605161 8.644406893774125 8.656037442035686 8.667792998557983 8.679703495968209 8.691728864279268 8.703899030815125 8.716203920134831 8.72865345395522 8.741237551072322 8.753966127281457 8.766839095296039 8.779856364665092 8.793007841689484 8.806313429336894 8.819763027155497 8.833376531186405 8.84712383387485 8.861024823980138 8.875079386484352 8.889297402499839 8.903658749175495 8.918183299601829 8.932860922714838 8.947711483198717 8.962694841387361 8.97786085316474 8.993189369864115 9.008680238166102 9.024323299995642 9.040148392417825
 2.77 8.112853541307883 8.114449809549271 8.11599215075667 8.117478562162969 8.11901404037358 8.120676581358875 8.12253218044529 8.124641832305025 8.127047530944397 8.129770269690805 8.132833041178344 8.136245837332027 8.140001649350657 8.144122467688325 8.148588282034529 8.153394081292939 8.158540853558794 8.164022586094921 8.169811265306398 8.175910876713855 8.182312404925401 8.188991833607194 8.195939145452648 8.20314832215028 8.210611344350193 8.218301191629205 8.226229842454616 8.234368274146624 8.242708462839371 8.251253383440668 8.259982009590328 8.268897313617178 8.27799026649471 8.287251837795388 8.296670995643616 8.306250706667347 8.315990935948374 8.325871646971271 8.335913801570991 8.346087359879151 8.356403280268971 8.366860519298889 8.377460031654863 8.388191770091328 8.399065685370864 8.410062726202531 8.421200839178892 8.432467968711753 8.443871056966564 8.455415043795556 8.46709986666956 8.478905460608551 8.490851758110903 8.50292868908136 8.515156180757737 8.527514157636356 8.540012541396214 8.552661250821892 8.56544020172522 8.578379306865688 8.591448475869635 8.604667615148188 8.618036627813987 8.631555413596704 8.645233868757336 8.659041886001306 8.673019354390378 8.687156159253384 8.701452182095769 8.715897300507999 8.730501388072774 8.745254314271138 8.760175944387429 8.775276139413114 8.790524755949514 8.805941646109426 8.821506657417659 8.837259632710495
 2.79 7.921817775072979 7.923299700420793 7.924756600894781 7.926200473825553 7.927710315938391 7.929369123345974 7.931223891539773 7.933337615380129 7.935751289085014 7.938477906217456 7.941539459671653 7.944947941657766 7.948703343685382 7.952809656545664 7.957246870292188 7.962037974220437 7.967155956846006 7.97259280588146 7.978342508211901 7.984387049869197 7.990729416004908 7.997342590861889 8.004229557744587 8.011363298988011 8.01874579592541 8.026359028854619 8.034195977003112 8.042247618491729 8.050496930297113 8.058943888212834 8.067581466809205 8.076399639391793 8.085390377958648 8.094543653156201 8.103871434233902 8.113343688997523 8.122981383761198 8.132754483298164 8.142683950790207 8.152759747775814 8.162972834097076 8.173323167845263 8.183820705305164 8.194445400898116 8.20520720712379 8.216107074500687 8.227143951505386 8.238308784510515 8.249609517721478 8.261048093111915 8.272623450357933 8.284325526771067 8.296174257230014 8.308158574111136 8.320279407217727 8.332532683708044 8.344942328022141 8.357478261807467 8.370170403843266 8.383008669963781 8.395982972980242 8.40911322260169 8.422379325354594 8.435801184501319 8.449378699957396 8.463111768207664 8.476990282221237 8.491024131365334 8.50522320131798 8.519577373979578 8.534096527383355 8.548760535604718 8.563609268669502 8.578602592461133 8.593760368626713 8.609092454482049 8.624588702915622 8.640258962291506
 2.81 7.738025718518577 7.739398706020724 7.740782686531726 7.742195657475797 7.743690615693049 7.745343557432478 7.747205478343646 7.749327373467122 7.751745237223625 7.7544820634019 7.757537845145305 7.760945574937148 7.764677244584727 7.7687628452021 7.773176367191599 7.777917800224038 7.78299113321768 7.788368354315917 7.794053450863672 7.80003840938255 7.806296215544697 7.812830854145411 7.819623309074462 7.826667563286164 7.833944598768174 7.841449396509018 7.849180936464364 7.857114197522031 7.865248157465722 7.873575792937516 7.882079079399089 7.890777991091682 7.899634500994808 7.908668580783713 7.917852200785577 7.927196329934472 7.936699935725061 7.946344984165061 7.95614143972646 7.966080265295485 7.976161422121339 7.986383869763697 7.996739566038971 8.007238466965342 8.01786952670656 8.028642697514531 8.039539929670667 8.050579171426032 8.061751368940261 8.073066466219284 8.084513405051826 8.096092124944718 8.107813563056997 8.119665654132831 8.131670330433236 8.143804521666624 8.156080154918161 8.168506154577956 8.181071442268095 8.193786936768483 8.206643553941563 8.219652206655867 8.232802804708429 8.246115254746064 8.259569460185508 8.273195321132457 8.286952734299469 8.300881592922776 8.314971786677999 8.329213201594756 8.343625719970211 8.358179220281542 8.372913577097345 8.387818660987998 8.402874338434966 8.418100471739089 8.433496918927847 8.449063533661608
 2.83 7.561744333068491 7.563020773577533 7.564352336645076 7.565733019785027 7.567222819947535 7.568868733512208 7.570733756280105 7.572863883464485 7.575283109680349 7.578015428932719 7.581062834603713 7.58443731943837 7.588150875529258 7.592194494299846 7.596560166486645 7.601240882120123 7.606237630504392 7.611544400195664 7.617144178979482 7.623028953846722 7.629181710968377 7.635606435669104 7.64227511239955 7.649189724707462 7.656344255207571 7.663709685550245 7.671288996388937 7.679083167346399 7.687065176979694 7.695236002743972 7.703596620955047 7.712119006750752 7.720824134051086 7.729692975517142 7.738716502508834 7.747894685041413 7.757228491740785 7.766709889797608 7.776337844920205 7.786112321286272 7.796025281493391 7.806085686508342 7.81627449561523 7.826610666362424 7.837076154508307 7.847689913965841 7.858430896745958 7.869302052899767 7.880320330459601 7.891466675378876 7.9027610314708 7.914183340345915 7.925753541348478 7.937450571491698 7.94930536539181 7.961285855201025 7.97341297053932 7.98568663842511 7.998104783204781 8.010679326481112 8.023387187040566 8.036250280779477 8.049266520629139 8.062435816479777 8.075757075103455 8.089231200075865 8.102868091697074 8.116659646911177 8.130608759224893 8.144715318625117 8.158989211495415 8.173430320531491 8.188038524655617 8.202813698930058 8.217745714469476 8.232854438352343 8.248129733531364 8.26357145874292
 2.85 7.392685957879443 7.393882228645312 7.395168859300078 7.396525847443625 7.397996190131568 7.399642883868713 7.401509924601323 7.403645307708188 7.406055027990523 7.408772079660663 7.411799456329568 7.415150150993155 7.41881515601743 7.422796463122425 7.427105063364972 7.431714947120271 7.436618104062271 7.441826523142881 7.447312192569981 7.453080099784255 7.459112231434843 7.465391573353801 7.471920110529387 7.478690827078166 7.485676706215928 7.492879730227431 7.500291880434964 7.507905137165737 7.515710479718089 7.52370088632652 7.531876334125559 7.540219799112448 7.548731256108665 7.557400678720266 7.566231039297074 7.575222308890693 7.584355457211354 7.593649452583609 7.60307626190086 7.612656850578729 7.62237918250727 7.632236220002039 7.642235923753993 7.652370252778264 7.662648164361765 7.673059614009676 7.683615555390767 7.694305940281601 7.705129718509598 7.716097837894969 7.727199244191525 7.738443881026363 7.749821689838432 7.761342609815987 7.773016577832932 7.784823528384059 7.796781393519184 7.808882102776183 7.821123583112953 7.833515758838262 7.846059551541546 7.858762880021613 7.871604660214283 7.884606805118974 7.897767224724218 7.91108482593214 7.924559512481894 7.938191184872051 7.951988740281979 7.965951072492194 7.980068071803688 7.994358624956277 8.008814615045937 8.023437921441161 8.038234419698332 8.053193981476143 8.068326474449048 8.083631762219765
 2.87 7.230091291552795 7.231220756786846 7.232467923295875 7.233805788762194 7.235274350342545 7.236918604661768 7.238785547805346 7.240914175310781 7.243322482157832 7.246023462757594 7.249022110940452 7.252339419942855 7.255957382392975 7.259878990295201 7.264105235013478 7.268628107253533 7.273439597043916 7.27853369371593 7.283903385882389 7.289539661415253 7.295427507422104 7.301567910221501 7.30793385531716 7.314538327371026 7.32135431017519 7.328382786622664 7.335606738677025 7.343037147340915 7.350645992623416 7.35843525350628 7.366405907909022 7.374539932652898 7.382847303423732 7.39130999473363 7.399927979881553 7.408702230912771 7.417623718577195 7.426693412286577 7.435910280070598 7.445276288531829 7.454781402799591 7.464424586482675 7.474207801620975 7.484140008636 7.494202166280279 7.504404231585662 7.514746159810521 7.525226904385858 7.535837416860306 7.546597646844047 7.557496541951639 7.568536047743759 7.579713107667866 7.591039662997779 7.602504652772196 7.614118013732133 7.625879680257301 7.637788584301425 7.649844655326511 7.662046820236057 7.674406003307223 7.686911126121966 7.699572107497128 7.712396863413517 7.725376306943949 7.738510348180285 7.751806894159453 7.765265848788477 7.778887112768502 7.792669583517842 7.806622155094042 7.820744718114963 7.835036159678928 7.849496363283878 7.864123208745611 7.878927572115074 7.893907325594722 7.909064337453966
 2.89 7.073034374851216 7.074097386263183 7.075315540820227 7.076639836283714 7.078111269907366 7.079759838431155 7.081634538074085 7.083766364525869 7.086172312937501 7.088859377910712 7.091838553486319 7.095114833131469 7.098679209725772 7.102543675546321 7.106699222251623 7.111139840864398 7.115856521753289 7.120843254613463 7.126091028446101 7.131592831536787 7.137342651432794 7.143332474919266 7.14954428799429 7.155972075842878 7.162615822809839 7.169459512371551 7.176504127106641 7.183732648665553 7.191145057739034 7.198744334025508 7.206500456197373 7.214426401866184 7.222521147546759 7.230766668620184 7.239173939295739 7.247733932571719 7.256435620195188 7.265291972620632 7.274280958967541 7.283424546976899 7.292703702966607 7.302126391785815 7.311694576768197 7.321397219684135 7.331236280691848 7.341219718287447 7.351348489253924 7.361603548609087 7.372012849552425 7.382548343410932 7.393237979583866 7.404062705486465 7.415032466492619 7.426146205876497 7.437404864753141 7.44880738201802 7.460363694285563 7.472062735826665 7.483915438505162 7.49591973171331 7.508077542306239 7.52038679453541 7.532856409981063 7.545488307483684 7.558269403074474 7.571210609904836 7.584320838174895 7.597588995061038 7.6110259846425 7.62462970782699 7.638401062275367 7.652346942325382 7.666459238914484 7.680734839501696 7.695194627988584 7.709827484639311 7.724632285999798 7.739617904815988
 2.91 6.920660574358547 6.921685471667888 6.922876051050833 6.924208310344596 6.925678246895941 6.927347857555281 6.929239138669717 6.931372086074988 6.933776695086364 6.936457960488456 6.939419876523965 6.942666436881355 6.946188634681453 6.949998462462982 6.954087912167021 6.95844997512041 6.963075642018057 6.967958902904206 6.973100747152617 6.97848416344569 6.984093139752515 6.98993866330586 6.996003720578092 7.002270297256032 7.008751378214743 7.015427947490266 7.022281988251278 7.029336482769702 7.036562412390252 7.043949757498906 7.051522497490346 7.059248610734319 7.067131074540953 7.075170865125013 7.083366957569108 7.091712325785845 7.100195942478929 7.108838779103226 7.117621805823762 7.126544991473693 7.135607303511226 7.144811707975494 7.154156169441401 7.163640650973426 7.173267114078397 7.183034518657226 7.192942822955615 7.202981983513754 7.213172955114969 7.223503690733364 7.233976141480449 7.244589256550745 7.255341983166385 7.266245266520701 7.277299049720816 7.28849227372923 7.299844877304416 7.311336796940418 7.322987966805472 7.334786318679634 7.346743781891437 7.35884828325358 7.371120746997637 7.383549094707812 7.396134245253743 7.408885114722347 7.421800616348719 7.434880660446102 7.448125154334917 7.461542002270873 7.475122105372157 7.488874361545711 7.502807665412607 7.516901908232526 7.531185977827356 7.545628758503895 7.560260130975698 7.575068972284052
 2.93 6.772356567025398 6.773340678448394 6.77452310464554 6.77585584352683 6.77734889252831 6.779036248606381 6.780949908231068 6.783101867378237 6.785513121520802 6.788199665618873 6.791144494108884 6.794371600891676 6.797861979319554 6.801629622182308 6.805664521692188 6.809959669467867 6.814508056517349 6.81929967321986 6.824339509306701 6.829608553841066 6.835100795196834 6.84081622103633 6.84673881828705 6.852860573117365 6.859184470911194 6.865699496241646 6.872400632843636 6.879277863585479 6.886323170439454 6.893536534451348 6.900910935708978 6.90845635330968 6.916144765326796 6.923995148775124 6.931989479575364 6.940138732517536 6.948422881223388 6.956861898107796 6.965435754339142 6.974157419798686 6.983013863038936 6.992017051241 7.001147950170944 7.010434524135142 7.019847735934629 7.029408546818457 7.039105916436051 7.04894080278858 7.058922162179335 7.069049949163116 7.079314116494642 7.08972461507598 7.10027239390299 7.110975400010799 7.121824578418311 7.132818872071743 7.143959221787195 7.155253566192274 7.166703841666747 7.178307982282263 7.190064919741106 7.20197658331403 7.21405089977714 7.226277793347855 7.238677185619933 7.25122799549759 7.263950139128695 7.276842529837053 7.289895078053799 7.303126691247886 7.316518273855682 7.330086727209698 7.343822949466421 7.357745835533296 7.371835276994838 7.386110162037898 7.400558375376078 7.415181798173311
 2.95 6.627706325546791 6.628656968260733 6.629850649067578 6.63120736594718 6.632728116421289 6.634437897548041 6.636381705915453 6.638551537633902 6.640978388327622 6.64366825312518 6.646615126648975 6.64983200300371 6.653301875763887 6.657036737960286 6.661017582065456 6.665257399978201 6.669728183007066 6.674450921852823 6.679400606589977 6.684567226647244 6.689953770787064 6.695552227084086 6.701355582902692 6.707345824873496 6.713534938868864 6.719903909977439 6.726444722477671 6.733168359810355 6.740046804550177 6.747102038376281 6.754314042041824 6.761673795342569 6.769191277084474 6.7768594650503 6.784677335965242 6.792635865461563 6.800736028042258 6.808987797043735 6.817371144597518 6.825906041590967 6.834573457627037 6.843384360983047 6.852327718568493 6.861413495881882 6.870631656966602 6.880003164365832 6.889507979076479 6.899145060502167 6.908935366405264 6.918867852857948 6.928932474192337 6.93915018294965 6.949509929828442 6.960011663631884 6.970664331214111 6.981469877425623 6.99242524505778 7.003522374786333 7.014780205114062 7.026197672312479 7.037755710362625 7.04948225089494 7.061369223128246 7.073413553807815 7.085617167142553 7.097986984741277 7.110524925548122 7.123219905777061 7.136090838845549 7.149126635307304 7.16233820278423 7.175723445897468 7.18928226619762 7.203014562094118 7.216928228783768 7.231015158178458 7.245292238832054 7.259739355866483
 2.97 6.486508104521818 6.487442585107484 6.488650914695616 6.490034091333149 6.491587112624116 6.493346975724342 6.49531767733513 6.497513213696011 6.499963580576508 6.502665773266939 6.505612786568253 6.508819614780897 6.512278251692715 6.515978690565881 6.51992592412287 6.524109944531459 6.528532743388753 6.533177311704275 6.538055639882052 6.543140717701767 6.548433534298935 6.553926078144117 6.559611337021169 6.565491298004536 6.57154694743558 6.577790270897943 6.584193253191961 6.590776878308109 6.597511129399488 6.60440998875337 6.611461437761763 6.618668456891038 6.626031025650597 6.633529122560582 6.641183725118649 6.648976809765767 6.656906351851088 6.664984325595866 6.673190704056418 6.681545459086149 6.690038561296645 6.698669980017797 6.707441683257017 6.71634163765749 6.725390808455512 6.73456815943688 6.743895652892359 6.753361249572218 6.762965908639837 6.772709587624399 6.782601242372653 6.792631826999762 6.802810293839238 6.813136593391961 6.823611674274295 6.834233483165292 6.845002964753001 6.855919061679877 6.866991714487289 6.878220861559152 6.889615439064654 6.901156380900124 6.912852618630002 6.924723081426944 6.936747696011068 6.948936386588322 6.961288074788004 6.973802679599427 6.98650011730774 6.999359301428904 7.012389142643838 7.025589548731729 7.038970424502534 7.052530671728644 7.06625918907577 7.080175872032997 7.094259612842067 7.108540300425862
 2.99 6.348688427348572 6.349639042212151 6.350863401671718 6.352287503838628 6.353889346395952 6.355685926593326 6.357692241240861 6.359931286702128 6.362403058886192 6.365115553238716 6.368072764732137 6.371277687854895 6.374712316599734 6.378399644451066 6.382310664371399 6.386457368786836 6.390831749571634 6.395416798031833 6.400214504887951 6.405215860256746 6.41042385363205 6.415830473864659 6.421416709141314 6.427186546962727 6.433128974120695 6.439247976674277 6.445532539925042 6.451975648391397 6.458578285781977 6.46534043496812 6.472253077955409 6.479318195854294 6.486525768849792 6.493876776170261 6.501370196055253 6.509008005722462 6.516780181333727 6.524696697960144 6.53274852954625 6.540934648873291 6.549267027521591 6.55773363583199 6.566335442866396 6.575073416367414 6.583955522717079 6.592963726894674 6.602126992433671 6.61141628137774 6.620849554235896 6.630427769936729 6.640150885781754 6.650008857397867 6.660021638688923 6.670178181786421 6.680478436999317 6.690923352762963 6.701520875587167 6.712271950003382 6.723175518511042 6.734231521523018 6.745439897310233 6.756810581945411 6.768341509245984 6.780034610716152 6.791877815488096 6.803901050262369 6.816074239247441 6.828425304098429 6.840936163855004 6.853624734878482 6.866480930788105 6.879514662396526 6.892723837644485 6.906099361534708 6.919660136065014 6.933395060160644 6.947314029605828 6.96141593697458
 3.01 6.214328073810688 6.215297109586243 6.216570867443389 6.218042345555372 6.219689541681188 6.221529453160597 6.223589076908245 6.225849409406861 6.228352446699564 6.231084184381258 6.234048617589123 6.237249740992202 6.240679548780083 6.244340034650675 6.248223191797086 6.252331012893589 6.256655490080691 6.261178614949298 6.265913378523972 6.270849771245297 6.275971782951332 6.281280402858168 6.286767619539585 6.292435420905808 6.298273794181364 6.304275725882037 6.310443201790932 6.316775206933634 6.323253725552475 6.329879741079905 6.336653236110965 6.343577192374871 6.350649590705704 6.357852411012197 6.365205632246658 6.372689232372969 6.380324188333725 6.388080476016475 6.39598807021907 6.404016944614142 6.412188071712691 6.420501422826794 6.428945968031425 6.437532676125422 6.446251514591546 6.455101449555696 6.464103445745228 6.473236466446426 6.482511473461088 6.491928427062255 6.501486285949083 6.511184007200842 6.521023546230071 6.53101385673487 6.541153890650345 6.5514345980992 6.561874927341494 6.572454824723543 6.583193234625995 6.594081099411062 6.605128359368927 6.616332952663324 6.627694815276289 6.6392148809521 6.650901081140395 6.66274534493849 6.674764599032889 6.68693876763998 6.69928877244596 6.711803532545954 6.724491964382355 6.737354981682387 6.750389495394891 6.763596413626346 6.77698564157614 6.790546081471067 6.804296632499098 6.818227190742399
 3.03 6.083578068314729 6.084578802248203 6.085908314958791 6.087442604679209 6.08915266924141 6.091044506071765 6.093145112185361 6.095446484179437 6.09796761822593 6.100716510063151 6.103687154986591 6.10688254783884 6.110295682998641 6.113938554369061 6.1177921553648 6.121849478898609 6.126122517366844 6.130592262634149 6.13526170601726 6.140112838267934 6.145156649555014 6.150376129445617 6.155771266885449 6.161335050178254 6.167068466964388 6.172953504198524 6.179000148126498 6.185210384261269 6.191564197358021 6.198062571388408 6.204706489513912 6.211496934058354 6.218424886479531 6.225488327339997 6.232700236276974 6.240039591971412 6.247517372116175 6.25513355338339 6.262887111390916 6.270770020667973 6.278801254619911 6.286950785492128 6.295248584333132 6.303675620956762 6.312240863903556 6.320934280401276 6.329775836324581 6.338756496153874 6.347875222933297 6.357130978227889 6.366534722079916 6.376076412964369 6.385755007743616 6.395591461621255 6.405564728095111 6.415693758909441 6.425959504006295 6.436381911476086 6.446959927507323 6.45769249633556 6.468571560191522 6.479614059248442 6.490811931568589 6.502173113049014 6.513697537366506 6.525376135921753 6.537226837782734 6.549239569627336 6.561413255685189 6.573769817678748 6.586286174763614 6.598982243468085 6.611848937631986 6.624894168344722 6.638107843882628 6.651508869645561 6.665087148092777 6.678842578678098
 3.05 5.956524668740251 5.957603369056 5.959004981476846 5.96060050429267 5.962379935405556 5.964334272325114 5.966464512162982 5.968805651626464 5.971355687011312 5.974111614193683 5.977088428621231 5.980268125303359 5.983664698800625 5.987279143213293 5.991093452169052 5.995110618809878 5.999320635778047 6.003727495201321 6.008311188677266 6.013095707256742 6.018041041426539 6.023170181091177 6.028464115553858 6.033923833496574 6.039542322959373 6.045318571318797 6.051244565265448 6.057322290780753 6.063540733112855 6.069911876751688 6.076416705403201 6.08306420196275 6.089855348487659 6.096782126168931 6.10384251530214 6.111047495257483 6.118378044448998 6.125844140302956 6.133444759225419 6.141181876568974 6.149053466598637 6.157050502456933 6.165192956128148 6.17347179840177 6.181874998835094 6.190423525715022 6.199107346019038 6.207925425375368 6.216888728022337 6.225987216766896 6.235229852942365 6.244616596365352 6.254147405291871 6.263812236372664 6.273630044607727 6.283601783300027 6.293716404008444 6.303973856499908 6.314394088700761 6.324966046647329 6.335689674435715 6.34656491417082 6.357600705914589 6.368797987633488 6.380155695145216 6.391682762064661 6.403359119749093 6.415214697242613 6.427228421219847 6.439410215928909 6.451769003133617 6.464295702054979 6.476998229311962 6.489876498861522 6.502930421937937 6.516158906991425 6.529560859626049 6.543157182536945
 3.07 5.833113355866907 5.834274282117626 5.835756327956417 5.837440491728118 5.839291771402232 5.841296164568409 5.843478668431112 5.845850279803459 5.848420995100251 5.851186810330169 5.854161721087167 5.857338722541028 5.860709809427112 5.864277976035278 5.868055216197992 5.872013523277613 5.876163890152861 5.880499309204464 5.885020772299995 5.889700270777881 5.894569795430604 5.899590336487078 5.904783883594216 5.910122425797675 5.915625951521791 5.921276448548701 5.92708490399664 5.933031304297435 5.939116635173185 5.945352881612129 5.951728027843692 5.95823505731274 5.964882952653008 5.971662695659732 5.978574267261463 5.985627647491079 5.992812815455999 6.000120749307573 6.007571426209695 6.015153822306589 6.022868912689811 6.030725671364443 6.038705071214499 6.046827083967521 6.055080680158394 6.063466829092354 6.071995498807227 6.080664656034848 6.089466266161725 6.098409293188895 6.107493699691002 6.116718446774605 6.126094494035696 6.135610799516443 6.145268319661166 6.155075009271538 6.165032821461019 6.175138707608523 6.185394617311328 6.195799498337223 6.206363296575899 6.217084955989597 6.227964418562984 6.239001624252324 6.250195510933862 6.261546014351509 6.273073068063772 6.284755603389959 6.296613549355674 6.308636832637569 6.320824377507405 6.333185105775383 6.345729936732788 6.358436787093916 6.371326570937326 6.384387199646389 6.39762958184916 6.411051623357582
 3.09 5.71309782334518 5.714359226746126 5.715950028991105 5.71771422847781 5.719626823240584 5.721704810946045 5.723931188887923 5.726337953981104 5.728922102754867 5.731700631345346 5.734667535487186 5.737835810504407 5.741177451300473 5.744724452347574 5.748449807675107 5.752353510857374 5.756438555000473 5.760706932728414 5.76513963616843 5.769739656935499 5.774506986116081 5.77943461425106 5.784513531317891 5.789753726711967 5.795138189227192 5.80066690703576 5.806340867667154 5.812161057986356 5.818117464171266 5.824211071689337 5.830442865273426 5.836812828896859 5.843321945747709 5.849959198202303 5.856724567797925 5.863630035204763 5.870664580197059 5.877828181623484 5.885121817376739 5.892554464362378 5.900116098466848 5.907817694524769 5.915648226285431 5.923607666378524 5.931715986279093 5.939943156271737 5.948320145414028 5.956824921499178 5.96547845101793 5.974270699119703 5.98319062957297 5.992268204724879 6.001483385460124 6.010837131159062 6.020337399655081 6.029994147191225 6.039788328376066 6.049738896138845 6.059834801683866 6.070086994444165 6.080494422034433 6.091058030203222 6.101774762784421 6.11264656164801 6.123682366650091 6.13488211558222 6.146244744120008 6.157770185771027 6.169457371822016 6.181317231285385 6.19334769084502 6.205548674801415 6.217921105016104 6.230461900855425 6.243182979133607 6.256082254055191 6.269159637156785 6.282415037248168
 3.11 5.596237968179542 5.5976110919278 5.599289963258264 5.60114558061947 5.603141942108127 5.605266045464893 5.607540888069371 5.609985466934331 5.61258777869918 5.615374819622651 5.618339585574722 5.621484072027776 5.624812274046985 5.628314186279927 5.632001802945434 5.635858117821679 5.639885124233489 5.644072815038887 5.648433182614883 5.652949218842481 5.657620915090928 5.662451262201199 5.667430250468715 5.672548869625288 5.677819108820321 5.683241956601221 5.688787400893069 5.694486428977513 5.700310027470903 5.706278182301673 5.712370878686947 5.718610101108402 5.724973833287355 5.731464058159105 5.738090757846511 5.744852913632817 5.751742505933713 5.758767514268659 5.765918917231436 5.773196692459956 5.780610816605321 5.788161265300127 5.795847013126025 5.803660033580533 5.811608299043097 5.819692780740422 5.827922448711048 5.836278271769188 5.844779217467831 5.853414252061109 5.862185340465921 5.871111446222834 5.880171531456247 5.889376556833827 5.898724481525226 5.908217263160063 5.917862857785193 5.927662219821258 5.937604302018515 5.947699055411959 5.957956429275732 5.96835537107683 5.978916826428099 5.989638739040539 6.000522050674904 6.011555701092616 6.022758628005987 6.034131767027756 6.04565505161994 6.057356413042023 6.069225780298453 6.081263080085485 6.093478236737354 6.105859172171797 6.118417805834914 6.13115105464538 6.144059832938021 6.157153052406755
 3.13 5.482378881694729 5.483871961274329 5.485652204452903 5.487591609727905 5.489654175256057 5.491837898849255 5.494153777969718 5.496620809724407 5.499246990858685 5.502037317749244 5.50499478639628 5.508122392414927 5.511431131025943 5.51489399704566 5.51853098487518 5.522336088488835 5.526299301421902 5.530421616757572 5.53470702711318 5.539144524625691 5.543727100936444 5.548455747175156 5.55334045394318 5.55835421129603 5.563517008725158 5.568818835138993 5.574251678843249 5.579826527520479 5.585531368208907 5.591369187280512 5.597339970418371 5.603442702593285 5.60967836803965 5.616036950230603 5.62252943185243 5.629154794778249 5.635903020040953 5.642785087805418 5.649800977340002 5.656939666987288 5.664211134134121 5.67162635518091 5.679164305510199 5.686834959454528 5.694638290263562 5.702585270070501 5.710663869857776 5.718875059422016 5.727228807338311 5.735714080923758 5.744351846200288 5.753120067856792 5.762030709210537 5.771091732167864 5.780294097184209 5.789647763223386 5.799140687716208 5.808784826518386 5.818578133867743 5.828531562340741 5.838623062808309 5.848884584391002 5.859294074413461 5.869862478358203 5.880587739818738 5.891471800452006 5.902521599930155 5.913729075891643 5.925102163891693 5.93664079735208 5.948354907510272 5.960234423367916 5.972288271638694 5.98450537669552 5.996906660517125 6.009470042633994 6.022226440073688 6.035143767305549
 3.15 5.371547840957758 5.373144104431318 5.375017012678926 5.377023564245118 5.379145757344367 5.38137258985713 5.383724059325141 5.386217162946005 5.38885089756706 5.391649259678524 5.394594245405913 5.397707850501744 5.400973070336517 5.404410899888969 5.408003333735621 5.411750366039593 5.415644990538698 5.41970920053283 5.423911988870615 5.42825734793536 5.432755269630267 5.437396745362937 5.442173766029162 5.447096321995984 5.452146403084051 5.457332998549246 5.462658097063607 5.46811268669553 5.47370575488925 5.479417288443621 5.485260273490165 5.491241695470427 5.497344539112595 5.503576788407436 5.509939426583492 5.51643243608159 5.523055798528628 5.529799494710656 5.536683504545259 5.543687807053216 5.550832380329476 5.55809720151341 5.565502246758374 5.573036491200563 5.580709908927171 5.588513472943844 5.596447155141451 5.604528926262141 5.612740755864721 5.621090612289332 5.629579462621446 5.638217272655159 5.646983006855813 5.655906628321925 5.664968098746436 5.674167378377279 5.68352342597727 5.693026198783325 5.702676652465009 5.712473741082395 5.722426417043283 5.732534631059742 5.742798332103983 5.75320746736358 5.763791982196047 5.774520820082745 5.785422922582152 5.79647922928248 5.807698677753666 5.819091203498706 5.830645739904369 5.842362218191282 5.854260567363382 5.866319714156754 5.878559582987856 5.890969095901124 5.903558172515979 5.916315729973229
 3.17 5.263821300629951 5.265513968917547 5.267454826271952 5.26953087128302 5.271698102220826 5.273962517031819 5.27634211333428 5.278836888413072 5.281481839213699 5.28426096233566 5.28719725402511 5.290282710166818 5.293517326275428 5.296905097486022 5.300445018543982 5.304130083794159 5.307960287169342 5.311948622178028 5.3160740818915 5.320330658930196 5.324738345449401 5.329287133124227 5.333959013133899 5.338774976145351 5.343726012296131 5.348802111176598 5.354013261811431 5.359351452640454 5.364815671498755 5.370416905596115 5.376135141495756 5.381990365092379 5.387972561589532 5.394082715476275 5.400310810503158 5.406675829657516 5.413167755138072 5.419787568328855 5.426535249772433 5.433409779142464 5.44042113521556 5.447559295842469 5.454835237918576 5.462236937353733 5.469776369041396 5.477441506827097 5.485243323476229 5.493190790641171 5.501264878827733 5.509484557360923 5.51783979435006 5.526330556653204 5.534965809840938 5.543746518159467 5.552661644493073 5.561732150325894 5.570945995703068 5.580304139191196 5.589815537838175 5.599471147132366 5.609278920961123 5.619239811568681 5.629353769513385 5.639628743624304 5.650056680957189 5.660645526749818 5.671385224376684 5.682296715303095 5.693366939038616 5.704598833089916 5.71599833291299 5.727568371864776 5.73930588115416 5.75121278979238 5.763296024542838 5.775547509870316 5.787975167889593 5.800568918313497
 3.19 5.159338885224892 5.161103172370775 5.163097254029495 5.165210128834543 5.167417795109525 5.169704250864439 5.172088493791264 5.174588521258887 5.177219330307326 5.179984917641311 5.182896279623154 5.185946412264966 5.189135311220182 5.192465971774422 5.195948388835661 5.199564556923737 5.203324470159173 5.207230122251326 5.211263506485864 5.215444615711561 5.219754442326423 5.224194978263136 5.228766214973842 5.233469143414235 5.238304754026997 5.243272036724543 5.248363980871108 5.253579575264157 5.258927808115115 5.264401667029447 5.270009138986042 5.275731210315946 5.281587866680418 5.287569093048321 5.293674873672835 5.299906192067525 5.306271030981717 5.312760372375228 5.31937419739242 5.3261224863356 5.333004218637749 5.340010372834596 5.347150926536033 5.354414856396857 5.361822138086878 5.369353746260351 5.37702765452476 5.384834835408947 5.392775260330597 5.400857899563059 5.409073722201525 5.417431696128563 5.425931787979008 5.434572963104198 5.443357185535582 5.452282417947672 5.461358621620383 5.470575756400708 5.479942780663787 5.489461651273324 5.499119323541394 5.508937751187613 5.518915886297688 5.529042679281355 5.539318078829687 5.5497620318718 5.560354483530942 5.571114377079979 5.582031653896275 5.593116253415968 5.604368113087659 5.615775168325503 5.627358352461703 5.639106596698437 5.651029830059189 5.663127979339509 5.675388969057209 5.687833721401977
 3.21 5.058169381749688 5.059972495177462 5.062009067825845 5.06414609837036 5.066359585186167 5.068655526344466 5.071039919608221 5.073530762427232 5.076143051932554 5.078878784930257 5.081750957894525 5.084750566960114 5.087888607914129 5.09116607618717 5.094574966843809 5.098116274572412 5.101799993674307 5.105608118052304 5.109550641198543 5.113630556181707 5.117837855633569 5.122162531734888 5.126626576200649 5.131219980264656 5.135942734663463 5.140786829619666 5.145751254824522 5.150846999419943 5.156075051979816 5.161413400490682 5.166884032331771 5.172485934254373 5.178210092360579 5.18405549208135 5.190033118153965 5.196131954598805 5.20236298469549 5.20871519095839 5.215198555111466 5.221814058062491 5.22856067987661 5.235427399749276 5.242436195978531 5.24956504593666 5.256833926041197 5.264234811725303 5.271774677407505 5.2794454964608 5.287245241181131 5.295194882755225 5.303274391227813 5.31149373546821 5.319851883136278 5.328348800647756 5.336994453138987 5.345778804430995 5.354710816992972 5.363790451905131 5.373018668820953 5.382384425928826 5.391906679913058 5.401586385914309 5.411412497489394 5.421383966570502 5.431522743423812 5.441806776607503 5.452256012929194 5.462869397402767 5.47363787320463 5.484561381629376 5.495657862044881 5.506917251846811 5.518340486412566 5.529935499054655 5.541693220973507 5.553632581209716 5.565732506595747 5.578013921707068
 3.23 4.960283732708341 4.962095873465147 4.964143195590337 4.96628369779991 4.968502378518697 4.970784235876856 4.973156267705725 4.975634471533058 4.978212844577603 4.980904383743056 4.983732085611369 4.986674946435443 4.989745962131153 4.992956128268761 4.996285440063694 4.999744892366662 5.003336479653172 5.007050196012387 5.010898035135351 5.014859990302592 5.018957054371076 5.023180219760536 5.027529478439166 5.031996821908675 5.03659124118872 5.041314726800698 5.046155268750903 5.051114856513061 5.056203479010226 5.061420124596054 5.066756781035428 5.072221435484482 5.077806074469969 5.083518683868014 5.089361248882246 5.095321754021276 5.101411183075589 5.107629519093773 5.113975744358148 5.120450840359753 5.127053787772733 5.133785566428083 5.140654155286777 5.147651532412287 5.154775674942475 5.162038559060864 5.169428159967305 5.176964451848017 5.184627407845021 5.192428000024965 5.200365199347326 5.208447975632017 5.216657297526379 5.225023132471573 5.233524446668356 5.242161205042278 5.250952371208252 5.259879907434554 5.268961774606197 5.278187932187745 5.287568338185507 5.297092949109159 5.306770719932773 5.31659260405527 5.326577553260281 5.336714517675435 5.34701544573108 5.357467284118417 5.368080977747075 5.378866469702118 5.389802701200489 5.400899611546896 5.412166138089139 5.423603216172895 5.435209779095937 5.446974758061837 5.458918082133098 5.471039678183777
 3.25 4.865485029447271 4.867297392437553 4.869325714629011 4.871458994776655 4.873661231353172 4.875926422545525 4.878271566250942 4.880712660072283 4.883252701312792 4.885905686970232 4.8886626137304 4.891554477960029 4.894552275699072 4.897688002652368 4.900931654180687 4.904304225291178 4.907796710627172 4.911419104457391 4.915154400664537 4.919011592733259 4.922992673737507 4.927096636327281 4.931325472714751 4.935669174659772 4.940137733454781 4.944722139909087 4.949432384332539 4.954269456518586 4.959221345726728 4.964300040664344 4.969504529467932 4.974824799683706 4.980271838247613 4.985844631464719 4.991544164988003 4.997368423796531 5.003319392173029 5.009396053680842 5.015598391140301 5.021925386604474 5.028389021334309 5.034976275773192 5.041699129520885 5.048547561306869 5.055539548963091 5.062657069396112 5.069908098558646 5.077284611420518 5.08481358193902 5.092466983028671 5.100264786530388 5.10819496318007 5.116269482576584 5.124476313149172 5.132836422124267 5.141328775491728 5.149973337970491 5.158760072973643 5.167688942572917 5.176769907462603 5.185991926922903 5.195364958782696 5.204898959381748 5.214573883532346 5.224408684480371 5.234393313865815 5.244538721682734 5.254842856238644 5.265295664113369 5.275917090117337 5.286697077249334 5.297644566653707 5.308750497577035 5.320022807324259 5.331471431214286 5.343077302535059 5.354858352498104 5.366815510192556
 3.27 4.773497505824333 4.775281280033645 4.777290845270921 4.779405200328768 4.781579343725993 4.78381427370431 4.786128988224446 4.788516484961646 4.791013761300592 4.793610814329702 4.796310640834855 4.799135237292496 4.802063599862156 4.805107724378369 4.808278606341999 4.81155624091095 4.814952622890304 4.818467746721837 4.822103606472963 4.825848195825053 4.829715508061187 4.833703536053284 4.837803272248656 4.842025708655947 4.846371836830497 4.850830647859096 4.85541213234415 4.86010728038725 4.864925081572149 4.869867524947153 4.874932599006894 4.88012129167355 4.885422590277433 4.890858481537021 4.896416951538368 4.90209798571395 4.90790256882091 4.913829684918714 4.919899317346218 4.926082448698159 4.932397060801049 4.938844134688488 4.945423650575894 4.952134587834644 4.958977924965647 4.965941639572316 4.97304770833298 4.980295106972702 4.98766381023453 4.995183791850168 5.00283402451007 5.010614479832969 5.01854612833482 5.026606939397191 5.034818881235075 5.04316992086413 5.051661024067368 5.060291155361273 5.069080277961359 5.078008353747167 5.087084343226708 5.096310205500355 5.105682898224171 5.115214377572701 5.124892598201203 5.134728513207349 5.14471107409237 5.154861230721666 5.165166931284885 5.175628122255461 5.186245748349626 5.197037752484892 5.207985075738008 5.2190976573024 5.230383434445093 5.241833342463118 5.253446314639409 5.265232282198198
 3.29 4.68402753218369 4.685772900893061 4.687752944821394 4.689825662797539 4.691957053384762 4.694157114877555 4.696424845297856 4.698774242390694 4.701220303619248 4.703756026159333 4.706401406893299 4.709150442403354 4.712011128964303 4.714976462535706 4.718056438753465 4.72124205292082 4.724544299998773 4.727963174595925 4.731490670957745 4.735135782955252 4.738890504073115 4.742753827397187 4.746736745601447 4.750840250934374 4.755054335204743 4.759388989766832 4.763843205505072 4.7684089728181 4.77309528160225 4.777902121234467 4.78283048055464 4.787888347847361 4.79305671082312 4.798346556598912 4.803765871678283 4.809305641930794 4.814975852570928 4.820775488136406 4.826695532465951 4.832734968676473 4.838913779139685 4.845221945458162 4.851659448440818 4.858226268077827 4.86492138351498 4.871745773027471 4.878708413993129 4.885810282865081 4.893039355143857 4.900407605348946 4.907913006989774 4.915556532536142 4.92333715338811 4.931255839845313 4.939321561075741 4.94752428508396 4.955873978678791 4.964359607440431 4.972992135687044 4.981770526440803 4.990704741393386 4.99977474087094 5.008999483798511 5.01837992766393 5.027905028481177 5.037584740753211 5.047429017434276 5.057416809891674 5.067569067867036 5.077873739437056 5.088341770973713 5.098972107103991 5.109765690669079 5.120720462683066 5.131836362291144 5.143124326727298 5.154582291271506 5.166201189206452
 3.31 4.596838609620067 4.598533750611359 4.600460501805706 4.602487862066903 4.604580830001087 4.606740403953633 4.608963582005504 4.611256361969007 4.613643741383013 4.616128717507603 4.618711287318148 4.621385447498829 4.624170194435597 4.627067524208565 4.630057432583838 4.633160915004789 4.636369966582758 4.639683582087199 4.643113755935263 4.646649482180823 4.650291754502927 4.654051566193698 4.657918910145676 4.661903778838585 4.665997164325563 4.670208058218804 4.674536451674666 4.678983335378201 4.683538699527138 4.6882215338153 4.69302282741547 4.697941568961692 4.702977746531018 4.708142347624706 4.71342435914885 4.718833767394457 4.724360558016981 4.730023716015291 4.735805225710083 4.741722070721758 4.747756233947729 4.753927697539183 4.760224442877298 4.766648450548908 4.773207700321618 4.77990317111837 4.786724840991471 4.793681687096067 4.800774685663087 4.808002811971618 4.815366040320773 4.82286334400099 4.830506695264813 4.838284065297115 4.846205424184815 4.854261740886025 4.862461983198699 4.870816117728722 4.879304109857499 4.887934923708986 4.896719522116222 4.905645866587327 4.914725917270975 4.923948632921358 4.933332970862631 4.942859886952832 4.95254733554731 4.962387269461624 4.972387639933954 4.98253839658699 4.992850487389335 5.003321858616404 5.013963454810831 5.024765218742372 5.035725091367341 5.046853011787546 5.058139917208742 5.069604742898616
 3.33 4.511749364516804 4.513380450269501 4.51524913048755 4.517224404068445 4.519271269659663 4.521370725655663 4.523540770194319 4.52578840115283 4.528126616143066 4.53054941250637 4.533059787307825 4.535677737329958 4.53839525906591 4.541204348712053 4.544114002160068 4.547135214988467 4.550249982453582 4.553477299479994 4.55679916065043 4.560234560195108 4.563775491980534 4.567419949497769 4.571180925850128 4.575046413740359 4.579028405457263 4.583124892861775 4.587327867372506 4.591655319950731 4.596089241084847 4.600647620774285 4.605321448512877 4.610111713271683 4.615025403481285 4.620065507013527 4.625219011162729 4.630497902626355 4.635902167485145 4.641429791182706 4.647081758504571 4.652858053556723 4.658768659743568 4.664802559745403 4.670969735495314 4.677261168155575 4.683685838093492 4.690243724856718 4.696934807148061 4.703758062799723 4.710714468747054 4.717814001001742 4.725035634624508 4.732409343697253 4.739905101294698 4.747552879455494 4.755332649152821 4.763254380264448 4.771317041542309 4.77952060058153 4.787865023788963 4.796360276351209 4.805007322202112 4.813793123989769 4.822719643043017 4.831805839337427 4.841042671460786 4.850428096578091 4.859962070396035 4.869655547127008 4.879507479452595 4.889506818486602 4.899675513737575 4.910000513070846 4.920473762670101 4.931123206998461 4.941929788759094 4.952902448855356 4.964041126350461 4.975344758426685
 3.35 4.428556543343119 4.430126741222953 4.431930565647629 4.43384501554715 4.435836089608875 4.437895786274602 4.440012103737112 4.442211039936194 4.444489592554135 4.446849759010667 4.44930453645741 4.451855921771756 4.454494911550245 4.457232502101396 4.460068689438022 4.462996469268997 4.466033836990509 4.469163787676782 4.472395316070261 4.47572841657127 4.479164083227145 4.482713309720841 4.486365089358999 4.490130415059498 4.493998279338467 4.497979674296782 4.502073591606031 4.506271022493941 4.5106009577293 4.515034387606335 4.51959030192857 4.524258689992168 4.529049540568729 4.533962841887582 4.538998581617545 4.544156746848161 4.549436324070418 4.554837299156937 4.560370657341649 4.566024383198945 4.571810460622307 4.577716872802424 4.583754602204785 4.589923630546755 4.59622293877414 4.602652507037227 4.609223314666319 4.615914340146749 4.622744561093385 4.629705954224626 4.63680649533588 4.64403615927254 4.651415919902455 4.658925750087878 4.666573621656932 4.674360505374555 4.682287370912952 4.690361186821539 4.698574920496399 4.706936538149231 4.715435004775807 4.724082284123938 4.732887338660946 4.741829129540647 4.750918616569844 4.760164758174342 4.769567511364476 4.779115831700148 4.788821673255409 4.798681988582545 4.808698728675697 4.81886984293401 4.829206279124321 4.839697983343369 4.850352899979554 4.861171971674234 4.87215513928257 4.883310341833907
 3.37 4.347083007696824 4.348574480136606 4.35032265760858 4.352176539074113 4.35412012325904 4.356118408650834 4.358189393495254 4.360339075792478 4.362564453292727 4.364869523491373 4.367267283623523 4.369747730658102 4.372324861291411 4.374988671940172 4.377750158734065 4.380599317507744 4.383548143792339 4.386596632806451 4.389734779446622 4.392983578277303 4.396322023520302 4.399771109043717 4.403321828350366 4.406973174565691 4.410745140425157 4.414617718261146 4.418601899989324 4.422695677094502 4.426911040615997 4.431235981132468 4.435681488746244 4.440237553067155 4.444923163195831 4.449718307706521 4.454632974629368 4.459678151432216 4.464841825001876 4.470134981624899 4.475547606967853 4.481078686057071 4.486749203257919 4.49253714225354 4.498464486023108 4.504510216819575 4.510693316146912 4.517004764736858 4.523444542525163 4.530021628627336 4.536726001313889 4.543568637985095 4.550548515145239 4.557654608376382 4.564908892311627 4.572289340607904 4.579815925918246 4.587479619863593 4.595280393004096 4.60322621480995 4.611308053631721 4.619535876670212 4.62790964994583 4.636428338267489 4.645091905201021 4.653911313037121 4.662864522758819 4.671982494008472 4.681235185054294 4.690651552756415 4.700221552532482 4.709935138322785 4.71981126255494 4.729850876108095 4.7400429282767 4.750387366733813 4.760904137493963 4.771572184875563 4.782411451462885 4.79341187806759
 3.39 4.267154729579516 4.268586634252571 4.270259367493231 4.272069928293129 4.273955315415236 4.275909527391102 4.277931562517606 4.280030418853205 4.282201094213685 4.284457586167406 4.286804892030046 4.289224008858861 4.291735933446424 4.294333662313878 4.297026191703686 4.299805517571881 4.302672635579817 4.305636541085422 4.308698229133952 4.311848694448244 4.315107931418476 4.318464934091419 4.321921696159206 4.325486210947587 4.329149471403698 4.332931470083328 4.336811199137688 4.34080965029969 4.344916814869721 4.349141683700925 4.353484247183998 4.357935495231467 4.362513417261495 4.367209002181189 4.372021238369395 4.376951113659028 4.382007615318889 4.387191730034996 4.392491443891429 4.397927742350674 4.403480610233484 4.409170031698252 4.414974990219885 4.420915468568203 4.426982448785845 4.433184912165682 4.439511839227762 4.445975209695749 4.452573002472896 4.459296195617529 4.466164766318046 4.473157690867443 4.480284944637356 4.487556502051628 4.494963336559395 4.502513420607704 4.51019672561365 4.518015221936047 4.525976878846624 4.534091664500751 4.542339545907701 4.550731488900444 4.559275458104985 4.567961416909212 4.576791327431332 4.585772150487795 4.594904845560806 4.604190370765353 4.6136166828158 4.623203736992025 4.63295248710511 4.642851885462584 4.652901882833238 4.663111428411478 4.673490469781257 4.684018952879577 4.694716821959545 4.705574019553009
 3.410000000000001 4.18869578689209 4.190057276878603 4.191670762703931 4.193416243388928 4.195260717732401 4.197159184308446 4.199141641463289 4.201196087311639 4.203329519732566 4.205536936364878 4.207822334602028 4.21019671158653 4.212652064203883 4.21519138907602 4.217813682554266 4.220520940711815 4.223323159335715 4.226211333918382 4.229194459648613 4.232264531402127 4.235441543731617 4.23871449085632 4.242084366651102 4.245560164635058 4.249141877959635 4.252830499396268 4.256626021323526 4.260526435713795 4.264542734119461 4.268675907658617 4.272913947000294 4.277276842349203 4.281755583430007 4.286349159471096 4.291067559187907 4.295900770765737 4.300868781842105 4.305940579488615 4.311147150192353 4.316477479836799 4.321942553682276 4.327520356345911 4.333231871781123 4.339067083256647 4.34503597333507 4.351128523850909 4.357353715888206 4.363711529757663 4.370201944973293 4.37682594022862 4.383582493372397 4.390470581383864 4.397491180347544 4.40465426542756 4.411949810841509 4.419376789833866 4.426955174648912 4.434664936503235 4.442516045557745 4.450508470889246 4.458642180461553 4.466916141096156 4.475341318442427 4.483906676947386 4.492622179825016 4.501477789025131 4.510482465201804 4.519647167681348 4.528951854429867 4.538414482020361 4.548027005599398 4.557797378853357 4.567715553974244 4.577802481625064 4.588036110904794 4.598438389312911 4.608987262713515 4.619712675299028
 3.43 4.111691359139048 4.112998583085678 4.114550012611468 4.116247646765476 4.118029484381114 4.119890524073552 4.121831764236656 4.123841203039442 4.125926838422076 4.128093668091382 4.130335689515899 4.13265489992045 4.13505229628025 4.137541875314536 4.140102633479735 4.14274656696215 4.145482671670184 4.148302943226087 4.151217376957237 4.154215967886953 4.157318710724828 4.160515599856599 4.163806629333553 4.167202792861451 4.170692083788987 4.174295495095787 4.178014019379927 4.18183464884499 4.185760375286648 4.189809190078792 4.193960084159171 4.198235048014584 4.202623071665597 4.207133144650793 4.21175625601056 4.216501394270409 4.221369547423836 4.226358702914709 4.231480847619196 4.236713967827232 4.242079049223522 4.247565076868079 4.253183035176309 4.258921907898624 4.264792678099606 4.270793328136706 4.276925839638486 4.283188193482406 4.289571369772151 4.296095347814508 4.302749106095781 4.309543622257763 4.316467873073242 4.32352183442107 4.330716481260777 4.338039787606727 4.345512726501842 4.353115269990872 4.360856389093221 4.368747053775324 4.376767232922597 4.384934894310933 4.393242004577768 4.401696529192702 4.410299432427695 4.419040677326823 4.427929225675605 4.4369750379699 4.446158073384379 4.455498289740567 4.46498464347447 4.474638089603774 4.48442758169463 4.49438307182802 4.504494510565718 4.514760846915829 4.525193028297926 4.535779000507786
 3.45 4.036212723330801 4.037451825603857 4.038939384442649 4.04058739892347 4.042324867913145 4.044136790066508 4.046036163823426 4.047999987405358 4.050047258811466 4.052172975814252 4.054371135954759 4.056644736537293 4.058995774623699 4.061424247027178 4.063933150305644 4.066522480754625 4.069193234399701 4.071955406988502 4.074798993982227 4.077734990546715 4.08076339154307 4.083884191517813 4.087106384692584 4.090420964953394 4.093846925839412 4.097365260531302 4.100994961839099 4.104736022189641 4.108588433613535 4.11255218773167 4.116627275741287 4.12081268840158 4.125128416018853 4.129544448431224 4.134091774992871 4.138748384557831 4.143535265463348 4.148441405512767 4.153467791957972 4.158613411481393 4.16389825017754 4.169293293534103 4.174826526412605 4.180478933028596 4.186260496931409 4.192170200983473 4.198209027339171 4.204376957423262 4.210671971908853 4.217096050694939 4.223658172883487 4.23035831675609 4.23718645975018 4.244142578434803 4.251235648485945 4.258466644661445 4.265835540775449 4.273341309672448 4.280983923200874 4.288763352186269 4.296680566404024 4.304743534551693 4.31294222422087 4.321288601868657 4.329779632788701 4.338417281081802 4.347190509626121 4.35611928004695 4.365193552686082 4.374422286570761 4.383796439382215 4.393313967423798 4.402996825588701 4.412822967327281 4.422813344613973 4.432956907913806 4.443253606148535 4.453713386662352
 3.47 3.96230925007375 3.963488370906235 3.964919239356364 3.966496854526739 3.968188215316455 3.969962320418655 3.971818168317635 3.973747757285506 3.975757085378406 3.977842150432275 3.979996950058182 3.982225481637196 3.984528742314838 3.986908728995058 3.98936543833379 3.991901866732053 3.994516010328608 3.997209864992173 3.999984426313193 4.002857689595167 4.005821649845529 4.008865301766085 4.012018639743016 4.015261657836423 4.01861434976944 4.022066708916897 4.025618728293554 4.029289400541875 4.033059717919369 4.036948672285496 4.040936255088117 4.045051457349518 4.049276269651981 4.053618682122925 4.058088684419602 4.062667265713351 4.067363414673425 4.072187119450365 4.077138367658945 4.082206146360678 4.087391442045886 4.092714240615334 4.098153527361422 4.103720286948954 4.109423503395468 4.115243160051121 4.121189239578167 4.127271723929975 4.133480594329637 4.139824831248132 4.146296414382077 4.152893322631026 4.159635534074366 4.166504025947772 4.173498774619244 4.180637755564711 4.187912943343229 4.195313311571736 4.202858832899405 4.210538478981571 4.218363220453235 4.226323026902165 4.234426866841567 4.242664707682358 4.251047515705021 4.259573256031043 4.268243892593961 4.277067388109986 4.286033704048236 4.295143800600563 4.304406636650969 4.313811169744644 4.323369356056591 4.333089150359865 4.342950505993421 4.352974374829575 4.36314870724107 4.373484452067768
 3.49 3.890032399838524 3.891138675471307 3.892512028698423 3.894047458647882 3.895683964249956 3.897418544234795 3.899233197129614 3.901128921255452 3.903090714723493 3.905136575430956 3.907250501056553 3.909434489055518 3.911691536654196 3.914022640844204 3.916429798376169 3.918903005753015 3.921463259222836 3.924100554771328 3.926824888113792 3.929627254686705 3.93251764963886 3.93550506782208 3.938590503781488 3.941763951745363 3.945043405614554 3.948421858951468 3.951906304968627 3.955497736516798 3.959196146072688 3.963000525726218 3.966921867167361 3.970959161672555 3.975103400090689 3.979372572828654 3.983757669836483 3.988258680592042 3.992884594085314 3.997626398802248 4.00249308270818 4.007475633230836 4.012592037242907 4.017824281044202 4.023181350343373 4.028672230239223 4.034277905201591 4.040018359051812 4.04589357494276 4.051882535338471 4.05800622199335 4.064263615930947 4.070644697422336 4.07716044596406 4.08380984025567 4.090582858176849 4.097499476764119 4.104538672187136 4.111722419724581 4.119028693739632 4.126478467655033 4.134070713927755 4.141786404023249 4.149654508389295 4.157654996429452 4.165797836476097 4.174072995763078 4.182500440397953 4.191069135333845 4.199780044340895 4.208642129977323 4.217645353560103 4.226789675135239 4.236095053447659 4.245540445910734 4.255135808575393 4.26489209609887 4.274788261713079 4.284853257192599 4.295058032822291
 3.51 3.81938871939728 3.820440282214693 3.821755290426079 3.823229743184004 3.824831639448859 3.82651897798655 3.828293757365765 3.830145975954816 3.832082631918073 3.834081723211963 3.836155247580558 3.838297202550747 3.84050958542697 3.842794393285552 3.845142622968611 3.847575271077534 3.850072333966054 3.852654807732893 3.855311688213989 3.858054970974305 3.860883651299222 3.863807724185502 3.86681718433185 3.86993102612904 3.873131243649631 3.876445830637267 3.879854780495557 3.883379086276533 3.886997740668696 3.890730735984644 3.894578064148283 3.898538716681619 3.902613684691142 3.906801958853781 3.911113529402455 3.915539386111209 3.920087518279923 3.924749914718626 3.929534563731378 3.934442453099752 3.939472570065897 3.94463590131519 3.94991243295848 3.955321150513917 3.960852038888367 3.966505082358435 3.972291264551055 3.978199568423689 3.984239976244116 3.990411469569807 3.996706029226903 4.003142635288785 4.009700267054237 4.016389903025213 4.023211520884197 4.03016409747116 4.037248608760128 4.044474029835336 4.051831334867 4.059328497086682 4.066957488762265 4.074717281172532 4.082626844581358 4.090667148211504 4.098848160218028 4.107168847661306 4.115640176479664 4.124251111461635 4.133001616217821 4.141891653152387 4.150940183434166 4.160128166967391 4.169464562362057 4.1789503269039 4.188593416524016 4.198374785768105 4.208324387765352 4.218411174196938
 3.53 3.750404838421524 3.751390817081602 3.752648645693637 3.754082323433923 3.755620849291962 3.757273222068213 3.759009440371442 3.760820502615648 3.762714407016598 3.764687151587939 3.76671273413691 3.768815152259642 3.77098540333605 3.773216484524321 3.775528392754987 3.777893124724594 3.780339676888964 3.782869045456046 3.785462226378364 3.788148215345052 3.790918007773485 3.793770598800502 3.796715983273227 3.799765155739467 3.802907110437729 3.806140841286807 3.809488341874972 3.812927605448764 3.816479624901362 3.820142392760565 3.82391790117635 3.827805141908049 3.831804106311096 3.835924785323389 3.840156169451237 3.84449924875491 3.848973012833783 3.85355745081108 3.858273551318211 3.863100302478711 3.868057691891783 3.873134706615427 3.878333333149182 3.883662557416463 3.889111364746498 3.894691739855868 3.900391666829656 3.906221129102187 3.912182109437377 3.918262589908697 3.924482551878725 3.930822975978316 3.937292842085376 3.943902129303247 3.950631815938695 3.957500879479514 3.96449929657174 3.971637042996472 3.978904093646317 3.986300422501444 3.993836002605244 4.001509806039631 4.009312803899936 4.017263966269438 4.025344262193513 4.033572659653396 4.041939125539583 4.05044362562485 4.059096124536898 4.067885585730633 4.076822971460079 4.085907242749911 4.095138359366646 4.104516279789445 4.114040961180576 4.123712359355506 4.13353942875264 4.143512122402711
 3.55 3.683063466232338 3.683995985791963 3.685196795591014 3.686570894828722 3.688079282522724 3.689686957506881 3.691376918428694 3.693159163746327 3.695012691725225 3.696941500434342 3.698932587741973 3.70098695131118 3.703108588594832 3.705297496830239 3.707556673033398 3.709875113992831 3.71227481626304 3.714734776157553 3.717275989741583 3.719897452824287 3.722611160950627 3.725406109392838 3.728281293141501 3.731257706896219 3.734334345055897 3.737502201708626 3.740780270621177 3.744157545228098 3.747636018620411 3.751233683533921 3.754930532337136 3.758747557018777 3.762673749174914 3.766720099995694 3.770874600251685 3.775148240279827 3.779541009968986 3.78405189874512 3.788691895556058 3.793440988855881 3.798318166588917 3.803324416173352 3.808448724484433 3.813692077837311 3.81906246196947 3.824562862022786 3.830180262525188 3.835935647371944 3.841809999806551 3.847811302401251 3.853941537037151 3.860209684883977 3.866595726379427 3.873108641208157 3.879760408280384 3.886539005710103 3.893455410792938 3.900499599983598 3.907670548872981 3.91497923216488 3.922424623652329 3.930007696193575 3.937716421687675 3.945572771049723 3.953555714185713 3.961685219967035 3.9699512562046 3.978352789622607 3.986900785831944 3.995594209303228 4.004424023339495 4.013399190048518 4.022518670314782 4.031793423771104 4.041203408769893 4.050767582354076 4.060475900227659 4.070339316725963
 3.57 3.617342388695386 3.618231570730556 3.61938751802761 3.620715229807951 3.622173705116417 3.623739942819163 3.625395941601139 3.6271326999632 3.628946216218824 3.630835488490434 3.632793514705351 3.634803292591346 3.636887819671815 3.639028093260566 3.641236110456219 3.643502868136216 3.645847362950462 3.648250591314555 3.650742549402656 3.653304233139953 3.655954638194759 3.658683759970205 3.661502593595569 3.6644191339172 3.667424375489074 3.670528312562959 3.673730939078195 3.677040248651089 3.680458234563936 3.683983889753643 3.68760620679998 3.691356177913447 3.695203794922752 3.699178049261914 3.703259931956986 3.707468433612385 3.711783544396852 3.71622525402903 3.720783551762656 3.725458426371379 3.730259866133196 3.735186858814511 3.74023139165381 3.745402451344969 3.750699024020174 3.756112095232472 3.761661649937941 3.767326672477485 3.773118146558262 3.779046055234724 3.785089380889302 3.791269105212697 3.797574209183823 3.804005673049357 3.810572476302936 3.817265597663977 3.824094015056132 3.83104770558537 3.838136645517707 3.845351810256554 3.852702174319716 3.860186711316017 3.867807393921575 3.875562193855711 3.883462081856492 3.891487027655937 3.89965599995485 3.907958966397302 3.916406893544765 3.924998746849894 3.933724490629958 3.94259308803992 3.951605501045183 3.960771690393976 3.970070615589412 3.979522234861199 3.989126505137013 3.998873382013537
 3.59 3.553248465253487 3.554097427974925 3.555199664754223 3.556482174834223 3.557893957286071 3.55942101100714 3.561035334718596 3.562737926962578 3.564515786099004 3.566355910302001 3.568273297555968 3.570241945651244 3.572281852179423 3.574377014528284 3.576536429876336 3.578753095187011 3.581045007202456 3.583405162436973 3.585831557170065 3.588334187439126 3.590925049031737 3.593602137477605 3.596356448040118 3.599206975707527 3.602153715183757 3.605187660878842 3.608326806898988 3.611571147036264 3.614922674757914 3.618368383195302 3.621940265132487 3.625606312994416 3.629388518834753 3.633294874323338 3.637306370733261 3.641432998927587 3.64568374934569 3.650049611989226 3.65452957640774 3.659134631683894 3.663863766418334 3.668706968714182 3.67368422616117 3.678776525819389 3.683992854202698 3.689333197261736 3.694798540366591 3.700386868289093 3.70610016518475 3.711936414574309 3.717907599324968 3.724002701631212 3.730221702995299 3.736574584207379 3.743051325325252 3.749661905653776 3.756396303723903 3.763264497271371 3.770266463215033 3.777391177634835 3.784649615749435 3.792050751893475 3.799576559494497 3.807234011049514 3.815035078101224 3.822958731213887 3.831035939948846 3.83923467283971 3.847585897367189 3.856070579933593 3.864695685836983 3.873454179244991 3.882363023168299 3.891414179433787 3.900616608657343 3.909950270216345 3.919435122221814 3.929070121490239
 3.61 3.490738626089928 3.491556484454233 3.492627158516181 3.493856647539352 3.495232950620328 3.49671306668668 3.498287994494599 3.499948732626149 3.501683279486164 3.503487633298778 3.505356792103584 3.507294753751442 3.5092835158999 3.511335076008273 3.513439431332343 3.515617578918696 3.517850515598698 3.520159237982105 3.522531742450309 3.524980025149213 3.527513081981755 3.530130908600055 3.532823500397207 3.535609852498699 3.538500959753478 3.541476816724646 3.544545417679794 3.547728756580973 3.551004827074302 3.554394622479218 3.557888135777351 3.561494359601054 3.565213286221557 3.569034907536768 3.572980215058708 3.577037199900587 3.581217852763522 3.585510163922891 3.589925123214326 3.594452720019354 3.599101943250671 3.603874781337063 3.608769222207964 3.613786253277662 3.618924861429147 3.624197032997597 3.629579753753516 3.635086008885508 3.640723782982709 3.646484060016852 3.652375823323985 3.658380055585836 3.66452673881083 3.670784854314745 3.677185382701027 3.683707303840755 3.690351596852251 3.69713724008035 3.70404521107532 3.711084486571436 3.718255042465212 3.725547853793291 3.732980894709985 3.740556138464483 3.748252557377717 3.756089122818887 3.764057805181649 3.772166573859971 3.780405397223657 3.788786242593523 3.797316076216264 3.805966863238976 3.814777567683352 3.823718152419559 3.832797579139784 3.84202780833146 3.851405799250168 3.860923509892229
 3.629999999999999 3.429823869416072 3.430612735232617 3.431642990331223 3.432829633995529 3.434162665346724 3.43559708334159 3.437133886770196 3.438754074253227 3.440456644238965 3.442217594999916 3.444051924629068 3.445931631035817 3.447880711941512 3.44988016487467 3.451950987165814 3.454064175941971 3.456249728120809 3.45850864040442 3.46083090927275 3.463225530976672 3.465702501530707 3.468252816705388 3.470895472019276 3.473621462730613 3.476448783828629 3.479358430024491 3.4823693957419 3.485482675107338 3.488697261939956 3.49202314974111 3.495450331683554 3.498987800600266 3.502636548972935 3.506396568920086 3.510266852184861 3.514258390122449 3.518370173687157 3.522592193419138 3.526925439430771 3.531387901392681 3.535971568519423 3.540665429554807 3.545490472756876 3.550424685882543 3.555490056171875 3.560675570332028 3.565991214520844 3.571416974330092 3.576972834768374 3.582659780243682 3.588456794545603 3.594392860827202 3.60044996158654 3.606628078647863 3.61293519314245 3.619372285489114 3.625939335374373 3.632627321732278 3.639444222723898 3.646392015716485 3.653468677262286 3.66068518307703 3.668021508018086 3.675496626062276 3.68309251028337 3.690836132829247 3.698710464898722 3.706712476718061 3.714854137517151 3.723134415505365 3.73155327784709 3.740100690636943 3.748796618874663 3.757631026439686 3.76661287606541 3.775722129313134 3.784988746545694 3.794393686900788
 3.65 3.370495258877182 3.371254240910933 3.372243216886002 3.373399186105434 3.374688147714225 3.376088100697419 3.377579043877863 3.379160975913607 3.38081289529497 3.382540800341252 3.384320689197107 3.38616455982856 3.388066410018691 3.390025237362965 3.392035039264219 3.394114812927306 3.396244555353392 3.398446263333902 3.400717933444133 3.403051562036517 3.40547514523353 3.407969678920272 3.410555158736691 3.413220580069468 3.415976938043556 3.418832227513377 3.421788443053669 3.424833578949999 3.427987629188924 3.431241587447815 3.434604447084332 3.438076201125562 3.44165684225681 3.445357362810054 3.449155754752045 3.453083009672086 3.457118118769447 3.461273072840457 3.465535862265246 3.469927476994149 3.474426906533768 3.479055139932704 3.483802165766933 3.488667972124864 3.493651546592039 3.498763876235511 3.503994947587877 3.509353746630976 3.514821258779252 3.520427468862783 3.526151361109972 3.531994919129907 3.537966125894388 3.544064963719618 3.550292414247566 3.556638458426999 3.56311307649418 3.569715247953244 3.576445951556237 3.583305165282835 3.590291866319733 3.597406031039708 3.604648634980362 3.612028652822536 3.619537058368408 3.627171824519266 3.634944923252962 3.642855325601049 3.6508930016256 3.659067920395716 3.667379049963709 3.675827357340984 3.684411808473605 3.693143368217549 3.70200100031366 3.711014667362285 3.720153330797618 3.729448950861734
 3.67 3.312732921070676 3.313472125141115 3.314429958045434 3.315552419105457 3.316809507489217 3.318164222209107 3.319618562119688 3.321153525915171 3.322766112126551 3.324443319118414 3.326190145085401 3.327979588048343 3.329834645850049 3.331746316150773 3.333705596423326 3.335732483947871 3.33780897580637 3.339955068876697 3.342168759826417 3.344462045106235 3.346824920943094 3.349255383332956 3.351785428033234 3.354393050554894 3.357088246154228 3.359882009824278 3.362774336285939 3.36576321997872 3.368849655051175 3.372043635350996 3.375344154414778 3.378742205457438 3.382257781361321 3.385889874664953 3.389628477551473 3.393473581836728 3.397446178957036 3.401525259956623 3.405720815474716 3.410032835732319 3.414472310518649 3.419017229177246 3.423689580591748 3.428478353171345 3.433393534835894 3.438426113000717 3.443575074561058 3.448850405876223 3.454252092753389 3.459771120431086 3.465405473562355 3.471178136197578 3.477066091766993 3.483071323062867 3.489212812221369 3.495470540704103 3.501865489279325 3.508375638002844 3.515013966198601 3.521777452438921 3.528667074524463 3.535693809463838 3.542845633452925 3.550124521853856 3.557528449173706 3.565068389042854 3.572745314193044 3.580546196435133 3.588484006636526 3.596556714698308 3.604764289532069 3.613106699036428 3.621584910073245 3.63019788844354 3.638954598863108 3.647846004937837 3.656872069138731 3.666051752776631
 3.69 3.256544043171376 3.257271572247697 3.258196394469427 3.259286509176565 3.260498915559442 3.261819612656918 3.263227599354252 3.26472487438065 3.266289436306475 3.267926283540143 3.269621414324676 3.271367826733946 3.273177518668575 3.275032487851516 3.276942731823309 3.278910247937004 3.28094403335276 3.28303608503212 3.285194399731952 3.287419973998072 3.289721804158533 3.292100886316592 3.294566216343351 3.297117789870068 3.299755602280145 3.302489648700792 3.305308923994359 3.308234422749349 3.311265139271105 3.314391067572165 3.317622201362301 3.320959534038229 3.324411058672994 3.327966768005034 3.331638654426916 3.33541470997375 3.339315926311285 3.34332229472367 3.347453806100905 3.351689450925964 3.356050219261591 3.360525100736788 3.365126084532965 3.369841159369786 3.374670313490679 3.37962553464804 3.38470581008811 3.389900126535531 3.395209470177591 3.40064382664815 3.406203181011243 3.411887517744369 3.417685820721472 3.423620073195595 3.429668257781227 3.435842356436334 3.44214035044408 3.448553220394229 3.455100946164243 3.46177350690007 3.468579880996612 3.4755010460779 3.482556978976946 3.489737655715304 3.497052051482311 3.504490140614032 3.512063896571905 3.519760291921072 3.527591298308419 3.535554886440318 3.543663026060061 3.551894685925009 3.560258833783435 3.568767436351079 3.577407459287413 3.586181867171609 3.595097623478225 3.604156690552592
 3.71 3.201910870658584 3.202615824951316 3.203516765331793 3.204572691157609 3.205739601640679 3.207025495845483 3.208387372686996 3.2098372309283 3.211363069177869 3.212950885886542 3.21459467934418 3.216298447675997 3.218044188838576 3.219853900615568 3.221706580613073 3.223625226254698 3.225598834776298 3.22763740322041 3.229730928430345 3.231909407043991 3.234153835487276 3.236472209967323 3.238875526465284 3.24136278072886 3.243944968264504 3.246611084329297 3.249370123922525 3.252234081776918 3.255190952349593 3.258251729812663 3.261415408043542 3.264692980614926 3.268073440784468 3.271556781484121 3.275152995309185 3.278863074507025 3.282696010965478 3.286631796200953 3.290681421346202 3.294852877137791 3.299138153903249 3.303536241547913 3.308058129541448 3.312691806904063 3.317449262192416 3.322320483485202 3.327314458368438 3.332431173920427 3.337660616696419 3.343014772712968 3.348490627431966 3.354080165744383 3.359803371953689 3.365639229758975 3.37159772223777 3.377679831828543 3.383895540312912 3.390223828797535 3.396674677695719 3.403259066708703 3.409956974806653 3.416786380209361 3.423739260366626 3.430825591938359 3.438033350774374 3.445374511893888 3.452847049464728 3.460442936782241 3.468170146247911 3.476030649347685 3.484022416630009 3.492145417683575 3.500400621114777 3.508797994524887 3.517325504486939 3.525995116522334 3.534794795077163 3.54373650349825
 3.73 3.1487627051401 3.149454182189313 3.150338366136457 3.151357256356159 3.15248885208123 3.153728152400957 3.155044156259087 3.156445862451497 3.157923269623559 3.159461376267191 3.161054180717595 3.162706681149698 3.164398875574263 3.16615276183371 3.167959337597609 3.169809600357879 3.171732547423668 3.173709175915923 3.175749482761655 3.177863464687891 3.180040118215321 3.182299439651627 3.184642425084514 3.187067070374423 3.189584371146936 3.192184322784883 3.194885920420121 3.197679158925026 3.200574032903658 3.203561536682629 3.206659664301662 3.20986940950384 3.213180765725544 3.216593726086094 3.220128283377072 3.223763430051346 3.227510158211782 3.231378459599657 3.235358325582756 3.239448747143173 3.243660714864805 3.247984218920532 3.252429249059107 3.256985794591731 3.261663844378329 3.266453386813524 3.271363409812301 3.276395900795381 3.28154984667428 3.286814233836076 3.292201048127875 3.297709274840969 3.303338898694702 3.309089903820039 3.314962273742827 3.320956991366766 3.327072038956087 3.333308398117919 3.339667049784381 3.34615697419436 3.352757150875008 3.359489558622947 3.36635217548517 3.373336978739665 3.380441944875739 3.387678049574061 3.395045267686415 3.402542573215158 3.410160939292407 3.41791933815893 3.42579874114276 3.433818118637527 3.441956440080502 3.450245673930376 3.458654787644746 3.467203747657337 3.475891519354943 3.484718067054094
 3.75 3.097029902268555 3.097693997028796 3.098550546626307 3.099532550452211 3.100626007759555 3.101816917661647 3.103095279130091 3.104449090992527 3.105877351930054 3.107355060474367 3.10889721500458 3.110496813743755 3.112134854755122 3.113834335938007 3.115574255023447 3.117376609569509 3.119229396956311 3.121155614380733 3.123133258850833 3.12518132717996 3.127301815980565 3.129503721657709 3.131786040402275 3.134149768183875 3.136592900743458 3.139137433585615 3.141762361970587 3.144496680905969 3.147321385138119 3.15024646914326 3.153270927118289 3.15640475297128 3.159648940311692 3.163002482440282 3.166456372338703 3.170018602658826 3.173702165711742 3.177494053456482 3.18139625748843 3.185407769027443 3.189549578905668 3.193790677555072 3.198151054994666 3.202631700817439 3.20723160417699 3.211941753773876 3.21677213784165 3.221721744132618 3.226781559903295 3.231971571899569 3.237270766341574 3.242690128908267 3.248238644721718 3.253898298331107 3.259677073696426 3.2655849541719 3.271603922489112 3.277751960739843 3.284020050358621 3.29040717210499 3.296915306045483 3.303551431535317 3.310308527199809 3.317194570915489 3.324199539790952 3.33134441014742 3.338597157499018 3.345990756532782 3.353512181088378 3.361153404137552 3.368932397763301 3.376840133138767 3.38487658050586 3.393041709153613 3.401344487396257 3.409785882551037 3.418354860915747 3.427061387746018
 3.77 3.046542869745675 3.047188674667765 3.048015708780298 3.048966971490371 3.050021462070627 3.05116317965764 3.052402123249999 3.053706291706102 3.055073683741652 3.05651129792687 3.057991132683396 3.059538186280914 3.061122456833469 3.062755942295502 3.064449640457578 3.066192548941834 3.067986665197122 3.069850986493865 3.071765509918618 3.073759232368332 3.075824150544331 3.07795726094599 3.080169559864123 3.082472043374077 3.084852707328532 3.087332547350011 3.089900558823096 3.092556736886348 3.095322076423942 3.098185572057001 3.101147218134649 3.10420700872476 3.107383937604425 3.110659998250123 3.114044183827601 3.117545487181466 3.121145900824482 3.124863416926583 3.128700027303589 3.132643723405633 3.136695496305306 3.140866336685509 3.145154234827004 3.149551180595702 3.154066163429639 3.158699172325677 3.163450195825916 3.168320222003814 3.173297238450032 3.17840323225798 3.183618190009086 3.188950097757778 3.194410941016185 3.199979704738544 3.205677373305342 3.211482930507157 3.217417359528229 3.223468642929746 3.229648762632852 3.235937699901371 3.242353435324259 3.248897948797772 3.25556021950736 3.262340225909285 3.269248945711962 3.276284355857029 3.283447432500139 3.290738150991485 3.298146485856049 3.305692410773584 3.313354898558328 3.321154921138445 3.329081449535208 3.337144453841904 3.345334903202492 3.353650765789984 3.362114008784571 3.370702598351489
 3.79 2.997162065410327 2.997797670520164 2.998593304894632 2.999502967956306 3.000515658996815 3.001627377175268 3.00280512151639 3.004068890908377 3.005385684100453 3.006771499700155 3.008199336170321 3.009682191825795 3.011212064829846 3.012798953190303 3.014434854755398 3.016119767209327 3.017853688067527 3.019656614671659 3.021527544184316 3.023456473583435 3.025454399656428 3.027529318994032 3.029693227983862 3.031923122803688 3.034251999414425 3.036666853552834 3.039168680723943 3.041767476193178 3.044463234978216 3.047265951840545 3.050154621276749 3.053160237509497 3.056262794478264 3.05947128582975 3.062796704908031 3.066218044744417 3.069756298047032 3.073400457190108 3.077161514203 3.081029460758911 3.08501328816335 3.089113987342291 3.09332154883006 3.097645962756945 3.102086218836514 3.106643306352663 3.111317214146379 3.116097930602226 3.121005443634548 3.126019740673404 3.13116080865021 3.136408633983117 3.141783202562102 3.147263499733794 3.152871510286011 3.158596218432036 3.164437607794603 3.170405661389624 3.176489361609633 3.182690690206965 3.189008628276657 3.195452156239078 3.202023253822298 3.208709900044179 3.215523073194199 3.222461750815013 3.229516909683742 3.236708525793005 3.244015574331673 3.251448029665374 3.259016865316732 3.266711053945333 3.274530567327452 3.282475376335502 3.290554450917242 3.298768760074711 3.307108271842928 3.315592953268321
 3.81 2.948773995406413 2.949387488380881 2.95015983574407 2.951036036933547 2.952008091259334 2.953076997902374 2.954213755912717 2.955416364207424 2.956691821568198 2.958024126638731 2.959399277921771 2.960837273775918 2.962312112412132 2.963843791889965 2.965421310113519 2.967047664827118 2.968740853610706 2.970480873874967 2.97228872285616 2.974162397610685 2.976113895009363 2.978131211731444 2.980234344258329 2.982414288867021 2.984679041623296 2.987029598374596 2.989475954742644 2.992018106115779 2.99465504764102 2.99738677421585 3.000223280479715 3.003165560805265 3.006202609289292 3.009355419743423 3.012601985684505 3.015964300324737 3.019441356561518 3.023013146967017 3.02671066377747 3.030512898882209 3.034419843812402 3.038452489729529 3.042589827413585 3.046841847250999 3.051209539222296 3.055692892889466 3.060280897383078 3.064994541389113 3.069812813135526 3.07475670037854 3.079815190388664 3.084989269936449 3.090268925277962 3.095674142140005 3.101203905705054 3.106839200595933 3.112600010860228 3.118475319954422 3.124466110727772 3.130581365405918 3.136812065574231 3.143168192160889 3.149638725419698 3.156233644912646 3.1629539294922 3.169798557283334 3.17675850566531 3.183841751253185 3.191050269879077 3.19839303657316 3.20585002554441 3.213440210161097 3.221154562931023 3.229003055481506 3.236974658539113 3.245070341909148 3.253309074454885 3.261670824076557
 3.83 2.901311212426871 2.901901678667006 2.902639848819632 2.903482722336842 2.904421298546483 2.905439576650653 2.906534555723942 2.907695234711384 2.908917612426151 2.91019868754697 2.911529458615264 2.912913924032032 2.914343082054444 2.915816930792176 2.917337468203467 2.918914692090903 2.920556600096941 2.922245189699141 2.923998458205152 2.925818402747403 2.927713020277537 2.929682307560575 2.931726261168797 2.933854877475365 2.936067152647668 2.938364082640395 2.940754663188348 2.943239889798972 2.94581775774462 2.948500262054552 2.951275397506655 2.954155158618905 2.957137539640546 2.960224534543012 2.963414137010573 2.966717340430711 2.970125137884234 2.973635522135116 2.97726948562007 2.981007020437851 2.9848481183383 2.988812770711109 2.992881968574325 2.997063702562593 3.001359962915116 3.005769739463368 3.01029302161853 3.014930798358664 3.019681058215621 3.024546789261687 3.029524979095965 3.034627614830486 3.039833683076075 3.045163169927933 3.050607060950969 3.056164341164875 3.06183599502893 3.067631006426546 3.073539358649564 3.07957103438228 3.085717015685217 3.091976283978641 3.098358820025825 3.104864603916041 3.111493615047318 3.118236832108933 3.12511223306365 3.13210079512971 3.139212494762572 3.146446307636393 3.153813208625274 3.161303171784243 3.168914170330004 3.176649176621428 3.184525162139807 3.192513097468867 3.200642952274529 3.208894695284433
 3.85 2.854723314030245 2.855289836731754 2.855992936639127 2.856812613218541 2.857708865815114 2.85868469365145 2.85973709582592 2.860857071310668 2.862027618949367 2.863265737454697 2.864543425405565 2.865873681244059 2.867247503272137 2.868675889648051 2.870147838382507 2.871675347334562 2.87325741420725 2.874904036542955 2.876605211718505 2.878379936940019 2.880218209237471 2.882140025459005 2.884134382264981 2.886203276121753 2.888363703295189 2.890617659843922 2.892953141612346 2.895381144223337 2.89791266307072 2.90053569331147 2.903250229857646 2.906078267368071 2.909007800239738 2.912038822598967 2.915172328292285 2.918418310877056 2.921765763611845 2.925216679446517 2.928788051012079 2.932462870610261 2.936249130202833 2.940147821400665 2.944148935452524 2.948272463233612 2.952507395233845 2.956845721545876 2.961305431852848 2.965868515415905 2.970552961061429 2.975350757168032 2.98025989165328 2.985282351960174 2.990416125043358 2.995663197355083 3.001031554830915 3.006513182875184 3.012107066346179 3.017823189541096 3.023650536180724 3.029601089393888 3.035663831701632 3.041837745001157 3.048143810549509 3.054563008947011 3.061092320120459 3.067754723306053 3.074528197032098 3.08142371910145 3.088450266573721 3.09558781574723 3.10285734214073 3.110247820474873 3.117759224653447 3.125401527744368 3.133163701960434 3.14105771863984 3.149081548226462 3.1572251602499
 3.87 2.808987941026493 2.809531601247728 2.810210735127157 2.810987342144607 2.811850421661937 2.81279397292163 2.813805995045106 2.814874487030791 2.816003447751919 2.817189875954083 2.818414770252525 2.81970112912916 2.82102995092936 2.822402233858464 2.823827975978037 2.825307175201869 2.826838829291721 2.828433935852803 2.830092492329008 2.831813495997879 2.833605943965319 2.835470833160049 2.837417160327803 2.83944592202527 2.841555114613776 2.843756734252711 2.846038776892696 2.848421238268502 2.850896113891697 2.853470399043053 2.85614608876469 2.858912177851953 2.861789660845057 2.864767532020454 2.867845785381955 2.871035414651594 2.874335413260241 2.877735774337952 2.881247490704073 2.884859554857079 2.888591958964175 2.892425694850625 2.896370753988839 2.900436127487205 2.904602806078664 2.908879780109036 2.913278039525092 2.917777573862377 2.922397372232776 2.927118423311835 2.931960715325824 2.936913236038563 2.94197797273798 2.947162912222434 2.952458040786784 2.957865344208209 2.963382807731783 2.969021416055803 2.974770153316862 2.980640003074693 2.986620948296749 2.992722971342555 2.998944053947803 3.00527717720821 3.011729321563136 3.018293466778957 3.024986591932196 3.031799675392418 3.038723694804882 3.04577762707296 3.052950448340313 3.060244133972839 3.067656658540373 3.075198995798169 3.082870118668136 3.090660999219848 3.098580608651325 3.10661891726958
 3.890000000000001 2.764102775928801 2.76462265265631 2.765277922061378 2.766021583637059 2.766853636761449 2.767746080696298 2.768717914585374 2.769745137452581 2.770823748199814 2.771958745604574 2.773141128317326 2.7743748948586 2.775660043615856 2.776986572840083 2.778365480642151 2.779796764988915 2.781279423699066 2.782824454438728 2.784430854716809 2.786107621880098 2.78785675310811 2.78967524540768 2.791574095607315 2.79355330035128 2.795622856093445 2.797772759090882 2.800011005397201 2.802350590855648 2.804778511091945 2.807305761506883 2.809923337268669 2.812649233305012 2.815475444294973 2.818399964660556 2.821434788558057 2.824568909869157 2.827811322191772 2.831164018830653 2.834615992787734 2.83818723675224 2.841857743090537 2.845638503835744 2.849527510677094 2.853526754949045 2.857645227620147 2.861863919281669 2.866190820135968 2.870637919984617 2.875185208216298 2.879851673794433 2.884627305244584 2.889513090641602 2.894518017596538 2.899633073243301 2.904856244225088 2.910190516680561 2.915643876229783 2.92120630795992 2.926877796410696 2.932669325559612 2.938579878806926 2.944600438960387 2.950738988219745 2.956987508161014 2.963364979720496 2.969850383178584 2.97645569814331 2.98317990353368 2.990021977562759 2.996982897720531 3.004062640756533 3.011260182662247 3.018586498653268 3.026030563151253 3.033602349765623 3.041301831275059 3.049118979608759 3.057053765827478
 3.91 2.720067541468424 2.720565711680168 2.721188215582003 2.721900052679814 2.722701222367436 2.723563723925301 2.72448555651885 2.725472719196688 2.726512210888502 2.727596030402732 2.728737176423996 2.729918647510267 2.731150442089815 2.732432558457889 2.733765994773171 2.735149749053969 2.736583819174175 2.738089202858977 2.739653897680324 2.741278901052148 2.742983210225338 2.744755822282478 2.746618734132327 2.748549942504071 2.750570443941315 2.752678234795845 2.754875311221132 2.757160669165605 2.759543304365673 2.762025212338505 2.764604388374563 2.767281827529902 2.770067524618215 2.772940474202641 2.775932670587328 2.779012107808759 2.782208779626825 2.785514679515668 2.78891780065427 2.792429135916811 2.796048677862776 2.799776418726831 2.803612350408447 2.807555464461292 2.811617752082377 2.815778204100967 2.820055810967245 2.824432562740747 2.828927449078546 2.833530459223208 2.838241581990499 2.843070805756871 2.848008118446685 2.853053507519228 2.858206959955461 2.86347946224456 2.868859000370206 2.874357559796635 2.879964125454474 2.88567768172632 2.891510212432105 2.897459700814212 2.903518129522376 2.909693480598336 2.915986735460272 2.922386874887003 2.928915879001961 2.93555172725693 2.942304398415565 2.949183870536686 2.956171120957333 2.963286126275613 2.970516862333311 2.977874304198288 2.985348426146647 2.992949201644687 3.00066560333063 3.008508602996139
 3.93 2.676899999169653 2.677377537895981 2.677969372761659 2.678659503285016 2.67942092887515 2.680243648830614 2.681126662337862 2.682074968469455 2.683064566182034 2.684108454314041 2.685199631583216 2.686339096583845 2.687527847783772 2.688755883521174 2.690044202001096 2.691381801291744 2.692778679320546 2.694233833869967 2.695758262573094 2.697340962908971 2.69900193219771 2.700730167595347 2.702546666088477 2.704441424488636 2.706412439426456 2.708480707345573 2.710636224496304 2.712877986929084 2.715216990487665 2.717663230802073 2.720195703281342 2.722824403105989 2.725560325220272 2.728393464324203 2.731331814865318 2.734378371030223 2.737520126735896 2.740780075620747 2.744135211035464 2.747598526033594 2.75116701336191 2.754843665450535 2.758626474402832 2.762525431985057 2.766521529615782 2.770634758355083 2.774845108893488 2.779171571540699 2.783615136214083 2.788155792426917 2.792813529276416 2.797567335431517 2.802448199120444 2.807426108118027 2.812521049732804 2.817723010793883 2.823040977637581 2.828465936093831 2.833997871472357 2.839645768548633 2.845410611549595 2.851282384139146 2.857260069403424 2.863364649835846 2.869575107321927 2.875902423123876 2.882344577864972 2.888903551513708 2.895569323367724 2.90235987203751 2.909266175429897 2.916298210731319 2.923435954390868 2.930699382103125 2.93807746879077 2.94558018858699 2.95320851481766 2.960951419983315
 3.95 2.634616947982209 2.635074928364685 2.635646188232865 2.636297727117146 2.637028544441429 2.637813639521843 2.638668011565226 2.639567659667375 2.640518582811071 2.641513779863859 2.642564249575606 2.643652990575816 2.64480000137072 2.64598428034013 2.647227825734061 2.64851963566912 2.649878708124657 2.651286040938696 2.652759631803621 2.654311478261634 2.655919577699984 2.657613927345958 2.659384524261641 2.661231365338447 2.663174447291416 2.665192766653275 2.667307319768277 2.669517102785796 2.671813111653698 2.674203342111479 2.676699789683175 2.679291449670028 2.681978317142938 2.684771386934671 2.687668653631846 2.690661111566679 2.69375975480851 2.696963577155091 2.700282572123645 2.703696732941699 2.707216052537686 2.710841523531315 2.71457213822371 2.718418888587331 2.722369766255652 2.726416762512624 2.730589868281899 2.734858074115833 2.739231370184261 2.743720746263042 2.74831519172238 2.753015695514918 2.757831246163609 2.762751831749351 2.767778439898418 2.772921057769641 2.778168672041383 2.783521268898288 2.788989834017797 2.794573352556457 2.800262809135992 2.806057187829165 2.811966472145417 2.817990645016277 2.824129688780567 2.830373585169377 2.836743315290827 2.843216859614611 2.849805197956323 2.856508309461571 2.863335172589872 2.870267765098339 2.877323064025145 2.884493045672785 2.891786685591122 2.899193958560224 2.906725838572989 2.914370298817569
 3.97 2.593240222968447 2.593670716316617 2.594223492870522 2.594855552172264 2.595548893660108 2.596305516667231 2.597112420420244 2.597974604037487 2.598888066527098 2.599843806784856 2.600845823591791 2.601893115611573 2.602988681387672 2.604130519340291 2.605329627763068 2.606576004819562 2.607887648539494 2.609256556814784 2.61069172739534 2.612191157884633 2.613766845735041 2.615417788242968 2.617143982543734 2.618954425606242 2.620849114227414 2.622839045026406 2.624903214438593 2.62707061870933 2.629333253887485 2.63168011581875 2.634130200138721 2.636674502265758 2.639324017393612 2.642075740483838 2.644922666257973 2.647873789189492 2.650938103495541 2.654096603128444 2.657359281766985 2.660726132807469 2.664197149354556 2.667772324211867 2.671461649872381 2.675245118508593 2.679142721962457 2.683144451735103 2.687260298976339 2.691470254473919 2.695795308642601 2.700223451512975 2.704756672720076 2.709403961491771 2.714155306636931 2.71901069653338 2.723980119115626 2.72905356186237 2.734232011783801 2.739524455408672 2.744929878771156 2.750440267397482 2.756054606292369 2.761782879925224 2.767624072216143 2.773570166521683 2.779629145620429 2.785801991698345 2.792078686333911 2.798478210483052 2.804981544463849 2.811607667941047 2.818347559910348 2.825190198682498 2.832165561867167 2.839243626356616 2.846444368309166 2.853757763132457 2.861193785466503 2.868751409166546
 3.99 2.552789694042927 2.553193769889106 2.55371915252696 2.554323841509954 2.554989836290285 2.555709136217672 2.556478740537911 2.557304648391212 2.558169858810319 2.5590883707184 2.560041182926723 2.561048294132108 2.562102702914153 2.563202407732251 2.564357406922365 2.565558698693608 2.566825281124574 2.568156152159473 2.569541309604026 2.571010751121147 2.572545474226409 2.574152476283273 2.575833754498115 2.57760830591502 2.579466127410355 2.581407215687133 2.583441567269141 2.585558178494857 2.587778045511146 2.590090164266733 2.592495530505458 2.59500413975931 2.597604987341238 2.600308068337752 2.603114377601293 2.606023909742391 2.609035659121601 2.612149619841218 2.615366785736783 2.618687150368354 2.622109707011573 2.625635448648509 2.629274367958281 2.63301545730747 2.636859708740306 2.640807113968642 2.64485666436171 2.649020350935661 2.65328616434289 2.657655094861143 2.662137132382405 2.666722266401585 2.671409486004968 2.67621077985847 2.681114136195669 2.686120542805623 2.691239987020482 2.696461455702873 2.70179693523309 2.707234411496062 2.712784869868108 2.718437295203493 2.724203671820756 2.730070983488846 2.736061213413043 2.742154344220664 2.74835935794657 2.754676236018465 2.761095959241985 2.767637507785585 2.774289861165219 2.781054998228821 2.787930897140574 2.794929535364989 2.802038889650768 2.809268936014485 2.81661064972405 2.824063005281984
 4.01 2.513261264762022 2.513650990914171 2.514150066817197 2.514728492035583 2.51535726603505 2.516040388181369 2.516783857738951 2.51756367386923 2.518391835628824 2.519263341967482 2.520177191725815 2.521136383632807 2.52214991630312 2.523197788234169 2.524309997802995 2.525476543262911 2.52669642273994 2.527980634229031 2.529328175590065 2.530748044543642 2.532240238666652 2.533804755387634 2.535452591981911 2.537181745566524 2.539003213094936 2.54090599135153 2.542890076945885 2.544976466306849 2.547144155676379 2.549424141103183 2.55178441843614 2.554246983317501 2.556810831175886 2.559475957219059 2.562232356426488 2.565100023541702 2.568059953064415 2.571130139242459 2.574292576063484 2.577567257246455 2.580942176232938 2.584429326178161 2.588007699941876 2.591698290079004 2.595490088830062 2.599383088111387 2.603388279505141 2.607484654249113 2.6116932032263 2.616013916954286 2.620434785574407 2.624958798840703 2.629583946108668 2.634320216323783 2.639158598009846 2.644099079257088 2.64915064771009 2.654313290555478 2.659577994509428 2.66494474580495 2.670422530178976 2.676001332859236 2.681691138550931 2.687492931423205 2.693405695095407 2.699419412623155 2.705544066484195 2.711779638564056 2.718126110141513 2.724583461873836 2.731150673781849 2.737828725234791 2.744627594934967 2.751526260902217 2.758545700458179 2.765684890210359 2.772933806036006 2.780302423065793
 4.03 2.474647871161308 2.4750143137541 2.475498167952157 2.476040433330659 2.476644109368452 2.477301195446883 2.477999690848433 2.478733594755134 2.479525906246773 2.480349624298898 2.481226747780595 2.482136275452069 2.483099205962007 2.484116537844732 2.485176269517145 2.486299399275462 2.487473925291733 2.488721845610154 2.490030158143169 2.491400860667363 2.492852950819138 2.494386426090189 2.495990283822759 2.497674521204692 2.499449135264274 2.501305122864862 2.503261480699301 2.505297205284141 2.507433292953632 2.50966073985352 2.511987541934623 2.51440469494621 2.516921194429161 2.519539035708921 2.522256213888245 2.525073723839738 2.527991560198178 2.53100971735264 2.534127189438407 2.537355970328667 2.54068405362602 2.544113432653754 2.547643100446932 2.551272049743266 2.55501227297378 2.558852762253269 2.562803509370555 2.566854505778535 2.571005742584017 2.575257210537359 2.579619900021902 2.584082801043189 2.588645903217991 2.593319195763123 2.598093667484056 2.602978306763328 2.607963101548747 2.613048039341403 2.61824310718346 2.623548291645764 2.628954578815243 2.634459954282098 2.640076403126812 2.645801909906939 2.651637458643714 2.657574032808449 2.663619615308738 2.669774188474467 2.676038734043624 2.682413233147912 2.68889666629817 2.695500013369604 2.70220225358681 2.709023365508625 2.715953327012766 2.722992115280293 2.730149706779873 2.737426077251859
 4.05 2.436934480638666 2.43727870418278 2.437728419617754 2.438255626529151 2.438824324408557 2.439437512652439 2.440101190560816 2.440799357335713 2.44153601207941 2.442324153792494 2.443152781371694 2.444024893607518 2.444938489181681 2.445914566664329 2.446932124511059 2.448001161059729 2.449141674527065 2.450342663005068 2.451604124457202 2.452936056714394 2.454347457470815 2.455829324279463 2.457399654547537 2.459040445531611 2.460769694332599 2.462588397890513 2.464495552979025 2.466502156199814 2.468588203976718 2.470772692549671 2.473055617968449 2.475427976086195 2.477898762552758 2.480478972807813 2.483147602073789 2.485914645348582 2.488791097398072 2.49175695274844 2.494831205678268 2.498004850210451 2.501286880103898 2.504658288845032 2.508138069639088 2.51171821540121 2.515406718747342 2.519194571984924 2.523080767103378 2.527067295764403 2.531162149292059 2.535367318662656 2.539660794494446 2.544063567037105 2.548575626161024 2.553175961346401 2.557886561672125 2.562706415804473 2.567624511985601 2.572642838021842 2.577769381271803 2.583005128634267 2.5883400665359 2.593773180918762 2.599325457227617 2.604966880397059 2.610726434838435 2.616585104426574 2.622562872486334 2.628638721778942 2.63482263448815 2.641114592206204 2.647515575919611 2.654024565994729 2.660640542163159 2.667375483506951 2.674217368443627 2.681168174711013 2.688234879351886 2.695419458698436
 4.07 2.400040090881044 2.400373158310786 2.40079981589781 2.401284063237762 2.40181789983459 2.402397325099445 2.403016338349371 2.403679938805801 2.404382125592853 2.405123897735423 2.405906254157074 2.406729193677733 2.407603715011179 2.408529816762338 2.409505497424371 2.410531755375562 2.411626588876013 2.41278199606413 2.414005974952911 2.415299523426039 2.416660639233767 2.418110319988607 2.419628563160819 2.421234366073701 2.422917725898673 2.42469963965017 2.426559104180328 2.428516116173474 2.430570672140417 2.432702768412534 2.434943401135665 2.437280566263802 2.439705259552581 2.442228476552576 2.444858212602394 2.44757646282157 2.45040122210326 2.453324485106747 2.456355246249737 2.459473499700459 2.462700239369576 2.466024458901882 2.469456151667821 2.472985310754794 2.476612928958271 2.480348998772715 2.484182512382297 2.488113461651429 2.492152838115084 2.496290632968937 2.500525837059296 2.504868440872852 2.509310434526219 2.513858807755295 2.518506549904417 2.523251649915325 2.528104096315941 2.533064877208941 2.538123980260145 2.543280392686714 2.548545101245151 2.55391709221911 2.559387351407024 2.564963864109533 2.570639615116722 2.576431588695184 2.582321768574872 2.588318137935784 2.594422679394452 2.600634374990241 2.606953206171466 2.613378153781329 2.619921198043661 2.626559318548487 2.633315494237409 2.640187703388802 2.647155923602832 2.654250131786291
 4.09 2.363891728833004 2.3642047015523 2.36459838023889 2.365059764498207 2.365560853846209 2.366107647708299 2.366683145418052 2.367302346215749 2.367960249246708 2.368655853559427 2.369391158103526 2.370177161727497 2.371011863176251 2.371887261088484 2.372821353993827 2.373804140309821 2.37485461833868 2.375973786263869 2.377150642146483 2.378404183921424 2.379725409393403 2.381123316232716 2.382608901970852 2.384170163995894 2.385818099547724 2.387552705713035 2.389373979420151 2.391290917433645 2.393294516348772 2.395394772585695 2.397591682383533 2.399874241794193 2.402262446676029 2.404748292687294 2.407329775279398 2.410007889689982 2.412781630935785 2.415652993805328 2.418629972851399 2.421703562383343 2.424883756459168 2.428160548877445 2.43153393316903 2.435013902588576 2.438591450105872 2.442264568396972 2.446044249835146 2.449921486481632 2.453905270076194 2.457985592027503 2.462162443403308 2.466446814920431 2.470827696934566 2.47531507942989 2.479899952008481 2.484580303879554 2.489368123848498 2.494253400305737 2.499244121215392 2.504342274103759 2.509536846047609 2.514838823662285 2.520236193089624 2.525739939985692 2.531351049508334 2.537057506304532 2.542871294497593 2.548790397674142 2.554825798870933 2.560957480561486 2.567194424642537 2.573537612420302 2.579987024596572 2.586551641254623 2.59322144184494 2.59999640517078 2.606887509373542 2.613892731917967
 4.11 2.328399449705202 2.328681387632034 2.32905516445522 2.329483779789699 2.329953233163088 2.330456524014632 2.330999651693961 2.331576615459654 2.332189414477621 2.332840047819279 2.333538514459551 2.334276813274668 2.335062943039774 2.335896902426357 2.336788689999467 2.337738304214765 2.338744743415359 2.339817005828474 2.340956089561906 2.342170992600305 2.343451712801255 2.344817247891174 2.346259595461007 2.347785752961751 2.349388717699769 2.351085486831926 2.35286805736053 2.354745426128082 2.356707589811843 2.358765544918197 2.360918287776842 2.363165814534775 2.365508121150097 2.367946203385627 2.370488056802323 2.373116676752517 2.375850058372958 2.378678196577671 2.381611086050624 2.3846407212382 2.387764096341495 2.390994205308415 2.394319041825588 2.397749599310095 2.401274870901001 2.404896849450709 2.408623527516121 2.412445897349617 2.416373950889839 2.420397679752297 2.424517075219786 2.428742128232614 2.433062829378646 2.437489168883169 2.442011136598559 2.446638721993777 2.451361914143671 2.456190701718101 2.461115072970872 2.466135015728497 2.471270517378762 2.476501564859121 2.481828144644902 2.48725924273734 2.492796844651416 2.498438935403529 2.504176499498979 2.510028520919282 2.515975983109289 2.522027868964147 2.528195160816066 2.534457840420921 2.54083388894467 2.547305286949606 2.553900014380421 2.56059005055011 2.567393374125692 2.574311963113766
 4.13 2.293442336021091 2.293706297630438 2.294059247771973 2.294458186069867 2.294886112063061 2.295359025204244 2.295859924858637 2.296393810302595 2.296972680722024 2.297588535210602 2.298241372767827 2.298941192296869 2.299687992602239 2.300481772387271 2.301331530251418 2.30224726468736 2.303207974077928 2.304244656692843 2.305345310685263 2.30652093408815 2.307770524810447 2.309094080633073 2.310502599204722 2.311994078037495 2.313560514502325 2.315219905824228 2.31697324907737 2.31880054117994 2.320731778888841 2.322755958794203 2.324865077313696 2.327077130686672 2.329383114968113 2.331773026022394 2.334276859516869 2.336864610915265 2.33955627547089 2.342341848219665 2.34523232397296 2.348215697310262 2.351293962571637 2.354476113850031 2.35775214498337 2.361133049546486 2.364607820842857 2.368187451896163 2.37186193544166 2.375630263917373 2.379502429455104 2.383480423871259 2.387552238657493 2.391717864971177 2.395979293625675 2.40035451508045 2.404814519430985 2.40937929639852 2.414047835319617 2.418811125135541 2.42366915438146 2.428641911175468 2.433698383207436 2.43886955772767 2.444135421535411 2.44949496096714 2.454969161884716 2.460538009663342 2.46620948917934 2.47197658479777 2.47785628035986 2.483840559170273 2.489918403984187 2.496109796994222 2.502404719817177 2.508803153480604 2.515315078409212 2.5219304744111 2.52864932066382 2.535480595700271
 4.15 2.25897749670019 2.259213539065525 2.259537735905239 2.259907086852468 2.260315591457156 2.260747249185048 2.261208059416512 2.261709021445169 2.262245134476347 2.262826397625351 2.263442809915548 2.264105370276278 2.264813077540575 2.265566930442711 2.266383927615552 2.267256067587742 2.268192348780695 2.269191769505413 2.270264327959118 2.271400022221699 2.272618850251988 2.273910809883844 2.275284898822062 2.276742114638092 2.278281454765589 2.279902916495772 2.281617496972606 2.283424193187801 2.285313001975626 2.287294920007555 2.289379943786716 2.291546069642169 2.293816293723004 2.296177611992249 2.298643020220607 2.301200513980009 2.303850088636989 2.306593739345872 2.309439461041792 2.312388248433519 2.315430095996121 2.318565997963429 2.321803948320337 2.325134940794916 2.328569968850352 2.3320970256767 2.335728104182466 2.33945319698601 2.343270296406765 2.347191394456286 2.351216482829114 2.355334552893471 2.359545595681768 2.363860601880949 2.368269561822644 2.372781465473159 2.377386302423285 2.382095061877926 2.386897732645565 2.391803303127543 2.39680276130717 2.401904094738663 2.407110290535909 2.412409335361049 2.417811215412907 2.423315916415223 2.428924423604738 2.434625721719091 2.440439794984556 2.446346627103604 2.452356201242294 2.458478500017506 2.464692505483992 2.471020199121273 2.477449561820356 2.483981573870297 2.490625214944593 2.49738146408741
 4.17 2.224948066176345 2.225166245009751 2.225472760177123 2.22581361132031 2.226183797999942 2.226586319694452 2.227016175798923 2.227476365623747 2.227978888393123 2.228515743243364 2.229106929221029 2.229732445280882 2.230401290283666 2.231133462993708 2.23190896207634 2.23275778609514 2.23365793350901 2.234631402669055 2.235665191815302 2.236771299073235 2.237959722450152 2.239228459831345 2.240568508976105 2.241990867513548 2.243503532938262 2.245097502605783 2.246782773727884 2.248559343367702 2.25041720843467 2.252375365679287 2.254425811687705 2.256567542876137 2.258800555485099 2.261134845573461 2.263560409012333 2.266078241478769 2.268697338449299 2.271407695193284 2.27422030676609 2.277124168002098 2.280131273507524 2.283228617653075 2.286429194566427 2.289720998124524 2.293116021945713 2.296602259381684 2.300180703509263 2.303862347122005 2.307645182721635 2.311521202509297 2.315489398376642 2.319559761896738 2.323732284314809 2.327986956538799 2.332354769129766 2.336814712292104 2.341367775863592 2.346022949305272 2.35077022169116 2.355619581697781 2.360561017593534 2.365605517227896 2.370752068020441 2.375990656949709 2.381332270541892 2.386774894859355 2.392309515489001 2.397947117530445 2.403695685584053 2.409536203738784 2.415478655559893 2.421523024076449 2.427679291768703 2.433926440555285 2.44028445178024 2.446744306199905 2.453314983969618 2.459987464630273
 4.19 2.191365203549498 2.191567573240444 2.191847476664464 2.19216091347187 2.19250288323368 2.192876385440652 2.193276419502163 2.193705984744907 2.194176080411417 2.194678705658418 2.195233859555002 2.195821541080635 2.196471749122987 2.197163482475586 2.197916739835307 2.198731519799676 2.199606820864014 2.200543641418395 2.201559979744439 2.20263583401193 2.203803202275257 2.205039082469688 2.206356472407465 2.207752369773733 2.209238772122286 2.21080567687115 2.212472081297992 2.214217982535343 2.21605437756567 2.217980263216259 2.220006636153929 2.222113492879578 2.224319829722554 2.226626642834851 2.229023928185138 2.231511681552615 2.23409989852069 2.236778574470495 2.239558704574224 2.242438283788303 2.245399306846381 2.248471768252161 2.251634662272052 2.254887982927656 2.258242723988075 2.26168887896206 2.265236441089979 2.268874403335624 2.272613758377839 2.276444498601986 2.280377616091241 2.284401102617713 2.288525949633406 2.292742148261004 2.297049689284489 2.301458563139597 2.3059697599041 2.310571269287918 2.315265080623079 2.320069182853493 2.324955564524574 2.32994321377269 2.335031118314451 2.340221265435829 2.345502641981112 2.350884234341702 2.35635702844474 2.361942009741575 2.367617163196065 2.37339247327272 2.37926892392468 2.385256498581538 2.391334180136997 2.397522950936365 2.403801792763903 2.410190686829999 2.416690613758198 2.423289553572062
 4.21 2.158265091769522 2.158461705422361 2.158714065379737 2.159001171300191 2.159316022764828 2.159661619276385 2.160031960258135 2.160430045052607 2.160867872920154 2.161336443037335 2.161855754495141 2.162415806297043 2.163037597356875 2.163698126496545 2.164429392443578 2.165210393828493 2.166061129181999 2.166979596932042 2.16796779540066 2.169024722800683 2.170160377232267 2.171374756679243 2.172667859005311 2.174049681950061 2.175510223124825 2.177058480008357 2.178696449942351 2.180413130126781 2.182228517615085 2.184142609309165 2.186135401954235 2.188226892133487 2.190408076262594 2.192677950584047 2.195047511161322 2.197516753872879 2.200074674405989 2.202732268250404 2.205479530691847 2.208316456805346 2.211263041448389 2.214289279253921 2.217425164623171 2.220641691718313 2.223967854454959 2.227373646494483 2.230890061236187 2.234487091809291 2.238193731064769 2.241980971567001 2.245878805585284 2.249856225085156 2.253934221719567 2.258112786819885 2.262381911386732 2.266741586080658 2.271200801212658 2.275751546734518 2.280401812228996 2.285152586899851 2.289993859561698 2.294925618629714 2.299957852109163 2.305090547584783 2.310322692209994 2.315645272695956 2.321067275300462 2.326580685816675 2.332202489561704 2.337915671365022 2.343738215556729 2.349650105955652 2.355661325857293 2.361782858021622 2.368003684660707 2.3743227874262 2.38074214739666 2.387270745064726
 4.23 2.125713936850778 2.125883846321013 2.1261207294828 2.126380586002674 2.126668415471547 2.1269852174038 2.127325991236207 2.127693736326691 2.128098451952922 2.128543137310739 2.129036791512413 2.129569413584746 2.130151002467004 2.130801557008675 2.131501075967075 2.132257558004785 2.133083001686915 2.133975405478211 2.134945767739998 2.135983086726946 2.137097360583686 2.13829058734125 2.139559764913351 2.140916891092496 2.142360963545935 2.143882979811447 2.145502937292953 2.147199833255978 2.148994664822934 2.150876428968248 2.152857122513324 2.154924742121334 2.157081284291854 2.159334745355331 2.161677121467384 2.164117408602945 2.166646602550233 2.169273698904568 2.171999693062013 2.174813580212867 2.17772735533498 2.18072901318691 2.183829548300919 2.187018954975809 2.190308227269582 2.193685358991954 2.197162343696696 2.200728174673814 2.204393844941572 2.208148347238351 2.211991674014338 2.215945817423071 2.219977769312806 2.224110521217735 2.228341064349036 2.232662389585768 2.237072487465601 2.241582348175393 2.246181961541601 2.250880317020537 2.255668403688467 2.260556210231543 2.26554272493559 2.270617935675728 2.275793829905832 2.28105839464785 2.286421616480949 2.291884481530519 2.297445975457007 2.303107083444615 2.308855790189825 2.314714079889783 2.320670936230522 2.326717342375041 2.332871280951222 2.339123734039608 2.345484683161012 2.351943109263999
 4.25 2.093761967116098 2.093915223045454 2.094125694522145 2.094369381220476 2.094629282740892 2.094918398609092 2.095218728274975 2.095565271111426 2.095937026412948 2.096356993394118 2.096814171187897 2.097329558843766 2.097892155325705 2.098501959510017 2.099177970182975 2.099921186038324 2.100720605674612 2.101597227592361 2.102539050191079 2.103557071766107 2.10465129050531 2.1058217044856 2.107078311669304 2.108412109900368 2.109831096900397 2.11133627026454 2.112937627457212 2.114616165807651 2.116390882505316 2.118251774595132 2.120199838972561 2.122245072378523 2.124387471394149 2.126616032435382 2.12893175174741 2.131354625398939 2.133855649276314 2.136462819077471 2.139159130305733 2.141941578263444 2.144822158045451 2.147800864532415 2.15086669238397 2.154031636031724 2.157283689672092 2.160633847258986 2.164072102496327 2.167609448830414 2.171233879442131 2.174957387238987 2.178768964847012 2.182668604602488 2.18666729854352 2.190764038401456 2.194949815592149 2.199223621207058 2.203595446004198 2.208056280398932 2.212615114454605 2.217262937873031 2.222009739984811 2.226844509739511 2.231777235695677 2.236797906010697 2.241927508430516 2.247136030279186 2.252451458448276 2.257855779386122 2.263357979086927 2.268959043079713 2.274656956417117 2.280452703664041 2.286337268886148 2.292328635638216 2.298417786952335 2.304604705325964 2.310898372709834 2.317289770495706
 4.27 2.062461432468946 2.062598084319304 2.062792207704458 2.063008802306266 2.063240867734444 2.06349040352569 2.063781409142664 2.064085883972798 2.064434827326958 2.064829238437941 2.065260116458817 2.065747460461115 2.066280269432847 2.066868542276378 2.067523277806135 2.06824247474616 2.069026131727508 2.06987624728548 2.070789819856707 2.071789847776067 2.072863329273456 2.07402226247039 2.075256645376457 2.076565475885608 2.077969751772292 2.079459470687434 2.081034630154255 2.082694227563934 2.084450260171114 2.086290725089254 2.088217619285814 2.090239939577296 2.092358682624121 2.094562844925346 2.096853422813234 2.099250412447659 2.101733809810361 2.104303610699036 2.106978810721279 2.109732405288369 2.112591389608891 2.115537758682212 2.118570507291794 2.121700629998355 2.124927121132877 2.12824197478945 2.131643184817972 2.135151744816688 2.138737648124573 2.142420887813568 2.146201456680649 2.15006934723976 2.154025551713574 2.158078062025115 2.162218869789214 2.166456966303826 2.170783342541182 2.175195989138796 2.179706896390316 2.184315054236226 2.189011452254397 2.19379407965048 2.19868492524816 2.203652977479251 2.208729224373641 2.213891653549093 2.219142252200891 2.224499007091345 2.229943904539134 2.235485930408518 2.241124070098392 2.246859308531191 2.252682630141663 2.258612018865478 2.264637458127703 2.270759930831132 2.276989419344467 2.283314905490361
 4.29 2.031847603692606 2.03196769977883 2.032134537191279 2.032324115619158 2.032528434681192 2.032759493924778 2.033009292824982 2.033300830783378 2.033617107126744 2.033986121105591 2.034389871892541 2.034849358580562 2.03536158018103 2.035929535621651 2.036561223744225 2.037245643302253 2.038004792958396 2.03883867128177 2.0397452767451 2.040715607721707 2.041769662482354 2.042907439191924 2.044118935905957 2.045415150567024 2.046795081000955 2.048258724912905 2.049817079883272 2.051460143363461 2.053186912671493 2.055008384987461 2.056914557348831 2.058915426645593 2.06101198961526 2.063192242837702 2.065459182729847 2.067829805540211 2.070287107343284 2.072839084033762 2.075476731320626 2.078210044721068 2.081029019554264 2.083944650934998 2.086954933767131 2.09005186273692 2.09324543230618 2.096524636705304 2.099900469926122 2.103361925714617 2.106919997563482 2.110564678704528 2.114305962100953 2.11813284043944 2.122047306122123 2.12605835125839 2.130164967656548 2.134349146815328 2.138639879915249 2.143007157809825 2.147479971016633 2.152030309708223 2.156678163702887 2.16142152245528 2.166251375046886 2.171177710176349 2.176190516149645 2.18130078087012 2.186506491828373 2.191798636091994 2.197197200295166 2.202681170628112 2.208252532826405 2.213929272160128 2.219701373422901 2.225569820920751 2.231534598460855 2.237594689340135 2.243751076333707 2.250011741683196
 4.31 2.001919771775244 2.002013359296951 2.002162971421648 2.002324607845684 2.002511268196546 2.002711952032033 2.002940658839275 2.0032003880336 2.003491138957258 2.003834910877983 2.004211702987416 2.004642514399366 2.005135344147931 2.005681191185461 2.006280054380374 2.006950932514816 2.007695824282182 2.008501728284472 2.00938164302951 2.010332566927999 2.011367498290442 2.012484435323893 2.013674376128577 2.014957318694346 2.016313260896991 2.017762200494403 2.019295135122582 2.020911062291498 2.0226199793808 2.02442288363538 2.02630877216078 2.028279641918451 2.03035348972087 2.032512312226497 2.034754105934588 2.037100867179855 2.039522592126985 2.042048276764998 2.044658916901465 2.047363508156571 2.050164045957036 2.053048525529881 2.056017941896044 2.05908328986386 2.062243564022373 2.065488758734521 2.068829868130154 2.07225588609892 2.075777806282991 2.07938462206965 2.083087326583727 2.086875912679889 2.090749372934781 2.094718699639023 2.098773884789066 2.102924920078884 2.107161796891543 2.111494506290607 2.115912039011412 2.120426385452181 2.125025535665004 2.129710479346678 2.134491205829385 2.13936770407125 2.144329962646732 2.149387969736893 2.154540713119511 2.159779180159055 2.165112357796518 2.170542232539112 2.176056790449816 2.18167601713679 2.187380897742642 2.193190416933565 2.199094558888326 2.20508430728712 2.211178645300294 2.217377555576916
 4.33 1.972667247259797 1.972744372332104 1.972866818459654 1.973010585345743 1.973166672626381 1.973348079869482 1.973545806573908 1.973781852168365 1.974048216010149 1.974355897383747 1.974715895499292 1.975127209490867 1.975589838414667 1.976113781247008 1.976700036882194 1.977347604130233 1.978066481714408 1.978846668268703 1.979709162335074 1.980641962360583 1.981657066694379 1.982753473584533 1.983922181174727 1.985183187500795 1.98652549048712 1.98795008794288 1.98945697755815 1.991056156899857 1.992747623407591 1.994522374389261 1.996380407016615 1.998329718320607 2.000373305186621 2.002510164349547 2.004729292388709 2.007042685722655 2.009449340603789 2.011939253112867 2.014523419153345 2.017200834445577 2.019962494520873 2.022818394715409 2.025757530163992 2.028791895793682 2.031920486317265 2.035133296226582 2.038430319785719 2.041821551024047 2.045307983729117 2.048878611439417 2.052534427436976 2.056284424739835 2.060119596094363 2.064048933967445 2.068063430538506 2.072173077691415 2.076366867006227 2.080645789750796 2.085019836872243 2.089477998988274 2.094031266378369 2.098669628974823 2.103403076353644 2.108220597725321 2.113133181925435 2.11813981740515 2.12323149222155 2.128417194027842 2.133687910063421 2.139063627143797 2.144523331650382 2.150077009520143 2.155724646235118 2.161467226811789 2.167303735790331 2.173244157223715 2.179268474666684 2.185395671164589
 4.35 1.944056359617657 1.944117067300945 1.944221405365872 1.944337373522489 1.944474971415097 1.94463519862145 1.944811054651822 1.945013538947929 1.945265650881703 1.945546389753926 1.945888754792718 1.946270745151882 1.946713359909105 1.947215598064015 1.947779458536095 1.948402940162454 1.949097041695447 1.949870761800164 1.950706099051765 1.951621051932675 1.952616618829634 1.953683798030608 1.954840587721549 1.956078985983018 1.957398990786661 1.958799599991542 1.960291811340334 1.961864622455366 1.963530030834526 1.965287033847023 1.967125628729003 1.969056812579021 1.971069582353377 1.973183934861304 1.975371866760007 1.977662374549577 1.98003445456774 1.982500102984483 1.985058315796526 1.987700088821656 1.990434417692917 1.993251297852659 1.996171724546446 1.999165692816822 2.00225319749693 2.005434233203998 2.008698794332683 2.012056875048259 2.015498469279688 2.01902457071253 2.022643172781724 2.02635726866422 2.030153851271483 2.034034913241839 2.038009446932701 2.042068444412641 2.046210897453328 2.050447797521328 2.054779135769763 2.059183903029833 2.063692089802196 2.06827468624822 2.072961682181083 2.077732067056745 2.082585829964788 2.087533959619103 2.092575444348458 2.097701272086917 2.102920430364134 2.108232906295504 2.113638686572185 2.11912875745098 2.124722104744092 2.130398713808741 2.136177569536649 2.142040656343394 2.148005958157631 2.154065458410184
 4.37 1.916064456645175 1.916107790973901 1.916195077591692 1.916302316215172 1.916410506496704 1.916539648023615 1.916692740317282 1.916881782832076 1.917107774954168 1.91737271600019 1.917686605215761 1.918049441773866 1.918471224773101 1.918952953235773 1.919492626105858 1.920103242246826 1.920781800439316 1.921530299378678 1.922348737672372 1.923246113837224 1.924212426296544 1.925269673377106 1.926406853305984 1.927622964207247 1.92892000409852 1.930306970887396 1.931774862367716 1.933333676215703 1.93497240998596 1.936702061107325 1.938522626878591 1.940425104464078 1.942418490889073 1.944502783035127 1.946668977635212 1.948927071268741 1.951277060356444 1.953707941155113 1.956241709752194 1.958847362060257 1.961554893811314 1.964345300551003 1.967217577632633 1.97018272021109 1.973239723236605 1.976380581448383 1.979613289368096 1.982928841293234 1.986337231290321 1.989828453187994 1.99340350056994 1.997070366767705 2.000821044853352 2.004664527631999 2.0085908076342 2.012599877108214 2.016702728012115 2.020899352005779 2.025167740442732 2.029539884361863 2.033984774479002 2.03852340117836 2.043154754503841 2.047868824150212 2.052676599454146 2.057567069385128 2.062550222536225 2.067626047114731 2.072785530932673 2.078036661397187 2.083381425500759 2.088817809811343 2.094347800462342 2.099969383142458 2.105674543085413 2.111481265059545 2.117379533357273 2.123371331784424
 4.39 1.888661903882054 1.888698907892654 1.888759198395633 1.888846775114009 1.88894563770799 1.889052785774218 1.889183218844869 1.889347936386629 1.889548937799522 1.8897972224156 1.890092789497507 1.890436638236893 1.890837767752695 1.891298177089282 1.891825865214464 1.892411831017356 1.893077073306117 1.893799590805537 1.894611382154499 1.8954814459033 1.896439780510831 1.897477384341622 1.898594255662756 1.899789392640632 1.901064793337608 1.902429455708493 1.903883377596909 1.905416556731516 1.907040990722094 1.9087446770555 1.910537613091474 1.91242179605832 1.914386223048445 1.916441891013763 1.918587796760957 1.920823936946618 1.923141308072232 1.925549906479043 1.928039728342772 1.930630769668205 1.933293026283642 1.936056493835211 1.938902167781052 1.941829043385351 1.944847115712258 1.947957379619655 1.95114982975279 1.954424460537788 1.957791266175016 1.961249240632311 1.964789377638089 1.9684126706743 1.972117112969268 1.97591469749038 1.979803416936655 1.983765263731171 1.987829230013364 1.991965307631191 1.996193488133159 2.000504762760229 2.004907122437577 2.009402557766234 2.013980059014585 2.018639616109745 2.023392218628796 2.028225855789901 2.033152516443281 2.03817018906207 2.043280861733029 2.048472522147145 2.053757157590088 2.059132754932549 2.064590300620444 2.070149780664996 2.075800180632683 2.081542485635068 2.087375680318496 2.093300748853668
 4.41 1.861825084050741 1.861845799808648 1.861898148280713 1.861967129196177 1.862043742222883 1.862129986966532 1.862247862969813 1.862397369711392 1.862583506604772 1.862804272997014 1.863081668167324 1.863406691325513 1.863797341610312 1.86423661808756 1.864752519748254 1.865325045506466 1.865965194197131 1.866673964573685 1.867459355305591 1.868322364975713 1.869262992077559 1.870282235012404 1.871379092086256 1.872554561506707 1.87381864137964 1.875160329705809 1.876591624377276 1.87810152317372 1.879701023758616 1.881389123675271 1.883166820342734 1.885024111051567 1.886959992959487 1.888996463086873 1.891112518312137 1.893319155366965 1.895615370831423 1.897992161128931 1.900458522521106 1.903005451102464 1.905653942794998 1.908371993342622 1.911191598305476 1.914081753054106 1.917072452763509 1.920144692407043 1.923297466750208 1.926531770344297 1.929866597519909 1.933272942380337 1.936770798794821 1.940350160391669 1.944021020551249 1.947772372398852 1.951616208797419 1.955541522340142 1.959547305342931 1.963645549836758 1.967824247559861 1.972085389949828 1.976436968135546 1.980870972929023 1.985396394817084 1.990012223952931 1.994710450147583 1.999490062861185 2.004360051194189 2.009321403878408 2.014365109267945 2.019498155329996 2.02472352963552 2.030040219349797 2.035447211222846 2.040934491579729 2.046523046310724 2.052202860861383 2.057972920222455 2.063833208919692
 4.43 1.835520396515977 1.83552386514179 1.835567324452061 1.835616774182086 1.835683214007137 1.835757643541736 1.835861062338797 1.835986469888649 1.836155865617911 1.836370248888245 1.836629618994982 1.836944975165604 1.837317316558104 1.837744642259214 1.838237951282498 1.838788242566315 1.839415514971655 1.840118767279835 1.840888998190073 1.841735206316927 1.842659390187598 1.843660548239112 1.844738678815365 1.845904780164032 1.847147850433356 1.848468887668799 1.849877889809564 1.851374854684985 1.852950780010785 1.854614663385211 1.856366502285026 1.858207294061381 1.860127035935552 1.862135724994544 1.864223358186573 1.866399932316406 1.868666444040581 1.87102188986249 1.873457266127339 1.875981569016968 1.878585794544552 1.881280938549162 1.884054996690207 1.886918964441737 1.889873837086623 1.892907609710601 1.896023277196198 1.899227834216515 1.902513275228895 1.905889594468448 1.909345785941465 1.912882843418682 1.91651076042844 1.920218530249694 1.924017145904912 1.927896600152837 1.931856885481125 1.93589699409885 1.940028917928895 1.944250648600205 1.948553177439913 1.952936495465351 1.957410593375924 1.961965461544862 1.966610090010849 1.971336468469526 1.976152586264867 1.981058432380433 1.986045995430503 1.991123263651076 1.996280224890759 2.001538866601523 2.006876175829344 2.01231413920471 2.01783274293303 2.023449972784891 2.02914781408622 2.034945251708312
 4.45 1.809719256763682 1.809725518458516 1.809760140293925 1.809799122011101 1.809843463292546 1.809905163761363 1.809995222980424 1.810115640451405 1.81026941561369 1.810466547843158 1.810708036450827 1.811014880681381 1.811366079711561 1.811783632648433 1.812265538527525 1.812803796310834 1.813417404884709 1.814106363057602 1.814861669557694 1.815692323030388 1.816599322035678 1.817583665045389 1.818653350440286 1.819800376507062 1.821024741435185 1.822335443313635 1.823722480127493 1.82519784975442 1.826760549960996 1.828410578398936 1.830137932601178 1.831944609977842 1.833847607812066 1.835829923255702 1.837899553324904 1.840048494895568 1.842285744698662 1.844611299315413 1.847015155172385 1.849508308536409 1.852090755509404 1.854752492023061 1.857492513833404 1.860321816515223 1.863241395456381 1.866239245851994 1.869317362698488 1.872484740787521 1.875731374699793 1.879068258798714 1.882484387223963 1.885979753884906 1.8895653524539 1.893231176359465 1.896976218779337 1.900811472633389 1.904726930576434 1.908721584990901 1.912806427979386 1.916971451357079 1.921225646644072 1.925560005057538 1.929984517503788 1.934488174570208 1.939071966517073 1.943744883269232 1.948508914407684 1.953351049161021 1.958283276396751 1.963305584612512 1.968406961927144 1.973597396071666 1.978877874380108 1.984247383780247 1.989705910784206 1.995254441478945 2.000890961516629 2.006626456104878
 4.47 1.7844170958984 1.784415189968447 1.78444002486532 1.784467600335948 1.784500916069871 1.784558971698547 1.784634766794537 1.784740300870564 1.784878573378441 1.78506858370788 1.785302331185173 1.785589815071747 1.785932034562591 1.786337988784567 1.786808676794579 1.787345097577636 1.787945250044772 1.788611133030852 1.789361745292247 1.790177085504387 1.791069152259186 1.792045944062341 1.79309845933051 1.794227696388361 1.795441653465494 1.796733328693247 1.798109720101361 1.799563825614539 1.801104643048862 1.802722170108094 1.804436404379853 1.806227343331662 1.80809598430687 1.810062324520458 1.812105361054708 1.814226090854755 1.816445510724015 1.818732617319484 1.821116407146917 1.823579876555878 1.82613002173467 1.82875983870514 1.83146732331736 1.83426347124418 1.837147277975664 1.840110738813401 1.843152848864685 1.846282603036581 1.849491996029865 1.852781022332839 1.856157676215022 1.859613951720724 1.863158842662491 1.866782342614432 1.870485444905422 1.874268142612184 1.878139428552246 1.882089295276781 1.886128735063321 1.890247739908357 1.894445301519808 1.898731411309377 1.903097060384785 1.907551239541883 1.912084939256647 1.916698149677047 1.92140886061481 1.926189061537045 1.931068741557769 1.936026889429301 1.941073493533542 1.946208541873141 1.951432022062541 1.956733921318903 1.962135226452925 1.967613923859535 1.973191999508475 1.978847438934761
 4.49 1.75957436015858 1.759564325038909 1.759587422413561 1.75960365203505 1.759634013599768 1.759678506747306 1.75975013105966 1.759839886060306 1.759971771213155 1.760153785921387 1.760379929526164 1.760659201305212 1.760991600471286 1.761387126170517 1.761846777480624 1.762370553409013 1.762958452890752 1.763621474786419 1.764357617879829 1.765168880875644 1.766044262396852 1.767005760982125 1.768041375083064 1.769162103061307 1.770357943185522 1.771629893628283 1.772986952462812 1.774430117659603 1.775949387082933 1.777554758487233 1.779246229513355 1.781013797684703 1.782867460403247 1.784798214945419 1.786826058457883 1.788920987953179 1.791112000305254 1.793381092244865 1.795726260354861 1.79815950106535 1.800679810648734 1.803278185214626 1.805953620704657 1.808717112887143 1.811567657351643 1.814496249503398 1.817502884557639 1.820587557533782 1.823761263249501 1.827021996314681 1.830350751125249 1.833767521856886 1.837263302458617 1.840847086646287 1.844508867895911 1.84824863943691 1.85206739424522 1.855974125036295 1.859958824257975 1.864031484083253 1.868183096402905 1.872413652818019 1.876731144632398 1.881127562844842 1.885612898141322 1.890175140887028 1.894826281118308 1.899555308534485 1.904372212489561 1.909276981983802 1.914259605655213 1.919341071770893 1.924499368218277 1.929745482496262 1.935079401706227 1.940501112542927 1.946010601285282 1.951606853787052
 4.51 1.735173510448965 1.735162383726584 1.735174791904972 1.735198734742082 1.735215211940976 1.735255223149165 1.73531176795783 1.735405845900915 1.735530456454113 1.735695599033718 1.735923272995367 1.736193477632654 1.736516212175636 1.736901475789202 1.737361267571336 1.737872586551255 1.738458431687423 1.739107801865454 1.739829695895885 1.740627112511839 1.741497050366557 1.74244150803082 1.743470483990247 1.744573976642473 1.745751984294205 1.747015505158166 1.748353537349908 1.749776078884516 1.751284127673187 1.752867681519687 1.754536738116696 1.756291295042025 1.758121349754723 1.760027899591054 1.762029941760363 1.76410847334082 1.766262491275042 1.768503992365605 1.770830973270422 1.773235430498018 1.775716360402677 1.77828375917947 1.780937622859169 1.78366894730304 1.786476728197518 1.789372961048763 1.792344641177097 1.795394763711326 1.798531323582945 1.801746315520216 1.805037734042143 1.808416573452315 1.811872827832642 1.815406491036968 1.819028556684574 1.822717018153554 1.826493868574081 1.830358100821559 1.834299707509652 1.838318680983202 1.842415013311029 1.846599696278617 1.850860721380682 1.855210079813632 1.8596367624679 1.864150759920176 1.868742062425515 1.873420659909337 1.87818654195931 1.883029697817119 1.887959116370129 1.892966786142925 1.898071695288749 1.903252831580819 1.90853118240354 1.913886734743601 1.919328475180966 1.924866389879749
 4.53 1.711178021889422 1.711174840325632 1.711183606572097 1.711203320392065 1.711215981495094 1.711251589536408 1.711302144116128 1.711390644778397 1.711518091010376 1.711675482241129 1.711894817840389 1.712156097117205 1.712479319318475 1.712864483627358 1.713301589161572 1.713812634971568 1.714385620038597 1.715031543272648 1.715750403510281 1.716532199512331 1.717397929961498 1.718336593459831 1.719349188526073 1.720434713592911 1.721605167004092 1.722849547011435 1.724177851771712 1.725581079343427 1.727068227683465 1.728640294643632 1.730287277967078 1.732019175284594 1.733825984110806 1.73571770184024 1.737684325743279 1.739747852962 1.74187528050589 1.744089605247455 1.746388823917704 1.748764933101522 1.751225929232926 1.7537638085902 1.756376567290922 1.759077201286868 1.761852706358803 1.764715078111161 1.767643311966598 1.770669403160442 1.773760346735016 1.776939137533859 1.78019377019582 1.783525239149041 1.786943538604832 1.790438662551417 1.794010604747581 1.797659358716193 1.801393917737617 1.805206274843012 1.809105422807516 1.813070354143314 1.817123061092598 1.821262535620413 1.825467769407384 1.829770753842341 1.834140480014821 1.838605938707465 1.843138120388303 1.847768015202922 1.85247361296653 1.857255903155904 1.862123874901229 1.86708851697783 1.872119817797787 1.877247765401447 1.882461347448825 1.887760551210894 1.893136363560771 1.898607770964792
 4.55 1.687579383379562 1.687573182931629 1.687577353476757 1.687592894783351 1.687609806567296 1.687640088491324 1.687694740164269 1.6877757611402 1.68789615091745 1.688065908937518 1.688276034583864 1.688538527180588 1.688851385990991 1.689225610216024 1.68966219899262 1.690171151391913 1.690741466417342 1.691374143002639 1.692079180009701 1.692856576226352 1.693706330363987 1.694639441055097 1.69563590685069 1.696714726217586 1.697876897535605 1.699112419094639 1.700421289091604 1.701814505627288 1.70328106670307 1.704831970217543 1.706467213963003 1.70817579562184 1.709959712762804 1.711827962837161 1.713779543174738 1.715807450979847 1.717919683327097 1.7201162371571 1.722378109272048 1.724725296331194 1.727157794846202 1.729665601176396 1.732248711523891 1.734917121928609 1.737660828263184 1.740490826227751 1.74338611134463 1.746377678952884 1.749434524202776 1.752566642050106 1.755786027250437 1.759080674353215 1.762460577695764 1.765907731397181 1.769440129352112 1.773048765224418 1.776742632440734 1.780503724183905 1.784350033386325 1.788282552723153 1.792281274605428 1.796366191173064 1.800537294287742 1.804773575525689 1.809097026170348 1.813505637204936 1.817989399304895 1.822560302830235 1.827216337817762 1.831947493973208 1.836755760663243 1.841658126907385 1.846637581369797 1.851701112350984 1.85685070777938 1.862086355202825 1.867416041779938 1.872821754271391
 4.57 1.664320097178541 1.664317913020702 1.664327533088336 1.664346957154868 1.664368184942346 1.664402216120817 1.664450050307596 1.664533687066425 1.664656125906516 1.664817366281479 1.665018407588146 1.665281249165274 1.665593890292141 1.665967330187025 1.666402568005577 1.666898602839074 1.667466433712568 1.668096059582911 1.668796479336684 1.669569691787996 1.670414695676185 1.6713314896634 1.672321072332067 1.673392442182256 1.674536597628919 1.675753536999032 1.67705425852861 1.678426760359621 1.679883040536787 1.681422097004265 1.683034927602222 1.684721530063301 1.686491902008971 1.688345040945761 1.690272944261394 1.692275609220797 1.694371032962011 1.696531212491978 1.698776144682226 1.701094826264435 1.7034982538259 1.705976423804877 1.708539332485818 1.711165975994497 1.713888350293026 1.716676451174757 1.719548274259078 1.722495814986091 1.725518068611187 1.728615030199509 1.731797694620303 1.735056056541157 1.738389110422138 1.741796850509809 1.745291270831144 1.748859365187333 1.752504127147473 1.756223550042154 1.760028626956937 1.763908350725717 1.767863713923989 1.77190470886199 1.776021327577751 1.780212561830026 1.78448840309112 1.788840842539612 1.793277871052967 1.797789479200042 1.802386657233484 1.807068395082029 1.811825682342685 1.816667508272817 1.821594861782122 1.826595731424505 1.831692105389841 1.836873971495643 1.842129317178618 1.847479129486128
 4.59 1.641388678499428 1.641391545043267 1.641403658876696 1.641426019778036 1.641440627475335 1.641476481645765 1.641536581914903 1.641612927855914 1.641736518988605 1.641899354778386 1.642111434635112 1.642363757911819 1.642685323903347 1.643048131844853 1.643481180910221 1.643975470210349 1.644539998791339 1.64516576563257 1.645861769644662 1.64663000966733 1.647459484467133 1.648370192735104 1.649352133084281 1.650416304047116 1.651552704072785 1.652761331524387 1.654041184676022 1.655414261709777 1.656849560712586 1.658367079672992 1.659967816477796 1.661641768908591 1.663387934638196 1.665218311226974 1.667130896119045 1.669117686638381 1.67117667998481 1.673319873229886 1.675547263312675 1.677837847035413 1.680212621059064 1.682670581898772 1.685193725919192 1.687800049329729 1.690480548179655 1.693245218353123 1.696084055564074 1.698998055351035 1.701985213071802 1.705047523898031 1.708194982809702 1.71141558458949 1.714711323817024 1.718082194863034 1.721537191883396 1.72506630881307 1.728660539359931 1.732348876998486 1.736102314963498 1.739940846243489 1.74385246357415 1.747840159431638 1.751911926025763 1.756057755293081 1.760278638889875 1.764583568185028 1.768973534252798 1.773437527865485 1.777976539485991 1.782609559260285 1.787306577009754 1.792097582223454 1.796962564050266 1.801922511290933 1.806956412390013 1.812073255427714 1.817275028111639 1.822560717768422
 4.61 1.618742655117599 1.6187476060318 1.618762256919166 1.618786607562784 1.61881365769655 1.618851407004575 1.618912855120489 1.619001001626632 1.619124846053136 1.619288387876905 1.619499626520483 1.619761561350813 1.620072191677898 1.62044351675334 1.620874535768782 1.621365247854239 1.621926652076321 1.622547747436349 1.623240532868364 1.624003007237028 1.624836169335417 1.625740017882705 1.626715551521747 1.627761768816547 1.628889668249622 1.630089248219258 1.631369507036663 1.632722442923001 1.634146054006335 1.635652338318449 1.637230293791572 1.638890918254985 1.640624209431535 1.642439164934028 1.644327782261525 1.646298058795525 1.648340991796043 1.650457578397584 1.652656815605009 1.654928700289287 1.657274229183154 1.659702398876656 1.662205205812587 1.664790646281824 1.667438716418549 1.670171412195378 1.672977729418367 1.675856663721925 1.678820210563618 1.681847365218863 1.684958122775523 1.688142478128392 1.691401425973578 1.694732960802774 1.698150076897438 1.701639768322851 1.705204028922084 1.708841852309857 1.712554231866283 1.716349160730529 1.720219631794354 1.724162637695551 1.728190170811289 1.732292223251342 1.736466786851226 1.740725853165226 1.745059413459321 1.749475458704012 1.753965979567038 1.758539966406003 1.76319740926089 1.767928297846482 1.772742621544676 1.7776403693967 1.782622530095229 1.787677091976404 1.792824043011742 1.79805537079996
 4.63 1.596364566992599 1.596370635222107 1.596395865521036 1.596422257677115 1.596459811429937 1.596498526470376 1.596571402439905 1.596659438929806 1.596783635480269 1.596955991579396 1.597167506662095 1.597438180108862 1.597747011244469 1.598125999336542 1.598554143594027 1.599051443165564 1.599598897137746 1.600226504533272 1.600913264309002 1.601670175353903 1.602497236486887 1.603394446454548 1.604372803928792 1.605410307504362 1.606529955696261 1.607719746937061 1.608989679574118 1.610331751866677 1.611743961982869 1.61323830799661 1.614813787884388 1.61645139952195 1.618170140680885 1.619971009025095 1.621843002107171 1.62378811736466 1.625814352116221 1.627913703557692 1.630094168758038 1.632338744655198 1.634664428051837 1.637073215610978 1.639544103851547 1.642098089143801 1.644725167704655 1.647435335592912 1.650207588704379 1.653062922766888 1.655982333335208 1.658983815785858 1.662068365311812 1.665216976917103 1.668437645411327 1.67174236540404 1.675120131299052 1.678570937288623 1.682094777347551 1.685691645227162 1.689372534449198 1.693116438299598 1.696943349822184 1.70085326181224 1.704827166809994 1.708884057093995 1.713023924674393 1.717226761286116 1.721523558381945 1.725882307125496 1.730334998384089 1.734849622721535 1.739458170390804 1.744139631326614 1.7489029951379 1.753750251100208 1.758669388147968 1.763681394866684 1.768766259485023 1.773932969866805
 4.65 1.57422196590295 1.574238183687563 1.574274034849064 1.574309519179708 1.574347636424637 1.574406386281317 1.574478768398863 1.574576782377269 1.574710427766527 1.574882704065652 1.575102610721596 1.575371147128063 1.575688312624218 1.576064106493298 1.576498527961112 1.576992576194449 1.57754625029937 1.578168549319408 1.57885947223366 1.579611017954773 1.580441185326835 1.58133097312316 1.582300380043961 1.583340404713935 1.584450045679736 1.585640301407349 1.586900170279355 1.588230650592102 1.589641740552767 1.591123438276317 1.592676741782371 1.594309648991952 1.596014157724143 1.597800265692638 1.599656970502188 1.601585269644953 1.60359516049674 1.605676640313148 1.607829706225607 1.610064355237316 1.612370584219076 1.614749389905028 1.617199768888279 1.619732717616435 1.622327232387031 1.625004309342852 1.627763944467163 1.630585133578827 1.633478872327336 1.636455156187722 1.639493980455383 1.6426153402408 1.645809230464158 1.649075645849857 1.652414580920935 1.655836029993384 1.659319987170363 1.662887446336314 1.666526401150984 1.670238845043335 1.674022771205365 1.677890172585825 1.681820041883834 1.685842371542404 1.689927153741855 1.694094380393143 1.69833404313108 1.702656133307459 1.707060641984086 1.711537559925707 1.716086877592841 1.720718585134519 1.725431672380922 1.73022812883592 1.735095943669528 1.740055105710245 1.74508760343732 1.750201424972906
 4.67 1.552318415093425 1.552344813985824 1.552389326577476 1.552433952665045 1.552480691999085 1.552548544283483 1.552620509174802 1.552737586281526 1.552879775163201 1.553060075329475 1.553278486239039 1.553554007298466 1.553878637860949 1.554261377224938 1.554693224632677 1.555192179268639 1.55575124025786 1.556377406664175 1.55706367748835 1.557818051666112 1.558641528066084 1.559544105487614 1.560504782658507 1.561536558232648 1.56264643078754 1.563826398821725 1.565075460752113 1.566404614911211 1.567803859544246 1.569273192806195 1.570822612758706 1.572442117366925 1.574141704496221 1.575912371908809 1.577754117260276 1.579675938096002 1.581658831847485 1.583731795828566 1.58586682723155 1.588082923123232 1.590370080440816 1.592728295987747 1.595157566429426 1.597668888288842 1.600241257942091 1.602895671613807 1.605621125372482 1.608418615125699 1.611288136615253 1.614228685412186 1.617251256911713 1.620335846328053 1.623502448689161 1.626741058831363 1.630041671393889 1.63342428081331 1.63687788131788 1.640414466921772 1.644013031419224 1.647692568378581 1.651435071136246 1.65525953279053 1.659164946195402 1.66313330395415 1.667183598412937 1.671304821654266 1.675508965490347 1.679784021456366 1.684140980803663 1.688569834492811 1.693080573186597 1.697663187242915 1.70232666670756 1.707072001306925 1.711888180440613 1.716797193173942 1.721776028230368 1.72684667398381
 4.69 1.530652488934295 1.530687099817539 1.530741313545985 1.530794129920595 1.530859548697196 1.530926569585931 1.531016192250625 1.531141416308037 1.531292241327022 1.531479666827593 1.531715692279882 1.531989317103006 1.532320540663829 1.532709362275628 1.533156781196664 1.533651796628648 1.534214407715108 1.534846613539667 1.535535413124209 1.536293805426958 1.537119789340447 1.538004363689402 1.538967527228515 1.540009278640122 1.541109616531791 1.542288539433797 1.543537045796507 1.544855133987671 1.546241802289603 1.54770904889627 1.549254871910286 1.550860269339803 1.552545239095299 1.554310778986284 1.556135886717886 1.558041559887359 1.560016795980481 1.562072592367856 1.564188946301121 1.566385854909053 1.568653315193578 1.571001324025687 1.573409878141242 1.575899974136701 1.578459608464735 1.581081777429746 1.583783477183297 1.586557703719436 1.589411452869928 1.592327720299388 1.595314501500316 1.59837279178804 1.601511586295556 1.604712879968275 1.607994667558676 1.611347943620854 1.614762702504987 1.618258938351689 1.62182564508628 1.625474816412958 1.629184445808871 1.6329755265181 1.63683905154554 1.640773013650694 1.644778405341365 1.648864218867257 1.653022446213483 1.657251079093978 1.661562108944813 1.665952526917426 1.67041532387175 1.67495849036925 1.679573016665876 1.684267892704907 1.689044108109719 1.693901652176453 1.698828513866588 1.703846681799432
 4.71 1.509229772592099 1.509274625696609 1.509336579429389 1.50940763359559 1.509480787956178 1.509565042227398 1.50966339608015 1.509795849139258 1.509954400982654 1.510160051140453 1.510402799093939 1.510692644274456 1.511030586062193 1.511425623784881 1.511868756716394 1.512378984075242 1.512946305022983 1.513571718662524 1.514265224036338 1.515025820124572 1.51585450584307 1.516751280041293 1.517715141500141 1.518748088929685 1.519849120966795 1.521018236172678 1.522265433030317 1.523581709941812 1.524967065225625 1.526430497113734 1.527963003748682 1.529564583180538 1.531245233363756 1.532995952153941 1.534814737304515 1.536703586463295 1.538672497168966 1.540710466847464 1.54281849280826 1.544996572240548 1.547244702209342 1.549571879651471 1.551970101371482 1.554438364037448 1.556976664176678 1.559584998171331 1.562264362253942 1.565013752502843 1.567834164837497 1.570724595013728 1.573696038618869 1.576727491066803 1.579839947592913 1.583013403248946 1.586267852897767 1.589582291208034 1.592977712648766 1.59644311148383 1.599970481766322 1.603577817332861 1.60726611179779 1.611015358547281 1.614834550733347 1.618735681267763 1.622706742815894 1.626758727790428 1.630870628345019 1.635074436367837 1.639337143475029 1.643681741004082 1.6481062200071 1.652601571243988 1.657176785175546 1.661822851956472 1.666548761428271 1.671354503112084 1.676241066201413 1.68120743955477
 4.73 1.488067861711505 1.488120986631542 1.48820071841828 1.488280056880954 1.488370001785539 1.488462552854228 1.48857770976482 1.488718472150002 1.488893839596552 1.489106811644433 1.489356387785802 1.489662567463921 1.49000635007197 1.490407734951772 1.490865721392418 1.491381308628798 1.491953495840042 1.492583282147861 1.493289666614794 1.494053648242365 1.49487522596914 1.495773398668693 1.496739165147474 1.497773524142588 1.498874474319474 1.500043014269494 1.501290142507422 1.502604857468847 1.503987157507471 1.505438040892326 1.506967505804879 1.508565550336065 1.510232172483203 1.511976370146837 1.51378114112747 1.515663483122208 1.517625393721316 1.519645870404667 1.521735910538113 1.523904511369747 1.526143670026084 1.528451383508136 1.530828648687408 1.533276462301786 1.535802820951341 1.538389721094036 1.541045159041343 1.543782130953757 1.546577632836233 1.549453660533515 1.552389209725383 1.555405275921796 1.558481854457955 1.561637940489265 1.564853528986208 1.568149614729119 1.571506192302878 1.574943256091503 1.578449800272654 1.582026818812047 1.585674305457769 1.589391253734513 1.593178656937715 1.597045508127595 1.600983800123122 1.60499052549587 1.609068676563802 1.613226245384948 1.617454223751002 1.621761603180829 1.626139374913877 1.630586529903505 1.635123058810221 1.639729951994828 1.644407199511487 1.649172791100685 1.654008716182122 1.658923963847505
 4.75 1.467191362107838 1.467253787817499 1.467351334910469 1.467448003199965 1.467545792456846 1.467655702409106 1.467778732741265 1.46793588309368 1.468118153061752 1.468347542195047 1.468614049996321 1.468917675920457 1.4692774193733 1.46968427971041 1.470158256235715 1.470678348200077 1.471255554799756 1.471898875174796 1.472599308407301 1.473366853519635 1.474200509472517 1.475101275163029 1.476068149422535 1.477103131014494 1.4782042186322 1.479373410896412 1.480619706352903 1.48192310346991 1.483303600635493 1.484752196154807 1.486278888247274 1.487873675043666 1.489535554583099 1.491265524809928 1.493064583570556 1.494940728610149 1.496885957569254 1.498900267980336 1.500981657264214 1.503133122726405 1.505352661553384 1.507651270808742 1.510008947429264 1.512445688220901 1.514940489854666 1.517515348862426 1.520159261632613 1.52286222440583 1.525645233270385 1.528496284157714 1.531407372837728 1.534398494914062 1.537458645819232 1.54057782080971 1.543777014960897 1.547035223162014 1.550373440110899 1.553781660308716 1.557258878054572 1.560795087440046 1.564411282343625 1.568097456425058 1.57185360311961 1.575687715632235 1.579582786931661 1.583556809744376 1.587599776548538 1.591722679567786 1.595915510764974 1.600177261835805 1.604517924202384 1.608928489006687 1.613417947103933 1.617976289055877 1.622624505124015 1.627341585262697 1.632127519112164 1.637002295991487
 4.77 1.446617889469878 1.446690644338624 1.446796043212716 1.446910085909254 1.447025772203859 1.447143101830178 1.44729307447929 1.447457689799026 1.447656947393198 1.447893846820733 1.448166387594725 1.448496569181383 1.448862390998906 1.449284852416246 1.4497539527518 1.450289691272 1.450871067189814 1.451519079663156 1.45223372779321 1.453004010622661 1.453840927133826 1.454743476246714 1.455712656816973 1.456748467633766 1.457850907417544 1.459019974817733 1.460265668410327 1.461567986695399 1.462947928094512 1.464394490948044 1.46590867351242 1.467499473957262 1.469147890362436 1.470873920715017 1.472667562906164 1.474538814727901 1.47646767386981 1.478475137915632 1.480540204339782 1.482683870503772 1.484895133652541 1.487173990910698 1.489522439278678 1.491938475628804 1.49442309670126 1.496977299099977 1.499599079288424 1.502279433585319 1.505039358160242 1.507866849029161 1.510763902049873 1.51372951291735 1.516764677159001 1.519858390129843 1.523030647007582 1.52627244278761 1.529572772277909 1.532951630093869 1.536400010653016 1.539917908169657 1.543494316649428 1.547149229883767 1.550873641444286 1.554677544677067 1.558539932696864 1.562480798381217 1.56648113436449 1.570569933031807 1.574717186512913 1.578943886675947 1.583249025121121 1.587613593174327 1.592065581880648 1.596586981997784 1.601186783989402 1.605854978018391 1.610601553940037 1.615427501295116
 4.79 1.426359069072536 1.426451180880272 1.426566467252378 1.426697928009738 1.426821562932621 1.426965371760186 1.427123354189907 1.427304509876904 1.42752183843319 1.427765339426822 1.428055012380971 1.428390856772899 1.428773872032844 1.429202057542822 1.429687412635338 1.430227936592008 1.43082462864209 1.431476487960928 1.432195513668313 1.432968704826741 1.433809060439596 1.434714579449238 1.435686260735005 1.436723103111119 1.437837105324516 1.439006266052573 1.440242583900762 1.441544057400196 1.442922685005108 1.444367465090226 1.445879395948062 1.447457475786117 1.449112702724 1.450825074790444 1.452614589920253 1.454471245951145 1.456394040620517 1.458384971562115 1.46044403630262 1.462570232258145 1.464763556730643 1.467035006904228 1.469363579841404 1.471760272479216 1.474235081625303 1.476768003953868 1.479369036001559 1.482037174163267 1.484774414687825 1.487589753673636 1.4904631870642 1.493394710643561 1.496405320031661 1.499483010679619 1.502629777864907 1.505845616686452 1.509118522059644 1.512470488711265 1.515890511174322 1.519369583782802 1.522926700666337 1.526551855744783 1.530246042722719 1.534008255083848 1.537839486085329 1.541738728752008 1.545715975870575 1.549761219983635 1.553875453383682 1.558067668107013 1.56232785592753 1.566656008350479 1.571063116606094 1.575547171643163 1.580100164122508 1.584731084410383 1.589429922571791 1.594215668363712
 4.81 1.406437535499057 1.406550031450768 1.406684240298602 1.406814161867136 1.406965795941168 1.407118142265233 1.407293200543042 1.407491970436826 1.407716451566593 1.407986643509307 1.408283545797967 1.40863615792061 1.40902547931922 1.409469509388552 1.40996024747487 1.410506692874598 1.411118844832882 1.411775702542066 1.412498265140083 1.413286531708756 1.414129501272011 1.41503817279401 1.416011545177189 1.417051617260214 1.418156387815848 1.419326855548732 1.42056301909308 1.421874877010284 1.423242427786438 1.424686669829766 1.426196601467977 1.427763220945518 1.429405526420752 1.431124515963043 1.432899187549759 1.434741539063183 1.436660568287345 1.438635272904758 1.440687650493078 1.442807698521669 1.444983414348087 1.447237795214477 1.449557838243882 1.451935540436467 1.454390898665656 1.456903909674189 1.459494570070084 1.462141876322516 1.464857824757619 1.467650411554188 1.47050063273931 1.473419484183895 1.476404961598137 1.479459060526874 1.482570776344882 1.485760104252061 1.489018039268557 1.492332576229789 1.49572570978139 1.499176434374069 1.502704744258389 1.506291633479453 1.509956095871516 1.513688125052505 1.517488714418463 1.521355857137901 1.525291546146074 1.529304774139172 1.533385533568423 1.537534816634123 1.541760615279572 1.54605492118494 1.55041572576104 1.554855020143026 1.559370795184007 1.563955041448578 1.568615749206277 1.573354908424949
 4.83 1.386877932372371 1.387001839112344 1.387145004692725 1.387294428941694 1.387454111648465 1.387625052562818 1.387817251394549 1.388034707812819 1.388276421445441 1.388554391878062 1.388867618653268 1.389227101269607 1.389632839180517 1.39008483179318 1.390591078467279 1.391143578513683 1.391760331193034 1.392432335714257 1.39315959123298 1.393952096849875 1.394798851608907 1.395710854495501 1.396687104434624 1.397728600288781 1.398835340855929 1.4000073248673 1.401244550985142 1.40254701780038 1.403924723830182 1.40535766751545 1.406856847218216 1.408431261218964 1.410061907713859 1.411767784811894 1.413539890531953 1.415378222799787 1.417281779444909 1.4192525581974 1.421289556684632 1.423392772427912 1.425562202839028 1.42779884521673 1.430101696743104 1.432461754479882 1.434898015364656 1.437401476207014 1.439972133684582 1.442599984338998 1.445294024571787 1.448065250640162 1.450893658652733 1.453789244565142 1.456752004175608 1.459772933120388 1.462870026869158 1.466034280720312 1.469256689796169 1.472555249038111 1.475911953201626 1.479335796851273 1.482836774355567 1.486394879881774 1.490020107390637 1.493723450631001 1.497492903134375 1.5013204582094 1.50522510893624 1.50919684816089 1.513245668489406 1.517361562282047 1.521544521647346 1.52579453843609 1.53012160423523 1.5345257103617 1.538996847856165 1.543545007476684 1.548159179692298 1.552850354676533
 4.85 1.367677912095281 1.367813255720913 1.36796641158752 1.368135379526794 1.368314159332261 1.368503750758816 1.368704153522187 1.368929367298302 1.369189391722581 1.369484226389143 1.369815870849927 1.370182324613733 1.370605587145174 1.37106365786355 1.37158653614164 1.372144221304397 1.372767712627583 1.373445009336294 1.374187110603422 1.374983015548026 1.375834723233615 1.376750232666357 1.377729542793198 1.378774652499899 1.379883560608988 1.381057265877638 1.382284766995445 1.383588062582141 1.384956151185207 1.386389031277417 1.38788770125429 1.38945115943146 1.391079404041968 1.392773433233462 1.394542245065325 1.396366837505709 1.398258208428495 1.400224355610163 1.402246276726588 1.404333969349739 1.40648743094431 1.408717658864264 1.411003650349286 1.413355402521164 1.415763912380083 1.418249176800839 1.420800192528963 1.423407956176773 1.426091464219342 1.428832712990372 1.431639698678002 1.434513417320527 1.437453864802032 1.44045103684795 1.443524929020535 1.446654536714253 1.449851855151097 1.453125879375813 1.456456604251048 1.459854024452422 1.463318134463509 1.466848928570747 1.470446400858261 1.47411054520261 1.477841355267446 1.481639824498106 1.48551394611611 1.48945471311359 1.493462118247632 1.497536154034542 1.501676812744032 1.50589408639333 1.510187966741205 1.514547445281921 1.518974513239101 1.523477161559531 1.528055380906867 1.532701161655276
 4.87 1.348854135599144 1.349001941674355 1.349167120694972 1.349355672496114 1.34954459687551 1.349741893593049 1.349962562370244 1.350205602889624 1.350484014794032 1.350786797685851 1.351125951126145 1.351510474633714 1.351940367684074 1.352415629708349 1.352945260092088 1.353519258173993 1.354147623244567 1.354831354544688 1.35557845126409 1.356379912539766 1.357234737454295 1.358154925034081 1.35913747424751 1.360185384003029 1.361287653147144 1.362463280462328 1.363693264664861 1.364997604402575 1.366356298252526 1.367789344718582 1.369277742228928 1.370839489133491 1.372457583701286 1.374149024117673 1.375906808481545 1.377718934802418 1.379605400997458 1.381548204888412 1.383565344198467 1.385638816549023 1.387777619456387 1.389991750328383 1.39226120646089 1.394595985034285 1.396997083109818 1.399454497625898 1.401987225394304 1.404575263096311 1.407239607278737 1.409960254349909 1.412746200575554 1.415589442074598 1.418507974814897 1.421482794608883 1.424522897109124 1.427640277803818 1.430813932012194 1.434042854879836 1.437349041373939 1.440720486278469 1.444148184189251 1.447652129508985 1.451223316442167 1.454849738989948 1.458552390944903 1.462321265885725 1.466155357171842 1.470056657937953 1.474024161088489 1.478066859291993 1.482165744975426 1.486350810318392 1.490592047247289 1.494919447429378 1.499302002266783 1.503759702890406 1.508294540153771 1.512904504626793
 4.89 1.33040627210074 1.330557565669007 1.330744800042279 1.33093497505902 1.33114309052106 1.331361146193156 1.331590141802471 1.33185307703797 1.332139951549741 1.33246176494823 1.332818516803402 1.333211206643816 1.333647833955623 1.334140398181486 1.334666898719412 1.335257334921514 1.335892706092684 1.336582011489195 1.337334250317209 1.338140421731223 1.33900052483242 1.339924558666945 1.340911522224105 1.341953414434482 1.343067234167971 1.344235980231737 1.345468651368088 1.346764246252277 1.348124763490213 1.349548201616102 1.351036559089999 1.352588834295292 1.354205025536094 1.355876131034559 1.357621148928127 1.359431077266674 1.361305914009598 1.36323465702281 1.36523930407566 1.367297852837775 1.369431300875817 1.371619645650167 1.373873884511526 1.376193014697436 1.378577033328726 1.381016937405874 1.383530723805291 1.386101389275531 1.388736930433416 1.391437343760084 1.394194625596956 1.397025772141633 1.399913779443704 1.402866643400482 1.405885359752657 1.408969924079874 1.412109331796233 1.415325578145712 1.418596658197504 1.421933566841287 1.425336298782412 1.428804848537008 1.43233821042702 1.435937378575162 1.439603346899794 1.443334109109725 1.447139658698937 1.451001988941232 1.454939092884803 1.458941963346732 1.463010592907404 1.467143973904854 1.471353098429032 1.475637958315997 1.47997754514203 1.484402850217679 1.488892864581723 1.493448578995067
 4.91 1.31231699886703 1.31248180446405 1.312682125735765 1.312883962523901 1.313103314634292 1.313331181836446 1.313580563863037 1.313852460409312 1.314157871132426 1.314488795650694 1.314864233542766 1.315274184346723 1.315719647559095 1.316218622633801 1.316763108981008 1.317360105965913 1.318001612907449 1.318696629076908 1.319455153696488 1.32026718593776 1.321132724920061 1.322060769708801 1.323042319313699 1.324087372686937 1.325194928721232 1.32636698624784 1.32759154403447 1.328889600783129 1.33024115512788 1.331666205632532 1.33314475078824 1.33468778901104 1.33629331863929 1.337963337931052 1.339697845061375 1.341495838119519 1.343358315106088 1.345284273930089 1.347265712405917 1.349320628250256 1.351430019078904 1.353603882403524 1.355842215628313 1.358146016046591 1.360503280837323 1.362936007061551 1.365423191658756 1.36797583144314 1.37058292309983 1.37326446318101 1.376001448101968 1.37880387413707 1.381670737415659 1.384593033917872 1.387590759470385 1.390642909742078 1.393760480239626 1.396942466303012 1.40017986310096 1.403492665626301 1.406860868691255 1.410303466922639 1.413801454756999 1.417374826435668 1.421003575999748 1.424696697285011 1.428465183916736 1.43229902930446 1.436187226636659 1.440160768875355 1.444188648750644 1.448291858755157 1.452460391138439 1.456693237901257 1.461000390789838 1.465372841290025 1.469820580621371 1.474341599731147
 4.93 1.294586000987521 1.294766342653511 1.294969781732417 1.295193318069147 1.295424951473441 1.295663681719444 1.295923508545209 1.296215431652112 1.296530450704205 1.296879565327482 1.297253775109068 1.297683079596337 1.298146478295947 1.298643970672802 1.299204556148933 1.299799234102309 1.300458003865561 1.301159864724641 1.301923815917392 1.302731856632051 1.303601986005669 1.304535203122456 1.305521507012051 1.306569896647711 1.307671370944429 1.30884692875697 1.310073568877828 1.31135429003512 1.312708090890385 1.314124970036317 1.315593925994424 1.317136957212597 1.31873406206262 1.320393238837588 1.322116485749258 1.323903800925319 1.32575418240659 1.327667628144133 1.329636135996299 1.331667703725695 1.333763328996069 1.335923009369129 1.338146742301275 1.340434525140262 1.342777355121787 1.345183229365995 1.347654144873912 1.350179098523806 1.352768087067463 1.355422107126399 1.358140155187982 1.360923227601495 1.363760320574108 1.366661430166786 1.369627552290118 1.372648682700063 1.375744816993639 1.378893950604517 1.382109078798554 1.385388196669244 1.388732299133099 1.392130380924951 1.395603436593187 1.399141460494897 1.402733446790963 1.406400389441061 1.410131282198599 1.413927118605576 1.417786891987368 1.421711595447442 1.425700221861997 1.429763763874531 1.433892213890336 1.438093564070918 1.442349806328352 1.446690932319552 1.451094933440484 1.455573800820296
 4.95 1.277196971153949 1.277372872445609 1.277590459618787 1.277827732521501 1.278070690967303 1.278331334734861 1.278601663567477 1.278903677172511 1.279229375220746 1.279587757345669 1.279981823142678 1.280418572168215 1.280891003938823 1.281406117930125 1.281974913575735 1.282577390266084 1.283242547347173 1.28395038411926 1.284710899835459 1.28553509370027 1.286410964868034 1.287339512441308 1.288329735469171 1.289373632945453 1.290479203806883 1.291647446931169 1.292867361134999 1.294160945171968 1.295506197730431 1.296915117431277 1.29837570282563 1.299909952392477 1.30149686453622 1.303156437584149 1.304869669783843 1.306645559300499 1.308474104214181 1.310376302516996 1.312332152110198 1.314350650801209 1.316433796300578 1.318579586218852 1.320779018063381 1.323042089235047 1.325368797024914 1.327759138610809 1.330203111053828 1.332711711294762 1.335283936150455 1.337919782310086 1.340609246331376 1.34336332463672 1.346181013509249 1.349053309088812 1.351989207367892 1.35498870418744 1.358052795232642 1.361180476028608 1.364362741935992 1.367609588146535 1.370920009678535 1.374294001372246 1.377732557885206 1.381235673687482 1.384791343056859 1.388422560073941 1.392117318617189 1.39587561235788 1.399698434755003 1.403584779050075 1.407544638261887 1.411569005181182 1.415657872365259 1.419809232132504 1.424035076556855 1.428334397462193 1.432697186416662 1.437123434726918
 4.97 1.260113609447032 1.260305093449164 1.260536858396977 1.260777904141521 1.261033230500068 1.261305837255705 1.261587724156855 1.261900890916719 1.26224633721265 1.262615062685448 1.263028066938586 1.263464349537357 1.263954910007952 1.264478747836459 1.265044862467794 1.265665253304551 1.266335919705785 1.267052860985715 1.26782307641236 1.268645565206094 1.269523326538133 1.270456359528944 1.271446663246581 1.27249323670495 1.273599078861999 1.274762188617829 1.275985564812742 1.277267206225203 1.278609111569739 1.280011279494757 1.281473708580293 1.282996397335683 1.284578344197165 1.286220547525405 1.287924005602948 1.289688716631601 1.291512678729733 1.293396889929514 1.295342348174071 1.297348051314573 1.299413997107245 1.301541183210306 1.303727607180836 1.305977266471571 1.308279158427619 1.310644280283108 1.313072629157764 1.315564202053405 1.318108995850376 1.320718007303902 1.323390233040369 1.326125669553538 1.328914313200679 1.331757160198639 1.334673206619836 1.337642448388177 1.340675881274906 1.343772500894387 1.346932302699801 1.350146281978783 1.353423433848982 1.356774753253553 1.360179234956571 1.363646873538381 1.367178663390871 1.370763598712681 1.374422673504331 1.378144881563287 1.381940216478953 1.385789671627593 1.38970124016718 1.393686915032181 1.397736688928265 1.401858554326946 1.406044503460157 1.41029252831475 1.41461462062693 1.41899977187662
 4.99 1.243337623130031 1.243537712466839 1.243773684277451 1.244026538415879 1.244292274703027 1.244574892926295 1.244877392839103 1.245202774160356 1.245555036573818 1.24594017972743 1.246359203232546 1.2468141066631 1.2473088895547 1.247844551403649 1.248426091665896 1.249051509755909 1.249725805045482 1.250449976862466 1.251225024489428 1.252052947162238 1.252933744068585 1.253870414346416 1.254860957082308 1.255909371309768 1.257013656007453 1.258176810097327 1.259396832442737 1.260675721846429 1.262013477048478 1.263410096724152 1.264865579481708 1.266380923860108 1.267956128326669 1.269589191274635 1.271283111020683 1.273035885802356 1.274849513775418 1.276721993011145 1.278653321493538 1.280644497116469 1.282695517680751 1.284806380891139 1.286976084353257 1.289205625570458 1.291495001940605 1.293843210752786 1.296251249183957 1.298718114295511 1.301244803029778 1.303831312206454 1.306477638518955 1.309182778530704 1.311948728671345 1.314774485232888 1.317660044365778 1.320605402074901 1.323611554215511 1.326678496489094 1.329806224439154 1.332993733446936 1.336244018727073 1.339555075323164 1.342927898103287 1.346362481755432 1.349860820782877 1.35342090949948 1.357045742024915 1.360732312279828 1.364483613980931 1.368298640636025 1.37217838553895 1.376126841764471 1.380138002163094 1.384210859355814 1.388357405728794 1.392565633427975 1.396847534353621 1.401191100154795
 5.01 1.226851726448871 1.227057443294941 1.227302650478444 1.22756534785628 1.2278415352529 1.228136212459911 1.228449379235618 1.228787035304489 1.229152180356548 1.229548814046709 1.229978935994018 1.230445545780845 1.230950642951991 1.231497227013734 1.23208629743279 1.232720853635221 1.233403895005258 1.234133420884059 1.234914430568394 1.23574692330926 1.236631898310428 1.23757035472691 1.238563291663368 1.239611708172441 1.240716603253004 1.241877975848363 1.243095824844369 1.244372149067466 1.24570594728267 1.247098218191476 1.24854796042969 1.250056172565196 1.25162285309565 1.253248000446102 1.254931612966552 1.256674688929428 1.258476226527 1.260337223868722 1.2622556789785 1.264233589791892 1.266269954153243 1.268364769812735 1.270518034423388 1.272730745537965 1.275001900605834 1.277331496969736 1.2797195318625 1.282166002403678 1.284672905596113 1.287236238322442 1.289859997341518 1.292543179284773 1.295283780652506 1.298083797810103 1.300944226984188 1.303863064258701 1.306842305570911 1.309880946707358 1.312979983299725 1.316139410820645 1.31935922457943 1.322639419717743 1.325980991205193 1.329384933834862 1.332850242218771 1.336376910783263 1.339965933764338 1.343617305202899 1.347334018939946 1.351112068611692 1.354955447644621 1.358862149250468 1.362835166421139 1.366873491923563 1.370977118294472 1.375147037835125 1.379383242605952 1.383687724421141
 5.03 1.210653640438599 1.210866006529584 1.211119477031724 1.211391051804742 1.211677730676549 1.211982513442865 1.212307399866759 1.212656389678131 1.213034482573122 1.213442678213446 1.213883976225665 1.214361376200383 1.214877877691378 1.215433480214663 1.216032183247472 1.216673986227184 1.217362888550172 1.218100889570585 1.218886988599062 1.219723184901369 1.220612477696978 1.221553866157564 1.222548349405442 1.223597926511932 1.224703596495652 1.225864358320742 1.227080210895023 1.228353153068079 1.229683183629278 1.231070301305717 1.232514504760103 1.234015792588555 1.235575163318352 1.237192615405599 1.238867147232826 1.240600757106525 1.242390443254608 1.244239203823801 1.246145036876972 1.248108940390381 1.250131912250871 1.252210950252983 1.254349052096002 1.256544215380942 1.258797437607452 1.261108716170659 1.263478048357943 1.265904431345638 1.268389862195671 1.270933337852129 1.273533855137755 1.276193410750382 1.278911001259292 1.281686623101515 1.284521272578048 1.287413945850017 1.290365638934766 1.293378347701878 1.296448067869131 1.299578794998383 1.302768524491388 1.306019251585554 1.309329971349619 1.312700678679274 1.316133368292709 1.319627034726099 1.323182672329013 1.326800275259771 1.330479837480721 1.334222352753458 1.33802881463397 1.341900216467725 1.345833551384689 1.349832812294272 1.353896991880223 1.358026082595444 1.362223076656746 1.366484966039543
 5.05 1.194750092735949 1.194968129378948 1.19522789059448 1.195507376245021 1.195803586161866 1.196118520144744 1.19645417796138 1.196815559346979 1.197203664003649 1.197622491599752 1.198076041769182 1.198563314110586 1.199088308186508 1.199654023522465 1.200261459605961 1.200912615885424 1.201609491769086 1.202352086623781 1.203144399773688 1.203985430498994 1.204878178034501 1.205822641568156 1.206818820239512 1.207869713138129 1.2089753193019 1.210133637715311 1.211348667307633 1.212618406951047 1.213944855458698 1.215328011582682 1.21676687401197 1.218261441370256 1.219813712213741 1.221422685028852 1.223088358229885 1.224810730156591 1.226590799071684 1.228426563158286 1.230321020517307 1.232271169164751 1.234279007028958 1.236343531947778 1.238464741665679 1.240644633830782 1.242879205991836 1.245172455595119 1.247522379981275 1.249928976382085 1.252393241917166 1.254915173590607 1.257493768287537 1.260131022770625 1.262823933676513 1.265575497512183 1.268385710651255 1.271253569330224 1.274179069644621 1.277162207545119 1.28020497883356 1.283307379158925 1.286468404013235 1.289688048727385 1.292967308466911 1.296307178227693 1.299706652831595 1.303168726922029 1.306690394959467 1.310273651216877 1.3139194897751 1.317625904518157 1.321395889128494 1.325229437082164 1.32912554164394 1.333086195862363 1.337111392564733 1.341200124352027 1.345356383593759 1.349577162422773
 5.07 1.179144817397793 1.179368545481453 1.179633624267122 1.179921053619969 1.180225833374586 1.180549963334622 1.180895443272347 1.181267272928147 1.18166645200996 1.182095980192632 1.182558857117225 1.183057082390236 1.183592655582768 1.184166576229623 1.18478184382833 1.185440457838111 1.186143417678774 1.186893722729542 1.187690372327815 1.188536365767866 1.189431702299465 1.190378381126447 1.191377401405201 1.192428762243097 1.193533462696852 1.19469150177082 1.195903878415219 1.197171591524294 1.19849363993441 1.199871022422077 1.201304737701913 1.202792784424537 1.204337161174396 1.205936866467525 1.207593898749243 1.209306256391776 1.211074937691825 1.212899940868055 1.214780264058523 1.216716905318044 1.218710862615482 1.220761133830981 1.222865716753127 1.225028609076047 1.227246808396435 1.229521312210519 1.23185111791096 1.234239222783681 1.236681624004637 1.239183318636512 1.241739303625357 1.244353575797153 1.247023131854321 1.249750968372156 1.252535081795197 1.255377468433538 1.258276124459065 1.261233045901633 1.264248228645179 1.267320668423765 1.270451360817559 1.27364230124875 1.2768914849774 1.28019990709723 1.283568562531343 1.286996446027876 1.290484552155601 1.294033875299445 1.297644409655962 1.301316149228728 1.305049087823683 1.3088462190444 1.312704536287299 1.31662703273679 1.320612701360357 1.324663534903582 1.328778525885099 1.332958666591491
 5.09 1.163840554725276 1.164068994729615 1.164339417416788 1.164633822654593 1.164947210280846 1.165278580103023 1.165634931897831 1.166015265410716 1.166424580355308 1.166864876412792 1.167337153231224 1.167844410424769 1.168388647572891 1.168971864219456 1.169595059871788 1.170260233999646 1.170969386034147 1.171725515366612 1.172526621347353 1.173376703284397 1.174274760442137 1.175223792039921 1.176223797250579 1.177275775198878 1.178379724959917 1.179535645557453 1.180746535962163 1.18201039508984 1.183328221799523 1.184701014891568 1.186127773105639 1.187608495118651 1.189145179542636 1.190736824922545 1.192384429733993 1.194085992380926 1.195844511193235 1.197655984424294 1.199524410248443 1.201447786758397 1.203426111962599 1.205460383782496 1.207549600049765 1.209694758503457 1.211895856787095 1.214150892445687 1.216462862922695 1.218830765556921 1.221252597579338 1.223731356109856 1.226267038154021 1.228856640599653 1.23150316021341 1.234206593637303 1.236965937385133 1.239782187838872 1.242654341244977 1.245584393710637 1.248571341199962 1.251616179530108 1.254717904367327 1.257877511222972 1.261096995449423 1.264373352235953 1.267709576604539 1.271105663405597 1.274560607313667 1.27807540282302 1.28165104424322 1.285287525694605 1.288985841103723 1.29274498419869 1.296566948504495 1.300450727338245 1.304398313804334 1.308409700789571 1.312483880958228 1.316622846747036
 5.11 1.148838051093442 1.149070223099401 1.149346015506351 1.149646428184655 1.14996646097528 1.150307113689437 1.15067038610817 1.151060277981867 1.151478789029716 1.151926918939092 1.152408667364883 1.152925033928747 1.153478018218308 1.154067619786291 1.154698838149581 1.155370672788234 1.156086123144409 1.156846188621243 1.157652868581662 1.158505162347125 1.159407069196305 1.160356588363705 1.161357719038214 1.162409460361588 1.163511811426881 1.1646667712768 1.165873338902004 1.167134513239332 1.168447293169973 1.169814677517568 1.171234665046248 1.172709254458609 1.174237444393625 1.175820233424493 1.177457620056416 1.17914760272432 1.180893179790513 1.182693349542273 1.184548110189373 1.186457459861551 1.188421396605903 1.190439918384219 1.192513023070261 1.194640708446961 1.196822972203578 1.199060811932768 1.201352225127606 1.203700209178542 1.206101761370289 1.208557878878649 1.21107155876728 1.213638797984394 1.216260593359398 1.218938941599462 1.221672839286037 1.2244632828713 1.227309268674541 1.230211792878483 1.233170851525546 1.23618744051404 1.239259555594304 1.242390192364774 1.245578346267998 1.248824012586581 1.252127186439072 1.255490862775784 1.258912036374562 1.262393701836479 1.265934853581477 1.26953648584394 1.273198592668217 1.276921167904067 1.280705205202062 1.28455169800891 1.288460639562737 1.29243202288829 1.296466840792091 1.300565085857527
 5.13 1.134133058786144 1.134367982484884 1.134647169928737 1.134953620990576 1.135279335514441 1.135627313315196 1.135998554178117 1.136397057858421 1.136822824080725 1.137280852538452 1.137770142893161 1.138293694773829 1.138854507776054 1.13945158146121 1.140088915355526 1.140766508949111 1.141487361694913 1.14225247300761 1.143060842262449 1.14391746879401 1.144820351894914 1.14577149081447 1.146773884757247 1.147824532881601 1.148925434298122 1.15007758806803 1.1512809932015 1.152536648655931 1.153845553334146 1.155205706082531 1.156619105689115 1.158085750881582 1.159605640325222 1.161178772620821 1.162806146302484 1.1644847598354 1.166219611613541 1.168006699957301 1.169848023111068 1.171742579240739 1.173691366431168 1.175693382683553 1.177749625912764 1.179860093944598 1.182023784512986 1.184242695257126 1.18651482371856 1.188841167338185 1.191221723453206 1.193656489294022 1.196147461981054 1.19869063852151 1.201289015806082 1.203942590605595 1.206652359567579 1.209416319212787 1.212235465931654 1.215109795980684 1.21804130547879 1.221027990403557 1.224071846587456 1.227171869713993 1.230329055313792 1.233543398760622 1.236815895267366 1.24014653988192 1.243535327483039 1.24698225277612 1.250488310288925 1.254054494367241 1.257679799170484 1.261367218667242 1.265114746630751 1.268923376634327 1.272793102046718 1.276724916027418 1.2807208115219 1.284778781256811
 5.15 1.119714335836066 1.119953030538009 1.120235637846377 1.120546157636489 1.12087858975539 1.121231934021512 1.121611190224268 1.122016358123588 1.122450437449397 1.12291542790102 1.12341232914654 1.123943140822077 1.124510862531024 1.125113493843201 1.125757034293966 1.126440483383249 1.127165840574537 1.127934105293783 1.128746276928268 1.129604354825392 1.130509338291402 1.131461226590067 1.132462018941279 1.133511714519606 1.134610312452772 1.135759811820079 1.136960211650769 1.138211510922325 1.139513708558701 1.140867803428508 1.142273794343117 1.143732680054721 1.145243459254319 1.146806130569646 1.148422692563043 1.15009114372926 1.151812482493204 1.153586707207618 1.155412816150705 1.157293807523687 1.159226679448302 1.161213429964247 1.163252057026547 1.165344558502875 1.167490932170802 1.169690175714993 1.171941286724334 1.174247262689007 1.176607100997495 1.179018798933531 1.18148635367299 1.184006762280709 1.186582021707254 1.18921012878563 1.191893080227921 1.194631872621871 1.197424502427417 1.200270965973141 1.203175259452679 1.206132378921061 1.209146320290995 1.212217079329088 1.215342651652006 1.21852603272258 1.221766217845845 1.225064202165026 1.228418980657458 1.231832548130454 1.235304899217105 1.238836028372028 1.242425929867051 1.246075597786843 1.249787026024477 1.253557208276948 1.257389138040616 1.261282808606606 1.265239213056138 1.269257344255808
 5.17 1.105572645869673 1.105813130513305 1.106100182035593 1.10641480031425 1.106750985199255 1.107110736512524 1.107496054047511 1.107906937568754 1.108348386811361 1.108819401480427 1.109323981250403 1.109861125764395 1.110433834633402 1.111044107435504 1.111691943714973 1.112380342981336 1.113109304708374 1.113880828333058 1.114695913254426 1.1155555588324 1.116461764386541 1.117413529194745 1.118412852491875 1.119461733468337 1.120557171268592 1.121703164989611 1.122899713679264 1.124145816334652 1.125442471900379 1.126789679266764 1.128188437267987 1.129638744680182 1.131139600219465 1.132693002539902 1.134297950231419 1.135954441817648 1.137662475753716 1.139424050423973 1.141236164139655 1.143101815136497 1.145019001572275 1.146987721524293 1.149009972986812 1.151084753868414 1.153212061989307 1.155390895078574 1.157623250771359 1.159908126605991 1.162245520021051 1.164636428352382 1.167080848830031 1.169577778575142 1.172127214596775 1.174732153788685 1.177389592926021 1.180100528661981 1.182866957524402 1.185686875912283 1.188561280092268 1.191491166195048 1.19447453021172 1.197515367990081 1.200610675230859 1.203763447483897 1.206971680144264 1.21023736844832 1.213558507469712 1.216939092115321 1.220376117121148 1.223871577048134 1.227426466277934 1.231040779008627 1.234713509250369 1.238446650820987 1.242241197341518 1.246096142231692 1.250011478705354 1.253990199765831
 5.19 1.091690757956926 1.091934051117359 1.09222557073578 1.09254331669224 1.092884288839587 1.093249487003141 1.093638910980305 1.094057560540118 1.094503435422751 1.094980535338937 1.095490859969352 1.096034408963922 1.096613181941086 1.097227178486985 1.097880398154607 1.098571840462853 1.099304504895564 1.100079390900475 1.100896497888111 1.10175682523063 1.1026633722606 1.103615138269721 1.104613122507482 1.105660324179765 1.106753742447386 1.107895376424577 1.109087225177408 1.110328287722152 1.111617563023585 1.112958049993239 1.114348747487578 1.115789654306129 1.117281769189549 1.118824090817631 1.120417617807253 1.122062348710265 1.123758282011325 1.125505416125659 1.127303749396785 1.129153280094156 1.131055006410758 1.133008926460644 1.135013038276409 1.137069339806604 1.139177828913098 1.141337503368375 1.143549360852773 1.145813398951665 1.148128615152583 1.150498006842282 1.152918571303743 1.155392305713121 1.157918207136633 1.160497272527388 1.163128498722158 1.165814882438091 1.168553420269366 1.17134610868379 1.174192944019336 1.177092922480624 1.180048040135344 1.183058292910619 1.186124676589316 1.189244186806292 1.192420819044587 1.195653568631561 1.198943430734966 1.202289400358973 1.205693472340128 1.209153641343264 1.212672901857345 1.216251248191262 1.219887674469567 1.223584174628155 1.227339742409883 1.231156371360139 1.235034054822353 1.238972785933453
 5.21 1.078056446465594 1.078301566362897 1.078594577503184 1.078915479768792 1.079260273015369 1.079629957071563 1.080025531738634 1.080447996790021 1.080899351970843 1.081382596997341 1.081897731556272 1.082446755304231 1.08302966786692 1.083648468838365 1.084306157780063 1.08500173422008 1.085736197652086 1.086513547534332 1.087331783288568 1.088193904298911 1.089098909910637 1.090050799428934 1.091047572117584 1.092091227197592 1.093181763845753 1.094321181193166 1.095506478323687 1.096741654272319 1.098025708023556 1.099358638509651 1.100740444608846 1.102173125143528 1.103654678878333 1.105187104518191 1.106769400706319 1.10840156602214 1.110084598979165 1.111818498022797 1.113603261528092 1.115436887797455 1.117323375058276 1.119258721460517 1.121246925074229 1.123283983887024 1.125373895801477 1.127514658632482 1.129706270104538 1.13194872784899 1.1342440294012 1.136590172197673 1.138988153573115 1.141438970757435 1.143939620872702 1.146494100930023 1.149101407826385 1.151760538341426 1.154472489134153 1.157237256739608 1.160056837565464 1.162929227888582 1.165855423851494 1.168835421458842 1.171871216573751 1.174959804914155 1.178105182049056 1.181306343394733 1.184562284210898 1.187875999596787 1.1912454844872 1.194671733648485 1.198155741674469 1.201698502982324 1.20529901180839 1.208958262203931 1.212676248030842 1.216454962957305 1.220294400453377 1.224193553786536
 5.23 1.064647490919996 1.064894455427311 1.065188981069149 1.065513067730079 1.065861715268489 1.066234923516276 1.066633692278472 1.067062021332813 1.067517910429254 1.068006359289421 1.068526367606012 1.069079935042136 1.069667061230599 1.070290745773127 1.070950988239536 1.071648788166847 1.072387145058333 1.073165058382524 1.073985527572142 1.074848552022984 1.075754131092751 1.076704264099809 1.077698950321909 1.078740188994832 1.079827979310991 1.080961320417968 1.082143211416998 1.083372651361393 1.084649639254906 1.08597617405005 1.087350254646344 1.088772879888514 1.090245048564631 1.091766759404192 1.093338011076148 1.094957802186872 1.096629131278068 1.098348996824632 1.100117397232439 1.101937330836094 1.103806795896612 1.105727790599043 1.107697313050045 1.109717361275399 1.111788933217463 1.113910026732571 1.116081639588383 1.118304769461165 1.120577413933025 1.122902570489083 1.125277236514592 1.127704409291997 1.130182085997942 1.132712263700217 1.135293939354652 1.137928109801952 1.140612771764479 1.143351921842977 1.146143556513238 1.148987672122717 1.151884264887088 1.154835330886745 1.157840866063248 1.160900866215717 1.164014326997159 1.167183243910755 1.17040761230608 1.173688427375274 1.177024684149155 1.180416377493283 1.183866502103956 1.18737405250417 1.190938023039505 1.194561407873975 1.198242200985809 1.201983396163185 1.20578398699991 1.209644966891045
 5.25 1.051445675864044 1.05169450251548 1.051991565202657 1.052317863812325 1.052668398205548 1.053046168217401 1.053449173656601 1.053880414305085 1.054341889917533 1.054833600220833 1.05535754491349 1.055914723664981 1.056507136115052 1.057133781872957 1.057797660516641 1.058498771591876 1.059239114611323 1.060018689053556 1.060840494362019 1.061702529943928 1.062608795169121 1.06355728936885 1.064551011834513 1.065589961816335 1.066674138521992 1.067803541115175 1.068980168714105 1.070204020389983 1.071475095165392 1.072793392012639 1.074159909852041 1.075573647550156 1.077037603917957 1.07854777770895 1.080108167617242 1.081716772275539 1.083374590253105 1.085080620053652 1.086836860113181 1.088641308797767 1.090495964401283 1.092399825143076 1.094352889165581 1.096355154531879 1.09840761922321 1.100510281136412 1.102663138081323 1.104865187778116 1.10711842785458 1.109419855843353 1.111773469179086 1.11417826519557 1.116633241122787 1.119138394083924 1.12169572109232 1.124304219048365 1.126964884736339 1.129676714821199 1.13244070584531 1.135257854225123 1.138126156247796 1.141049608067757 1.144025205703227 1.147053945032668 1.150137821791191 1.153275831566907 1.156468969797219 1.159716231765067 1.163019612595112 1.166379107249874 1.169794710525806 1.173267417049325 1.176796221272782 1.180383117470383 1.184029099734055 1.187733161969255 1.191495297890738 1.195318501018257
 5.27 1.038435790728419 1.038685496726741 1.038984118577032 1.039312656168173 1.039667109363846 1.040046478002231 1.040453761895646 1.040887960830133 1.041353074564993 1.041850102832255 1.042378045336102 1.042939901752234 1.04353467172718 1.04416535487755 1.044831950789238 1.045535459016566 1.046277879081373 1.04706021047205 1.04788145264252 1.04874460501116 1.049649666959673 1.050598637831901 1.051589516932585 1.052626303526066 1.053706996834938 1.054832596038638 1.056004100271987 1.057223508623675 1.058486820134687 1.059798033796677 1.061157148550289 1.062564163283421 1.064016076829431 1.065517887965294 1.067067595409698 1.068664197821093 1.070309693795677 1.072003081865329 1.073745360495496 1.07553652808301 1.077375582953863 1.079263523360921 1.081200347481587 1.083187053415405 1.085220639181614 1.087305102716642 1.089438441871554 1.091620654409436 1.093853738002729 1.096135690230511 1.098467508575723 1.100849190422335 1.103280733052467 1.10576413364345 1.108297389264834 1.110880496875346 1.113516453319785 1.116201255325872 1.118939899501042 1.121729382329183 1.124571700167322 1.127465849242255 1.130412825647126 1.133412625337951 1.136466244130092 1.139574677694672 1.14273592155494 1.145951971082585 1.149222821493993 1.152549467846457 1.155932905034321 1.159370127785092 1.16286513065548 1.166417908027397 1.170027454103901 1.173694762905086 1.177421828263921 1.181206643822039
 5.29 1.025605629701748 1.025857231925861 1.026156434640652 1.026487237737086 1.026843641081402 1.027225644514815 1.027635247853164 1.028074450886505 1.028542253378653 1.029042655066664 1.029574655660271 1.030139254841256 1.030738452262779 1.031372247548642 1.032041640292507 1.032747630057055 1.033492216373095 1.034274398738614 1.035097176617779 1.035960549439876 1.036866516598207 1.037813077448921 1.0388032313098 1.039836977458985 1.04091431513365 1.042037243528625 1.043204761794959 1.044417869038435 1.045676564318024 1.046980846644296 1.048332714977763 1.049730168227183 1.051175205247793 1.052666824839509 1.054206025745051 1.055791806648029 1.057425166170969 1.059106102873289 1.060835615249212 1.062612701725638 1.064437360659955 1.066310590337794 1.06823138897074 1.070200754693976 1.072218685563889 1.074285179555604 1.076399234560486 1.078563848383566 1.080776018740937 1.083037743257071 1.085348019462107 1.087708844789071 1.090119216571045 1.092579132038286 1.095088588315294 1.097648582417816 1.100259111249809 1.102919171600349 1.105632760140475 1.108395873419997 1.111210507864238 1.114077659770731 1.116997325305861 1.119968500501456 1.12299318125132 1.126070363307721 1.129202042277826 1.132387213620075 1.135627872640519 1.138921014489088 1.14227163415582 1.145676726467037 1.149138286081462 1.152655307486292 1.156230784993217 1.159863712734388 1.163553084658335 1.167300894525827
 5.31 1.012948991605654 1.013201506617894 1.013502311491554 1.013833406119635 1.014192790370878 1.014577464089465 1.014989427094676 1.015431679180491 1.015903220115138 1.016407049640589 1.016941167471999 1.0175095732971 1.01811226677553 1.018748247538125 1.019420515186138 1.020129069290423 1.020874909390558 1.021659034993912 1.022482445574664 1.023346140572765 1.024251119392856 1.025197381403118 1.026186925934081 1.027217752277374 1.028292859684429 1.029411247365121 1.030574914486363 1.031781860170646 1.033036083494529 1.034334583487069 1.035678359128203 1.037068409347078 1.038504733020325 1.039987328970282 1.041516195963162 1.043092332707175 1.044713737850584 1.046383409979722 1.04810034761695 1.04986354921856 1.051674013172631 1.053532737796826 1.055438721336143 1.057391961960609 1.059393457762921 1.061442206756038 1.063540206870719 1.065684455953004 1.067878951761652 1.070120691965516 1.072411674140877 1.074749895768713 1.077139354231929 1.079576046812522 1.082062970688704 1.084600122931971 1.087187500504112 1.089824100254178 1.09251091891539 1.095249953102 1.098038199306099 1.100878653894373 1.103770313104805 1.106714173043334 1.10971022968045 1.112759478847751 1.115860916234436 1.119015537383757 1.122225337689416 1.12548831239191 1.128806456574825 1.132178765161084 1.135607232909138 1.13909185440911 1.14263262407889 1.146230536160176 1.149884584714468 1.153596763619008
 5.33 1.000464679773539 1.000717123826767 1.00101855175577 1.001351963455544 1.001711358797271 1.002097737628036 1.002513099770483 1.002957445022427 1.003431773156414 1.003939083919217 1.004476377031297 1.005047652186197 1.005652909049895 1.006291147260098 1.006966366425484 1.007676566124899 1.00842474590649 1.009209905286798 1.010034043749793 1.010899160745855 1.011803255690705 1.01274832796429 1.013735376909603 1.014765401831462 1.015837401995235 1.016952376625505 1.018111324904698 1.019314245971641 1.020563138920084 1.021855002797158 1.023191836601794 1.024574639283072 1.026002409738537 1.02747614681245 1.028995849293994 1.030561515915424 1.032173145350168 1.033830736210875 1.035535287047413 1.03728579634481 1.039083262521149 1.040926683925412 1.042819058835263 1.044756385454793 1.046741661912203 1.048774886257435 1.050854056459765 1.052981170405325 1.055157225894589 1.057380220639799 1.059650152262346 1.061970018290092 1.064337816154648 1.066753543188599 1.069218196622672 1.071732773582861 1.074296271087499 1.076909686044274 1.079573015247197 1.082285255373528 1.085048402980631 1.087863454502801 1.090728406248023 1.093645254394692 1.096612994988272 1.099633623937918 1.102706137013032 1.105833529839785 1.109011797897573 1.112244936515437 1.115531940868425 1.118872805973903 1.122269526687826 1.125720097700946 1.129228513534982 1.132790768538735 1.136410856884154 1.140088772562356
 5.35 0.9881515019329725 0.9884048909774897 0.9887079624693084 0.9890417163053719 0.9894021523592522 0.9897912704808697 0.9902080704961596 0.9906545522066881 0.9911307153892177 0.991640559795221 0.9921810851503429 0.9927552911538123 0.9933621774778024 0.99400274376674 0.994679989636563 0.9953929146739278 0.9961415184353646 0.9969278004463821 0.9977537602005209 0.998617397158356 0.9995217107464477 1.000465700356242 1.00145036534292 1.002477705024194 1.003547718679058 1.004659405546479 1.005813764824045 1.007013795666557 1.008255497184575 1.009541868442905 1.010871908459041 1.012247616201559 1.01366799058845 1.015133030485411 1.016642734704081 1.018198102000229 1.019799131071887 1.021445820557433 1.023139169033629 1.024877175013601 1.026661836944771 1.028492153206737 1.030369122109107 1.032291741889277 1.034262010710158 1.036277926657858 1.03834048773931 1.040451691879845 1.042608536920726 1.044812020616617 1.047064140633015 1.049363894543625 1.051711279827681 1.054106293867226 1.056549933944336 1.059042197238293 1.061583080822712 1.064172581662614 1.066811696611453 1.069501422408088 1.072239755673709 1.075028692908715 1.077868230489536 1.080757364665409 1.083699091555108 1.086692407143618 1.089736307278762 1.092833787667782 1.095983843873866 1.09918647131263 1.102442665248548 1.105753420791331 1.109117732892268 1.112537596340504 1.116012005759278 1.119540955602112 1.123127440148951 1.126771453502251
 5.37 0.9760152700915788 0.9762686197818601 0.9765713549636187 0.9769054755357025 0.9772669813740206 0.9776568723312664 0.9780751482365921 0.9785238088952316 0.9790028540880726 0.9795132835711811 0.980056097075272 0.9806322943051329 0.9812408749389955 0.9818858386278579 0.9825631849947558 0.9832769136339844 0.9840270241102695 0.9848145159578887 0.9856393886797422 0.9865026417463738 0.9874062745949411 0.9883502866281365 0.9893336772130569 0.9903584456800241 0.9914245913213549 0.9925331133900811 0.9936840110986188 0.9948782836173886 0.9961149300733854 0.997395949548697 0.9987203410789749 1.000088103651853 1.001500236205317 1.002956737626025 1.004457606747574 1.006003842348726 1.007594443151568 1.009229407819642 1.010911734956005 1.012636423101257 1.014408470731509 1.016225876256298 1.018088638016466 1.019996754281975 1.021951223249681 1.02395104304105 1.025998211699841 1.028090727189715 1.030230587391816 1.032416790102295 1.034650333029775 1.036931213792786 1.03925842991713 1.041632978833214 1.044055857873322 1.046526064268845 1.049045595147454 1.051612447530234 1.054228618328759 1.056893104342127 1.059606902253939 1.062371008629232 1.065185419911362 1.068049132418843 1.070964142342129 1.073929445740359 1.076947038538036 1.08001591652168 1.083137075336414 1.086310510482508 1.089537217311881 1.092817191024547 1.096150426665014 1.09953891911864 1.102980663107937 1.106478653188828 1.110030883746861 1.113640348993366
 5.39 0.9640558004262948 0.9643091261275473 0.9646115447544567 0.964946056207733 0.9653076603655701 0.9656983570833744 0.9661181461934435 0.9665670275045974 0.9670470008017586 0.9675610658454844 0.9681052223714481 0.9686824700898733 0.9692938086849162 0.9699382378140008 0.9706167571071038 0.9713313661659907 0.9720820645634016 0.9728708518421894 0.9736947275144069 0.9745586910603464 0.9754607419275291 0.9764028795296447 0.9773841032454433 0.9784064124175769 0.9794708063513922 0.9805752843136735 0.9817218455313378 0.9829114891900798 0.9841432144329672 0.985417020358988 0.9867349060215485 0.9880958704269207 0.9894999125326434 0.9909480312458714 0.9924392254216773 0.9939754938613039 0.9955558353103671 0.9971812484570106 0.9988507319300115 1.000564284296835 1.002323904061646 1.004126589663261 1.005976339473064 1.007870151792866 1.009809024852714 1.011793956808657 1.013824945740462 1.015900989649275 1.018023086455243 1.020191233995081 1.022406430019592 1.024667672191136 1.026975958081058 1.02933028516706 1.031732650830527 1.034182052353803 1.036678486917426 1.039223951597305 1.041817443361852 1.044458959069073 1.0471494954636 1.049889049173683 1.052677616708126 1.05551619445319 1.05840477866943 1.061344365488494 1.064334950909881 1.067375530797633 1.070468100876998 1.073613656731037 1.076810193797182 1.080060707363753 1.083364192566423 1.086720644384639 1.090132057637994 1.093597426982553 1.097117746907136 1.100694011729546
 5.41 0.9522719131758901 0.952525229970444 0.952827351434017 0.9531612774691406 0.9535240079562431 0.9539145427533836 0.9543338816959364 0.9547840245962286 0.9552659712431286 0.9557797214015862 0.9563242748121242 0.9569036311902818 0.9575147902260097 0.9581617515830164 0.958841514898067 0.9595560797802323 0.9603074458100908 0.9610946125388814 0.9619195794876085 0.9627823461460987 0.9636829119720074 0.9646232763897806 0.9656024387895648 0.9666223985260706 0.9676811549173874 0.9687827072437502 0.9699250547462575 0.9711101966255412 0.9723361320403887 0.9736038601063161 0.974914379894093 0.9762686904282205 0.9776647906853591 0.9791046795927099 0.9805873560263468 0.9821138188095011 0.9836840667107977 0.9852980984424425 0.9869559126583638 0.9886575079523032 0.9904038828558601 0.9921950358364875 0.9940299652954402 0.9959096695656745 0.997834146909701 0.999804395517388 1.001817413503719 1.003878198906501 1.005982749684024 1.008134063712676 1.010331138784509 1.012572972604754 1.014862562789292 1.017196906862081 1.019579002252525 1.022006846292804 1.024483436215155 1.027005769149106 1.02957684211866 1.032195652039431 1.034863195715742 1.037577469837662 1.040342470978009 1.043156195589295 1.046018640000633 1.048932800414593 1.051895672904011 1.054909253408752 1.057975537732426 1.061092521539062 1.064260200349725 1.067480569539101 1.070754624332021 1.074081359799953 1.077460770857435 1.080895852258474 1.084383598592889 1.087927004282615
 5.43 0.9406614325366429 0.9409137552301777 0.9412145985662345 0.9415489624491264 0.9419108467614676 0.9423012513639113 0.9427211760948412 0.9431716207700147 0.9436545851821593 0.9441680691005211 0.9447140722703657 0.945292594412432 0.9459056352223374 0.9465521943699376 0.9472322714986368 0.9479478662246511 0.9486969781362253 0.9494846067928009 0.9503087517241372 0.9511704124293853 0.9520695883761138 0.9530072789992883 0.9539834837002017 0.9550002018453591 0.9560574327653132 0.9571541757534544 0.9582924300647515 0.9594701949144467 0.9606914694767019 0.9619532528831984 0.9632565442216894 0.9646033425345042 0.9659916468170062 0.9674234560160032 0.9688977690281099 0.9704135846980637 0.9719739018169936 0.9735767191206408 0.975223035287533 0.9769138489371111 0.9786481586278095 0.9804249628550876 0.9822472600494162 0.9841130485742157 0.9860223267237468 0.987977092720956 0.9899753447152722 0.9920190807803569 0.9941072989118093 0.9962399970248208 0.9984191729517866 1.000643824439868 1.002912949148508 1.005228544646905 1.007590608411429 1.009998137823004 1.012453130164434 1.01495558261769 1.017503492261143 1.020099856066759 1.022743670897239 1.02543593350312 1.028176640519824 1.030964788464668 1.033803373733821 1.036690392599217 1.039627841205423 1.042614715566466 1.045653011562601 1.048742724937048 1.051881851292676 1.055074386088641 1.058318324636982 1.061615662099169 1.064964393482607 1.068368513637096 1.071825017251246 1.075336898848841
 5.45 0.9292181865610669 0.9294695296886774 0.9297701135851454 0.930101938156527 0.9304640032875739 0.9308533088414773 0.9312738546595641 0.9317236405609471 0.9322056663421285 0.9327189317765573 0.9332664366141378 0.9338451805806947 0.9344571633773889 0.9351033846800887 0.9357838441386922 0.9364985413764051 0.9372484759889705 0.9380346475438531 0.938858055579376 0.9397176996038112 0.9406145790944239 0.9415496934964691 0.942524042222143 0.9435376246494869 0.944590440121245 0.9456824879436752 0.9468167673853137 0.9479902776756937 0.9492040180040154 0.9504599875177727 0.9517571853213305 0.9530966104744575 0.954477261990811 0.9558991388363769 0.957365239927862 0.9588715641310401 0.9604211102590525 0.9620138770706612 0.9636498632684561 0.9653280674970161 0.9670494883410237 0.9688141243233332 0.9706219739029933 0.9724730354732223 0.974369307359338 0.9763077878166418 0.9782914750282559 0.9803193671029138 0.9823904620727071 0.9845067578907835 0.9866692524290009 0.9888739434755347 0.9911258287324387 0.9934219058131613 0.9957641722400153 0.998152625441602 1.000586262750189 1.003066081399045 1.005593078519723 1.008168251139306 1.010788596177601 1.013458110444291 1.016173790636038 1.018939633333547 1.021752634998575 1.024614791970909 1.027526100465282 1.03048755656826 1.033499156235071 1.0365608952864 1.039672769405129 1.042836774133044 1.046052904867484 1.049319156857959 1.052638525202713 1.05601300484525 1.05943859057081 1.062918277002807
 5.47 0.9179340070595879 0.9181833848916972 0.9184827276962131 0.918814035380896 0.9191743078325895 0.9195635449169668 0.9199827464782341 0.9204329123387867 0.9209140422988196 0.9214281361358923 0.9219741936044475 0.922553214435285 0.9231651983349884 0.9238101449853074 0.9244890540424927 0.9252039251365873 0.9259527578706697 0.9267385518200532 0.9275583065314377 0.928417021522018 0.9293126962785442 0.9302453302563372 0.9312159228782587 0.9322254735336356 0.9332749815771373 0.9343634463276098 0.9354918670668612 0.9366602430384039 0.93786957344615 0.9391188574530609 0.9404080941797521 0.9417392827030515 0.9431124220545124 0.9445275112188812 0.9459825491325192 0.9474805346817787 0.9490204667013342 0.9506023439724673 0.9522261652213061 0.9538929291170204 0.9556026342699694 0.9573552792298062 0.9591498624835347 0.9609873824535228 0.9628698374954694 0.9647932258963265 0.9667615458721758 0.9687737955660598 0.9708289730457682 0.9729280763015787 0.9750721032439533 0.977261051701188 0.9794939194170198 0.9817717040481859 0.9840944031619405 0.9864630142335252 0.9888765346435944 0.991335961675597 0.9938422925131118 0.9963945242371404 0.9989936538233521 1.001639678139289 1.00433259394152 1.007073397872757 1.009864086458924 1.012700656106179 1.015588103097896 1.018523423591603 1.021508613615869 1.024543669067157 1.027628585706624 1.030764359156887 1.033950984898731 1.037190458267791 1.040480774451173 1.043823928484047 1.047220915246184 1.050669729458456
 5.49 0.9067987295050768 0.907048156053198 0.9073452757805152 0.9076750885964566 0.9080345943899113 0.9084227930289817 0.9088406843606904 0.9092892682106439 0.9097705443826499 0.9102835126582893 0.9108291727964448 0.9114065245327833 0.9120185675791932 0.9126633016231781 0.9133417263272041 0.9140548413280024 0.9148026462358281 0.9155861406336725 0.9164053240764312 0.9172621960900276 0.9181547561704912 0.9190850037829905 0.9200519383608214 0.921058559304351 0.9221038659799161 0.9231878577186767 0.9243115338154254 0.925473893527351 0.9266769360727574 0.9279206606297385 0.929204066334808 0.9305281522814826 0.9318929175188234 0.9332993610499306 0.9347464818303935 0.9362352787666968 0.9377647507145808 0.9393358964773578 0.9409507148041845 0.9426062043882873 0.9443033638651459 0.9460421918106302 0.9478256867390934 0.9496498471014208 0.9515166712830332 0.9534271576018469 0.9553813043061885 0.9573761095726647 0.9594165715039896 0.9614996881267658 0.9636274573892213 0.9657978771589038 0.9680139452203286 0.9702726592725833 0.9725760169268892 0.9749260157041163 0.9773196530322567 0.9797599262438518 0.9822438325733779 0.9847753691545854 0.9873535330177957 0.9899773210871545 0.9926487301778395 0.9953657569932268 0.9981313981220122 1.00094565003529 1.003807509083585 1.006716971493848 1.0096770333664 1.012685690671841 1.015744939247906 1.018853774796289 1.022013192879415 1.025224188917174 1.028486758183611 1.031800895803574 1.035166596749316 1.03858585583706
 5.51 0.895806192940143 0.8960546819624957 0.8963505963017058 0.8966779358688332 0.8970357005547686 0.8974218902299902 0.8978395047442771 0.8982875439263773 0.8987670075836327 0.8992798955015593 0.8998242074433833 0.9004009431495336 0.9010121023370889 0.9016556846991827 0.902332689904361 0.9030451175958997 0.9037909673910747 0.9045732388803895 0.9053909316267584 0.906244045164645 0.9071345789991571 0.9080615326050979 0.9090269054259721 0.9100296968729485 0.9110709063237787 0.9121505331216713 0.9132695765741221 0.9144270359517005 0.9156249104867917 0.916861199372295 0.918137901760278 0.9194560167605861 0.9208125434394095 0.9222104808178055 0.923648827870176 0.9251285835227026 0.9266497466517362 0.9282113160821444 0.9298142905856135 0.9314586688789076 0.9331444496220833 0.9348716314166612 0.9366412128037525 0.9384531922621434 0.9403075682063348 0.9422043389845376 0.9441425028766266 0.9461240580920476 0.9481490027676842 0.9502163349656786 0.9523260526712095 0.9544811537902275 0.9566786361471453 0.9589204974824861 0.9612067354504874 0.9635373476166625 0.965912331455318 0.9683316843470275 0.9707964035760648 0.9733074863277897 0.9758629296859948 0.9784657306302067 0.9811148860329457 0.9838103926569411 0.9865532471523056 0.9893424460536649 0.9921809857772468 0.9950668626179249 0.9980010727462229 1.000985612205274 1.004017476907738 1.007100662632681 1.0102331650224 1.013416979579226 1.016651101662263 1.0199365264841 1.023274249107475 1.026664264441902
 5.53 0.8849502398871008 0.8851968048940856 0.8854905312156568 0.885817418764471 0.8861734674333774 0.8865586770951793 0.8869740476023521 0.887420578786718 0.887898270459077 0.8884091224087954 0.8889521344033494 0.8895293061878272 0.8901376374843863 0.8907811279916681 0.8914567773841685 0.8921675853115665 0.8929125513980078 0.8936926752413468 0.8945079564123427 0.8953593944538156 0.8962479888797569 0.8971727391743962 0.8981336447912274 0.8991337051519884 0.9001699196455997 0.9012462876270586 0.9023588084162909 0.9035124812969587 0.9047043055152247 0.9059352802784749 0.9072054047539956 0.9085156780676095 0.9098660993022673 0.911255667496596 0.9126863816434052 0.9141572406881493 0.915668243527346 0.9172203890069536 0.9188136759207032 0.9204481030083896 0.9221226689541171 0.9238393723845041 0.9255962118668444 0.927395185907224 0.9292362929485971 0.9311195313688179 0.933043899478629 0.935011395519609 0.9370210176620748 0.9390737640029433 0.9411676325635481 0.9433066212874155 0.9454877280379971 0.9477119505963592 0.9499802866588298 0.9522927338346041 0.9546482896433059 0.9570489515125076 0.9594957167752074 0.9619855826672644 0.964522546324791 0.9671036047815029 0.9697307549660279 0.9724039936991717 0.9751253176911414 0.9778917235387279 0.9807062077224457 0.9835687666036309 0.9864793964214978 0.9894380932901535 0.9924458531955702 0.9955026719925177 0.9986085454014524 1.001766469005366 1.004972438246594 1.008230448423579 1.011540494687599 1.014901572039449
 5.55 0.874227716260521 0.8744723705200564 0.8747639258826958 0.8750883822626579 0.8754437395547086 0.8758259976339262 0.8762401563554246 0.8766852155540343 0.8771621750439392 0.877672034618273 0.878212794048671 0.8787884530847807 0.879396011453729 0.8800374688595473 0.8807118249825536 0.8814210794786927 0.8821642319788328 0.8829422820880206 0.883755229384693 0.8846040734198467 0.8854898137161654 0.8864124497671042 0.8873699810359306 0.8883664069547254 0.8893997269233379 0.8904709403083017 0.8915800464417054 0.8927280446200226 0.8939139341028983 0.895139714111894 0.8964043838291883 0.8977079423962384 0.8990503889123952 0.9004337224334792 0.9018559419703124 0.9033180464872079 0.9048200349004181 0.906362906076539 0.9079466588308741 0.9095702919257538 0.9112338040688145 0.9129401939112344 0.9146854600459269 0.9164726010056929 0.9183016152613294 0.9201715012196969 0.922083257221745 0.9240368815404945 0.9260323723789788 0.9280687278681431 0.9301489460647002 0.9322720249489468 0.9344359624225348 0.9366447563062041 0.9388964043374705 0.9411899041682736 0.9435292533625828 0.9459114493939603 0.9483374896430846 0.9508093713952301 0.9533250918377066 0.9558866480572571 0.9584930370374136 0.9611452556558119 0.9638443006814652 0.9665891687719957 0.9693818564708269 0.9722203602043311 0.975106676278941 0.9780428008782147 0.9810257300598649 0.9840574597527434 0.9871379857537871 0.9902683037249222 0.9934484091899289 0.9966792975312646 0.9999609639868468 1.003294403646797
 5.57 0.8636364712822847 0.8638792278250111 0.8641696289823547 0.864492674670063 0.8648443647847774 0.8652256992038027 0.8656376777848351 0.8660803003656488 0.8665555667637392 0.8670634767759271 0.8676040301779177 0.8681772267238203 0.868784066145625 0.8694235481526381 0.8700966724308751 0.8708044386424123 0.8715448464246969 0.8723208953898141 0.8731325851237139 0.8739789151853955 0.8748618851060488 0.8757804943881562 0.8767357425045511 0.8777286288974351 0.8787581529773534 0.8798243141221282 0.8809301116757515 0.8820735449472343 0.8832546132094155 0.8844743156977287 0.8857326516089272 0.8870296200997675 0.8883652202856505 0.8897414512392222 0.891156311988932 0.8926108015175489 0.8941049187606371 0.8956386626049899 0.8972120318870211 0.8988260253911156 0.9004806418479383 0.902174879932702 0.9039097382633927 0.9056852153989542 0.9075023098374311 0.9093590200140707 0.9112583442993828 0.9131982809971587 0.915179828342449 0.9172019844994996 0.9192677475596464 0.9213751155391693 0.9235240863771053 0.925716657933019 0.9279508279847337 0.93022859422602 0.9325509542642444 0.9349149056179766 0.9373224457145556 0.9397755718876151 0.9422722813745684 0.9448135713140519 0.9474004387433285 0.9500318805956496 0.9527098936975776 0.9554334747662668 0.9582036204067039 0.9610203271089092 0.9638845912450958 0.9667954090667906 0.9697547767019126 0.972762690151813 0.9758181452882755 0.9789231378504739 0.9820776634418941 0.9852827175272119 0.9885372954291347 0.9918423923252017
 5.59 0.8531793573990618 0.8534192290234145 0.8537074924305502 0.8540281475377127 0.8543781942433789 0.8547576324270325 0.8551674619488971 0.8556096826496276 0.856083294349961 0.8565882968503258 0.8571266899304109 0.8576984733486921 0.8583036468419192 0.8589402101245609 0.8596121628882086 0.8603175048009399 0.8610572355066404 0.8618303546242841 0.8626398617471741 0.863484756442141 0.8643650382486999 0.8652807066781686 0.8662327612127418 0.8672212013045268 0.8682470263745361 0.8693102358116411 0.8704108289714824 0.8715498051753419 0.872725163708971 0.8739389038213803 0.8751920247235864 0.8764825255873196 0.8778124055436889 0.8791816636818074 0.8805882990473756 0.8820363106412257 0.8835206974178225 0.8850464582837256 0.8866115920960098 0.8882160976606442 0.8898599737308324 0.8915442190053088 0.893268832126598 0.8950338116792299 0.8968371561879166 0.8986838641156866 0.9005699338619808 0.9024963637607056 0.9044651520782462 0.9064742970114398 0.9085247966855077 0.9106176491519475 0.9127518523863841 0.9149284042863801 0.9171473026692074 0.9194085452695768 0.9217131297373278 0.9240600536350784 0.9264513144358346 0.9288849095205596 0.9313628361757027 0.9338850915906889 0.9364526728553675 0.9390645769574213 0.9417218007797364 0.9444233410977307 0.9471721945766444 0.9499673577687894 0.9528088271107598 0.9556975989206026 0.9586336693949493 0.961617034606107 0.9646486904991121 0.9677296328887421 0.9708588574564913 0.9740383597475041 0.977266135167473 0.9805441789794938
 5.61 0.8428582302021304 0.8430982294792877 0.8433833712991168 0.8437016555803258 0.8440490822231886 0.8444266511093214 0.8448343621014214 0.845273215042963 0.8457442097578558 0.8462483460500599 0.8467856237031628 0.8473550424799144 0.8479576021217232 0.8485933023481104 0.849262142856125 0.8499651233197185 0.850702243389078 0.8514755026899203 0.8522819008227454 0.8531234373620484 0.854000111855494 0.8549139238230469 0.8558628727560649 0.8568479581163498 0.8578701793351602 0.8589295358121811 0.8600250269144553 0.8611596519752743 0.8623304102930283 0.8635393011300161 0.8647863237112154 0.8660714772230123 0.8673947608118898 0.8687561735830786 0.8701557145991649 0.8715953828786595 0.8730731773945269 0.8745900970726737 0.8761461407903963 0.8777413073747908 0.8793755956011196 0.8810500041911408 0.8827635318113958 0.8845181770714576 0.8863119385221393 0.8881448146536618 0.8900198038937822 0.8919339046058825 0.8938891150870176 0.8958844335659246 0.8979228582009908 0.9000003870781836 0.9021200182089388 0.9042817495280113 0.906484578891284 0.9087305040735387 0.9110175227661866 0.9133486325749591 0.9157218310175602 0.9181381155212778 0.9205984834205568 0.9231029319545326 0.9256494582645254 0.9282420593914942 0.9308787322734533 0.9335614737428484 0.9362892805238942 0.9390631492298727 0.9418830763603926 0.9447480582986105 0.9476620913084117 0.9506221715315547 0.9536302949847739 0.9566864575568469 0.9597916550056215 0.9629448829550041 0.9661471368919116 0.9694004121631823
 5.63 0.83267994834947 0.8329160876281779 0.8331991237376184 0.8335160565979334 0.8338608861111547 0.8342356121609867 0.8346412346125474 0.8350777533120715 0.8355461680865738 0.8360484787434713 0.8365826850701678 0.8371497868335965 0.8377507837797261 0.8383846756330234 0.83905146209588 0.8397531428479963 0.8404877175457282 0.841257185821392 0.8420615472825325 0.842900801511148 0.8437749480628789 0.8446849864661546 0.845630916221302 0.8466127367996129 0.8476314476423743 0.8486870481598563 0.8497785377302628 0.8509069156986406 0.8520731813757515 0.8532763340369014 0.8545183729207334 0.855797297227979 0.857114106120171 0.8584687987183159 0.8598623741015283 0.8612938313056243 0.8627631693216762 0.8642723870945279 0.8658204835212706 0.8674054574496792 0.8690313076766093 0.870695032946355 0.8723996319489667 0.8741431033185308 0.8759254456314092 0.8777476574044395 0.8796097370930965 0.8815116830896143 0.8834544937210688 0.8854381672474219 0.8874607018595255 0.8895260956770874 0.8916313467465977 0.8937774530392161 0.8959664124486202 0.8981962227888154 0.900467881791905 0.9027813871058226 0.905137736292024 0.9075369268231428 0.9099789560806043 0.9124648213522033 0.9149935198296421 0.9175670486060292 0.9201844046733418 0.9228465849198475 0.9255535861274884 0.9283064049692276 0.9311050380063561 0.9339494816857633 0.936839732337167 0.9397767861703078 0.9427616392721035 0.9457942876037669 0.9488747269978857 0.9520039531554633 0.9551819616429239 0.9584077478890788
 5.65 0.8226473734900508 0.8228816649013292 0.8231636108973666 0.8234762113997077 0.8238194663121066 0.8241913755203106 0.8245939388918082 0.8250281562755361 0.8254940275015483 0.8259935523806464 0.8265257307039694 0.8270905622425465 0.8276890467468097 0.8283211839460678 0.8289859735479412 0.8296834152377591 0.8304165086779154 0.8311832535071876 0.8319846493400158 0.8328216957657438 0.8336923923478197 0.8345987386229589 0.835541734100268 0.8365203782603291 0.8375346705542459 0.8385856104026509 0.839673197194673 0.8407974302868675 0.8419593090021057 0.8431568326284273 0.8443920004178525 0.8456658115851556 0.8469762653066019 0.8483253607186413 0.8497100969165683 0.851135472953139 0.8525974878371521 0.8540981405319897 0.8556364299541204 0.8572143549715621 0.8588299144023083 0.8604851070127134 0.8621789315158421 0.8639113865697771 0.8656824707758904 0.8674941826770755 0.8693445207559404 0.8712344834329632 0.873165069064608 0.8751352759414033 0.8771451022859813 0.8791965462510795 0.8812876059175027 0.8834192792920483 0.8855925643053922 0.8878064588099367 0.8900629605776198 0.8923600672976872 0.8947007765744255 0.8970830859248575 0.8995079927763991 0.9019744944644793 0.9044855882301204 0.9070402712174821 0.9096385404713673 0.9122803929346887 0.9149678254459001 0.9176998347363879 0.9204774174278262 0.9232995700294943 0.9261682889355554 0.9290835704223003 0.9320454106453517 0.935054805636832 0.9381117513024937 0.9412162434188139 0.9443682776300497 0.9475698494452581
 5.67 0.8127683701902525 0.8129998256519849 0.813278696857573 0.8135889837299359 0.8139286861745122 0.8142988040790502 0.8146993373133586 0.8151292857290193 0.8155936491590625 0.8160904274176022 0.8166196202994348 0.8171822275795988 0.8177772490128963 0.8184066843333757 0.8190695332537776 0.8197647954649406 0.8204954706351701 0.8212585584095687 0.8220570584093277 0.8228909702309812 0.8237592934456214 0.8246630275980756 0.8256011722060458 0.8265767267592086 0.8275866907182788 0.828633063514033 0.8297158445462963 0.8308350331828899 0.8319916287585408 0.8331846305737546 0.8344140378936473 0.8356808499467423 0.8369860659237262 0.8383266849761687 0.8397067062152039 0.8411241287101726 0.8425779514872273 0.8440711735278986 0.8456007937676253 0.8471688110942435 0.84877622434644 0.850421032312167 0.8521052337270191 0.8538268272725713 0.8555888115746808 0.8573871852017494 0.8592269466629485 0.8611050944064069 0.8630226268173593 0.8649805422162592 0.8669768388568514 0.8690145149242088 0.8710925685327309 0.8732089977241044 0.8753688004652262 0.8775669746460887 0.8798075180776282 0.8820894284895352 0.8844127035280273 0.8867773407535844 0.8891853376386474 0.8916346915652786 0.8941273998227857 0.8966634596053068 0.899242868009361 0.9018656220313599 0.9045327185650814 0.9072441543991092 0.9100009262142325 0.9128020305808102 0.9156494639560988 0.9185422226815421 0.9214813029800248 0.9244677009530906 0.9275004125781218 0.930580433705484 0.933708760055634 0.9368853872161904
 5.69 0.8030468058623432 0.8032764370837552 0.8035522485535743 0.8038612401960648 0.8041974119183153 0.8045637636100328 0.8049602951432978 0.8053890063722822 0.8058508971329291 0.8063439672425968 0.8068702164996618 0.8074296446830885 0.808023251551957 0.8086480368449565 0.80930800027984 0.8100011415528404 0.8107274603380513 0.8114889562867676 0.8122846290267903 0.8131144781616937 0.8139795032700534 0.8148797039046394 0.8158150795915685 0.816785629829422 0.8177913540883244 0.8188332518089839 0.8199113224016977 0.821026565245317 0.8221769796861772 0.8233645650369875 0.8245883205756868 0.8258502455442579 0.8271483391475085 0.8284826005518112 0.8298540288838081 0.8312636232290769 0.8327093826307607 0.8341943060881595 0.8357153925552844 0.8372756409393748 0.838873050099378 0.8405086188443917 0.8421823459320685 0.8438932300669846 0.8456442698989693 0.8474324640213989 0.8492598109694521 0.8511263092183294 0.8530319571814345 0.854976753208519 0.8569606955837891 0.8589837825239768 0.8610470121763729 0.8631513826168227 0.8652938918476862 0.8674785377957597 0.8697033183101612 0.8719692311601798 0.8742762740330861 0.8766244445319082 0.8790147401731695 0.8814471583845902 0.883921696502752 0.8864383517707265 0.8889981213356671 0.8916030022463636 0.8942499914507618 0.8969410857934452 0.8996772820130813 0.9024575767398315 0.905281966492725 0.9081534476769952 0.911070016581383 0.9140336693754001 0.9170424021065607 0.9200992106975736 0.9232030909435011 0.9263550385088808
 5.71 0.7934895506949577 0.7937163691809844 0.793990135707057 0.7942948501987563 0.7946285125647869 0.7949911226967739 0.7953856804690215 0.7958111857382377 0.7962686383432185 0.7967590381044976 0.7972823848239579 0.7978386782844068 0.798428918249114 0.7990521044613126 0.799708236643663 0.8003973144976805 0.8011213377031253 0.8018793059173557 0.8026712187746448 0.8034980758854597 0.804358876835704 0.8052546211859237 0.8061853084704756 0.8071519381966599 0.8081545098438137 0.8091920228623702 0.8102654766728802 0.8113738706649951 0.8125202041964151 0.8137014765918004 0.8149186871416432 0.816173835101107 0.8174649196888246 0.8187929400856627 0.8201578954334481 0.8215587848336567 0.8229976073460681 0.8244733619873802 0.8259870477297897 0.8275376634995342 0.8291252081753987 0.8307506805871852 0.8324140795141449 0.8341154036833744 0.8358546517681757 0.8376318223863783 0.8394479140986258 0.841301925406626 0.8431948547513635 0.8451257005112768 0.8470974610003987 0.8491071344664598 0.8511567190889556 0.8532452129771786 0.8553746141682114 0.8575429206248868 0.8597521302337084 0.8620022408027376 0.8642922500594425 0.8666241556485117 0.8689969551296319 0.8714116459752287 0.8738682255681727 0.876367691199448 0.8789090400657865 0.8814932692672649 0.8841203758048664 0.8867913565780072 0.8895072083820266 0.8922659279056413 0.8950695117283651 0.8979189563178923 0.9008142580274459 0.9037544130930897 0.9067404176310072 0.9097722676347427 0.9128529589724091 0.9159784873838598
 5.73 0.7841004775855073 0.7843254946410558 0.7845962307582259 0.7848976858638884 0.7852278598683294 0.785587752665052 0.7859783641305389 0.7863996941239806 0.7868537424869668 0.7873415090431409 0.7878609935978191 0.7884141959375722 0.789000115829772 0.7896187530221008 0.790273107242025 0.7909581781962319 0.7916789655700308 0.7924334690267174 0.7932206882069021 0.7940436227278014 0.7949012721824946 0.7957926361391423 0.79671971414017 0.7976815057014145 0.7986780103112352 0.7997112274295879 0.8007791564870633 0.8018827968838884 0.8030221479888927 0.8041982091384376 0.8054099796353095 0.8066584587475766 0.8079416457074107 0.8092625397098705 0.8106191399116521 0.8120124454297996 0.8134434553403822 0.8149101686771347 0.8164135844300608 0.8179557015440018 0.819533518917168 0.8211490353996351 0.8228022497918037 0.8244921608428232 0.8262207672489797 0.827987067652048 0.829791060637607 0.8316337447333209 0.833513118407182 0.8354321800657195 0.8373889280521727 0.8393853606446258 0.8414204760541109 0.8434942724226711 0.8456087478213912 0.8477629002483906 0.849955727626782 0.8521902278025932 0.8544633985426541 0.8567782375324482 0.8591337423739283 0.8615309105832968 0.8639697395887509 0.8664492267281918 0.8689723692468998 0.8715371642951721 0.8741456089259281 0.876795700092277 0.8794904346450523 0.8822288093303099 0.8850108207867914 0.887839465543354 0.8907107400163633 0.8936286405070532 0.8965911631988496 0.8996003041546611 0.9026560593141338 0.9057584244908723
 5.75 0.7748834620744649 0.775104688808573 0.775372408799854 0.7756696219764411 0.77599732825017 0.7763535275163824 0.7767402196536944 0.7771584045237282 0.7776090819708087 0.7780922518216248 0.7786089138848543 0.779158067950754 0.7797397137907127 0.7803558511567698 0.7810044797810978 0.781687599375449 0.7824032096305669 0.7831533102155613 0.7839379007772487 0.7847559809394555 0.7856095503022877 0.7864966084413627 0.7874181549070073 0.7883751892234188 0.7893677108877912 0.7903947193694058 0.791457214108685 0.7925541945162127 0.7936886599717168 0.7948576098230179 0.7960620433849408 0.7973029599381921 0.7985793587282013 0.7998922389639262 0.8012425998166232 0.8026274404185817 0.804049759861824 0.805507557196768 0.8070018314308564 0.8085335815271477 0.8101018064028759 0.8117075049279699 0.8133496759235419 0.8150293181603369 0.8167464303571491 0.8185000111792025 0.8202920592364951 0.8221215730821092 0.8239895512104857 0.8258939920556627 0.8278378939894805 0.8298202553197491 0.8318400742883828 0.833901349069498 0.8360000777674765 0.8381382584149942 0.840314888971014 0.8425329673187443 0.8447894912635612 0.8470884585308984 0.8494258667640995 0.851804713522237 0.8542259962778961 0.8566867124149234 0.859190859226142 0.8617364339110304 0.8643234335733683 0.8669548552188463 0.8696276957526429 0.8723459519769657 0.8751066205885585 0.8779116981761748 0.8807621812180159 0.8836570660791356 0.8865963490088115 0.88958202613788 0.8926130934760396 0.8956915469091196
 5.77 0.7658373822814657 0.7660568296113599 0.766320547513151 0.766614535916209 0.7669377947338868 0.7672903238633274 0.7676741231852353 0.7680881925636145 0.7685335318454687 0.7690141408604695 0.7695260194205873 0.7700711673196878 0.7706495843330945 0.7712612702171137 0.7719052247085268 0.7725834475240468 0.7732959383597391 0.7740416968904075 0.7748217227689461 0.7756350156256552 0.7764825750675218 0.7773654006774668 0.7782814920135548 0.7792348486081709 0.7802204699671618 0.7812423555689406 0.7822985048635598 0.7833899172717455 0.784517592183899 0.7856795289590633 0.7868777269238538 0.7881101853713541 0.7893799035599778 0.7906848807122941 0.7920251160138198 0.7934026086117749 0.7948153576138048 0.7962643620866668 0.7977496210548816 0.7992711334993501 0.8008288983559358 0.802422914514012 0.8040551808149742 0.8057226960507172 0.8074274589620793 0.809170468237249 0.8109497225101394 0.8127662203587264 0.8146209603033531 0.8165129408049988 0.8184431602635145 0.820411617015822 0.8224173093340807 0.824462235423818 0.8265453934220258 0.8286677813952229 0.8308293973374825 0.8330302391684256 0.83527030473118 0.8375515917903044 0.839872098029679 0.8422338210503617 0.8446347583684094 0.8470779074126664 0.8495622655225172 0.8520888299456066 0.8546565978355249 0.8572675662494594 0.8599207321458123 0.8626160923817842 0.8653556437109241 0.8681393827806461 0.8709663061297114 0.8738384101856776 0.8767556912623145 0.8797171455569854 0.8827237691479968 0.885777557991912
 5.79 0.7569631188431672 0.7571797974982232 0.757439527105402 0.757729307595285 0.7580491388827113 0.7583970208665877 0.7587759534296651 0.759185936438279 0.7596289697420578 0.7601040531735939 0.7606121865480823 0.7611523696629243 0.7617266022972961 0.7623338842116835 0.7629742151473823 0.7636475948259634 0.7643550229487048 0.7650954991959874 0.7658700232266581 0.766678594677357 0.7675222131618115 0.7683998782700947 0.7693105895678505 0.770256346595483 0.7712371488673131 0.7722529958706992 0.7733018870651241 0.7743878218812482 0.7755077997199267 0.7766628199511939 0.7778528819132129 0.7790799849111899 0.7803401282162552 0.7816373110643096 0.7829695326548366 0.7843367921496799 0.7857410886717866 0.7871794213039166 0.7886547890873178 0.7901671910203658 0.7917136260571711 0.7932980931061504 0.7949175910285659 0.7965741186370271 0.7982676746939621 0.7999972579100522 0.801763866942633 0.8035675003940621 0.8054091568100519 0.8072878346779688 0.809203532425098 0.8111562484168746 0.8131479809550807 0.8151777282760082 0.8172454885485885 0.8193522598724872 0.8214970402761657 0.8236818277149087 0.8259046200688186 0.8281674151407747 0.8304712106543602 0.8328150042517547 0.8351977934915928 0.8376215758467906 0.8400863487023372 0.8425941093530525 0.8451418550013134 0.8477315827547446 0.8503642896238778 0.8530389725197755 0.855756628251624 0.8585172535242921 0.8613228449358553 0.8641713989750901 0.8670659120189327 0.8700033803299055 0.8729868000535119 0.8760161672155963
 5.81 0.7482565548528145 0.7484694753784219 0.7487242302493138 0.749011819397258 0.7493262427385492 0.7496705001738219 0.750045591587831 0.7504505168491966 0.7508882758101172 0.7513598683060463 0.7518622941553375 0.7523985531588548 0.7529676450995486 0.7535695697419983 0.7542053268319213 0.7548739160956472 0.7555763372395593 0.7563125899495015 0.7570826738901507 0.7578855887043578 0.7587223340124517 0.7595939094115115 0.7604993144746045 0.7614395487499896 0.7624136117602883 0.7634235030016201 0.7644662219427055 0.7655437680239353 0.7666571406564039 0.7678043392209118 0.7689873630669328 0.7702052115115472 0.7714578838383412 0.7727463792962741 0.7740686970985095 0.7754278364212144 0.7768217964023243 0.7782505761402738 0.7797161746926946 0.7812175910750789 0.7827538242594095 0.7843258731727573 0.7859347366958422 0.7875794136615647 0.7892609028535 0.7909782030043605 0.7927313127944245 0.7945212308499313 0.7963489557414425 0.7982134859821703 0.800115820026272 0.8020539562671112 0.8040298930354853 0.8060446285978207 0.8080971611543326 0.8101874888371543 0.8123166097084303 0.8144835217583783 0.8166902229033171 0.818935710983661 0.8212209837618825 0.8235460389204395 0.8259108740596727 0.8283154866956659 0.8307618742580778 0.8332480340879371 0.8357769634354073 0.8383456594575172 0.8409571192158587 0.8436103396742535 0.8463073176963846 0.8490470500433976 0.8518295333714678 0.854654764229336 0.85752573905581 0.8604404541772369 0.8633989058049402 0.8664040900326256
 5.83 0.7397095758014575 0.7399197485627934 0.7401715420240225 0.7404539561180746 0.7407649907626703 0.7411046458601367 0.7414739212971916 0.741874816944693 0.7423083326573567 0.7427734682734392 0.7432722236143881 0.7438025984844593 0.7443665926703001 0.7449642059405001 0.7455954380451075 0.7462582887151138 0.746954757661903 0.74768584457667 0.7484495491298038 0.7492478709702377 0.7500798097247678 0.7509453649973361 0.7518445363682814 0.752777323393557 0.7537457256039151 0.7547477425040574 0.7557833735717537 0.7568546182569255 0.7579604759806977 0.759099946134417 0.7602750280786367 0.761484721142068 0.7627280246204993 0.7640079377756805 0.7653214598341765 0.766670589986185 0.768055327384323 0.76947467114238 0.7709286203340362 0.7724181739915509 0.7739443311044144 0.7755050906179692 0.7771014514319972 0.7787344123992739 0.7804029723240897 0.7821081299607382 0.7838488840119715 0.7856252331274225 0.7874391759019943 0.789288710874217 0.7911768365245707 0.7931005512737769 0.7950618534810557 0.7970607414423516 0.7990972133885256 0.8011712674835145 0.803283901822458 0.8054341144297932 0.8076229032573151 0.8098512661822068 0.812118201005035 0.8144247054477141 0.8167707771514373 0.819157413674576 0.8215836124905452 0.824051370985639 0.8265586864568311 0.8291075561095449 0.8316979770553908 0.8343309463098714 0.8370054607900534 0.8397215173122108 0.8424821125894313 0.8452852432291953 0.8481329057309198 0.8510230964834727 0.8539588117626539 0.8569390477286446
 5.85 0.731316069520771 0.7315215047064828 0.7317703498577067 0.7320486049085115 0.7323552697780145 0.7326893443702005 0.7330548285737105 0.7334507222615949 0.7338790252910358 0.7343397375030349 0.7348328587220714 0.7353593887557236 0.7359183273942606 0.7365106744102002 0.7371344295578338 0.737793592572719 0.7384851631711395 0.739210141049532 0.7399685258838804 0.7407603173290779 0.7415855150182552 0.7424451185620773 0.7433381275480067 0.7442655415395342 0.7452263600753775 0.7462205826686454 0.7472502088059724 0.7483132379466169 0.74941166952153 0.7505435029323897 0.7517097375506031 0.7529113727162758 0.7541464077371491 0.755415841887504 0.7567206744070329 0.7580599044996786 0.7594335313324412 0.7608425540341512 0.7622879716942116 0.7637667833613068 0.7652799880420776 0.7668305846997672 0.7684145722528302 0.7700349495735126 0.7716917154863985 0.7733828687669229 0.775110408139854 0.7768743322777422 0.7786736397993361 0.7805103292679684 0.7823823991899056 0.7842918480126703 0.7862386741233266 0.7882208758467363 0.7902414514437814 0.7922993991095555 0.7943947169715212 0.7965284030876382 0.7987004554444558 0.8009108719551771 0.8031596504576873 0.8054477887125542 0.8077762844009921 0.8101431351227983 0.8125503383942544 0.8149968916459976 0.8174847922208595 0.8200120373716729 0.8225826242590486 0.8251935499491175 0.8278458114112447 0.8305414055157093 0.833279329031354 0.8360595786232033 0.8388831508500498 0.8417510421620099 0.8446612488980475 0.8476177672834675
 5.87 0.7230679261274282 0.7232706337532282 0.7235145434717611 0.7237886552182112 0.7240899689130638 0.7244204844619283 0.7247802017553298 0.7251721206684661 0.7255942410609356 0.7260495627764303 0.7265380856423984 0.7270588094696737 0.7276127340520736 0.7281988591659644 0.7288181845697942 0.7294717100035946 0.7301584351884487 0.730876359825929 0.7316294835975011 0.7324148061638963 0.7332343271644518 0.7340870462164194 0.7349729629142403 0.7358940768287902 0.7368483875065897 0.7378368944689849 0.7388585972112947 0.739914495201925 0.7410045878814536 0.74212787466168 0.7432863549246446 0.7444780280216164 0.7457048932720471 0.7469649499624941 0.748261197345511 0.7495896346385068 0.7509542610225721 0.7523530756412742 0.7537860775994191 0.7552542659617827 0.7567576397518092 0.7582951979502777 0.7598679394939373 0.7614758632741098 0.7631199681352603 0.7647982528735365 0.7665127162352761 0.7682633569154811 0.7700491735562627 0.7718701647452516 0.7737283290139789 0.7756226648362233 0.777553170626328 0.7795208447374854 0.7815256854599895 0.7835676910194578 0.7856458595750206 0.7877631892174798 0.7899176779674338 0.7921103237733745 0.7943411245097493 0.7966120779749938 0.7989201818895324 0.8012684338937477 0.8036558315459178 0.8060823723201236 0.8085500536041242 0.8110588726972006 0.8136068268079688 0.8161969130521625 0.818829128450383 0.8215014699258201 0.8242169343019399 0.826974518300144 0.8297742185373965 0.8326190315238199 0.8355069536602615 0.8384379812358289
 5.89 0.7149570379689781 0.7151560278811548 0.7153960148264805 0.7156659987412318 0.7159619795472353 0.7162879571516919 0.7166429314469721 0.7170289023103785 0.7174468696038765 0.7178978331737937 0.7183807928504875 0.7188957484479815 0.7194446997635695 0.7200246465773881 0.7206385886519583 0.7212855257316949 0.7219664575423841 0.7226793837906296 0.7234253041632677 0.72420621832675 0.7250191259264949 0.725865026586207 0.7267449199071655 0.7276588054674811 0.7286056828213203 0.7295865514980994 0.7306014110016456 0.731649260809328 0.7327311003711556 0.7338469291088451 0.7349967464148552 0.7361805516513922 0.7373973441493812 0.7386491232074076 0.7399348880906264 0.74125463802964 0.742609372219345 0.7439970898177467 0.7454207899447428 0.7468764716808755 0.7483691340660517 0.7498947760982326 0.7514563967320915 0.7530509948776396 0.7546825693988213 0.756349119112078 0.7580496427848802 0.7597851391342283 0.7615576068251224 0.7633660444690009 0.7652094506221475 0.7670878237840664 0.7690041623958284 0.7709564648383831 0.7729457294308417 0.7749699544287288 0.7770331380222019 0.7791322783342399 0.7812703734188029 0.7834454212589573 0.7856584197649734 0.7879103667723895 0.7902002600400467 0.792530097248092 0.7948978759959514 0.797305593800271 0.7997532480928289 0.8022408362184146 0.80476835543268 0.8073378028999578 0.8099471756910502 0.8125984707809876 0.8152916850467558 0.8180268152649939 0.8208038581096608 0.8236248101496731 0.8264886678465106 0.8293954275517935
 5.91 0.7069782995711851 0.7071715814500299 0.7074086580682077 0.7076725293630666 0.7079651952577461 0.7082866556610069 0.7086359104670282 0.7090169595551743 0.7094308027897303 0.7098754400196059 0.7103518710780093 0.7108630957820896 0.7114061139325464 0.7119809253132112 0.7125895296905959 0.7132309268134096 0.7139051164120466 0.7146120981980409 0.7153528718634912 0.7161254370804537 0.7169327935003054 0.7177729407530736 0.7186458784467381 0.7195536061664982 0.7204931234740123 0.7214674299066037 0.7224735249764375 0.7235144081696642 0.7245890789455345 0.7256955367354817 0.7268377809421733 0.7280118109385321 0.7292206260667254 0.7304642256371241 0.7317396089272303 0.7330497751805741 0.7343937236055796 0.735771453374399 0.7371839636217175 0.7386302534435255 0.7401103218958611 0.7416251679935211 0.7431747907087413 0.7447571889698457 0.7463763616598655 0.7480293076151266 0.7497170256238063 0.7514405144244595 0.7531977727045146 0.7549917990987371 0.7568205921876646 0.7586851504960084 0.7605864724910277 0.7625235565808702 0.7644964011128836 0.7665060043718962 0.7685513645784672 0.7706344798871052 0.7727543483844582 0.7749119680874713 0.7771083369415149 0.7793414528184828 0.7816133135148583 0.7839229167497518 0.7862722601629077 0.7886603413126795 0.7910881576739772 0.7935547066361825 0.7960629855010347 0.7986109914804864 0.8011997216945294 0.8038291731689901 0.8064993428332957 0.8092122275182098 0.8119668239535387 0.8147651287658079 0.8176051384759082 0.8204878494967136
 5.93 0.6991226075867829 0.6993141909499371 0.6995453694779061 0.6998061431090872 0.7000945117679072 0.7004104753646548 0.7007550337952818 0.7011311869411725 0.7015399346688851 0.7019792768298599 0.7024512132600987 0.7029557437798123 0.7034928681930388 0.7040625862872298 0.7046658978328074 0.7053008025826899 0.7059693002717862 0.7066703906164616 0.7074060733139715 0.7081723480418646 0.7089732144573557 0.709806672196669 0.710672720874349 0.7115723600825422 0.7125065893902476 0.7134724083425373 0.7144718164597458 0.7155048132366292 0.7165713981414942 0.7176705706152953 0.7188033300707036 0.7199706758911429 0.7211706074297972 0.7224041240085858 0.7236702249171101 0.7249709094115676 0.7263041767136382 0.7276730260093373 0.7290734564478397 0.7305084671402743 0.7319780571584857 0.7334812255337682 0.7350189712555671 0.7365902932701519 0.7381961904792564 0.7398366617386916 0.7415117058569257 0.7432203215936352 0.7449655076582257 0.7467452627083218 0.7485605853482269 0.7504094741273537 0.7522949275386236 0.7542169440168355 0.7561745219370067 0.7581686596126809 0.7601983552942075 0.7622646071669921 0.7643684133497136 0.7665077718925154 0.7686856807751632 0.7709011379051756 0.7731551411159221 0.7754466881646944 0.7777757767307449 0.7801454044132973 0.7825535687295273 0.7850002671125129 0.7874874969091552 0.7900142553780708 0.7925825396874528 0.7951903469129045 0.7978386740352407 0.800529517938263 0.8032618754065036 0.8060357431229402 0.8088531176666822 0.8117109955106275
 5.95 0.691391860745603 0.6915797549513261 0.6918060474211063 0.692062738094369 0.6923448268968027 0.6926563137401937 0.6929971985222301 0.6933684811262766 0.6937701614211187 0.6942052392606765 0.694671714483689 0.6951715869133684 0.6957028563570237 0.6962675226056542 0.6968635854335142 0.6974930445976461 0.6981558998373837 0.698851150873827 0.6995797974092843 0.7003408391266865 0.7011342756889706 0.7019621067384321 0.7028223318960495 0.7037149507607769 0.7046409629088075 0.7056003678928063 0.7065931652411144 0.7076183544569205 0.7086769350174058 0.7097679063728559 0.7108932679457447 0.7120500191297872 0.7132411592889626 0.714465687756508 0.7157226038338813 0.7170139067896946 0.7183375958586172 0.7196946702402501 0.7210861290979684 0.7225109715577354 0.7239681967068861 0.7254598035928818 0.7269857912220329 0.7285461585581944 0.7301389045214288 0.7317670279866418 0.7334285277821861 0.7351254026884371 0.7368566514363374 0.7386222727059126 0.7404222651247568 0.7422586272664889 0.7441293576491785 0.7460354547337431 0.7479769169223147 0.7499547425565773 0.7519689299160751 0.7540184772164907 0.7561043826078939 0.7582286441729611 0.760389259925165 0.7625862278069356 0.7648215456877907 0.7670952113624381 0.7694052225488479 0.7717555768862959 0.7741442719333774 0.7765713051659919 0.7790386739752989 0.7815453756656444 0.784091407452459 0.7866777664601252 0.7893054497198181 0.7919734541673157 0.7946837766407808 0.7974354138785138 0.8002283625166777 0.803064619086993
 5.97 0.6837789598060336 0.6839631740563952 0.6841875922991919 0.6844392144748564 0.6847170405103139 0.6850230703188179 0.685358303799759 0.6857247408384421 0.6861213813058357 0.6865512250582901 0.6870122719372274 0.6875055217688005 0.6880319743635243 0.6885916295158752 0.6891814870038631 0.689805546588572 0.6904628080136728 0.6911522710049047 0.6918739352695288 0.6926288004957509 0.6934168663521147 0.6942371324868675 0.6950905985272925 0.6959772640790156 0.6968961287252803 0.6978471920261935 0.6988324535179423 0.6998499127119805 0.7009005690941862 0.7019844221239899 0.7031004712334729 0.7042497158264353 0.7054321552774369 0.706647788930806 0.7078956160996207 0.7091766360646594 0.7104898480733224 0.7118372513385245 0.7132178450375573 0.7146316283109231 0.716079600261138 0.7175597599515076 0.7190741064048707 0.7206216386023166 0.7222023554818711 0.7238182559371532 0.7254673388160036 0.727150602919083 0.7288680469984413 0.7306206697560583 0.732406469842354 0.7342274458546701 0.7360835963357231 0.7379749197720271 0.7399014145922879 0.7418640791657688 0.7438619118006258 0.7458949107422147 0.7479640741713692 0.7500704002026501 0.7522138868825642 0.7543945321877565 0.7566113340231718 0.7588662902201877 0.7611593985347195 0.7634896566452958 0.7658590621511052 0.7682666125700146 0.7707133053365587 0.7731991377999013 0.7757241072217671 0.7782902107743462 0.7808964455381686 0.7835428084999523 0.7862302965504206 0.7889599064820938 0.7917296349870501 0.79454247865466
 5.99 0.676284807507772 0.6764653508517697 0.6766849065019813 0.6769324743998277 0.6772060544734454 0.6775076466375264 0.6778382507931294 0.6781988668274614 0.6785914946136302 0.6790151340103681 0.6794707848617265 0.6799584469967412 0.6804801202290687 0.6810328043565935 0.6816184991610061 0.6822362044073522 0.6828869198435529 0.6835696451998948 0.6842863801884931 0.6850351245027232 0.685815877816625 0.6866296397842775 0.6874764100391444 0.6883561881933905 0.6892669738371691 0.690212766537881 0.6911895658394034 0.6922003712612904 0.6932431822979443 0.6943179984177583 0.6954258190622298 0.6965666436450439 0.69773947155113 0.6989463021356874 0.700185134723183 0.7014559686063193 0.7027608030449742 0.704097637265112 0.7054674704576639 0.7068703017773814 0.7083071303416602 0.7097769552293343 0.7112797754794428 0.7128155900899668 0.7143833980165369 0.7159871981711142 0.7176239894206391 0.7192937705856542 0.7209975404388974 0.7227352977038656 0.7245080410533502 0.7263157691079446 0.7281564804345214 0.7300331735446826 0.7319438468931794 0.7338904988763053 0.7358721278302592 0.7378897320294804 0.7399443096849545 0.7420328589424922 0.7441593778809779 0.7463218645105911 0.7485213167709988 0.7507577325295194 0.7530321095792589 0.7553434456372181 0.757693738342372 0.7600819852537201 0.7625091838483101 0.7649743315192323 0.7674794255735855 0.7700244632304163 0.772608441618629 0.7752333577748682 0.777899208641374 0.7806059910638077 0.7833537017890518 0.7861433374629806
 6.01 0.6689053085258296 0.6690831898624341 0.6692978943615683 0.6695414219656215 0.6698107726039177 0.6701069461925589 0.670432942634239 0.670788761818029 0.6711764036191337 0.6715948678986202 0.6720451545031172 0.672527263264486 0.6730421939994626 0.6735899465092716 0.6741695205792118 0.6747809159782115 0.6754261324583577 0.6761031697543944 0.6768130275831947 0.677554705643201 0.6783302036138402 0.679137521154908 0.6799766579059254 0.6808496134854665 0.6817553874904576 0.6826919794954487 0.6836613890518545 0.6846646156871687 0.6856986589041492 0.6867655181799738 0.6878661929653691 0.6889976826837098 0.6901629867300889 0.691359104470361 0.692589035240156 0.6938507783438643 0.6951463330535943 0.6964726986081001 0.6978328742116828 0.6992248590330604 0.7006506522042129 0.7021082528191955 0.7035996599329257 0.7051238725599415 0.70668088967313 0.7082707102024296 0.7098943330335026 0.7115517570063792 0.7132429809140748 0.7149680035011768 0.7167268234624053 0.7185194394411434 0.7203458500279416 0.722207053758992 0.7241030491145751 0.7260348345174792 0.7280004083313897 0.7300027688592525 0.7320399143416082 0.7341118429548976 0.736221552809741 0.7383660419491878 0.7405483083469389 0.7427673499055412 0.7450221644545543 0.7473147497486887 0.749646103465917 0.7520152232055567 0.7544231064863258 0.7568687507443703 0.7593531533312645 0.7618773115119827 0.7644412224628448 0.7670438832694335 0.7696872909244837 0.772372442325746 0.775097334273821 0.7778639634699671
 6.03 0.6616383694257536 0.6618125975068831 0.6620244621073813 0.6622639631705861 0.6625281006269857 0.6628208743940645 0.6631422843761188 0.6634923304640469 0.6638740125351094 0.6642863304526618 0.6647322840658594 0.6652098732093328 0.6657190977028368 0.6662599573508703 0.6668334519422686 0.6674395812497662 0.6680783450295338 0.6687497430206847 0.6694527749447552 0.6701884405051551 0.6709567393865918 0.6717576712544646 0.6725902357542319 0.6734564325107509 0.674354261127587 0.6752837211862974 0.6762458122456859 0.677240533841029 0.6782678854832743 0.6793268666582113 0.6804184768256137 0.6815417154183532 0.6826975818414862 0.6838850754713119 0.6851061956544029 0.6863589417066062 0.6876433129120184 0.6889603085219318 0.6903099277537521 0.6916921697898887 0.693105033776617 0.6945535188229128 0.6960316239992586 0.6975443483364214 0.6990896908242042 0.7006676504101679 0.7022792259983257 0.7039234164478111 0.7056012205715159 0.7073116371347017 0.7090566648535832 0.7108353023938838 0.7126485483693635 0.7144954013403187 0.7163768598120552 0.7182919222333317 0.7202425869947778 0.7222278524272829 0.7242487168003577 0.7263061783204692 0.7283972351293458 0.7305248853022576 0.7326891268462672 0.7348899576984541 0.7371273757241111 0.7394023787149138 0.7417149643870621 0.7440641303793948 0.7464508742514772 0.7488771934816609 0.7513420854651167 0.7538465475118401 0.7563885768446299 0.7589701705970401 0.7615933258113039 0.7642550394362321 0.7669583083250824 0.7697011292334044
 6.05 0.6544818986200285 0.6546524820534557 0.6548605178224292 0.6550950058712172 0.6553559461314491 0.6556433385219638 0.6559591829486292 0.6563054793041349 0.6566812274677564 0.6570894273050928 0.6575280786677757 0.6580001813931512 0.6585047353039329 0.6590397402078298 0.6596081958971438 0.6602071021483408 0.6608404587215944 0.6615052653603013 0.6622025217905695 0.6629312277206781 0.6636933828405107 0.66448698682096 0.6653140393133052 0.666171539948562 0.6670624883368044 0.6679848840664594 0.6689407267035739 0.6699270157910536 0.6709457508478749 0.6719969313682693 0.6730795568208788 0.6741946266478857 0.6753421402641133 0.6765200970560997 0.6777324963811442 0.6789753375663253 0.6802496199074919 0.6815573426682268 0.6828955050787826 0.6842671063349899 0.6856711455971386 0.6871056219888309 0.6885745345958073 0.6900758824647449 0.691608664602029 0.6931738799724955 0.694772527498148 0.6964036060568465 0.6980691144809676 0.6997670515560402 0.7014984160193501 0.7032622065585211 0.7050604218100655 0.7068930603579098 0.7087591207318911 0.7106606014062282 0.7125955007979637 0.7145658172653804 0.716569549106389 0.7186086945568905 0.7206842517891097 0.7227962189099025 0.7249425939590365 0.7271263749074437 0.7293445596554468 0.7316011460309582 0.7338951317876529 0.7362255146031127 0.7385942920769463 0.7410004617288798 0.7434450209968222 0.7459279672349038 0.748450297711488 0.7510110096071552 0.7536121000126628 0.7562525659268765 0.7589324042546752 0.7616546118048309
 6.07 0.6474318063256226 0.647598753577814 0.6478029714006953 0.6480334597394465 0.6482902185268165 0.6485732476829716 0.6488835471153207 0.649224116718309 0.6495959563731881 0.6499980659477561 0.6504324452960728 0.6508980942581455 0.6513970126595896 0.6519252003112606 0.6524886570088588 0.6530823825325086 0.6537083766463078 0.6543676390978524 0.655058169617732 0.6557809679189998 0.6565360336966137 0.6573233666268522 0.6581429663667006 0.6589938325532128 0.659877964802843 0.6607933627107532 0.6617400258500913 0.6627189537712425 0.6637301460010543 0.6647726020420341 0.6658483213715187 0.6669533034408178 0.6680915476743298 0.6692630534686309 0.6704638201915364 0.6716968471811355 0.6729621337447987 0.6742596791581583 0.6755884826640614 0.6769485434714966 0.6783418607544927 0.6797664336509912 0.6812232612616914 0.6827113426488679 0.6842336768351625 0.6857872628023475 0.6873730994900634 0.6889931857945288 0.6906435205672234 0.6923291026135445 0.6940469306914364 0.6957970035099926 0.6975813197280315 0.6993988779526453 0.7012506767377218 0.7031357145824394 0.7050559899297356 0.7070095011647488 0.7089982466132322 0.7110222245399432 0.7130804331470043 0.7151748705722376 0.7173045348874734 0.719469424096832 0.7216715361349786 0.7239108688653517 0.726185420078365 0.728497187489584 0.7308461687378742 0.7332333613835249 0.7356577629063445 0.7381203707037324 0.7406221820887217 0.7431621942879976 0.7457424044398892 0.748360809592335 0.7510204067008227 0.7537191926263022
 6.09 0.6404830045226479 0.6406473239215378 0.6408477345056471 0.6410742362210504 0.6413258290015932 0.6416045127687444 0.6419112874314227 0.6422471528857953 0.6426131090150503 0.6430101556891428 0.6434392927645124 0.6438995200837764 0.6443918374753944 0.644916244753307 0.645471741716547 0.6460593281488247 0.6466800038180861 0.6473327684760438 0.6480176218576816 0.6487335636807332 0.6494815936451318 0.6502627114324357 0.6510749167052253 0.6519192091064737 0.6527945882588915 0.653703053764243 0.6546436052026384 0.655615242131796 0.6566169640862806 0.6576517705767132 0.6587186610889553 0.6598166350832653 0.6609456919934297 0.6621058312258657 0.6632990521586996 0.6645233541408153 0.6657787364908795 0.6670651984963382 0.6683837394123866 0.6697333584609135 0.6711160548294183 0.672529827669901 0.6739746760977265 0.6754525991904621 0.6769625959866881 0.6785036654847816 0.680078806641675 0.6816840183715862 0.6833222995447239 0.6849946489859657 0.6866990654735096 0.6884355477374988 0.6902050944586217 0.6920087042666828 0.6938453757391498 0.6957161073996727 0.6976208977165771 0.6995597451013313 0.7015326479069869 0.7035406044265929 0.7055826128915845 0.7076606714701443 0.7097727782655384 0.7119209313144258 0.7141051285851424 0.7163253679759576 0.7185816473133062 0.7208749643499937 0.7232053167633746 0.725572702153508 0.7279781180412827 0.7304215618665203 0.7329030309860505 0.7354225226717616 0.7379810341086238 0.7405795623926895 0.7432161045290648 0.7458936574298576
 6.11 0.6336349069140959 0.6337953066517975 0.6339917205298291 0.634214248495142 0.6344616904826568 0.6347360464151195 0.6350373162029296 0.6353694997439423 0.6357305969232452 0.636121607612907 0.6365455316717017 0.6370003689448053 0.6374871192634662 0.63800478244465 0.6385553582906566 0.6391368465887128 0.6397512471105373 0.6403975596118792 0.6410757838320309 0.6417849194933148 0.6425269663005426 0.6433019239404497 0.6441077920811019 0.6449445703712768 0.6458132584398183 0.6467128558949652 0.6476463623236537 0.6486097772907922 0.6496041003385119 0.6506303309853898 0.6516894687256455 0.6527785130283116 0.6538984633363792 0.6550513190659153 0.6562340796051551 0.6574487443135673 0.6586943125208944 0.6599707835261653 0.6612801565966829 0.6626194309669845 0.6639906058377768 0.6653936803748446 0.6668276537079324 0.6682945249296018 0.6697922930940605 0.6713219572159669 0.6728825162692075 0.6744769691856488 0.6761033148538635 0.6777615521178293 0.6794526797756024 0.6811746965779663 0.6829326012270518 0.6847213923749332 0.6865440686221984 0.6883996285164914 0.6902890705510312 0.6922123931631023 0.6941695947325224 0.6961606735800807 0.6981866279659531 0.7002484560880907 0.7023441560805826 0.7044747260119923 0.7066421638836697 0.7088444676280361 0.7110826351068449 0.7133576641094151 0.7156695523508412 0.7180182974701755 0.7204048970285869 0.7228273485074923 0.7252896493066642 0.7277887967423124 0.73032678804514 0.7329036203583745 0.7355192907357737 0.7381747961396067
 6.13 0.6268809288866232 0.6270387170220786 0.6272307445555066 0.6274500114347182 0.6276934175956886 0.6279625629624159 0.6282606474467514 0.6285867709482057 0.6289429333537283 0.6293297345374614 0.6297476743604676 0.6301970526704317 0.6306780693013369 0.6311910240731146 0.6317354167912688 0.6323108472464741 0.6329200152141484 0.633559920453999 0.6342315627095432 0.6349349417076027 0.6356700571577731 0.636436908751866 0.6372354961633259 0.638065819046622 0.6389268770366123 0.6398206697478844 0.6407451967740676 0.6417014576871205 0.6426884520365941 0.6437061793488661 0.6447566391263515 0.6458378308466873 0.6469487539618899 0.6480924078974881 0.6492657920516297 0.6504709057941626 0.6517067484656893 0.6529743193765972 0.6542726178060605 0.6556016430010195 0.6569633941751317 0.6583548705076983 0.6597790711425641 0.6612329951869933 0.6627196417105172 0.664237009743759 0.6657870982772299 0.6673689062601018 0.6689824325989541 0.6706276761564933 0.6723046357502487 0.6740143101512414 0.6757566980826286 0.6775327982183218 0.6793416091815789 0.6811821295435723 0.6830563578219295 0.6849652924792508 0.6869069319215982 0.6888832744969627 0.6908933184937025 0.6929380621389587 0.6950165035970438 0.6971306409678057 0.6992804722849671 0.7014649955144374 0.7036852085526019 0.7059431092245844 0.7082366952824846 0.710564964403592 0.7129319141885713 0.7153365421596274 0.717778845758641 0.7202578223452825 0.7227744691950985 0.7253317834975759 0.7279257623541791 0.730560402776363
 6.15 0.6202193874723528 0.6203743719339218 0.6205634233163295 0.6207784415682298 0.6210175266266325 0.6212832784167629 0.6215756968518964 0.6218980818331667 0.6222493332493497 0.6226309509766201 0.6230445348782852 0.6234882848044897 0.6239635005918985 0.6244703820633518 0.6250091290274953 0.6255798412783847 0.6261816185950654 0.6268146607411259 0.6274801674642266 0.6281771384956019 0.6289056735495376 0.6296659723228235 0.630458234494179 0.6312808597236541 0.6321363476520048 0.6330213979000436 0.6339390100679637 0.6348871837346376 0.6358669184568915 0.6368762137687531 0.6379180691806745 0.6389904841787292 0.6400934582237844 0.6412279907506475 0.6423930811671871 0.6435887288534284 0.6448149331606242 0.6460726934102993 0.6473610088932702 0.6486808788686393 0.6500303025627638 0.6514112791681995 0.6528248078426184 0.6542678877077021 0.6557435178480091 0.6572486973098172 0.6587874250999405 0.6603557001845213 0.6619565214877964 0.6635888878908384 0.6652537982302718 0.6669502512969641 0.6686792458346911 0.6704407805387776 0.6722348540547135 0.6740614649767427 0.6759226118464293 0.6778152931511976 0.679742507322847 0.6817022527360421 0.683695527706778 0.6857243304908196 0.6877876592821178 0.6898845122111993 0.6920178873435316 0.6941847826778638 0.6963881961445426 0.6986271256038025 0.7009025688440323 0.7032135235800171 0.7055609874511536 0.7079459580196438 0.7103684327686615 0.7128284091004954 0.715324884334668 0.7178608557060293 0.7204343203628264 0.7230482753647482
 6.17 0.613648801311663 0.6137998898996538 0.6139856751599873 0.6141974570421442 0.6144331354841484 0.6146943104124293 0.6149830817416584 0.6152996493745614 0.6156468132017049 0.6160232731012576 0.6164314289387272 0.6168705805666717 0.6173400278243856 0.6178418705375615 0.6183743085179257 0.6189385415628503 0.619534569454938 0.6201626919615837 0.6208209088345105 0.6215124198092801 0.6222343246047783 0.6229877229226771 0.6237727144468681 0.6245883988428748 0.6254359757572372 0.6263153448168727 0.6272247056284111 0.6281650577775055 0.6291366008281168 0.6301393343217749 0.6311716577768132 0.6322363706875793 0.6333304725236203 0.6344559627288427 0.6356118407206479 0.6367981058890424 0.6380157575957229 0.639263795173137 0.640542217923518 0.6418510251178958 0.6431912159950823 0.6445617897606314 0.6459637455857753 0.6473960826063345 0.6488597999216043 0.6503548965932152 0.6518803716439691 0.6534372240566505 0.6550254527728129 0.6566460566915401 0.6582970346681832 0.6599803855130726 0.6616971079902044 0.6634442008159037 0.6652236626574622 0.6670374921317501 0.6688816878038059 0.6707612481853984 0.6726721717335671 0.6746174568491357 0.6765961018752016 0.6786091050956017 0.6806554647333527 0.682737178949067 0.6848522458393448 0.6870026634351406 0.6891884297001064 0.6914085425289098 0.693665999745528 0.6959587991015175 0.6982889382742595 0.7006534148651808 0.7030572263979511 0.7054973703166552 0.707973843983942 0.710489644679149 0.7130437695964028 0.7156352158426954
 6.19 0.6071653906169346 0.6073132910060778 0.6074959200118266 0.6077041775844727 0.6079353636630345 0.6081929781751223 0.608477921036777 0.6087905921522856 0.6091326914139708 0.6095049187019568 0.6099075738839097 0.6103411568147538 0.6108056673363628 0.6113015052772266 0.6118286704520937 0.6123873626615874 0.6129776816918 0.6135988273138592 0.6142518992834727 0.614935997340446 0.615652221208177 0.6163987705931245 0.617176645184254 0.6179859446524565 0.6188268686499447 0.6196974168096233 0.6205996887444351 0.6215327840466823 0.6224967022873241 0.6234916430152476 0.624516505756516 0.6255723900135917 0.6266582952645342 0.6277744209621742 0.6289219665332623 0.6300989313775935 0.6313071148671083 0.632545516344966 0.6338141351245975 0.6351129704887301 0.6364430216883903 0.6378032879418805 0.6391937684337315 0.6406154623136308 0.6420673686953267 0.6435504866555064 0.6450648152326522 0.6466093534258702 0.6481861001936973 0.6497940544528817 0.6514322150771407 0.6531035808958924 0.6548061506929643 0.6565409232052776 0.6583068971215056 0.6601050710807099 0.6619364436709507 0.6638000134278735 0.6656967788332716 0.6676267383136238 0.669588890238609 0.6715872329195951 0.6736167646081053 0.675682483494259 0.6777803877051891 0.6799144753034363 0.6820827442853163 0.6842871925792676 0.6865258180441707 0.6888016184676459 0.6911115915643277 0.6934587349741133 0.6958420462603884 0.6982625229082297 0.700721162322583 0.7032159618264172 0.7057489186588558 0.7083210299732834
 6.21 0.6007667771372294 0.6009125968790958 0.601091679339402 0.6012965244692345 0.6015251322085877 0.6017790024862297 0.6020591352195448 0.6023678303143511 0.602704787664694 0.6030727071526154 0.6034708886478984 0.6038988320077883 0.6043585370766883 0.6048492036858324 0.6053711316529323 0.6059233207818012 0.6065079708619531 0.6071231816681774 0.6077700529600896 0.6084477844816579 0.6091573759607048 0.6098980271083856 0.6106688376186408 0.6114718071676267 0.6123052354131192 0.6131689219938959 0.614064266529091 0.614989068617529 0.6159455278370319 0.6169316437437035 0.6179486158711883 0.6189962437299075 0.6200738268062701 0.6211812645618591 0.622319656432595 0.6234880018278744 0.6246864001296832 0.6259157506916884 0.6271741528383022 0.6284636058637258 0.6297836090309659 0.631132661570828 0.6325137626808867 0.6339239115244303 0.6353651072293822 0.6368373488871983 0.6383396355517398 0.6398729662381211 0.6414373399215365 0.64303275553606 0.6446582119734221 0.6463167080817627 0.6480052426643601 0.649726814478336 0.6514794222333355 0.6532640645901854 0.6550817401595259 0.6569314475004209 0.6588121851189427 0.6607269514667331 0.6626747449395421 0.6646575638757406 0.6666714065548111 0.6687202711958138 0.6708021559558291 0.6729200589283769 0.6750709781418113 0.6772579115576925 0.6794798570691352 0.6817358124991321 0.6840287755988557 0.6863577440459356 0.6887227154427126 0.6911236873144683 0.6935626571076341 0.6960386221879735 0.6985515798387439 0.701101527258833
 6.23 0.5944516841238723 0.5945951306492371 0.5947717761179342 0.5949729204818301 0.5951978636818762 0.5954479056479764 0.5957252462988325 0.5960288855417646 0.5963627232725075 0.5967252593749843 0.5971189937210548 0.5975422261702404 0.5979970565694261 0.5984816847525368 0.598998310540191 0.5995450337393309 0.6001239541428264 0.6007332715290588 0.6013739856614766 0.6020462962881309 0.6027483031411844 0.6034822059363985 0.604246904372594 0.6050426981310913 0.605869486875124 0.6067265702492289 0.6076138478786143 0.6085325193685013 0.6094804843034441 0.6104590422466245 0.6114680927391236 0.6125077352991694 0.6135769694213596 0.6146757945758633 0.615805410207595 0.6169648157353682 0.6181539105510238 0.6193728940185337 0.6206226654730829 0.6219023242201259 0.6232118695344203 0.624551200659036 0.625920616804342 0.6273213171469666 0.6287509008287379 0.6302113669555972 0.6317027145964902 0.6332239427822342 0.6347760505043619 0.6363590367139413 0.637972900320372 0.6396186401901574 0.6412952551456543 0.6430027439637985 0.6447421053748061 0.6465123380608523 0.6483164406547259 0.6501514117384609 0.652019249841944 0.6539189534414994 0.6558515209584489 0.65781795075765 0.6598162411460101 0.6618493903709766 0.6639163966190043 0.6660162580140004 0.6681509726157441 0.6703205384182845 0.6725249533483153 0.6747642152635253 0.6770383219509266 0.6793492711251599 0.6816960604267751 0.6840786874204912 0.6864971495934313 0.6889534443533358 0.6914465690267518 0.6939775208572003
 6.25 0.5882192362969121 0.5883593169180661 0.5885333347966513 0.5887318898852991 0.5889539821258993 0.5892002114494707 0.5894735777760068 0.5897741810143013 0.5901028210617465 0.5904619978041105 0.5908502111152898 0.5912687608570393 0.5917186468786778 0.59219826901677 0.592709627094786 0.5932509209227366 0.5938241502967847 0.594427514998834 0.5950621147960933 0.5957281494406186 0.5964246186688302 0.5971517222010072 0.5979104597407585 0.5986989309744699 0.5995183355707276 0.6003687731797192 0.6012491434326099 0.6021596459408963 0.6031003802957361 0.6040712460672543 0.6050725428038263 0.606103070031338 0.6071641272524206 0.6082555139456642 0.6093755295648065 0.6105259735378986 0.6117069452664473 0.6129165441245342 0.6141567694579108 0.6154267205830706 0.6167261967862978 0.6180553973226931 0.6194143214151752 0.620803968253459 0.6222233369930111 0.6236724267539827 0.6251522366201162 0.6266631656376322 0.6282031128140904 0.6297737771172286 0.6313761574737782 0.6330072527682563 0.6346720618417346 0.6363665834905851 0.6380918164652023 0.6398497594687029 0.6416394111556021 0.6434607701304659 0.6453128349465416 0.6471986041043646 0.6491170760503414 0.6510682491753115 0.6530511218130834 0.655067692238951 0.6571189586681839 0.6592039192544967 0.6613215720884947 0.6634739151960968 0.6656609465369355 0.6678826640027343 0.6701390654156619 0.6724311485266642 0.6747599110137725 0.6771243504803912 0.6795234644535599 0.6819612503821952 0.6844347056353095 0.6869458275002063
 6.27 0.5820654598124348 0.5822041817254446 0.5823755812659835 0.5825703583874341 0.5827897130326068 0.5830330451336132 0.5833024546117153 0.5835989413771512 0.5839243053289395 0.5842791463546582 0.5846628643302024 0.5850776591195175 0.5855217305743096 0.5859972785337334 0.5865024028240563 0.5870392032582994 0.5876057796358556 0.5882043317420843 0.5888328593478832 0.5894925622092371 0.5901825400667426 0.5909038926451113 0.5916557196526483 0.5924380207807086 0.5932510957031298 0.5940938440756424 0.5949663655352556 0.5958698596996219 0.5968033261663768 0.5977667645124568 0.5987602742933931 0.5997829550425835 0.6008358062705398 0.6019178274641136 0.6030302180856976 0.604171877572405 0.6053429053352251 0.6065443007581562 0.6077740631973158 0.6090342919800265 0.6103238864038805 0.6116440457357799 0.6129926692109547 0.6143717560319574 0.6157804053676348 0.6172185163520766 0.6186871880835415 0.6201854196233599 0.6217142099948141 0.623273558181995 0.6248638631286366 0.6264824237369269 0.6281335388662967 0.6298162073321846 0.6315284279047804 0.6332731993077442 0.6350485202169042 0.6368563892589306 0.6386938050099872 0.6405657659943603 0.6424692706830647 0.6444053174924274 0.6463729047826476 0.6483750308563361 0.6504096939570293 0.6524768922676832 0.6545796239091437 0.6567158869385933 0.6588856793479777 0.6610899990624085 0.6633288439385425 0.6656042117629415 0.667914100250406 0.6702595070422904 0.6726414297047925 0.6750588657272234 0.6775128125202536 0.6800032674141374
 6.29 0.575989582230707 0.5761268525176235 0.576295542825592 0.576488553108731 0.5767040833107546 0.5769445333648465 0.5772109031935125 0.5775042927084086 0.5778255018101485 0.5781759303880861 0.5785560783200767 0.5789652454722145 0.5794054316985483 0.5798759368407735 0.5803757607279015 0.5809072031759072 0.5814691639873518 0.5820608429509851 0.5826844398413238 0.5833378544182068 0.5840223864263281 0.5847370355947475 0.5854830016363777 0.5862582842474483 0.5870639831069493 0.5879001978760483 0.5887660281974885 0.589662573694961 0.5905887339724568 0.5915438086135945 0.5925296971809255 0.5935445992152173 0.5945893142347131 0.595663141734369 0.5967670811850687 0.5979000320328158 0.5990620936979025 0.6002533655740562 0.6014748470275634 0.6027254373963707 0.6040053359891641 0.6053145420844234 0.6066539549294568 0.608021673739411 0.6094196976962588 0.6108481259477652 0.6123047576064297 0.6137927917484063 0.6153101274124018 0.6168568635985505 0.6184348992672666 0.6200422333380742 0.6216810646884153 0.6233500921524344 0.6250498145197407 0.6267805305341489 0.6285426388923966 0.6303361382428387 0.6321620271841218 0.6340173042638332 0.6359069679771293 0.6378280167653422 0.6397814490145617 0.6417672630541977 0.6437864571555186 0.6458390295301675 0.6479249783286575 0.6500433016388432 0.6521969974843713 0.6543840638231087 0.6566064985455478 0.6588632994731907 0.6611554643569115 0.6634829908752955 0.6658458766329574 0.6682441191588375 0.6706807159044754 0.6731516642422631
 6.31 0.5699906324851213 0.5701253581161421 0.5702924481532036 0.5704826025511472 0.5706963212545733 0.5709338041977177 0.5711971513043059 0.5714864624873858 0.5718044376491355 0.5721515766806512 0.5725271794617115 0.5729326458605193 0.5733679757334214 0.5738324689246056 0.5743281252657761 0.5748541445758049 0.5754105266603625 0.5759974713115249 0.5766150783073589 0.5772633474114852 0.5779414783726176 0.578649570924082 0.5793886247833112 0.5801579396513183 0.5809574152121473 0.581786151132301 0.5826453470601474 0.5835350026253029 0.5844531174379936 0.5854018910883939 0.5863792231459428 0.5873863131586384 0.5884231606523088 0.5894888651298619 0.5905843260705123 0.5917087429289856 0.5928620151347008 0.594044342090931 0.5952565231739398 0.596497757732097 0.5977680450849723 0.5990673845224049 0.6003957753035531 0.6017542166559197 0.6031418077743558 0.604558447820043 0.6060053359194526 0.6074812711632827 0.6089873526053728 0.6105224792615974 0.6120888501087361 0.6136843640833218 0.6153100200804673 0.6169668169526693 0.6186537535085903 0.6203718285118185 0.6221200406796057 0.6238998886815829 0.6257113711384539 0.6275540866206671 0.6294280336470651 0.6313342106835125 0.6332736161415006 0.6352442483767327 0.6372481056876849 0.6392841863141461 0.6413544884357365 0.6434570101704034 0.6455937495728959 0.6477647046332179 0.649969873275058 0.6522092533541998 0.6544838426569091 0.6567926388982995 0.6591386397206773 0.6615188426918637 0.6639352453034961 0.6663868449693086
 6.33 0.5640668408519284 0.5642001286875094 0.5643644272742327 0.5645528365676483 0.564764656513226 0.5649992870462341 0.5652586280915954 0.5655458795637227 0.5658605413663291 0.5662033133922209 0.5665744955230633 0.566976287629128 0.5674067895690167 0.5678673011893632 0.5683578223245129 0.5688794527961811 0.5694303924130885 0.5700115409705745 0.57062419825019 0.5712653640192653 0.5719381380304588 0.5726407200212821 0.5733731097136032 0.5741364068131282 0.5749287110088599 0.5757511219725359 0.5766037393580433 0.577485562800812 0.5783967919171856 0.5793373263037713 0.5803072655367657 0.5813067091712611 0.5823357567405282 0.5833934077552764 0.5844806617028941 0.5855955180466654 0.5867411762249642 0.5879145356504291 0.5891176957091125 0.5903496557596118 0.5916104151321753 0.5928999731277877 0.5942185290172342 0.5955668820401406 0.5969431314039944 0.598350276283141 0.5997853158177602 0.60125034911282 0.6027452752370085 0.6042691932216437 0.6058230020595622 0.6074068007039853 0.6090204880673642 0.6106651630202022 0.6123397243898563 0.6140442709593157 0.6157797014659606 0.6175460146002968 0.6193433090046709 0.6211725832719616 0.6230323359442516 0.6249247655114759 0.62684827041005 0.6288038490214748 0.6307924996709223 0.6328142206257971 0.6348670100942788 0.6369548662238409 0.6390747870997494 0.64122977074354 0.6434178151114733 0.6456399180929687 0.6478970775090176 0.6501882911105746 0.652514556576928 0.6548778715140484 0.6572752334529166 0.6597076398478301
 6.35 0.5582175389207252 0.5583483957136488 0.5585110115321646 0.5586975863325182 0.5589066200610326 0.5591383126539893 0.5593957640374857 0.5596797741272733 0.559991342828573 0.5603297700358673 0.5606984556326736 0.5610955994912934 0.561521401472541 0.5619779614254496 0.5624642791869573 0.5629796545815685 0.563526087420997 0.564102577503785 0.5647083246149008 0.5653455285253158 0.5660120889915585 0.5667081057552475 0.5674348785426029 0.5681913070639352 0.5689775910131136 0.5697937300670119 0.5706388238849329 0.5715129721080104 0.5724172743585912 0.5733507302395939 0.5743133393338462 0.5753053012034014 0.5763256153888326 0.5773752814085052 0.5784543987578277 0.5795619669084809 0.5806980853076267 0.5818626533770925 0.5830568705125369 0.5842786360825918 0.585530049427984 0.5868101098606345 0.588119816662737 0.5894571690858131 0.5908242663497489 0.5922201076418069 0.593644592115618 0.5950988188901525 0.5965827870486675 0.5980953956376351 0.5996378436656477 0.6012100301023018 0.6028109538770611 0.6044426138780978 0.6061050089511121 0.6077971378981308 0.6095190994762841 0.6112726923965613 0.6130559153225449 0.6148709668691233 0.6167177456011833 0.6185951500322787 0.6205042786232805 0.622445929781004 0.6244195018568157 0.6264239931452181 0.6284634018824137 0.6305347262448484 0.6326389643477324 0.6347771142435418 0.6369471739204974 0.6391531413010239 0.6413930142401867 0.6436667905241089 0.6459754678683667 0.6483190439163645 0.6506995162376884 0.6531138823264389
 6.37 0.5524404595656852 0.5525697919630806 0.552730833559681 0.5529156843124141 0.5531218441684406 0.5533516130650353 0.5536060909294491 0.5538870776787473 0.5541954732196291 0.5545315774482232 0.5548957902498639 0.5552883114988447 0.5557113410581508 0.5561629787791705 0.5566443245013849 0.5571553780520364 0.5576963392457758 0.5582673078842874 0.5588682837558937 0.5594993666351386 0.5601607562823484 0.5608514524431719 0.5615716548480996 0.5623213632119606 0.5631015772333994 0.5639105965943296 0.564749320959368 0.5656168499752463 0.5665143832702016 0.567440820453346 0.5683952611140142 0.5693798048210903 0.5703924511223132 0.5714343995435605 0.5725044495881105 0.573603800735885 0.5747314524426678 0.5758875041393042 0.5770718552308786 0.57828560509587 0.5795277530852875 0.5807982985217837 0.5820974406987469 0.5834249788793725 0.5847820122957128 0.5861675401477057 0.5875815616021818 0.589025175791851 0.5904972818142675 0.5919989787307738 0.5935301655654228 0.59508994130388 0.5966802048923036 0.5982990552362036 0.5999483911992807 0.6016283116022425 0.6033378152216 0.6050778007884425 0.6068482669871913 0.6086503124543331 0.6104818357771311 0.6123458354923168 0.614240310084759 0.6161672579861139 0.6181256775734523 0.6201163671678674 0.622139525033061 0.6241944493739088 0.6262841383350055 0.6284055899991888 0.630559802386042 0.6327477734503774 0.634970501080697 0.6372279830976347 0.6395192172523766 0.6418452012250602 0.6442059326231546 0.6466024089798191
 6.39 0.546734236917504 0.5468622514628255 0.5470226272505059 0.5472047642381428 0.5474091623737186 0.5476371215954834 0.5478895418318193 0.5481675230010814 0.5484717650114196 0.548804567760578 0.5491653311356739 0.5495543550129552 0.5499727392575382 0.5504204837231218 0.5508976882516834 0.5514046526731518 0.5519401768050594 0.5525065604521748 0.5531018034061123 0.5537270054449209 0.5543822663326542 0.5550676858189159 0.5557823636383874 0.5565262995103322 0.5572996931380804 0.5581025442084917 0.5589339523913982 0.5597950173390243 0.5606848386853879 0.561604416045679 0.5625517490156178 0.5635280371707918 0.564533180065972 0.565567377234408 0.5666295281871017 0.5677208324120608 0.5688391893735313 0.5699875985112077 0.5711632592394243 0.5723670709463237 0.5736001329930052 0.5748614447126528 0.5761510054096409 0.5774689143586208 0.5788160708035839 0.5801904739569068 0.5815942229983738 0.5830273170741784 0.5844887552959049 0.5859795367394885 0.5874986604441547 0.5890471254113377 0.590625930603579 0.5922330749434037 0.5938696573121761 0.5955374765489369 0.597233631449216 0.5989612207638282 0.6007180431976445 0.602506197408347 0.6043246820051584 0.6061744955475551 0.6080555365439568 0.6099679034503965 0.6119114946691706 0.6138874085474668 0.6158945433759733 0.6179347973874657 0.6200071687553751 0.6221130555923344 0.6242515559487047 0.6264236678110821 0.6286303891007817 0.6308697176723052 0.6331426513117835 0.6354511877354031 0.6377943245878102 0.6401730594404942
 6.41 0.541098106336045 0.5412258094710058 0.5413835277319524 0.5415639610771398 0.5417666094553565 0.5419926728058102 0.5422422510579931 0.5425172441315259 0.5428192519359825 0.543148874370692 0.5435062113245215 0.5438917626756377 0.5443063282912475 0.5447503080273178 0.5452226017282757 0.5457243092266864 0.5462565303429109 0.5468173648847441 0.5474079126470305 0.5480272734112601 0.5486774469451436 0.5493566330021665 0.5500648313211228 0.5508032416256279 0.5515697636236108 0.5523666970067851 0.5531918414501008 0.5540454966111734 0.5549287621296937 0.5558414376268168 0.5567818227045295 0.5577509169449978 0.5587477199098944 0.5597742311397034 0.5608286501530066 0.5619108764457481 0.5630220094904775 0.5641601487355749 0.5653281936044516 0.5665232434947345 0.5677472977774256 0.5689984557960442 0.5702786168657468 0.5715868802724265 0.5729232452717931 0.57428871108843 0.5756823769148341 0.5771041419104319 0.5785550052005768 0.5800339658755255 0.5815432229893936 0.5830804755590916 0.5846460225632389 0.5862416629410587 0.587867395591252 0.5895214193708503 0.5912065330940498 0.5929207355310229 0.5946651254067112 0.5964396013995972 0.5982441621404554 0.600079906211084 0.6019467321430153 0.6038446384162066 0.6057746234577104 0.6077356856403241 0.6097277232812202 0.6117528346405557 0.6138100179200622 0.6159000712616135 0.618022292745777 0.6201786803903411 0.6223675321488248 0.6245898459089669 0.6268476194911948 0.6291378506470735 0.6314625370577349 0.6338226763322871
 6.43 0.5355310043836626 0.5356564024501274 0.5358135713381497 0.5359934110066301 0.5361942214051484 0.5364176024738518 0.536665254143322 0.5369372763344222 0.5372371689581233 0.5375635319153107 0.5379175650965685 0.5382995683819465 0.5387105416407035 0.5391496847310326 0.539617997499765 0.540115579782053 0.5406425314010345 0.5411979521674739 0.5417838418793867 0.5423984003216393 0.5430425272655324 0.5437165224683609 0.5444193856729552 0.545151216607202 0.5459120149835437 0.5467019804984581 0.5475210128319179 0.5483684116468299 0.5492450765884528 0.5501491072837956 0.5510825033409961 0.5520444643486766 0.5530339898752834 0.5540530794684013 0.5550987326540513 0.556173148935966 0.557276127794846 0.5584059686875946 0.5595645710465331 0.5607519342785959 0.5619661577645043 0.5632082408579213 0.5644791828845857 0.5657779831414241 0.5671046408956467 0.5684603553838184 0.5698429258109126 0.5712544513493431 0.5726948311379774 0.5741632642811283 0.5756606498475254 0.5771869868692683 0.5787412743407566 0.5803256112176023 0.5819387964155206 0.5835809288092015 0.5852531072311605 0.5869542304705698 0.5886861972720687 0.5904472063345549 0.5922390563099551 0.5940619458019756 0.5959146733648329 0.5977982375019653 0.5997137366647221 0.6016601692510359 0.6036373336040731 0.6056474280108646 0.607689350700917 0.6097639998448047 0.6118705735527401 0.6140098698731267 0.6161828867910902 0.6183882222269912 0.6206279740349177 0.6229020400011576 0.6252094178426527 0.6275521052054321
 6.45 0.5300312687991851 0.5301553680410209 0.5303109955839328 0.5304892513874541 0.5306884354019417 0.5309099475684647 0.5311547878186744 0.5314258560746533 0.5317226522487439 0.5320457762433582 0.5323965279507668 0.5327750072528668 0.5331824140209316 0.5336177481153388 0.5340821093852794 0.5345756976684458 0.5350973127906998 0.5356483545657224 0.5362296227946396 0.5368384172656332 0.5374776377535266 0.5381455840193541 0.538843055809908 0.539568352857267 0.5403235748783036 0.5411076215741717 0.5419195926297743 0.542760687713211 0.5436299064752056 0.5445283485485132 0.5454540135473083 0.5464089010665509 0.5473912106813349 0.548401841946215 0.5494398943945138 0.5505064675376087 0.5516005608642 0.5527231738395572 0.5538734059047465 0.5550512564758381 0.5562567249430928 0.5574898106701299 0.5587516129930744 0.5600410312196834 0.5613582646284544 0.562703212467712 0.5640758739546756 0.5654772482745068 0.5669074345793373 0.5683653319872757 0.5698510395813963 0.5713655564087061 0.572909781479094 0.5744818137642572 0.5760835521966118 0.577713095668179 0.5793734430294555 0.5810624930882616 0.5827813446085709 0.584529996309319 0.5863082468631937 0.5881172948954044 0.5899571389824333 0.5918265776507649 0.5937278093755971 0.5956596325795332 0.5976231456312529 0.5996173468441642 0.6016442344750366 0.6037036067226135 0.6057946617262056 0.6079183975642657 0.6100746122529422 0.6122644037446148 0.61448666992641 0.6167436086186979 0.6190338175735683 0.6213591944732895
 6.47 0.5245969384725387 0.5247208450374273 0.5248751391393752 0.5250517207385373 0.525249289786033 0.5254691462238364 0.5257120899846489 0.5259802209917492 0.5262749391588267 0.526594944389792 0.5269433365785702 0.5273184156088726 0.5277221813539497 0.5281537336763233 0.528614272427501 0.5291026974476677 0.5296202085653603 0.5301668055971207 0.5307425883471302 0.5313476566068233 0.5319810101544818 0.5326437487548106 0.5333350721584905 0.5340549801017154 0.5348034723057059 0.5355817484762059 0.5363877083029577 0.5372216514591583 0.5380844776008958 0.5389753863665656 0.5398952773762673 0.5408422502311819 0.5418174045129289 0.5428207397829038 0.5438512555815963 0.5449091514278883 0.5459963268183319 0.5471098812264086 0.5482518141017685 0.5494201248694491 0.5506170129290753 0.5518421776540388 0.5530939183906597 0.5543742344573257 0.5556810251436138 0.5570162897093917 0.5583801273838993 0.5597705373648107 0.5611906188172774 0.56263717087295 0.5641132926289826 0.5656169831470157 0.5671493414521414 0.5687101665318466 0.5702996573349394 0.5719177127704537 0.573565431706536 0.5752426129693113 0.5769483553417309 0.5786847575623992 0.5804506183243827 0.5822460362739985 0.584072010009583 0.585928538080243 0.5878155189845862 0.5897330511694312 0.5916820330285015 0.5936614629010968 0.5956734390707464 0.5977177597638444 0.5997925231482641 0.6019007273319537 0.6040413703615131 0.6062152502207513 0.6084215648292254 0.6106612120407591 0.6129341896419438 0.6152417953506193
 6.49 0.5192293534199961 0.5193520733612058 0.5195049418049482 0.5196800587119884 0.5198760240341941 0.5200941377144279 0.5203352996864216 0.5206015098746289 0.5208932681940606 0.5212110745500989 0.5215552288382928 0.5219278309441343 0.5223279807428146 0.5227558780989611 0.5232125228663544 0.5236969148876268 0.5242102539939406 0.524752540004647 0.5253227727269251 0.5259221519554033 0.5265506774717582 0.5272084490442973 0.5278934664275192 0.5286079293616566 0.529350937572199 0.5301223907693957 0.5309224886477392 0.5317503308854306 0.5326068171438234 0.5334912470668498 0.5344034202804259 0.5353435363918391 0.5363115949891144 0.537306695640363 0.5383298378931098 0.5393811212736028 0.5404594452861023 0.541565009412151 0.5426978131098248 0.5438587558129641 0.5450469369303851 0.5462624558450735 0.5475053119133565 0.5487764044640571 0.5500738327976286 0.5513996961852694 0.5527537938680193 0.5541344250558352 0.5555432889266487 0.5569805846254042 0.5584453112630767 0.5599383679156715 0.5614589536232045 0.5630087673886623 0.5645871081769441 0.566193774913784 0.5678298664846538 0.5694943817336474 0.5711882194623449 0.5729114784286584 0.574664057345659 0.5764470548803831 0.5782593696526208 0.5801020002336859 0.5819749451451648 0.583879202857648 0.5858138717894423 0.5877797503052632 0.5897768367149094 0.5918052292719176 0.5938649261721987 0.5959578255526552 0.598082925489779 0.6002401239982323 0.6024296190294063 0.6046532084699647 0.6069099901403667 0.6091998617933709
 6.51 0.51392465476003 0.5140462940381507 0.5141978444872882 0.5143724060688066 0.5145667787353083 0.5147832624305285 0.51502265708921 0.5152859626369602 0.515575678990087 0.5158914060554172 0.516233243730094 0.5166023919013578 0.5169990504463048 0.5174232192316288 0.5178759981133426 0.5183564869364807 0.5188655855347828 0.5194025937303575 0.5199693113333277 0.5205640381414562 0.521186773939753 0.5218385185000619 0.5225194715806291 0.5232285329256527 0.5239650022648126 0.5247307793127806 0.5255240637687131 0.526345755315723 0.5271960536203335 0.5280739583319113 0.5289785690820831 0.5299118854841305 0.5308730071323671 0.5318609336014963 0.5328766644459496 0.5339193991992063 0.5349900373730935 0.5360876784570674 0.5372133219174755 0.5383649671967997 0.5395447137128798 0.5407515608581189 0.5419855079986686 0.5432466544735959 0.5445358995940313 0.5458522426422964 0.5471958828710145 0.5485666195022004 0.5499655517263325 0.5513917787014047 0.5528460995519598 0.5543287133681055 0.5558395192045076 0.5573775160793688 0.5589447029733848 0.5605391788286838 0.5621638425477461 0.5638166929923049 0.5654977289822284 0.5672089492943833 0.5689484526614781 0.5707190377708894 0.5725178032634689 0.5743477477323298 0.5762067697216171 0.5780970677252578 0.5800173401856918 0.5819687854925857 0.5839513019815259 0.5859648879326951 0.5880106415695288 0.5900873610573536 0.5921970445020066 0.5943377899484373 0.5965125953792895 0.5987192587134654 0.6009589778046722 0.6032315504399481
 6.53 0.5086839846897576 0.508804549174398 0.5089556891755559 0.5091279046551833 0.509320695566604 0.5095354618544095 0.5097732034543357 0.5100356202931223 0.5103223122883509 0.5106348793482661 0.5109745213715768 0.511340338247239 0.5117344298542198 0.5121548960612414 0.5126039367265082 0.513080351697413 0.5135853408102254 0.5141180038897617 0.5146803407490342 0.5152694511888839 0.515888334997592 0.5165351919504748 0.5172099218094576 0.5179128243226314 0.5186447992237896 0.5194039462319465 0.5201922650508367 0.5210070553683956 0.521851116856221 0.5227216491690156 0.5236207519440121 0.5245463248003768 0.5255004673385971 0.5264812791398483 0.5274897597653425 0.5285250087556579 0.5295880256300504 0.5306778098857452 0.5317944609972106 0.5329388784154121 0.534109261567048 0.5353075098537671 0.5365327226513659 0.5377847993089686 0.5390649391481876 0.5403720414622649 0.5417061055151959 0.5430672305408331 0.544456315741972 0.5458724602894182 0.5473165633210353 0.5487877239407746 0.5502879412176853 0.551815214184908 0.5533704418386465 0.554954723137124 0.5565670569995187 0.5582074423048813 0.5598767778910341 0.5615761625534519 0.5633035950441229 0.5650609740703927 0.566847298293789 0.5686636663288275 0.5705089767417999 0.5723852280495434 0.5742925187181911 0.5762296471619045 0.5781976117415876 0.5801966107635829 0.5822274424783477 0.5842891050791142 0.5863826967005293 0.5885090154172771 0.5906672592426833 0.5928572261273006 0.5950810139574776 0.5973375205539062
 6.55 0.5035063864619584 0.5036257819334072 0.5037757189183711 0.5039464973793795 0.5041388172704641 0.5043519785370572 0.5045878811158701 0.5048475249347535 0.5051323099125399 0.5054427359588659 0.5057791029739773 0.5061425108485152 0.5065330594632825 0.5069509486889939 0.5073950783860047 0.5078685484040233 0.5083694585818036 0.5088979087468197 0.5094547987149211 0.5100402282899703 0.510653397263461 0.5112953054141183 0.5119650525074796 0.5126636382954579 0.5133891625158857 0.5141427248920404 0.5149243251321514 0.5157340629288885 0.5165710379588322 0.5174352498819241 0.5183277983409004 0.5192466829607054 0.5201940033478877 0.5211677590899767 0.5221680497548414 0.5231958748900301 0.5242513340220921 0.5253333266558803 0.5264420522738356 0.5275783103352527 0.5287404002755276 0.5299301215053862 0.5311466734100944 0.5323909553486504 0.5336610666529578 0.5349589066269802 0.5362835745458778 0.5376350696551256 0.5390133911696123 0.5404205382727219 0.5418536101153956 0.5433154058151768 0.5448041244552367 0.5463207650833815 0.547865126711041 0.5494374083122404 0.5510385088225517 0.5526675271380279 0.554325262114119 0.5560119125645691 0.5577273772602951 0.5594716549282481 0.5612457442502561 0.5630486438618473 0.5648813523510572 0.5667447682572164 0.5686369900697197 0.5705610162267782 0.5725146451141528 0.5744990750638695 0.5765152043529161 0.5785620312019226 0.5806405537738211 0.5827506701724897 0.5848934784413778 0.5870678765621131 0.5892748624530909 0.5915145339680457
 6.57 0.4983918043626492 0.4985102365135016 0.4986588778013083 0.4988282281891657 0.4990190876318009 0.4992306560754716 0.4994648334578464 0.4997226197078675 0.5000054147455951 0.5003138184820328 0.5006479308189353 0.5010079516485979 0.5013950808536267 0.5018093183066917 0.5022506638702611 0.5027202173963163 0.5032169787260505 0.5037411476895475 0.5042946241054422 0.5048746077805641 0.5054839985095609 0.5061199960745046 0.5067847002444794 0.5074770107751507 0.5081981274083167 0.5089461498714405 0.5097219778771648 0.5105248111228082 0.5113557492898432 0.512213692043355 0.5130997390314836 0.5140120898848466 0.5149515442159435 0.5159184016185424 0.5169125616670488 0.5179330239158544 0.5189808878986695 0.5200552531278361 0.5211560190936231 0.5222832852635036 0.5234380510814129 0.5246194159669894 0.5258273793147968 0.5270618404935279 0.5283229988451907 0.5296117536842759 0.5309271042969061 0.5322690499399676 0.5336386898402228 0.5350350231934057 0.5364590491632982 0.5379096668807894 0.5393879754429154 0.5408939739118821 0.5424276613140695 0.5439890366390175 0.5455780988383949 0.5471957468249484 0.5488420794714356 0.5505170956095383 0.5522197940287592 0.553952073475299 0.5557130326509171 0.5575035702117737 0.5593226847672533 0.5611724748787719 0.5630518390585638 0.5649616757684539 0.5669011834186087 0.5688722603662716 0.57087280491448 0.5729049153107644 0.5749684897458293 0.5770635263522172 0.579191023202955 0.5813499783101812 0.5835403896237571 0.5857642550298601
 6.59 0.4933392836892029 0.4934567581259516 0.4936041109249356 0.4937731420498077 0.4939615514559778 0.4941725390905141 0.4944050048920252 0.494660948790525 0.4949418707072792 0.4952470705546336 0.4955790482358247 0.4959357036447718 0.4963203366658517 0.4967319471736548 0.4971694350327229 0.4976351000972701 0.4981278422108845 0.4986487612062121 0.4991968569046234 0.4997732291158608 0.5003769776376689 0.5010091022554062 0.5016688027416394 0.5023559788557186 0.5030707303433356 0.5038131569360637 0.504583358350879 0.5053803342896648 0.5062051844386968 0.5070569084681111 0.5079366060313537 0.5088422767646124 0.5097751202862302 0.5107349361961016 0.5117220240750493 0.512735183484185 0.5137746139642504 0.5148413150349411 0.5159342861942128 0.5170546269175682 0.5182012366573279 0.5193743148418815 0.520573660874922 0.5217994741346617 0.5230517539730302 0.5243313997148544 0.5256375106570214 0.526970086067622 0.5283302251850777 0.5297167272172492 0.5311297913405265 0.5325713166989029 0.5340384024030288 0.5355339475292493 0.5370569511186237 0.5386075121759266 0.5401855296686318 0.541792002525878 0.5434270296374172 0.5450895098525448 0.5467804419790124 0.5484999247819223 0.5502487569826056 0.5520261372574801 0.5538328642368939 0.5556690365039485 0.5575356525933052 0.5594316109899748 0.5613570101280883 0.5633138483896507 0.5653009241032777 0.5673184355429138 0.5693671809265336 0.5714472584148259 0.5735586661098596 0.5757014020537328 0.5778762642272041 0.5800844505483065
 6.61 0.4883498707289945 0.4884653929735884 0.4886115643833847 0.4887791849225828 0.4889671545472631 0.4891765732052895 0.4894074408361938 0.4896615573710423 0.4899404227322844 0.4902436368335839 0.4905723995796321 0.4909277108659434 0.4913088705786332 0.4917167785941773 0.4921515347791544 0.4926133389899705 0.4931029910725654 0.4936186908621016 0.494163438182635 0.494735332846769 0.4953343746552889 0.4959616633967806 0.4966162988472303 0.4972982807696062 0.4980077089134241 0.4987446830142926 0.4995092027934435 0.5003003679572421 0.5011191781966811 0.5019647331868557 0.5028371325864226 0.5037373760370394 0.5046634631627872 0.5056163935695757 0.5065954668445299 0.5076014825553599 0.5086344402497119 0.5096936394545027 0.5107788796752355 0.5118912603952985 0.5130297810752459 0.5141935411520607 0.5153855400384008 0.5166026771218257 0.5178461517640079 0.5191168632999246 0.5204138110370322 0.5217370942544247 0.5230877122019719 0.5244645640994426 0.5258677491356079 0.5272982664673281 0.528756115218623 0.5302412944797218 0.5317538033060981 0.5332936407174864 0.5348607056968805 0.5364551971895156 0.5380779141018315 0.5397289553004195 0.541408419610951 0.5431160058170893 0.5448520126593833 0.5466172388341443 0.5484116829923052 0.5502344437382621 0.5520874196286989 0.5539696091713943 0.5558820108240116 0.5578246229928709 0.5597974440317049 0.561800472240396 0.5638346058636972 0.5658988430899357 0.5679952820496995 0.5701227208145059 0.5722823573954532 0.5744739897418567
 6.63 0.4834225127385615 0.4835380882299303 0.4836830852434357 0.4838494037438136 0.4840358436878027 0.4842428050240488 0.48447198769299 0.4847251916267258 0.4850012167488683 0.4853033629743755 0.4856298302093676 0.4859819183509252 0.4863605272868708 0.4867648568955321 0.4871969070454877 0.4876546775952962 0.488140368393207 0.4886528792768534 0.489193210072929 0.489760660596846 0.4903550306523763 0.490977520031275 0.4916272285128861 0.4923040558637312 0.4930082018370806 0.4937396661725065 0.4944986485954192 0.4952849488165856 0.4960968665316304 0.4969373014205193 0.4978033531470254 0.4986961213581777 0.4996155056836923 0.5005617057353861 0.5015347211065729 0.5025335513714424 0.5035592960844213 0.5046109547795176 0.5056885269696462 0.506793112145939 0.507922609777036 0.5090791193083587 0.5102617401613685 0.5114713717328048 0.512706113393907 0.5139679644896199 0.5152558243377801 0.5165698922282858 0.5179110674222501 0.5192783491511354 0.5206717366158705 0.5220923289859529 0.52354012539853 0.5250150249574659 0.5265160267323894 0.5280452297577257 0.52960153303171 0.5311850355153838 0.532796636131575 0.5344364337638596 0.536103327255507 0.5377993154084074 0.5395233969819823 0.5412756706920784 0.5430569352098434 0.5448673891605854 0.5467068311226146 0.5485763596260685 0.5504749731517196 0.552403570129766 0.5543621489386058 0.5563508079035929 0.5583703452957776 0.5604199593306288 0.5625015481667406 0.5646140099045205 0.566757342584862 0.5689326441877995
 6.65 0.4785581579232631 0.4786727920188111 0.4788167215241038 0.4789817464044041 0.4791667666170977 0.4793730821115974 0.4796005928292318 0.4798520987031153 0.4801261996580016 0.4804252956101198 0.4807495864669931 0.4810992721272404 0.4814754524803608 0.4818771274065003 0.482305396776202 0.4827603604501384 0.4832419182788267 0.4837512701023271 0.4842873157499233 0.4848502550397863 0.4854399877786209 0.4860577137612941 0.4867024327704481 0.4873741445760938 0.488074048935189 0.4888001455911979 0.4895534342736349 0.4903330146975894 0.491139986563235 0.4919733495553203 0.4928332033426433 0.4937204475775082 0.4946333818951649 0.4955728059132314 0.4965378192310995 0.4975306214293224 0.4985481120689855 0.4995922906910608 0.5006632568157424 0.5017590099417668 0.5028815495457143 0.5040299750812944 0.5052042859786138 0.5064054816434268 0.5076315614563688 0.5088845247721733 0.5101634709188704 0.5114682991969699 0.5128002088786255 0.5141579992067838 0.5155417693943142 0.5169525186231234 0.5183901460432521 0.5198538507719541 0.5213455318927603 0.5228631884545228 0.5244088194704447 0.525981423917091 0.5275820007333837 0.5292095488195792 0.5308650670362287 0.5325485542031231 0.5342609090982181 0.5360013304565456 0.5377695169691058 0.5395676672817438 0.5413937799940085 0.5432497536579955 0.5451345867771722 0.5470492778051868 0.5489938251446604 0.5509692271459623 0.5529733821059685 0.5550093882668032 0.5570752438145647 0.5591727468780333 0.5613010955273632 0.5634611877727579
 6.67 0.4737569554174274 0.4738707533944948 0.4740134221767142 0.4741771617298661 0.4743607720119711 0.4745655529731959 0.4747924045557434 0.4750411266937247 0.4753143193130147 0.4756112823310907 0.4759334156568542 0.4762808191904347 0.4766534928229779 0.4770526364364159 0.4774771499032207 0.4779291330861409 0.4784066858379215 0.4789118080010056 0.479443599407221 0.4800030598774482 0.480589189221272 0.4812020872366166 0.4818418537093624 0.4825085884129479 0.483202191107952 0.4839238615416618 0.484670699447622 0.4854455045451673 0.4862465765389389 0.4870739151183829 0.4879275199572323 0.4888084907129721 0.4897148270262869 0.4906475285204927 0.49160569480095 0.4925914254544617 0.4936016200486534 0.4946384781313361 0.4957018992298532 0.4967898828504096 0.4979045284773843 0.4990449355726264 0.5002110035747332 0.5014037318983131 0.5026212199332293 0.5038655670438288 0.5051355725681534 0.5064313358171343 0.5077539560737691 0.5091023325922825 0.5104764645972715 0.5118774512828302 0.5133051918116618 0.5147587853141712 0.5162392308875419 0.5177474275947955 0.5192814744638357 0.5208432704864731 0.5224319146174361 0.5240484057733633 0.5256925428317796 0.5273646246300556 0.5290643499643507 0.5307919175885386 0.5325482262131175 0.5343332745041022 0.5361470610819011 0.5379894845201751 0.5398617433446811 0.5417626360320981 0.5436932610088379 0.5456535166498376 0.5476444012773377 0.5496650131596413 0.5517161505098597 0.5537989114846383 0.55591229418287 0.5580561966443881
 6.69 0.46901785526497 0.4691307223222651 0.4692722370654523 0.4694346994608206 0.4696179094670141 0.4698201670349402 0.4700453721076602 0.4702933246202644 0.4705636244997287 0.4708595716647568 0.4711784660256032 0.4715235074838817 0.4718936959323548 0.472290231254709 0.4727120133253109 0.4731601420089485 0.473634717160554 0.4741356386249118 0.474664106236348 0.4752180198184042 0.4757995791834944 0.4764087841325446 0.4770436344546168 0.477705329926515 0.4783946703123753 0.4791100553632392 0.4798522848166098 0.4806204583959917 0.4814156758104141 0.4822379367539364 0.483085340905139 0.4839589879265953 0.4848597774643277 0.4857859091472483 0.4867371825865803 0.4877148973752651 0.4887189530873512 0.4897484492773674 0.4908043854796784 0.4918847612078248 0.492991575953845 0.4941239291875826 0.4952818203559746 0.496466248882325 0.4976752141655606 0.4989108155794708 0.5001719524719305 0.5014588241641063 0.5027721299496463 0.5041101690938534 0.5054758408328417 0.5068671443726763 0.5082840788884972 0.5097276435236255 0.5111978373886545 0.5126957595605229 0.5142192090815723 0.5157693849585877 0.5173471861618222 0.5189525116240047 0.5205855602393308 0.5222452308624383 0.5239324223073651 0.5256483333464916 0.5273927627094662 0.5291648090821143 0.5309653711053316 0.5327955473739604 0.5346532364356498 0.5365414367896996 0.5384581468858878 0.5404044651232823 0.5423811898490356 0.5443873193571637 0.5464240518873091 0.548491185623487 0.5505897186928158 0.5527176491642314
 6.71 0.4643398084004751 0.4644507496594756 0.4645912169483756 0.4647533102339635 0.4649352294754961 0.465136974624608 0.4653605456252039 0.4656056424133355 0.4658749649170607 0.4661679130562872 0.4664855867425992 0.4668282858790674 0.4671961103600434 0.4675889600709363 0.4680080348879738 0.4684522346779468 0.4689237592979363 0.4694216085950261 0.4699457824059961 0.470496280557002 0.4710732028632363 0.4716766491285739 0.4723076191452014 0.4729642126932287 0.4736484295402861 0.4743583694411023 0.4750951321370689 0.4758586173557861 0.4766480248105927 0.4774633542000801 0.4783047052075896 0.4791729775006923 0.4800662707306542 0.4809857845318833 0.4819313185213619 0.4829020722980603 0.4838990454423361 0.4849212375153163 0.4859686480582623 0.4870423765919197 0.4881414226158506 0.4892658856077508 0.4904156650227486 0.4915907602926893 0.4927922708254023 0.4940192960039514 0.4952706351858698 0.4965494877023778 0.4978527528575849 0.4991825299276745 0.5005377181600741 0.5019194167726067 0.5033265249526278 0.5047602418561457 0.5062202666069248 0.5077068982955736 0.5092199359786153 0.510759478677543 0.512326425377859 0.5139209750280961 0.515541826538825 0.5171901787816432 0.51886603058815 0.5205692807489034 0.5223009280123617 0.5240600710838091 0.5258486086242649 0.5276654392493759 0.529510761528295 0.5313843739825406 0.5332883750848421 0.5352206632579692 0.5371823368735442 0.5391752942508389 0.5411966336555563 0.5432491532985945 0.5453319513347968 0.5474460258616843
 6.73 0.4597206666307241 0.4598317871370496 0.4599711134588761 0.4601310455634824 0.460311483410727 0.4605127269529588 0.4607346761349112 0.4609790308935802 0.4612453911580863 0.4615372568495201 0.4618528278807716 0.4621922041563433 0.4625574855721468 0.4629477720152839 0.4633630633638102 0.4638054594864839 0.4642729602424972 0.4647666654811918 0.4652864750417586 0.4658335887529207 0.4664059064326 0.4670056278875681 0.4676317529130805 0.4682842812924949 0.4689623127968732 0.4696679471845667 0.4703991842007861 0.4711571235771546 0.4719406650312446 0.472750108266099 0.4735852529697354 0.4744472988146345 0.4753341454572124 0.4762469925372764 0.477185839677465 0.478149686482671 0.4791395325394493 0.480154477415408 0.4811945206585831 0.4822606617967975 0.4833520003370038 0.4844685357646105 0.4856102675427925 0.4867781951117849 0.4879703178881617 0.4891887352640971 0.4904323466066112 0.4917013512568001 0.492995548529049 0.4943161377102296 0.4956619180588816 0.4970340888043779 0.4984314491460733 0.4998551982524383 0.5013043352601753 0.5027806592733198 0.504283369362326 0.5058123645631344 0.5073676438762257 0.5089503062656574 0.5105601506580846 0.5121973759417647 0.5138607809655469 0.5155525645378447 0.5172725254255935 0.5190198623531913 0.5207943740014241 0.5225980590063759 0.5244300159583214 0.5262911434006043 0.5281815398284992 0.5301000036880577 0.5320487333749382 0.5340266272332215 0.536033583554209 0.5380717005752061 0.54013887647829 0.5422372093890604
 6.75 0.4551594826166606 0.4552686873414173 0.455407979087581 0.4555666578229123 0.4557457235078607 0.455945476095477 0.4561657155313083 0.4564082417532784 0.4566737546915517 0.4569635542683806 0.457276940397938 0.4576140129861327 0.4579767719304091 0.4583645171195314 0.458777048433351 0.4592155657425588 0.4596800689084203 0.4601695577824959 0.4606861322063445 0.4612287920112113 0.4617975370176994 0.4623925670354257 0.4630137818626609 0.4636613812859527 0.464335265079734 0.4650355330059147 0.4657612848134572 0.4665136202379366 0.4672914390010843 0.4680948408103155 0.4689249253582419 0.4697796923221669 0.4706612413635658 0.4715675721275496 0.4724995842423133 0.4734565773185674 0.4744394509489547 0.4754471047074499 0.4764808381487437 0.4775384508076116 0.4786221421982658 0.4797307118136915 0.4808644591249676 0.4820241835805714 0.4832079846056666 0.4844178616013767 0.4856529139440416 0.4869130409844583 0.4881982420471063 0.4895096164293566 0.4908461634006654 0.4922077822017509 0.4935965720437553 0.4950095321073911 0.49644956154207 0.4979158594650181 0.4994072249603735 0.5009257570782695 0.5024704548339007 0.5040423172065748 0.5056402431387471 0.5072653315350408 0.5089174812612504 0.5105977911433294 0.5123052599663639 0.514039786473528 0.515802369365026 0.5175930072970172 0.5194126988805257 0.5212604426803349 0.5231363372138663 0.5250420809500421 0.5269759723081331 0.5289398096565903 0.5309335913118619 0.5329563155371941 0.5350090805414167 0.5370926844777133
 6.77 0.4506527098557804 0.4507621036968777 0.4508992671646791 0.4510578002274186 0.4512354028461268 0.4514336749745433 0.4516523165590151 0.4518941275383773 0.4521577078438197 0.4524444573987363 0.4527556761185602 0.4530913639105815 0.4534517206737504 0.4538358462984645 0.4542457406663393 0.4546813036499641 0.4551428351126414 0.4556291349081111 0.4561414028802584 0.4566806388628062 0.4572449426789916 0.4578352141412267 0.4584525530507441 0.4590951591972252 0.4597638323584149 0.4604588722997189 0.4611801787737851 0.4619268515200708 0.462698990264393 0.4634974947184627 0.4643204645794045 0.4651700995292593 0.4660451992344726 0.4669449633453658 0.4678703914955924 0.4688204833015783 0.4697962383619467 0.4707968562569267 0.4718232365477468 0.4728743787760124 0.4739503824630672 0.47505124710934 0.4761768721936745 0.4773285571726446 0.4785041014798527 0.479705504525214 0.4809318656942236 0.482183184347209 0.4834595598185661 0.4847617914159802 0.4860890784196314 0.4874412200813837 0.4888195156239593 0.4902236642400966 0.4916528650916931 0.4931090173089328 0.4945902199893972 0.4960983721971618 0.4976324729618764 0.49919262127783 0.5007797161030004 0.5023937563580879 0.5040347409255337 0.505702668648523 0.5073976383299724 0.509120448731502 0.510870198572392 0.5126488865285235 0.5144555112313046 0.5162899712665815 0.518153265173532 0.5200444914435466 0.521965548519092 0.5239154347925611 0.5258941486051059 0.5279026882454565 0.5299410519487248 0.532009137895192
 6.79 0.4461991026649362 0.4463066904483756 0.4464438318426628 0.4466010268164972 0.4467783753314795 0.4469751773420267 0.4471921327952714 0.447432241630944 0.4476939037812416 0.4479796191706798 0.4482885877159296 0.4486220093256384 0.4489788839002359 0.449361411331724 0.4497684915034513 0.4502013242898725 0.4506588095562912 0.4511419471585885 0.451650936942935 0.4521857787454876 0.4527464723920713 0.4533320176978444 0.453944614466949 0.4545831624921458 0.4552467615544331 0.4559375114226507 0.4566524118530676 0.4573944625889554 0.4581608633601445 0.4589535138825662 0.4597715138577788 0.4606148629724778 0.4614836608979914 0.4623769072897598 0.4632956017867991 0.4642399440111502 0.4652087335673117 0.4662022700416574 0.4672212530018386 0.4682649819961704 0.4693333565530034 0.4704264761800786 0.4715452403638684 0.4726877485689009 0.4738561002370693 0.4750490947869259 0.4762669316129604 0.477509510084863 0.478776929546772 0.480070189316506 0.4813881886847807 0.48273102691441 0.4840998032394925 0.4854943168645818 0.4869136669638416 0.4883597526801863 0.4898307731244047 0.4913276273742698 0.4928513144736326 0.4944007334315005 0.4959770832211008 0.4975801627789289 0.4992090710037805 0.5008648067557697 0.5025482688553309 0.5042594560822057 0.5059975671744155 0.5077633008272171 0.509556855692045 0.5113781303754374 0.5132281234379473 0.5151068333930388 0.5170141587059675 0.5189501977926474 0.5209149490185008 0.5229093106972947 0.5249333810899613 0.526987058403404
 6.81 0.4417960161635434 0.4419027026446821 0.442038828079475 0.4421947924370785 0.4423707956796539 0.4425660377622835 0.4427825186328714 0.443020738232028 0.4432815964929401 0.443565293341225 0.4438720286947702 0.4442031024635565 0.4445586145494671 0.4449375648460802 0.4453419532384472 0.4457718796028552 0.4462263438065742 0.4467064457075887 0.4472111851543148 0.4477425619853012 0.4482986760289148 0.4488816271030123 0.4494893150145945 0.450122939559447 0.4507824005217649 0.4514678976737619 0.4521783307752649 0.4529138995732923 0.4536756038016181 0.45446234318032 0.4552753174153124 0.4561125261978635 0.456974969204099 0.4578618460944881 0.4587749565133157 0.4597124000881393 0.46067437642923 0.4616616851289987 0.4626735257614068 0.4637097978813622 0.4647706010240988 0.4658569347045425 0.4669668984166604 0.4681023916327957 0.4692624138029869 0.4704471643542724 0.4716564426899789 0.4728903481889956 0.4741499802050323 0.4754332380658634 0.4767421210725558 0.4780766284986816 0.4794358595895166 0.4808208135612225 0.4822303896000147 0.4836655868613148 0.4851275044688879 0.4866141415139646 0.4881262970543483 0.4896652701135072 0.4912308596796512 0.4928220647047941 0.4944398841037998 0.4960854167534147 0.4977565614912844 0.4994553171149551 0.5011816823808609 0.5029346560032955 0.5047162366533686 0.5065244229579488 0.5083621134985896 0.5102264068104425 0.5121202013811532 0.514042595649745 0.5159943880054858 0.5179737767867411 0.5199835602798115 0.5220229367177567
 6.830000000000001 0.4374415062571793 0.4375483961219671 0.4376824116220482 0.4378382527270274 0.4380129193996167 0.4382078115955527 0.4384225292634972 0.4386591723449252 0.4389180407739959 0.4391997344774093 0.4395053533742478 0.4398341973758025 0.4401871663853845 0.440563560298121 0.4409652790007365 0.4413923223713185 0.4418437902790688 0.442319782584039 0.4428222991368511 0.4433493397784037 0.4439019043395619 0.4444801926408329 0.4450841044920267 0.445713739691901 0.4463680980277916 0.4470483792752274 0.4477543831975307 0.4484854095454018 0.4492413580564893 0.4500233284549447 0.4508293204509622 0.4516614337403035 0.4525176680038076 0.4533989229068848 0.4543054980989971 0.455236293213122 0.4561923078652024 0.4571715416535808 0.4581771941584187 0.4592060649411013 0.460260353543626 0.4613390594879779 0.4624411822754881 0.4635686213861783 0.4647215762780902 0.4658979463866 0.467098831123717 0.4683241298773688 0.4695749420106697 0.4708502668611763 0.4721501037401253 0.4734753519316598 0.4748252106920373 0.476200579248825 0.4776004568000797 0.4790268425135117 0.4804777355256358 0.4819541349409052 0.4834570398308323 0.4849854492330936 0.4865393621506199 0.4881197775506725 0.4897267943639032 0.4913601114834003 0.4930200277637199 0.4947074420199022 0.4964212530264727 0.4981624595164291 0.4999311601802136 0.5017272536646699 0.5035518385719857 0.5054038134586211 0.5072840768342213 0.5091928271605155 0.511129862850201 0.5130962822658125 0.5150920837185765 0.5171161654672523
 6.85 0.4331357296215637 0.4332408274877558 0.4333748389902279 0.4335284640990262 0.4337029027774039 0.4338962549817397 0.4341094206614406 0.4343452997588308 0.4346023922090251 0.4348829979397872 0.4351865168713739 0.4355130489163636 0.4358636939794704 0.4362384519573437 0.4366374227383516 0.437060706202351 0.4375093022204418 0.4379822106547064 0.4384814313579347 0.4390050641733342 0.4395542089342243 0.4401277654637171 0.4407279335743825 0.4413526130678986 0.4420029037346874 0.442679005353535 0.4433797176911986 0.444105240501996 0.4448564735273829 0.4456327164955138 0.4464336691207884 0.4472597311033831 0.4481106021287684 0.4489855818672098 0.449885569973256 0.4508106660852104 0.4517597698245887 0.4527330807955618 0.4537314985843835 0.4547541227588033 0.4558009528674646 0.4568719884392884 0.4579673289828417 0.4590868739856911 0.4602317229137424 0.4613998752105639 0.4625933302966967 0.4638100875689494 0.4650521463996771 0.4663196061360477 0.4676103660992919 0.4689265255839384 0.470267083857036 0.4716329401573587 0.4730240936945983 0.4744397436485404 0.4758816891682269 0.4773479293711039 0.478839663342154 0.4803576901330144 0.4819020087610811 0.4834717182085971 0.4850668174217273 0.4866892053096174 0.48833798074344 0.4900129425554244 0.4917152895378726 0.4934449204421613 0.4952008339777281 0.4969851288110445 0.4987966035645731 0.500635256815712 0.5025032870957227 0.5043983928886455 0.5063228726301992 0.5082754247066669 0.5102562474537675 0.5122672391555126
 6.869999999999999 0.428875543686912 0.4289798541052556 0.4291128674610695 0.4292663837248331 0.4294394028603317 0.4296314248245748 0.429844049567702 0.4300781770328718 0.4303344071561378 0.4306130398663092 0.4309144750847965 0.4312387127254432 0.4315869526943423 0.4319591948896385 0.4323555392013154 0.4327770855109683 0.4332226336915622 0.4336924836071752 0.4341875351127276 0.4347077880536953 0.4352534422658096 0.4358233975747424 0.4364188537957754 0.4370396107334565 0.4376859681812402 0.4383567259211136 0.4390531837232085 0.4397742413453979 0.4405198985328784 0.4412913550177378 0.4420864105185084 0.4429073647397049 0.4437521173713484 0.4446216680884759 0.445515216550634 0.4464335624013595 0.4473769052676446 0.4483442447593871 0.4493355804688272 0.4503509119699684 0.4513903388179847 0.4524548605486127 0.4535423766775295 0.4546550866997157 0.4557918900888043 0.4569528862964142 0.4581379747514698 0.4593472548595063 0.4605807260019594 0.4618393875354418 0.4631212387910038 0.4644292790733804 0.4657605076602237 0.4671169238013204 0.468498626717795 0.4699055156012987 0.4713365896131837 0.4727938478836629 0.4742753895109553 0.4757831135604168 0.4773160190636571 0.4788751050176414 0.4804603703837778 0.4820718140869913 0.4837085350147822 0.4853723320162707 0.4870633039012272 0.4887804494390877 0.490524667357956 0.4922970563435905 0.4940956150383773 0.4959221420402886 0.4977769359018276 0.4996586951289582 0.5015695181800213 0.5035084034646367 0.5054763493425902 0.5074723541227079
 6.890000000000001 0.4246606066226501 0.4247652340780481 0.4248972550534975 0.4250496695199039 0.4252214774415747 0.42541297877614 0.4256240734744586 0.4258575614805093 0.4261119427312683 0.426388717156572 0.4266879846789647 0.4270110452135331 0.4273568986677252 0.4277276449411552 0.428121383925394 0.4285391155037454 0.4289818395510072 0.4294495559332189 0.4299414645073936 0.4304574651212368 0.4309996576128503 0.4315660418104206 0.432157717531895 0.4327746845846412 0.4334159427650937 0.4340826918583851 0.4347738316379637 0.4354904618651958 0.4362315822889543 0.4369971926451924 0.437787492656503 0.4386023820316642 0.4394420604651693 0.4403053276367434 0.4411932832108451 0.4421061268361541 0.4430427581450436 0.4440031767530398 0.4449873822582654 0.4459965742408697 0.4470296522624441 0.4480866158654229 0.4491674645724703 0.4502723978858527 0.4514012152867962 0.452555116234831 0.4537319001671197 0.4549327664977733 0.4561587146171506 0.4574086438911456 0.4586826536604585 0.4599816432398538 0.4613047119174035 0.462651858953716 0.4640240835811509 0.4654212850030198 0.4668425623927717 0.4682900148931655 0.4697624416154276 0.4712599416383951 0.4727824140076455 0.474331057734611 0.4759056717956798 0.4775052551312827 0.4791320066449652 0.480784725202446 0.4824634096306614 0.4841690587167947 0.4859017712072926 0.4876614458068669 0.489448181177482 0.4912617759373287 0.4931033286597839 0.4949728378723561 0.4968702020556168 0.4987955196421185 0.5007497890152981 0.5027319085083664
 6.909999999999999 0.4204928773224821 0.4205957262351331 0.4207277605133208 0.4208790801283694 0.4210505850450997 0.4212397752217515 0.4214504506098904 0.4216822111543014 0.4219348567928674 0.422210687456434 0.4225089030686601 0.4228297035458541 0.4231732887967952 0.423541558722542 0.4239327132162256 0.4243476521628282 0.4247874754389493 0.4252522829125553 0.4257410744427167 0.42625374987933 0.4267925090628257 0.4273554518238628 0.4279423779830072 0.4285555873503981 0.4291928797253985 0.4298545548962323 0.4305414126396068 0.4312536527203216 0.4319892748908622 0.4327502788909804 0.4335347644472601 0.4343447312726687 0.4351781790660946 0.4360362075118702 0.4369189162792813 0.4378251050220613 0.4387560733778724 0.4397096209677712 0.4406879473956617 0.4416909522477329 0.4427167350918828 0.4437662954771279 0.4448406329329988 0.4459387469689216 0.4470597370735852 0.4482055027142938 0.4493752433363066 0.4505687583621618 0.4517861471909879 0.4530275091977995 0.4542936437327804 0.4555827501205513 0.4568977276594243 0.458235675620643 0.4595994932476081 0.46098717975509 0.462399834328426 0.4638363561227045 0.4652988442619349 0.4667861978382029 0.4682995159108123 0.4698376975054131 0.4714017416131148 0.4729906471895864 0.4746065131541419 0.4762472383888122 0.4779158217374032 0.4796091620045391 0.4813304579546932 0.4830776083112034 0.4848525117552749 0.4866542669249681 0.4884827724141736 0.4903401267715726 0.4922242284995837 0.4941360760532968 0.4960767678393912 0.4980461022150424
 6.929999999999999 0.4163689153898019 0.4164719901163172 0.4166031432985909 0.4167542749083585 0.4169235849109458 0.4171124732651914 0.4173225399233558 0.4175517848310161 0.4178037079269463 0.4180776091429841 0.4183737884038836 0.4186924456271536 0.4190346807228822 0.4194005935935473 0.4197891841338128 0.4202024522303114 0.4206394977614125 0.4211003205969766 0.421585920598096 0.4220964976168203 0.4226309514958694 0.4231902820683312 0.4237736891573459 0.4243830725757761 0.4250155321258631 0.4256730675988686 0.4263557787747033 0.4270626654215405 0.4277938272954164 0.428549264139816 0.4293299756852452 0.4301340616487889 0.4309625217336548 0.4318144556287035 0.4326917630079647 0.4335915435301387 0.4345157968380852 0.4354636225582966 0.4364360203003585 0.4374319896563956 0.4384515302005039 0.4394947414881687 0.440561623055669 0.4416520744194675 0.442766295075587 0.4439041844989725 0.4450657421428398 0.4462520674380099 0.4474610597922295 0.4486948185894774 0.4499523431892573 0.4512336329258766 0.4525396871077114 0.4538694050164572 0.4552229859063661 0.45660232900347 0.4580053335047899 0.4594331985775316 0.4608858233582673 0.4623632069521033 0.4638663484318338 0.4653941468370819 0.466947801173425 0.4685262104115081 0.4701312734861423 0.4717610892953901 0.4734176566996367 0.4751008745206471 0.4768098415406111 0.4785455565011725 0.4803078181024457 0.4820978250020193 0.4839144758139445 0.485757869107711 0.487629803407209 0.4895293771896774 0.4914565888846387 0.4934113368728206
 6.95 0.4122912811234401 0.4123927859579378 0.4125229635652973 0.4126730139176584 0.4128421369808427 0.4130306327142778 0.413238401070907 0.4134670419970861 0.4137181554324645 0.4139902413098553 0.4142844995550888 0.4146020300868539 0.4149420328165248 0.4153045076479743 0.4156915544773733 0.416102173192976 0.4165364636748918 0.4169944257948426 0.4174770594159077 0.4179833643922533 0.4185155405688488 0.4190704877811697 0.4196512058548861 0.4202548946055375 0.4208845538381937 0.4215381833471026 0.4222157829153228 0.4229184523143437 0.423644191303691 0.4243950996305191 0.4251701770291885 0.425969423220831 0.4267919379128993 0.4276397207987045 0.4285097715569388 0.4294051898511843 0.4303228753294088 0.4312650276234472 0.4322306463484692 0.4332196311024334 0.4342330814655273 0.4352689969995944 0.4363294772475458 0.4374124217327602 0.4385199299584684 0.439650901407125 0.4408045355397662 0.4419827317953532 0.4431844895901033 0.4444098083168053 0.4456587873441232 0.4469323260158851 0.4482294236503579 0.44955027953951 0.4508955929482582 0.452265663113703 0.4536592892443487 0.4550785705193105 0.4565214060875077 0.4579888950668438 0.4594820365433722 0.4609997295704489 0.4625429731678712 0.4641109663210031 0.4657054079798871 0.4673244970583419 0.4689701324330477 0.4706424129426166 0.4723402373866503 0.4740635045247846 0.4758144130757193 0.4775918617162355 0.4793967490801994 0.4812281737575524 0.4830871342932875 0.4849735291864133 0.4868874568889036 0.4888298158046337
 6.969999999999999 0.408257035503736 0.4083587746789143 0.4084879821533907 0.4086370578997023 0.4088050018841585 0.4089923140667655 0.409199594401138 0.4094276428343964 0.4096761593070517 0.4099463437528749 0.4102396960987543 0.4105551162645387 0.4108930041628662 0.411254159698981 0.4116386827705349 0.412046773267376 0.4124783310713236 0.4129333560559297 0.4134130480862263 0.4139163070184597 0.4144442326998107 0.4149957249681014 0.4155730836514885 0.4161731085681425 0.4167979995259137 0.4174476563219843 0.4181211787425075 0.4188186665622319 0.4195411195441133 0.4202866374389121 0.421057019984778 0.4218505669068198 0.422668177916663 0.423509952711993 0.4243748909760846 0.4252639923773182 0.4261763565686822 0.4271118831872628 0.428071771853718 0.4290538221717405 0.4300603337275053 0.4310901060891046 0.4321432388059689 0.4332197314082741 0.4343196834063359 0.4354439942899898 0.4365906635279584 0.4377607905672042 0.4389543748322698 0.4401724157246036 0.4414129126218731 0.4426778648772636 0.4439672718187642 0.4452792327484399 0.4466165469416904 0.447977413646495 0.4493617320826447 0.4507715014409603 0.4522048208824972 0.4536635895377371 0.4551467065057654 0.4566544708534365 0.4581875816145241 0.4597451377888593 0.4613292383414554 0.4629376822016181 0.4645726682620435 0.4662329953779023 0.4679197623659109 0.469631968003389 0.4713715110273036 0.4731364901333004 0.4749288039747216 0.4767485511616102 0.4785946302597014 0.4804680397894009 0.4823697782247494 0.4842988439923749
 6.99 0.404266940178929 0.4043679178671165 0.4044963605731234 0.4046453682698776 0.4048122409241674 0.404998178496568 0.4052040809413537 0.4054306482063975 0.4056784802330559 0.4059479769560421 0.4062383383032845 0.4065518641957717 0.4068884545473845 0.4072474092647148 0.40762952824687 0.4080351113852649 0.4084639585633999 0.4089162696566253 0.4093930445318927 0.4098931830474932 0.410417885052781 0.4109661503878849 0.4115390788834056 0.4121355703600999 0.4127567246285508 0.4134015414888254 0.414071220730118 0.4147645621303812 0.4154817654559418 0.4162228304611054 0.4169877568877455 0.4177766444648807 0.4185884929082379 0.4194254019198018 0.420284271187352 0.4211681003839849 0.4220740891676245 0.4230042371805178 0.4239574440487181 0.4249348093815541 0.4259343327710861 0.4269571137915487 0.4280040519987798 0.4290732469296372 0.4301665981014002 0.4312823050111597 0.4324222671351933 0.4335855839283281 0.43477105482329 0.4359809792300393 0.4372140565350932 0.4384715861008349 0.4397513672648096 0.4410554993390069 0.4423839816091298 0.4437358133338514 0.4451119937440566 0.4465124220420722 0.4479362974008826 0.4493854189633331 0.4508588858413189 0.4523566971149621 0.4538797518317745 0.455427249005808 0.4570009876167907 0.458598966609251 0.4602232848916282 0.4618729413353689 0.4635478347740123 0.4652490640022601 0.4669764277750352 0.4687311248065261 0.4705110537692185 0.4723182132929144 0.4741526019637373 0.476013218323125 0.4779019608668093 0.479817928043782
 7.01 0.4003200574518579 0.4004214777660445 0.4005489609917031 0.4006970071021452 0.4008627160646306 0.4010484878402933 0.4012530223840564 0.4014781196445319 0.4017243795639083 0.4019922020778247 0.4022816871152317 0.4025932345982382 0.4029267444419469 0.4032844165542743 0.4036642508357585 0.4040663471793548 0.4044926054702154 0.4049431255854589 0.4054160073939236 0.4059132507559104 0.4064348555229103 0.4069799215373193 0.4075494486321406 0.4081424366306731 0.4087589853461863 0.4094000945815826 0.4100657641290463 0.4107541937696789 0.4114672832731214 0.4122030323971637 0.4129635408873402 0.4137469084765124 0.4145540348844389 0.4153851198173308 0.4162389629673954 0.4171167640123652 0.4180175226150155 0.4189422384226666 0.4198889110666751 0.4208596401619099 0.4218534253062163 0.4228701660798667 0.423910062044998 0.4249731127450354 0.4260581177041038 0.4271673764264257 0.4282996883957051 0.4294551530745004 0.4306347699035813 0.4318365383012751 0.4330615576627981 0.4343107273595749 0.4355830467385443 0.4368786151214513 0.4381983318041275 0.4395411960557574 0.4409083071181313 0.4422996642048861 0.4437150665007323 0.4451548131606682 0.4466187033091812 0.4481067360394353 0.4496200104124469 0.4511574254562461 0.4527209801650262 0.4543087734982791 0.4559216043799192 0.4575606716973927 0.4592248743007749 0.4609152110018542 0.4626316805732038 0.4643742817472394 0.4661429132152651 0.4679376736265056 0.4697595615871258 0.4716084756592382 0.4734844143598962 0.4753874761600758
 7.03 0.3964169502669637 0.3965177172618102 0.396644446220247 0.3967914371159633 0.3969560899166815 0.3971407045840856 0.3973438810737361 0.3975685193349717 0.3978132193107987 0.3980793809377664 0.39836710414583 0.3986766888582004 0.3990091349911807 0.3993636424539896 0.3997412111485723 0.4001418409693975 0.4005655318032421 0.4010124835289621 0.4014835960172511 0.4019778691303856 0.4024955027219569 0.4030372966365899 0.4036025507096496 0.4041921647669336 0.4048051386243525 0.4054425720875962 0.4061034649517876 0.406787917001124 0.4074959280085044 0.4082275977351437 0.4089828259301752 0.4097616123302381 0.4105642566590542 0.4113895586269893 0.4122385179306033 0.4131103342521863 0.4140060072592822 0.4149234366041989 0.415864721923506 0.4168298628375186 0.4178169589497691 0.4188269098464651 0.4198609150959354 0.4209167742480616 0.4219955868336977 0.4230984523640767 0.4242232703302037 0.4253711402022363 0.4265429614288521 0.4277368334366031 0.4289547556292574 0.4301957273871276 0.4314597480663862 0.4327478169983688 0.4340589334888634 0.4353930968173874 0.4367523062364517 0.4381345609708114 0.4395398602167041 0.4409703031410752 0.4424246888807902 0.4439042165418342 0.4454076851984986 0.4469352938925552 0.4484878416324165 0.4500655273922846 0.4516691501112864 0.4532968086925959 0.4549504020025442 0.4566301288697169 0.4583347880840378 0.4600653783958409 0.4618229985149293 0.4636055471096208 0.4654160228057823 0.4672524241858499 0.4691157497878374 0.4710059981043318
 7.05 0.3925562821975854 0.3926562998704133 0.3927821797010333 0.3929283216635055 0.3930929257260076 0.393276291850764 0.3934782199939619 0.3937015101056544 0.3939446621296516 0.3942090760033978 0.3944950516578358 0.3948037890172596 0.3951342879991525 0.3954866485140137 0.3958619704651711 0.3962602537485818 0.3966814982526193 0.3971258038578481 0.3975931704367856 0.3980845978536503 0.3985992859640982 0.3991370346149457 0.3997000436438791 0.4002853128791532 0.4008948421392743 0.4015277312326727 0.4021838799573607 0.4028644881005786 0.4035685554384282 0.4042960817354918 0.4050460667444403 0.4058205102056271 0.4066176118466698 0.4074382713820185 0.4082815885125125 0.4091474629249219 0.4100370942914788 0.4109503822693943 0.4118853265003625 0.412844126610053 0.4138245822075887 0.4148288928850122 0.4158560582167392 0.4169058777589986 0.4179776510492598 0.4190732776056475 0.4201917569263441 0.4213320884889783 0.4224962717500015 0.4236833061440515 0.4248932910833032 0.4261262259568068 0.4273830101298128 0.4286617429430846 0.4299654237121983 0.4312909517268296 0.4326414262500284 0.43401484651748 0.4354121117367539 0.4368334210865407 0.4382785737158746 0.4397475687433449 0.4412416052562934 0.442760382310001 0.4443031989268592 0.4458708540955312 0.4474633467700989 0.4490807758691985 0.450723140275142 0.4523912388330276 0.4540852703498365 0.455805033593518 0.457550727292061 0.4593222501325541 0.4611205007602325 0.4629446777775124 0.4647965797430136 0.4666742051705683
 7.07 0.3887378174335427 0.3888372897253047 0.3889633254950384 0.3891085247171691 0.3892719873603217 0.3894532133872521 0.3896550027547634 0.3898768554136114 0.3901185713083963 0.3903813503774419 0.3906666925526626 0.3909724977594169 0.3913010659163484 0.3916512969352152 0.3920244907207044 0.3924204471702366 0.3928392661737548 0.3932810476135035 0.3937456913637925 0.3942343972907501 0.394746165252062 0.3952808950966988 0.3958397866646297 0.3964217397865244 0.3970269542834416 0.3976562299665056 0.3983088666365691 0.3989846640838646 0.3996848220876421 0.4004073404157948 0.4011531188244715 0.4019223570576768 0.4027140548468587 0.4035302119104829 0.4043678279535952 0.4052290026673706 0.4061136357286503 0.4070198267994656 0.407949675526549 0.4089020815408338 0.4098771444569392 0.4108748638726446 0.4118952393683499 0.4129393705065239 0.4140050568311396 0.4150935978670978 0.4162047931196367 0.41733874207373 0.4184954441934718 0.4196748989214493 0.4208771056781025 0.4221020638610716 0.423350772844532 0.4246223319785158 0.425916640588222 0.4272346979733135 0.4285766034072011 0.429941256136316 0.4313297553793686 0.4327420003265963 0.434177990138997 0.435638723947551 0.4371233008524312 0.4386316199221992 0.4401647801929898 0.4417215806676832 0.4433042203150646 0.444911498068971 0.4465436128274258 0.4482013634517616 0.4498848487657292 0.4515931675545959 0.4533270185642301 0.4550877005001743 0.4568739120267054 0.4586858517658828 0.4605255182965845 0.4623908101535305
 7.09 0.3849628207689992 0.3850616515652297 0.3851868482697564 0.3853311108573632 0.385493639297115 0.3856747335522899 0.385874193580297 0.3860948193325825 0.3863360107545236 0.3865972677853091 0.3868798903578081 0.3871849783984257 0.3875115318269469 0.3878598505563667 0.3882308344927095 0.3886244835348338 0.3890399975742265 0.3894792764947831 0.3899414201725762 0.3904273284756113 0.3909352012635702 0.3914670383875411 0.3920228396897375 0.3926006050032037 0.3932034341515077 0.3938283269484225 0.3944773831975935 0.3951486026921947 0.3958438852145719 0.396562430535873 0.3973032384156664 0.3980683086015465 0.3988556408287271 0.3996653348196218 0.4004993902834125 0.4013548069156048 0.4022336843975712 0.4031349223960823 0.4040587205628244 0.4050048785339057 0.4059745959293495 0.406965872352575 0.4079807073898658 0.4090170006098258 0.4100758515628223 0.4111583597804178 0.4122624247747876 0.4133891460381271 0.4145394230420443 0.4157113552369421 0.4169058420513866 0.4181240828914635 0.4193648771401227 0.4206283241565093 0.4219155232752835 0.4232252738059269 0.4245576750320373 0.4259137262106107 0.4272945265713115 0.4286978753157291 0.4301248716166238 0.4315755146171593 0.4330508034301227 0.4345497371371334 0.4360733147878383 0.4376205353990957 0.4391932979541463 0.4407898014017725 0.442411744655445 0.4440584265924574 0.4457305460530482 0.4474284018395116 0.4491516927152946 0.450900617404083 0.4526750745888756 0.4544759629110446 0.4563024809693856 0.4581565273191546
 7.110000000000001 0.3812315575905953 0.3813297507223437 0.3814533132872903 0.3815966452605714 0.3817591466116848 0.381939117304422 0.3821374572967878 0.3823566665409073 0.3825964449829217 0.3828561925628701 0.3831371092145605 0.3834403948654272 0.3837651494363769 0.3841114728416214 0.3844803649884991 0.3848718257772831 0.3852849551009777 0.3857218528451022 0.386181418887462 0.3866636530979088 0.3871687553380864 0.3876977254611653 0.3882494633115658 0.3888241687246668 0.3894227415265037 0.3900442815334534 0.3906887885519074 0.3913563623779319 0.3920479027969163 0.3927616095832086 0.3934983824997395 0.394258421297633 0.3950405257158055 0.3958458954805523 0.396674430305122 0.3975252298892778 0.3983983939188481 0.3992938220652629 0.400212513985079 0.401152669319493 0.4021160876938414 0.4031019687170888 0.4041093119813036 0.4051400170611218 0.4061930835131979 0.4072677108756441 0.4083657986674569 0.4094853463879316 0.4106283535160645 0.4117928195099428 0.4129808438061224 0.414191325818993 0.4154243649401316 0.4166799605376437 0.4179590119554915 0.4192606185128109 0.4205856795032156 0.4219332941940896 0.4233044618258668 0.4246990816112988 0.4261172527347111 0.4275589743512456 0.4290251455860928 0.4305148655337107 0.4320280332570314 0.4335656477866568 0.435128908120041 0.4367155132206609 0.4383266620171753 0.4399631534025712 0.4416241862332985 0.4433116593283923 0.4450235714685836 0.4467609213953976 0.4485237078102404 0.4503128293734734 0.4521283847034758 0.4539703723756951
 7.13 0.37754359386585 0.3776412531105945 0.3777648863927106 0.3779073936876816 0.3780679749654307 0.3782468301902541 0.3784449593207423 0.3786628623096884 0.3789002391039842 0.3791594896445054 0.3794388138659828 0.3797404116968628 0.380063283059155 0.3804076278682677 0.3807744460328315 0.3811627374545101 0.3815746020278001 0.382008139639817 0.3824651501700706 0.3829438334902272 0.3834461894638602 0.3839723179461877 0.3845201187837997 0.3850916918143704 0.3856870368663614 0.3863042537587103 0.3869453423005084 0.3876094022906656 0.3882953335175643 0.3890052357586991 0.3897381087803063 0.3904930523369808 0.3912709661712795 0.3920710500133145 0.3928942035803329 0.3937395265762848 0.3946080186913792 0.3954976796016277 0.3964105089683765 0.3973456064378252 0.3983028716405347 0.399282504190922 0.4002844036867438 0.4013085697085672 0.4023550018192284 0.40342389956328 0.4045139624664254 0.4056274900349414 0.4067633817550885 0.40792053709251 0.4091011554916177 0.4103041363749663 0.411529479142616 0.4127781831714822 0.4140483478146739 0.4153417724008197 0.4166587562333817 0.4179979985899578 0.4193606987215716 0.4207467558519502 0.4221561691767903 0.4235890378630123 0.4250462610480023 0.4265258378388419 0.4280307673115266 0.4295581485101719 0.4311107804462074 0.4326877620975589 0.4342891924078192 0.4359148702854064 0.4375658946027101 0.4392421641952268 0.4409427778606824 0.4426697343581428 0.4444209324071141 0.4461994706866289 0.4480022478343225 0.4498322624454968
 7.149999999999999 0.3739013961318188 0.3739984252143627 0.3741214340026737 0.374263022472576 0.374422590594411 0.3746004383329716 0.3747973656474241 0.3750139724912179 0.3752500588119837 0.3755077245514192 0.3757854696451629 0.3760853940226564 0.3764054976069938 0.3767488803147598 0.3771126420558557 0.3774998827333128 0.3779085022430946 0.3783396004738868 0.3787931773068746 0.379270232615509 0.3797689662652606 0.3802911781133611 0.3808370680085336 0.3814046357907098 0.3819958812907369 0.3826099043300701 0.3832466047204557 0.3839060822636002 0.3845894367508284 0.3852945679627292 0.3860225756687899 0.3867725596270176 0.3875455195835494 0.3883413552722503 0.3891591664142993 0.3900000527177633 0.3908629138771591 0.3917478495730037 0.3926549594713521 0.3935840432233239 0.394535300464617 0.39550873081501 0.3965053338778529 0.3975230092395448 0.3985629564690008 0.3996250751171062 0.4007093647161594 0.4018149247793021 0.4029437547999382 0.4040947542511407 0.4052680225850463 0.4064635592322386 0.4076812636011192 0.4089213350772667 0.4101846730227842 0.4114701767756345 0.412778945648964 0.4141100789304142 0.4154643758814213 0.4168420357365051 0.4182428577025439 0.4196659409580398 0.4211133846523713 0.4225849879050331 0.4240797498048661 0.4255978694092739 0.4271411457434284 0.4287076777994636 0.430299464535657 0.4319144048756002 0.4335554977073572 0.4352198418826112 0.4369103362157992 0.4386259794832356 0.4403668704222243 0.4421328077301582 0.4439248900636075 0.4457421160373969
 7.170000000000001 0.370305631484005 0.3704020340773559 0.3705242230942928 0.3706649985109748 0.3708236602981547 0.3710004084211138 0.3711961428395846 0.3714105635076621 0.3716462703737031 0.3719015633802141 0.3721786424637262 0.3724759075546594 0.3727951585771743 0.3731346954490125 0.3734975180813246 0.3738816263784869 0.3742880202379058 0.3747167995498104 0.3751679641970338 0.375641514054782 0.3761375489903911 0.3766570688630728 0.3771990735236481 0.3777636628142685 0.3783507365681269 0.3789614946091546 0.3795939367517085 0.3802499628002449 0.3809287725489826 0.381629265781553 0.38235244227064 0.3830985017776067 0.3838673440521104 0.3846580688317068 0.3854706758414412 0.3863061647934291 0.3871635353864231 0.3880428873053705 0.3889451202209573 0.3898684337891408 0.3908137276506704 0.3917820014305973 0.3927713547377715 0.3937826871643274 0.3948171982851575 0.3958726876573748 0.3969502548197628 0.3980499992922137 0.3991708205751561 0.4003147181489691 0.4014807914733857 0.402668939986885 0.4038792631060709 0.4051126602250413 0.4063672307147437 0.40764487392232 0.4089457891704394 0.41026877575662 0.411614832952538 0.4129830600033254 0.4143754561268567 0.4157900205130231 0.4172285523229954 0.4186903506884755 0.4201762147109357 0.4216851434608468 0.4232182359768946 0.4247753912651844 0.4263566082984346 0.4279619860151581 0.4295913233188322 0.4312458190770574 0.4329253721207043 0.434629881243049 0.436359445198897 0.4381140627036958 0.439894632432636 0.4417002530197406
 7.19 0.3667556675655177 0.3668516472917495 0.3669730211942566 0.3671129892495281 0.3672706514287212 0.3674464076975973 0.3676409580164459 0.3678542023399968 0.368088440617321 0.3683423727917202 0.3686168988006032 0.3689134185753523 0.3692300320411769 0.3695687391169563 0.3699285397150699 0.3703105337412164 0.3707147210942209 0.3711402016658308 0.3715889753404994 0.3720600419951588 0.3725535014989796 0.3730692537131206 0.3736073984904658 0.3741690356753498 0.3747521651032721 0.3753586866005993 0.3759877999842553 0.3766395050614007 0.3773137016291 0.3780105894739771 0.3787300683718594 0.3794713380874097 0.3802351983737479 0.3810208489720585 0.3818291896111895 0.3826593200072371 0.3835112398631201 0.3843850488681423 0.3852816466975438 0.3861991330120392 0.3871395074573462 0.3881007696637005 0.389084919245361 0.3900899558001023 0.3911170789086951 0.3921669881343767 0.3932379830223078 0.39432996309902 0.3954448278718492 0.3965817768283595 0.3977406094357546 0.3989215251402775 0.400124523366599 0.4013494035171945 0.4025973649717091 0.4038673070863116 0.4051592291930363 0.4064742305991138 0.4078112105862901 0.4091721684101339 0.4105552032993332 0.4119612144549792 0.4133912010498401 0.4148432622276216 0.4163191971022183 0.4178192047569514 0.4193420842437963 0.4208900345825982 0.4224609547602766 0.424055743730018 0.4256755004104576 0.4273202236848494 0.4289888124002247 0.4306823653665399 0.432400881355812 0.434144259101244 0.4359124972963376 0.4377065945939958
 7.209999999999999 0.363254172556468 0.3633485329875657 0.363469296368188 0.3636083626751483 0.3637650318800019 0.363939803948982 0.3641332788429259 0.3643452565171877 0.3645772369215413 0.3648297200000696 0.365102705691045 0.3653976939267962 0.3657124846335641 0.3660482777313467 0.3664061731337319 0.3667861707477189 0.3671871704735281 0.3676103722044001 0.3680567758263817 0.368524381218102 0.3690151882505363 0.369527296786758 0.37006270668168 0.370620417781784 0.371200429924838 0.3718038429396031 0.3724287566455282 0.3730760708524333 0.3737468853601817 0.3744390999583398 0.3751539144258266 0.3758903285305507 0.3766493420290363 0.3774298546660374 0.3782330661741412 0.3790579762733591 0.3799054846707071 0.3807737910597735 0.3816647951202768 0.3825774965176107 0.3835109949023782 0.3844672899099144 0.3854443811597975 0.3864442682553486 0.3874649507831198 0.3885075283123709 0.389571900394535 0.3906581665626722 0.3917662263309122 0.3928951791938851 0.3940470246261414 0.3952207620815599 0.3964163909927443 0.3976339107704094 0.398873320802754 0.400135620454824 0.4014198090678642 0.402726785958657 0.4040557504188514 0.4054076017142805 0.4067823390842666 0.4081799617409159 0.4096004688684013 0.4110438596222348 0.4125100331285272 0.4140000884832377 0.4155140247514115 0.4170518409664062 0.4186124361291077 0.4201979092071333 0.4218071591340254 0.4234411848084325 0.4250990850932794 0.4267817588149269 0.4284892047623189 0.4302214216861199 0.4319784082978404 0.4337611632689507
 7.23 0.3597986151636012 0.3598934598222899 0.3600124172102385 0.3601506873045793 0.3603064700772585 0.3604801654949741 0.3606715735191018 0.36088329410561 0.361114027204963 0.3613650727620131 0.3616366307158818 0.3619279009998282 0.3622409835411078 0.362575978260819 0.3629309850737381 0.3633089038881434 0.3637078346056277 0.3641287771208998 0.3645708313215739 0.3650359970879484 0.3655232742927729 0.3660326628010043 0.366565262469551 0.3671190731470057 0.3676961946733679 0.3682945268797538 0.3689161695880955 0.3695601226108285 0.3702254857505686 0.3709132587997764 0.3716244415404114 0.3723560337435741 0.3731101351691371 0.3738867455653649 0.3746847646685225 0.3755044922024718 0.3763467278782578 0.3772094713936832 0.3780949224328709 0.3790019806658162 0.3799296457479272 0.3808800173195541 0.3818510950055065 0.3828437784145605 0.3838592671389541 0.3848953607538705 0.3859532588169114 0.3870318608675581 0.3881332664266215 0.3892563749956814 0.3904001860565138 0.3915668990705072 0.3927552134780677 0.393964428698013 0.3951973441269546 0.3964510591386696 0.3977275730834605 0.3990257852875043 0.40034679505219 0.401689601653445 0.4030561043410507 0.4044444023379465 0.4058564948395227 0.4072902810129017 0.4087478599962096 0.4102291308978349 0.4117331927956767 0.4132609447363828 0.4148123857345744 0.416387514772062 0.4179864307970492 0.4196090327233248 0.4212572194294455 0.4229290897579052 0.4246247425142961 0.4263459764664562 0.428092790343607 0.429863282835481
 7.249999999999999 0.3563903646101556 0.3564845969707136 0.3566028528329108 0.3567403321741929 0.356895234966891 0.35706696117816 0.3572582107699053 0.3574677836986991 0.3576971799156853 0.3579457993664727 0.3582158419910174 0.3585066077234943 0.3588169964921566 0.3591492082191849 0.3595032428205243 0.3598782002057113 0.3602739802776884 0.3606927829326086 0.3611325080596275 0.3615941555406853 0.3620789252502771 0.3625847170552118 0.3631135308143604 0.3636645663783925 0.3642376235895019 0.3648329022811213 0.3654504022776248 0.3660901233940207 0.366751065435632 0.3674353281977656 0.3681408114653717 0.3688687150126901 0.3696180386028869 0.3703895819876791 0.3711826449069487 0.3719971270883451 0.3728341282468762 0.3736914480844892 0.3745713862896392 0.3754728425368474 0.376394816486248 0.3773393077831232 0.3783043160574286 0.3792909409233055 0.3802991819785839 0.381329038804273 0.3823805109640416 0.3834534980036863 0.3845471994505898 0.3856625148131669 0.3868004435803003 0.3879590852207645 0.3891403391826396 0.390342204892713 0.3915667817558706 0.3928129691544766 0.3940808664477427 0.3953713729710855 0.3966844880354736 0.3980193109267632 0.3993767409050226 0.4007568772038459 0.4021586190296559 0.4035839655609952 0.4050329159478069 0.4065044693107045 0.4079987247402299 0.4095164812961017 0.4110579380064511 0.4126228938670482 0.4142125478405163 0.4158245988555359 0.4174613458060377 0.4191225875503845 0.4208084229105418 0.422518750671239 0.424253569579118 0.4260128783418717
 7.269999999999999 0.3530286906259443 0.3531224141150004 0.3532399728571048 0.3533765668300117 0.3535295960064307 0.3537003603539659 0.3538905598350439 0.3540989944068309 0.354326164021139 0.3545743686243211 0.3548420081571546 0.3551300825547146 0.355439791746236 0.3557692356549636 0.3561204141979924 0.3564933272860962 0.3568870748235452 0.3573026567079127 0.3577400728298706 0.3581994230729739 0.3586806073134344 0.3591838254198829 0.3597089772531207 0.3602560626658599 0.360825281502453 0.3614165335986106 0.3620308187811096 0.3626663368674883 0.3633238876657324 0.3640026709739488 0.3647035865800288 0.3654268342613002 0.3661723137841686 0.3669380249037468 0.3677269673634747 0.3685363408947265 0.3693670452164082 0.3702200800345435 0.3710945450418487 0.3719893399172967 0.3729066643256698 0.373844317917102 0.3748034003266096 0.3757840111736113 0.3767861500614375 0.3778097165768279 0.3788537102894186 0.3799203307512182 0.3810073774960728 0.3821159500391203 0.3832460478762333 0.3843976704834516 0.3855709173164031 0.386766587809714 0.3879827813764088 0.3892215974072981 0.3904809352703563 0.3917637943100884 0.3930681738468852 0.3943940731763687 0.3957434915687252 0.3971144282680291 0.3985078824915544 0.3999248534290765 0.4013633402421617 0.4028253420634479 0.4043108579959125 0.4058187871121303 0.4073502284535209 0.4089061810295847 0.4104845438171286 0.4120863157594804 0.4137135957656926 0.415363282709736 0.4170384754296818 0.4187369727268732 0.4204608733650864 0.4222092760696812
 7.29 0.349712063437655 0.3498051814349703 0.3499221474023823 0.3500579613179488 0.3502100231547515 0.3503798328808366 0.350567990459143 0.3507751958474215 0.3510011489981414 0.3512470498583873 0.3515131983697447 0.3517996944681743 0.3521068380838762 0.3524354291411423 0.3527837675581985 0.3531537532470358 0.3535453861132302 0.3539587660557522 0.354392992966765 0.3548488667314122 0.3553275872275941 0.3558272543257334 0.3563486678885303 0.3568930277707061 0.3574583338187363 0.3580465858705728 0.358655783755355 0.3592870272931102 0.3599412162944435 0.3606155505602156 0.3613130298812111 0.3620315540377951 0.3627712227995595 0.3635330359249576 0.3643160931609286 0.3651203942425109 0.3659468388924448 0.3667935268207636 0.3676625577243751 0.3685518312866308 0.3694624471768854 0.370395405050045 0.3713487045461039 0.3723232452896722 0.3733182268894902 0.3743356489379343 0.3753733110105104 0.3764324126653372 0.3775129534426189 0.3786148328641062 0.3797382504325474 0.3808819056311282 0.3820480979229009 0.3832357267502027 0.384444691534063 0.3856750916736009 0.3869269265454101 0.388201195502935 0.3894977978758347 0.3908159329693369 0.3921554000635807 0.3935182984129489 0.3949036272453897 0.3963102857617268 0.3977403731349601 0.3991927885095549 0.4006686310007204 0.4021678996936776 0.4036894936429171 0.4052344118714449 0.4068026533700194 0.4083952170963759 0.4100112019744416 0.4116504068935399 0.413313930707584 0.4150027722342593 0.4167149302541961 0.4184513035101317
 7.309999999999999 0.3464405537593596 0.3465332695985949 0.3466494470774431 0.3467834861742607 0.3469347868624957 0.3471035491106288 0.3472906728821032 0.3474957581352444 0.3477204048231682 0.3479650128936794 0.3482296822891578 0.3485147129464357 0.3488192047966623 0.3491450577651599 0.3494915717712664 0.3498595467281705 0.3502481825427325 0.3506584791152974 0.3510903363394954 0.3515439541020325 0.35201823228247 0.3525152707529935 0.3530340693781709 0.3535746280146999 0.3541360465111444 0.3547202247076608 0.3553263624357129 0.3559534595177762 0.3566024157670322 0.3572733309870505 0.3579662049714619 0.3586801375036193 0.3594151283562487 0.3601720772910893 0.3609501840585227 0.3617493483971918 0.3625706700336081 0.3634121486817496 0.3642747840426469 0.3651595758039589 0.3660646236395376 0.3669908272089836 0.3679381861571881 0.3689059001138674 0.3698957686930837 0.3709059914927582 0.3719374680941706 0.3729901980614502 0.3740631809410552 0.3751585162612412 0.3762741035315202 0.3774110422421071 0.3785702318633576 0.3797496718451936 0.3809505616165194 0.3821736005846262 0.383418088134587 0.3846838236286394 0.3859718064055596 0.3872821357800243 0.3886137110419629 0.3899676314558986 0.391342896260279 0.3927413046667965 0.3941620558596978 0.3956061489950825 0.3970723832001921 0.3985609575726877 0.4000726711799169 0.4016087230581717 0.4031669122119338 0.4047484376131114 0.4063540982002634 0.4079828928778155 0.4096360205152643 0.4113132799463708 0.4130146699683445 0.4147401893410167
 7.33 0.3432125327832323 0.3433037497527003 0.3434192429708092 0.3435535124162089 0.3437029580627077 0.3438707798792138 0.3440558778296667 0.3442608518729571 0.3444833019628371 0.3447265280478193 0.3449888300710655 0.3452724079702648 0.3455751616775008 0.3458983911191086 0.346242996215521 0.3466081768811038 0.3469947330239814 0.3474028645458507 0.347831571341785 0.3482817533000274 0.3487536103017732 0.3492471422209419 0.349762248923939 0.3502991302694062 0.3508576861079619 0.3514379162819312 0.3520400206250641 0.3526638989622449 0.3533085511091893 0.3539750768721319 0.3546624760475032 0.3553718484215951 0.3561030937702171 0.3568553118583406 0.3576285024397335 0.3584226652565844 0.359237800039115 0.3600741065051835 0.3609323843598762 0.361810733295089 0.3627101529890989 0.3636296431061237 0.3645713032958722 0.3655330331930835 0.3665170324170555 0.3675201005711635 0.3685452372423672 0.3695916420007088 0.3706582143987984 0.371745953971291 0.3728549602343518 0.3739850326851109 0.375135370801108 0.3763077740397268 0.3775015418376179 0.3787163736101121 0.379953468750623 0.3812107266300388 0.3824911465961042 0.3837918279727913 0.3851156700596604 0.3864606721312098 0.3878278334362161 0.3892171531970633 0.3906286306090616 0.392063264839756 0.3935200550282243 0.394999000284365 0.3965020996881742 0.3980272522890129 0.3995755571048635 0.4011469131215757 0.4027424192921027 0.4043609745357267 0.4060026777372737 0.4076694277463192 0.4093592233763821 0.4110739634041093
 7.35 0.3400272721704683 0.3401178935138721 0.3402328066417105 0.3403652115329225 0.3405148081616707 0.3406807964972841 0.3408648765041899 0.341067748141835 0.3412889113645975 0.3415308661216865 0.341791812357033 0.342072850009169 0.3423740790110971 0.3426954992901492 0.3430374107678346 0.3434006133596778 0.3437842069750463 0.344189191516967 0.344615666881933 0.3450625329596995 0.345531989633069 0.3460219367776674 0.3465334742617073 0.3470676019457432 0.3476223196824146 0.3481987273161799 0.3487967246830387 0.3494164116102442 0.3500568879160057 0.3507190534091795 0.3514030078889501 0.352107851144501 0.3528333829546749 0.3535808030876229 0.3543491113004446 0.3551383073388162 0.3559483909366097 0.3567794618155004 0.3576314196845644 0.3585043642398663 0.3593982951640354 0.3603131121258324 0.3612480147797053 0.3622040027653345 0.3631809757071685 0.3641779332139482 0.3651969748782213 0.3662361002758465 0.3672962089654863 0.3683765004880911 0.3694787743663712 0.3706011301042597 0.371744667186364 0.372910185077408 0.374095783221663 0.3753034610423689 0.3765323179411447 0.3777821532973887 0.3790530664676685 0.3803460567851007 0.38166112355872 0.3829972660728383 0.3843564835863934 0.3857367753322872 0.3871390405167141 0.3885643783184785 0.3900117878883026 0.3914811683481236 0.3929746187903809 0.3944900382772925 0.396028525840122 0.3975898804784349 0.3991743011593448 0.4007826868167491 0.4024140363505551 0.4040693486258957 0.4057486224723346 0.4074517566830618
 7.37 0.3368826440423986 0.3369727729595557 0.3370870101111688 0.3372187554764608 0.3373665090299431 0.3375315707413584 0.3377146405756142 0.3379164184927045 0.3381365044476228 0.338376098390264 0.3386356002653154 0.3389142100121385 0.3392138275646399 0.3395326528511323 0.3398726857941838 0.3402330263104592 0.3406146743105486 0.3410175296987878 0.3414407923730664 0.3418854622246271 0.3423515391378542 0.3428380229900515 0.34334691365121 0.3438773109837658 0.344428214842347 0.3450007250735107 0.3455947415154693 0.3462103639978071 0.3468475923411865 0.3475054263570425 0.3481849658472697 0.3488852106038962 0.3496061604087484 0.3503488150331061 0.3511122742373462 0.3518965377705767 0.3527016053702603 0.3535273767618275 0.3543731516582801 0.3552406297597833 0.3561291107532487 0.3570373943119063 0.3579665800948662 0.3589167677466705 0.3598877568968347 0.3608787471593787 0.3618906381323473 0.3629225293973218 0.3639763205189192 0.3650501110442831 0.3661448005025634 0.3672604884043855 0.3683971742413104 0.3695548574852833 0.3707324375880729 0.3719320139807002 0.3731535860728566 0.3743950532523129 0.3756585148843167 0.3769429703109811 0.3782494188506619 0.3795777597973257 0.3809270924199067 0.382299315961655 0.3836925296394728 0.3851086326432416 0.3865466241351396 0.388007603248948 0.3894904690893475 0.3909962207312056 0.3925238572188522 0.3940753775653464 0.395649780751733 0.3972480657262881 0.3988691314037563 0.4005130766645763 0.4021819003540966 0.4038735012817828
 7.39 0.3337790209717978 0.333868660619351 0.3339822258532731 0.3341122166530668 0.3342601329935864 0.3344242748449819 0.334605342172633 0.334805134937072 0.3350239530938984 0.335262396593681 0.3355195653818516 0.3357965593985879 0.336093678578686 0.336411822851423 0.3367490921404094 0.3371075863634312 0.3374862054322821 0.3378860492525849 0.3383062177236036 0.3387486107380445 0.3392112281818476 0.3396952699339679 0.3402006358661462 0.3407273258426698 0.3412754397201229 0.3418440773471276 0.3424340385640735 0.3430456232028384 0.3436786310864975 0.3443321620290241 0.3450073158349782 0.3457030922991865 0.3464193912064116 0.3471574123310112 0.3479160554365864 0.3486953202756216 0.3494954065891122 0.3503151141061836 0.3511565425436994 0.3520187916058597 0.352900760983789 0.3538034503551143 0.3547270593835328 0.3556703877183697 0.3566355349941256 0.3576205008300141 0.3586253848294887 0.3596509865797605 0.3606975056513051 0.3617648415973593 0.3628530939534083 0.3639611622366622 0.3650910459455231 0.3662408445590409 0.367411457536361 0.3686029843161593 0.3698164243160698 0.3710505769321002 0.3723057415380382 0.3735826174848482 0.3748804041000565 0.3762001006871285 0.377540506524834 0.3789038208666033 0.380287942939874 0.3816948719454262 0.3831237070567087 0.3845752474191557 0.3860485921494919 0.3875447403350297 0.3890626910329544 0.3906043432696011 0.3921687960397209 0.3937560483057368 0.3953659989969909 0.3969996470089804 0.3986570912025845 0.4003382304032814
 7.41 0.3307152759743782 0.3308044294664924 0.3309164267866439 0.3310466679146105 0.3311927528255841 0.3313549814901152 0.3315361538740482 0.3317337699384453 0.3319515296395016 0.3321876329284497 0.3324434797514534 0.3327191700494937 0.3330147037582416 0.3333291808079235 0.333664701123175 0.3340213646228858 0.3343970712200332 0.3347948208215068 0.3352128133279225 0.3356519486334267 0.3361112266254905 0.3365928471846931 0.3370946101844968 0.3376177154910103 0.3381620629627426 0.3387277524503476 0.3393138837963569 0.3399213568349047 0.3405501713914408 0.341199527282435 0.3418702243150704 0.3425615622869271 0.3432732409856565 0.3440065601886445 0.3447604196626649 0.3455348191635237 0.3463288584356926 0.3471445372119319 0.3479797552129053 0.3488367121467822 0.3497132077088326 0.3506104415810096 0.3515274134315236 0.3524660229144059 0.353423369669062 0.3544023533198153 0.3554011734754411 0.3564206297286899 0.3574609216558011 0.3585208488160068 0.3596016107510255 0.360703106984546 0.3618253370217012 0.3629673003485317 0.36413109643144 0.3653155247166345 0.3665207846295634 0.3677467755743389 0.3689934969331514 0.3702620480656737 0.3715522283084555 0.3728632369743076 0.3741958733516769 0.3755493367040108 0.3769254262691122 0.378323341258484 0.3797428808566649 0.3811841442205539 0.382648030478726 0.3841346387307382 0.3856429680464244 0.3871749174651818 0.3887284859952473 0.3903056726129628 0.3919055762620332 0.3935290958527719 0.3951751302613387 0.3968458783289666
 7.43 0.3276905825004671 0.3277782529095133 0.3278895862660799 0.3280190825502152 0.3281634417374431 0.3283257637987084 0.3285049487003127 0.3287015964038393 0.3289182068660698 0.3291520800388893 0.3294066158691829 0.3296798142987208 0.3299737752640354 0.3302866986962872 0.3306194845211206 0.3309733326585108 0.3313470430226 0.3317419155215242 0.3321577500572295 0.3325936465252793 0.3330506048146508 0.3335287248075219 0.3340270063790485 0.3345474493971314 0.3350880537221738 0.3356499192068281 0.3362320456957341 0.336836533025246 0.3374612810231499 0.3381062895083721 0.3387727582906765 0.3394595871703529 0.3401667759378947 0.3408954243736673 0.3416435322475664 0.3424130993186665 0.343203125334859 0.3440127100324816 0.3448437531359362 0.3456944543572987 0.3465656133959173 0.3474563299380021 0.3483677036562041 0.349299634209185 0.3502521212411765 0.35122426438153 0.3522170632442568 0.3532294174275579 0.3542634265133438 0.3553160900667459 0.3563904076356159 0.3574843787500172 0.3586000029217052 0.359735179643599 0.360891108389242 0.3620675886122539 0.3632648197457716 0.3644836012018817 0.3657230323710422 0.3669831126214947 0.3682638412986672 0.3695672177245662 0.3708912411971602 0.3722368109897526 0.3736030263503452 0.3749917865009919 0.3764021906371428 0.3778352379269778 0.3792897275107323 0.3807659585000108 0.3822646299770929 0.3837868409942284 0.385330690572923 0.3868969777032147 0.3884869013429402 0.3900992604169914 0.3917350538165634 0.3933944803983911
 7.450000000000001 0.3247029144268614 0.3247901047840887 0.3249007780743843 0.3250285342780633 0.3251730733709762 0.3253335953244557 0.3255118001052533 0.3257073876754653 0.3259218579924499 0.3261546110087349 0.3264077466719141 0.3266795649245354 0.3269700657039785 0.3272813489423226 0.3276125145662049 0.3279644624966688 0.3283353926490029 0.3287281049325694 0.3291408992506236 0.3295735755001228 0.3300272335715264 0.3305029733485852 0.3309976947081217 0.3315144975198003 0.3320524816458876 0.3326105469410031 0.3331897932518605 0.3337892204169984 0.3344098282665022 0.3350506166217151 0.3357127852949408 0.3363951340891346 0.3370988627975871 0.3378218712035952 0.3385662590801266 0.3393300261894716 0.3401151722828872 0.3409196971002305 0.3417446003695823 0.342589981806862 0.3434558411154308 0.3443411779856875 0.3452469920946528 0.3461731831055446 0.3471189506673434 0.3480852944143481 0.3490721139657222 0.3500784089250296 0.3511042788797617 0.3521516234008542 0.3532185420421938 0.3543059343401163 0.3554139998128941 0.3565415379602141 0.3576905482626465 0.3588592301811032 0.3600493831562872 0.3612600066081316 0.3624912999352294 0.3637430625142543 0.3650162936993697 0.3663110928216309 0.3676263591883756 0.3689631920826052 0.3703205907623573 0.3717003544600676 0.3731016823819229 0.3745254737072038 0.3759707275876187 0.3774374431466272 0.3789267194787552 0.3804383556488991 0.3819723506916214 0.3835289036104365 0.3851078133770867 0.3867101789308093 0.3883358991775936 0.3899839729894286
 7.47 0.3217522460488579 0.321839859345051 0.3219489764143652 0.3220759972373772 0.3222198217902595 0.3223784500447264 0.3225557819679717 0.3227503175225968 0.3229626566665275 0.3231941993529235 0.3234450455300767 0.3237154951412997 0.3240045481248059 0.324314204413579 0.3246426639352328 0.3249918266118622 0.3253607923598833 0.3257506610898653 0.3261602327063515 0.3265908071076712 0.3270421841857422 0.327513463825863 0.3280067459064963 0.3285200302990414 0.3290532168675989 0.3296085054687239 0.3301838959511709 0.3307792881556282 0.3313957819144433 0.3320334770513382 0.3326912733811151 0.3333692707093532 0.3340675688320948 0.334786967535522 0.3355256665956249 0.3362855657778587 0.3370648648367919 0.3378643635157449 0.3386841615464188 0.3395243586485147 0.3403849545293432 0.3412648488834248 0.3421641413920797 0.3430847317230094 0.3440248195298673 0.344984304451821 0.3459641861131035 0.3469644641225565 0.3479841380731626 0.3490243075415693 0.3500848720876021 0.3511648312537687 0.3522662845647545 0.353387131526906 0.3545284716277082 0.3556902043352487 0.3568724290976756 0.358075045342643 0.3592980524767496 0.3605425498849656 0.3618074369300512 0.3630927129519655 0.3644004772672657 0.3657285291684965 0.3670780679235709 0.3684489927751409 0.3698413029399581 0.3712548976082268 0.3726909759429449 0.3741483370792382 0.3756280801236829 0.3771302041536205 0.3786536082164614 0.3802002913289815 0.3817693524766067 0.3833616906126903 0.3849753046577797 0.3866132934988746
 7.489999999999999 0.3188385520724513 0.318924691258578 0.3190340559010064 0.3191594459805714 0.3193014614737615 0.3194603023526667 0.3196356685849168 0.3198281601336093 0.3200404769572291 0.3202698190095578 0.3205193862395737 0.3207874785913424 0.3210749960038977 0.3213821384111131 0.3217089057415639 0.3220552979183791 0.322422414859085 0.3228092564754382 0.3232168226732496 0.3236451133521985 0.3240933284056379 0.3245622677203895 0.3250510311765297 0.3255607186471656 0.3260913299982022 0.3266428650880994 0.3272143237676201 0.3278068058795678 0.3284192112585164 0.3290527397305283 0.3297062911128653 0.3303799652136876 0.331073661831746 0.3317885807560616 0.3325226217655991 0.3332777846289278 0.334052169103875 0.3348466749371694 0.3356615018640745 0.3364955496080129 0.3373508178801817 0.3382243063791571 0.3391191147904909 0.3400331427862966 0.3409665900248261 0.3419212561500377 0.3428942407911536 0.3438885435622089 0.3449021640615902 0.3459351018715655 0.3469883565578046 0.348061927668889 0.3491559147358145 0.3502691172714818 0.3514037347701797 0.3525576667070577 0.3537319125375901 0.3549275716970295 0.3561434435998522 0.3573796276391932 0.3586362231862723 0.3599140295898107 0.361212246175438 0.3625326722450904 0.3638734070763993 0.3652354499220694 0.3666188000092498 0.3680233565388937 0.3694502186851095 0.3708983855945027 0.3723677563855083 0.3738603301477143 0.3753741059411749 0.3769111827957158 0.3784694597102288 0.3800508356519585 0.3816555095557787 0.3832822803234601
 7.510000000000001 0.3159587076066995 0.3160442755945447 0.3161530915538053 0.31627775546557 0.3164189673066387 0.3165759270494712 0.3167504346621257 0.3169419901081887 0.3171521933466949 0.3173813443320379 0.3176286430138717 0.3178953893370028 0.3181804832412724 0.3184860246614297 0.3188101135269959 0.3191548497621182 0.3195190332854151 0.3199039640098118 0.3203084418423666 0.3207336666840875 0.3211795384297398 0.3216451569676442 0.3221315221794652 0.3226376339399903 0.3231655921169007 0.3237123965705305 0.324281047153619 0.3248695437110518 0.3254779860795931 0.3261073740876092 0.3267567075547816 0.3274259862918114 0.3281153101001142 0.3288255787715054 0.3295549920878765 0.3303054498208619 0.3310749517314959 0.3318645975698611 0.3326743870747267 0.3335032199731782 0.334352295980237 0.3352215147984708 0.3361098761175956 0.3370173796140665 0.3379461249506613 0.3388940117760527 0.3398611397243729 0.3408485084147678 0.341855117450942 0.3428818664206951 0.3439289548954478 0.3449961824297595 0.3460826485608356 0.347189352808027 0.3483162946723184 0.349462373635809 0.3506297891611826 0.3518174406911699 0.3530252276479995 0.3542532494328414 0.3555026054252405 0.3567719949825411 0.3580627174393013 0.3593735721066994 0.3607056582719302 0.3620588751975926 0.3634333221210672 0.3648288982538856 0.3662466027810899 0.3676855348605834 0.3691464936224713 0.3706286781683936 0.3721329875708475 0.373659420872501 0.3752079770854983 0.3767795551907545 0.3783732541372421 0.3799889728412686
 7.529999999999999 0.3131134881562506 0.3131985878190387 0.3133067587892719 0.3134308010482887 0.3135712145731956 0.313727399336816 0.31389995530763 0.3140904824497051 0.3142986807226171 0.314526650081362 0.3147717904762589 0.3150371018528433 0.3153206841517509 0.315623737308593 0.3159462612538216 0.3162881559125857 0.316650621204579 0.3170325570438768 0.3174350633387648 0.3178571399915589 0.3182997868984141 0.3187631039491264 0.3192459910269232 0.3197496480082461 0.3202729747625236 0.3208169711519351 0.3213818370311645 0.3219664722471464 0.3225718766388012 0.323197150036762 0.323842292263092 0.3245073031309925 0.325192182444502 0.325898029998186 0.3266227455768163 0.3273675289550437 0.3281332798970588 0.3289169981562447 0.3297217834748213 0.3305455355834783 0.3313893542010011 0.3322522390338858 0.3331351897759461 0.3340382061079106 0.3349603876970105 0.3359016341965589 0.3368629452455197 0.3378444204680688 0.3388449594731446 0.3398656618539904 0.340905427187687 0.3419653550346765 0.343045444938276 0.344144596424184 0.3452639089999752 0.3464043821545882 0.3475639153578025 0.3487436080597077 0.3499433596901623 0.351164369658244 0.3524053373516911 0.3536664621363338 0.3549487433555175 0.3562510803295161 0.3575744723549367 0.3589199187041149 0.3602855186245011 0.3616721713380378 0.3630808760405276 0.3645096319009922 0.3659613380610225 0.3674341936341194 0.368928997705026 0.3704458493290494 0.3719847475313759 0.3735455913063745 0.3751283796168935 0.3767342113935467
 7.549999999999999 0.3103019696140263 0.3103866037870329 0.3104931334135878 0.3106163584752752 0.3107560789495033 0.3109103948094535 0.3110821060240213 0.3112717125577474 0.3114788143707402 0.3117046114185886 0.3119485036522662 0.312211491018026 0.3124936734572858 0.3127952509065051 0.313115123297052 0.313455290555062 0.3138159526012864 0.3141949093509324 0.3145944607134943 0.3150144065925745 0.3154548468856962 0.3159138814841072 0.3163944102725731 0.3168945331291634 0.3174152499250267 0.3179556605241577 0.3185166647831551 0.3190973625509696 0.3196988536686436 0.3203200379690413 0.3209609152765701 0.321622685406892 0.3223032481666269 0.3230046033530464 0.3237247507537578 0.3244648901463802 0.3252248212982107 0.3260046439658811 0.3268034578950068 0.3276221628198253 0.328460858462826 0.3293184445343715 0.3301960207323087 0.3310926867415719 0.3320092422337755 0.3329447868667993 0.3339003202843628 0.3348749421155923 0.3358695519745773 0.3368831494599188 0.3379167341542682 0.3389694056238571 0.3400431634180183 0.341135807068697 0.3422475360899541 0.3433803499774591 0.3445321482079755 0.3457049302388353 0.3468977955074063 0.3481096434305491 0.3493434734040655 0.350596284802138 0.3518701769767602 0.3531650492571578 0.3544799009492015 0.3558166313348098 0.3571734396713438 0.3585512251909923 0.3599508871001482 0.3613705245787764 0.3628131367797717 0.3642766228283086 0.3657610818211823 0.3672685128261398 0.368796714881203 0.3703478869939825 0.371920928140983 0.3735168372668987
 7.57 0.3075218282540618 0.3076059997352131 0.3077118916154182 0.3078345038765034 0.3079724364961734 0.3081268894479623 0.3082976627011742 0.3084853562208157 0.3086913699675194 0.3089151038974577 0.3091577579622485 0.3094194321088507 0.3096992262794522 0.3099982404113471 0.3103174744368055 0.3106550282829331 0.3110128018715228 0.3113899951188959 0.3117875079357356 0.3122043402269111 0.3126415918912921 0.3130983628215551 0.3135754529039801 0.3140731620182383 0.3145902900371715 0.3151270368265615 0.3156843022448907 0.3162621861430948 0.3168596883643045 0.3174768087435802 0.3181135471076361 0.3187710032745564 0.3194472770535017 0.3201441682444069 0.3208597766376703 0.3215953020138325 0.3223504441432476 0.3231255027857455 0.3239193776902832 0.3247330685945902 0.3255655752248017 0.3264179972950857 0.3272902345072587 0.3281813865503941 0.3290914531004209 0.3300214338197133 0.3309712283566715 0.3319400363452942 0.3329276574047407 0.3339352911388854 0.3349618371358623 0.3360081949676016 0.3370745641893564 0.3381599443392207 0.3392661349376389 0.3403912354869058 0.3415363454706581 0.3427013643533567 0.3438861915797601 0.3450910265743889 0.3463157687409816 0.3475614174619414 0.3488269720977734 0.3501133319865145 0.3514206964431527 0.3527478647590384 0.3540959362012873 0.3554658100121728 0.3568555854085115 0.3582672615810387 0.3596996376937752 0.3611540128833851 0.3626300862585259 0.3641270568991879 0.3656457238560271 0.3671862861496867 0.3687495427701125 0.3703346926758573
 7.589999999999999 0.3047740407244944 0.3048576522749563 0.3049629099588769 0.3050838137583207 0.3052209636512847 0.3053747596116498 0.3055436016091222 0.3057302896091674 0.3059353235729336 0.3061579034571678 0.3063983292141217 0.3066587007914495 0.3069371181320966 0.307233681174179 0.3075502898508544 0.3078861440901837 0.3082421438149845 0.308616488942675 0.3090119793851087 0.3094258150484015 0.3098598958327485 0.3103143216322325 0.3107881923346237 0.3112823078211705 0.3117969679663808 0.3123310726377951 0.3128846216957507 0.3134586149931365 0.3140521523751389 0.3146652336789798 0.3152979587336441 0.3159512273595999 0.3166230393685086 0.3173155945629269 0.3180267927359995 0.318758633671143 0.3195081171417208 0.3202783429107097 0.3210673107303567 0.3218760203418277 0.3227034714748468 0.3235506638473271 0.3244175971649927 0.3253023711209911 0.3262079853954976 0.3271313396553103 0.3280745335534369 0.3290374667286714 0.3300192388051635 0.3310198493919778 0.332040298082645 0.3330805844547042 0.3341397080692355 0.3352185684703851 0.3363173651848808 0.3374358977215383 0.3385733655707596 0.3397305682040224 0.3409086050733596 0.3421054756108314 0.3433230792279885 0.3445605153153249 0.3458187832417243 0.3470968823538955 0.3483957119758009 0.3497143714080745 0.351053759927433 0.3524148767860763 0.3537958212110806 0.3551984924037824 0.3566218895391533 0.3580670117651669 0.359532858202156 0.3610204279421625 0.3625297200482772 0.3640606335539715 0.365613267462421 0.3671886207458192
 7.61 0.3020562840407 0.3021393383854559 0.3022440653766372 0.3023642649965428 0.3025006372234576 0.3026525820316034 0.3028205993910829 0.3030063892678124 0.3032093516234484 0.303430786415303 0.3036699935962521 0.3039280731146342 0.3042051249141402 0.3045001489336951 0.3048152451073303 0.305148413364047 0.3055017536276714 0.3058741658167013 0.3062667498441424 0.3066785056173376 0.3071104330377865 0.3075616320009562 0.308032202396084 0.3085239441059701 0.3090340570067629 0.3095655409677342 0.3101152958510466 0.3106855215115119 0.3112752177963398 0.3118852845448797 0.3125139215883518 0.3131629287495707 0.3138316058426593 0.314518652672755 0.3152263690357058 0.3159526547177592 0.3166985094952408 0.3174630331342249 0.3182481253901967 0.3190507860077049 0.319873214720006 0.3207153112486998 0.3215759753033564 0.3224564065811333 0.323355604766386 0.3242733695302672 0.3252109005303192 0.3261671974100566 0.3271431597985411 0.3281377873099461 0.3291521795431144 0.3301853360811058 0.3312382564907366 0.33230984032211 0.3334021871081384 0.3345131963640565 0.3356439675869255 0.3367935002551295 0.3379636938278621 0.339153647744605 0.3403632614245979 0.3415936342662999 0.3428426656468406 0.3441134549214658 0.3454039014229709 0.3467140044611285 0.3480457633221055 0.3493972772678725 0.3507703455356048 0.3521640673370736 0.3535785418580298 0.3550135682575791 0.3564702456675469 0.3579484731918373 0.3594483499057812 0.3609698748554771 0.362512947057123 0.3640775654963394
 7.63 0.2993684355785728 0.2994510354069912 0.299554035163188 0.2996745348296928 0.2998092343850733 0.2999603338038879 0.3001275330566285 0.3003123321096562 0.3005133309251271 0.3007336294609099 0.3009717276704948 0.3012275255028938 0.3015031229025319 0.3017967198091304 0.3021093161575804 0.3024408118778089 0.3027913068946354 0.3031619011276198 0.303551594490902 0.3039612868930328 0.3043901782367959 0.3048391684190214 0.3053073573303901 0.3057947448552304 0.306302330871305 0.3068302152495901 0.3073772978540452 0.3079437785413744 0.3085295571607798 0.3091357335537046 0.3097612075535695 0.3104061789854986 0.3110695476660381 0.3117533134028653 0.31245657599449 0.3131782352299456 0.3139194908884736 0.3146792427391978 0.3154584905407907 0.3162573340411309 0.317074772976952 0.3179107070734828 0.3187662360440792 0.3196413595898465 0.3205350773992543 0.321447389147742 0.3223782944973157 0.3233288930961369 0.3242990845781021 0.325287868562414 0.326295244653144 0.3273223124387867 0.3283680714918044 0.3294333213681644 0.3305183616068672 0.3316228917294655 0.3327461112395761 0.3338889196223814 0.3350524163441234 0.3362345008515895 0.3374361725715884 0.3386585309104188 0.3399003752533286 0.3411629049639659 0.3424450193838218 0.3437476178316639 0.3450708996029619 0.3464137639693045 0.3477781101778077 0.3491620374505147 0.3505685449837871 0.3519945319476881 0.3534420974853567 0.3549111407123732 0.3564006607161178 0.3579127565551181 0.3594453272583912 0.3610003718247745
 7.65 0.2967092730679454 0.2967913210343373 0.29689369696823 0.2970136008523805 0.2971475326656353 0.2972977923828833 0.2974631799750003 0.2976469954087848 0.2978469386468848 0.298065209647717 0.2983021083653764 0.2985566347495378 0.298829988745349 0.2991220702933149 0.2994330793291733 0.2997619157837624 0.3001107795828791 0.3004795706471293 0.3008662888917694 0.3012740342265391 0.3016998065554862 0.3021456057767822 0.3026115317825296 0.3030964844585606 0.3036006636842273 0.3041249693321835 0.3046684012681574 0.3052321593507166 0.3058140434310236 0.3064162533525834 0.3070377889509824 0.3076785500536185 0.3083387364794233 0.3090181480385745 0.3097160845322017 0.3104332457520813 0.3111699314803251 0.3119259414890585 0.3127004755400917 0.3134934333845815 0.3143058147626839 0.3151377194032006 0.3159880470232139 0.3168568973277153 0.3177442700092246 0.3186511647474008 0.3195775812086443 0.3205225190456908 0.3214858778971963 0.3224678573873142 0.3234693571252634 0.3244903767048878 0.3255300157042083 0.3265890736849644 0.3276667501921497 0.3287639447535369 0.3298805568791954 0.3310167860610002 0.3321716317721319 0.3333468934665694 0.3345416705785724 0.3357559625221572 0.3369907686905628 0.3382440884557092 0.3395189211676469 0.3408131661539987 0.342127922719392 0.3434621901448832 0.3448178676873744 0.3461940545790202 0.3475906500266277 0.3490077532110469 0.3504462632865533 0.3519061793802221 0.353386500591294 0.3548882259905328 0.3564122546195742 0.3579567854902668
 7.67 0.2940786745861458 0.2941601733103109 0.2942629287902092 0.294381141008821 0.2945143099452672 0.2946628355747625 0.2948283178685603 0.2950102567938897 0.2952091523138832 0.2954264043874968 0.2956611129694207 0.2959143780099824 0.2961862994550413 0.2964759772458735 0.2967855113190506 0.2971128016063076 0.2974598480344036 0.2978258505249743 0.2982107089943751 0.2986144233535163 0.2990381935076901 0.2994818193563885 0.2999444007931134 0.3004261377051773 0.3009278299734975 0.3014485774723787 0.3019894800692909 0.3025484376246357 0.3031275499915057 0.3037269170154355 0.3043443385341435 0.3049811143772663 0.3056370443660834 0.3063122283132342 0.3070056660224272 0.3077194572881394 0.3084506018953077 0.309201999619013 0.309971750224154 0.3107608534651146 0.3115673090854205 0.3123942168173901 0.3132393763817745 0.3141030874873906 0.3149851498307457 0.3158865630956525 0.3168064269528374 0.3177447410595391 0.3187025050590993 0.3196797185805447 0.3206743812381616 0.3216893926310606 0.3227218523427337 0.3237748599406037 0.3248462149755637 0.3259360169815093 0.3270462654748627 0.328174959954087 0.3293229998991937 0.330490584771241 0.3316785140118239 0.3328848870425561 0.3341117032645435 0.3353578620578491 0.33662446278095 0.3379104047701863 0.3392167873392004 0.3405435097783694 0.3418905713542291 0.3432580713088885 0.3446459088594374 0.3460540831973448 0.3474835934878497 0.3489344388693432 0.3504055184527424 0.3518980313208565 0.3534117765277437 0.3549467530980615
 7.69 0.2914764185516877 0.2915573706194522 0.291658508969985 0.2917770335864865 0.2919095444483477 0.2920572415311038 0.2922208248063803 0.2924018942418299 0.2925998498010622 0.2928159914435641 0.2930495191246119 0.2933005327951757 0.2935711324018149 0.2938594178865657 0.2941663891868199 0.2944920462351954 0.294836488959399 0.29519971728208 0.2955826311206756 0.2959844303872487 0.2964061149883164 0.296846684824671 0.2973060397911916 0.2977853797766489 0.2982837046634999 0.2988019143276758 0.2993382086383604 0.2998944874577611 0.3004708506408709 0.3010652980352223 0.3016788294806328 0.3023125448089427 0.3029643438437429 0.3036352264000967 0.3043243922842512 0.3050337412933419 0.3057613732150874 0.3065070878274778 0.3072721848984528 0.3080564641855729 0.3088590254356814 0.3096799683845589 0.310520092756568 0.3113785982642921 0.3122553846081636 0.313151451476085 0.3140648985430411 0.3149987254707041 0.3159497319070281 0.3169202174858383 0.3179099818264092 0.3189181245330362 0.3199446451945982 0.3209904433841123 0.3220556186582799 0.3231390705570248 0.3242418986030229 0.3253641023012234 0.3265056811383626 0.3276655345824683 0.3288456620823568 0.3300451630671215 0.331263936945613 0.332503083105911 0.3337615009147885 0.3350391897171674 0.3363382488355653 0.3376565775695359 0.3389950751950985 0.3403539409641623 0.3417329741039403 0.3431323738163559 0.3445529392774414 0.3459937696367281 0.3474557640166284 0.3489390215118101 0.3504435411885615 0.3519681220841497
 7.71 0.2889023837180917 0.2889817916818354 0.2890834161846291 0.2892001572098902 0.2893319147372754 0.2894788887426357 0.2896416791979625 0.2898207860713261 0.2900177093268056 0.2902328489244103 0.2904642048199937 0.2907149769651587 0.290983265307154 0.2912701697887636 0.2915746903481871 0.2918987269189119 0.2922414794295774 0.2926029478038308 0.2929831319601747 0.2933829318118065 0.2938015472664494 0.2942389782261755 0.2946962245872204 0.2951721862397897 0.2956681630678571 0.2961829549489541 0.2967166617539527 0.2972692833468378 0.2978419195844733 0.2984324703163587 0.2990430353843782 0.2996717146225413 0.3003204078567152 0.3009872149043489 0.3016730355741893 0.3023769696659889 0.3031000169702052 0.3038422772676923 0.3046026503293838 0.3053812359159678 0.3061789337775536 0.3069948436533304 0.3078300652712168 0.308683398347504 0.309554942586489 0.3104446976801004 0.311353763307516 0.3122810391347722 0.3132275248143651 0.3141913199848431 0.3151753242703921 0.3161765372804121 0.3171970586090854 0.318236787834937 0.3192948245203867 0.3203720682112928 0.3214685184364884 0.3225832747073085 0.3237172365171099 0.3248705033407823 0.3260439746342515 0.3272356498339746 0.3284475283564273 0.3296786095975819 0.3309289929323788 0.3321994777141888 0.333489263274268 0.3348001489212034 0.3361302339403523 0.3374805175932719 0.3388508991171417 0.3402424777241778 0.3416532526010387 0.3430861229082237 0.3445390877794627 0.3460122463210982 0.3475074976114596 0.3490227407002286
 7.730000000000001 0.2863554491678346 0.2864344155470083 0.2865353294413525 0.2866504908344981 0.2867814997063635 0.2869276560331104 0.2870895597870909 0.287267810936786 0.2874638094467371 0.2876768552774681 0.2879080483854007 0.2881566887227604 0.288422676237475 0.2887082108730648 0.2890111925685246 0.2893337212581978 0.289673796871642 0.2900335193334871 0.2904117885632844 0.2908088044753482 0.2912243669785895 0.2916596759763405 0.2921147313661719 0.2925875330397024 0.2930800808823986 0.2935913747733682 0.2941226145851448 0.2946726001834635 0.2952404314270302 0.2958283081672811 0.2964349302481351 0.2970605975057377 0.2977042097681968 0.2983668668553107 0.299048368578287 0.2997490147394552 0.3004677051319692 0.301205339539503 0.3019611177359377 0.302734939485041 0.3035279045401376 0.3043389126437725 0.3051690635273657 0.3060163569108588 0.3068826925023536 0.307768269997743 0.3086708890803327 0.3095927494204563 0.310533650675081 0.3114917924874062 0.3124690744864533 0.313464496286648 0.3144790574873941 0.3155127576726394 0.3165636964104336 0.3176347732524785 0.3187239877336688 0.319832339371627 0.320959827666228 0.3221064520991175 0.3232713121332211 0.3244562072122461 0.3256602367601752 0.3268844001807517 0.3281266968569574 0.3293891261504816 0.3306715874011834 0.3319741799265447 0.3332959030211157 0.3346376559559532 0.3360004379780493 0.3373823483097538 0.3387852861481876 0.3402083506646486 0.3416523410040092 0.3431173562841071 0.3446024955951263 0.3461085579989719
 7.75 0.2838355943064217 0.2839141215880561 0.2840133280715575 0.2841288137407666 0.2842591785758598 0.2844035225533048 0.2845646456458083 0.2847419478222563 0.2849370290476448 0.285148989283005 0.2853781284853176 0.2856254466074215 0.2858902435979128 0.2861743194010368 0.2864758739565712 0.2867958071997023 0.287134319060892 0.2874913094657374 0.2878667783348225 0.2882618255835615 0.2886755511220345 0.2891087548548144 0.2895596366807869 0.2900301964929616 0.2905203341782753 0.2910282496173874 0.2915559426844675 0.2921024132469742 0.2926675611654269 0.2932515862931686 0.2938544884761215 0.2944761675525343 0.2951167233527212 0.2957751556987933 0.2964525644043814 0.2971488492743521 0.2978631101045141 0.2985962466813179 0.299347458781547 0.3001166461720008 0.3009047086091701 0.3017109458389043 0.3025361575960704 0.3033793436042043 0.3042396035751543 0.3051199372087162 0.3060172441922601 0.3069336242003508 0.3078680768943577 0.3088206019220595 0.3097921989172386 0.3107818674992691 0.3117906072726956 0.3128173178268055 0.3138621987351919 0.3149271495553094 0.3160090698280219 0.3171111590771417 0.318231216808962 0.3193713425117803 0.3205295356554141 0.3217066956907094 0.3229040220490404 0.3241193141418015 0.3253545713598921 0.3266098930731922 0.3278842786300313 0.329178627356649 0.3304919385566474 0.3318262115104361 0.333179545474669 0.3345538396816736 0.3359480933388721 0.3373623056281944 0.3387973757054847 0.3402525026998981 0.3417294857132913 0.3432264238196042
 7.77 0.2813417988565829 0.2814207894957879 0.2815193917250116 0.2816342055283021 0.2817628308860893 0.2819074677751424 0.2820677161685174 0.2822441760354985 0.2824372473415301 0.2826482300481423 0.2828762241128665 0.2831214294891454 0.2833848461262332 0.2836665739690891 0.2839667129582618 0.2842851630297674 0.284621024114958 0.2849762961403834 0.2853499790276443 0.2857431726932379 0.2861538770483953 0.2865840919989114 0.2870328174449663 0.2875011532809394 0.2879879993952149 0.2884935556699803 0.2890177219810159 0.2895605981974774 0.2901221841816696 0.2907034797888133 0.2913024848668033 0.291920199255959 0.292556722788767 0.2932121552896155 0.2938852965745217 0.29457634645085 0.2952872047170234 0.296014971162226 0.296762545566099 0.2975271276984273 0.298310517318819 0.2991119141763769 0.2999311180093623 0.3007693285448503 0.3016255454983779 0.3024996685735839 0.3033916974618406 0.3043027318418785 0.3052317713794022 0.3061787157266989 0.307144664522239 0.3081276173902688 0.3091305739403953 0.3101504337671631 0.3111902964496234 0.3122480615508957 0.3133238286177208 0.3144185971800064 0.3155322667503649 0.3166650368236436 0.3178166068764462 0.3189871763666476 0.3201757447329 0.3213852113941316 0.3226125757490373 0.3238599371755623 0.3251270950303767 0.326413248648343 0.3277182973419762 0.3290442404008951 0.3303900770912671 0.3317558066552441 0.3331414283103912 0.3345468412491078 0.3359731446380404 0.3374193376174885 0.3388863193008018 0.3403741887737707
 7.790000000000001 0.2788760428525859 0.2789533992730405 0.2790525003641415 0.2791656461101405 0.2792945364917174 0.2794374714859381 0.2795968510662025 0.2797724752021873 0.2799645438597782 0.2801734570009963 0.2804003145839155 0.2806444165625731 0.2809065628868712 0.2811869535024719 0.2814846883506833 0.2818015673683384 0.282135890487666 0.2824884576361539 0.2828603687364039 0.2832507237059796 0.2836595224572457 0.2840866648972 0.2845333509272974 0.284998380443266 0.2854820533349155 0.2859852694859377 0.2865059287736992 0.2870462310690264 0.2876051762359828 0.2881817641316377 0.2887778946058284 0.2893918675009132 0.2900243826515178 0.2906757398842731 0.2913447390175454 0.2920324798611592 0.2927380622161112 0.2934623858742778 0.2942044506181137 0.2949653562203436 0.2957441024436453 0.2965406890403253 0.2973551157519868 0.29818838230919 0.2990384884311041 0.2999074338251521 0.3007953181866471 0.3017000411984215 0.3026236025304486 0.3035651018394552 0.3045244387685277 0.3055027129467103 0.3064988239885943 0.3075128714939011 0.3085457550470568 0.3095975742167584 0.3106671285555341 0.3117557175992931 0.3128621408668708 0.3139883978595635 0.3151324880606574 0.3162955109349483 0.3174783659282551 0.3186790524669243 0.3198995699573275 0.3211399177853508 0.3223980953158772 0.3236771018922602 0.3249749368357911 0.326292599445157 0.3276300889958931 0.328987304739825 0.3303642459045056 0.3317611116926429 0.333178601281521 0.3346159138224127 0.3360739484399848 0.3375527042316965
 7.81 0.2764362066346666 0.2765141312291011 0.2766116342584427 0.2767241157071435 0.2768522755561296 0.2769944137827588 0.2771520303607702 0.2773267252602264 0.2775178984474479 0.2777258498849394 0.2779515795313089 0.2781944873411791 0.2784553732650904 0.2787334372493969 0.2790296792361543 0.2793441991630004 0.2796768969630269 0.2800277725646454 0.2803980258914437 0.2807855568620353 0.2811923653899012 0.2816175513832238 0.2820611147447131 0.2825230553714256 0.2830043731545744 0.2835041679793327 0.2840215397246292 0.2845582882629358 0.2851136134600472 0.2856875151748533 0.286279893259104 0.2868909475571657 0.2875195779057703 0.2881667841337569 0.2888317660618055 0.2895153235021624 0.2902175562583593 0.2909364641249235 0.2916751468870805 0.2924305043204494 0.2932045361907309 0.2939963422533862 0.2948059222533096 0.295634275924493 0.2964804029896823 0.2973443031600267 0.29822597613472 0.299125421600634 0.3000436392319451 0.300978628689752 0.3019334896216868 0.3029051216615178 0.3038955244287448 0.304903697528187 0.3059306405495627 0.306975453067062 0.3080390346389111 0.3091203848069298 0.3102205030960808 0.3113393890140114 0.3124771420505876 0.313633561677421 0.3148087473473873 0.316002798494138 0.3172155145316038 0.3184479948534908 0.3196991388327695 0.3209701458211545 0.3222598151485791 0.3235701461226605 0.3248992380281581 0.3262480901264238 0.3276166016548457 0.3290047718262831 0.3304135998284946 0.3318420848235589 0.3332912259472872 0.3347611223086291
 7.829999999999999 0.2740233708435728 0.2740998659742415 0.2741966739790038 0.2743095948425092 0.2744360285459261 0.2745774750669001 0.2747353343795038 0.2749081064541805 0.2750983912576782 0.2753051887529782 0.2755299988992144 0.275771621651586 0.2760303569612619 0.2763071047752777 0.2766019650364253 0.2769149376831347 0.2772450226493481 0.2775943198643863 0.2779618292528079 0.2783474507342606 0.2787513842233246 0.2791736296293489 0.2796150868562796 0.2800749558024808 0.2805530363605481 0.2810495284171136 0.2815644318526439 0.2820987465412313 0.2826504723503755 0.2832207091407595 0.2838093567660163 0.2844166150724897 0.285041283898986 0.2856845630765187 0.286346352428046 0.2870257517681996 0.2877226609030072 0.2884382796296064 0.2891725077359513 0.2899233450005119 0.2906927911919651 0.291479946068879 0.2922847093793887 0.2931081808608654 0.2939492602395773 0.2948071472303431 0.2956836415361779 0.2965788428479315 0.2974907508439193 0.2984213651895452 0.2993696855369177 0.3003357115244573 0.3013204427764974 0.3023228789028772 0.3033429194985268 0.3043817641430452 0.3054383124002704 0.3065135638178423 0.3076075179267576 0.3087200742409175 0.309850332256668 0.3110003914523323 0.3121680512877355 0.3133553112037227 0.3145612706216686 0.3157859289429802 0.3170291855485916 0.3182921397984517 0.3195746910310041 0.3208769385626596 0.3221977816872617 0.3235381196755431 0.3248981517745774 0.3262787772072202 0.3276789951715454 0.3290988048402728 0.3305392053601882 0.3319990958515565
 7.850000000000001 0.2716356164152187 0.2717125844143646 0.2718089003931417 0.2719210643363939 0.2720468762255284 0.272187536038474 0.2723435437496321 0.2725165993298201 0.272704902746208 0.2729107539622457 0.2731344529375855 0.2733738996279941 0.2736313939852592 0.2739068359570877 0.2742003254869965 0.2745108625141959 0.2748393469734652 0.275187078795021 0.275551857904378 0.2759356842222021 0.2763377576641561 0.2767579781407378 0.2771964455571105 0.2776530598129266 0.2781280208021424 0.2786222284128269 0.2791347825269617 0.2796645830202344 0.280213829761824 0.2807803226141789 0.2813653614327871 0.2819687460659396 0.2825905763544852 0.2832297521315792 0.2838875732224231 0.2845627394439978 0.2852565506047891 0.2859678065045051 0.2866965069337873 0.2874438516739126 0.2882087404964895 0.2889912731631453 0.2897912494252069 0.2906088690233734 0.2914450316873816 0.292298837135664 0.293170285074999 0.2940592752001536 0.2949659071935195 0.2958911807247405 0.296832995450333 0.2977934510132992 0.2987725470427329 0.2997692831534164 0.3007835589454128 0.3018154740036475 0.3028670278974851 0.3039352201802971 0.3050229503890223 0.3061283180437213 0.307252222647121 0.3083947636841542 0.3095559406214899 0.3107356529070575 0.3119338999695623 0.3131517812179953 0.3143881960411333 0.315643143807034 0.3169177238625221 0.3182117355326685 0.3195253781202622 0.3208574509052747 0.3222100531443173 0.3235811840700905 0.3249728428908266 0.3263839287897244 0.3278155409243778 0.3292676784261949
 7.869999999999999 0.2692749245754478 0.269351367745759 0.2694470946591458 0.2695576053006439 0.2696837996518954 0.2698236776911081 0.2699789393930069 0.2701500847287785 0.2703385136660073 0.2705433261686059 0.270764922196736 0.2710033017067239 0.2712595646509666 0.2715337109778321 0.2718248406315513 0.2721338535521029 0.2724609496750907 0.2728059289316134 0.2731689912481273 0.2735501365463011 0.2739493647428638 0.2743676757494445 0.2748030694724054 0.2752576458126673 0.2757303046655271 0.2762212459204685 0.2767304694609652 0.277257875164276 0.2778034629012336 0.2783664325360252 0.2789486839259654 0.2795483169212629 0.2801662313647784 0.2808016270917761 0.281455303929667 0.2821274616977454 0.2828159002069179 0.2835229192594244 0.2842483186485527 0.2849911981583442 0.2857505575632945 0.2865292966280438 0.2873246151070622 0.2881374127443264 0.2889686892729891 0.2898165444150418 0.290682877880969 0.2915667893693957 0.2924680785667281 0.2933880451467852 0.294324488770425 0.2952794090851617 0.2962529057247769 0.2972428783089217 0.2982514264427137 0.2992775497163246 0.3003221477045614 0.30138521996644 0.302465866044752 0.303564985465623 0.3046816777380649 0.3058178423535193 0.3069714787853957 0.3081446864886001 0.3093362648990575 0.3105464134332274 0.3117750314876109 0.3130231184382515 0.3142895736402276 0.3155755964271391 0.3168809861105849 0.3182058419796352 0.3195501633002943 0.3209128493149584 0.3222959992418639 0.3236995122745304 0.3251213875811954 0.3265647243042415
 7.889999999999999 0.2669401768349019 0.2670151974499598 0.2671113382211286 0.2672211991336327 0.2673456801693457 0.2674848813067501 0.2676394025208896 0.2678107437833142 0.267997205062017 0.2682010863213656 0.2684215875220243 0.2686589086208698 0.2689139495708994 0.2691858103211321 0.2694754908165022 0.2697830909977451 0.2701076108012765 0.270451050159064 0.2708124089984912 0.2711907872422145 0.2715881848080127 0.2720035016086294 0.2724369375516075 0.2728883925391169 0.2733589664677747 0.2738466592284584 0.2743524707061105 0.2748774007795378 0.2754195493212015 0.2759799161970011 0.2765586012660506 0.2771544043804471 0.2777685253850327 0.2784008641171486 0.2790506204063821 0.2797175940743057 0.2804029849342102 0.2811056927908291 0.2818267174400561 0.282564158668656 0.2833199162539671 0.2840931899635973 0.2848847795551122 0.2856927847757164 0.2865192053619272 0.2873621410392408 0.2882233915217922 0.2891021565120058 0.2899983357002413 0.2909119287644303 0.2918439353697063 0.2927924551680273 0.2937593877977918 0.2947447328834462 0.2957465900350862 0.29676685884805 0.2978055389025049 0.2988616297630262 0.2999362309781691 0.301029142080033 0.3021395625838191 0.3032683919873803 0.3044156297707639 0.3055812753957469 0.3067653283053653 0.307968787923434 0.3091906536540615 0.310430824881156 0.3116904009679253 0.3129683812563688 0.3142656650667626 0.3155823516971374 0.3169183404227491 0.3182736304955424 0.3196483211436068 0.3210423115706265 0.3224566009553216 0.3238901884508837
 7.91 0.2646303549839936 0.2647059552887133 0.2648005128039796 0.2649108275152029 0.2650346994044848 0.2651731284505785 0.2653269146288415 0.2654963579111815 0.2656818582659944 0.2658848156580959 0.2661033300486449 0.2663405013950606 0.2665933296509316 0.266863914765918 0.2671522566856466 0.2674574553515983 0.2677814107009885 0.2681223226666405 0.2684809911768513 0.2688576161552499 0.2692530975206495 0.2696656351868908 0.2700970290626797 0.2705463790514167 0.2710127850510191 0.2714982469537366 0.2720017646459591 0.2725223380080175 0.2730620669139772 0.2736188512314242 0.2741937908212443 0.2747868855373952 0.2753971352266699 0.2760256397284556 0.2766713988744826 0.2773353124885678 0.27801648038635 0.2787150023750184 0.2794316782530338 0.2801647078098427 0.2809160908255837 0.2816846270707873 0.2824716163060681 0.2832748582818098 0.2840955527378434 0.2849344994031174 0.2857906979953613 0.2866643482207424 0.287555349773514 0.288463702335658 0.289389405576519 0.290332459152432 0.2912938627063426 0.2922727158674199 0.2932698182506628 0.2942842694564981 0.2953160690703724 0.2963663166623365 0.2974338117866223 0.2985206539812128 0.2996238427674053 0.3007463776493668 0.3018872581136826 0.3030464836288974 0.3042229536450501 0.3054187675932006 0.3066339248849497 0.3078663249119519 0.3091179670454217 0.3103889506356313 0.3116781750114029 0.3129877394795928 0.3143155433245686 0.3156624858076797 0.3170287661667202 0.3184142836153852 0.3198200373427196 0.3212449265125605
 7.929999999999999 0.2623465410879795 0.2624216232990423 0.2625157004084215 0.2626254724017103 0.262748639261235 0.2628864009660153 0.2630393574917179 0.263208008810603 0.2633926548914629 0.2635935956995548 0.2638120311965249 0.2640470613403266 0.2642986860851307 0.2645680053812289 0.2648551191749303 0.2651588274084499 0.2654803300197907 0.2658196269426189 0.2661767181061309 0.2665506034349142 0.2669432828488 0.2673538562627105 0.2677832235864968 0.268229584724771 0.2686938395767313 0.2691760880359793 0.2696763299903302 0.2701944653216161 0.2707306939054823 0.271284015611176 0.2718563303013285 0.2724446378317292 0.2730521380510936 0.2736768308008235 0.2743185159147604 0.2749784932189314 0.275655562531288 0.2763507236614384 0.2770621764103716 0.2777918205701755 0.2785386559237469 0.2793027822444948 0.280084099296037 0.2808837068318885 0.281699504595144 0.2825334923181521 0.2833838697221833 0.2842524365170909 0.2851382924009636 0.2860414370597723 0.2869617701670096 0.2879004913833214 0.2888554003561321 0.2898285967192623 0.2908190800925403 0.2918278500814048 0.2928538062765026 0.2938981482532773 0.2949596755715521 0.2960394877751052 0.2971364843912382 0.2982517649303371 0.2993863288854267 0.3005380757317176 0.3017081049261464 0.3028973159069088 0.3041038080929851 0.3053293808836599 0.3065742336580332 0.3078373657745261 0.3091195765703781 0.3104199653611383 0.3117396314401489 0.3130793740780224 0.3144372925221115 0.3158143859959717 0.3172115536988174 0.3186278948049709
 7.95 0.2600885174821331 0.2601631837884118 0.2602566833061651 0.2603658160211666 0.2604883819159637 0.2606254809698386 0.2607777131587627 0.2609454784553431 0.261129276828763 0.2613293082447141 0.2615456726653226 0.2617795700490683 0.2620301003506953 0.2622981635211177 0.2625828595073161 0.2628851882522289 0.263205249694635 0.2635419437690306 0.2638973704054983 0.2642695295295691 0.2646604210620778 0.265068144919011 0.2654946010113481 0.265937889244895 0.2664000095201112 0.2668800617319299 0.2673769457695701 0.2678918615163427 0.2684246088494493 0.2689752876397733 0.2695439977516649 0.2701297390427184 0.2707335113635422 0.2713542145575231 0.2719920484605816 0.2726479129009219 0.2733209076987737 0.2740119326661277 0.2747200876064632 0.2754453723144698 0.2761877865757611 0.2769474301665815 0.2777241028535067 0.278518004393136 0.2793300345317788 0.2801581930051329 0.2810045795379568 0.2818681938437339 0.2827479356243309 0.2836459045696483 0.2845610003572638 0.2854933226520697 0.2864437711059018 0.2874114453571627 0.2883963450304374 0.2893983697361015 0.2904186190699235 0.2914560926126589 0.2925115899296385 0.2935844105703487 0.2946763540680048 0.2957854199391189 0.2969117076830586 0.2980571167816002 0.2992206466984746 0.3004022968789058 0.3016021667491433 0.3028210557159867 0.3040581631663039 0.305313388466542 0.3065876309622315 0.3078809899774839 0.3091924648144814 0.3105240547529605 0.3118736590496889 0.3132433769379346 0.3146311076269288 0.3160399503013216
 7.97 0.2578561667670136 0.2579304193299899 0.2580234440351616 0.25813104086848 0.2582539098127103 0.2583893508473933 0.2585407639488004 0.2587077490898808 0.2588907062402021 0.2590897353658844 0.2593061364295269 0.2595380093901274 0.2597872542029952 0.2600530708196569 0.2603364591877552 0.2606374192509406 0.2609549509487565 0.2612911542165166 0.2616439289851764 0.2620143751811964 0.2624024927263997 0.2628082815378217 0.2632318415275529 0.2636731726025751 0.2641321746645905 0.2646090476098437 0.2651036913289366 0.2656152057066369 0.2661454906216787 0.2666927459465576 0.2672578715473168 0.2678399672833282 0.2684399330070651 0.2690568685638692 0.2696917737917093 0.2703436485209338 0.2710134925740167 0.2716994057652952 0.2724033879007017 0.2731243387774888 0.2738623581839458 0.2746174458991104 0.2753906016924715 0.276179725323667 0.2769861165421724 0.2778104750869849 0.2786509006862982 0.2795094930571722 0.2803841519051945 0.2812769769241362 0.2821868677955995 0.2831138241886589 0.2840579457594961 0.2850201321510267 0.2859994829925213 0.2869957978992183 0.2880093764719312 0.2890409182966483 0.2900906229441251 0.2911573899694703 0.2922422189117254 0.2933452092934362 0.2944651606202182 0.295603272380315 0.29676044404415 0.2979346750638706 0.2991278648728865 0.3003392128853997 0.3015685184959295 0.3028168810788291 0.3040832999877959 0.3053686745553755 0.3066731040924575 0.3079954878877663 0.3093379252073432 0.3106993152940235 0.3120796573669051 0.3134789506208114
 7.99 0.2556484718038298 0.2557223127580046 0.2558148653949495 0.2559228297007907 0.2560441056585082 0.2561797932478975 0.2563304924455253 0.2564967032246777 0.2566787255553014 0.2568758594039384 0.2570913047336534 0.2573219615039549 0.2575701296707087 0.2578347091860451 0.2581167999982587 0.2584154020517015 0.2587314152866699 0.2590650396392831 0.2594162750413561 0.2597840214202654 0.2601703786988076 0.260573346795051 0.2609949256221808 0.2614332150883371 0.2618902150964461 0.2623638255440442 0.2628552463230958 0.2633644773198031 0.2638914184144106 0.2644361694810011 0.2649977303872862 0.2655761009943885 0.2661723811566187 0.2667864707212438 0.2674174695282503 0.2680653774100991 0.2687302941914744 0.2694130196890254 0.270112753711101 0.2708293960574779 0.2715630465190816 0.2723137048777011 0.2730822709056954 0.273866844365695 0.2746685250102949 0.2754881125817416 0.2763237068116133 0.2771773074204926 0.2780470141176327 0.2789346266006175 0.2798393445550131 0.2807610676540144 0.2816996955580835 0.2826555279145818 0.2836292643573953 0.2846200045065528 0.2856278479678377 0.2866536943323924 0.287696543176316 0.2887572940602564 0.2898351465289933 0.2909310001110162 0.2920448543180956 0.2931766086448455 0.2943264625682821 0.2954942155473725 0.2966798670225795 0.2978846164153975 0.2991062631278825 0.3003469065421757 0.3016064460200196 0.3028838809022678 0.3041803105083874 0.3054955341359561 0.3068298510601509 0.308182960533231 0.3095549617840138 0.3109458540173442
 8.01 0.2534672157098957 0.2535406471631922 0.253632730442094 0.2537390655328995 0.2538597524187999 0.2539947910798419 0.2541447814928833 0.2543102236315419 0.2544913174661378 0.2546875629636285 0.2549009600875377 0.2551316087978766 0.2553776090510593 0.2556409607998107 0.2559207639930676 0.2562189185758734 0.2565325244892659 0.2568646816701579 0.2572131900512113 0.2575792495607047 0.2579638601223935 0.2583650216553638 0.2587837340738792 0.2592199972872207 0.2596739111995203 0.2601444757095872 0.2606336907107273 0.2611395560905568 0.2616630717308074 0.262204337507126 0.2627623532888671 0.2633381189388786 0.2639307343132804 0.2645409992612369 0.2651682136247218 0.265812177238277 0.2664739899287643 0.2671526515151101 0.2678481618080437 0.2685606206098287 0.2692899277139872 0.2700360829050185 0.2708001859581091 0.2715802366388373 0.2723771347028712 0.2731919798956585 0.2740227719521109 0.2748704105962814 0.2757360955410343 0.2766177264877092 0.2775172031257775 0.2784336251324926 0.2793670921725335 0.2803174038976411 0.2812846599462481 0.2822698599431023 0.2832720034988825 0.2842910902098086 0.2853281196572445 0.2863830914072935 0.2874549050103886 0.2885446600008748 0.2896513558965851 0.2907769921984096 0.2919194683898585 0.2930807839366176 0.2942590382860975 0.295456230866976 0.2966712610887339 0.2979051283411843 0.2991558319939949 0.3004264713962033 0.3017148458757267 0.303022154738864 0.3043482972697916 0.3056931727300525 0.3070568803580389 0.3084394193684676
 8.029999999999999 0.2513102818541775 0.2513833058883375 0.2514748224857177 0.2515817316327864 0.251701733312943 0.2518361275064815 0.2519844141905465 0.2521489933390826 0.2523293649227776 0.2525246289089985 0.2527369852617208 0.2529655339414515 0.2532103749051445 0.2534726081061106 0.2537510334939191 0.2540468510142946 0.2543590606090054 0.2546896622157457 0.2550366557680122 0.2554000411949718 0.2557819184213247 0.2561811873671597 0.2565970479478025 0.2570314000736583 0.2574822436500467 0.2579505785770309 0.2584366047492388 0.2589402220556788 0.259460430379548 0.2599982295980343 0.2605527195821106 0.2611259001963243 0.261714771298578 0.2623213327399047 0.2629446843642362 0.2635857260081644 0.2642425575006961 0.2649171786630014 0.2656085893081542 0.2663166892408683 0.2670426782572238 0.26778445614439 0.2685431226803386 0.2693185776335523 0.2701118207627262 0.2709209518164617 0.2717469705329548 0.272590776639677 0.27345046985305 0.2743269498781135 0.2752214164081858 0.2761316691245187 0.2770598076959453 0.278004731778521 0.2789665410151577 0.2799462350352516 0.2809418134543047 0.281956175873539 0.282986421879504 0.2840344510436782 0.2851003629220637 0.2861841570547736 0.2872847329656137 0.2884031901616568 0.2895393281328107 0.2906934463513796 0.2918652442716189 0.2930549213292831 0.2942622769411675 0.2954885105046429 0.2967325213971843 0.2979953089758922 0.2992768725770078 0.3005761115154218 0.3018941250841762 0.30323091255396 0.3045864731725975 0.3059617061645312
 8.050000000000001 0.2491784538529274 0.2492511725239003 0.2493422250831192 0.2494485115172196 0.2495680318098061 0.2497016859414163 0.2498492738894772 0.2500130956282555 0.2501915511288014 0.2503868403588851 0.2505982632829274 0.2508248198619235 0.2510695100533593 0.2513294338111225 0.2516066910854061 0.2519001818226053 0.252210905965208 0.2525389634516787 0.252884454216336 0.2532461781892223 0.2536253352959686 0.2540228254576511 0.2544367485906423 0.2548671046064546 0.255315893411578 0.2557822149073106 0.2562650689895828 0.2567653555487749 0.2572831744695276 0.2578176256305466 0.2583696089043995 0.2589382241573078 0.2595234712489303 0.2601263500321413 0.2607468603528014 0.261383002049522 0.2620368749534233 0.2627073788878853 0.2633947136682926 0.2640986791017721 0.2648202749869246 0.2655578011135492 0.2663119572623618 0.2670828432047064 0.2678715587022603 0.2686760035067316 0.269497177359552 0.270335179991561 0.2711909111226848 0.272062470461608 0.2729507577054393 0.2738558725393693 0.2747787146363239 0.2757183836566086 0.2766747792475481 0.2776480010431186 0.2786379486635733 0.279645721715062 0.2806712197892434 0.2817124424628913 0.2827724892974942 0.283849259838848 0.2849437536166425 0.2860550701440415 0.2871851089172557 0.2883318694151096 0.289497251098602 0.2906794534104589 0.2918803757746817 0.2930990175960871 0.2943362782598416 0.2955912571309887 0.2968649535539706 0.2981563668521424 0.2994663963272802 0.3007960412590831 0.3021434009046682 0.3035093744980592
 8.07 0.2470717155654052 0.2471441309037306 0.2472346220354787 0.2473404889474498 0.2474593316234506 0.2475913500442586 0.2477391441875793 0.2479012140279964 0.2480798595369173 0.2482732806825095 0.2484836774296324 0.2487091497397621 0.2489516975709087 0.2492115208775286 0.2494864196104287 0.2497785937166651 0.2500879431394349 0.2504144678179613 0.2507573676873726 0.2511174426785738 0.2514938927181128 0.2518886177280389 0.2523007176257556 0.2527290923238663 0.2531749417300139 0.2536381657467136 0.2541177642711785 0.2546158371951407 0.2551303844046631 0.2556614057799467 0.2562100011951304 0.2567760705180849 0.2573576136101994 0.2579578303261619 0.2585735205137334 0.2592067840135151 0.2598567206587092 0.2605232302748732 0.2612064126796677 0.2619061676825973 0.2626225950847459 0.2633556946785039 0.2641064662472908 0.2648729095652694 0.2656560243970549 0.2664558104974167 0.2672722676109739 0.2681054954718841 0.2689563938035263 0.2698229623181764 0.2707062007166768 0.2716061086880993 0.2725227859094014 0.2734571320450763 0.2744072467467962 0.2753749296530492 0.2763603803887698 0.2773614985649626 0.27838038377832 0.2794168356108325 0.280470053629394 0.2815399373853992 0.282628386414335 0.2837336002353659 0.2848564783509123 0.2859969202462227 0.2871551253889392 0.2883308932286567 0.2895243231964759 0.2907354147045493 0.2919650671456209 0.2932132798925602 0.2944792522978887 0.2957626836933009 0.2970657733891779 0.2983864206740958 0.2997256248143267 0.301084485053334
 8.09 0.244988951089683 0.2450609651008669 0.2451520973836484 0.2452563479249903 0.2453745167088987 0.2455070037163873 0.2456531089254357 0.2458153323109406 0.2459920738446606 0.2461846334951549 0.2463940112277153 0.2466185070042913 0.2468599207834099 0.2471175525200873 0.2473912021657355 0.2476819696680618 0.247988954970962 0.2483130580144067 0.2486543787343221 0.249012917062463 0.2493875729262806 0.2497795462487829 0.2501888369483894 0.2506153449387783 0.2510581701287284 0.2515183124219536 0.2519957717169318 0.2524906479067259 0.2530018408788005 0.2535305505148298 0.2540755766905008 0.2546381192753091 0.2552170781323485 0.2558125531180943 0.2564255440821797 0.2570540508671662 0.2577000733083074 0.2583626112333062 0.2590426644620655 0.2597383328064328 0.2604505160699381 0.2611793140475251 0.2619247265252768 0.2626876532801333 0.2634661940796045 0.2642614486814756 0.2650732168335061 0.2659015982731232 0.2667465927271073 0.2676082999112727 0.2684865195301406 0.2693813512766063 0.2702928948315999 0.2712209498637401 0.2721657160289828 0.2731280929702612 0.2741069803171221 0.2751025776853533 0.2761157846766064 0.2771456008780119 0.2781929258617894 0.2792569591848494 0.2803385003883908 0.28143664899749 0.2825534045206856 0.2836866664495552 0.2848385342582864 0.2860070074032416 0.2871939853225158 0.2883985674354892 0.2896206531423719 0.2908602418237434 0.2921194328400858 0.2933950255313094 0.2946902192162739 0.2960029131923011 0.2973351067346834 0.2986847990961845
 8.109999999999999 0.2429310447585338 0.2430026594234174 0.2430922354040253 0.2431969726874802 0.2433146712579843 0.2434454310967844 0.2435918521821302 0.2437523344892263 0.243928277990178 0.2441198826539302 0.2443283484462003 0.2445516753294051 0.2447910632625799 0.2450475122012931 0.2453199220975529 0.2456093928997079 0.2459149245523424 0.2462366169961635 0.2465763701678835 0.2469322840000944 0.2473052584211376 0.2476944933549658 0.248101888720999 0.2485255444339748 0.248966360403791 0.249423436535343 0.2498977727283539 0.2503894688771989 0.2508984248707229 0.2514237405920522 0.2519654159183986 0.2525244507208588 0.2530998448642064 0.2536926982066773 0.2543009105997495 0.2549265818879161 0.2555687119084518 0.256227300491173 0.2569023474581923 0.2575948526236655 0.2583028157935327 0.2590273367652533 0.2597684153275345 0.2605259512600528 0.2613000443331704 0.2620905943076436 0.2628978009343266 0.2637214639538673 0.2645615830963981 0.2654173580812192 0.2662906886164768 0.2671804743988332 0.2680868151131325 0.2690097104320587 0.2699491600157875 0.2709051635116326 0.2718787205536847 0.2728687307624445 0.2738753937444499 0.2748994090918959 0.2759400763822489 0.2769981951778547 0.2780738650255393 0.2791660854562047 0.2802757559844175 0.2814028761079911 0.2825465453075624 0.2837086630461614 0.284888328768775 0.2860854419019043 0.2873010018531156 0.2885340080105854 0.2897844597426387 0.2910533563972812 0.2923406973017259 0.2936463817619122 0.2949696090620196 0.2963111784639753
 8.130000000000001 0.2408967811353996 0.240968098410523 0.2410573206045057 0.2411604477046279 0.2412775796952852 0.2414086165579539 0.2415533582711499 0.2417131048103814 0.2418881561480949 0.2420789122536155 0.2422853730930803 0.2425087386293657 0.2427470088220088 0.2430011836271215 0.2432723629972994 0.2435595468815234 0.2438637352250559 0.2441839279693298 0.2445212250518317 0.244875526405979 0.2452459319609897 0.2456333416417474 0.2460379553686584 0.2464596730575037 0.2468975946192838 0.247352619960058 0.2478238489807767 0.2483123815771078 0.2488180176392568 0.2493400570517798 0.2498792996933918 0.2504348454367671 0.2510066941483338 0.2515958456880631 0.2522013999092507 0.2528233566582926 0.2534616157744549 0.254116177089637 0.2547872404281283 0.255474705606359 0.256178572432644 0.2568998407069215 0.2576366102204843 0.2583896807557054 0.2591593520857568 0.259944323974323 0.2607468961753067 0.26156586843253 0.2624002404794274 0.2632521120387343 0.2641204828221682 0.2650043525301035 0.2659056208512407 0.2668233874622691 0.2677565520275229 0.2687072141986314 0.2696753736141627 0.2706589298992612 0.2716599826652794 0.2726784315094022 0.2737133760142662 0.2747647157475721 0.2758335502616911 0.2769197790932648 0.2780224017627992 0.2791425177742522 0.2802809266146152 0.2814358277534881 0.2826081206426483 0.2837988047156134 0.285006879387198 0.2862323440530636 0.2874761980892634 0.2887373408517797 0.2900168716760561 0.2913137898765227 0.2926300947461162 0.2939635855557927
 8.15 0.238885345010439 0.2389562668283979 0.2390449377205181 0.2391476576742351 0.2392641266741351 0.2393946447019207 0.2395386117363698 0.2396975277532897 0.2398717927254634 0.2400616066225905 0.2402671694112214 0.240488481054686 0.2407256415130151 0.2409787507428567 0.241247708697385 0.2415335153262039 0.241836370575244 0.2421551743866532 0.2424898266986815 0.242841527445559 0.243210276557368 0.2435960739599092 0.2439978195745605 0.2444167133181312 0.2448516551027084 0.2453046448354982 0.2457738824186605 0.2462591677491368 0.2467616007184728 0.2472802812126344 0.2478162091118171 0.2483682842902496 0.2489376066159909 0.2495231759507217 0.2501239921495285 0.2507421550606826 0.2513775645254127 0.25202832037767 0.2526954224438893 0.2533787705427415 0.254078564484882 0.2547946040726911 0.2555269891000094 0.2562758193518668 0.2570409946042043 0.2578225146235912 0.2586194791669347 0.2594337879811839 0.2602634408030275 0.2611105373585856 0.2619729773630947 0.2628527605205869 0.2637480865235627 0.2646596550526581 0.2655886657763047 0.2665340183503841 0.2674958124178765 0.268473947608502 0.2694695235383569 0.2704813398095431 0.2715096960097916 0.2725552917120797 0.2736182264742424 0.2746975998385768 0.2757943113314416 0.2769073604628491 0.2780386467260521 0.279187369597124 0.2803534285345334 0.2815357229787118 0.2827373523516156 0.2839553160562822 0.2851915134763794 0.2864451439757493 0.2877169068979457 0.2890070015657653 0.2903153272807734 0.2916409833228228
 8.17 0.2368974213966523 0.2369670496664486 0.2370552717111344 0.2371583875182982 0.2372732970727139 0.237403200356307 0.2375464973481139 0.2377046880242365 0.2378780723577893 0.2380670503188408 0.2382706218743491 0.2384908869880904 0.2387270456205826 0.2389788977290014 0.2392466432670915 0.2395301821850705 0.2398306144295276 0.2401480399433152 0.2404812586654354 0.2408313705309193 0.2411974754707008 0.2415804734114842 0.2419804642756051 0.2423964479808858 0.2428295244404841 0.2432795935627365 0.243745655250994 0.2442288094034537 0.2447281559129819 0.2452434946669335 0.2457760255469629 0.2463256484288306 0.2468904631822025 0.2474724696704437 0.2480706677504057 0.2486850572722077 0.2493167380790118 0.2499636100067915 0.2506266728840954 0.2513060265318027 0.2520016707628744 0.2527136053820978 0.2534417301858242 0.254186244961701 0.2549469494883982 0.2557230435353277 0.2565164268623568 0.2573250992195165 0.2581500603467018 0.2589923099733683 0.25984994781822 0.260723873588893 0.2616140869816327 0.2625205876809637 0.2634444753593553 0.2643836496768796 0.2653401102808639 0.2663128568055373 0.2673018888716708 0.2683072060862113 0.2693299080419097 0.270369794316943 0.2714260644745299 0.2724995180625408 0.2735892546131011 0.2746972736421892 0.2758215746492279 0.2769631571166697 0.2781219205095765 0.2792979642751924 0.2804922878425117 0.2817027906218396 0.2829314720043476 0.2841784313616226 0.2854425680452101 0.2867248813861512 0.2880243706945137 0.2893431352589173
 8.19 0.2349311955260815 0.2350004321334682 0.2350882077552563 0.2351908223791851 0.2353051759902134 0.2354343685704861 0.2355769000992947 0.2357343705530311 0.2359059799051368 0.2360940281260437 0.2362967151831113 0.2365159410405562 0.2367499056593757 0.2370007089972661 0.2372672510085337 0.2375495316440014 0.2378486508509068 0.2381635085727971 0.2384953047494153 0.2388428393165817 0.2392073122060696 0.2395876233454736 0.239984872658073 0.2403990600626884 0.2408291854735328 0.2412762488000562 0.2417402499467841 0.2422202888131501 0.2427163652933224 0.2432294792760243 0.2437587306443479 0.2443049192755633 0.2448672450409198 0.2454457078054424 0.2460403074277218 0.2466509437596981 0.2472778166464387 0.2479208259259101 0.2485810714287434 0.2492563529779943 0.2499479703888959 0.2506557234686071 0.2513796120159531 0.2521188358211613 0.2528751946655904 0.2536467883214535 0.2544357165515354 0.2552397791089033 0.2560600757366124 0.2568966061674045 0.257749370123401 0.2586183673157897 0.2595036974445057 0.2604051601979061 0.2613228552524388 0.262256782272305 0.2632070409091162 0.2641744308015447 0.2651580515749678 0.266157902841107 0.2671749841976599 0.2682082952279274 0.2692577355004335 0.2703254045685404 0.2714093019700565 0.2725094272268393 0.2736276798443915 0.2747621593114518 0.275914765099579 0.2770834966627312 0.2782704534368376 0.2794745348393654 0.2806958402688802 0.2819351691046012 0.2831917207059489 0.2844662944120887 0.2857590895414672 0.2870690053913431
 8.210000000000001 0.2329864528460843 0.2330552996539047 0.2331436312478763 0.2332447476158869 0.2333584487430777 0.2334870346118101 0.2336289052016265 0.233784660489205 0.2339564004483088 0.2341426250497284 0.2343452342612189 0.2345625280474304 0.2347955063698331 0.235045069186636 0.2353094164526993 0.2355903481194416 0.2358881641347405 0.2362006644428269 0.2365299489841745 0.2368759176953814 0.2372387705090477 0.2376174073536456 0.2380119281533841 0.238423232828068 0.23885152129295 0.2392955934585774 0.2397566492306329 0.2402335885097689 0.2407274111914364 0.2412373171657071 0.2417642063170903 0.2423059785243434 0.2428649336602761 0.2434397715915494 0.2440307921784676 0.2446387952747653 0.2452618807273876 0.2459010483762648 0.2465563980540806 0.2472277295860352 0.2479162427896009 0.2486189374742737 0.2493386134413168 0.2500745704834999 0.2508256083848314 0.2515938269202849 0.2523771258555199 0.2531767049465963 0.2539923639396831 0.2548242025707608 0.2556722205653182 0.2565353176380433 0.2574156934925073 0.2583121478208438 0.2592237803034217 0.2601525906085114 0.2610974783919461 0.2620586432967765 0.2630368849529197 0.2640313029768019 0.2650417969709958 0.2660694665238515 0.2671133112091213 0.2681742305855793 0.2692513241966343 0.2703454915699372 0.2714567322169825 0.2725851456327035 0.2737306312950619 0.2748931886646315 0.276072917184176 0.2772696162782203 0.2784844853526169 0.2797163237941059 0.2809653309698688 0.2822323062270768 0.2835173488924337 0.2848193582717115
 8.23 0.2310632790156811 0.2311327378642015 0.2312196277964104 0.2313201488003422 0.2314333008613177 0.2315602839619114 0.231701498081913 0.231857343198283 0.2320274192851015 0.2322136263135122 0.2324143642516601 0.2326306330646229 0.2328625327143364 0.2331099631595149 0.2333730243555645 0.2336528162544913 0.2339482388048028 0.2342592919514045 0.2345871756354896 0.2349305897944228 0.2352908343616193 0.2356678092664159 0.2360606144339382 0.2364691497849605 0.23689441523576 0.2373366106979658 0.2377946360784008 0.2382694912789186 0.2387601761962343 0.2392668907217486 0.2397904347413673 0.2403289081353134 0.2408843107779346 0.2414567425375039 0.2420441032760146 0.2426474928489698 0.2432678111051649 0.2439031578864655 0.2445546330275783 0.2452220363558165 0.2459055676908595 0.2466051268445063 0.2473207136204228 0.2480513278138842 0.2487990692115099 0.2495619375909942 0.2503408327208296 0.2511358543600252 0.2519469022578185 0.2527730761533819 0.2536162757755229 0.2544756008423785 0.2553500510611035 0.2562405261275533 0.2571481257259607 0.2580708495286065 0.2590105971954842 0.2599663683739595 0.2609383626984232 0.2619272797899383 0.2629323192558818 0.2639534806895796 0.2649916636699366 0.2660458677610603 0.2671170925118785 0.2682044374557517 0.2693098021100792 0.2704311859758991 0.271569588537483 0.2727260092619247 0.2738984475987229 0.2750889029793582 0.2762953748168642 0.2775208625053928 0.2787622654197739 0.2800216829150687 0.281299014326118 0.282594358967084
 8.25 0.2291614599019713 0.229229632609209 0.2293160832171031 0.2294161117138324 0.2295296180848948 0.229655902313075 0.2297964643784065 0.2299506042581275 0.2301197219266309 0.2303052173554086 0.2305049905129895 0.2307192413648727 0.2309499698734532 0.2311963759979431 0.2314582596942866 0.2317357209150685 0.2320298596094174 0.2323395757229035 0.232664869197429 0.2330068399711145 0.233365487978178 0.2337398131488087 0.2341298154090354 0.2345365946805877 0.234959050880753 0.235398283922226 0.2358541937129535 0.2363259801559731 0.2368136431492454 0.2373170825854811 0.237837298351962 0.2383734903303558 0.2389254583965259 0.2394944024203338 0.2400782222654375 0.2406779177890828 0.2412945888418889 0.2419261352676285 0.2425737569030019 0.2432382535774052 0.2439177251126925 0.2446122713229326 0.2453236920141594 0.2460511869841172 0.2467936560219989 0.2475520989081798 0.2483266154139446 0.2491171053012087 0.2499225683222339 0.2507451042193384 0.2515826127246 0.2524370935595551 0.2533067464348902 0.2541922710501286 0.2550938670933111 0.2560114342406706 0.2569460721563011 0.2578956804918208 0.2588622588860294 0.2598449069645595 0.2608445243395229 0.2618601106091493 0.2628916653574218 0.2639401881537038 0.2650047785523628 0.2660862360923859 0.2671847602969918 0.2683001506732349 0.2694325067116057 0.2705808278856235 0.2717471136514248 0.2729303634473451 0.274130476693495 0.2753475527913313 0.2765824911232214 0.2778342910520024 0.2791040519205346 0.2803917730512489
 8.27 0.2272800815766202 0.227347869938665 0.2274337835315002 0.2275333223434465 0.2276452863601764 0.2277709755646818 0.2279107899372365 0.2280652294553526 0.2282334940937309 0.2284170838242065 0.2286148986156871 0.2288292384340867 0.2290589032422529 0.2293030929998887 0.2295638076634682 0.2298400471861468 0.2301318115176654 0.2304402006042488 0.2307640143884987 0.2311035528092799 0.231459615801602 0.2318322032964943 0.2322205152208757 0.2326244514974175 0.2330451120444023 0.2334813967755754 0.2339344055999912 0.2344031384218539 0.2348875951403519 0.235388875649487 0.235905879837897 0.2364387075886737 0.2369882587791738 0.2375527332808249 0.2381340309589254 0.2387301516724387 0.2393430952737813 0.2399709616086058 0.2406146505155772 0.2412742618261442 0.2419497953643044 0.2426412509463636 0.2433486283806896 0.24407092746746 0.2448091479984041 0.2455642897565395 0.2463333525159027 0.2471193360412737 0.2479203400878948 0.2487382644011843 0.2495711087164435 0.2504198727585589 0.2512845562416978 0.2521652588689985 0.2530618803322547 0.2539744203115946 0.2549028784751531 0.2558473544787396 0.2568086479654993 0.2577859585655684 0.2587791858957249 0.2597882295590319 0.2608142891444769 0.261856264226604 0.262915054365141 0.2639907591046211 0.2650824779739981 0.2661909104862562 0.2673163561380146 0.2684586144091256 0.2696187847622674 0.2707947666425317 0.271987559477004 0.2731982626743406 0.2744258756243375 0.2756701976974956 0.2769324282445788 0.2782124665961673
 8.289999999999999 0.2254190303124124 0.2254864361037438 0.2255719149629907 0.2256709668786141 0.2257822918364584 0.2259073898197198 0.2260464608089088 0.2261991047818073 0.2263666217134201 0.2265493115759202 0.2267472743385885 0.2269595099677483 0.2271872184266931 0.2274312996756095 0.2276897536714944 0.2279647803680651 0.2282552797156661 0.2285611516611677 0.2288835961478604 0.229221613115343 0.2295751024994052 0.2299451642319042 0.230330698240636 0.2307329044492004 0.2311506827768607 0.2315850331383976 0.2320351554439573 0.2325007495988937 0.2329831155036053 0.2334812530533664 0.2339949621381514 0.2345254426424554 0.2350706944451073 0.2356327174190779 0.2362094114312826 0.2368029763423774 0.2374113120065506 0.2380364182713071 0.2386762949772487 0.2393321419578471 0.2400036590392124 0.2406911460398553 0.2413944027704437 0.2421125290335536 0.2428465246234141 0.2435963893256473 0.2443621229170016 0.2451426251650802 0.2459400958280632 0.2467524346544244 0.2475806413826422 0.2484247157409049 0.2492846574468102 0.2501594662070595 0.2510511417171457 0.2519586836610356 0.2528820917108473 0.253821365526521 0.2547765047554844 0.2557474090323128 0.2567352779783831 0.2577389112015224 0.2587585082956502 0.2597947688404168 0.2608479924008335 0.2619169785268992 0.2630028267532203 0.2641045365986256 0.2652239075657747 0.2663592391407616 0.2675122307927125 0.2686810819733773 0.2698676921167166 0.271071160638482 0.2722912869357915 0.2735282703866992 0.2747829103497591 0.2760554061635834
 8.31 0.2235781925798723 0.2236452175536703 0.2237303639334147 0.2238287317077049 0.2239396208625549 0.2240639313813619 0.2242013632448699 0.2243543164311269 0.2245200909154369 0.2247018866703062 0.2248988036653836 0.2251101418673956 0.2253367012400754 0.2255786817440863 0.22583608333694 0.2261098059729084 0.2263979496029303 0.2267025141745124 0.2270225996316242 0.2273590059145878 0.227710932959962 0.2280783807004198 0.228462249064622 0.2288616379770831 0.2292776473580333 0.2297091771232738 0.2301562271840267 0.2306198974467794 0.2310991878131231 0.231594098179586 0.2321046284374602 0.2326317784726238 0.2331746481653567 0.2337322373901508 0.2343064460155151 0.2348963739037743 0.2355011209108625 0.2361224868861108 0.2367586716720296 0.2374105751040846 0.2380782970104683 0.2387617372118643 0.2394608955212078 0.2401749717434384 0.2409047656752495 0.2416502771048298 0.242411705811601 0.2431878515659491 0.2439798141289494 0.2447875932520874 0.2456111886769729 0.2464506001350486 0.2473047273472936 0.248175770023921 0.2490615278640694 0.2499641005554896 0.2508813877742254 0.2518155891842885 0.2527655044373276 0.2537312331722934 0.2547127750150955 0.2557110295782564 0.2567250964605573 0.2577548752466807 0.2588014655068458 0.2598647667964387 0.2609438786556374 0.2620397006090309 0.2631522321652327 0.2642815728164889 0.2654276220382807 0.2665902792889211 0.2677697440091465 0.2689659156217023 0.2701787935309233 0.2714093771223083 0.2726565657620892 0.273921458796795
 8.33 0.2217575550439485 0.2218243009323996 0.2219089170597362 0.2220058034146937 0.2221170599834532 0.2222397867496102 0.2223775836941388 0.2225287507953493 0.2226946880288408 0.2228745953674478 0.2230706727811818 0.2232809202371669 0.2235065376995694 0.2237464251295228 0.224002582485046 0.2242741097209575 0.2245619067887822 0.2248641736366537 0.225182810209211 0.2255167164474892 0.2258660922888047 0.2262319376666352 0.2266131525104934 0.2270108367457959 0.2274238902937256 0.2278526130710896 0.2282977049901707 0.2287583659585732 0.2292345958790641 0.2297272946494075 0.2302346621621942 0.2307585983046657 0.231298102958532 0.2318531759997843 0.2324240172985023 0.2330094267186555 0.2336115041178989 0.2342291493473635 0.2348615622514408 0.2355097426675623 0.2361734904259725 0.2368530053494973 0.2375481872533062 0.2382580359446693 0.238983651222708 0.2397250328781416 0.2404810806930265 0.2412528944404912 0.2420414738844653 0.2428437187794027 0.2436627288699995 0.2444974038909064 0.2453468435664353 0.2462120476102605 0.2470939157251144 0.2479905476024775 0.2489029429222628 0.2498310013524951 0.2507758225489841 0.2517363061549926 0.2527125518008985 0.2537044591038518 0.2547130276674261 0.2557373570812642 0.256777446920718 0.257834096746484 0.2589075061042318 0.2599974745242281 0.261103201520955 0.2622255865927225 0.2633646292212758 0.2645203288713968 0.2656935849905008 0.2668825970082268 0.2680891643360226 0.2693123863667253 0.2705522624741349 0.2718096920125836
 8.35 0.219956104560762 0.2200234730753608 0.2201065611507797 0.2202039687758885 0.2203136959370328 0.2204367426180039 0.2205728088000026 0.2207232944615975 0.2208883995786786 0.2210675241244043 0.2212616680691435 0.2214709313804119 0.221695514022803 0.2219352159579134 0.2221892371442626 0.2224595775372074 0.2227451370888502 0.2230460157479432 0.2233621134597848 0.2236946301661131 0.2240424658049915 0.2244057203106904 0.2247851936135626 0.2251801856399135 0.2255904963118656 0.2260173255472172 0.2264594732592965 0.226917139356809 0.2273913237436806 0.2278799263188936 0.2283850469763191 0.2289056856045422 0.2294419420866826 0.2299936163002095 0.2305609081167509 0.2311438174018974 0.2317423440150003 0.2323553878089648 0.2329850486300368 0.2336293263175851 0.2342893207038772 0.2349648316138505 0.235655058864877 0.2363619022665235 0.2370833616203055 0.2378194367194359 0.2385722273485685 0.2393397332835352 0.2401228542910789 0.2409205901285794 0.2417350405437752 0.2425641052744789 0.2434098840482876 0.2442702765822874 0.2451463825827531 0.2460381017448413 0.2469455337522793 0.2478685782770476 0.248807234979057 0.249761603505821 0.2507324834921217 0.2517191745596711 0.2527213763167659 0.2537401883579385 0.2547747102636005 0.2558258415996825 0.2568924819172672 0.257975830752218 0.2590756876248015 0.260191252039305 0.2613243234836482 0.2624730014289895 0.2636391853293275 0.2648210746210959 0.2660203687227547 0.2672363670343737 0.268469768937213 0.2697197737932964
 8.369999999999999 0.2181756281744171 0.2182416210062613 0.2183253832040286 0.2184222147567212 0.218531315650847 0.2186527858703899 0.2187892253967743 0.2189378342088237 0.2191022122827147 0.2192804595919248 0.2194736761071752 0.2196820617963678 0.2199045166245173 0.2201431405536766 0.2203960335428587 0.2206640955479508 0.2209484265216252 0.2212469264132431 0.2215616951687535 0.221891732730587 0.2222380390375436 0.2225996140246751 0.2229765576231623 0.223368769760187 0.2237772503587973 0.2242011993377691 0.224640516611461 0.225096202089664 0.225567255677446 0.2260537772749906 0.2265557667774306 0.2270731240746756 0.2276060490512352 0.2281544415860351 0.2287183015522297 0.2292976288170075 0.2298925232413921 0.2305029846800372 0.2311280129810171 0.2317695079856099 0.2324255695280775 0.2330961974354385 0.233783391527236 0.2344852516153009 0.2352025775035083 0.2359345689875295 0.2366831258545784 0.2374462478831521 0.238224934842766 0.2390182864936847 0.2398282025866453 0.2406526828625774 0.2414928270523164 0.2423485348763117 0.2432198060443296 0.2441056402551507 0.2450080371962619 0.245926096543543 0.2468597179609477 0.2478089011001794 0.2487736456003616 0.249754951087703 0.2507509171751565 0.2517643434620739 0.2527923295338546 0.2538378749615883 0.2548979793016941 0.2559755420955521 0.2570686628691308 0.2581783411326096 0.2593045763799945 0.2604472680887297 0.261605515719303 0.2627812187148464 0.2639743765007311 0.2651830884841574 0.2664092540537388 0.2676518725790809
 8.390000000000001 0.2164152131138714 0.2164808319339533 0.2165630704024854 0.2166594285086 0.2167679062389653 0.2168898035777551 0.2170245205066139 0.2171724570046167 0.2173360130482225 0.2175133886112235 0.2177056836646881 0.2179120981768991 0.218133532113286 0.2183700854363519 0.2186218581055958 0.2188887500774284 0.2191707613050833 0.2194688917385221 0.2197813413243353 0.2201099100056361 0.2204535977219504 0.2208126044091005 0.2211869299990836 0.2215773744199448 0.2219842375956454 0.2224053194459245 0.2228426198861564 0.2232953388272023 0.2237634761752559 0.224246831831685 0.2247457056928659 0.2252598976500144 0.2257905075890094 0.2263354353902131 0.2268959809282842 0.2274718440719864 0.2280631246839918 0.228670022620678 0.2292912377319211 0.229929069860882 0.2305813188437881 0.2312480845097097 0.2319313666803303 0.2326290651697124 0.2333423797840573 0.2340702103214597 0.2348145565716572 0.2355734183157738 0.2363466953260587 0.2371366873656195 0.2379410941881497 0.2387610155376512 0.2395964511481518 0.2404465007434162 0.2413129640366527 0.2421950407302143 0.243091530515294 0.2440046330716154 0.2449322480671174 0.2458762751576338 0.2468359139865678 0.2478109641845607 0.2488015253691553 0.2498085971444546 0.2508321791007742 0.2518701708142902 0.2529256718466815 0.2539966817447666 0.2550831000401351 0.2561870262487744 0.2573063598706903 0.2584421003895231 0.2595943472721579 0.2607629999683292 0.2619490579102218 0.2631505205120644 0.2643693871697193 0.2656047572602665
 8.41 0.2146736467898663 0.2147388932493592 0.2148217101115903 0.2149164973658208 0.2150244549988765 0.2151457829951184 0.2152797813364085 0.2154269500020692 0.215589788968838 0.2157652982108174 0.2159566776994181 0.2161621274032983 0.2163825472882963 0.2166180373173593 0.2168675974504653 0.2171333276445409 0.2174140278533731 0.2177098980275157 0.2180209381141911 0.2183470480571857 0.218688327796741 0.2190456772694387 0.2194182964080807 0.2198061851415637 0.2202101433947485 0.2206294710883241 0.2210639681386663 0.2215137344576909 0.2219787699527018 0.2224590745262336 0.2229557480758891 0.2234667904941711 0.2239941016683091 0.2245357814800809 0.2250938298056281 0.2256662465152676 0.2262540314732963 0.2268572845377913 0.227474905560405 0.2281079943861541 0.2287564508532039 0.2294202747926471 0.2300996660282774 0.230793424376357 0.2315016496453804 0.2322263416358315 0.2329655001399354 0.2337200249414061 0.2344891158151874 0.2352745725271898 0.2360745948340211 0.2368899824827122 0.2377198352104376 0.2385661527442303 0.2394270348006918 0.2403031810856967 0.2411958912940916 0.2421030651093892 0.2430256022034571 0.2439646022362011 0.244918064855243 0.2458879896955938 0.2468732763793212 0.2478740245152116 0.2488911336984276 0.2499237035101591 0.2509726335172704 0.2520380232719409 0.2531187723113015 0.2542159801570654 0.2553284463151531 0.2564583702753128 0.2576036515107359 0.2587662894776663 0.2599442836150052 0.26113963334391 0.2623513380673893 0.2635792971698909
 8.43 0.2129519167919159 0.2130167925224549 0.2130980898761994 0.2131935088425372 0.2133008494084497 0.2134205115584827 0.2135538952747121 0.2137014005367044 0.213862327321472 0.2140380756034229 0.2142275453543054 0.2144320365431475 0.2146504491361912 0.2148848830968207 0.2151333383854869 0.2153978149596246 0.2156763127735664 0.2159698317784499 0.2162794719221205 0.2166031331490282 0.2169429154001201 0.2172987186127265 0.2176687427204426 0.2180548876530045 0.21845615333616 0.2188726396915344 0.2193042466364907 0.2197510740839845 0.220214121942414 0.2206923901154645 0.2211849785019476 0.2216937869956349 0.2222178154850873 0.2227561638534782 0.2233108319784113 0.2238798197317345 0.2244641269793464 0.2250637535809996 0.2256777993900978 0.226308164253487 0.2269528480112431 0.2276118504964526 0.228287371534989 0.2289771109452838 0.2296813685380918 0.2304019441162521 0.2311369374744426 0.23188724839893 0.232651976667315 0.2334321220482711 0.2342276843012792 0.235038563176356 0.2358638584137785 0.2367045697438017 0.2375616968863721 0.238433139550836 0.2393199974356418 0.2402222702280379 0.2411398576037648 0.2420728592267423 0.2430211747487515 0.2439849038091113 0.2449650460343498 0.245960401037871 0.2469712684196152 0.2479983477657155 0.249040838648148 0.2500996406243773 0.2511747532369971 0.252265176013365 0.2533719084652324 0.2544950500883696 0.2556344003621846 0.2567890587493383 0.2579610246953533 0.259149297628218 0.2603538769579855 0.2615756620763675
 8.449999999999999 0.2112489108853517 0.2113134174993108 0.2113952974176185 0.2114891506297877 0.2115959771229531 0.2117160768818424 0.2118477498887427 0.2119944961234612 0.2121547155632809 0.2123286081829113 0.2125172739544335 0.2127207128472403 0.212938124827971 0.2131715098604415 0.213418767905568 0.213680098921287 0.2139573028624688 0.2142495796808265 0.2145568293248198 0.2148800517395529 0.2152173468666684 0.2155707146442347 0.215938055006629 0.216322567884415 0.216721053204215 0.2171347108885774 0.2175645408558384 0.2180094430199788 0.2184685172904756 0.2189437635721484 0.2194341817650004 0.2199397717640544 0.2204606334591839 0.2209956667349378 0.2215469714703616 0.2221125475388122 0.2226933948077677 0.2232895131386324 0.2239009023865363 0.2245265624001291 0.2251674930213702 0.2258236940853116 0.2264942654198776 0.2271802068456379 0.227881318175576 0.2285968992148527 0.2293276497605639 0.2300738696014934 0.2308343585178609 0.231610116281064 0.2324012426534159 0.2332067373878773 0.2340275002277835 0.2348636309065659 0.2357150291474691 0.2365817946632618 0.2374638271559435 0.2383602263164453 0.2392728918243259 0.2402009233474627 0.2411442205417369 0.2421027830507145 0.2430767105053213 0.2440669025235132 0.2450723587099412 0.2460930786556113 0.2471300619375394 0.2481823081184008 0.2492509167461744 0.2503356873537829 0.2514357194587262 0.252552012562711 0.2536845661512747 0.2548332796934044 0.2559992526411505 0.2571804844292357 0.2583778744746587 0.259592522176292
 8.470000000000001 0.2095656170084237 0.209629856099188 0.2097112206306946 0.2098046105925796 0.2099109259721288 0.2100292667542496 0.210161332921437 0.2103064244537355 0.210465841328695 0.2106388835213223 0.2108266510040264 0.2110292437465598 0.2112456617159539 0.2114769048764494 0.2117220731894222 0.2119831666133028 0.2122581851034917 0.2125491286122696 0.2128539970887015 0.2131748904785369 0.2135107087241039 0.2138614517641987 0.2142272195339695 0.2146090119647958 0.2150048289841623 0.2154167705155272 0.2158436364781863 0.2162856267871311 0.2167427413529022 0.2172149800814375 0.2177023428739152 0.2182048296265915 0.2187224402306338 0.2192552745719475 0.2198022325309993 0.220365313982634 0.2209427187958868 0.2215352468337903 0.2221420979531766 0.2227650720044739 0.2234022688314981 0.2240537882712393 0.2247214301536436 0.2254033943013886 0.2260996805296554 0.2268110886458936 0.227537818449583 0.228279869731989 0.2290360422759134 0.2298075358554394 0.2305933502356729 0.2313943851724766 0.2322116404122013 0.2330422156914102 0.2338890107365991 0.2347510252639111 0.2356273589788467 0.2365189115759675 0.2374266827385972 0.2383486721385143 0.2392869794356429 0.240239504277736 0.241208246300055 0.2421922051250437 0.2431923803619972 0.2442077716067261 0.2452383784412147 0.2462851004332754 0.247347137136197 0.2484252880883884 0.249519652813017 0.2506302308176425 0.2517559215938451 0.2528988246168489 0.2540568393451403 0.2552310652200815 0.2564224016655182 0.2576298480873835
 8.49 0.2079009232694559 0.2079647964116893 0.2080457475809604 0.2081386767670266 0.208244383957323 0.2083621691369337 0.2084935322885591 0.2086379733924775 0.2087955924265021 0.2089678893659324 0.2091547641835012 0.2093553168493152 0.2095707473307926 0.2098010555925933 0.2100451415965456 0.2103040053015676 0.2105778466635826 0.2108664656354305 0.2111699621667736 0.2114894362039973 0.2118227876901056 0.2121710165646122 0.2125352227634256 0.2129144062187296 0.213308466858859 0.2137176046081693 0.2141417193869021 0.2145808111110455 0.2150349796921888 0.2155051250373726 0.2159894470489332 0.2164887456243432 0.2170032206560454 0.2175327720312829 0.2180773996319234 0.2186362033342787 0.2192100830089193 0.2197991385204832 0.2204033697274806 0.2210216764820931 0.2216552586299671 0.2223039160100036 0.2229668484541419 0.2236449557871381 0.2243371378263395 0.2250455943814528 0.225767225254308 0.2265051302386173 0.227257109119728 0.2280233616743716 0.2288057876704067 0.229602386866558 0.2304142590121489 0.2312402038468303 0.2320824211003037 0.2329388104920392 0.2338103717309886 0.2346972045152938 0.2355991085319895 0.2365161834567014 0.237449528953339 0.2383969446737836 0.2393595302575713 0.2403383853315706 0.2413323095096556 0.2423423023923736 0.2433665635666077 0.2444078926052352 0.2454643890667798 0.2465360524950596 0.24762378241883 0.2487275783514213 0.2498475397903714 0.2509836662170539 0.2521347570963007 0.2533030118760197 0.254487329986808 0.2556867108415595
 8.51 0.2062548179440553 0.2063193266939638 0.2063988665018332 0.2064912373575411 0.2065964392486692 0.2067136721604761 0.2068434360758646 0.2069871309753435 0.2071450568369858 0.2073164136363796 0.2075014013465765 0.2077011199380332 0.2079145693785485 0.2081437496331959 0.20838676066425 0.2086435024311094 0.2089160748902128 0.2092034779949518 0.2095046116955772 0.2098216759391014 0.2101535706691952 0.2105002958260796 0.2108619513464125 0.211238437163171 0.2116298532055278 0.2120361993987231 0.2124584756639313 0.2128947819181231 0.2133469180739216 0.2138131840394544 0.2142953797182003 0.2147916050088305 0.215302859805046 0.2158291439954083 0.2163705574631666 0.2169259000860793 0.2174973717362303 0.2180829722798408 0.2186826015770755 0.2192983594818444 0.2199282458415993 0.220572260497125 0.221231303282326 0.2219054740240078 0.2225948725416534 0.2232982986471951 0.2240159521447801 0.2247486328305327 0.2254964404923105 0.2262594749094557 0.2270365358525416 0.227828823083114 0.2286352363534276 0.2294576754061778 0.2302943399742264 0.231146129780324 0.2320130445368256 0.2328949839454026 0.2337921476967492 0.2347033354702837 0.2356306469338456 0.2365730817433864 0.2375306395426569 0.2385043199628883 0.2394920226224693 0.2404958471266174 0.2415146930670462 0.2425496600216264 0.2435996475540434 0.2446657552134487 0.245747882534107 0.2468451290350383 0.2479583942196549 0.2490875775753933 0.250232878573342 0.2513942966678629 0.2525716312962099 0.2537649818781399
 8.529999999999999 0.2046272894723725 0.2046904353679632 0.2047705657918666 0.2048623807340782 0.2049670801823248 0.205083664122037 0.2052128325363169 0.2053557854059011 0.2055120227091179 0.2056825444218408 0.2058667505174354 0.2060645409667032 0.2062769157378189 0.2065040747962633 0.2067460181047513 0.2070016456231552 0.2072719573084219 0.2075580531144868 0.2078579329921813 0.2081725968891359 0.2085020447496787 0.2088462765147281 0.2092062921216812 0.2095801915042969 0.2099699745925743 0.210373541312626 0.2107930915865461 0.2112274253322739 0.211676742463452 0.21213994288928 0.2126191265143627 0.2131122932385537 0.2136213429567939 0.2141444755589454 0.2146824909296193 0.2152345889480002 0.2158026694876645 0.2163847324163941 0.2169808775959853 0.2175921048820524 0.2182183141238269 0.2188595051639513 0.2195148778382678 0.2201852319756025 0.2208696673975445 0.2215691839182201 0.2222826813440615 0.2230123594735715 0.2237550180970825 0.2245138569965111 0.225286675945107 0.2260735747071979 0.2268765530379288 0.2276936106829967 0.2285256473783799 0.2293728628500631 0.2302340568137571 0.2311113289746133 0.2320026790269342 0.232910106653878 0.2338315115271585 0.2347689933067409 0.2357204516405314 0.2366879861640632 0.2376714965001761 0.2386690822586929 0.2396826430360893 0.2407112784151602 0.24175588796468 0.2428154712390592 0.2438911277779947 0.2449826571061166 0.2460892587326291 0.2472117321509472 0.248351276838328 0.2495056922554976 0.2506761778462728 0.251862533037178
 8.550000000000001 0.2030181264564144 0.2030809110177502 0.2031596340120521 0.203250995429432 0.2033550952577595 0.2034712334826347 0.2035997100873566 0.2037409250528858 0.2038963783578031 0.2040662699782626 0.2042494998879403 0.2044463680579774 0.204657874456919 0.2048830190506477 0.2051238018023127 0.2053782226722529 0.205646381617917 0.2059302785937761 0.2062288135512341 0.2065410864385313 0.2068690972006435 0.2072118457791771 0.2075683321122578 0.2079406561344157 0.2083277177764646 0.2087296169653772 0.2091462536241545 0.2095778276716909 0.2100242390226344 0.2104854875872414 0.2109606732712271 0.2114516959756108 0.2119566555965565 0.212477552025208 0.2130123851475199 0.2135610548440828 0.2141257609899447 0.2147044034544265 0.2152970821009332 0.2159056967867598 0.2165272473628926 0.2171648336738057 0.217816355557252 0.21848291284405 0.2191635053578656 0.2198590329149882 0.2205685953241032 0.2212931923860587 0.2220328238936275 0.2227863896312643 0.2235549893748582 0.2243375228914797 0.2251351899391238 0.2259477902664471 0.2267753236125009 0.227617989706459 0.2284745882673409 0.2293461190037297 0.2302327816134855 0.231134275783454 0.2320518011891698 0.2329833574945553 0.2339298443516145 0.2348923614001219 0.2358687082673068 0.2368610845675325 0.2378694899019708 0.2388917238582716 0.2399309860102277 0.2409840759174347 0.2420541931249461 0.2431392371629238 0.244239107546283 0.2453560037743335 0.2464877253304152 0.2476363716815292 0.2487999422779639 0.2499793365529165
 8.57 0.2014253176574058 0.2014878423868565 0.2015670598831728 0.2016579701365815 0.201760573135093 0.2018761688644748 0.2020039573082197 0.2021446384475096 0.202299312261174 0.2024672787256438 0.2026497378149008 0.2028456895004214 0.2030552337511159 0.2032803705332633 0.2035180998104405 0.2037714215434473 0.2040383356902262 0.2043199422057775 0.2046162410420692 0.2049281321479427 0.205253715469013 0.2055939909475644 0.2059489585224412 0.206318618128934 0.2067030696986601 0.2071022131594401 0.2075171484351692 0.207945875445684 0.2083893941066233 0.2088477043292859 0.209320906020482 0.2098088990823804 0.2103106834123508 0.2108283589028012 0.2113599254410106 0.2119053829089563 0.2124667311831374 0.2130419701343924 0.2136310996277124 0.2142362195220496 0.214855129670121 0.2154880299182064 0.216135920105943 0.216798700066114 0.2174753696244327 0.218166028599322 0.218872676801689 0.2195922140346943 0.220327640093517 0.2210770547651149 0.2218414578279792 0.2226197490518854 0.2234130281976385 0.2242211950168137 0.2250433492514924 0.2258803906339931 0.2267334188865978 0.2275993337212735 0.2284812348393885 0.2293780219314245 0.2302896946766837 0.2312163527429905 0.2321578957863894 0.2331143234508375 0.2340856353678922 0.2350728311563942 0.236074010422146 0.2370919727575847 0.2381238177414517 0.2391725449384554 0.2402352538989314 0.241314644158496 0.2424090152376962 0.2435191666416544 0.2446441978597086 0.2457861083650473 0.2469427976143406 0.2481163650473655
 8.59 0.1998509519932014 0.1999131183756896 0.1999909322832045 0.2000813937060861 0.2001845026324837 0.2002984590483299 0.2004256629373085 0.2005656142808196 0.2007196130579378 0.2008868592453674 0.2010674528173915 0.201262493745817 0.2014710819999143 0.2016942175463533 0.2019308003491329 0.202182030369507 0.2024478075659055 0.20272823189385 0.2030221033058651 0.2033317217513849 0.2036548871766545 0.203993699524627 0.2043461587348554 0.2047142647433798 0.2050960174826098 0.2054935168812025 0.2059046628639349 0.2063315553515721 0.2067721942607306 0.2072276795037369 0.2076978109884808 0.2081826886182646 0.2086824122916472 0.2091959819022831 0.2097242973387572 0.2102674584844144 0.2108254652171846 0.2113973174094027 0.211983014927624 0.212584557632435 0.2131989453782588 0.2138291780131565 0.214473355378623 0.2151313773093788 0.2158042436331566 0.2164920541704828 0.2171937087344551 0.2179102071305148 0.2186406491562138 0.2193859346009779 0.2201450632458647 0.2209201348633169 0.2217080492169104 0.2225119060610984 0.2233296051409503 0.2241621461918855 0.2250096289394034 0.2258719530988076 0.2267481183749259 0.2276401244618257 0.2285460710425239 0.2294677577886932 0.2304033843603623 0.2313548504056127 0.2323211555602696 0.2333021994475891 0.2342981816779398 0.2353099018484797 0.2363364595428298 0.2373788543307405 0.2384360857677558 0.2395090533948708 0.2405968567381859 0.2417003953085555 0.242819768601232 0.2439548760955058 0.2451058172543395 0.2462714915239987
 8.609999999999999 0.1982928185357444 0.1983546280389885 0.1984331402447663 0.1985230551435297 0.1986246727235649 0.1987380929709669 0.1988647158696085 0.1990039414011045 0.1991562695447716 0.1993227002775833 0.1995025335741199 0.1996956694065142 0.1999033077443922 0.2001244485548086 0.2003599918021788 0.2006101374482044 0.200873685451796 0.2011528357689893 0.2014454883528576 0.2017527431534197 0.2020745001175419 0.202409859188837 0.2027608203075565 0.20312628341048 0.2035064484307984 0.2039013152979934 0.2043097839377117 0.2047338542716342 0.2051726262173413 0.2056250996881729 0.2060922745930837 0.2065742508364936 0.2070709283181342 0.2075823069328893 0.2081073865706316 0.2086472671160544 0.2092009484484988 0.2097694304417753 0.2103527129639816 0.2109496958773159 0.2115615790378839 0.2121872622955029 0.2128276454935001 0.2134829284685063 0.2141520110502454 0.2148349930613184 0.2155326743169832 0.2162452546249299 0.2169716337850505 0.2177128115892048 0.2184677878209809 0.2192376622554515 0.2200213346589253 0.2208208047886936 0.2216340723927722 0.2224612372096386 0.2233040989679648 0.2241608573863447 0.2250334121730178 0.2259196630255871 0.2268208096307333 0.2277367516639234 0.2286673887891155 0.2296129206584579 0.230574146911985 0.2315491671773065 0.2325399810692939 0.233546588189761 0.2345668881271402 0.2356028804561544 0.2366547647374835 0.2377212405174271 0.2388035073275618 0.2399005646843945 0.2410143120890102 0.2421427490267162 0.2432868749666808 0.244445689361568
 8.630000000000001 0.1967520065085729 0.1968134605833256 0.1968905729526179 0.1969800436070115 0.1970811725349281 0.197193959722623 0.1973200051541548 0.1974587088113505 0.1976102706737653 0.1977748907186382 0.1979538689208428 0.1981462052528333 0.1983518996845858 0.1985719521835353 0.1988065627145072 0.1990545312396453 0.1993169577183336 0.199593942107115 0.1998842843596042 0.2001901844263962 0.2005095422549703 0.2008434577895895 0.2011929309711943 0.2015559617372935 0.2019334500218486 0.2023255957551546 0.2027322988637154 0.2031536592701154 0.2035895768928855 0.2040392516463651 0.2045044834405587 0.2049833721809888 0.2054769177685431 0.2059842200993177 0.2065061790644555 0.2070427945499795 0.2075941664366223 0.2081592945996495 0.2087391789086804 0.209332719227502 0.2099410154138796 0.2105630673193624 0.2111998747890843 0.2118504376615603 0.2125157557684778 0.2131948289344835 0.2138886569769661 0.214597239705833 0.215319576923284 0.216055768423579 0.2168076139928018 0.217572313408619 0.2183526664400339 0.2191468728471367 0.2199557323808488 0.2207784447826635 0.2216158097843815 0.2224690271078417 0.2233348964646477 0.2242165175558896 0.2251129900718608 0.2260240136917704 0.2269498880834513 0.2278894129030627 0.2288446877947894 0.229815712390535 0.2308003863096114 0.2318008091584236 0.2328158805301492 0.2338457000044145 0.2348911671469645 0.2359522815093297 0.2370280426284873 0.2381195500265182 0.2392257032102596 0.2403485016709525 0.241485944883885 0.2426390323080308
 8.65 0.1952274052843724 0.1952886053646555 0.1953652197412024 0.1954543484046838 0.1955548913436541 0.1956672485445271 0.1957916199915447 0.1959296056667431 0.1960805055499127 0.1962444196185544 0.1964215478478309 0.1966129902105134 0.1968177466769235 0.1970369172148708 0.1972694017895856 0.1975163003636471 0.1977766128969069 0.1980513393464078 0.1983404796662983 0.1986440338077417 0.1989621017188218 0.1992935833444428 0.1996404786262251 0.2000019875023961 0.2003769099076775 0.2007664457731661 0.2011713950262117 0.2015899575902894 0.2020231333848675 0.2024698223252709 0.2029321243225399 0.2034080392832838 0.2038985671095307 0.2044037076985725 0.2049225609428044 0.205456026729561 0.2060041049409469 0.2065658954536632 0.2071422981388291 0.207732412861799 0.2083372394819747 0.2089556778526134 0.2095888278206309 0.2102356892264 0.2108972619035449 0.2115725456787298 0.2122625403714441 0.2129662457937827 0.2136845617502209 0.2144176880373858 0.2151644244438223 0.2159249707497549 0.2167001267268447 0.2174899921379418 0.2182945667368335 0.2191128502679869 0.2199457424662883 0.2207934430567768 0.2216557517543739 0.2225317682636083 0.2234233922783364 0.2243287234814578 0.2252487615446265 0.2261844061279574 0.2271337568797285 0.2280987134360777 0.2290783754206964 0.2300726424445171 0.2310825141053974 0.232107089987799 0.2331462696624623 0.2342009526860764 0.2352713386009446 0.2363564269346451 0.2374570171996875 0.2385721088931649 0.2397039014964005 0.2408502944745909
 8.67 0.1937190043825729 0.1937798518859083 0.1938561700922361 0.193944758992334 0.194044918574888 0.1941566488264677 0.194280449731496 0.1944168212722153 0.194567063428648 0.1947301761785533 0.1949065594973792 0.1950961133582092 0.1952999377317058 0.1955171325860481 0.1957485978868656 0.195993433597167 0.196252639677265 0.1965261160846953 0.1968130627741329 0.1971142796973019 0.1974299668028821 0.1977600240364099 0.198104551340176 0.1984634486531172 0.1988368159107044 0.1992246530448255 0.1996259599836641 0.200041836651574 0.200473182968948 0.200916998852083 0.2013763842130405 0.201850338959502 0.2023378629946203 0.2028388562168662 0.2033555185198704 0.2038857497922606 0.204430649917495 0.20498911877369 0.2055611562334444 0.2061488621636581 0.206749136425347 0.2073650788734528 0.2079936893566485 0.2086378677171395 0.2092947137904596 0.2099672274052628 0.2106523083831108 0.2113520565382552 0.2120664716774159 0.2127955535995543 0.2135373020956427 0.2142946169484282 0.215065597932193 0.2158512448125094 0.2166504573459907 0.2174643352800371 0.2182928783525781 0.2191350862918086 0.2199928588159224 0.2208641956328396 0.2217501964399304 0.2226508609237342 0.2235659887596734 0.2244958796117641 0.2254402331323209 0.2264002489616583 0.2273738267277862 0.2283630660461028 0.2293667665190808 0.230385127735951 0.2314190492723803 0.2324684306901455 0.2335324715368024 0.2346109713453509 0.2357050296338952 0.2368146459052994 0.237939819646839 0.2390795503298477
 8.69 0.1922268934669903 0.1922873897946272 0.1923633136323402 0.1924514649710125 0.1925500437994597 0.1926613501044051 0.1927845838704503 0.1929203450800409 0.1930688337134281 0.193231249748626 0.1934067931613637 0.193595463925033 0.1937974620106326 0.1940136873867058 0.194243140019276 0.1944869198717755 0.1947449269049715 0.1950162610768863 0.1953019223427138 0.1956009106547312 0.195915225962206 0.1962428682112985 0.1965859373449605 0.196942333302828 0.197313156021111 0.1976983054324775 0.198096981465934 0.1985110840467004 0.1989386130960813 0.1993806685313325 0.1998371502655225 0.2003081582073902 0.2007925922611978 0.2012916523265788 0.2018041382983821 0.2023312500665113 0.2028727875157591 0.2034279505256381 0.203997638970206 0.2045809527178872 0.2051787916312894 0.2057902555670157 0.2064162443754723 0.2070557579006718 0.2077098959800314 0.2083776584441678 0.2090589451166861 0.2097558558139652 0.2104652903449387 0.2111894485108704 0.2119280301051263 0.2126803349129418 0.213447162711184 0.2142285132681098 0.2150234863431199 0.2158330816865074 0.2166561990392027 0.2174938381325138 0.2183460986878614 0.2192128804165105 0.2200942830192969 0.2209902061863494 0.2219006495968076 0.2228246129185347 0.223764195807827 0.2247181979091175 0.2256868188546759 0.2266699582643041 0.2276686157450271 0.2286817908907791 0.2297093832820856 0.2307525924857412 0.2318102180544824 0.2328833595266561 0.2339709164258839 0.2350750882607221 0.2361925745243166 0.237326674694054
 8.710000000000001 0.1907508623435112 0.19081110888065 0.1908865401307181 0.1909733560847028 0.1910724567315476 0.1911821420581276 0.1913049120492201 0.1914399666874716 0.1915878059533589 0.1917485298251472 0.191922238278843 0.1921101312881425 0.1923112088243753 0.1925264708564446 0.1927539173507619 0.1929965482711774 0.1932524635789067 0.1935216632324517 0.1938061471875184 0.1941038153969293 0.1944157678105317 0.1947421043751013 0.1950816250342415 0.1954365297282784 0.1958048183941508 0.1961874909652963 0.1965844473715325 0.1969957875389339 0.1974206113897045 0.1978608188420454 0.1983144098100187 0.1987814842034062 0.1992639419275639 0.1997598828832725 0.2002693069665823 0.2007932140686549 0.2013316040755998 0.2018834768683061 0.2024498323222708 0.2030297703074219 0.2036241906879369 0.2042320933220575 0.2048544780618994 0.2054904447532574 0.2061408932354067 0.2068049233408995 0.2074824348953564 0.2081745277172545 0.2088811016177105 0.2096011564002591 0.2103347918606274 0.2110829077865047 0.2118456039573076 0.2126218801439411 0.2134125361085548 0.2142177716042949 0.2150364863750522 0.2158697801552043 0.2167175526693551 0.2175788036320683 0.2184555327475981 0.2193458397096134 0.2202515242009198 0.2211707858931753 0.2221044244466028 0.2230536395096977 0.224017230718931 0.2249943976984481 0.2259869400597636 0.2269949574014506 0.2280173493088269 0.2290543153536361 0.230105655093724 0.2311733680727115 0.2322545538196621 0.2333522118487461 0.2344642416588993 0.235591642733478
 8.73 0.1892900009578198 0.189349899073832 0.1894250394968737 0.189511422218035 0.1896090472263856 0.18971921450895 0.1898403240506793 0.1899748758344177 0.1901219698408646 0.1902820060485333 0.1904549844337035 0.1906410049703714 0.1908411676301936 0.1910534723824278 0.1912809191938684 0.191521608028778 0.1917754388488141 0.1920434116129519 0.1923256262774025 0.1926220827955261 0.192931681117742 0.1932556211914326 0.1935938029608444 0.1939462263669838 0.1943129913475087 0.1946929978366155 0.1950873457649221 0.1954960350593457 0.1959190656429774 0.1963554374349508 0.196806150350308 0.1972713042998592 0.1977507991900397 0.198243734922761 0.198751111395259 0.1992718284999359 0.1998059861241998 0.2003556841502976 0.2009177224551461 0.2014952009101559 0.2020852193810532 0.2026906777276958 0.2033084758038853 0.2039409134571747 0.2045876905286716 0.205248006852837 0.2059217622572796 0.206609956562546 0.2073116895819062 0.2080278611211347 0.2087584709782875 0.209502518943474 0.2102601047986256 0.211032128317259 0.2118186892642353 0.2126185873955148 0.2134330224579078 0.2142617941888199 0.2151051023159945 0.2159618465572492 0.2168330266202093 0.2177186422020358 0.2186186929891499 0.2195331786569526 0.2204620988695398 0.2214053532794135 0.2223630415271887 0.2233361632412949 0.2243227180376747 0.225324605519477 0.2263419252767462 0.227372576886107 0.2284186599104449 0.2294801738985824 0.2305559183849508 0.2316470928892574 0.2327525969161487 0.2338734299548694
 8.75 0.1878442993931665 0.1879039504418112 0.187978701778372 0.1880645533940406 0.1881618052780108 0.1882704574174549 0.1883920097974952 0.1885248624011708 0.188671415209401 0.1888296682009431 0.1890018213523471 0.1891870746379049 0.1893854280295953 0.1895977814970259 0.1898232350073689 0.1900617885252932 0.1903145420128926 0.1905803954296091 0.1908614487321517 0.1911556018744115 0.1914629548073714 0.1917855074790126 0.1921212598342159 0.1924712118146585 0.1928354633587077 0.1932139144013085 0.1936055648738678 0.1940126147041344 0.1944318638160741 0.1948665121297406 0.1953143595611421 0.1957766060221036 0.1962531514201247 0.1967430956582327 0.1972473386348324 0.19776498024355 0.1982970203730741 0.1988423589069916 0.1994021957236188 0.1999753306958293 0.2005628636908766 0.2011638945702127 0.201779223189302 0.2024080493974316 0.2030502730375166 0.2037067939459008 0.2043768119521538 0.2050612268788635 0.2057591385414237 0.2064713467478182 0.2071970512983999 0.2079371519856657 0.2086915485940272 0.2094584408995773 0.2102407286698513 0.2110364116635855 0.2118464896304697 0.2126699623108964 0.2135088294357053 0.2143610907259236 0.2152277458925018 0.2161077946360454 0.2170031366465418 0.2179128716030838 0.2188359991735874 0.2197745190145069 0.2207273307705442 0.2216944340743549 0.222675928546249 0.2236718137938887 0.2246829894119804 0.2257085549819637 0.2267483100716947 0.2278034542351269 0.2288738870119855 0.2299587079274396 0.2310577164917686 0.2321731122000253
 8.77 0.186414747868177 0.186473053187814 0.1865474171586405 0.1866329397719482 0.1867296210170536 0.1868378608812745 0.1869578593499021 0.187090116406168 0.1872359320312081 0.1873935062040209 0.1875639389014223 0.187748430097996 0.1879457797660392 0.1881562878755041 0.1883797543939355 0.1886173792864035 0.1888689625154321 0.1891337040409235 0.1894115038200782 0.1897044618073104 0.1900105779541596 0.1903307522091973 0.1906640845179297 0.1910125748226963 0.1913743230625637 0.1917502291732152 0.1921392930868364 0.1925436147319959 0.1929611940335227 0.1933929309123777 0.1938380252855224 0.1942973770657826 0.1947709861617076 0.1952579524774254 0.1957591759124938 0.1962746563617463 0.1968025937151349 0.1973456878575674 0.1979012386687414 0.1984720460229732 0.1990553097890229 0.1996538298299147 0.2002647060027536 0.2008899381585371 0.2015285261419628 0.202181469791232 0.2028477689378485 0.2035284234064134 0.2042224330144159 0.2049307975720186 0.2056525168818402 0.2063885907387323 0.2071379189295534 0.207901701232937 0.2086788374190567 0.2094703272493866 0.210275070476457 0.2110952668436065 0.2119287160847292 0.2127765179240178 0.2136375720757031 0.2145140782437878 0.2154038361217772 0.2163078453924055 0.2172262057273572 0.2181599167869845 0.2191068782200211 0.2200680896632905 0.2210446507414113 0.2220354610664972 0.2230405202378533 0.2240609278416682 0.2250945834507014 0.226144386623967 0.2272085369064126 0.2282869338285946 0.2293805769063485 0.2304894656404557
 8.789999999999999 0.1849993367347009 0.1850583976485005 0.1851313759548101 0.1852164716450196 0.1853126847085668 0.185420415132913 0.1855398629035158 0.1856705280037971 0.1858147104151061 0.1859716101166791 0.1861413270855948 0.1863238612967246 0.1865205127226793 0.1867299813337515 0.1869525670978535 0.1871880699804509 0.1874376899444921 0.1877002269503335 0.1879778809556601 0.1882676519154024 0.1885724397816486 0.1888902445035527 0.189222266027238 0.1895683042956968 0.1899274592486858 0.1903008308226166 0.1906883189504427 0.1910900235615418 0.1915048445815938 0.1919338819324549 0.1923771355320268 0.1928336052941224 0.1933043911283266 0.1937882929398531 0.1942865106293969 0.1947989440929826 0.1953236932218081 0.1958636579020848 0.1964169380148722 0.19698343343591 0.1975642440354441 0.1981583696780501 0.1987658102224509 0.199387465521331 0.2000225354211468 0.2006718197619315 0.2013344183770969 0.2020113310932302 0.2027014577298869 0.2034049980993793 0.204122752006561 0.2048549192486065 0.2056002996147875 0.206358992886244 0.2071328988357519 0.2079191172274859 0.2087207478167782 0.2095354903498734 0.2103646445636785 0.211207010185509 0.212063586932831 0.2129344745129986 0.2138196726229872 0.2147190809491227 0.2156326991668068 0.216560626940237 0.2175027639221238 0.2184591097534023 0.2194296640629408 0.2204155264672441 0.2214145965701536 0.2224287739625424 0.2234572582220068 0.2245009489125527 0.2255588455842793 0.2266318477730568 0.2277190550002016 0.2288214667721461
 8.81 0.1835990564756997 0.1836567742918493 0.1837303686155951 0.1838150394384244 0.1839098867498943 0.1840171105376078 0.184135010787187 0.1842660874822407 0.184409640604329 0.184564870132923 0.1847337760453601 0.1849156583167958 0.1851103169201503 0.1853179518260518 0.1855385630027753 0.1857730504161765 0.1860216140296224 0.1862830538039173 0.1865575696972244 0.1868460616649833 0.1871485296598237 0.1874650736314739 0.187794693526666 0.1881383892890365 0.1884960608590225 0.1888669081737544 0.1892528311669429 0.1896508297687638 0.1900640039057366 0.1904902535006003 0.1909307784721845 0.1913843787352755 0.19185215420048 0.1923342047740824 0.1928293303578998 0.1933377308491315 0.1938603061402046 0.194396156118616 0.1949461806667692 0.1955103796618076 0.1960868529754433 0.1966776004737815 0.1972825220171414 0.1979007174598719 0.1985321866501641 0.1991778294298583 0.1998368456342483 0.2005089350918806 0.2011953976243492 0.2018950330460867 0.2026089411641513 0.2033371217780089 0.2040774746793119 0.2048330996516726 0.2056018964704339 0.2063839649024346 0.2071813047057709 0.2079908156295539 0.2088155974136627 0.2096535497884933 0.2105056724747032 0.2113720651829523 0.2122526276136392 0.213146459456633 0.2140553603910021 0.2149775300847372 0.2159148681944714 0.216865374365196 0.2178311482299712 0.2188109894096336 0.2198049975124993 0.2208131721340625 0.2218365128566905 0.2228740192493137 0.2239265908671127 0.2249933272511999 0.226074227928298 0.2271711924104138
 8.83 0.1822128977031733 0.18227027371508 0.1823435857192125 0.182426833707154 0.1825222176685792 0.1826279375912309 0.1827453934608933 0.18287588526136 0.1830178129743991 0.1831722765797129 0.1833404760548945 0.1835205113753792 0.1837143825143927 0.1839201894428943 0.1841407321295165 0.1843733105405 0.1846198246396248 0.1848791743881371 0.1851524597446715 0.1854397806651703 0.1857400371027969 0.1860542290078464 0.1863824563276513 0.1867237190064837 0.1870790169854521 0.1874482502023954 0.1878306185917719 0.1882270220845443 0.1886375606080604 0.1890611340859304 0.1894987424378986 0.1899505855797122 0.1904154634229853 0.1908934758750591 0.1913857228388571 0.1918920042127376 0.1924115198903404 0.1929441697604305 0.193490953706737 0.1940509716077881 0.1946251233367422 0.1952124087612137 0.1958139277430964 0.196427680138381 0.1970565657969696 0.1976976845624856 0.1983529362720792 0.1990224207562296 0.1997040378385416 0.2004008873355398 0.2011098690564569 0.2018340828030194 0.2025705283692279 0.2033221055411339 0.2040858140966124 0.2048647538051303 0.2056568244275103 0.2064621257156915 0.2072815574124847 0.2081151192513246 0.2089629109560173 0.2098247322404838 0.2106997828084992 0.2115889623534281 0.2124922705579559 0.2134107070938153 0.2143423716215093 0.2152880637900299 0.216247883236573 0.2172227295862482 0.2182108024517858 0.2192139014332387 0.2202311261176805 0.2212634760788998 0.2223099508770896 0.2233703500585337 0.2244459731552882 0.2255366196848587
 8.85 0.1808408511561225 0.1808979866426136 0.1809699179713375 0.181053745133972 0.1811477681203079 0.1812529869182261 0.1813708015136705 0.181499711890617 0.1816410180310388 0.1817938199148665 0.1819604175199452 0.1821396108219866 0.1823326997945174 0.1825374844088238 0.1827562646338908 0.182987740436339 0.1832322117803558 0.1834904786276231 0.1837616409372411 0.1840467986656474 0.1843457517665322 0.1846577001907498 0.1849835438862251 0.1853233827978569 0.185676216867416 0.1860430460334407 0.1864237702311263 0.186817589392212 0.187225403444863 0.1876463123135484 0.1880812159189152 0.1885301141776584 0.1889922070023861 0.1894682943014816 0.1899574759789605 0.190460751934324 0.1909772220624082 0.1915066862532293 0.1920503443918241 0.192607096358087 0.1931779420266029 0.1937618812664752 0.1943590139411509 0.1949702399082405 0.1955946590193341 0.1962331711198138 0.1968847760486616 0.1975495736382628 0.1982284637142064 0.1989205460950803 0.1996267205922627 0.2003459870097099 0.2010784451437392 0.2018249947828083 0.2025856357072903 0.2033594676892445 0.2041473904921836 0.2049484038708362 0.2057635075709053 0.2065928013288236 0.2074350848715029 0.2082925579160814 0.2091630201696653 0.2100476713290677 0.2109454110805419 0.211858139099512 0.2127849550502987 0.2137258585858412 0.2146798493474147 0.2156489269643446 0.2166329910537156 0.2176301412200778 0.2186422770551478 0.2196674981375064 0.2207087040322919 0.2217639942908895 0.2228332684506166 0.2239175260344037
 8.869999999999999 0.1794819076985499 0.1795398039240694 0.1796113562030965 0.1796938645274027 0.1797873288868933 0.1798920492695851 0.1800084256615797 0.180136758047033 0.1802774464081204 0.1804295907249979 0.1805953909757589 0.180773847136388 0.1809640591807089 0.18116812708033 0.1813848508045844 0.1816154303204673 0.1818588655925679 0.1821150565829983 0.1823851032513177 0.1826680055544524 0.1829647634466124 0.1832754768792036 0.1835989458007352 0.1839364701567244 0.1842877498895956 0.1846520849385767 0.1850302752395902 0.1854215207251415 0.1858267213242019 0.1862458769620881 0.1866779875603376 0.1871241530365803 0.187583373304405 0.1880565482732231 0.1885427778481274 0.1890430619297469 0.1895564004140978 0.1900837931924306 0.1906232401510721 0.1911777411712646 0.1917442961290003 0.1923249048948516 0.1929196673337978 0.1935274833050471 0.1941483526618552 0.1947822752513392 0.1954303509142879 0.1960914794849675 0.1967666607909241 0.1974548946527813 0.1981572808840339 0.198871619290838 0.1996011096717963 0.2003437518177404 0.2010993455115078 0.2018690905277153 0.2026527866325294 0.2034496335834306 0.2042604311289754 0.2050843790085537 0.2059223769521416 0.206774324680051 0.2076404219026745 0.2085204683202267 0.2094135636224814 0.2103217074885043 0.2112427995863825 0.2121779395729487 0.213128127093503 0.2140912617815296 0.2150694432584091 0.2160615711331282 0.2170677450019839 0.2180878644482851 0.2191229290420484 0.220172038339692 0.2212359918837234 0.2223139892024255
 8.890000000000001 0.1781380583174955 0.1781946165322977 0.1782658913690964 0.1783479828197551 0.1784409908742922 0.1785453155208587 0.1786601567457118 0.1787879145331849 0.1789269888656528 0.1790784797234938 0.1792435870850469 0.1794203109265651 0.1796096512221655 0.1798128079437743 0.1800276810610681 0.1802562705414116 0.1804986763497906 0.1807527984487413 0.1810217367982757 0.1813034913558026 0.1815980620760448 0.1819064489109519 0.1822276518096101 0.1825636707181463 0.1829126055796299 0.183274456333969 0.1836501229178039 0.1840398052643955 0.1844423033035105 0.1848588169613017 0.1852882461601855 0.1857315908187138 0.186188950851443 0.1866592261687988 0.1871425166769367 0.1876398222775984 0.1881500428679644 0.1886733783405027 0.189210628582813 0.1897618934774672 0.1903251729018461 0.1909025667279711 0.1914938748223334 0.1920982970457176 0.1927156332530223 0.1933460832930763 0.1939905470084511 0.1946480242352685 0.1953195148030054 0.1960040185342937 0.1967015352447163 0.1974130647425996 0.1981377068288012 0.1988762612964945 0.1996278279309482 0.2003935065093026 0.2011720968003418 0.2019646985642617 0.2027713115524339 0.2035909355071657 0.2044245701614562 0.2052722152387484 0.2061327704526772 0.2070083355068134 0.2078968100944035 0.2087992938981061 0.2097157865897236 0.2106461878299308 0.2115905972679982 0.2125489145415127 0.2135211392760934 0.2145073710851039 0.2155085095693604 0.2165235543168357 0.2175526049023598 0.2185954608873157 0.2196533218193323 0.2207259872319718
 8.91 0.1768061941211083 0.1768626155614486 0.1769335145454884 0.1770151910651821 0.1771078451106597 0.1772105766702045 0.1773249857302273 0.1774521722752365 0.1775906362878039 0.1777414777485269 0.1779048966359865 0.1780797929267011 0.1782684665950769 0.1784697176133538 0.1786846459515473 0.1789113515773865 0.1791517344562485 0.179404794551088 0.1796716318223639 0.1799511462279607 0.1802445377231069 0.1805506062602894 0.1808705517891628 0.1812042742564562 0.1815507736058748 0.1819101497779981 0.1822843027101743 0.1826713323364099 0.1830712385872562 0.1834851213896913 0.183912780666998 0.1843534163386383 0.1848068283201232 0.1852743165228792 0.1857556808541101 0.1862499212166552 0.186757137508844 0.1872773296243456 0.1878114974520154 0.1883596408757374 0.1889196597742619 0.1894946540210404 0.1900816234840553 0.1906826680256466 0.1912965875023338 0.1919234817646346 0.1925643506568791 0.1932181940170199 0.1938850116764388 0.194565803459749 0.1952605691845938 0.1959672086614405 0.1966889216933715 0.1974226080758705 0.198170167596605 0.1989317000352048 0.1997063051630368 0.2004946827429756 0.20129613252917 0.202111454266806 0.2029407476918651 0.2037830125308795 0.2046401485006828 0.2055101553081568 0.2063931326499744 0.2072910802123389 0.2082028976707186 0.2091275846895782 0.2100672409221057 0.2110207660099359 0.2119871595828693 0.212968421258588 0.2139635506423665 0.2149736473267794 0.2159965108914053 0.2170343409025259 0.2180859369128219 0.2191523984610652
 8.93 0.1754865063367512 0.1755435922250737 0.1756131169280669 0.1756944804377749 0.1757866827444377 0.1758890238364691 0.1760028037004315 0.176128522321006 0.1762663796809587 0.1764165757611031 0.1765783105402592 0.1767534839952071 0.1769402961006383 0.1771407468291021 0.1773528361509482 0.1775784640342657 0.1778178304448174 0.1780689353459711 0.1783336786986263 0.1786120604611373 0.1789031805892315 0.1792080390359253 0.1795256357514347 0.1798570706830826 0.1802021437752017 0.180560054969034 0.1809307042026259 0.1813151914107197 0.1817135165246408 0.1821246794721813 0.1825496801774791 0.1829875185608941 0.1834391945388791 0.1839037080238478 0.1843811589240384 0.1848725471433735 0.1853776725813156 0.1858948351327192 0.1864258346876786 0.1869707711313722 0.1875275443439017 0.1880993542001293 0.1886830005695089 0.1892804833159148 0.1898910022974662 0.1905144573663467 0.1911517483686216 0.1918019751440497 0.1924651375258924 0.1931422353407178 0.1938321684082016 0.1945361365409239 0.1952529395441618 0.1959826772156785 0.1967262493455081 0.1974837557157367 0.1982541961002795 0.199038570264654 0.1998357779657491 0.2006468189515908 0.2014707929611032 0.2023086997238663 0.2031604389598697 0.204026010379262 0.2049045136820968 0.2057978485580743 0.2067040146862799 0.2076241117349176 0.2085590393610404 0.2095066972102768 0.2104682849165531 0.2114437021018118 0.2124339483757261 0.2134379233354112 0.2144558265651303 0.2154875576359986 0.2165340161056814 0.21759430151809
 8.949999999999999 0.1741807863091413 0.1742365378542637 0.1743057898304028 0.1743867422296912 0.1744785950424774 0.1745804482573043 0.1746938018608836 0.1748179558380668 0.1749552101718116 0.1751037648431452 0.1752647198311228 0.175438275112783 0.1756242306630988 0.1758228864549247 0.1760350424589404 0.1762587986435896 0.1764961549750163 0.1767462114169955 0.1770097679308617 0.1772861244754322 0.1775750810069272 0.1778776374788854 0.1781939938420767 0.1785229500444097 0.1788657060308363 0.1792211617432522 0.1795904171203927 0.1799723720977261 0.1803680266073415 0.1807775805778341 0.1811998339341858 0.1816348865976419 0.1820838384855847 0.182545489511402 0.1830210395843526 0.1835093886094276 0.1840106364872079 0.1845256831137172 0.1850535283802724 0.1855943721733286 0.1861489143743214 0.1867163548595046 0.1872976934997839 0.1878909301605479 0.1884979647014933 0.1891188969764481 0.1897517268331893 0.190398354113258 0.19105887865177 0.191731300277222 0.1924185188112954 0.1931176340686545 0.1938305458567421 0.1945563539755704 0.1952960582175086 0.1960495583670662 0.1968159542006727 0.1975951454864531 0.198388231984 0.1991951134441415 0.2000147896087051 0.2008483602102779 0.2016956249719633 0.2025558836071332 0.2034298358191765 0.2043176813012442 0.20521921973599 0.2061346507953075 0.2070638741400632 0.208006789419826 0.2089635962725928 0.2099340943245098 0.2109184831895904 0.2119165624694293 0.2129293317529124 0.2139549906159234 0.2149963386210459 0.2160504753172621
 8.970000000000001 0.1728860254985219 0.1729415438958171 0.1730114246820086 0.1730909678493164 0.1731823733881959 0.1732828412873173 0.1733956715335398 0.1735193641118829 0.1736560190054936 0.1738039361956095 0.1739632156615183 0.1741359573805135 0.1743212613278457 0.1745180274766709 0.1747282557979939 0.1749511462606089 0.1751864988310354 0.1754355134734506 0.175697090149618 0.175972228818812 0.1762590294377385 0.1765603919604521 0.1768744163382688 0.1772011025196755 0.177541450450235 0.1778954600724876 0.1782622313258488 0.1786426641465028 0.1790357584672925 0.1794416142176055 0.1798622313232562 0.180294609706364 0.180740749285228 0.181199549974197 0.1816722116835371 0.1821576343192936 0.1826568177831507 0.183168861972286 0.1836936667792225 0.1842312320916753 0.1847826577923958 0.1853469437590109 0.1859248898638592 0.1865147959738228 0.1871184619501554 0.1877358876483071 0.1883651729177442 0.1890082176017662 0.1896651215373183 0.1903338845548008 0.1910164064778735 0.1917126871232575 0.1924218263005321 0.1931438238119288 0.1938794794521209 0.1946280930080087 0.1953903642585028 0.1961654929743011 0.1969543789176636 0.1977560218421833 0.1985715214925524 0.1994007776043251 0.2002437899036772 0.2010995581071609 0.2019690819214561 0.2028523610431184 0.2037483951583226 0.2046591839426027 0.2055826270605878 0.206520924165735 0.2074719749000573 0.2084376788938488 0.2094161357654052 0.2104092451207412 0.2114161065533039 0.2124367196436819 0.2134719839593117 0.2145208990541789
 8.99 0.171603115478868 0.1716584019104433 0.171728013026538 0.171807248819458 0.1718972092797647 0.1719981943962536 0.1721096041559294 0.1722326385439774 0.1723677975437314 0.1725150811366368 0.1726736893022105 0.1728457220179975 0.1730291792595225 0.1732251610002386 0.1734345672114719 0.173655497862362 0.1738899529197992 0.1741369323483573 0.1743964361102234 0.1746694641651226 0.1749560164702405 0.1752541929801403 0.1755669936466771 0.1758913184189082 0.1762303672429993 0.1765819400621268 0.1769462368163773 0.1773240574426414 0.1777147018745058 0.17811887004214 0.1785358618721797 0.1789664772876068 0.179409816207625 0.1798668785475318 0.1803366642185865 0.1808191731278751 0.1813144051781701 0.181823360267788 0.1823461382904416 0.1828805391350894 0.1834287626857811 0.1839898088214986 0.1845644774159939 0.1851509683376231 0.1857512814491764 0.1863653166077042 0.1869910736643395 0.1876306524641169 0.1882839528457872 0.1889489746416283 0.1896278176772525 0.1903203817714102 0.1910256667357892 0.1917437723748104 0.1924755984854205 0.1932201448568794 0.1939774112705453 0.1947484974996549 0.1955333033091005 0.196330828455203 0.1971419726854812 0.1979669357384171 0.1988046173432181 0.1996560172195743 0.2005211350774131 0.2013989706166493 0.2022914235269321 0.2031965934873875 0.2041154801663573 0.2050480832211349 0.2059943022976964 0.2069542370304285 0.2079287870418524 0.2089160519423441 0.2099170313298511 0.2109325247896048 0.2119618318938297 0.2130046522014486
 9.01 0.1703321479361226 0.170387203570996 0.1704554465200153 0.1705352767755718 0.1706238943283307 0.1707244991672116 0.1708353912793626 0.170957970650133 0.1710924372630404 0.1712381910997353 0.1713961321399611 0.1715664603615107 0.1717491757401793 0.1719442782497134 0.1721508678617557 0.172371844545787 0.1726043082690633 0.1728492589965499 0.1731076966908516 0.1733796213121386 0.1736631328180695 0.1739601311637094 0.1742706163014456 0.174593688180898 0.1749302467488272 0.1752794919490377 0.1756423237222775 0.176017642006135 0.1764056467349305 0.1768073378396049 0.1772226152476047 0.1776505788827625 0.178091128665175 0.1785453645110751 0.179012286332703 0.1794918940381709 0.1799850875313258 0.1804910667116074 0.1810097314739029 0.1815420817083977 0.1820872173004225 0.182644938130296 0.1832164440731653 0.1837996349988409 0.1843965107716287 0.1850070712501584 0.185629416287208 0.1862654457295239 0.1869151594176384 0.1875765571856822 0.1882516388611943 0.1889405042649276 0.18964205321065 0.1903562855049434 0.1910832009469974 0.1918237993284001 0.1925781804329252 0.1933451440363144 0.1941247899060572 0.1949192178011665 0.1957252274719502 0.1965459186597792 0.1973792910968523 0.198226344505956 0.1990859786002221 0.1999592930828802 0.2008462876470077 0.2017469619752749 0.2026612157396873 0.2035891486013237 0.2045306602100707 0.2054847502043534 0.2064536182108624 0.2074359638442775 0.2084319867069866 0.2094415863888025 0.2104657624666744 0.2115025145043966
 9.029999999999999 0.169072014666465 0.1691258406607386 0.1691948169290982 0.1692732434640187 0.1693625202562687 0.1694615472948895 0.1695720245671712 0.1696940520586243 0.1698270297529485 0.1699721576319963 0.1701294356757345 0.1702980638622009 0.1704799421674575 0.1706732705655402 0.1708800490284044 0.1710981775258673 0.1713296560255458 0.1715735844927917 0.1718299628906218 0.1720997911796456 0.1723821693179884 0.1726778972612107 0.1729861749622246 0.1733069023712057 0.1736411794355013 0.1739890060995353 0.1743493823047094 0.1747223079892995 0.1751087830883502 0.1755078075335638 0.1759204812531866 0.1763457041718909 0.1767844762106542 0.1772349972866329 0.1777000673130347 0.1781766861989848 0.1786670538493901 0.179170070164799 0.1796866350412574 0.1802148483701613 0.1807568100381053 0.1813123199267279 0.1818795779125522 0.1824604838668238 0.1830540376553448 0.1836611391383031 0.1842799881700996 0.1849125845991701 0.1855587282678047 0.1862165190119628 0.1868879566610845 0.1875731410378982 0.1882698719582249 0.1889802492307786 0.1897043726569625 0.190441042030662 0.191190357138034 0.1919533177572923 0.1927299236584894 0.1935191746032944 0.1943210703447674 0.1951375106271303 0.1959655951855332 0.1968083237458186 0.1976635960242798 0.1985325117274177 0.1994149705516924 0.2003110721832719 0.2012198162977767 0.2021430025600209 0.20307893062375 0.2040283001313741 0.2049923107136981 0.2059688619896483 0.2069599535659949 0.2079645850370711 0.2089827559844883 0.2100145659768483
 9.050000000000001 0.1678226075746092 0.1678762050716402 0.1679448161293693 0.1680229407403541 0.1681107788954646 0.1682104305838629 0.1683193957929788 0.1684409745084823 0.1685733667142523 0.1687168723923409 0.1688734915229353 0.169041424084315 0.1692216700528052 0.1694141294027275 0.1696190021063458 0.1698362881338092 0.170066787453091 0.170308800029924 0.1705641258277319 0.1708318648075575 0.1711130169279866 0.1714066821450688 0.171712660412234 0.1720321516802059 0.172364155896911 0.1727095730073846 0.1730675029536728 0.1734388456747308 0.1738228011063174 0.1742202691808864 0.1746292498274732 0.1750528429715789 0.17548794853505 0.1759365664359545 0.1763988965884545 0.1768726389026749 0.1773600932845687 0.1778610596357782 0.1783736378534927 0.1788998278303028 0.1794386294540507 0.1799909426076766 0.1805549671690619 0.1811325030108685 0.1817227500003744 0.1823265079993056 0.1829429768636643 0.1835719564435535 0.1842135465829979 0.1848688471197613 0.1855366578851596 0.1862170787038712 0.186911109393743 0.1876177497655927 0.1883368996230078 0.1890697587621408 0.1898151269715005 0.1905741040317403 0.1913465897154414 0.1921317837868944 0.1929294860018752 0.1937406961074187 0.1945655138415882 0.195402938933241 0.1962538711017908 0.1971184100569663 0.1979964554985658 0.1988870071162086 0.1997911645890826 0.2007088275856883 0.2016399957635787 0.2025856687690964 0.2035438462371065 0.2045156277907257 0.2055009130410485 0.206499601586869 0.2075128930143994 0.2085385868969852
 9.07 0.1665839186721328 0.1666372888027016 0.1667045361036592 0.1667823605676448 0.1668707621856289 0.1669690409468924 0.1670775968390029 0.1671976298477879 0.1673294399573031 0.1674733271497978 0.1676283914056766 0.1677955327034572 0.1679740510197249 0.168165746329083 0.1683688186041 0.1685851678152526 0.1688137939308655 0.1690547969170478 0.1693080767376245 0.1695747333540661 0.169853766725413 0.1701452768081971 0.1704500635563596 0.1707672269211648 0.1710978668511111 0.1714408832918368 0.1717973761860243 0.1721663454732987 0.1725477910901241 0.1729427129696954 0.173350111041827 0.1737699852328378 0.174203335465432 0.1746502616585769 0.1751086637273767 0.1755806415829428 0.1760650951322604 0.1765631242780512 0.1770727289186332 0.1775958089477757 0.1781314642545518 0.1786806947231866 0.1792425002329018 0.1798167806577569 0.1804036358664865 0.1810030657223342 0.1816160700828826 0.1822416487998799 0.1828807017190626 0.183531328679975 0.1841955295157844 0.1848733040530933 0.1855626521117475 0.1862654735046411 0.1869818680375173 0.1877107355087655 0.1884522757092157 0.1892071884219282 0.1899747734219804 0.1907558304762492 0.1915493593431909 0.1923564597726165 0.1931770315054635 0.194010174273565 0.1948567877994137 0.1957168717959236 0.1965895259661872 0.1974756500032299 0.1983752435897599 0.1992883063979153 0.2002148380890067 0.2011538383132576 0.2021073067095394 0.2030742429051045 0.2040547465153144 0.2050476171433655 0.2060548543800103 0.2070766578032753
 9.09 0.165354840075834 0.16540888395831 0.1654759689403981 0.1655533950148183 0.1656404621726398 0.1657382704032609 0.1658463196943857 0.1659659100319965 0.1660962414003238 0.1662395137818113 0.1663928271570782 0.1665593815048776 0.1667371768020511 0.1669271130234802 0.1671302901420337 0.1673448081285118 0.1675714669515862 0.1678114665777369 0.1680638069711854 0.168328388093824 0.1686053099051416 0.1688955723621464 0.1691981754192838 0.1695141190283522 0.1698424031384136 0.170183127695702 0.1705371926435274 0.1709036979221762 0.1712836434688081 0.17167602921735 0.1720807550983848 0.1724990210390382 0.1729297269628612 0.1733738727897083 0.1738294584356136 0.1742985838126619 0.1747811488288571 0.1752752533879863 0.175782797389481 0.1763028807282739 0.1768364032946529 0.1773814649741111 0.1779400656471927 0.1785111051893366 0.1790956834707148 0.1796917003560686 0.1803013557045402 0.1809234493695014 0.181558981198378 0.1822061510324713 0.1828667587067758 0.1835408040497926 0.1842273868833407 0.1849265070223629 0.1856380642747295 0.1863631584410378 0.1871006893144084 0.1878517566802771 0.1886152603161841 0.1893922999915594 0.190181675467504 0.1909846864965684 0.191801032822527 0.1926299141801492 0.1934712302949664 0.1943269808830359 0.1951951656507014 0.1960767842943495 0.1969719365001624 0.1978794219438679 0.1988013402904853 0.1997357911940675 0.2006845742974399 0.2016457892319359 0.2026203356171284 0.203609413060558 0.2046108211574579 0.2056266594904743
 9.109999999999999 0.1641362640061192 0.1641901827466237 0.164256906831997 0.1643339362550386 0.1644206710069152 0.1645171110771411 0.1646256564535547 0.1647437071222916 0.1648735630677545 0.1650152242725791 0.1651689907175962 0.1653338623817913 0.1655108392422589 0.1657000212741551 0.1659004084506453 0.1661140007428486 0.1663397981197791 0.1665779005482833 0.1668282079929734 0.1670917204161584 0.1673675377777698 0.1676556600352856 0.1679569871436491 0.1682707190551853 0.1685967557195131 0.1689360970834539 0.1692877430909372 0.1696527936829019 0.1700302487971946 0.1704200083684641 0.1708232723280519 0.1712388406038802 0.1716668131203351 0.1721082897981472 0.1725620705542681 0.1730283553017433 0.173507043949582 0.1739992364026227 0.1745037325613957 0.1750218323219821 0.1755512355758685 0.1760942422097994 0.1766495521056242 0.1772173651401431 0.1777976811849466 0.1783914001062541 0.178997621764747 0.1796163460153992 0.1802483727073039 0.1808930016834964 0.1815500327807741 0.1822194658295124 0.1829024006534768 0.1835977370696325 0.184306574887949 0.1850268139112025 0.185761453934774 0.1865075947464437 0.1872681361261826 0.1880400778459398 0.1888264196694267 0.1896242613518974 0.190436502639926 0.1912610432711795 0.1920980829741882 0.1929495214681118 0.1938133584625023 0.1946895936570633 0.1955802267414058 0.1964832573948002 0.1973995852859255 0.1983303100726141 0.1992734314015936 0.2002299489082249 0.2011997622162369 0.2021829709374578 0.2031795746715422 0.204189473005696
 9.130000000000001 0.1629282827854172 0.1629818774779842 0.1630472420732562 0.1631240765641116 0.1632103809418133 0.1633074551959898 0.1634134993146121 0.1635321132839671 0.1636613970886276 0.1638014507114186 0.16395457413338 0.1641177673337262 0.1642941302898018 0.1644825629770336 0.1646820653688797 0.1648938374367741 0.1651187791500688 0.1653547904759718 0.1656041713794812 0.1658656218233169 0.1661403417678475 0.1664263311710145 0.1667254899882527 0.1670379181724068 0.167361715673645 0.1676996824393688 0.1680490184141189 0.1684116235394783 0.1687865977539715 0.1691748409929595 0.1695754531885327 0.1699884342693992 0.1704147841607697 0.1708534027842391 0.1713044900576644 0.1717679458950394 0.1722447702063654 0.1727339628975185 0.1732356238701137 0.1737506530213651 0.1742770502439426 0.1748168154258254 0.1753690484501515 0.175934649195064 0.1765117175335539 0.177102153333299 0.1777049564564998 0.1783202267597117 0.1789488640936729 0.1795898683031303 0.1802433392266609 0.1809101766964892 0.1815884805383025 0.1822811505710613 0.1829851866068073 0.1837025884504669 0.1844324558996518 0.1851755887444562 0.1859311867672498 0.1867001497424682 0.1874814774363987 0.1882761696069639 0.1890832260035007 0.1899036463665361 0.1907364304275599 0.1915835779087936 0.1924420885229556 0.193314861973023 0.1941999979519908 0.1950994961426258 0.1960103562172187 0.1969355778373321 0.1978740606535444 0.1988258043051916 0.1997899084201043 0.2007683726143419 0.2017600964919231 0.2027650796445531
 9.15 0.1617295888366218 0.1617829605633559 0.161848067059803 0.1619245083189187 0.1620104843320611 0.1621061950889714 0.1622128405777518 0.1623299207848381 0.1624586356949711 0.1625981852911626 0.1627496695546589 0.1629131884649005 0.1630878419994785 0.1632745301340871 0.1634732528424731 0.1636841100963815 0.1639072018654977 0.1641423281173863 0.1643895888174266 0.1646500839287438 0.1649227134121379 0.165207477226008 0.1655045753262737 0.1658148076662929 0.1661371741967759 0.1664728748656965 0.166820809618199 0.1671810783965018 0.1675544811397982 0.1679393177841527 0.1683383882623946 0.1687486925040075 0.1691723304350159 0.1696083019778678 0.170057607051314 0.1705182455702839 0.170992217445758 0.1714786225846367 0.1719782608896052 0.172490232258996 0.1730136365866469 0.1735502737617556 0.1741003436687316 0.174661846187044 0.1752365811910654 0.1758237485499133 0.1764232481272876 0.1770360797813039 0.1776602433643247 0.1782978387227859 0.1789487656970205 0.1796110241210785 0.1802866138225434 0.1809746346223455 0.1816758863345711 0.182389568766269 0.1831154817172526 0.1838548249798997 0.1846064983389475 0.1853715015712855 0.1861487344457436 0.1869383967228777 0.1877422881547514 0.1885585084847147 0.1893871574471781 0.1902289347673849 0.1910841401611784 0.1919515733347671 0.1928323339844852 0.1937263217965504 0.1946336364468181 0.1955542776005322 0.196487144912072 0.1974333380246964 0.1983936565702842 0.1993664001690709 0.2003532684293822 0.2013524609473643
 9.17 0.1605411746815615 0.1605934245127941 0.160659274286555 0.1607354239958765 0.1608199736322103 0.1609152231854092 0.1610214726437043 0.161138021993679 0.1612652712202395 0.1614043203065822 0.1615551692341569 0.1617170179826274 0.1618909665298281 0.162076814851717 0.1622738629223261 0.162483910713707 0.1627059581958742 0.1629392053367446 0.1631855521020733 0.1634439984553859 0.163714544357908 0.1639981897684902 0.1642940346435308 0.164602078936894 0.1649232225998255 0.1652566655808637 0.1656022078257484 0.1659610492773254 0.1663320898754483 0.1667153295568757 0.167110768255166 0.1675196059005684 0.1679405424199107 0.1683748777364827 0.1688204117699172 0.1692792444360675 0.1697503756468802 0.1702348053102666 0.1707305333299684 0.1712395596054218 0.171760884031617 0.1722955064989549 0.1728415268930998 0.1734007450948291 0.1739722609798794 0.1745561744187892 0.1751522852767377 0.1757617934133811 0.1763835986826846 0.1770177009327511 0.177664100005647 0.1783237957372237 0.1789957879569366 0.1796800764876597 0.1803776611454976 0.1810875417395935 0.1818097180719342 0.1825451899371512 0.1832928571223184 0.184053919406747 0.1848271765617766 0.185612728350562 0.1864125745278584 0.1872237148398014 0.1880490490236845 0.1888866768077333 0.1897364979108756 0.1906006120425087 0.191477018902263 0.1923656181797619 0.1932684095543791 0.194183492694992 0.1951117672597311 0.1960543328957273 0.1970090892388547 0.1979770359134705 0.1989581725321515 0.1999524986954269
 9.19 0.1593621329394957 0.1594140619339379 0.1594796563462115 0.1595545161694239 0.1596397413951198 0.1597346320132619 0.1598393880122086 0.1599555093786888 0.1600822960977722 0.1602206481528372 0.1603699655255346 0.1605312481957485 0.1607043961415533 0.1608886093391678 0.161085787762905 0.1612940313851193 0.1615142401761503 0.1617465141042623 0.1619908531355813 0.1622482572340282 0.1625177263612486 0.1627993604765389 0.1630930595367698 0.1633998234963053 0.1637187523069191 0.1640498459177072 0.1643941042749974 0.1647505273222545 0.1651191149999836 0.1655008672456285 0.1658947839934675 0.1663009651745053 0.1667194107163623 0.1671510205431594 0.1675947945754001 0.168050932729849 0.168519234919407 0.1690008010529826 0.1694945310353606 0.1700006247670662 0.1705189821442275 0.1710505030584325 0.1715932873965841 0.1721494350407512 0.1727177458680165 0.1732984197503209 0.1738922565543041 0.1744983561411426 0.1751167183663833 0.1757473430797748 0.176390330125094 0.1770464793399706 0.1777147905557073 0.1783964635970967 0.1790893982822354 0.1797954944223341 0.1805149518215243 0.1812465702766619 0.1819903495771273 0.1827474895046222 0.1835167898329627 0.1842983503278693 0.1850940707467533 0.1859010508384999 0.1867222903432484 0.1875546889921677 0.1884012465072299 0.1892600626009799 0.1901320369763011 0.1910172693261788 0.1919146593334591 0.1928252066706054 0.193748910999451 0.1946858719709483 0.1956358892249149 0.1965991623897763 0.1975745910823047 0.1985641749073555
 9.210000000000001 0.1581933563256369 0.1582450655305308 0.1583094059277698 0.1583848775105359 0.158468780270465 0.1585632141976285 0.1586675792805106 0.1587832755059836 0.1589095028592787 0.1590463613239538 0.1591950508818582 0.1593556715130935 0.1595271231959711 0.1597106059069667 0.1599060196206712 0.1601133643097378 0.1603327399448266 0.160564146494545 0.1608064839253854 0.1610629522016585 0.1613303512854245 0.1616098811364199 0.1619023417119816 0.1622070329669669 0.1625246548536709 0.1628535073217398 0.1631963903180815 0.1635504037867722 0.1639165476689599 0.1642958219027647 0.1646883264231752 0.1650918611619422 0.1655087260474683 0.1659376210046947 0.1663787459549842 0.1668321008160012 0.167298585501588 0.1677772999216379 0.1682681439819647 0.1687713175841692 0.169287620625502 0.1698151529987231 0.1703558145919578 0.17090880528855 0.1714749249669107 0.1720522735003653 0.1726429507569948 0.1732456565994764 0.1738606908849184 0.1744879534646933 0.1751283441842668 0.1757809628830234 0.1764458093940894 0.1771227835441511 0.1778130851532714 0.1785155140347012 0.1792310699946892 0.1799589528322869 0.1806988623391514 0.1814520982993435 0.1822174604891242 0.1829959486767458 0.1837866626222417 0.1845906020772111 0.1854066667846017 0.186235856478488 0.1870771708838469 0.1879317097163297 0.1887993726820311 0.1896791594772543 0.1905731697882729 0.19147920329109 0.1923974596511935 0.1933298385233077 0.1942752395511427 0.1952328623671392 0.1962036065922109 0.1971883718354832
 9.23 0.1570336376496984 0.1570852281009659 0.1571502158150685 0.1572244007852619 0.1573079830032722 0.1574020624592777 0.1575060391418872 0.1576202130381142 0.1577458841333494 0.1578822524113282 0.1580304178540954 0.1581892804419675 0.1583601401534896 0.1585428969653914 0.1587364508525377 0.1589431017878768 0.1591605497423852 0.159390994685009 0.1596324365826019 0.1598868753998598 0.1601533110992519 0.1604316436409492 0.1607220729827487 0.1610244990799946 0.1613399218854966 0.1616674413494442 0.1620080574193178 0.1623606700397968 0.1627254791526641 0.1631022846967073 0.1634911866076162 0.1638932848178777 0.1643074792566668 0.1647337698497342 0.165173156519291 0.1656247391838897 0.1660884177583019 0.1665642921533926 0.1670523622759918 0.1675535280287616 0.1680658893100608 0.168591346013806 0.1691289980293294 0.1696788452412329 0.1702417875292393 0.1708169247680399 0.1714032568271389 0.1720037835706943 0.1726154048573559 0.173239220540099 0.1738761304660561 0.1745253344763442 0.1751875324058892 0.1758610240832468 0.1765476093304203 0.1772462879626751 0.1779582597883492 0.1786822246086618 0.1794183822175164 0.1801677324013032 0.1809291749386958 0.1817037096004462 0.1824904361491755 0.1832901543391618 0.1841021639161251 0.1849271646170076 0.1857643561697522 0.1866146382930768 0.1874779106962453 0.1883533730788361 0.189242025130506 0.1901436665307519 0.1910583969486689 0.1919852160427047 0.1929261234604113 0.1938790188381928 0.1948451018010508 0.1958241719623252
 9.25 0.1558840698144676 0.1559354425368566 0.1559992788853549 0.1560730788532904 0.1561573424324786 0.1562500696132034 0.156353560384196 0.15646731473261 0.1565925326439931 0.1567283141022559 0.1568748590896366 0.1570331675866632 0.1572033395721121 0.1573843750229632 0.1575771739143519 0.1577819362195178 0.1579986619097497 0.158227150954328 0.1584677033204631 0.1587211189732309 0.1589853978755047 0.159261739987884 0.1595510452686202 0.1598523136735381 0.1601665451559553 0.1604917396665974 0.1608300971535101 0.1611803175619684 0.1615427008343817 0.1619180469101963 0.1623055557257943 0.1627050272143894 0.1631165613059187 0.1635412579269321 0.163978017000478 0.1644268384459855 0.1648878221791435 0.1653608681117765 0.1658469761517171 0.166345246202675 0.1668556781641032 0.1673780719310599 0.1679127273940684 0.1684604444389727 0.1690193229467899 0.1695912627935601 0.170175263850192 0.1707715259823056 0.1713807490500718 0.1720022329080485 0.1726357774050133 0.1732813823837932 0.1739391476810905 0.1746099731273061 0.1752929585463591 0.1759880037555027 0.1766962085651379 0.1774164727786228 0.1781497961920792 0.1788952785941959 0.1796528197660284 0.1804234194807956 0.1812060775036734 0.1820008935915842 0.1828097674929841 0.1836295989476463 0.1844635876864413 0.1853096334311139 0.1861677358940565 0.1870388947780802 0.1879231097761814 0.1888202805713058 0.189730606836109 0.190652888232714 0.191588224412465 0.1925366150156788 0.1934980596713915 0.1944714579971035
 9.27 0.1547437458144027 0.154794801821632 0.1548593881078772 0.1549330046665379 0.1550158514895175 0.1551081285672043 0.1552113358884505 0.1553245734405477 0.1554483412091988 0.1555835391784872 0.1557295673308418 0.155887225647 0.1560557141059659 0.1562360326849667 0.1564280813594049 0.1566320601028074 0.1568468688867716 0.1570745076809077 0.1573130764527783 0.1575645751678343 0.1578279037893478 0.1581030622783416 0.1583902505935154 0.1586903686911684 0.1590024165251197 0.159326394046624 0.1596624012042851 0.1600103379439657 0.1603713042086937 0.1607441999385659 0.1611292250706476 0.1615271795388697 0.1619361632739218 0.1623581762031428 0.1627923182504074 0.1632393893360101 0.1636975893765453 0.1641688182847844 0.16465217596955 0.165147562335586 0.165654977283425 0.1661744207092525 0.1667069925047673 0.1672515925570396 0.1678073207483642 0.1683770769561126 0.1689579610525798 0.1695508729048289 0.1701569123745326 0.1707748793178107 0.1714050735850647 0.1720471950208096 0.1727024434635016 0.1733698187453626 0.1740491206922027 0.1747415491232377 0.1754451038509047 0.1761625846806733 0.176891191410855 0.1776327238324074 0.1783863817287374 0.1791531648754992 0.1799318730403902 0.180723605982943 0.1815273634543149 0.1823441451970735 0.183173050944979 0.1840148804227642 0.1848697333459098 0.1857365094204178 0.1866164083425812 0.1875082297987501 0.1884140734650948 0.1893319390073661 0.1902617260806518 0.1912056343291304 0.1921623633858212 0.1931311128723312
 9.289999999999999 0.1536143587342551 0.1536642990291561 0.1537286365425014 0.1538018712677618 0.1538845031969273 0.153976432320489 0.1540781586274189 0.1541909821051447 0.1543142027395225 0.1544489205148062 0.1545943354136132 0.1547504474168871 0.1549182565038573 0.1550978626519949 0.1552891658369661 0.1554913660325815 0.1557053632107428 0.1559311573413861 0.1561687483924214 0.1564192363296701 0.1566805211167978 0.156954702715245 0.1572397810841541 0.1575376561802927 0.1578475279579747 0.1581702963689774 0.1585049613624553 0.1588506228848512 0.1592101808798038 0.1595807352880517 0.1599641860473348 0.160358633092292 0.1607660763543559 0.1611865157616438 0.1616179512388463 0.1620623827071123 0.1625178100839298 0.1629863332830054 0.1634667522141384 0.1639602667830936 0.1644647768914699 0.164982282436565 0.1655117833112386 0.1660533794037709 0.1666069705977183 0.1671725567717662 0.1677512377995783 0.1683409135496423 0.1689435838851133 0.1695583486636529 0.1701860077372659 0.1708247609521333 0.1714765081484423 0.172140349160213 0.1728160838151221 0.1735049119343226 0.1742057333322614 0.1749185478164927 0.1756443551874892 0.1763821552384487 0.1771319477550989 0.1778947325154978 0.1786695092898321 0.1794572778402113 0.1802570379204587 0.1810697892759006 0.1818945316431498 0.1827321647498885 0.183582788314646 0.1844454020465745 0.185319905645221 0.186208398800296 0.1871088811914396 0.1880222524879838 0.1889476123487118 0.1898868604216141 0.1908380963436419 0.1918022197404562
 9.31 0.1524942017477141 0.1525449273223707 0.1526080173383517 0.1526799717891977 0.1527621906669842 0.1528537739623043 0.1529561216642477 0.1530675337603765 0.1531903102366984 0.1533244510776353 0.1534682562659908 0.1536247257829122 0.1537909596078509 0.1539697577185192 0.1541594200908433 0.154360846698914 0.1545739375149335 0.1547978925091593 0.1550346116498447 0.1552830949031766 0.1555433422332092 0.1558154536017954 0.1560994289685143 0.1563962682905962 0.1567038715228434 0.1570244386175488 0.1573568695244108 0.157701164190445 0.1580583225598928 0.1584274445741265 0.1588085301715518 0.1592014792875067 0.1596063918541568 0.1600242678003885 0.1604540070516977 0.1608948095300762 0.1613494751538947 0.1618152038377824 0.1622927954925034 0.1627834500248303 0.163286067337414 0.1637995473286507 0.1643260898925457 0.1648656949185739 0.165416162291537 0.1659795918914178 0.1665540835932307 0.1671415372668699 0.1677409527769538 0.1683533299826661 0.1689766687375941 0.1696130688895637 0.170261330280471 0.170921552746111 0.1715948361160028 0.1722790802132122 0.1729761848541699 0.1736863498484882 0.1744083749987729 0.1751424601004334 0.1758884049414882 0.1766473093023689 0.177418172955719 0.1782019956661918 0.1789977771902429 0.1798064172759213 0.1806270156626562 0.1814605720810414 0.1823069862526155 0.1831653578896405 0.1840355866948756 0.1849197723613488 0.1858159145721254 0.1867239130000724 0.1876457673076212 0.1885795771465256 0.189526242157618 0.1904857619705615
 9.33 0.1513840681160754 0.1514336799519622 0.1514964237324737 0.1515690994512193 0.1516510071003591 0.1517422466705867 0.151843218151108 0.151954221529618 0.1520764567922736 0.1522091239236632 0.1523534229067736 0.1525082537229534 0.1526737163518734 0.1528509107714836 0.1530398369579671 0.1532403948856914 0.1534517845271551 0.1536748058529333 0.153910558831618 0.1541571434297569 0.1544164596117878 0.1546865073399708 0.1549693865743163 0.1552640972725109 0.1555705393898394 0.1558888128791038 0.1562200176905391 0.1565630537717266 0.1569168210675024 0.1572846195198647 0.1576631490678764 0.1580536096475656 0.1584570011918217 0.1588723236302899 0.1592994768892613 0.1597385608915601 0.1601905755564281 0.1606535207994054 0.1611292965322085 0.1616171026626047 0.1621167390942837 0.162628405726726 0.163152002455068 0.163688429169964 0.1642358857574448 0.1647962720987739 0.1653684880702996 0.1659527335433043 0.166549908383851 0.1671580124526259 0.1677789456047787 0.1684119076897591 0.1690567985511501 0.169713618026499 0.1703832659471439 0.1710649421380383 0.171758446417572 0.1724648785973884 0.1731833384821997 0.1739135258695982 0.1746557405498642 0.1754107823057719 0.1761787509123909 0.1769576461368851 0.177750467738309 0.1785550154673996 0.1793715890663662 0.1802009882686768 0.1810423127988411 0.1818964623721909 0.1827624366946565 0.183642335462541 0.1845330583622908 0.1854377050702631 0.1863541752524904 0.1872834685644418 0.1882255846507812 0.1891806231451225
 9.35 0.1502841511869319 0.1503334502550503 0.1503960490485212 0.1504684475610222 0.1505490457847969 0.1506399437106378 0.1507404413278661 0.1508509386243077 0.1509727355862667 0.1511049321984958 0.151247628444163 0.1514019243048156 0.1515667197603406 0.1517432147889231 0.1519304093669997 0.1521302034692108 0.152340697068348 0.1525628901352995 0.1527957826389921 0.1530413745463295 0.1532987658221283 0.1535687564290503 0.153849546327532 0.1541421354757105 0.1544474238293466 0.154764511341745 0.1550923979636709 0.1554341836432633 0.1557866683259462 0.1561509519543351 0.156528134468142 0.156917115804076 0.1573179958957414 0.1577306746735324 0.158156252064525 0.1585927279923653 0.1590420023771549 0.1595031751353335 0.1599762461795574 0.1604612154185762 0.1609579827571051 0.161467648095695 0.1619883113305988 0.1625217723536352 0.1630671310520486 0.1636243873083668 0.1641935410002546 0.1647745920003651 0.1653684401761875 0.1659742853898913 0.1665919274981686 0.167221466352072 0.1678630017968502 0.16851733367178 0.1691824618099954 0.1698615860383139 0.1705515061770586 0.1712543220398788 0.1719690334335656 0.1726955401578666 0.173434942005295 0.1741862387609377 0.1749493302022591 0.1757252160989022 0.1765130962124867 0.1773136702964033 0.1781261380956061 0.1789514993464005 0.1797886537762294 0.1806386011034549 0.1815014410371382 0.1823760732768156 0.1832634975122714 0.1841627134233084 0.1850748206795142 0.1859996189400257 0.1869373078532894 0.1878867870568195
 9.369999999999999 0.149194244392888 0.1492434316538993 0.1493057866954646 0.1493769095113287 0.1494581000938176 0.1495486584338217 0.1496477845207755 0.1497589783426344 0.1498792398858481 0.1500108691353312 0.1501530660744306 0.1503057306848896 0.1504698629468092 0.150644762838606 0.1508321303369672 0.1510292654168025 0.1512389680511927 0.1514602382113355 0.1516922758664877 0.1519368809839048 0.1521922535287772 0.1524602934641635 0.1527400007509206 0.1530313753476304 0.1533346172105239 0.1536495262934019 0.1539761025475528 0.1543155459216667 0.1546657563617473 0.1550287338110203 0.1554034782098381 0.1557909894955822 0.1561893676025626 0.1566005124619131 0.1570224240014846 0.1574573021457344 0.1579038468156132 0.1583633579284485 0.1588336353978249 0.1593156791334613 0.1598106890410856 0.1603174650223052 0.1608351069744756 0.1613656147905649 0.1619078883590155 0.1624630275636035 0.1630291322832936 0.1636079023920919 0.1641986377588955 0.1648001382473385 0.1654155037156357 0.1660417340164222 0.166679828996591 0.1673306884971265 0.1679934123529357 0.168667900392676 0.1693553524385798 0.1700544683062761 0.1707655478046089 0.1714883907354532 0.1722239968935269 0.1729714660662 0.1737316980333012 0.1745037925669211 0.1752876494312116 0.1760843683821837 0.1768927491675009 0.1777140915262701 0.1785470951888297 0.179392959876534 0.1802514853015348 0.1811218711665603 0.1820040171646905 0.1828990229791295 0.183806688282975 0.1847271127389847 0.1856592959993398 0.1866053377054047
 9.390000000000001 0.1481135412502938 0.1481636176546516 0.1482256301663221 0.1482964787791162 0.1483763634854413 0.1484665842762844 0.1485663411411921 0.1486760340682475 0.148795863044044 0.1489260280536562 0.1490676290806074 0.1492196661068346 0.1493832391126498 0.1495574480766985 0.1497430929759152 0.1499393737854755 0.1501482904787457 0.1503678430272288 0.1505989314005077 0.1508416555661852 0.1510960154898206 0.1513620111348644 0.1516406424625885 0.1519300094320139 0.1522310119998359 0.152544750120345 0.1528701237453461 0.1532072328240735 0.1535561773031036 0.1539167571262636 0.1542900722345388 0.1546741225659746 0.1550710080555774 0.1554796286352114 0.1558999842334923 0.1563321747756786 0.1567771001835591 0.1572328603753379 0.1577013552655158 0.1581816847647693 0.1586728487798254 0.1591767472133352 0.1596933799637423 0.1602209469251496 0.1607602479871826 0.1613122830348495 0.1618752519483984 0.1624509546031712 0.1630383908694552 0.1636376606123303 0.1642497636915145 0.1648726999612055 0.1655083692699194 0.1661557714603268 0.1668150063690851 0.1674870738266681 0.168169873657193 0.1688655056782435 0.1695728697006904 0.1702929655285093 0.171024892958594 0.1717685517805694 0.1725250417765981 0.1732932627211868 0.1740732143809881 0.1748658965145993 0.1756704088723591 0.1764876511961404 0.1773165232191402 0.1781582246656666 0.1790117552509231 0.1798779146807892 0.1807568026515984 0.181647418849913 0.182550762952296 0.1834658346250802 0.1843946335241335 0.1853341592946221
 9.41 0.1470440353580025 0.1470939018460826 0.1471546730369115 0.1472262489243657 0.1473058295009329 0.1473947147576955 0.1474941046843107 0.1476032992689876 0.1477226984984616 0.1478523023579651 0.1479924108311959 0.1481438239002821 0.148306841545744 0.148480263746453 0.1486642904795876 0.1488598217205862 0.149066957443097 0.1492855976189244 0.1495157422179732 0.1497565912081889 0.1500099445554954 0.1502750022237299 0.150550564174574 0.1508388303674823 0.1511387007596084 0.1514502753057265 0.1517744539581513 0.1521093366666545 0.1524568233783774 0.152815114037742 0.1531860085863577 0.1535687069629256 0.1539631091031398 0.1543701149395854 0.1547880244016334 0.1552185374153333 0.1556598539033012 0.1561138737846068 0.1565795969746555 0.1570571233850688 0.157546452923561 0.1580484854938127 0.1585612209953423 0.1590857593233732 0.1596231003686986 0.1601721440175434 0.1607328901514227 0.1613054386469975 0.1618897893759272 0.1624858422047195 0.1630946969945763 0.1637152536012382 0.1643475118748239 0.1649915716596685 0.1656474327941576 0.1663158951105586 0.1669961584348495 0.1676882225865438 0.1683919873785135 0.1691084526168076 0.1698366181004692 0.1705765836213484 0.1713292489639127 0.1720936139050542 0.172869678213894 0.1736584416515834 0.1744600039711023 0.1752721649170542 0.1760981242254584 0.1769346816235397 0.1777850368295142 0.1786459895523727 0.179520639491661 0.1804069863372571 0.1813060297691453 0.1822167694571878 0.1831401050608928 0.1840762362291798
 9.43 0.1459847203961482 0.1460342778983763 0.1460949089646241 0.1461652135888328 0.1462454917635695 0.1463339434800107 0.1464319687279228 0.1465407674956395 0.1466597397700362 0.1467888855365012 0.1469283047789045 0.1470791974795628 0.1472405636192022 0.1474124031769171 0.1475957161301271 0.1477905024545299 0.1479967621240518 0.1482135951107952 0.1484419013849824 0.1486827809148975 0.1489342336668242 0.1491972596049815 0.1494717586914555 0.1497589308861293 0.1500566761466084 0.1503670944281449 0.1506890856835569 0.1510216498631462 0.1513668869146127 0.1517247967829649 0.1520933794104287 0.1524736347363527 0.1528664626971098 0.1532700632259968 0.1536863362531307 0.1541142817053416 0.1545538995060628 0.1550052895752184 0.1554683518291071 0.1559440861802835 0.1564304925374362 0.1569296708052628 0.1574395208843427 0.1579621426710054 0.1584964360571973 0.1590425009303444 0.1596001371732129 0.160170644663766 0.1607517232750181 0.1613455728748862 0.1619501933260379 0.1625674844857364 0.1631964462056833 0.1638380783318568 0.1644904807043489 0.1651555531571978 0.1658322955182189 0.1665207076088311 0.1672218892438817 0.1679347402314677 0.1686592603727535 0.1693954494617867 0.1701443072853102 0.1709048336225714 0.1716781282451287 0.1724629909166551 0.1732595213927379 0.1740687194206768 0.1748896847392779 0.1757231170786454 0.17656831615997 0.1774261816953145 0.1782956133873962 0.1791778109293666 0.1800724740045882 0.180978902286408 0.1818968954379281 0.1828285531117738
 9.449999999999999 0.1449354901249441 0.1449850395619218 0.1450453316872182 0.1451153664948383 0.1451943439774275 0.1452824641262553 0.145380126931196 0.1454885323807061 0.1456059804617993 0.1457345711600179 0.1458736044594018 0.1460238803424542 0.1461835987901041 0.1463557597816662 0.1465383632947982 0.1467314093054536 0.1469358977878336 0.1471518287143345 0.1473793020554925 0.1476183177799256 0.147868775854273 0.1481307762431306 0.148403318908984 0.148688403812139 0.1489850309106478 0.149293200160234 0.1496130115142128 0.1499453649234098 0.1502882603360756 0.1506438976977985 0.151010076951413 0.1513888980369066 0.1517792608913228 0.1521813654486612 0.152595111639775 0.1530203993922652 0.1534584286303721 0.1539070992748632 0.1543684112429193 0.1548404644480161 0.1553250587998044 0.1558213942039861 0.1563293705621879 0.1568490877718316 0.157380345726002 0.1579233443133113 0.1584789834177606 0.1590453629185991 0.159624382690179 0.160215042601809 0.1608173425176034 0.1614312822963294 0.1620569617912507 0.1626952808499686 0.1633452393142594 0.1640068370199101 0.1646800737965498 0.165365049467479 0.1660625638494956 0.1667718167527181 0.1674927079804058 0.1682261373287759 0.168970304586818 0.1697280095361049 0.1704964519506018 0.171277431596471 0.1720710482318747 0.1728753016067746 0.1736931914627282 0.1745217175326829 0.1753637795407663 0.1762164772020743 0.1770818102224558 0.1779596782982945 0.1788501811162881 0.1797522183532243 0.1806658896757541 0.1815921947401616
 9.470000000000001 0.1438966383835013 0.1439448806661306 0.1440059350216342 0.1440757014440802 0.1441533799261913 0.1442411704593287 0.1443394730334732 0.1444464876372027 0.1445634142576675 0.144691552880562 0.1448300034900936 0.1449787660689498 0.1451378405982598 0.1453083270575563 0.1454902254247313 0.1456825356759916 0.1458862577858095 0.1461003917268714 0.1463270374700235 0.1465640949842138 0.1468135642364322 0.1470735451916468 0.1473450378127377 0.147629042060428 0.147923557893211 0.1482306852672759 0.1485482241364287 0.148878374452012 0.1492200361628206 0.1495733092150149 0.1499380935520304 0.1503144891144856 0.1507024958400859 0.1511031136635249 0.1515142425163828 0.1519379823270219 0.1523724330204789 0.1528193945183545 0.1532780667387001 0.1537482495959012 0.1542301430005587 0.1547236468593656 0.1552287610749831 0.1557454855459115 0.1562748201663596 0.1568148648261107 0.1573674194103857 0.157931683799703 0.1585075578697361 0.1590950414911674 0.1596941345295401 0.1603058368451062 0.1609281482926721 0.1615631687214411 0.1622096979748532 0.1628679358904218 0.1635376822995669 0.1642201370274468 0.1649140998927854 0.1656196707076974 0.1663369492775103 0.1670667354005838 0.1678081288681255 0.1685611294640046 0.1693266369645625 0.1701038511384196 0.1708925717462804 0.171693898540735 0.1725067312660578 0.1733322696580033 0.1741692134435991 0.1750188623409359 0.1758800160589546 0.1767536742972304 0.1776389367457542 0.1785368030847111 0.1794460729842559 0.1803680461042856
 9.49 0.1428678590886672 0.1429159951182728 0.1429758128628286 0.1430453123164649 0.1431236934719807 0.143211156320828 0.1433070008530926 0.1434136270574723 0.1435311349212522 0.1436578244302768 0.1437956955689194 0.1439438483200487 0.1441022826649924 0.1442721985834975 0.1444522960536884 0.1446438750520213 0.1448458355532365 0.1450591775303069 0.1452839009543844 0.1455201057947431 0.1457676920187191 0.1460266595916482 0.1462972084767999 0.1465791386353094 0.1468725500261056 0.1471774426058371 0.1474938163287949 0.147821671146832 0.1481611070092805 0.1485130238628656 0.1488755216516164 0.1492505003167744 0.1496360597966986 0.1500342000267678 0.1504438209392801 0.1508650224633494 0.1512978045247989 0.1517421670460518 0.1521981099460195 0.1526656331399858 0.1531457365394892 0.153636320052202 0.1541385835818065 0.154653427027868 0.1551798502857052 0.1557178532462578 0.1562674357959508 0.1568285978165563 0.157401339185052 0.1579856597734772 0.1585825594487857 0.1591900380726956 0.1598100955015367 0.1604417315860941 0.1610849461714506 0.161739639096824 0.162407010195403 0.1630859592941802 0.1637763862137811 0.1644783907682916 0.1651919727650815 0.1659181320046257 0.1666557682803221 0.1674060813783076 0.1681668710772694 0.1689401371482554 0.1697259793544804 0.1705233974511297 0.1713322911851602 0.1721537602950986 0.1729868045108357 0.1738313235534194 0.1746883171348436 0.1755578849578349 0.176438926715636 0.1773324420917867 0.1782375307599013 0.1791550923834443
 9.51 0.1418484462338841 0.1418963769023339 0.141955959182628 0.1420251930689584 0.1421032785541993 0.1421894156298923 0.1422858042862271 0.1423920445120198 0.1425081362946884 0.1426342796202258 0.1427715744731689 0.1429182208365659 0.1430761186919398 0.1432452680192498 0.1434247687968492 0.143614521001441 0.1438157246080296 0.1440282795898712 0.1442521859184197 0.1444864435632708 0.1447330524921027 0.144990112670614 0.145259624062459 0.1455394866291796 0.145830800330135 0.1461345651224276 0.1464487809608269 0.1467754477976901 0.1471135655828798 0.147462134263679 0.1478232537847027 0.1481959240878078 0.1485800451119987 0.1489756167933306 0.1493828390648107 0.1498024118562949 0.150232635094383 0.1506744087023107 0.1511286325998382 0.1515934067031362 0.1520707309246696 0.1525596051730772 0.1530599293530498 0.1535719033652042 0.1540953271059551 0.1546304004673841 0.1551769233371052 0.1557350955981283 0.1563057171287192 0.1568868878022568 0.1574806074870878 0.1580858760463781 0.1587025933379615 0.1593309592141855 0.1599707735217545 0.1606231361015697 0.1612860467885663 0.1619615054115478 0.1626494117930178 0.1633478657490084 0.164058867088906 0.1647803156152742 0.1655153111236741 0.166260853402481 0.1670188422326991 0.167788377387773 0.1685693586333961 0.1693628857273168 0.1701688584191407 0.1709853764501314 0.1718143395530074 0.1726557474517365 0.1735086998613274 0.1743730964876184 0.175249937027063 0.1761393211665136 0.1770400485830009 0.1779533189435117
 9.529999999999999 0.1408391938880658 0.1408869200778896 0.1409463680286025 0.1410152377344568 0.1410920291884015 0.1411788423820664 0.1412738773057436 0.1413796339483663 0.1414953122974838 0.1416210123392355 0.1417568340583198 0.1419027774379619 0.1420600424598781 0.1422276291042368 0.1424064373496176 0.1425954671729668 0.1427959185495501 0.143006591452903 0.1432296858547778 0.1434630017250879 0.143707739031849 0.1439637977411184 0.14423127781693 0.1445100792212276 0.1448003019137948 0.1451009458521825 0.1454140109916326 0.1457383972850003 0.1460753046826719 0.1464226331324811 0.1467814825796219 0.1471516529665585 0.1475343442329326 0.1479275563154676 0.1483331891478706 0.1487493426607303 0.1491779167814136 0.1496180114339581 0.1500695265389624 0.150531662013473 0.1510062177708694 0.1514922937207451 0.1519907897687865 0.1524999058166488 0.153020441761829 0.1535524974975361 0.1540970729125584 0.1546520678911281 0.1552196823127826 0.1557987160522241 0.1563892689791744 0.1569912409582291 0.1576048318487073 0.1582308415044991 0.1588673697739105 0.1595163164995046 0.1601767815179412 0.1608487646598124 0.1615322657494761 0.1622281846048862 0.1629345210374206 0.1636533748517053 0.1643847458454372 0.1651265338092023 0.1658807385262926 0.1666464597725196 0.1674246973160241 0.1682143509170851 0.1690154203279242 0.1698289052925074 0.1706539055463455 0.1714903208162895 0.1723391508203251 0.1732003952673634 0.1740721538570285 0.1749572262794438 0.1758538122150135 0.1767618113342028
 9.550000000000001 0.1398401961944939 0.1398867187790008 0.1399459335229573 0.1400145404206755 0.1400910394651781 0.1401774306481821 0.1402722139600809 0.1403774893899228 0.1404917569253873 0.1406169165527581 0.1407521682568932 0.1408976120211927 0.1410543478275636 0.141220175656381 0.1413982954864479 0.141586707294951 0.1417853110574138 0.141995206747648 0.1422163943377001 0.1424488737977973 0.142691745096289 0.1429468081995861 0.1432122630720977 0.1434900096761643 0.1437781479719891 0.1440786779175653 0.1443895994686017 0.1447128125784448 0.1450464171979983 0.14539251327564 0.1457489007571352 0.146117779585548 0.1464980497011494 0.1468898110413227 0.147292963540466 0.1477075071298919 0.1481335417377245 0.1485710672887934 0.149019983704525 0.149480290902831 0.1499521887979937 0.1504363773005494 0.1509311563171677 0.1514383257505292 0.1519559854991997 0.1524861354575014 0.1530276755153824 0.1535797055582816 0.1541442254669926 0.1547201351175236 0.155308534380955 0.1559073231232938 0.1565176012053261 0.157140368482465 0.1577745248045981 0.15842017001593 0.1590773039548233 0.1597458264536361 0.1604257373385575 0.1611181364294394 0.1618220235396258 0.1625371984757799 0.1632649610377073 0.1640030110181772 0.1647535482027409 0.1655164723695466 0.1662898832891527 0.1670756807243367 0.1678728644299032 0.1686824341524875 0.1695033896303571 0.1703358305932106 0.1711805567619734 0.1720377678485907 0.1729053635558178 0.1737863435770081 0.174677607595897 0.1755823552863847
 9.57 0.1388493473697321 0.1388967672131257 0.1389556498614435 0.1390230953090572 0.1391002035490616 0.1391853745732602 0.1392797083721463 0.1393846049348822 0.1394983642492756 0.1396230863017527 0.1397568710773293 0.1399017185595783 0.1400577287305946 0.1402230015709578 0.1403994370596914 0.1405871351742194 0.1407849958903201 0.1409931191820775 0.1412134050218292 0.141444053380112 0.1416859642256048 0.1419401375250678 0.1422045732432806 0.1424792713429756 0.1427663317847698 0.1430647545270936 0.1433744395261167 0.1436954867356711 0.1440278961071714 0.1443716675895322 0.1447268011290834 0.1450932966694814 0.1454711541516187 0.1458614735135301 0.1462620546902962 0.1466741976139444 0.1470986022133466 0.1475334684141145 0.1479807961384922 0.1484383853052452 0.1489085358295479 0.1493890476228673 0.1498819205928441 0.1503862546431715 0.1509020496734707 0.1514292055791633 0.1519678222513423 0.1525177995766387 0.1530792374370864 0.1536521357099836 0.1542372942677518 0.1548330129777924 0.1554410917023396 0.1560605302983109 0.1566914286171557 0.1573337865046993 0.1579874038009859 0.158653480340118 0.1593300159500927 0.1600189104526362 0.1607191636630344 0.1614318753899616 0.1621549454353064 0.1628903735939936 0.1636371596538056 0.1643954033951985 0.1651659045911174 0.1659478630068079 0.1667411783996251 0.1675468505188399 0.1683638791054427 0.1691923638919437 0.1700331046021714 0.1708852009510673 0.1717496526444789 0.172625459378949 0.173513620841503 0.174413136709433
 9.59 0.1378697417025588 0.1379159596600507 0.1379747113122869 0.1380417966536972 0.1381176156774485 0.1382033683754293 0.1382973547382314 0.1384008747551299 0.1385142284140589 0.1386384157015857 0.1387716366028816 0.13891599110169 0.1390704791802919 0.1392351008194686 0.1394108559984611 0.1395967446949281 0.1397938668848993 0.1400012225427277 0.1402197116410384 0.1404494341506739 0.1406903900406383 0.1409415792780372 0.1412051018280157 0.1414787576536932 0.1417647467160957 0.1420610689740852 0.1423696243842865 0.1426884129010109 0.1430186344761775 0.1433610890592315 0.1437139765970599 0.1440790970339042 0.1444545503112707 0.1448424363678374 0.1452415551393592 0.1456511065585691 0.1460730905550776 0.1465063070552688 0.1469509559821941 0.1474069372554624 0.1478743507911291 0.1483530965015801 0.1488431742954153 0.1493446840773277 0.1498576257479806 0.1503818992038818 0.1509175043372548 0.1514654410359078 0.1520239091830992 0.1525946086574014 0.1531767393325606 0.1537702010773546 0.1543740937554481 0.1549913172252442 0.1556189713397344 0.1562579559463448 0.1569092708867804 0.1575709159968658 0.1582449911063841 0.158930396038912 0.1596271306116533 0.1603361946352687 0.1610556879137032 0.1617874102440109 0.1625315614161773 0.1632860412129375 0.164052849409594 0.1648309857738292 0.1656204500655173 0.1664222420365319 0.1672353614305522 0.1680598079828653 0.1688965814201664 0.1697445814603561 0.1706050078123353 0.171476660175797 0.1723596382410153 0.1732549416886318
 9.609999999999999 0.1368983735529171 0.1369443904708392 0.1370028122151337 0.1370696387802883 0.1371452701595405 0.1372297063448628 0.1373232473269447 0.1374263930951723 0.1375392436376048 0.1376629989409487 0.1377956589905288 0.1379385237702571 0.1380922932625983 0.1382562674485325 0.1384303463075162 0.1386156298174392 0.13881201795458 0.1390185106935572 0.1392362080072793 0.1394641098668913 0.1397031162417183 0.1399543270992069 0.1402158424048631 0.1404885621221885 0.1407724862126132 0.1410666146354253 0.141373047347699 0.1416906843042192 0.142019625457403 0.1423598707572196 0.1427114201511062 0.1430741735838821 0.1434483309976597 0.1438336923317526 0.1442304575225811 0.1446385265035753 0.1450577992050751 0.1454885755542273 0.1459305554748806 0.1463838388874771 0.1468495257089416 0.147325515852568 0.1478129092279034 0.1483126057406281 0.1488226052924347 0.1493449077809033 0.1498786130993741 0.1504226211368177 0.1509790317777023 0.1515466449018582 0.1521256603843396 0.1527160780952842 0.153317697899769 0.1539307196576643 0.1545560432234847 0.1551916684462371 0.1558396951692663 0.1564990232300982 0.1571695524602792 0.157851482685214 0.1585458137240001 0.1592503453892597 0.1599671774869692 0.1606953098162852 0.1614347421693687 0.1621865743312061 0.1629496060794272 0.1637239371841216 0.1645095674076508 0.1653074965044591 0.1661167242208809 0.1669372502949456 0.1677699744561796 0.1686139964254059 0.1694703159145408 0.1703379326263881 0.1712167462544303 0.1721078564826171
 9.630000000000001 0.1359360373508824 0.1359829540667973 0.1360401469800153 0.1361067160850811 0.1361819613753023 0.1362660828427343 0.1363592804781628 0.1364620542710838 0.1365744042096799 0.136696730280795 0.1368289324699059 0.1369711107610907 0.1371233651369954 0.137286695578797 0.1374601020661643 0.1376446845772158 0.1378392430884752 0.1380449775748236 0.1382608880094497 0.1384878743637968 0.1387260366075073 0.1389753747083642 0.1392347886322305 0.139506478342985 0.1397883438024566 0.1400823849703545 0.1403867018041968 0.1407021942592357 0.1410299622883807 0.141367905842118 0.1417171248684286 0.1420786193127022 0.1424502891176497 0.1428343342232124 0.1432285545664679 0.1436341500815349 0.1440520206994733 0.1444800663481833 0.1449204869523011 0.1453721824330912 0.1458341527083377 0.1463083976922311 0.1467940172952533 0.1472898114240603 0.147797979981361 0.1483174228657945 0.148848239971804 0.1493902311895079 0.1499435964045691 0.1505082354980603 0.1510841483463278 0.1516723348208518 0.1522708947881044 0.1528816281094048 0.1535027346407717 0.1541361142327733 0.1547807667303741 0.1554366919727797 0.1561048897932783 0.1567833600190796 0.1574741024711516 0.1581751169640537 0.1588884033057681 0.1596129612975282 0.1603497907336435 0.1610967914013233 0.1618561630804966 0.1626277055436296 0.1634095185555408 0.1642036018732129 0.1650089552456029 0.1658254784134482 0.1666543711090715 0.1674943330561817 0.1683456639696733 0.1692091635554223 0.1700838315100798 0.1709707675208626
 9.65 0.1349829275956474 0.1350295449384569 0.1350866100863286 0.1351529230338633 0.1352278837744377 0.1353115923001892 0.1354044486019987 0.1355057526694703 0.1356178044909087 0.1357395040532937 0.1358712513422518 0.1360129463420255 0.1361645890354398 0.136326279403866 0.1364990174271827 0.1366818030837341 0.1368757363502863 0.1370796172019796 0.1372947456122793 0.1375208215529234 0.1377581449938675 0.1380055159032272 0.1382640342472176 0.1385336999900905 0.1388145130940684 0.1391064735192765 0.139409581223671 0.1397239361629662 0.1400494382905573 0.1403851875574415 0.1407330839121365 0.1410922273005957 0.1414626176661211 0.1418442549492736 0.1422360390877803 0.1426400700164394 0.1430554476670226 0.143481971968174 0.1439197428453071 0.1443687602204993 0.1448291240123827 0.1453006341360335 0.1457834905028572 0.1462774930204729 0.1467828415925936 0.1472994361189042 0.147828276494937 0.1483673626119442 0.1489176943567686 0.14948027161171 0.1500530942543905 0.1506381621576164 0.1512345751892377 0.1518411332120044 0.1524599360834208 0.153090083655597 0.1537323757750972 0.1543849122827858 0.1550487930136712 0.1557248177967459 0.1564120864548252 0.1571105988043816 0.1578203546553787 0.1585412538111002 0.1592744960679782 0.1600178812154173 0.1607735090356167 0.1615412793033905 0.1623193917859832 0.1631096462428849 0.1639110424256424 0.1647236800776679 0.1655485589340454 0.1663846787213343 0.1672319391573703 0.1680913399510636 0.1689619808021945 0.1698447614012068
 9.67 0.1340398388545232 0.1340853576445761 0.1341420960818344 0.1342081541609547 0.1342828318753819 0.1343662292173343 0.1344577461777866 0.1345596827464502 0.1346702389117503 0.1347915146608004 0.1349217099793753 0.1350628248518797 0.1352138592613155 0.1353749131892458 0.1355469866157564 0.1357291795194146 0.1359212918772257 0.1361244236645859 0.136338674855234 0.1365629454211988 0.1367983353327455 0.1370447445583179 0.137302373064479 0.1375710208158489 0.137849787775039 0.1381406739025851 0.1384416791568765 0.1387538034940833 0.1390781468680808 0.139412609230371 0.1397582905300014 0.1401150907134821 0.1404831097246991 0.1408633475048251 0.1412537039922287 0.1416552791223796 0.1420680728277517 0.1424930850377242 0.1429283156784787 0.1433747646728948 0.1438333319404427 0.1443022173970727 0.1447822209551031 0.145274542523104 0.1457769820057799 0.1462917393038487 0.1468166143139185 0.1473538069283613 0.1479021170351848 0.1484617445179011 0.1490314892553923 0.1496134511217745 0.1502067299862582 0.1508111257130068 0.151427738160992 0.1520545671838463 0.152692612629714 0.1533427743410982 0.1540032521547059 0.1546758459012905 0.1553596554054915 0.1560546804856712 0.1567619209537498 0.1574792766150364 0.1582088472680591 0.1589496327043906 0.1597015327084729 0.1604646470574381 0.1612398755209274 0.1620253178609071 0.1628239738314817 0.1636327431787052 0.1644537256403891 0.1652858209459077 0.1661290288160017 0.166984448962578 0.1678509810885077 0.1687287248874211
 9.69 0.1331048657619574 0.1331501868111546 0.1332066995816713 0.1332725040682192 0.1333468002643103 0.1334288881622429 0.1335210677530848 0.1336216390266527 0.1337317019714909 0.1338525565748455 0.1339822028226373 0.1341227406994314 0.1342722701884043 0.1344326912713086 0.1346031039284347 0.1347845081385703 0.1349759038789567 0.1351783911252435 0.1353907698514388 0.1356142400298593 0.1358487016310755 0.1360932546238556 0.1363497989751063 0.136616434649811 0.1368941616109657 0.1371829798195115 0.1374828892342655 0.1377938898118483 0.1381150815066088 0.1384482642705477 0.1387926380532361 0.1391482028017338 0.1395138584605033 0.1398917049713222 0.1402796422731921 0.1406797703022458 0.1410910889916515 0.1415124982715139 0.141946198068773 0.1423909883071013 0.1428468689067963 0.1433130397846722 0.143791400853948 0.1442808520241337 0.144781593200913 0.1452924242860238 0.1458154451771369 0.1463496557677302 0.1468950559469624 0.1474515455995423 0.1480203246055968 0.1485991928405354 0.1491892501749128 0.1497904964742881 0.1504039315990819 0.1510275554044312 0.1516632677400403 0.1523101684500307 0.1529682573727874 0.1536375343408029 0.1543178991805184 0.1550094517121627 0.1557130917495883 0.1564269191001051 0.157152933564311 0.1578900349359203 0.1586383230015899 0.1593986975407418 0.1601692583253839 0.1609519051199281 0.1617467376810054 0.1625516557572791 0.163368659089254 0.1641968474090852 0.1650361204403824 0.1658864778980121 0.1667490194878982 0.1676236449068185
 9.710000000000001 0.1321788030185682 0.1322240271304671 0.1322804152673868 0.1323456674240929 0.1324190835941641 0.1325012637699778 0.1325923079426931 0.1326926161022315 0.1328024882372544 0.132922124335139 0.1330514243819504 0.133190788362412 0.1333402162598728 0.1334996080562726 0.133669363732104 0.1338494832663721 0.1340399666365518 0.134241313818542 0.134452924786618 0.1346744995133799 0.1349081379697002 0.1351517401246675 0.1354063059455278 0.1356710353976237 0.1359477284443305 0.13623448504699 0.1365332051648417 0.1368420887549509 0.1371620357721351 0.1374931461688867 0.1378362198952945 0.1381894568989608 0.138553757124918 0.1389292205155405 0.1393157470104556 0.1397134365464512 0.1401221890573807 0.1405422044740656 0.1409731827241954 0.1414154237322251 0.1418687274192696 0.1423341937029963 0.1428098224975141 0.1432965137132609 0.1437943672568877 0.1443033830311402 0.1448235609347383 0.1453558008622525 0.145898302703978 0.1464518663458061 0.1470174916690928 0.1475933785505253 0.1481813268619858 0.1487804364704118 0.1493896072376555 0.1500110390203392 0.1506434316697084 0.1512870850314833 0.1519417989457058 0.1526086732465862 0.1532856077623453 0.1539737023150556 0.154673856720478 0.1553851707878983 0.1561076443199591 0.15684107711249 0.1575857689543352 0.1583424196271786 0.1591102289053657 0.159889196555724 0.1606791223373799 0.1614802060015735 0.1622934472914705 0.1631176459419719 0.1639530016795213 0.1648004142219087 0.1656588832780728 0.1665284085479004
 9.73 0.131261745390194 0.1313066733601115 0.1313627378859832 0.1314275389626285 0.1315006765836918 0.1315822507416284 0.1316729614276881 0.1317726086318953 0.1318819923430277 0.1320008125485914 0.1321294692347944 0.1322680623865163 0.1324165919872765 0.1325752580191998 0.1327440604629782 0.1329231992978319 0.1331126745014663 0.133312486050027 0.1335229339180523 0.1337440180784232 0.13397563850231 0.1342179951591177 0.1344711880164275 0.1347351170399369 0.1350102821933958 0.135295983438542 0.1355927207350317 0.13589939404037 0.1362182033098366 0.1365480484964103 0.1368879295506904 0.1372398464208159 0.1376027990523814 0.1379758873883513 0.1383610113689707 0.1387562709316745 0.1391635660109929 0.1395809965384555 0.1400104624424919 0.1404500636483302 0.1409008000778926 0.1413635716496891 0.1418363782787078 0.142321419876303 0.142816496350081 0.1433237076037829 0.1438419535371651 0.1443703340458771 0.1449108490213367 0.145462398350603 0.1460240819162462 0.1465978995962156 0.1471827512637041 0.1477787367870114 0.1483857560294032 0.149003908848969 0.1496330950984767 0.1502744146252252 0.1509258672708934 0.1515893528713881 0.152262871256688 0.1529485222506861 0.153645205671029 0.1543530213289539 0.1550718690291228 0.1558018485694546 0.1565437597409543 0.1572959023275395 0.158059976105865 0.158835080845144 0.1596213163069677 0.1604195822451214 0.1612288784053988 0.1620493045254136 0.1628806603344081 0.1637231455530599 0.1645776598932858 0.1654431030580431
 9.75 0.1303534877069592 0.1303981203220723 0.1304538622489802 0.1305184134825549 0.1305910740165059 0.1306722438433656 0.1307623229544731 0.1308616113399547 0.1309702089887027 0.131088415888351 0.1312164320252481 0.1313541573844283 0.1315019919495794 0.1316597357030085 0.1318275886256051 0.1320057506968015 0.1321942218945307 0.1323930021951822 0.1326022915735542 0.1328221900028047 0.1330524974543985 0.1332936138980531 0.1335454393016808 0.1338078736313294 0.1340812168511192 0.1343654689231786 0.1346605298075761 0.1349663994622505 0.1352832778429386 0.1356110649030993 0.1359496605938365 0.1362992648638188 0.1366599776591965 0.1370316989235167 0.1374144285976346 0.1378082666196242 0.1382131129246844 0.138628967445044 0.1390559301098638 0.1394939008451353 0.1399419795735783 0.1404020662145351 0.1408732606838619 0.1413555628938185 0.1418488727529548 0.142353190165995 0.1428686150337193 0.1433951472528429 0.1439326867158926 0.1444813333110809 0.1450409869221774 0.1456117474283777 0.14619351470417 0.1467873886191987 0.1473912690381262 0.1480061558204912 0.1486331488205652 0.1492702478872064 0.1499193528637108 0.1505794635876609 0.1512496798907716 0.1519319015987343 0.1526251285310581 0.1533304605009075 0.1540456973149395 0.1547721387731366 0.1555104846686378 0.1562598347875676 0.1570202889088612 0.1577917468040888 0.1585742082372757 0.1593686729647217 0.160173140734816 0.1609897112878517 0.1618181843558357 0.1626566596622979 0.1635071369220964 0.1643686158412215
 9.77 0.1294540248623549 0.1294983629018009 0.129553783231492 0.1296178858463524 0.1296901707401558 0.1297709379055106 0.1298604873338442 0.1299592190153837 0.1300673329391344 0.1301848290928563 0.1303121074630373 0.1304492680348639 0.1305961107921903 0.1307530357175041 0.1309200427918893 0.1310972319949881 0.1312846033049584 0.1314823566984303 0.1316904921504589 0.1319091096344757 0.1321383091222365 0.1323780905837674 0.1326285539873078 0.1328896992992515 0.1331616264840847 0.1334442355043216 0.1337377263204378 0.134042098890801 0.1343572531715989 0.1346832891167649 0.1350203066779014 0.1353682058042 0.1357270864423601 0.1360968485365039 0.1364775920280898 0.1368693168558227 0.1372716229555622 0.1376860102602278 0.1381104786997022 0.1385459282007315 0.138993358686823 0.1394508700781411 0.1399193622913997 0.1403988352397529 0.1408903888326825 0.141391922975884 0.1419045375711489 0.1424291325162449 0.1429638077047943 0.1435094630261489 0.144067198365263 0.1446348136025635 0.1452146086138176 0.1458042832699985 0.1464060374371477 0.1470188709762356 0.147641683743019 0.1482764755878964 0.1489222463557608 0.1495790958858499 0.1502468240115939 0.1509257305604607 0.1516155153537985 0.1523172782066761 0.1530291189277208 0.1537529373189536 0.1544877331756216 0.1552335062860287 0.1559902564313632 0.1567579833855228 0.1575366869149378 0.1583274667783913 0.1591291227268366 0.1599417545032132 0.160765361842259 0.1615999444703209 0.1624465021051628 0.1633040344557709
 9.789999999999999 0.1285633518123343 0.1286073960473091 0.12866259577132 0.128726350979343 0.1287981616652149 0.1288784278216195 0.1289675494400713 0.1290656265108967 0.1291731590232132 0.129290146964905 0.1294166903225975 0.129552989081628 0.1296991432260148 0.1298551527384237 0.1300213176001313 0.1301974377909866 0.1303838132893698 0.1305805440721487 0.1307876301146322 0.1310050713905221 0.1312329678718614 0.1314715195289811 0.1317205263304439 0.1319802882429852 0.1322508052314524 0.1325319772587413 0.1328239042857293 0.1331266862712078 0.1334401231718099 0.1337646149419378 0.1340998615336861 0.1344459628967634 0.1348029189784111 0.1351708297233198 0.1355496950735434 0.1359395149684103 0.1363400893444326 0.1367518181352121 0.1371744012713447 0.1376080386803215 0.1380528302864281 0.1385076760106409 0.1389744757705208 0.1394523294801054 0.1399401370497974 0.1404398983862512 0.1409506133922572 0.1414713819666233 0.1420041040040536 0.1425478793950254 0.1431026080256632 0.1436672897776099 0.1442439245278966 0.1448316121488086 0.1454302525077501 0.1460398454671055 0.1466603908840987 0.1472919886106497 0.1479345384932292 0.14858804037271 0.1492534940842163 0.1499288994569709 0.1506163563141388 0.1513136644726698 0.1520230237431376 0.1527432339295765 0.1534734948293161 0.1542157062328133 0.1549697679234817 0.1557338796775184 0.1565088412637292 0.1572958524433502 0.1580937129698675 0.1589025225888347 0.1597222810376872 0.160553988045555 0.161395543333072 0.1622490466121837
 9.81 0.1276813635744237 0.1277252147682785 0.12778009486806 0.1278434038687951 0.1279148417643834 0.1279947085475827 0.1280833042099939 0.1281808287420415 0.1282877821329533 0.1284040643707367 0.1285300754421528 0.1286656153326878 0.1288109840265223 0.1289660815064979 0.1291313077540813 0.1293065627493262 0.1294919464708323 0.129687558895702 0.129893499999495 0.1301097697561801 0.1303364681380841 0.1305736951158391 0.130821450658327 0.1310798347326208 0.131348847303925 0.1316285883355118 0.131918957788656 0.132220055622567 0.1325320817943185 0.1328547362587753 0.1331883189685185 0.133532629873767 0.133887868922298 0.1342538360593635 0.1346308312276056 0.1350185543669686 0.1354172054146091 0.1358268843048029 0.1362472909688505 0.136678725334979 0.1371210873282426 0.1375743768704197 0.1380387938799084 0.1385138382716186 0.1389999099568626 0.1394969088432425 0.1400049348345352 0.140523787830576 0.1410536677271376 0.1415944744158093 0.1421462077838713 0.1427088677141681 0.1432835540849788 0.1438681667698853 0.1444637056376376 0.1450701705520168 0.1456885613716962 0.1463168779500989 0.1469561201352539 0.147607387769649 0.1482684806900822 0.1489415987275094 0.1496255417068907 0.1503205094470337 0.1510253017604347 0.151742118453117 0.1524697593244674 0.1532093241670694 0.1539588127665348 0.1547192249013322 0.1554915603426139 0.1562748188540391 0.157067900191596 0.1578729041034203 0.1586898303296123 0.1595166786020508 0.1603553486442051 0.1612049401709438
 9.83 0.1268082552268467 0.1268518141351838 0.1269062755822237 0.1269692395630438 0.1270402060716052 0.1271196751007395 0.1272078466421322 0.1273049206863053 0.1274110972225954 0.1275267762391317 0.1276520577228091 0.127786941659261 0.1279314280328283 0.1280858168265263 0.1282501080220097 0.128424401599534 0.1286086975379158 0.1288033958144896 0.1290081964050627 0.1292232992838674 0.1294488044235111 0.1296847117949233 0.1299311213673012 0.1301881331080514 0.1304558469827309 0.1307339629549839 0.1310228809864777 0.1313225010368347 0.1316328230635637 0.1319538470219868 0.1322856728651652 0.1326283005438225 0.1329816300062646 0.1333458611982984 0.1337207940631469 0.134106628541363 0.1345034645707398 0.134911002086219 0.135329341019797 0.1357587813004281 0.1361989228539256 0.1366499656028605 0.1371119094664574 0.1375847543604884 0.1380686001971641 0.1385632468850225 0.1390692943288157 0.1395853424293931 0.1401122910835838 0.1406512401840751 0.1411999896192889 0.1417607392732567 0.1423313890254906 0.1429139387508531 0.1435063883194237 0.1441106375963636 0.1447248864417774 0.1453510347105731 0.1459880822523191 0.1466360289110988 0.1472938745253634 0.1479636189277809 0.1486441619450846 0.1493357033979175 0.1500380431006751 0.1507512808613456 0.1514765164813477 0.1522114497553657 0.1529573804711831 0.1537152084095124 0.1544828333438237 0.15526235504017 0.1560526732570109 0.1568538877450331 0.1576659982469694 0.158490004497414 0.1593238062226369 0.1601694031403947
 9.85 0.1259437219076641 0.1259869892784309 0.1260411330343751 0.1261037531706238 0.1261744496811994 0.1262534225590056 0.1263409717958123 0.126437497382237 0.1265431993077245 0.1266582775605237 0.1267828321276621 0.1269169629949185 0.1270606701467919 0.1272141535664695 0.1273776132357913 0.1275509491352127 0.1277343612437642 0.1279278495390096 0.1281315139970008 0.1283455545922306 0.1285698712975833 0.1288045640842825 0.1290497329218367 0.129305377777982 0.1295714986186237 0.1298482954077736 0.1301357681074864 0.1304337166777931 0.1307423410766317 0.1310617412597761 0.1313919171807623 0.1317327687908119 0.1320842960387535 0.1324466988709418 0.1328197772311741 0.1332037310606041 0.1335985602976539 0.1340040648779229 0.134420444734095 0.1348475997958428 0.1352856299897298 0.1357345352391097 0.1361942154640237 0.1366648705810955 0.1371463005034231 0.1376386051404694 0.1381417843979492 0.1386558381777146 0.1391808663776375 0.13971616889149 0.1402630456088223 0.1408207964148381 0.1413894211902677 0.1419688198112386 0.1425591921491437 0.1431594380705073 0.1437715574368485 0.1443944501045418 0.1450283159246764 0.145672954742912 0.1463285663993327 0.1469949507282983 0.1476731075582935 0.1483612367117743 0.1490602380050125 0.1497700112479373 0.1504916562439748 0.1512230727898847 0.1519664606755957 0.1527195196840368 0.153484549590968 0.1542603501648071 0.1550470211664551 0.1558444623491189 0.1566527734581314 0.1574729542307698 0.1583029043960705 0.159144623674643
 9.869999999999999 0.125087758813926 0.1251308353875081 0.1251846624042801 0.1252469398594183 0.1253172677470052 0.1253957460600165 0.1254827747903048 0.1255787539285826 0.1256839834644009 0.1257983633861272 0.1259222936809201 0.1260555743347017 0.1261986053321276 0.1263512866565545 0.1265138182900057 0.1266862002131336 0.1268686324051807 0.1270611148439368 0.1272637475056957 0.1274765303652074 0.12769956339563 0.1279330465684772 0.1281769798535652 0.128431263218956 0.1286960966308985 0.1289712800537678 0.1292572134500014 0.1295536967800337 0.1298608300022271 0.1301786130728017 0.1305070459457622 0.1308460285728225 0.1311959609033275 0.1315564428841733 0.1319276744597241 0.1323096555717273 0.1327024861592264 0.1331060661584707 0.1335203955028232 0.1339454741226662 0.1343814019453039 0.1348280788948635 0.135285604892193 0.1357539798547571 0.1362331036965309 0.1367230763278905 0.1372238976555022 0.1377355675822083 0.138257886006911 0.1387912528244543 0.1393353679255028 0.1398903311964182 0.1404565425191343 0.1410330017710282 0.1416203088247905 0.142218363548292 0.1428273658044489 0.1434481154510849 0.1440788123407914 0.1447201563207852 0.1453724472327637 0.1460365849127579 0.1467104691909827 0.1473961998916854 0.1480916768329912 0.1487979998267467 0.1495161686783611 0.1502450831866447 0.150983843143645 0.151734448334481 0.1524957985371747 0.1532678935224802 0.1540508330537102 0.1548446168865613 0.1556491447689354 0.1564654164407595 0.1572915316338037 0.1581293900714955
 9.890000000000001 0.1242405612008393 0.1242833477101519 0.1243367589300703 0.1243986948558196 0.1244685554815419 0.1245466408002834 0.124633250803979 0.1247287854834345 0.1248333448283063 0.124947128827079 0.1250702374670405 0.1252028707342546 0.1253451286135314 0.1254970110883954 0.1256587181410507 0.1258301497523448 0.1260115059017288 0.1262029865672166 0.1264044917253404 0.1266162213511046 0.1268380754179375 0.1270703538976398 0.1273129567603317 0.1275657839743965 0.1278292355064232 0.1281031113211456 0.1283875113813795 0.1286825356479575 0.1289879840796615 0.1293041566331523 0.129630753262898 0.1299682739210984 0.1303162185576087 0.1306749871198596 0.1310443795527756 0.1314244957986908 0.1318153357972623 0.1322168994853814 0.132629186797082 0.1330521976634476 0.1334860320125143 0.1339305897691733 0.1343858708550696 0.134852075188499 0.1353289026843027 0.1358164532537595 0.1363149268044752 0.1368242232402704 0.1373441424610654 0.1378748843627631 0.1384165488371287 0.1389689357716683 0.1395320450495045 0.140106076549249 0.1406905301448743 0.1412865057055815 0.1418924030956671 0.1425100221743863 0.1431374627958146 0.1437766248087072 0.1444256080563553 0.1450864123764408 0.1457580376008879 0.1464393835557135 0.147132450060874 0.1478363369301102 0.1485500439707905 0.1492754709837506 0.1500117177631317 0.1507586840962163 0.1515164697632608 0.1522849745373274 0.1530641981841118 0.1538542404617697 0.154655001120741 0.1554674799035711 0.15628977654473 0.1571237907704295
 9.91 0.1234016243809474 0.1234441215515255 0.1234974179074204 0.1235590134439051 0.1236284081551807 0.1237060020343633 0.1237921950734688 0.1238870872633953 0.1239911785939034 0.1241042690535931 0.1242268586298804 0.1243587473089689 0.1245002350758214 0.124651221914128 0.1248121078062717 0.1249825927332923 0.1251629766748477 0.1253533596091725 0.1255538415130348 0.1257645223616903 0.1259852021288343 0.1262160807865508 0.1264574583052603 0.1267091346536639 0.1269711097986863 0.1272435837054158 0.1275264563370418 0.1278199276547906 0.1281237976178582 0.128438266183341 0.1287634333061646 0.1290990989390093 0.1294453630322342 0.1298022255337982 0.1301698863891793 0.130548045541291 0.130937002930397 0.1313366584940227 0.131746912166865 0.1321678638806998 0.1325995135642864 0.1330419611432708 0.1334951065400855 0.1339590496738472 0.1344335904602529 0.134918928811473 0.1354149646360417 0.1359217978387462 0.1364394283205125 0.1369676559782892 0.1375066807049295 0.1380565023890698 0.1386171209150071 0.139188336162573 0.1397704480070062 0.1403632563188223 0.1409668609636813 0.1415810618022526 0.1422062586900782 0.1428422514774328 0.1434890400091824 0.1441455241246396 0.1448138036574178 0.1454927784352818 0.1461825482799972 0.1468830130071762 0.1475942724261226 0.1483162263396734 0.1490488745440381 0.1497923168286363 0.1505464529759324 0.1513113827612687 0.1520870059526948 0.1528733223107964 0.1536713315885206 0.1544791335309994 0.1552976278753704 0.1561278143505962
 9.93 0.1225713437233235 0.1226135522734109 0.122666434688738 0.1227276909646252 0.1227968210953316 0.1228739250740424 0.1229597028928535 0.1230540545427545 0.1231574800136084 0.1232700792941299 0.1233918523718608 0.1235230992331434 0.1236637198630913 0.1238140142455579 0.1239739823631032 0.124143524196957 0.1243230397269813 0.1245124289316289 0.124711791787901 0.1249212282713014 0.1251407383557892 0.1253705220137286 0.1256105792158364 0.1258609099311279 0.1261215141268595 0.1263924917684695 0.1266740428195165 0.1269658672416158 0.1272683649943725 0.1275811360353135 0.1279045803198162 0.1282385978010357 0.1285830884298289 0.1289383521546764 0.1293040889216034 0.1296803986740958 0.1300673813530162 0.1304649368965167 0.1308732652399491 0.1312922663157736 0.131721940053464 0.1321620863794118 0.1326131052168275 0.1330747964856391 0.133547060102389 0.1340300959801283 0.1345239040283086 0.135028284152672 0.1355434362551378 0.1360692602336885 0.1366058559822515 0.1371531233905801 0.1377110623441316 0.1382797727239428 0.1388591544065035 0.1394492072636277 0.1400500311623227 0.1406615259646552 0.1412837915276157 0.1419171277029803 0.1425606343371708 0.1432149112711112 0.1438798583400833 0.1445554753735791 0.1452418621951513 0.1459390186222613 0.146646744466125 0.1473652395315563 0.1480944036168084 0.1488343365134124 0.1495859380060139 0.1503472078722077 0.1511191458823694 0.1519017517994851 0.1526961253789792 0.153500166368539 0.1543158745079378 0.1551412495288557
 9.949999999999999 0.1217494146527768 0.1217914352934142 0.1218440046823678 0.1219048228150048 0.1219734896856418 0.1220502052875322 0.1221353696128511 0.1222292826526781 0.1223321443969778 0.1224441548345779 0.1225653139531448 0.1226958217391575 0.1228357781778786 0.1229851832533233 0.123144136948226 0.1233129392440044 0.123491490120722 0.1236797895570474 0.123878137530212 0.1240864340159647 0.1243047789885253 0.1245334724205346 0.1247722142830026 0.1250211045452546 0.1252804431748749 0.1255501301376475 0.1258300653974961 0.1261204489164198 0.1264212806544283 0.1267326605694735 0.1270543886173796 0.1273866647517704 0.1277294889239945 0.1280828610830488 0.128446781175498 0.1288213491453941 0.1292063649341915 0.1296021284806614 0.1300083397208026 0.1304252985877512 0.1308528050116871 0.1312909589197384 0.1317398602358842 0.1321993088808539 0.1326694047720252 0.1331502478233196 0.1336415379450947 0.1341436750440362 0.134656459023045 0.1351797897811246 0.1357139672132641 0.1362586912103202 0.1368139616588965 0.1373799784412204 0.137956741435018 0.1385441505133861 0.139142205544663 0.1397509063922958 0.1403702529147063 0.1410003449651542 0.1416409823915979 0.1422923650365538 0.1429540927369519 0.1436273653239907 0.1443104826229887 0.145004144453234 0.1457085506278318 0.1464246009535493 0.1471502952306586 0.1478866332527769 0.1486337148067051 0.1493923396722635 0.1501607076221254 0.1509397184216488 0.1517303718287054 0.1525306675935073 0.1533426054584318 0.1541641851578437
 9.970000000000001 0.1209357326490716 0.1209774660841828 0.121029723351807 0.1210902044473576 0.1211584093652081 0.1212348380986793 0.1213195906400243 0.1214129669804121 0.1215152671099073 0.1216265910174492 0.1217471386908276 0.1218769101166565 0.1220160052803456 0.1221646241660699 0.1223228667567362 0.1224907330339479 0.1226682229779676 0.122855536567677 0.1230528737805349 0.1232600345925326 0.1234773189781474 0.1237046269102932 0.1239421583602697 0.1241898132977088 0.1244477916905182 0.1247159935048242 0.1249945187049104 0.1252834672531559 0.1255827391099697 0.1258924342337237 0.1262126525806833 0.1265432941049357 0.1268843587583156 0.127235946490329 0.1275981572480748 0.1279707909761636 0.1283539476166347 0.1287477271088709 0.1291521293895103 0.1295670543923569 0.129992502048288 0.1304284722851597 0.1308751650277103 0.1313325801974612 0.1318004177126153 0.1322789774879539 0.1327679594347301 0.1332677634605615 0.1337781894693192 0.1342991373610151 0.1348307070316875 0.1353729983732832 0.1359258112735385 0.136489245615857 0.1370633012791861 0.1376479781378904 0.138243276061623 0.138849194915195 0.1394657345584423 0.1400929948460902 0.1407306756276158 0.1413790767471081 0.1420380980431262 0.1427076393485543 0.1433882004904556 0.144078581289923 0.1447804815619285 0.1454921011151691 0.1462143397519114 0.1469481972678341 0.1476917734518673 0.14844686808603 0.149211580945266 0.1499870117972766 0.1507739604023515 0.1515705265131973 0.1523787098747642 0.1531966102240696
 9.99 0.1201302932461588 0.120171740172636 0.1202236862149342 0.1202838313685128 0.1203516756278012 0.1204276189861867 0.120511861436 0.1206047029684977 0.1207065435738438 0.1208172832410878 0.120937021958141 0.1210661597117511 0.1212045964874732 0.1213524322696401 0.1215097670413288 0.1216766007843263 0.121853233479092 0.1220396651047181 0.1222358956388881 0.1224419250578326 0.1226580533362833 0.1228842804474244 0.1231204063628415 0.1233668310524692 0.1236233544845355 0.1238902766255039 0.1241672974400146 0.1244548168908213 0.1247525349387278 0.1250607515425212 0.1253792666589028 0.1257082802424174 0.1260475922453801 0.1263975026178001 0.1267579113073037 0.1271287182590537 0.1275100234156673 0.1279018267171314 0.128304328100716 0.1287171275008849 0.1291406248492045 0.1295746200742501 0.1300192131015103 0.1304744038532887 0.1309400922486039 0.1314162782030864 0.1319031616288742 0.1324006424345058 0.1329085205248106 0.1334271958007973 0.1339562681595403 0.1344960374940639 0.1350462036932231 0.1356071666415841 0.1361786262193009 0.1367606823019903 0.137353234760605 0.1379563834613036 0.1385701282653191 0.139194469028825 0.1398293056027987 0.1404748378328835 0.1411307655592475 0.1417972886164408 0.1424745068332503 0.1431621200325523 0.143860728031163 0.1445689306396861 0.1452887276623594 0.1460181188968979 0.1467591041343353 0.1475096831588635 0.1482718557476695 0.1490436216707697 0.1498268806908429 0.1506198325630607 0.1514242770349149 0.1522384138460441




==> SI/Al_ReEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 -52917.76740352361 -52756.29823581516 -52549.80563242723 -52299.14775623874 -52005.28346485746 -51669.30526496156 -51292.4472669781 -50876.08085416803 -50421.70468585259 -49930.93243739382 -49405.47959052875 -48847.15009673904 -48257.82293756786 -47639.43847430201 -46993.98530840676 -46323.48723978036 -45629.99054056472 -44915.55183623133 -44182.22595829197 -43432.05525460869 -42667.05901324464 -41889.22372943671 -41100.49392589956 -40302.76471857297 -39497.87403235654 -38687.59664455495 -37873.63855586389 -37057.63224090045 -36241.13306862582 -35425.61647858543 -34612.47555373235 -33803.01947570388 -32998.40931575715 -32199.83197608882 -31408.36164789198 -30624.97100415679 -29850.55110780253 -29085.91267413441 -28331.78873274252 -27588.8367656936 -26857.64177810719 -26138.71906385116 -25432.51719304704 -24739.42149825225 -24059.75740450691 -23393.79331282612 -22741.74477112182 -22103.77725989982 -21480.00962535229 -20870.4825336169 -20275.24272697367 -19694.31565557603 -19127.66625494937 -18575.22851492801 -18036.90817993391 -17512.58563052943 -17002.11819600053 -16505.34267935468 -16022.07762255548 -15552.12545107228 -15095.27444691062 -14651.3006712167 -14219.96968533115 -13801.03819421412 -13394.2555571885 -12999.36512896279 -12616.10559821058 -12244.1933350122 -11883.37255641441 -11533.38423104857 -11193.95900957243 -10864.82779387681 -10545.72239233198 -10236.37628234703 -9936.525048285086 -9645.907004523995 -9364.263574180211 -9091.339792228047
 0.03 -42070.38785540022 -41968.09373169034 -41837.10689191586 -41677.86247136447 -41490.81071071126 -41276.45602270652 -41035.37144708449 -40768.2013210166 -40475.65875725853 -40158.52125581574 -39817.62567644462 -39453.86326358516 -39068.17463734965 -38661.54450193753 -38234.99671527598 -37789.58917076974 -37326.40863775451 -36846.56575756604 -36351.18948604772 -35841.42243281294 -35318.4156896588 -34783.32384619972 -34237.29990107358 -33681.4912449914 -33117.03462348903 -32545.05227453533 -31966.64777319959 -31382.90214743402 -30794.87062173703 -30203.57959408439 -29610.02354510497 -29015.16241008901 -28419.85430310205 -27825.03213928497 -27231.55952539341 -26640.23998080708 -26051.83489865157 -25467.06228634991 -24886.59681187427 -24311.06928921466 -23741.0670911253 -23177.13426205029 -22619.77191426309 -22069.43918466775 -21526.55412438852 -20991.49424020123 -20464.59845301133 -19946.1677819391 -19436.46681010546 -18935.6895158985 -18444.04367931622 -17961.72126989928 -17488.85683576701 -17025.55639132673 -16571.8989613213 -16127.93842299283 -15693.70489325551 -15269.20645387285 -14854.43070071097 -14449.34628617932 -14053.90437096539 -13668.04010711218 -13291.67400437248 -12924.71327559764 -12567.05312227921 -12218.5779020575 -11879.16234454222 -11548.65343475831 -11226.92154863534 -10913.82869540497 -10609.22131186034 -10312.94108386598 -10024.82567599276 -9744.709588690252 -9472.424703604594 -9207.801029906186 -8950.667214211913 -8700.851184475245
 0.05 -29813.99383147081 -29762.4044113058 -29696.26119580077 -29615.74270186382 -29520.98683105769 -29412.13344381464 -29289.34191143509 -29152.79682902967 -29002.70868828663 -28839.31289278983 -28662.86836358382 -28473.65640578839 -28271.97970730552 -28058.16117403663 -27832.5432465325 -27595.48704562486 -27347.37151432605 -27088.5926731195 -26819.56223768016 -26540.7070650459 -26252.46791828444 -25955.29825774719 -25649.66272204701 -25336.0364709208 -25014.90323111563 -24686.75427335028 -24352.08679222927 -24011.40227870948 -23665.20520232148 -23314.00163181837 -22958.29747525295 -22598.59687766418 -22235.33216658262 -21869.05052944254 -21500.26240071928 -21129.45118620226 -20757.09189127478 -20383.64930241612 -20009.57729338242 -19635.31737467705 -19261.29801200737 -18887.93351845863 -18515.62309211873 -18144.75035087545 -17775.68269809922 -17408.77029793625 -17044.34643698285 -16682.72658120716 -16324.2082181392 -15969.03336657543 -15617.47536534617 -15269.80621507971 -14926.25140136899 -14587.0186353075 -14252.29800700901 -13922.26251046193 -13597.06818288673 -13276.85464966386 -12961.74558387038 -12651.84922150365 -12347.25887657117 -12048.05355338023 -11754.29852556334 -11466.04596361701 -11183.33557500566 -10906.19519368305 -10634.64148270298 -10368.66054542403 -10108.26081295377 -9853.439545621281 -9604.174992008257 -9360.437395304754 -9122.189522982622 -8889.38736809404 -8661.980567903487 -8439.91306494598 -8223.123552771394 -8011.546089283672
 0.07000000000000001 -20717.00621843259 -20691.94646284397 -20659.8039813008 -20620.67787861992 -20574.60541299832 -20521.60707143343 -20461.70536811207 -20394.93126539039 -20321.32535668676 -20240.93737033726 -20153.82530622332 -20060.054905775 -19959.69933978665 -19852.83878035617 -19739.56054617753 -19619.95913538146 -19494.13631813332 -19362.20140226043 -19224.27089729596 -19080.46908049165 -18930.92791756719 -18775.78702622851 -18615.19337679828 -18449.30188265631 -18278.27468758216 -18102.28140652118 -17921.49875775399 -17736.11016793165 -17546.30567793724 -17352.28176104265 -17154.24069633891 -16952.39006492206 -16746.86770480614 -16537.94588300235 -16325.86739064235 -16110.85710042582 -15893.1430590319 -15672.95530444587 -15450.52575241057 -15226.08721141357 -14999.87309376367 -14772.11657739111 -14543.0498460259 -14312.903720368 -14081.90704576354 -13850.2855787459 -13618.2622165936 -13386.05581380206 -13153.88073107061 -12921.90608007343 -12690.34881992229 -12459.43809884422 -12229.36606619712 -12000.3182745371 -11772.47324103833 -11546.00237715807 -11321.0694970393 -11097.83073375842 -10876.43435715961 -10657.02064367409 -10439.72175820702 -10224.6617378868 -10011.95645121619 -9801.713632941017 -9594.032937761509 -9389.005969854543 -9186.716460849924 -8987.218986411272 -8790.59496670911 -8596.916367339833 -8406.236855236535 -8218.603120434198 -8034.055037190598 -7852.62603102191 -7674.34318348706 -7499.22761454402 -7327.294671402368 -7158.554314607218
 0.09 -14694.56223285445 -14681.85108199372 -14665.5611518867 -14645.77607863401 -14622.50786815591 -14595.74535246572 -14565.47436323562 -14531.68458687237 -14494.37078420568 -14453.53220477844 -14409.17161461894 -14361.29467626948 -14309.90959774495 -14255.02663300018 -14196.65825539701 -14134.81918358169 -14069.52653511249 -14000.80014911692 -13928.66232120886 -13853.13850385979 -13774.25736639641 -13692.05089778954 -13606.55430940872 -13517.80685394294 -13425.85134273212 -13330.73466281601 -13232.50771008845 -13131.22531104436 -13026.94647672493 -12919.73460760253 -12809.65724029986 -12696.78595220686 -12581.11182524231 -12462.7772002032 -12341.89053835161 -12218.54007810383 -12092.81820390717 -11964.82069161361 -11834.64706388321 -11702.40002937103 -11568.18563566658 -11432.11283316052 -11294.29309820816 -11154.84045613905 -11013.87119882466 -10871.50308566012 -10727.8558769377 -10583.05039368992 -10437.20829115467 -10290.40684806565 -10142.78298799628 -9994.493682984834 -9845.661260643341 -9696.407377903717 -9546.852605482189 -9397.116341049872 -9247.316273984412 -9097.568216447655 -8947.985824388999 -8798.680340916775 -8649.760314312407 -8501.33142278742 -8353.496225904099 -8206.354001399135 -8060.000568968593 -7914.528090394301 -7770.025001218321 -7626.552322005573 -7484.205028076625 -7343.07182134459 -7203.22511355328 -7064.733210288942 -6927.660213526367 -6792.066145271497 -6658.006800078002 -6525.533897844003 -6394.695038837316 -6265.533872452872
 0.11 -10746.95941319972 -10740.0837143974 -10731.29654206137 -10720.68576535274 -10708.25869119442 -10693.99582861548 -10677.87319107204 -10659.86984751693 -10639.96918695225 -10618.15819116148 -10594.42625727808 -10568.76441680834 -10541.16485768558 -10511.62026189218 -10480.12390814477 -10446.66959809711 -10411.25173847437 -10373.86561351286 -10334.50700704025 -10293.17289349441 -10249.86145614404 -10204.57211174154 -10157.30539881013 -10108.06379574127 -10056.8511938582 -10003.67344158519 -9948.538273852027 -9891.455257859505 -9832.436081333692 -9771.494830407277 -9708.647782283088 -9643.913375860344 -9577.210933537424 -9508.63862744642 -9438.251627424484 -9366.078706084863 -9292.151533416078 -9216.504045411117 -9139.17299630852 -9060.19755211391 -8979.619657162646 -8897.483766581154 -8813.83667060506 -8728.727735815552 -8642.208813460022 -8554.333641128116 -8465.158604158141 -8374.741979250557 -8283.143906863254 -8190.373815056687 -8096.51215054406 -8001.664379781985 -7905.897328008845 -7809.279077201112 -7711.878686970775 -7613.766246469657 -7515.012454398022 -7415.688560235229 -7315.866178819244 -7215.61710339952 -7115.013093274342 -7014.125739099594 -6913.026247921573 -6811.785301942597 -6710.47287497544 -6609.158028482233 -6507.908816025925 -6406.76516688934 -6305.809063538671 -6205.118465526808 -6104.755793347665 -6004.781791067054 -5905.255337669873 -5806.233487077977 -5707.771210509541 -5609.921455669606 -5512.734987083565 -5416.26044991156
 0.13 -8095.094852925324 -8091.128976780261 -8086.092275650967 -8080.086575826367 -8073.119911293707 -8065.169159456095 -8056.205961042361 -8046.205459146759 -8035.147715324647 -8023.016795658014 -8009.799334691877 -7995.483554128701 -7980.058634153419 -7963.513869246129 -7945.838717323263 -7927.022619030856 -7907.055040995716 -7885.925699821753 -7863.624068599641 -7840.140079678429 -7815.464105427959 -7789.58687570097 -7762.499352683943 -7734.193524806273 -7704.661809358253 -7673.897574450294 -7641.895032928574 -7608.649147846661 -7574.155885078439 -7538.412518645563 -7501.417350322724 -7463.169690076548 -7423.536630889449 -7382.618390518131 -7340.456678738316 -7297.056658632512 -7252.425306486773 -7206.570770875183 -7159.502984527795 -7111.233300598489 -7061.774914974235 -7011.142653296017 -6959.352846394444 -6906.423669879458 -6852.375120663377 -6797.228476239595 -6741.007188585051 -6683.736188602885 -6625.441957071929 -6566.086749121418 -6505.721245302019 -6444.427058377305 -6382.23715301277 -6319.185952591573 -6255.309155436926 -6190.643901769926 -6125.228446777817 -6059.102194210905 -5992.305615965985 -5924.880147149664 -5856.868059146202 -5788.312417240683 -5719.256921369766 -5649.745848588066 -5579.823926848894 -5509.536181703072 -5438.927900519158 -5368.011898822597 -5296.853480340265 -5225.514746320918 -5154.040727681242 -5082.476180502103 -5010.865398370593 -4939.252258030728 -4867.679947170103 -4796.191016931459 -4724.827198497802 -4653.629449557857
 0.15 -6248.990522705744 -6246.555921670346 -6243.507974762658 -6239.977200388021 -6235.974518905779 -6231.471489053359 -6226.433398603022 -6220.830383236876 -6214.639159622439 -6207.84180766751 -6200.423872928947 -6192.373041145441 -6183.678268859266 -6174.328669086372 -6164.313509987994 -6153.621895490193 -6142.242797790444 -6130.165253682418 -6117.377745621756 -6103.868965446534 -6089.627799656767 -6074.643100147273 -6058.903612278011 -6042.398753155279 -6025.117940986371 -6007.051116359189 -5988.188617287278 -5968.521023849686 -5948.039388244198 -5926.735574061959 -5904.601879581379 -5881.631008869633 -5857.604661471355 -5832.672683456071 -5806.890599589126 -5780.254685385041 -5752.762389797886 -5724.411631300309 -5695.201448101489 -5665.131616254739 -5634.203105407626 -5602.417843951676 -5569.778602334887 -5536.28938730844 -5501.955404889376 -5466.78254283337 -5430.77832242626 -5393.951204419529 -5356.310700953468 -5317.773921332112 -5278.382466536246 -5238.220827384393 -5197.303469276937 -5155.646032484819 -5113.26520097151 -5070.178916765065 -5026.406117925445 -4981.966812181022 -4936.882065336657 -4891.173949583878 -4844.865464871124 -4797.980567518399 -4750.544048285848 -4702.581549129382 -4654.119473898179 -4605.18488324874 -4555.805531067625 -4505.966580710086 -4455.723211374307 -4405.1269369408 -4354.207321613547 -4302.994275703635 -4251.517892897598 -4199.808544351215 -4147.896595945296 -4095.812516033272 -4043.586687000895 -3991.249479246718
 0.17 -4892.434631585931 -4890.724601414366 -4888.696360994048 -4886.605490614328 -4884.474092021705 -4882.248806188693 -4879.865671312674 -4877.271397043684 -4874.426548939467 -4871.303023145171 -4867.880100294055 -4864.141828624081 -4860.07490330374 -4855.666848958394 -4850.905569386229 -4845.77876645031 -4840.273861130247 -4834.378253713793 -4828.078387104973 -4821.360778221425 -4814.212135449313 -4806.618672119439 -4798.566507963278 -4790.042228502285 -4781.032243318296 -4771.523302146927 -4761.502476729886 -4750.956859355758 -4739.873722012506 -4728.241206068345 -4716.04741139117 -4703.280757810138 -4689.119598816599 -4674.148827395238 -4658.58934587025 -4642.433818645562 -4625.675780712724 -4608.308838795133 -4590.327362992871 -4571.72607478855 -4552.500540271563 -4532.646864435705 -4512.161593403654 -4491.042161431279 -4469.28678754502 -4446.893978667111 -4423.863503085833 -4400.195705131679 -4375.891596924956 -4350.770016066393 -4324.89162914929 -4298.399427980022 -4271.298177403067 -4243.593498637132 -4215.291774040471 -4186.400367235919 -4156.927400539485 -4126.881838650535 -4096.273516576335 -4065.113102779222 -4033.41205955039 -4001.182707630525 -3968.438109113734 -3935.192158687562 -3901.459475278068 -3867.255357184723 -3832.595860805392 -3797.42879506637 -3761.813519686559 -3725.803394417976 -3689.416715416961 -3652.672328911396 -3615.589480339033 -3578.187965140409 -3540.487830396826 -3502.509547509394 -3464.273810119133 -3425.801666470597
 0.19 -3902.564335376755 -3901.76631754667 -3900.791233893112 -3899.733001052786 -3898.598347980459 -3897.364760794163 -3896.004021324583 -3894.491801370888 -3892.808647665226 -3890.939279548167 -3888.871486357198 -3886.594679530047 -3884.099858424234 -3881.3780328536 -3878.420711341844 -3875.219326092107 -3871.765552670545 -3868.051189400472 -3864.067487462136 -3859.805961691452 -3855.258438069053 -3850.416531888864 -3845.271477593027 -3839.815251257412 -3834.039539709197 -3827.936281254938 -3821.49751499448 -3814.7150576926 -3807.581114176844 -3800.087716226336 -3792.227532912524 -3783.992668349002 -3776.155179803551 -3768.135273121549 -3759.704250405875 -3750.85278589444 -3741.572291972524 -3731.854015253222 -3721.68965265563 -3711.071287406792 -3699.991432890142 -3688.443050260107 -3676.419305739737 -3663.913988515884 -3650.921503144364 -3637.43628037603 -3623.453828313567 -3608.969973808184 -3593.981053005487 -3578.475359950223 -3562.453386160906 -3545.920004087036 -3528.874246364167 -3511.315711785179 -3493.24475290991 -3474.662480239809 -3455.570663889359 -3435.971810691846 -3415.869198683417 -3395.266747916351 -3374.169212560035 -3352.582070256138 -3330.511415702993 -3307.964328453048 -3284.948366916462 -3261.471813573366 -3237.543764406933 -3212.908587579114 -3187.738488380637 -3162.180736496509 -3136.24618463777 -3109.946278599482 -3083.292881813876 -3056.298521476085 -3028.975994327891 -3001.338669192419 -2973.400206359502 -2945.174791927594
 0.21 -3211.131819633039 -3210.716176928627 -3210.182688622947 -3209.551466705211 -3208.824185940404 -3207.995877142295 -3207.057778865134 -3206.000826516548 -3204.816411894421 -3203.496152150723 -3202.032077185387 -3200.416220473395 -3198.642668328199 -3196.703653604496 -3194.592672843196 -3192.303236861072 -3189.82902778723 -3187.165037547992 -3184.304795801145 -3181.242200319786 -3177.972814825107 -3174.491183266451 -3170.791757545877 -3166.869850683178 -3162.72048441594 -3158.338982227696 -3153.720720795607 -3148.861041847294 -3143.754982414622 -3138.398271470167 -3132.786566930032 -3126.914920004461 -3120.959581875372 -3114.783319677595 -3108.330926758118 -3101.597171185178 -3094.577680476484 -3087.267370513315 -3079.661788604708 -3071.756052663383 -3063.545828452627 -3055.026873860886 -3046.194688158533 -3037.045212189034 -3027.574641444689 -3017.7785959752 -3007.6539230756 -2997.197047698602 -2986.404597535146 -2975.439336705934 -2964.246037006066 -2952.69639864448 -2940.78770141985 -2928.518051274924 -2915.885558171898 -2902.88885223253 -2889.527041088098 -2875.79940738616 -2861.705753403332 -2847.246536715916 -2832.422148883298 -2817.23388710242 -2801.683430795495 -2785.772534097281 -2769.503930212746 -2752.880495620807 -2735.90566310492 -2718.839473596697 -2701.530044824284 -2683.850931763031 -2665.808151891876 -2647.408275264828 -2628.658336413042 -2609.566049098912 -2590.13933994967 -2570.386704003803 -2550.317132209321 -2529.93999391846
 0.23 -2701.432366624593 -2701.151860454996 -2700.778658296694 -2700.305639131148 -2699.736308916516 -2699.074341981101 -2698.321415674587 -2697.475726279179 -2696.534583183023 -2695.492845318486 -2694.346063868072 -2693.087134240921 -2691.710853322867 -2690.211155003181 -2688.582645981026 -2686.819137854696 -2684.91600049651 -2682.867926716112 -2680.670680214684 -2678.320443832224 -2675.812650089729 -2673.143775027597 -2670.310026341088 -2667.308531813034 -2664.135397043314 -2660.788417473846 -2657.264645706974 -2653.561430114221 -2649.674732731346 -2645.602977434554 -2641.343914391547 -2636.893628779845 -2632.3522607635 -2627.641870717946 -2622.73159269126 -2617.61794008864 -2612.298728565333 -2606.77097511166 -2601.031653312163 -2595.077778759248 -2588.906711600035 -2582.515912193469 -2575.902215853084 -2569.06282864919 -2561.995318242648 -2554.696606720875 -2547.164285405212 -2539.395720597424 -2531.388221231763 -2523.215568397868 -2514.851379698685 -2506.235294406673 -2497.365128380797 -2488.238848706227 -2478.854154018216 -2469.209610471468 -2459.303411316254 -2449.134060042806 -2438.700340055935 -2428.001238842509 -2417.035919595412 -2405.8038672587 -2394.304662960199 -2382.538364799414 -2370.505136960572 -2358.205445122808 -2345.640030141888 -2332.869503980554 -2319.859004867366 -2306.579486667026 -2293.033246448377 -2279.222724239671 -2265.150746964263 -2250.820417553521 -2236.235215237517 -2221.398972017893 -2206.315794331142 -2190.990050914423
 0.25 -2315.274483512472 -2315.023979281388 -2314.686308233262 -2314.242025942256 -2313.69757168614 -2313.062495328993 -2312.345106367724 -2311.550229144084 -2310.679085223968 -2309.731180946044 -2308.702037141899 -2307.588385030055 -2306.385522286294 -2305.087542292883 -2303.690519569303 -2302.189327387153 -2300.578856571897 -2298.85591249406 -2297.015210252453 -2295.054831051835 -2292.970329777323 -2290.760188767595 -2288.419796788757 -2285.948094210379 -2283.341813384912 -2280.600135231287 -2277.720526023043 -2274.700570380861 -2271.539406468807 -2268.235465392991 -2264.786708800732 -2261.191972677551 -2257.51868433862 -2253.715025610463 -2249.759509197859 -2245.650825230004 -2241.388021979054 -2236.968555743181 -2232.391726885297 -2227.655025017504 -2222.757195320316 -2217.697230984577 -2212.472601762896 -2207.081790616323 -2201.523716440865 -2195.795929857335 -2189.897250046941 -2183.825933613931 -2177.579898455596 -2171.206039618911 -2164.687258122151 -2157.985198718926 -2151.098073581253 -2144.024423877533 -2136.762398220656 -2129.310632960863 -2121.667462297588 -2113.831488184102 -2105.801322998609 -2097.57575095535 -2089.153615229291 -2080.533897768218 -2071.715582766353 -2062.697851774163 -2053.480077419647 -2044.061882717231 -2034.442675941368 -2024.656143043104 -2014.681651589135 -2004.50208820437 -1994.117799500609 -1983.529679475688 -1972.738362369347 -1961.745104964087 -1950.551170321413 -1939.158061946105 -1927.567466373491 -1915.781513177108
 0.27 -2016.36050312741 -2016.094413661114 -2015.73085722854 -2015.249140098377 -2014.655774331849 -2013.965423358488 -2013.192944659078 -2012.347130556951 -2011.434407119029 -2010.456361168109 -2009.412557408056 -2008.30195566369 -2007.119894237259 -2005.864675383493 -2004.530490905302 -2003.115265872256 -2001.614152464008 -2000.023782940856 -1998.340575743612 -1996.561913724951 -1994.684559514315 -1992.706544018417 -1990.625506059217 -1988.438859151175 -1986.145660419364 -1983.743640659831 -1981.232379543408 -1978.609585963845 -1975.874052530889 -1973.025919208578 -1970.063747098657 -1966.986165368629 -1963.844324323506 -1960.599432619873 -1957.236250620355 -1953.754585886075 -1950.152957804074 -1946.430913346127 -1942.587641954711 -1938.622007551252 -1934.533576661111 -1930.320864649039 -1925.983761058136 -1921.521649044602 -1916.933235899822 -1912.216705650574 -1907.372281727373 -1902.39877169022 -1897.294745000243 -1892.094135825003 -1886.784699864457 -1881.33911318391 -1875.756400039541 -1870.035313681502 -1864.174590118894 -1858.173365830426 -1852.030276403981 -1845.74422408788 -1839.31424023623 -1832.739080630376 -1826.017774658273 -1819.149157333344 -1812.132527134355 -1804.966695647795 -1797.650883994341 -1790.184398021196 -1782.566292242324 -1774.819060509069 -1766.928016394049 -1758.881057271903 -1750.677810081105 -1742.318047751919 -1733.801798286451 -1725.129046477799 -1716.300153256397 -1707.315373652872 -1698.175118368025 -1688.880158941933
 0.29 -1780.174328222426 -1779.871364976922 -1779.456928830648 -1778.906605056086 -1778.230781958848 -1777.446582263236 -1776.572058569702 -1775.62217788511 -1774.605088226808 -1773.526761301617 -1772.39038826099 -1771.197807533664 -1769.94653273723 -1768.635598670134 -1767.261757385691 -1765.823703349746 -1764.318456683677 -1762.741819494469 -1761.092663293595 -1759.367603506471 -1757.564354074215 -1755.680731149446 -1753.715611887778 -1751.665875336647 -1749.531861422981 -1747.310223041168 -1745.001386242629 -1742.603430528163 -1740.116233244086 -1737.538228082984 -1734.869301689703 -1732.109140372956 -1729.2966339227 -1726.402590533125 -1723.41519283083 -1720.33341100742 -1717.157553055413 -1713.887110106003 -1710.521780866787 -1707.060778157222 -1703.50445553908 -1699.852210038769 -1696.103718957902 -1692.257331768017 -1688.314700084853 -1684.274379717088 -1680.13583178391 -1675.898656895283 -1671.56182638823 -1667.152520611915 -1662.661082253788 -1658.066705698523 -1653.368690410935 -1648.566649333589 -1643.659541289291 -1638.64686437816 -1633.52775435857 -1628.30147700076 -1622.967139401558 -1617.523943248265 -1611.971234019441 -1606.308025110018 -1600.533551867956 -1594.647002529445 -1588.647714039522 -1582.534685744892 -1576.307306945725 -1569.981855293232 -1563.547292019936 -1556.994246989721 -1550.321960555009 -1543.530136208678 -1536.61827601878 -1529.585990834532 -1522.432970252585 -1515.158925333217 -1507.763966056694 -1500.247960510844
 0.31 -1588.971405215944 -1588.639895648074 -1588.184037712233 -1587.580302386727 -1586.83784183867 -1585.975015388288 -1585.011698222616 -1583.964859459226 -1582.847356760733 -1581.667769900905 -1580.431683483306 -1579.143554813445 -1577.803415725507 -1576.412922264805 -1574.969986427137 -1573.474829956292 -1571.925587101018 -1570.319516232761 -1568.655461725547 -1566.931619399393 -1565.145765728617 -1563.296156016467 -1561.381423937413 -1559.400405048493 -1557.350914971001 -1555.232415343819 -1553.043856049576 -1550.7839603148 -1548.452873885092 -1546.049308776278 -1543.572236602361 -1541.022485080978 -1538.431819916906 -1535.774766763989 -1533.043894065716 -1530.238201574426 -1527.357092448968 -1524.400224430361 -1521.367876394794 -1518.260689183032 -1515.077380205016 -1511.818579118171 -1508.483766577622 -1505.072982056211 -1501.586195731868 -1498.023147439571 -1494.383883684756 -1490.668522714695 -1486.876076643998 -1483.027485629995 -1479.116480093423 -1475.12665297941 -1471.057315053408 -1466.908146226338 -1462.678724902813 -1458.368760345964 -1453.977734052017 -1449.505177127407 -1444.95053866091 -1440.313226082901 -1435.592847503597 -1430.788683021809 -1425.900079995512 -1420.926545265267 -1415.867484321365 -1410.722116405359 -1405.48996153653 -1400.183682453727 -1394.794442462958 -1389.314702181086 -1383.744072166015 -1378.08179242381 -1372.327401783305 -1366.48045112893 -1360.540358482685 -1354.506835926438 -1348.37933435607 -1342.157664059299
 0.33 -1429.858014130943 -1429.531025217361 -1429.078343543752 -1428.474707864692 -1427.726065764623 -1426.849965942899 -1425.86609253347 -1424.791219059671 -1423.638409924663 -1422.420624838148 -1421.143356380046 -1419.813519901861 -1418.433992966536 -1417.006503627663 -1415.532817648927 -1414.012577264743 -1412.445780083071 -1410.831965231414 -1409.16993864707 -1407.458223512689 -1405.696226538239 -1403.882051290464 -1402.015028070957 -1400.094355543918 -1398.117572914708 -1396.086218160245 -1393.996795912286 -1391.850581294587 -1389.645996814892 -1387.382100812651 -1385.059079263276 -1382.677128639704 -1380.26160103191 -1377.793618624947 -1375.264928135962 -1372.675555510521 -1370.025234578448 -1367.313529169242 -1364.541513786976 -1361.707993144429 -1358.813682956006 -1355.858160288844 -1352.842056471279 -1349.765551057655 -1346.628535348235 -1343.430056662752 -1340.171405365895 -1336.851828042789 -1333.472471022267 -1330.04906884549 -1326.576793677194 -1323.042565556565 -1319.446448684514 -1315.788398943783 -1312.067441348104 -1308.283842316308 -1304.437365467027 -1300.527735629376 -1296.554570564682 -1292.517707094148 -1288.416770527003 -1284.251264883514 -1280.020776606957 -1275.725048958467 -1271.363548888447 -1266.935812078063 -1262.441328444169 -1257.890579600855 -1253.276326770725 -1248.592460338858 -1243.838580142383 -1239.013951488535 -1234.118353194035 -1229.151088438666 -1224.111719425969 -1218.999949644043 -1213.815056319555 -1208.556879258226
 0.35 -1294.237657405074 -1293.94575596661 -1293.54002220393 -1292.990271149892 -1292.300009052291 -1291.482368105903 -1290.554555109283 -1289.53259464664 -1288.428910395231 -1287.254776658725 -1286.018242827032 -1284.725843563182 -1283.381953917826 -1281.990229972015 -1280.552785608944 -1279.070956415362 -1277.545132513408 -1275.975242223655 -1274.363195760167 -1272.70754605839 -1271.007435236734 -1269.262679492704 -1267.472231734436 -1265.636525248534 -1263.75413660506 -1261.824588200554 -1259.847116139926 -1257.820931958075 -1255.746397982017 -1253.623090934323 -1251.449975578608 -1249.227132807748 -1246.9774987755 -1244.683976372084 -1242.33967214427 -1239.944893560398 -1237.499890920711 -1235.004076813262 -1232.456958015586 -1229.860564142198 -1227.213522837879 -1224.516189016597 -1221.768384345747 -1218.970973875311 -1216.12415121134 -1213.227774133045 -1210.281594252603 -1207.286422616645 -1204.242487248176 -1201.163793027545 -1198.046256110883 -1194.878746484211 -1191.661929751277 -1188.394477652942 -1185.077535215753 -1181.710685527147 -1178.293780234497 -1174.826953465055 -1171.309833063585 -1167.742426744342 -1164.124499353792 -1160.455825140332 -1156.736290027028 -1152.965555183245 -1149.143352890849 -1145.269307200495 -1141.343239573366 -1137.373754403573 -1133.355034316316 -1129.281968236743 -1125.154176324406 -1120.971319568059 -1116.732870635531 -1112.438484073316 -1108.08783085052 -1103.680475441786 -1099.215900243819 -1094.693739020203
 0.37 -1176.812268202356 -1176.567182330957 -1176.224785097451 -1175.75399574591 -1175.153543650079 -1174.434296609229 -1173.609638892003 -1172.692375138494 -1171.693969890889 -1170.622374633007 -1169.487726749136 -1168.294400502563 -1167.047239924286 -1165.750253142358 -1164.406655442415 -1163.016987929911 -1161.584797544644 -1160.110175598181 -1158.593720134784 -1157.036447316488 -1155.437810933 -1153.798850937063 -1152.118306606003 -1150.396580430111 -1148.633892928592 -1146.829113993742 -1144.982388864073 -1143.094165627045 -1141.163303552094 -1139.189332454607 -1137.173352791469 -1135.114776288816 -1133.032318902541 -1130.912471512125 -1128.749656848283 -1126.543025854876 -1124.293516885518 -1122.0005233352 -1119.665133807239 -1117.286114215755 -1114.86484202383 -1112.401218217415 -1109.895065814949 -1107.346851312604 -1104.756611464912 -1102.125038800501 -1099.451289272484 -1096.737490842989 -1093.981840501177 -1091.198813913956 -1088.383539008499 -1085.526851685537 -1082.628938962222 -1079.690027643282 -1076.710331818982 -1073.689714588299 -1070.628374905552 -1067.526207748585 -1064.383297806444 -1061.199642684339 -1057.975161723542 -1054.709920033688 -1051.403615934842 -1048.056325706511 -1044.667789840654 -1041.237944795609 -1037.766472847697 -1034.260941937175 -1030.716456005045 -1027.128692317144 -1023.497445371828 -1019.822418687464 -1016.103326165846 -1012.339906427628 -1008.531752115732 -1004.678665962712 -1000.780159617982 -996.8360588308
 0.39 -1074.20304198533 -1073.999995322664 -1073.717757989537 -1073.324227541575 -1072.815778979372 -1072.202031229165 -1071.490953816792 -1070.694556065113 -1069.820359545138 -1068.875838561127 -1067.868231619956 -1066.802064525063 -1065.681379745329 -1064.509890019265 -1063.2905181979 -1062.025479697787 -1060.717012093584 -1059.366142807654 -1057.974011402174 -1056.542058671256 -1055.069801742578 -1053.559647220069 -1052.010683166163 -1050.422986074187 -1048.798007311427 -1047.134204173416 -1045.432850070016 -1043.692590263843 -1041.915500951575 -1040.099934398694 -1038.246589858199 -1036.355066013782 -1034.443492747999 -1032.498397935884 -1030.514933964475 -1028.493894378679 -1026.434474453853 -1024.338372295472 -1022.203621766193 -1020.032257840581 -1017.823411987734 -1015.577343481955 -1013.294997941606 -1010.975631196177 -1008.620488681567 -1006.229374863483 -1003.802922788805 -1001.340414964685 -998.8434357650402 -996.3221565640622 -993.7739649962248 -991.1905330422152 -988.5720198400921 -985.918853320894 -983.2311902677952 -980.5090685978279 -977.752733165049 -974.9622470839514 -972.137766071779 -969.2793213083105 -966.3870238115544 -963.4609320276801 -960.5009620334023 -957.507167748915 -954.4795662593609 -951.4180797427103 -948.3226517018127 -945.1996816982795 -942.0452920857523 -938.8555328400123 -935.6305909832919 -932.3699993000624 -929.0738092414881 -925.7417478156601 -922.3735883606594 -918.9690290974326 -915.5278231594178 -912.0499411958127
 0.41 -983.9862213720152 -983.8188625021505 -983.5863400577921 -983.2596376908746 -982.8323628301792 -982.3126380342002 -981.7074101539397 -981.0236689057919 -980.2700273546914 -979.4501306077335 -978.5701511184891 -977.6328109022605 -976.6427580625485 -975.6026751290144 -974.5151035072478 -973.3822286406619 -972.2061631148631 -970.9886571248492 -969.7300976854164 -968.4324487451576 -967.0964554644592 -965.7231409279038 -964.3133491715058 -962.8674098352079 -961.3854670410774 -959.8683000116456 -958.3160057298337 -956.7288475919164 -955.1074241029638 -953.45154645021 -951.7611738857821 -950.0364679682237 -948.2931881822308 -946.5197176280082 -944.7128030206417 -942.8720266698599 -940.9971385005396 -939.0885408742885 -937.1467856724094 -935.1717965805231 -933.1640519850921 -931.1230711920575 -929.0498951677555 -926.944806802245 -924.8067241951309 -922.6378861639167 -920.4374897748748 -918.2057175963624 -915.9432397744596 -913.6597527307395 -911.3525819819239 -909.0146785811025 -906.6462946801357 -904.2477307127767 -901.8192200979842 -899.3609813628145 -896.8731196842036 -894.3559430488705 -891.8095579304842 -889.234092683161 -886.6298549502642 -883.9967026873966 -881.3349480983836 -878.6445579829646 -875.9256140948097 -873.1780914084072 -870.4021414932613 -867.6034929937708 -864.7784878130666 -861.9242576989982 -859.040502130397 -856.1273284016455 -853.1846114035251 -850.2122056982367 -847.2099628864275 -844.1777822639913 -841.1155763663645 -838.0230093979787
 0.43 -904.2581902002154 -904.1213251392256 -903.930964660487 -903.6585713875478 -903.3006798710556 -902.860636328815 -902.3453402933714 -901.7610905672478 -901.1122530859694 -900.4040745890345 -899.6391810990086 -898.8208637089301 -897.9521937782364 -897.035142037435 -896.0721942017578 -895.0655814940512 -894.0164143771724 -892.9267536961702 -891.7984233305458 -890.6320368568973 -889.4294580222642 -888.1904024284991 -886.9170203279979 -885.6094938311338 -884.2687372757429 -882.8949811190122 -881.4883604221336 -880.0500413780786 -878.579619302859 -877.0780559906334 -875.5449529330186 -873.9813096129626 -872.399947213528 -870.7921324159316 -869.153165085172 -867.4839787455696 -865.7841419825306 -864.0543946608298 -862.2944762856903 -860.5048381489206 -858.6853979383475 -856.8366640747581 -854.9588454465384 -853.0521235721732 -851.1164163607301 -849.1526398904298 -847.1606720053589 -845.1406975603535 -843.0932531440288 -841.0270058999032 -838.9396197655039 -836.824763629309 -834.6829066053155 -832.5141854249878 -830.3188458462741 -828.0972056793237 -825.8494003284914 -823.5758350501394 -821.2765701256963 -818.9517946493671 -816.6018144298222 -814.2266319051274 -811.8265601701161 -809.4016228153266 -806.9519307765705 -804.4777416941231 -801.97889218046 -799.4607385953985 -796.9202508274284 -794.3545584799581 -791.7638340611308 -789.148172075802 -786.5073257182097 -783.8413994638054 -781.1502505586569 -778.4339369047832 -775.6922481397212 -772.9252191085868
 0.45 -833.4727582137473 -833.3637029018745 -833.2099921008232 -832.9847142061593 -832.6841240744153 -832.3111904538047 -831.8720354207134 -831.3709875220613 -830.812288423644 -830.1992091645766 -829.5340783179774 -828.8191912580407 -828.0569654336597 -827.2491873487779 -826.3978426496556 -825.5045861192478 -824.5711548789094 -823.5991360976449 -822.5900332091355 -821.5450018367861 -820.4654455270394 -819.3519014912202 -818.2060478561699 -817.0281822239497 -815.8193114408883 -814.5798033762583 -813.3102441108687 -812.0113614358667 -810.6833441620395 -809.3266325399123 -807.9413721909351 -806.5281496900527 -805.0988582799466 -803.6453462272373 -802.1640282109258 -800.6551630733526 -799.118739293937 -797.5552353459565 -795.9644990866132 -794.3469629206162 -792.7025240105064 -791.0315693059202 -789.3343376939811 -787.6109553989852 -785.8614470515259 -784.0865337291768 -782.2861359268345 -780.4603598247883 -778.6098476615599 -776.7421249415271 -774.8552670773047 -772.943586496837 -771.0075704651033 -769.0471640303139 -767.0630011144281 -765.0550424877844 -763.0235941575939 -760.9690278700033 -758.8913691253817 -756.7909945064515 -754.6680223188195 -752.5226234434275 -750.3550968003876 -748.1655025236092 -745.954087245584 -743.7209602916327 -741.4661513828706 -739.1944938470907 -736.9032326367128 -734.590058152892 -732.2549524748292 -729.8981663932707 -727.5195740471335 -725.1192835621451 -722.6972090903345 -720.2534108491624 -717.7877976590381 -715.3004638779233
 0.47 -770.3734083747645 -770.2886800330926 -770.1663243074659 -769.9809249934949 -769.7283110030024 -769.4114925878347 -769.0353844681528 -768.6039040652792 -768.1202533391835 -767.5869779307064 -767.005876208629 -766.3788621217034 -765.7077697557763 -764.9940795961423 -764.2395116952755 -763.4456082460968 -762.6139922609451 -761.7460678564279 -760.8433235443322 -759.9068625287935 -758.9381893099159 -757.9378129940561 -756.9073039109771 -755.847333238097 -754.7586150320521 -753.6417793678056 -752.4974788855324 -751.3262625455183 -750.1283989913085 -748.9045223213494 -747.6547355693619 -746.3794864936867 -745.0897943758449 -743.7780907285482 -742.4412480133974 -741.0795081684983 -739.693020156224 -738.281789881341 -736.8462596297178 -735.3862667578137 -733.9020507831524 -732.3938257159568 -730.8619012921232 -729.3061199776931 -727.7267244949651 -726.1242282503783 -724.4985678532768 -722.8499319796475 -721.1786709809037 -719.4917419597651 -717.7872317932593 -716.0603192888508 -714.3110055096708 -712.5397056188 -710.7465850055214 -708.931898893438 -707.095937300311 -705.2387433194458 -703.360758052418 -701.4620785528975 -699.5429692412897 -697.6035666098783 -695.6441690581155 -693.6649150376643 -691.6659632067583 -689.6474240934068 -687.6094611669251 -685.556586217236 -683.4861250413396 -681.3961007363104 -679.2867324981376 -677.1579329256797 -675.0098829289692 -672.8426995410505 -670.6564201325082 -668.4509365277883 -666.2264105223859 -663.9827807999333
 0.49 -713.9119930603621 -713.8475514824933 -713.7511988955856 -713.5985455943777 -713.3854401699658 -713.1148508284512 -712.7907414130964 -712.4165433300534 -711.9950659777259 -711.528123979847 -711.0174632223574 -710.4644842941763 -709.8705611319677 -709.2371794690143 -708.5658532883143 -707.8578039800295 -707.1147365034158 -706.3377813533787 -705.5285032317988 -704.6880139237836 -703.8175099790012 -702.9179976982687 -701.9904480255578 -701.0358951456022 -700.0548967872817 -699.0483401329705 -698.0165729340384 -696.9603265326958 -695.8799083903772 -694.7759145228592 -693.6483793423117 -692.4978252064788 -691.3344201751902 -690.150946474399 -688.9449467679432 -687.7164009372265 -686.4655297690067 -685.1924347514833 -683.8972159788653 -682.5800460645962 -681.2409616634102 -679.8801989323814 -678.4977582211222 -677.0939100412788 -675.6686365154583 -674.2222010057122 -672.7548029016921 -671.2664046785719 -669.7573952548256 -668.2341314099273 -666.6947957620247 -665.134901388126 -663.5545700643071 -661.9540924434443 -660.3337376979387 -658.6935752598896 -657.0338619411436 -655.3547898656248 -653.6567253463231 -651.939639891798 -650.2038981220162 -648.4496470433268 -646.6770724523378 -644.8863673384334 -643.0778045746392 -641.2513450465098 -639.4073751686848 -637.5496794087233 -635.6760921677937 -633.7848406677671 -631.8760091442219 -629.9498275448416 -628.0063056326435 -626.0454948934578 -624.0676329470235 -622.0726553610544 -620.0606375675798 -618.0316482808452
 0.51 -663.1936788955209 -663.1457792976936 -663.0704150047235 -662.9446376666731 -662.7641343135672 -662.5315483701336 -662.2505835733186 -661.9240407926271 -661.5545622533385 -661.1434962626627 -660.6923152389032 -660.2022504437032 -659.6744041174557 -659.1100212179676 -658.5106164624719 -657.8773507730874 -657.2115088258372 -656.5143939033333 -655.787369551252 -655.0314410387185 -654.2479532227334 -653.4377373167738 -652.6019170637078 -651.7411054131637 -650.8563350035054 -649.9480749485567 -649.016907529237 -648.063565690257 -647.0882520420397 -646.0915211680235 -645.0735674375121 -644.0349045242342 -642.9845029307783 -641.9162369190651 -640.8275366470245 -639.7186056116366 -638.5894326985003 -637.4403797380896 -636.27119176885 -635.0822892072921 -633.8736287252273 -632.6453045342919 -631.3973510778951 -630.1300553307248 -628.843219115932 -627.5373070101152 -626.2123059162062 -624.8682308843607 -623.5052758109374 -622.1293493656436 -620.7387371869112 -619.3293439855531 -617.9012710167378 -616.4546787403056 -614.9898573594298 -613.5068492526178 -612.0059275800206 -610.4873108770076 -608.9510834459417 -607.3974638410701 -605.8266825314265 -604.2388658406156 -602.6342622803346 -601.0129374314578 -599.3752063624883 -597.7211089751596 -596.0509430869399 -594.368042760171 -592.6707230275455 -590.9572208136007 -589.2277699618811 -587.482321137392 -585.7212527739468 -583.9443962959725 -582.1519942443225 -580.3441260056094 -578.5208956445497 -576.6821770387835
 0.53 -617.4604480398199 -617.4265006331697 -617.3688376193139 -617.2652328331512 -617.1121839367848 -616.9116495312769 -616.6670732706154 -616.3811202779356 -616.0558465640352 -615.6927633482368 -615.2926677816508 -614.8569158729 -614.3864010163707 -613.8823408230656 -613.3458277541299 -612.7780655571371 -612.1801300052168 -611.5535029391209 -610.899216112319 -610.2183390392283 -609.5120323466789 -608.7811351287266 -608.0268415049242 -607.2496018821665 -606.450460320234 -605.6297929011506 -604.7883945024881 -603.9266668747421 -603.0451228229095 -602.1441145924049 -601.2239571594428 -600.2849411260289 -599.3356356196909 -598.3701078980891 -597.3861423586415 -596.3839982533026 -595.3635940086297 -594.3251790512717 -593.2687631390137 -592.1945044975075 -591.1023047628163 -589.9924761298972 -588.8648228071434 -587.7197642771007 -586.5568887634711 -585.376840504508 -584.1793920329011 -582.9646081622463 -581.7327198001834 -580.4889609182766 -579.2317933587096 -577.9574419478502 -576.6660413367316 -575.3576904084921 -574.0326123427926 -572.6909644672279 -571.3327579657331 -569.9581451839675 -568.5675349216514 -567.1608554968103 -565.7383247048693 -564.3000804615199 -562.8463966322702 -561.3773738235647 -559.8931060503489 -558.3938674669297 -556.8796101519649 -555.3538007893983 -553.8145447451308 -552.2605324992038 -550.6916577132441 -549.1082132729028 -547.5103090949975 -545.8980463490437 -544.2715115428431 -542.6308260117705 -540.9760110013833 -539.3071827829503
 0.55 -576.0817550063207 -576.0597598532823 -576.016944551577 -575.9324297615243 -575.8025991280369 -575.6295108900698 -575.4161518918485 -575.1650348959097 -574.8779867979882 -574.5561370437906 -574.2005815477021 -573.8120602134734 -573.3916953569433 -572.9403508308542 -572.4591477518235 -571.9490742295359 -571.4112628982291 -570.8468404505469 -570.2569356738367 -569.6425342889748 -569.0047334918062 -568.3442950972844 -567.6623508864074 -566.9594876560426 -566.2363962717411 -565.4937610236398 -564.7321396855574 -563.9520062773884 -563.1538961309036 -562.3381123590669 -561.5049323289793 -560.6547157385629 -559.7952367970979 -558.9212292097279 -558.0306238660471 -557.1235389328841 -556.2000394513983 -555.2602331385992 -554.304292993407 -553.3321307073586 -552.3439813800761 -551.3397373395998 -550.3195404676917 -549.2834105302142 -548.2313284126775 -547.1636211610537 -546.0801746279443 -544.9809621241897 -543.8662608759939 -542.7407312876458 -541.6031600198945 -540.4497665440475 -539.2808185018361 -538.0964923910968 -536.8967466273026 -535.6818036009688 -534.451662190952 -533.2065420536454 -531.9466088480682 -530.6719258568295 -529.3825898929402 -528.0788197024318 -526.7607450727257 -525.4285622396883 -524.0822158002873 -522.7220089377539 -521.3481043821406 -519.9633680811442 -518.5662285880547 -517.1553194796701 -515.7307934569982 -514.2928348505593 -512.8415199600726 -511.3767908983039 -509.8990512088289 -508.4080985674474 -506.9042652069706 -505.387608955081
 0.57 -538.5264569144016 -538.514419184054 -538.4841271413241 -538.4159058769301 -538.3059343699668 -538.1563829955591 -537.9697993339556 -537.7487156810931 -537.4946347606549 -537.20866593766 -536.8917101336187 -536.5445762432944 -536.168057153115 -535.7629471612845 -535.3303506996414 -534.8710787573214 -534.3862383062822 -533.8768692287495 -533.34385624665 -532.7884271530995 -532.2112487460137 -531.6133223639184 -530.995599224032 -530.3586471627012 -529.7031535782694 -529.0298288764617 -528.3391180183731 -527.6315531711458 -526.907549561426 -526.1674937316906 -525.4116369995381 -524.6404444200351 -523.8609822512142 -523.0683456228198 -522.2608016083963 -521.4382679008166 -520.600978791347 -519.749054552343 -518.8824889236761 -518.0013784029816 -517.1058316398245 -516.1957148338748 -515.271250737183 -514.3324141606444 -513.3792010847378 -512.4117527746232 -511.4301357996761 -510.4341997575378 -509.4242225027518 -508.4044861800549 -507.3737481623876 -506.32871959368 -505.2695170364657 -504.1961921543726 -503.1087767395258 -502.0074553948997 -500.8922213616418 -499.7632565113872 -498.6205964435724 -497.4644144577481 -496.2948310708838 -495.1119152896441 -493.9157379076093 -492.7065196874 -491.4842754576572 -490.2492198748151 -489.0013320945934 -487.7435326101263 -486.4741766576266 -485.1921837464768 -483.897539888624 -482.5903633421385 -481.2707016817884 -479.9388494454632 -478.5948347742678 -477.2386205060942 -475.870384242461 -474.4902788784017
 0.59 -504.3396576487667 -504.3356108608884 -504.3157868186261 -504.2610317771444 -504.1680947586383 -504.0386314585754 -503.8752882531143 -503.6800721077217 -503.4546551870096 -503.1999690658216 -502.9167489415982 -502.605756948053 -502.267667570197 -501.9032640607503 -501.5134093579825 -501.0989851050268 -500.6609068707156 -500.2001803719887 -499.7176351979255 -499.214210935458 -498.6909917968231 -498.1484949488132 -497.5876997438895 -497.0092429532221 -496.413918501725 -495.8020809051538 -495.1743855093389 -494.5313650316256 -493.8733440045965 -493.2006961221518 -492.5137163880242 -491.8127123668086 -491.1044384375831 -490.3843530502051 -489.6506503843603 -488.9035624114479 -488.1430671593824 -487.3693886803947 -486.5824931219131 -485.7825947006052 -484.9695011796614 -484.1433778494003 -483.3043003112708 -482.4522949653335 -481.5873026012904 -480.7094578931402 -479.8186914975282 -478.9150829558596 -477.9986797002412 -477.0735171633136 -476.1384595920322 -475.1904244654534 -474.229480016572 -473.2555627582616 -472.2689479133543 -471.2694379688963 -470.2573502046111 -469.2326327755922 -468.195333899244 -467.1456145464814 -466.0835652771923 -465.0091765499577 -463.9227027860212 -462.8240697074839 -461.7134739197004 -460.5909951478361 -459.4566747275405 -458.3131941696814 -457.1589749730728 -455.9929440741211 -454.8152817973046 -453.6258988683869 -452.4250609982587 -451.2127774212863 -449.9891765340387 -448.7543455602486 -447.5082539898559 -446.251151168965
 0.61 -473.1343333767398 -473.136539305015 -473.1249768246281 -473.0815226913447 -473.0028421040233 -472.8905055097406 -472.7470001098837 -472.5743249672246 -472.3737475139988 -472.1462341610093 -471.8924492077817 -471.6131128537964 -471.3087810108293 -470.9800810164326 -470.6278895485907 -470.2529955415886 -469.8561050031311 -469.4383697327565 -469.0004254415873 -468.5431661734646 -468.067554827514 -467.5742857821945 -467.0640976208815 -466.5377296590381 -465.9957195730315 -465.4386658306515 -464.8670724233911 -464.2813725005486 -463.6820867052156 -463.0694954122126 -462.4437514680377 -461.8053947328955 -461.1604891248698 -460.5050307663114 -459.837177232507 -459.1573083026981 -458.46527571352 -457.7613522149299 -457.0456024286922 -456.3180440094924 -455.5786219087461 -454.8274286411735 -454.0646446542049 -453.2900718002845 -452.5038705121396 -451.7059731810761 -450.8965359383643 -450.0753910397756 -449.2427168533282 -448.4022551502968 -447.5527762995413 -446.6915994652034 -445.8185841078188 -444.9339070888894 -444.0374783789542 -443.1295640691965 -442.2098827666178 -441.2787257728062 -440.3360992963213 -439.3820802087122 -438.416621624182 -437.4399309429011 -436.4520518479724 -435.4530802060403 -434.4428790115285 -433.4218229544904 -432.3898415620388 -431.3492449633256 -430.2988458280236 -429.2374401182634 -428.1651531539626 -427.0821052704825 -425.9884079625328 -424.8839858172418 -423.7690694372936 -422.6436998070313 -421.50789635241 -420.3617708256781
 0.63 -444.5826528887188 -444.5891316549763 -444.5838206683836 -444.5493806028173 -444.4825845666865 -444.3846305071673 -444.2581123152349 -444.1045863315101 -443.9254853529331 -443.7214733402869 -443.493341226588 -443.2415280263689 -442.9665600458769 -442.6691389942157 -442.3499540954595 -442.00965180177 -441.6491293075491 -441.2691198646626 -440.8704862987713 -440.4541297268081 -440.0206037756413 -439.5708206019656 -439.1054572134662 -438.6251240912991 -438.1305492139359 -437.622106082421 -437.1002260470908 -436.5655769358061 -436.0184752837504 -435.4591926648464 -434.8880336248463 -434.3054216161519 -433.7169911344185 -433.1190160570029 -432.5098868833103 -431.8899133771012 -431.2589840108142 -430.6173217119666 -429.9648503116894 -429.3018463954574 -428.6281710560728 -427.9438814489617 -427.2491001498401 -426.5438092148091 -425.8279270429348 -425.1015661413683 -424.3647795930627 -423.6174190271371 -422.8596124919424 -422.0949425308771 -421.3221718610022 -420.5387325544992 -419.7446018230185 -418.9398532049535 -418.1244378556841 -417.2983908408212 -416.4618273324838 -415.6146507886393 -414.7570386855282 -413.8890315431962 -413.0105098541482 -412.1216194951363 -411.2225017220882 -410.3131227281785 -409.3935085850388 -408.4637846470981 -407.5240064290382 -406.5762807763444 -405.6193803389243 -404.6524966777607 -403.6753653845602 -402.6883001843491 -401.6912527509649 -400.6843427853804 -399.6675971587925 -398.6411193374008 -397.6049069277903 -396.5591072258283
 0.65 -418.4012900284928 -418.4103749720049 -418.4095903206708 -418.3821211492534 -418.3249339882828 -418.2390738275753 -418.1268445204157 -417.9895650884145 -417.8288237270557 -417.6450461119484 -417.4389613058012 -417.2109174661373 -416.9615193537721 -416.6913474420754 -416.4008537270415 -416.0908843381956 -415.7621183503607 -415.4152987963172 -415.0512874803838 -414.6706379929535 -414.2743327260163 -413.8628918897082 -413.4371238299169 -412.9975035469886 -412.5447788155702 -412.0793444056317 -411.6016519047065 -411.1121949413969 -410.6113260101852 -410.0994183975988 -409.5767958097719 -409.0435944014537 -408.5054126065104 -407.9585584699673 -407.401748981642 -406.8350400114194 -406.2583616462148 -405.6721323286794 -405.0762470976965 -404.4707675307193 -403.8557009880021 -403.2311389587737 -402.597069909406 -401.9535341336232 -401.3005115048068 -400.6380763304393 -399.966158408739 -399.2848317875298 -398.5940944253934 -397.8971388551475 -397.1930580496945 -396.4792082902781 -395.7557153371943 -395.0226290029867 -394.2798666281673 -393.5274153594927 -392.765347730828 -391.9937049466253 -391.2124727680412 -390.4217393417172 -389.6214614112388 -388.8116419612896 -387.9923835745124 -387.1637579910816 -386.3257213109943 -385.4783949090744 -384.6217297726872 -383.7578284221531 -382.8854518738434 -382.0037293559403 -381.1125793268336 -380.2121688161216 -379.3026149381833 -378.3837995882731 -377.4558856610947 -376.5187326817953 -375.5727747783206 -374.617738847462
 0.67 -394.3437263933435 -394.3542139121695 -394.356296640616 -394.3341793897978 -394.2846527892741 -394.2086506899875 -394.1082160677593 -393.9847670273479 -393.8394513070847 -393.6729281840983 -393.4856069801422 -393.2781114680437 -393.0506508787884 -392.8039064092616 -392.5383459306664 -392.2546471976401 -391.953527458091 -391.6356379637834 -391.301794481692 -390.9525746061574 -390.5888087718679 -390.2110428676989 -389.8200359514414 -389.4163205654492 -389.0004361532408 -388.5729660770892 -388.1342200366344 -387.6847689885566 -387.2249478673453 -386.7549587072049 -386.2752662651336 -385.786004545218 -385.2923791241811 -384.7909956782279 -384.2805450112276 -383.7611586842773 -383.2329443466878 -382.6960169684364 -382.1503984741283 -381.596147078512 -381.0333702235907 -380.4619778173737 -379.8821306743126 -379.293872357463 -378.6969505224174 -378.0915673630487 -377.4777436591098 -376.8553766257269 -376.2245748648289 -375.5883056185525 -374.9456398246596 -374.2942657740063 -373.6341364700979 -372.9652630907632 -372.2876772519838 -371.6012972739063 -370.9061995490669 -370.2023960128561 -369.4898565162468 -368.7686120808086 -368.0387268060269 -367.3000729689443 -366.5528280661369 -365.7969732780377 -365.032434125612 -364.2593562893916 -363.477816390865 -362.6895279562231 -361.8934309624499 -361.0887117557494 -360.2752682922909 -359.4533872912533 -358.622794080143 -357.7836737823572 -356.9361300469561 -356.0801355806055 -355.2157401016462 -354.3429794762383
 0.6899999999999999 -372.1916766531098 -372.2028550336595 -372.2069985856969 -372.1887979349551 -372.1452019391917 -372.0771578906586 -371.9863733190359 -371.8743331948419 -371.7418579333264 -371.5898556988587 -371.4184414098235 -371.2282012440375 -371.0195077447013 -370.7928222269034 -370.5486913846919 -370.2876807987354 -370.0105187445884 -369.7176892015854 -369.4100361623847 -369.0881793431836 -368.7528343946306 -368.4045053134595 -368.0440432548709 -367.671826045689 -367.2883901983214 -366.8942943255518 -366.4899452561943 -366.0757115516429 -365.652075723343 -365.2191831512245 -364.777504903122 -364.3272315552235 -363.8730471135756 -363.412046136686 -362.9427060592548 -362.4654894170737 -361.9802735731276 -361.4872136449384 -360.9864436331838 -360.4779286516341 -359.9617304584394 -359.4378313888089 -358.9064310891175 -358.3672541524772 -357.8205977558132 -357.2662822984784 -356.7043657424447 -356.1348361541073 -355.5577007477369 -354.9758533306153 -354.3882569498873 -353.7928707411641 -353.1895447789082 -352.5783534286316 -351.9592949009379 -351.3322504074346 -350.6973954185445 -350.0545508232403 -349.4037768907249 -348.7451515040812 -348.0786117759088 -347.4042314459654 -346.721786910828 -346.0315874955864 -345.3334786675786 -344.6275199221756 -343.9136321606188 -343.1937148699132 -342.4666357547716 -341.7315918616083 -340.9884909845692 -340.2375391435901 -339.4785715144641 -338.711784280901 -337.937040558552 -337.1544100009747 -336.3640993775042 -335.565961902995
 0.71 -351.7446512847915 -351.7562896909879 -351.7619370567518 -351.7469044356659 -351.7081761855558 -351.6465574705736 -351.5637986636752 -351.4611747494978 -351.3395115276458 -351.1996056163951 -351.0417574568255 -350.8662967173925 -350.6735944989526 -350.4642484402535 -350.2385627239046 -349.9971771828448 -349.740715707322 -349.4697932524031 -349.1850031460333 -348.8871131976634 -348.5766296074663 -348.2542002761638 -347.9205097154859 -347.5760382592862 -347.2213014753361 -346.8567481778255 -346.4827435405913 -346.0998185111048 -345.7082380252409 -345.3083379228602 -344.9004270642302 -344.4846966473157 -344.0657670259679 -343.6406125290428 -343.2080079804778 -342.7683486203602 -342.3215266270171 -341.8677206401595 -341.4069151851119 -340.9392799981613 -340.4647335530556 -339.9833359886868 -339.4951606379898 -339.0002572580891 -338.4984056617285 -337.9899265500123 -337.4745765464935 -336.9524613326385 -336.423496184701 -335.8903998120344 -335.3523987968751 -334.8072405356236 -334.2549984816542 -333.6956980896804 -333.1292708617026 -332.5557461945648 -331.975056829144 -331.387216601196 -330.7922236938801 -330.1900347919827 -329.5806513478582 -328.9640565191055 -328.3403267579942 -327.709389732655 -327.0711949000446 -326.4259054806947 -325.7733327652512 -325.11528424281 -324.4507108910482 -323.7786779181515 -323.0993680365353 -322.4125979183501 -321.7186269027644 -321.0172751850107 -320.3087203371793 -319.5928253307412 -318.8696889307762 -318.1392878918809
 0.73 -332.8187629788636 -332.8312331833388 -332.8382649882071 -332.8259425168542 -332.7913540341183 -332.735238948057 -332.6592962120474 -332.5646876272262 -332.4524510452758 -332.3229845715655 -332.1768782686556 -332.0144003601749 -331.8357718350816 -331.6416081523201 -331.4321959458849 -331.2081177303062 -330.9700307065703 -330.7184660684901 -330.454070009542 -330.1774143301858 -329.8892048456839 -329.58987739444 -329.2800492468745 -328.9603992148577 -328.6313464617207 -328.2930597128654 -327.9463691669948 -327.5914663079884 -327.2286979174419 -326.8583806879004 -326.4807825368038 -326.096068521174 -325.7087003530666 -325.3157595158141 -324.9162071810868 -324.5102959267979 -324.0979795558807 -323.6793649159645 -323.2545827199778 -322.8235433677053 -322.3865629683289 -321.9433551639798 -321.4941966543296 -321.03894622225 -320.5776328605684 -320.1103017999485 -319.6369911379235 -319.1574872691093 -318.6719807166264 -318.1829240647568 -317.6894321928631 -317.1896802105958 -316.6835971944145 -316.1710492254485 -315.6521156287197 -315.1268731137539 -314.5950740165991 -314.0568884432765 -313.5122462946811 -312.9610345629538 -312.4034088793414 -311.8391776135614 -311.2685194946872 -310.6911520135665 -310.107313586786 -309.5169036821916 -308.9199137359719 -308.3179493213136 -307.7098867086305 -307.0951898173698 -306.4736359893951 -305.8454074339439 -305.2102822441543 -304.5684670951542 -303.9199277937014 -303.2646163493642 -302.6026256972237 -301.9337788520824
 0.75 -315.255948370957 -315.2695012909518 -315.2778903207326 -315.2679719191578 -315.2369806939874 -315.1855924033881 -315.1156055577205 -315.0280820216187 -314.9240961163623 -314.8040256225513 -314.6684302830915 -314.5173244064963 -314.3513786705165 -314.1708086261066 -313.9760754017385 -313.7676695080748 -313.5461855430121 -313.3121539971091 -313.066080759411 -312.8086679236872 -312.5406183950943 -312.2622123972816 -311.9741296799563 -311.6769276269227 -311.3710229646159 -311.0568780711463 -310.7348866858744 -310.4053378195354 -310.0686063649331 -309.7250990082239 -309.3749451408121 -309.0184794718778 -308.6596720415586 -308.2959504348088 -307.9263470959579 -307.5510005439919 -307.1698798885809 -306.7831666468768 -306.3909041611042 -305.9932348169709 -305.5901051629203 -305.1816416302509 -304.7676221541286 -304.3483852955156 -303.9236813640404 -303.4936366418344 -303.0582222083594 -302.6173610662507 -302.1711308681993 -301.7218286448983 -301.2687246340768 -300.8100315106439 -300.3456207179671 -299.8754811003062 -299.3996027364254 -298.9180387744038 -298.4305706676666 -297.9373508222537 -297.4382999053479 -296.9333144350782 -296.4224977316157 -295.9058022295785 -295.3830419517591 -294.8544920541897 -294.319960142554 -293.7793565599601 -293.2328489460812 -292.6817141576714 -292.1252288204648 -291.5623669424593 -290.9933354185896 -290.4181823667881 -289.8367113654343 -289.2489625121856 -288.6550907641877 -288.0550100996534 -287.4485675508008 -286.8359699781373
 0.77 -298.9254343942193 -298.939982553367 -298.9495255854903 -298.9415847702697 -298.9135357183316 -298.8662509725348 -298.8013955095001 -298.7201977413877 -298.6234658179259 -298.5118110286991 -298.3854715057007 -298.2448689261566 -298.0902714156309 -297.9220256514171 -297.740639466229 -297.5463922521972 -297.3399906651842 -297.1218395294273 -296.8926621425226 -296.6528882807608 -296.4030098048287 -296.1438107658897 -295.875580012057 -295.5988675952744 -295.3141378786195 -295.0218957440457 -294.7223933005782 -294.415966292982 -294.1031846109174 -293.7840482986023 -293.4589636649989 -293.1281164945423 -292.7953345584324 -292.4582905265054 -292.1158638797071 -291.7683156231867 -291.4156715000319 -291.057948705666 -290.6953332029279 -290.3278856378553 -289.9555814561934 -289.5784133206511 -289.1965158289234 -288.8098665325053 -288.4183979563165 -288.0221940191589 -287.6212057550296 -287.2154386353092 -286.8047643918491 -286.3917052409761 -285.9752618084389 -285.5537318553131 -285.1271811048894 -284.6954971705614 -284.2586477847344 -283.8166567287744 -283.3694178640151 -282.9170380638407 -282.4593646768628 -281.9964191012066 -281.5281291499237 -281.0545160475437 -280.5755478777821 -280.0911474224139 -279.6013334013273 -279.1061012737667 -278.605410030775 -278.1006103088438 -277.5907871847773 -277.0753214817765 -276.5541896067471 -276.0272589188326 -275.4946467291759 -274.9562706619053 -274.412201386344 -273.8623343404382 -273.3066881253977 -272.7452726615385
 0.79 -283.7161733049747 -283.7313964851935 -283.7416755510626 -283.7351011048405 -283.7094254400027 -283.6656343423477 -283.6052503913087 -283.5294857614802 -283.4392387243601 -283.3349533503136 -283.2171015107652 -283.0857949806237 -282.9415183409478 -282.7843846818593 -282.6150541057115 -282.4337572305222 -282.2410709936788 -282.0375586559263 -281.8236121056472 -281.5998250634457 -281.3667455870444 -281.1248759765078 -280.8747906798031 -280.6167896987125 -280.3514801951075 -280.0791296976017 -279.8001146085935 -279.5149667117162 -279.223875879706 -278.9270392827085 -278.6247337970347 -278.3172819143854 -278.0083374515592 -277.6954753606623 -277.3778098398344 -277.0555322445119 -276.7287622992422 -276.3975013100709 -276.0617819775164 -275.721869110153 -275.3776254388201 -275.0290547314762 -274.6762803087158 -274.3192903599704 -273.9580253604099 -273.5925389885653 -273.222843644691 -272.8489423698859 -272.4707509659914 -272.0903702162869 -271.7072176069997 -271.3195747496478 -270.9273401042355 -270.5305638033173 -270.1292728569495 -269.7232977085457 -269.3126099916533 -268.8973275076675 -268.4772784744973 -268.0525650662005 -267.6229364136009 -267.1885662159015 -266.7493054533074 -266.305196230671 -265.8561339121686 -265.4021633970225 -264.9432038262744 -264.4805281306216 -264.0134107293215 -263.5410196001706 -263.0635234505646 -262.5807182496416 -262.092609601511 -261.5992438695699 -261.1005855819065 -260.5966109077862 -260.0873744152197 -259.5726313196072
 0.8100000000000001 -269.5311176023342 -269.5462949819772 -269.5566328267443 -269.5509051769672 -269.5270409057367 -269.4860442198546 -269.4293490609655 -269.3583462068709 -269.2737210730316 -269.1759962142598 -269.0656150266082 -268.94275834946 -268.8076995678265 -268.6606865148578 -268.5022390745739 -268.3326662848237 -268.1524209404789 -267.9619692968719 -267.7619360734855 -267.5527544579047 -267.3348804100387 -267.1089018666251 -266.8751631460243 -266.6342834533181 -266.3865689857202 -266.1323947383145 -265.8721829101293 -265.6062499105627 -265.3348566661715 -265.0583202278356 -264.7768788783139 -264.4907086402032 -264.203410784316 -263.9125470384914 -263.6174614968542 -263.3183116295361 -263.0150681928768 -262.7077602401183 -262.3966108326096 -262.0816801515378 -261.7628844102015 -261.4403975668425 -261.1141311380541 -260.7841138127793 -260.4502904669204 -260.1128947785714 -259.7715940438943 -259.4266624936533 -259.0778717104257 -258.7274122465034 -258.3745170425052 -258.0176007467126 -257.6566883951477 -257.2917630024083 -256.9227030132758 -256.549499195112 -256.1721397910593 -255.7906024140586 -255.4048537617007 -255.0148512719236 -254.6205470195692 -254.2218290438132 -253.8187690564795 -253.4113955412498 -252.9995147537819 -252.5831648227438 -252.1623088117742 -251.7381590023789 -251.3098906677684 -250.8768680776446 -250.4390689039428 -249.9964651375317 -249.5491165858766 -249.0968795716672 -248.639698002411 -248.1777228009921 -247.7107887671948 -247.2389485701875
 0.83 -256.282516005119 -256.2970368033943 -256.3067582401569 -256.3011829208628 -256.2783741090979 -256.2395177274007 -256.1859035582408 -256.1187901451567 -256.0391226940537 -255.9472300746683 -255.8433802222015 -255.7279450391273 -255.601170897179 -255.4631884395218 -255.3145381831147 -255.1554435212704 -254.986478926418 -254.8080120530775 -254.6205350410517 -254.4245302188451 -254.2205468073176 -254.0088646235808 -253.7900869851475 -253.5646963143436 -253.3330209429906 -253.0954180173719 -252.85222210349 -252.6038164926292 -252.3504446072312 -252.092413707099 -251.8298499959377 -251.5631419282464 -251.2954509165732 -251.0247046391455 -250.7502136478895 -250.4719348768511 -250.1901015510327 -249.9046902956594 -249.6159429458872 -249.3237472569698 -249.0281874148958 -248.7292978475119 -248.4271464361468 -248.1217118277492 -247.8129192475566 -247.5009423123074 -247.1856688440132 -246.8670871843036 -246.5451680093618 -246.2218428954614 -245.896541885124 -245.5676622439066 -245.235284247839 -244.8992082515204 -244.5595972068932 -244.2163216827048 -243.8693168146737 -243.5185309263708 -243.1640506108307 -242.8056986929044 -242.4435353823665 -242.0774576377873 -241.7074954411837 -241.3335017134557 -240.955590600623 -240.5736346908677 -240.1875749523942 -239.7985040721139 -239.4058102351618 -239.0087365052523 -238.6073891858796 -238.2015598323688 -237.7914267947796 -237.3767974716687 -236.9576711947103 -236.534070024178 -236.1059933052863 -235.6732853853919
 0.85 -243.8891865037425 -243.9023822693908 -243.9110069479502 -243.9050794468104 -243.8828716428514 -243.845475883158 -243.7943515858688 -243.7306539411631 -243.6551363123876 -243.5682694373275 -243.4703512296236 -243.361518680342 -243.2420680596977 -243.1122367189408 -242.9724052924062 -242.8228739997352 -242.6640506482745 -242.4963817356569 -242.3203422525732 -242.1363144857398 -241.9448890210704 -241.7463939470592 -241.5412715583834 -241.3299561597339 -241.1128471698819 -240.8903171259905 -240.6626555881816 -240.4301882443657 -240.1932819153466 -239.952005060209 -239.7067428820016 -239.4576962337235 -239.2079187246283 -238.9555196268538 -238.6996643823909 -238.4405444104017 -238.1782196149011 -237.9128315928096 -237.6443789423953 -237.3729290721111 -237.0984905098459 -236.8212365125967 -236.5410439765793 -236.2579679477866 -235.9720335330103 -235.683215151337 -235.3915554661335 -235.0970428075324 -234.7996084454335 -234.5011362330321 -234.2009810808878 -233.8976870215476 -233.5911874747349 -233.2816136931182 -232.9688895186714 -232.6528286996389 -232.3335119081163 -232.010892518261 -231.6849448251422 -231.355546064243 -231.0227981316253 -230.6865218747688 -230.3467163640939 -230.0033839151783 -229.6563959416776 -229.3059066589587 -228.9516039684536 -228.5947803427429 -228.2346256513749 -227.8704922874286 -227.5024953048246 -227.1303890263915 -226.7543633826898 -226.3742001715994 -225.9899690086716 -225.6015458282494 -225.2089812153559 -224.8123323783508
 0.87 -232.2772342903006 -232.2886906861503 -232.2958111140286 -232.2891985283402 -232.2671839521638 -232.2309437778744 -232.1818950678819 -232.1210796554911 -232.049298945882 -231.9668799172169 -231.8741991218738 -231.7713409878135 -231.6586328200807 -231.5361665024451 -231.4043302991877 -231.2634899570346 -231.1139206072458 -230.9561105678635 -230.7904587461254 -230.6173855410493 -230.4373828461956 -230.2507821526144 -230.0580980519829 -229.8596887399424 -229.6558560196408 -229.4470863054891 -229.2336156271397 -229.0156937336948 -228.7937129981542 -228.5678173221104 -228.3383084407002 -228.1053745278232 -227.8719849016359 -227.6362478303301 -227.3975241382086 -227.155787312065 -226.9112645078809 -226.6640531578485 -226.4141196777316 -226.1616298745742 -225.9065492547687 -225.6489341624942 -225.3887435085373 -225.1261706895048 -224.8610541774425 -224.5934802598684 -224.3233744402348 -224.0507927588293 -223.7757105641266 -223.499871594603 -223.2226361910251 -222.9427191492236 -222.6600807033656 -222.3746556497341 -222.0864087810286 -221.7953543511958 -221.5013428208036 -221.2043659529668 -220.9045200698374 -220.6016695896687 -220.295788214463 -219.9868159082143 -219.6746040657536 -219.3593492522078 -219.0408548930796 -218.7191195249577 -218.3940773468653 -218.0666962822534 -217.7364004316478 -217.4024641659537 -217.0649949704271 -216.7238565693156 -216.3791114011739 -216.0306476648596 -215.6784895362107 -215.3224334254091 -214.96260638503 -214.5990023587807
 0.8900000000000001 -221.3800389357199 -221.3896912811483 -221.395302247964 -221.3878345897072 -221.3659508171585 -221.3307058988822 -221.2834474618717 -221.2252930923003 -221.1568158363777 -221.0785454013161 -220.9905822564088 -220.8932244342227 -220.7865193319102 -220.6707971126429 -220.5462739071709 -220.4132772155128 -220.2722300087801 -220.1233270311408 -219.9671473019279 -219.8040995178976 -219.6344853556421 -219.4588278741649 -219.2774456176219 -219.0907618182372 -218.8990698993982 -218.7028018789384 -218.5022187726144 -218.2975251977832 -218.0892383772901 -217.877338943572 -217.662185042986 -217.4439381403712 -217.2254068238518 -217.004902109889 -216.7816987485939 -216.5559302293059 -216.3277127964494 -216.0970125056764 -215.8640443403044 -215.6288353980597 -215.3913742081364 -215.1516827685789 -214.9098834440009 -214.6659662836478 -214.4198716798153 -214.1716079466323 -213.9213083892203 -213.6687825532378 -213.414160184822 -213.1590476009353 -212.9028211601308 -212.6443157437434 -212.3834390375191 -212.1200546736922 -211.8543257635197 -211.5860749202845 -211.3153092227752 -211.0420381992551 -210.7660907519272 -210.487596791906 -210.2063418747061 -209.9223798762548 -209.6356643394388 -209.3461060811928 -209.0537388701386 -208.7583879247825 -208.4601581522778 -208.1599128677609 -207.8569771542658 -207.5509623132249 -207.2415575955616 -206.9289292733788 -206.6129754722498 -206.2936688041145 -205.970969410785 -205.6447150780642 -205.315026130479 -204.9818243766298
 0.91 -211.1357012087095 -211.1438755500385 -211.1480826166441 -211.140019819333 -211.1182959054336 -211.0840103592718 -211.0385343027363 -210.9828555959359 -210.9175486379503 -210.8430042676762 -210.7595144647715 -210.6671160507012 -210.5660600898852 -210.4564837909554 -210.3387035081211 -210.2129686426496 -210.079606744465 -209.9389814138681 -209.7914884033841 -209.6374445197406 -209.4774531259828 -209.3116917437292 -209.1406134555738 -208.9646545076415 -208.7840531123007 -208.5992000510402 -208.410405977516 -208.2179176207758 -208.0220122886658 -207.8228981714284 -207.6208747654965 -207.4160254874931 -207.2111505484424 -207.0045575382001 -206.7955920701111 -206.584348025903 -206.3709043508217 -206.1554676490195 -205.9379971092026 -205.7185466805465 -205.4972136388894 -205.2740524932102 -205.0490159424016 -204.8222210923465 -204.5935178633069 -204.3630981476342 -204.13081730781 -203.8968347748271 -203.6609174069193 -203.4248157886493 -203.1879358803645 -202.9490176780291 -202.7081341134425 -202.4651621948523 -202.2200437379718 -201.9728214774109 -201.7234575985286 -201.4718947297169 -201.2179908351242 -200.9617556378269 -200.7032564834581 -200.4424191443002 -200.1790955038516 -199.9132689218729 -199.6449156699217 -199.3739457173835 -199.1004627480037 -198.8252537969296 -198.5477028682678 -198.2671261131625 -197.9837661184009 -197.6973666255507 -197.4080327506346 -197.1155636843457 -196.8200077828075 -196.5214146388831 -196.2195795640336 -195.9144840107315
 0.9300000000000002 -201.486068602127 -201.4932122871689 -201.4964539089177 -201.4879692987288 -201.4667076956167 -201.4335229466724 -201.3898293075609 -201.3365622430981 -201.2743289279101 -201.2034166471769 -201.1240937974617 -201.0364481876295 -200.940664939856 -200.836886290731 -200.7253510924592 -200.6063130141601 -200.4801383432727 -200.3471075870672 -200.2076237742677 -200.0620710567913 -199.9108083116054 -199.7542871427107 -199.5927211832521 -199.4266177977641 -199.2562619145549 -199.0819364582346 -198.9040064223938 -198.7226899724369 -198.5382513285775 -198.3509584990003 -198.1609612231973 -197.9685184954839 -197.7762270287012 -197.5823967781116 -197.3865154054948 -197.1886985634505 -196.9889864299158 -196.7875250129036 -196.5843532254703 -196.3795064009201 -196.173041058253 -195.9650464878646 -195.7555334175064 -195.5445001085129 -195.3319647823045 -195.1178788571741 -194.9023402853664 -194.6852982704552 -194.4667919750314 -194.2482283887054 -194.0292029364355 -193.8084425871887 -193.5860169929427 -193.3618204880377 -193.1358451588856 -192.9080365840447 -192.6783805746688 -192.4468254653372 -192.2133536952753 -191.9778322499718 -191.7403848732014 -191.5007800494601 -191.2590593368198 -191.0152731602103 -190.7691281051353 -190.5207955818286 -190.2701233498579 -190.0179721831812 -189.7637926456632 -189.5070365170561 -189.2476363594507 -188.9855974042029 -188.7208195693391 -188.4533264974472 -188.1829916140533 -187.9098212164918 -187.6337814732682 -187.3547362049185
 0.9499999999999998 -192.3791380892453 -192.3855680270208 -192.3882134867271 -192.3796964879779 -192.3589324220206 -192.3270665521051 -192.2851892139204 -192.2343614161042 -192.1750819408226 -192.1077513444259 -192.0324404581788 -191.9493028890693 -191.8584801206979 -191.7601609142496 -191.6544908095509 -191.5418314462162 -191.4223914448843 -191.2964976985507 -191.1645870939973 -191.0269123433238 -190.8839182555855 -190.7359556885393 -190.5833281605044 -190.4265031623406 -190.2656995895493 -190.1011660445015 -189.9333905487982 -189.7625076857678 -189.5887883931059 -189.4124545456625 -189.2337230283823 -189.0527906594048 -188.8722350033276 -188.6903790646415 -188.5066666813409 -188.3213220587187 -188.134402293349 -187.9459501672663 -187.7560876723464 -187.5648090948964 -187.3722419204608 -187.1783559388494 -186.9832566593958 -186.7869256564512 -186.5893368751234 -186.3905766472656 -186.190572627724 -185.9893713708509 -185.7869262472903 -185.5847910110439 -185.382268826825 -185.1783978477069 -184.9732073630739 -184.7664805968821 -184.5582360362375 -184.3484803902979 -184.1372093295075 -183.9243172251694 -183.709770679365 -183.4935104952257 -183.2755661175654 -183.0557845638791 -182.8341918757156 -182.6107282504299 -182.3853113733221 -182.1579049301687 -181.9284742701535 -181.6978623892011 -181.4654036637218 -181.2306546147712 -180.9935963626301 -180.7541584418092 -180.5121902464833 -180.2678614763594 -180.0209729529819 -179.7714515524782 -179.5193322847485 -179.2645389741022
 0.97 -183.7693148800669 -183.7752600704856 -183.7775988614856 -183.769139892467 -183.7491544021227 -183.7186039887638 -183.6786565507062 -183.6302089367192 -183.5738664765389 -183.5098976214462 -183.4384686549123 -183.3596212633132 -183.2736142867144 -183.1804822797301 -183.0804761924564 -182.9738428214839 -182.8607769509897 -182.7416426039147 -182.6168994632258 -182.4867147932694 -182.3515733412174 -182.2116991286101 -182.067575093 -181.9194128096993 -181.7676496236363 -181.6125047313238 -181.4542780529448 -181.2931941645591 -181.1295672604356 -180.9636071555162 -180.7955591780136 -180.6255312621511 -180.455919721047 -180.2852965897506 -180.1131223784341 -179.9395477757465 -179.7646192923353 -179.5884388845406 -179.4110100982689 -179.2325515130524 -179.0529775062981 -178.8723616777349 -178.6907481940645 -178.5082044638208 -178.3246582224469 -178.1402092075931 -177.9548184146452 -177.7684360024871 -177.5811645195068 -177.3942006198499 -177.2073172399288 -177.0192703951943 -176.8300599671752 -176.6397287607931 -176.4480624319598 -176.2552480954619 -176.0611383231416 -175.8656466023783 -175.6687720448784 -175.4705529157791 -175.2708106630736 -175.0695460773622 -174.8667764519375 -174.662265673207 -174.4561985614621 -174.2483699019966 -174.0387641065812 -173.8281407952999 -173.6160221387524 -173.4017744606283 -173.1855924806576 -172.9671636689413 -172.746685068668 -172.5238180112183 -172.2987345786626 -172.071353062655 -171.8415012237252 -171.6093022887738
 0.99 -175.616485112033 -175.6221312232793 -175.6242253568116 -175.616161816647 -175.5970354881711 -175.5678384384259 -175.5298246264521 -175.4838235436864 -175.4303851144156 -175.369685816289 -175.3020764908892 -175.2274519243654 -175.1460188281276 -175.0579535196077 -174.9633250430857 -174.8624319305862 -174.7555540928458 -174.6430198303547 -174.5250474144754 -174.4020167586405 -174.2743212096338 -174.1422434789565 -174.0061261542828 -173.8663680010077 -173.7231387538915 -173.5768824588027 -173.4277734945659 -173.2760683349159 -173.1220793205648 -172.965985941383 -172.8079704587021 -172.6482118477416 -172.4890624501649 -172.3291081367686 -172.1678715703118 -172.0053785484876 -171.841788747044 -171.6771880930586 -171.5116311283716 -171.3451651131833 -171.1779512198222 -171.0098789566862 -170.8410650923669 -170.6715116599579 -170.5012397315568 -170.3302506329641 -170.1585843385856 -169.9862140665447 -169.8131590840094 -169.6406785027408 -169.4683506948685 -169.2951493588995 -169.1211296659657 -168.9461400063167 -168.7701546260635 -168.5932058641794 -168.4151704897633 -168.2361044695721 -168.055875555828 -167.8744690343055 -167.6918625127054 -167.5079470993198 -167.3227251019947 -167.1361541573962 -166.9481018205836 -166.7586733148969 -166.5676555531626 -166.3758014382225 -166.1826186797918 -165.987728523649 -165.7909340071639 -165.592255429167 -165.3916539001645 -165.1890072569025 -164.9844032189847 -164.7776127436458 -164.5687151993847 -164.3575978069596
 1.01 -167.8858462666265 -167.8914129403363 -167.8935585544699 -167.8859535853576 -167.8677925778256 -167.840141655451 -167.8041641008659 -167.7606150461098 -167.7099991930333 -167.6526998837515 -167.5887158611522 -167.5182613294566 -167.4413234048363 -167.3580692160884 -167.2687043653691 -167.173460618989 -167.0724756982721 -166.9661368704803 -166.8547419598065 -166.7386400484377 -166.6180533676921 -166.4934206092321 -166.3650380063566 -166.233158375375 -166.0982323870668 -165.9603669582298 -165.8199421333201 -165.6771518861877 -165.5322866019113 -165.3855607787357 -165.2371521901163 -165.0872225768746 -164.9379963494674 -164.7881875103767 -164.6373011966211 -164.4853534123964 -164.3325054818474 -164.1789527219769 -164.0245773456959 -163.8695952650201 -163.7140041144172 -163.5578655143099 -163.4011012747403 -163.2438655391995 -163.0861541386286 -162.9280044955955 -162.7692746386531 -162.610146716884 -162.4505070446375 -162.2917004164628 -162.1332172222455 -161.9741277725514 -161.8143391141844 -161.6538620559618 -161.4926428147146 -161.3306792815166 -161.1678722981488 -161.0042756238032 -160.8396879120325 -160.6741801179503 -160.5076691156868 -160.3401417131063 -160.1715249317901 -160.0017484202904 -159.830733425661 -159.6584891842677 -159.4848888318854 -159.310728045084 -159.13548470991 -158.9586180632663 -158.780096014695 -158.5999554004675 -158.418017717485 -158.2344303714935 -158.048925233717 -157.8615457582106 -157.6722619620391 -157.4809185247808
 1.03 -160.5480690552874 -160.5536234214536 -160.5559096711845 -160.5489720433121 -160.5319539378957 -160.5059379664489 -160.4719996922099 -160.4309372404554 -160.3832587688589 -160.329152467895 -160.2688711812906 -160.2023785265245 -160.1298122353754 -160.0512614945233 -159.9669123662016 -159.8769834989049 -159.781678718153 -159.6813537673137 -159.576207248486 -159.466618803446 -159.3528648246592 -159.235337826359 -159.1142145956971 -158.9899361439657 -158.8627921078968 -158.7329846310394 -158.6008162952197 -158.4664957220845 -158.3303039447352 -158.1925006194517 -158.0531590875122 -157.9125511871112 -157.7727755253808 -157.6325784405161 -157.4914134840129 -157.3495505630171 -157.2069669827935 -157.0637969493148 -156.9201316919788 -156.7759920764534 -156.631466917659 -156.4865861428869 -156.3413403550641 -156.1958221161636 -156.050071730769 -155.9039387797949 -155.7576242643706 -155.6110646098889 -155.4642147702271 -155.3182625221436 -155.1729664898561 -155.0271431598045 -154.8809785156052 -154.7342189632005 -154.5869877762086 -154.4391723484783 -154.2907729118538 -154.141744121155 -153.9920122233767 -153.8415988251128 -153.6902789142088 -153.5382071536499 -153.3852717586853 -153.2313056578978 -153.0763213353196 -152.9203673703005 -152.7632503606326 -152.6057693204353 -152.4473679791053 -152.287532761235 -152.1262751338035 -151.9635510276438 -151.7992859201904 -151.6334888865094 -151.4661189146152 -151.2969123210775 -151.1260791489202 -150.9534124958149
 1.05 -153.5770111825983 -153.5825776176298 -153.585137877674 -153.5788549164273 -153.5631180476308 -153.5388219852737 -153.5069277138334 -153.4683480685561 -153.4235039157753 -153.3726453332733 -153.3158396506831 -153.253214849933 -153.1847810357368 -153.1107506561283 -153.0311935030441 -152.9463110229536 -152.8564278675412 -152.761692044439 -152.662448338015 -152.5591072202166 -152.4517963814724 -152.3409067416552 -152.2267294911066 -152.1096118917283 -151.9897930981394 -151.8676216989061 -151.7432231278425 -151.6169019653884 -151.4889933300663 -151.3594952400187 -151.228800214632 -151.0970061862471 -150.9662132619621 -150.8350867555298 -150.7033067293526 -150.5709315165794 -150.4380875333082 -150.3048321608968 -150.1713025683863 -150.0374864750417 -149.9034578630119 -149.7692678401143 -149.6349609127477 -149.5005794889376 -149.3661409715176 -149.2316136414514 -149.0970714312997 -148.962413107836 -148.8277392508157 -148.6941000779026 -148.5612411177581 -148.4281407132951 -148.2947690961045 -148.1611364600552 -148.0271644780744 -147.8928215481117 -147.758104140491 -147.6229370659554 -147.4872384887092 -147.3510517261612 -147.2142594168732 -147.0767324510193 -146.9386165770588 -146.7997182323274 -146.6599978708514 -146.5194280993881 -146.3778965196968 -146.2361369380442 -146.0935824709479 -145.9498733801626 -145.8049308289106 -145.6587301783624 -145.5112160163692 -145.362196426451 -145.2118030570435 -145.0599521510064 -144.9065331753964 -144.7515601015064
 1.07 -146.9474672939303 -146.9531242264711 -146.9560523498118 -146.9506512867762 -146.9361742455594 -146.9136180399086 -146.8838055693384 -146.8476576893803 -146.8055859918691 -146.7577723452643 -146.7043759350095 -146.6453275939305 -146.5808835326721 -146.5111345401766 -146.4360516642039 -146.356004381895 -146.271181650381 -146.1818236874383 -146.0881977321926 -145.9906064858726 -145.8894228526165 -145.7847544103315 -145.6771600416106 -145.5667972247068 -145.4539467445686 -145.3388635439376 -145.2218731145123 -145.1031476281794 -144.9829966983152 -144.8615080911609 -144.7389181772734 -144.6155145430549 -144.4931883923645 -144.3707985382138 -144.2478849645513 -144.1244889481373 -144.0009608305124 -143.8770854400644 -143.7532283221954 -143.6292337055936 -143.5052935186123 -143.3813079547602 -143.2574945333076 -143.1337182840092 -143.0100745159511 -142.886635961522 -142.7632261875156 -142.6400147280654 -142.5168838143178 -142.3950412289457 -142.274051115808 -142.1530136862577 -142.0319229884037 -141.9107298134293 -141.7894611678718 -141.6679737280672 -141.5462910957642 -141.4243032879111 -141.3020114806196 -141.1793661693093 -141.0562395040382 -140.9327281110206 -140.8086722743388 -140.6839930808505 -140.5587130102971 -140.4327326216154 -140.3060565494579 -140.179183250923 -140.0518272625013 -139.9233802572394 -139.7938821621253 -139.6632624656988 -139.5315380958898 -139.3986342980872 -139.2644287334425 -139.1289449474088 -138.9919898485201 -138.8537206574121
 1.09 -140.6355806608416 -140.6414544909179 -140.6448593773952 -140.6403147881553 -140.6272386286549 -140.6063401020877 -140.5786735195769 -140.5448967403993 -140.5054624022406 -140.4605948614837 -140.4103903335309 -140.3548950731594 -140.2941966149135 -140.2283962935318 -140.1576298844138 -140.0821786141243 -140.0021100009381 -139.9177670954274 -139.8294376810918 -139.7373619950333 -139.6418469586782 -139.5432356585475 -139.441767007077 -139.3377788834903 -139.2314855947259 -139.1232619664204 -139.0132117439505 -138.9017155935359 -138.7889308434051 -138.6750813280271 -138.5602629614107 -138.4447855674751 -138.330531125493 -138.2164002876102 -138.1019637564438 -137.9873050757614 -137.8725668712461 -137.7577994233473 -137.6431800395228 -137.5285894271749 -137.4142588937815 -137.3001089521288 -137.1862461251463 -137.0727213630477 -136.9594595744825 -136.8465201031999 -136.7339387338293 -136.621679400781 -136.5096372532702 -136.3990400564678 -136.2894563777818 -136.180003377273 -136.0706875702075 -135.9614165747518 -135.8521880628112 -135.7429431540179 -135.6336977598706 -135.5243325680298 -135.4148471767732 -135.3050981296121 -135.1951336200773 -135.0847950266718 -134.9742548679997 -134.8631932380712 -134.7516110417874 -134.6395715306108 -134.5269678084218 -134.4143124775665 -134.301360815098 -134.1874737092155 -134.0726695759028 -133.9570112257707 -133.840440671105 -133.7226952431239 -133.6038882094469 -133.4839371317782 -133.3628526638064 -133.2404706993241
 1.11 -134.6187528274676 -134.6249512552999 -134.6289239055287 -134.6254017684885 -134.6136969514953 -134.5945841389916 -134.5689343327194 -134.5374323019209 -134.500615393568 -134.4585841326205 -134.4114513623153 -134.3593158944856 -134.302191239912 -134.2402294087068 -134.1735460907317 -134.1023465960506 -134.0268227854186 -133.9472712808087 -133.8639011959771 -133.7770915080687 -133.6869874302652 -133.5940690624757 -133.4984832080734 -133.4005442836781 -133.3005583839886 -133.1987772736651 -133.0954228442637 -132.9907778872266 -132.8850300809283 -132.7783958197805 -132.6710719743991 -132.5632998368332 -132.4568438228615 -132.3506427883555 -132.2442643787142 -132.1379708003719 -132.0317286403819 -131.9257166730787 -131.8199412178212 -131.7144464818208 -131.6094391920552 -131.5047741692728 -131.4005830810896 -131.2968406131812 -131.1936112245743 -131.0908224730394 -130.988603177588 -130.8869035210785 -130.7856074229323 -130.685818881965 -130.5871462993341 -130.4888075216083 -130.39080298396 -130.2930733034852 -130.1954444026548 -130.0979466928978 -130.0006530283232 -129.9032907395818 -129.8060379178711 -129.7087003890878 -129.6112713581304 -129.5137137633549 -129.4159125311874 -129.3178499208969 -129.2195510995306 -129.1208414870158 -129.0217330714311 -128.9227314644497 -128.8234581969587 -128.7235088448555 -128.6229184850269 -128.521470781511 -128.4192827118463 -128.31621619361 -128.2120999711487 -128.1070492825027 -128.0011182065274 -127.8939595502141
 1.13 -128.8749910429767 -128.8817176714228 -128.8864337291295 -128.8839772865692 -128.8737275390905 -128.8564133990492 -128.8328293759636 -128.8036710816947 -128.7693753666528 -128.7301053150292 -128.6859598940566 -128.6370183882954 -128.5833633029499 -128.5251002682133 -128.4622990376434 -128.3952431815694 -128.324098936532 -128.2491165215558 -128.1705906237985 -128.0886985637948 -128.0039157304388 -127.9163157782055 -127.8264011847119 -127.7343117972819 -127.6402992392939 -127.5447831849735 -127.4478747012353 -127.3498036925719 -127.2509113809947 -127.1513419030283 -127.0512223317584 -126.9507857289385 -126.8518546711544 -126.7533746960509 -126.6549275036218 -126.5566603775657 -126.4587552167109 -126.36119656651 -126.2640948106082 -126.1674373024872 -126.0714354871874 -125.9759645031105 -125.8811564439064 -125.7869443804454 -125.6934430528795 -125.6005743527958 -125.5083616554635 -125.4168231821791 -125.3259053327109 -125.2365693978468 -125.1485433120482 -125.0609681862126 -124.9738406305473 -124.8870449175595 -124.8006135951623 -124.7145599499028 -124.6286400603129 -124.5430905703877 -124.4575266431932 -124.3721403846063 -124.2868239271918 -124.2015196242164 -124.1160648138059 -124.0305610932457 -123.9448137934297 -123.8590251034594 -123.7728681353959 -123.6869911191679 -123.6009836476393 -123.5145857418374 -123.4275186263458 -123.339813454864 -123.2515259359363 -123.1625591188525 -123.0727590897229 -122.9821043777297 -122.8906411315575 -122.798273956004
 1.15 -123.3832487617864 -123.3907673618929 -123.3964494514229 -123.3951995248102 -123.3865239800012 -123.3710358725735 -123.3495537558748 -123.322775157186 -123.2909579089067 -123.2545057617645 -123.2132890670484 -123.1675418038677 -123.1172845124363 -123.0625893613831 -123.003616975091 -122.9406236780626 -122.8737412593166 -122.803174083814 -122.7293141649155 -122.6523711258722 -122.5726274533499 -122.4902817909886 -122.4058526069984 -122.319474044794 -122.2314244236678 -122.141963019505 -122.0512614755405 -121.9597423831603 -121.8674937227493 -121.7747791445864 -121.681707069789 -121.5885290013097 -121.4969658849855 -121.4060517006429 -121.3154019132602 -121.2250964941894 -121.1352999024393 -121.046010066023 -120.9573923333708 -120.8694894348114 -120.7822429741244 -120.6958089801646 -120.6101464385625 -120.5252468435022 -120.4412215395792 -120.3580498237415 -120.2756110173157 -120.1939348881205 -120.1130596626715 -120.0339997584777 -119.9562483164351 -119.8790699233176 -119.8025352843691 -119.7264887259998 -119.6509199285882 -119.5758311793926 -119.5011120655747 -119.4267557173374 -119.3526504911799 -119.2788595232733 -119.2051683229587 -119.1316807363709 -119.0583087601903 -118.9850000355259 -118.9116210919317 -118.8381730815594 -118.7647023034503 -118.691572227968 -118.6185026513761 -118.5451036105612 -118.4712541679061 -118.396986286314 -118.3221360643861 -118.2468500517556 -118.1708480745804 -118.094316471196 -118.0169245079305 -117.9388464450852
 1.17 -118.1248689382788 -118.1334384168356 -118.1402306261195 -118.1404179103565 -118.1333906448874 -118.1198559962737 -118.1005520424236 -118.0761009327387 -118.0469103482817 -118.0131445819648 -117.9748847887608 -117.9323083059361 -117.8853662333075 -117.8342769535222 -117.7791069723634 -117.7200077590805 -117.6573379567466 -117.5912056026429 -117.5219236386717 -117.4497810317988 -117.3750351945267 -117.297995635399 -117.2189922695387 -117.1381768992205 -117.0559337344777 -116.972455723748 -116.8880280745561 -116.8029387142372 -116.7172512107019 -116.6313620432435 -116.5453496933914 -116.4593388758092 -116.375147739243 -116.2916678275178 -116.2087219205871 -116.1262826956351 -116.0445078682358 -115.9635073135685 -115.8832421476937 -115.8038411488901 -115.725372629056 -115.647772395176 -115.5711082308562 -115.4953977579292 -115.4207067981322 -115.3469538948593 -115.2740242149915 -115.2021832008051 -115.131182131963 -115.0619736775894 -114.9942999884314 -114.9273805991091 -114.8610700804579 -114.7955889119636 -114.7305845342949 -114.6662569819337 -114.6024577759079 -114.5391116866267 -114.4762060868232 -114.4136499046053 -114.351565736618 -114.2896928213197 -114.2280568323746 -114.1665974621635 -114.1053152754168 -114.0442038729702 -113.9830161056466 -113.9224376182672 -113.8620117537922 -113.8013833275958 -113.7405468118759 -113.6793138602016 -113.6178576022009 -113.5560533283898 -113.4935856551461 -113.430698319829 -113.3673404060468 -113.3032806090751
 1.19 -113.0843148241995 -113.0941038815355 -113.1021684582449 -113.1038061120707 -113.0985774726352 -113.0869663815358 -113.0698490324589 -113.0477800313126 -113.0210877663777 -112.9900938084787 -112.9548391011738 -112.9153169509664 -112.871689607536 -112.8241073239922 -112.7726288871505 -112.7175622978308 -112.6589606211801 -112.5971921770205 -112.5324751702221 -112.4650938011029 -112.3953012558563 -112.3234497670074 -112.2497747338992 -112.1745641532097 -112.0981066895009 -112.0206967458023 -111.9424337942278 -111.8636726166299 -111.7846881952908 -111.7055808536527 -111.6264910170884 -111.5477445337145 -111.4708375952472 -111.3948605179042 -111.3195152833531 -111.2449672597085 -111.1711910025793 -111.098354756168 -111.0264078844248 -110.955461052256 -110.8855569867918 -110.8168091287124 -110.7490213136365 -110.6824404535729 -110.6168646684383 -110.5523964676425 -110.4889965817431 -110.4266955441728 -110.3653771030402 -110.3060502530072 -110.2482447972443 -110.1913962794672 -110.1353543360558 -110.0801241482583 -110.025662054483 -109.9719089626789 -109.9189168128094 -109.8663997394189 -109.8146218042969 -109.76338071924 -109.7125410389157 -109.6621477938288 -109.6123141333936 -109.5626904891146 -109.5134221178764 -109.4643662953463 -109.415551129492 -109.367387784215 -109.3194749031039 -109.2715941533088 -109.2236635495379 -109.175569178181 -109.1272325915588 -109.0786313123027 -109.0297600378653 -108.9805070251644 -108.9308213053616 -108.8806349187788
 1.21 -108.2476242432884 -108.2587020448288 -108.2680938688175 -108.2713579090322 -108.2678988302338 -108.2581986882526 -108.2432186600923 -108.2234786740492 -108.1993675298495 -108.1709944888036 -108.1386154339788 -108.1021839203898 -108.0618601552086 -108.017638717994 -107.9699134509409 -107.9186182091512 -107.864114670926 -107.8066623180797 -107.7463689562782 -107.683716285401 -107.6189216499282 -107.5521820693533 -107.4838714086233 -107.4142783986075 -107.3435905165941 -107.272136256818 -107.2001482210205 -107.1278748890406 -107.0554618794412 -106.9830852001702 -106.9110685692588 -106.8394764955567 -106.7699863995084 -106.701523743969 -106.6338332250635 -106.5670585430896 -106.5013083834661 -106.436546107729 -106.3729149445762 -106.3105060009626 -106.2491996132478 -106.1891375783977 -106.1301867052424 -106.0726240757912 -106.0161030466071 -105.9610125802437 -105.9070074867442 -105.8541857052062 -105.8026225554138 -105.7530153795387 -105.7051805539125 -105.6583524808719 -105.6125227306797 -105.5676621535227 -105.5237149115887 -105.4806029812251 -105.4383772351812 -105.3969666049357 -105.3562819331119 -105.3162639259828 -105.2768698760677 -105.2381665548232 -105.1999617454299 -105.1623477856773 -105.1250699709487 -105.0883115173087 -105.0518773246948 -105.0162261302151 -104.981086191555 -104.9459485004932 -104.9109433665312 -104.8759385406362 -104.8409032490999 -104.8056164875164 -104.7702080248786 -104.7344914577974 -104.6985854848428 -104.6622471310117
 1.23 -103.6000905879237 -103.6126070662633 -103.6233862746882 -103.6281113962345 -103.6263811325214 -103.6186967838291 -103.6058594891928 -103.5884553965112 -103.5668244226707 -103.5411256336857 -103.5115179748545 -103.4780823409324 -103.4410116963224 -103.4003203152825 -103.3561052821523 -103.3086840815986 -103.2582374188797 -103.2050693001311 -103.1494171626718 -103.0914602053325 -103.0316304788062 -102.9701311460233 -102.9071662625507 -102.8432740370155 -102.778456871557 -102.7131208523047 -102.6474645998854 -102.5816271499602 -102.5158877437919 -102.4506053888449 -102.385681069418 -102.3213388973119 -102.2591916925326 -102.1983085840321 -102.1384283504869 -102.0795639211178 -102.0218660465496 -101.9653158197149 -101.9101392668019 -101.8561367282477 -101.8035336997794 -101.7522015335049 -101.7022827090533 -101.6537871547688 -101.6065609089577 -101.560708481192 -101.5163210736697 -101.4731979626356 -101.4313751198617 -101.3918485441913 -101.3540617231479 -101.3174482546103 -101.2820060885557 -101.247672648874 -101.2145379452535 -101.1823427051405 -101.1511362957756 -101.120940956307 -101.0916109299841 -101.0632166464322 -101.0355926640118 -101.0087531322623 -100.9827008044336 -100.9571835301072 -100.9323325779088 -100.9080383783129 -100.8841993065441 -100.8613502855738 -100.8390021492171 -100.816953015329 -100.795020319104 -100.7733263464795 -100.7514893576453 -100.7298055806613 -100.7080121551832 -100.6860391963013 -100.6638626384905 -100.641407199675
 1.25 -99.12516585480533 -99.13911816424685 -99.15134493301427 -99.15768568725625 -99.15773662793929 -99.15196450091908 -99.14135519702569 -99.12624427216204 -99.10721961741676 -99.08417626919143 -99.0575676993424 -99.02719320533791 -98.99340533043092 -98.95616522384788 -98.91581270099429 -98.87233298367752 -98.82617876034723 -98.77737383635454 -98.72640958423021 -98.67345053398273 -98.61871111341705 -98.56265027847471 -98.50539772359637 -98.44737703210731 -98.38865269662701 -98.32963279950387 -98.27052616327575 -98.21149411115741 -98.1527641375563 -98.09452865861715 -98.03699338279694 -97.98027791147118 -97.92573496957297 -97.8728010062655 -97.82082006564994 -97.77023122750953 -97.72076894809115 -97.67276805092615 -97.62616163769135 -97.58100179911197 -97.53733264590745 -97.49514782978237 -97.45450405446303 -97.41535597678212 -97.37770152781229 -97.3416662440505 -97.30711428865486 -97.27411056273525 -97.24250799669956 -97.21327189165713 -97.18602866088108 -97.16016608133113 -97.13565417523877 -97.11238140175625 -97.09039905867142 -97.06960002418971 -97.04998475878568 -97.03153985712504 -97.01408983005965 -96.99771992669675 -96.98231444654463 -96.96784740173598 -96.95417588933113 -96.9413717937028 -96.92925170900411 -96.91784035172148 -96.90710449331439 -96.89727070294366 -96.88819753028973 -96.87952222846313 -96.87099362700832 -96.86278536500288 -96.85470525425346 -96.8466237625905 -96.83860673726268 -96.8305127084333 -96.82229955277968 -96.81380248719719
 1.27 -94.80570546084783 -94.82118906751201 -94.83490538990222 -94.84290278169561 -94.84475858638285 -94.84116375733291 -94.83276869787063 -94.82017936136624 -94.80378360133798 -94.7837756815679 -94.7601488262307 -94.73319027003674 -94.7029465983892 -94.66953390755575 -94.6332362848555 -94.59413244886161 -94.55246694962013 -94.50862589888547 -94.4626297603736 -94.41500346003311 -94.36597729633506 -94.31575255058247 -94.26463420723999 -94.21289358428456 -94.16086756357794 -94.10864152126221 -94.05657654817867 -94.00482982031122 -93.95356904925556 -93.90301921271467 -93.85330243502177 -93.80462496769202 -93.75835907000371 -93.7136935396103 -93.67031548318437 -93.62837852709457 -93.58786798811686 -93.54892551418131 -93.51152869515552 -93.47572949366626 -93.44161427596025 -93.40918961280573 -93.37841092043595 -93.34937286153628 -93.32204989627577 -93.29644053338532 -93.27250033128328 -93.25023067925031 -93.22970291865481 -93.21160466423048 -93.19564811540769 -93.18123890769984 -93.16834013414653 -93.1569242368152 -93.14687601836239 -93.1382023636567 -93.13089465146486 -93.12488999620223 -93.12004231974988 -93.11640607333946 -93.11382485950764 -93.1123141141218 -93.11174316847836 -93.1121612014757 -93.11340692186309 -93.11536872056715 -93.11811257309778 -93.12185985203483 -93.12646714959729 -93.13145469029649 -93.13676497367489 -93.14235126713209 -93.14814972883934 -93.15404459074441 -93.1600248216679 -93.16587911049287 -93.1716930594487 -93.17733490749113
 1.29 -90.62562126955291 -90.64259564630584 -90.65783494780017 -90.66764198016126 -90.67158322319571 -90.67028167045046 -90.66446238928344 -90.65469971094504 -90.64136879067156 -90.62457212779078 -90.60449570583927 -90.58137885269254 -90.55518158070834 -90.52611227688288 -90.49443374302128 -90.46029079592194 -90.42383653757588 -90.38542011538145 -90.34530587237467 -90.30370895747623 -90.26104365575566 -90.21739689871302 -90.17314094457936 -90.12861883863599 -90.08394101355407 -90.03938618975467 -89.99514119579047 -89.95147677874971 -89.90858549468358 -89.86651314905758 -89.82557489722814 -89.78578329494496 -89.74866815888088 -89.7132696171892 -89.67933149009062 -89.64704143048994 -89.61637461462416 -89.58745791274303 -89.56024958982286 -89.53492215631525 -89.51140005893157 -89.4897145114646 -89.4699507356483 -89.4520929220576 -89.43609278104844 -89.42200490374064 -89.40976240304379 -89.39938157472821 -89.39092528854206 -89.38496228937605 -89.38137247847708 -89.3794825647123 -89.37919969588506 -89.38058026010388 -89.38348789720632 -89.38794289023895 -89.39381647699491 -89.40106006161059 -89.40969880622282 -89.41953739268831 -89.43061662436639 -89.44281499796713 -89.45603747546565 -89.47027115608483 -89.48539822834739 -89.50135239219901 -89.51805140120399 -89.53587500481504 -89.55449092071829 -89.57352088725557 -89.59293770592477 -89.61261877396022 -89.63250623699415 -89.65252544180092 -89.67257690912517 -89.69259012659528 -89.71246792172366 -89.73213846499485
 1.31 -86.57133356383557 -86.58995595938789 -86.60696772786973 -86.61884532322563 -86.62513507592155 -86.62652466299869 -86.62376643813791 -86.61733230173405 -86.60756119098136 -86.59473809996935 -86.57895348979024 -86.56032622865749 -86.53903524203641 -86.51518675278683 -86.4890262813184 -86.46073615575895 -86.43050123213615 -86.39865960457344 -86.36531903550008 -86.3309715958766 -86.29567587543558 -86.25984061293873 -86.22370757645095 -86.18747858363155 -86.15138275204407 -86.11570217948476 -86.08059608433068 -86.04623485590838 -86.01291439488369 -85.98069017367361 -85.94978705688096 -85.92026190175298 -85.89353467866444 -85.86874841162646 -85.84576462882183 -85.82447509316779 -85.80509877290741 -85.78759577223056 -85.77213084192528 -85.75856874006111 -85.74711006270489 -85.73766307467064 -85.73036076030421 -85.72503967430448 -85.72182623258146 -85.72065065315317 -85.72150394708228 -85.7244336094535 -85.72924311039355 -85.73684153613422 -85.74684758012044 -85.75864540416445 -85.77223085964701 -85.78750941876766 -85.80445036584479 -85.82296876866705 -85.84297726989757 -85.86453419853217 -85.88741253141289 -85.91153846479851 -85.93696018599316 -85.96357971503436 -85.99121200644213 -86.01982043103041 -86.04936407778203 -86.07974567578893 -86.11079930625858 -86.14299562458848 -86.17593782250964 -86.2092422203006 -86.24295431907345 -86.27691652313288 -86.31091592240973 -86.34508408497055 -86.37922627960398 -86.41318280848574 -86.447036509923 -86.4805696111796
 1.33 -82.63460545199956 -82.65499195362773 -82.67414576424846 -82.68850786140192 -82.6977349010519 -82.70250326763531 -82.70347006412075 -82.70117316207656 -82.69584740174869 -82.68788185214852 -82.67741249115066 -82.6645131356014 -82.64927228143802 -82.63192976381907 -82.61260073726616 -82.59156378581781 -82.56902144319541 -82.54515689298204 -82.52029808881454 -82.49459076458926 -82.4684217746821 -82.44202194418332 -82.41551810914788 -82.38927832686149 -82.36354702612358 -82.33841275754739 -82.314128453878 -82.29094279032913 -82.26896379493917 -82.24837393894752 -82.22931275719176 -82.21189967852645 -82.19741974626473 -82.18515221864297 -82.17479166931011 -82.16649558784168 -82.16019208028031 -82.155975869703 -82.15391909681642 -82.15405142058134 -82.1563798188666 -82.16092248913455 -82.16769534915814 -82.17666431777121 -82.18778408565302 -82.20110523614777 -82.21660331612078 -82.23415151685197 -82.25378622496797 -82.27621580341408 -82.30109308246725 -82.32778612079099 -82.35629648653391 -82.38659829847256 -82.41855673720029 -82.45207199636286 -82.48710636394269 -82.52360156359212 -82.56148708601791 -82.60062215041742 -82.6409217259683 -82.68236282337261 -82.72483130645693 -82.76826028382933 -82.81244244059506 -82.85747436013158 -82.90308352592479 -82.94975938346721 -82.99702205221989 -83.04460671763881 -83.09249895326732 -83.14052619289585 -83.18856284278981 -83.23662073398745 -83.28451719466825 -83.33220935259345 -83.37962844761969 -83.426613654287
 1.35 -78.81597078081016 -78.83847124022947 -78.86022930433376 -78.87776246039959 -78.89078571517275 -78.89980369491346 -78.90552014544998 -78.90839593224092 -78.90894984044631 -78.90722437500797 -78.90346656073906 -78.89773024242319 -78.89026348492345 -78.88111767330176 -78.87045241294841 -78.85855572972278 -78.84554607010526 -78.83168990136059 -78.81714711171381 -78.8023019105382 -78.78729812855666 -78.77235691805652 -78.75774765311844 -78.74373382985982 -78.73047236669368 -78.71812860460298 -78.70699880743184 -78.69716606219328 -78.68882177939524 -78.68209509338459 -78.67709366271063 -78.67396387050817 -78.67397562490149 -78.67631095942951 -78.68078983349339 -78.68745043282694 -78.69625626999097 -78.70739348489251 -78.72073674532935 -78.73642084756146 -78.75442391690942 -78.7746662083816 -78.79721570733027 -78.82203423013847 -78.84909652493764 -78.87841787235789 -78.90984108631143 -78.94341051481038 -78.97900484081998 -79.01738468314815 -79.05810559737269 -79.10073317680713 -79.14510185350618 -79.19111409931217 -79.23873862694327 -79.28793249112502 -79.338522809766 -79.39043565517886 -79.443648045348 -79.49804520524482 -79.55350844819212 -79.60996350727824 -79.66731527682272 -79.72544265389411 -79.78433304988171 -79.84382180212168 -79.90381229557944 -79.96468083458898 -80.02599081465054 -80.08754248428778 -80.14910659696548 -80.21075743306903 -80.27227090194677 -80.33358126401649 -80.39465923293685 -80.45537117784519 -80.51565753566268 -80.57532009346768
 1.37 -75.13035470710011 -75.15541037908552 -75.18049630667556 -75.20210692335243 -75.21982819232919 -75.23422410659118 -75.24603088894519 -75.25566129207627 -75.26351499861315 -75.26968112120159 -75.27445830258647 -75.27788051570258 -75.2801478637745 -75.28123798042571 -75.2814336297975 -75.28080900667767 -75.27965383663964 -75.2781133761922 -75.27640311294043 -75.27473856575807 -75.27335008497178 -75.27242155255797 -75.27218588235235 -75.27282952027299 -75.27452864455732 -75.27752996601353 -75.28189392828709 -75.28783910814282 -75.29551661576343 -75.30496519506467 -75.31635702402821 -75.32984711505262 -75.34642591532339 -75.36561180720243 -75.38695330863808 -75.41061607359597 -75.43652809251212 -75.46475939276833 -75.49529673919132 -75.52812613457608 -75.56330702023425 -75.6007787765687 -75.64041742367483 -75.68242382196971 -75.72651847284988 -75.77280151937869 -75.82116844700445 -75.87153728430958 -75.92392860379279 -75.97881972268415 -76.03607060379512 -76.09499485640355 -76.15559053717547 -76.21761455112421 -76.28116955260801 -76.34604754636725 -76.4121957886023 -76.47955928809309 -76.54799110736126 -76.61740496387623 -76.6877004413063 -76.75885446081551 -76.83066300240765 -76.90311401631847 -76.97606147445715 -77.04943565189805 -77.12310899842383 -77.19744950012129 -77.27204576103055 -77.3466886348492 -77.42116328669185 -77.49552733490687 -77.56956354295073 -77.64324388132138 -77.71639941955159 -77.7891184682633 -77.8611075812839 -77.93240003782557
 1.39 -71.61321201015325 -71.6412859035612 -71.67029875885335 -71.69675255248298 -71.72029300017788 -71.74139905697803 -71.76057631728087 -71.77849521489335 -71.79523402309188 -71.81121905468964 -71.82636886211183 -71.8409256374789 -71.85489561269814 -71.8684107595638 -71.88164588986602 -71.8946084555089 -71.90761034863809 -71.92073510177804 -71.93416758797967 -71.94802792097828 -71.96258665536267 -71.97805008675553 -71.99444805200572 -72.01206242939271 -72.03101043884399 -72.0514296421656 -72.07357714328658 -72.09738158851764 -72.12307756682493 -72.15069231011915 -72.18037929356076 -72.21216843588194 -72.24717959972598 -72.28473609200447 -72.32445866427338 -72.36651121312839 -72.41076708062032 -72.45725905469126 -72.50606646963251 -72.55708750656454 -72.61030829394016 -72.66570390807155 -72.72321647368187 -72.7828517644826 -72.84443540377683 -72.90807286509015 -72.97362197282924 -73.04094420296958 -73.11006098377288 -73.18156769653527 -73.25515947636707 -73.3301875130052 -73.40663395165892 -73.48435419389017 -73.56329779852918 -73.64337728262653 -73.72448262244248 -73.80651805447458 -73.88938877652463 -73.97302514880586 -74.05727179509154 -74.14213441390564 -74.22745357975703 -74.31316372441769 -74.39913971824659 -74.48518777155954 -74.57144427604658 -74.65805617623755 -74.74471008101723 -74.83109846519056 -74.91720522109935 -75.00287609029134 -75.08802081524242 -75.17262122113337 -75.2565179776817 -75.33965003102976 -75.42195200569 -75.50337636654839
 1.41 -68.32309239381065 -68.35437967470276 -68.38784902439122 -68.41985805933378 -68.45000244414726 -68.47867369164243 -68.50644426286537 -68.53371606714542 -68.56080996215005 -68.58787465394678 -68.61492469707223 -68.64207609460848 -68.66946289826731 -68.6969912084819 -68.72488777450698 -68.75316479452729 -68.78192101577451 -68.81134943465351 -68.84151429687773 -68.87256249761431 -68.90471708163932 -68.93797014350329 -68.97257272770798 -69.00857692889383 -69.04616709203975 -69.08540171267478 -69.12640013710249 -69.16922826263855 -69.21397753786209 -69.26074886288112 -69.30955358961293 -69.36040092207966 -69.41450401671996 -69.47100438271701 -69.5296295823439 -69.59039213132669 -69.65326399922587 -69.71825630983707 -69.7853236416114 -69.85444022809648 -69.92556555839838 -69.99869547766593 -70.07370938759722 -70.15055244696987 -70.22919557219539 -70.30958373789849 -70.39156777752221 -70.47515908395967 -70.56021061021318 -70.64735177008149 -70.73619883887639 -70.82635925416903 -70.91752331656701 -71.00971319052339 -71.10282800517788 -71.1967965552319 -71.29154440185762 -71.38684377364248 -71.48273456756974 -71.57917145003616 -71.67584295790765 -71.77288174961396 -71.87007800628299 -71.96737006291617 -72.06464780960539 -72.16180776279253 -72.25880017657285 -72.35594397404262 -72.45285485869245 -72.54929889584682 -72.64514428415112 -72.74031596710681 -72.83472119465578 -72.92837445481489 -73.02109708536128 -73.11288024556977 -73.2035750480029 -73.29314501035472
 1.43 -65.33919704197197 -65.37365341858222 -65.41146171247743 -65.44917087739513 -65.48606482351175 -65.52268301747456 -65.55927798243977 -65.59640329811656 -65.63417090081755 -65.67270618351571 -65.71213649590779 -65.75243884448457 -65.79356899260816 -65.83555506059652 -65.87853452581535 -65.92249592277773 -65.96741134325183 -66.01345563637673 -66.06066260878704 -66.10913882474617 -66.15895160628911 -66.2102020333746 -66.26295394404752 -66.31731263461138 -66.37335215981184 -66.43120093303136 -66.49085632649548 -66.55229937149116 -66.61571835859797 -66.68111313793209 -66.74841771940399 -66.81778777299027 -66.89012512902018 -66.9647078784772 -67.04129327331658 -67.11985362679917 -67.20022771384217 -67.2826001713875 -67.36676879878844 -67.45271775821503 -67.54042587507899 -67.62972693847892 -67.72076920166617 -67.8133430825325 -67.90735686411986 -68.00274149515313 -68.09950539059678 -68.19754083223575 -68.2967065692818 -68.39762181900561 -68.49997736739593 -68.60317146984596 -68.70713925186845 -68.81185050983964 -68.91712541177347 -69.02288969812625 -69.12911908263337 -69.23561925317807 -69.34237967269394 -69.44927298010107 -69.55628166127784 -69.663236360068 -69.77009489932483 -69.87669390199278 -69.98302210222769 -70.08903954655614 -70.19455587507518 -70.29990173269313 -70.40481688041218 -70.50893710665396 -70.61222260862868 -70.71465441374887 -70.81605653108844 -70.91642724288801 -71.01569942610732 -71.11375955402559 -71.21059452789058 -71.30606108861713
 1.45 -62.75272869571581 -62.78973750503818 -62.83137325879176 -62.87408914548881 -62.91714131780401 -62.9609421926038 -63.00559535098154 -63.05165543829796 -63.09921196422755 -63.14836430281107 -63.19904459251381 -63.25129643629027 -63.30513890165535 -63.36042282076203 -63.41716529048595 -63.47541217251727 -63.53507589345953 -63.59631304493647 -63.65898388370654 -63.7232011317857 -63.78907587657868 -63.85655827101918 -63.92569863371919 -63.99659744912778 -64.06923056770006 -64.14361010607621 -64.21988124727146 -64.29797954087701 -64.37784080327276 -64.4596246178519 -64.54321523525823 -64.62867707363614 -64.71696501889451 -64.80728712498426 -64.89935371419064 -64.99314557744052 -65.08864287462518 -65.18568563493966 -65.28432165723837 -65.3844710104085 -65.48604933376116 -65.58901443744122 -65.69328230285623 -65.79881218312539 -65.90535460354887 -66.01314186209839 -66.12184412992976 -66.23145405191764 -66.34194434721397 -66.45377820983002 -66.56671190924332 -66.6801213910299 -66.79400707752262 -66.90821956849659 -67.02280744188191 -67.13742795450513 -67.25224994285972 -67.36703628390639 -67.48177012590438 -67.596403209274 -67.7106808674917 -67.82469164801807 -67.93832674325974 -68.05142475156609 -68.16402514826144 -68.27590471671341 -68.38710362943857 -68.49782179924584 -68.60784055041884 -68.71685290993753 -68.82490248874042 -68.93174158302773 -69.03732631560658 -69.14179236727894 -69.24483404827298 -69.34649443971887 -69.44675085516953 -69.54540693216728
 1.47 -60.65728349614113 -60.69582609194346 -60.74012757161045 -60.78656715612314 -60.83420433783648 -60.88331588050634 -60.93414201932188 -60.98698386094284 -61.04196948354226 -61.09917723685487 -61.15853024223077 -61.22012109269501 -61.28365495301317 -61.34926975976295 -61.4167328214121 -61.48611251840293 -61.55725930324367 -61.63028720060655 -61.70502160743352 -61.78160859304938 -61.85991039928264 -61.9400108405947 -62.02193500421747 -62.1055426502997 -62.19106471206257 -62.27827249596474 -62.36730678187733 -62.45801932326908 -62.5505621474024 -62.64480245554026 -62.7407589231649 -62.83836340020819 -62.9385643112948 -63.04060745599797 -63.14422630910882 -63.24927152091959 -63.35571041752111 -63.46356240111548 -63.57263675034383 -63.68294442063051 -63.79444084454343 -63.90696453217196 -64.02049747152218 -64.13494642893065 -64.25024004949711 -64.3663351575366 -64.4829990570518 -64.60035913222623 -64.7181350479388 -64.83700285030048 -64.95663166721383 -65.07642700895576 -65.19640006878467 -65.3163825435722 -65.4363557444606 -65.55618533754615 -65.67586418458984 -65.79520451375524 -65.9142003203751 -66.03272688774688 -66.15082520795812 -66.26826925274243 -66.38502260436664 -66.50102482655025 -66.61628477541741 -66.73061556048262 -66.84401866567072 -66.95675802037175 -67.06850134053184 -67.17902721978056 -67.28833754059553 -67.39632801550511 -67.50290843832975 -67.60806135546326 -67.71174657719376 -67.81384325906618 -67.914297173286 -68.0131347301659
 1.49 -59.14431533549816 -59.1829219775941 -59.22819758581543 -59.27623821148701 -59.32603078404718 -59.37771111107267 -59.43157727830847 -59.48790434970226 -59.54672666744374 -59.60821995200934 -59.6722682022116 -59.73879339525433 -59.80774618679287 -59.87902451100025 -59.95251018063905 -60.02813378713935 -60.10582140068291 -60.18554397029378 -60.26720802393575 -60.35080676861655 -60.43633499049958 -60.52365505502293 -60.61282530702626 -60.7038175708859 -60.79661445065831 -60.89105063023229 -60.98725897349043 -61.08514612447994 -61.18463600759337 -61.28578432775964 -61.38844057064559 -61.49264880286868 -61.59919637222117 -61.70743550790613 -61.81695872078588 -61.9276823036433 -62.0396442314563 -62.15269836168613 -62.26678793458002 -62.38185197348849 -62.49775288519804 -62.61458206027963 -62.73201727345343 -62.85018208397074 -62.96885043601301 -63.08798895910918 -63.20757816857162 -63.32745410595101 -63.44755717951145 -63.56843880472553 -63.68970174479077 -63.81096541116753 -63.93211010413925 -64.05300963339565 -64.17361602863933 -64.29390842021684 -64.41368887977438 -64.53300602093928 -64.65168254002742 -64.76966653677782 -64.8869323951145 -65.00341200393702 -65.11901731793938 -65.23362087845911 -65.34726942435644 -65.45984547292437 -65.57124304083077 -65.68184884509256 -65.79130835408338 -65.89939875857475 -66.00610628281193 -66.11133121562503 -66.21505024157574 -66.31716954214113 -66.41778467693426 -66.51657781496309 -66.61380205592786 -66.70920691155787
 1.51 -58.30372950130276 -58.34080904593522 -58.38475580955184 -58.43160467186086 -58.48034979698826 -58.53098923350078 -58.58375101443344 -58.63903125732136 -58.69690216423614 -58.75755592182694 -58.82079890136637 -58.88669685880112 -58.95512433480778 -59.02594505485392 -59.09906962926432 -59.17452315329313 -59.25205820720136 -59.33176905634079 -59.41344395124374 -59.49709492771945 -59.58272060695712 -59.67006259563587 -59.75935598604191 -59.85035385619322 -59.9431323699721 -60.03754667726568 -60.13358021411502 -60.23124210287281 -60.33040255237034 -60.4309935580938 -60.53305470237052 -60.63649625456528 -60.74209667128741 -60.84922259660873 -60.95744296229292 -61.06675998803701 -61.17704178172465 -61.28829363969253 -61.40035152700987 -61.51312288777148 -61.62667576540498 -61.74078079299272 -61.85539065360869 -61.97051438067128 -62.08591592831184 -62.20164554176021 -62.31749293774735 -62.43350783492568 -62.54962559430781 -62.66615044972405 -62.78299217829942 -62.89958302095071 -63.01585948290399 -63.13169125423346 -63.24717804042207 -63.36203838294442 -63.47624871987285 -63.58984743650702 -63.70269986602776 -63.8147836101759 -63.92585283995638 -64.0361180863688 -64.14533242116453 -64.25347708763131 -64.36049897140603 -64.46639639131604 -64.57100737024993 -64.67475583605844 -64.7771909524858 -64.87828445013264 -64.9778698774507 -65.07595741177028 -65.17247908036082 -65.26738023152564 -65.36064631573092 -65.45227000677023 -65.54214284296455 -65.63016290839903
 1.53 -58.21707533480924 -58.25038422601743 -58.29017058495113 -58.33233031789152 -58.37571782143968 -58.42059228253795 -58.46714907849531 -58.51570457701682 -58.56658323623717 -58.61988330475882 -58.67556932169419 -58.73364861671261 -58.79411151009192 -58.85682991277482 -58.92175032643016 -58.98880934351961 -59.05793804736931 -59.1290898122474 -59.202118903447 -59.2770609773753 -59.35382278164882 -59.432370255195 -59.51262032836055 -59.59461678302671 -59.67824612273168 -59.76343838280062 -59.8502021004834 -59.93837837510041 -60.02809059819687 -60.11908964370583 -60.21139854812031 -60.30506019067484 -60.40075453353681 -60.49774144200798 -60.59579920473665 -60.69482449394069 -60.79473917564184 -60.89544933991203 -60.99685048113168 -61.09895559826067 -61.20161843512248 -61.30479308070175 -61.40832474945578 -61.51223052164075 -61.61639602365247 -61.72072865838288 -61.8251685455924 -61.92962490229856 -62.0340493231817 -62.13890953100817 -62.24392516707137 -62.34867392165145 -62.45302271449394 -62.55692073530819 -62.66030046428575 -62.76308723263968 -62.86521495316506 -62.96666565082135 -63.06734125333737 -63.16718818183907 -63.26612088150109 -63.36415133222256 -63.4611511093276 -63.55712998429124 -63.6519470254915 -63.74560458898788 -63.83814765932721 -63.92970239037722 -64.02010920618868 -64.10912455188647 -64.1967636745903 -64.28290210436576 -64.36753817520615 -64.45067848604577 -64.53225758180538 -64.61217489447021 -64.69051572420122 -64.76712312048028
 1.55 -58.92068057722018 -58.94734645907849 -58.97929173633584 -59.01245614017252 -59.04580742761936 -59.07934988157725 -59.11359047084083 -59.14900171012553 -59.18585209009883 -59.22433184741538 -59.26464258475607 -59.30677111087154 -59.35075241062982 -59.39653415506852 -59.44420116145157 -59.49355685333083 -59.54475771061244 -59.5976158596285 -59.6521781032139 -59.70844321078876 -59.76632243844647 -59.8257865690478 -59.88691775232115 -59.94954324496907 -60.01369441078172 -60.07928340075701 -60.14637125322815 -60.21484465399851 -60.28468132648448 -60.35581807186625 -60.42819855924711 -60.50177476582139 -60.57736335705167 -60.65431471685512 -60.73223771779989 -60.81105796131147 -60.89076798788962 -60.97133913733622 -61.05259443899432 -61.13451883199906 -61.21701640554041 -61.30002267913879 -61.38353197293321 -61.46733037798329 -61.55145989658461 -61.63580598259875 -61.72036991179784 -61.80495531222436 -61.88962278456673 -61.97473889255095 -62.06013455334889 -62.14522251800399 -62.23011410187419 -62.31463364509352 -62.39873397305191 -62.48233508689462 -62.56548434404113 -62.64799662872449 -62.7298515425513 -62.8110469150832 -62.89148060444017 -62.97111652792637 -63.04989163267888 -63.12779212634001 -63.20478245775385 -63.28068646768738 -63.35563089957687 -63.42975367030008 -63.50293266097489 -63.57497027778479 -63.64566530283199 -63.71518682501847 -63.78332213095582 -63.85011635590421 -63.9155787347411 -63.9796297929604 -64.04225218770237 -64.10334250881509
 1.57 -60.3408396749828 -60.35756666461386 -60.37792891728703 -60.39762226753285 -60.41587686091894 -60.43282218406806 -60.44904044468004 -60.46500725155693 -60.48122207463176 -60.49801035500116 -60.51553187496167 -60.53409205804977 -60.55370368908626 -60.57440140422438 -60.59634927100255 -60.61955160840129 -60.64393054690473 -60.66963305856699 -60.69659858708332 -60.72494951786649 -60.75466068812832 -60.78563531696677 -60.81801410545891 -60.85177005675949 -60.88685403620604 -60.92330533143023 -60.96105750247585 -61.00017313192387 -61.04058242502471 -61.08223215983787 -61.12514641737952 -61.16926211177805 -61.21540724043821 -61.26286962421373 -61.31144811758921 -61.36101932887135 -61.41148093038979 -61.46293375870827 -61.51517217484606 -61.56819000451036 -61.62198259833977 -61.67640449215958 -61.73144969724876 -61.78703625061974 -61.84313017531058 -61.89962516069073 -61.95650848278033 -62.0136348045835 -62.07101865643641 -62.12910862637008 -62.1876511204889 -62.24626315336483 -62.30480827844813 -62.36328904849483 -62.42157567601167 -62.47966694371869 -62.53757706503034 -62.59508451455518 -62.65229392861504 -62.70899686578389 -62.76533045744715 -62.8211008283817 -62.87640677735735 -62.93103834776005 -62.98500682823769 -63.03833439336852 -63.0908795243534 -63.14303629973158 -63.19448293612133 -63.24500781898542 -63.29463042342216 -63.34325917498265 -63.3909394105144 -63.43749452903241 -63.4831291726176 -63.52760956734369 -63.57096040423259 -63.61310987023921
 1.59 -62.24337715001452 -62.24770670129053 -62.25352072244473 -62.25680288992316 -62.25679040607677 -62.25377042917825 -62.24826741344236 -62.24118088904918 -62.23292738217081 -62.22406134500164 -62.21479344579193 -62.20542757888504 -62.19623037475839 -62.18731050006829 -62.17885500769867 -62.17090292681384 -62.16357504291567 -62.15701947790497 -62.15124665014751 -62.14633814454481 -62.14236257260974 -62.13944462254729 -62.13754307934069 -62.13676734484285 -62.13708833787379 -62.13857016432382 -62.14124491726307 -62.14511440705725 -62.15020260149041 -62.15653019589436 -62.16410055328549 -62.17283308450904 -62.18357092839121 -62.19575381189928 -62.20903647031027 -62.22346360738813 -62.23896701557016 -62.25551686616261 -62.27302821954612 -62.29158071539119 -62.31102593288399 -62.33140053096295 -62.35257590856656 -62.37456764489261 -62.39726317966932 -62.42067923343873 -62.44473823785297 -62.46939354598325 -62.49461912264271 -62.52082624472299 -62.54778248154515 -62.57514251522541 -62.60285349105606 -62.63073794790205 -62.65885100861361 -62.68717443045544 -62.71553158555297 -62.74401056135594 -62.77252266112006 -62.80096742440691 -62.82934077760287 -62.85753940445729 -62.88560163664049 -62.91346876432215 -62.94109640677052 -62.96843898297266 -62.99542688227685 -63.022308565057 -63.04892545339987 -63.07498186781567 -63.10059944297225 -63.12554286745369 -63.1499236785435 -63.17371293603321 -63.19677529205652 -63.21917414194982 -63.24076712413942 -63.26160248105579
 1.61 -64.26740680218155 -64.25881304003858 -64.24991276138901 -64.236821403264 -64.21886825317205 -64.19642656911464 -64.17020746960507 -64.14095129369008 -64.10944299097457 -64.07606374164972 -64.04123388652417 -64.00546232705845 -63.9688295254032 -63.93162883444056 -63.89412329782946 -63.85638561005465 -63.81860422647964 -63.78091799340371 -63.74350536812322 -63.7063852019972 -63.66974932651757 -63.63362399838409 -63.59819244058423 -63.56347587347808 -63.5295259098887 -63.49649232119796 -63.46437121144805 -63.43327453144903 -63.40316337389268 -63.37409841047264 -63.34612366601136 -63.319307710594 -63.29445756370956 -63.27090608339957 -63.2485581684145 -63.22732468537831 -63.20724896296138 -63.18829151606212 -63.17040562299761 -63.15367770370358 -63.137968514944 -63.12332818453075 -63.10973020555345 -63.09715103462026 -63.08548410910949 -63.07482658343265 -63.06501107530941 -63.05610880205459 -63.04797668887768 -63.04122130919539 -63.03551438895742 -63.03047947998597 -63.02611759732943 -63.02229609263051 -63.0191086645094 -63.01645959196225 -63.01420292677549 -63.01241043495633 -63.01100420118 -63.00994662425393 -63.00920342159969 -63.00874167375272 -63.0085008708806 -63.0084406263202 -63.00855842613414 -63.00869804868704 -63.00897812024208 -63.00961155257821 -63.01022503062859 -63.01080946614062 -63.01127252735814 -63.01154387072615 -63.01166351761848 -63.01156877108917 -63.01112321264756 -63.01037039405798 -63.00930555816419 -63.0078467297392
 1.63 -66.05367351022986 -66.03468908552885 -66.01415215082172 -65.98841242249007 -65.95673051169103 -65.91961938437193 -65.87783257128763 -65.83211836802066 -65.78318221500427 -65.73153358754844 -65.67766909586882 -65.62194298511886 -65.56463159542508 -65.50600090192572 -65.4462811448127 -65.38567498937715 -65.32432689605862 -65.26245513049804 -65.20017424359459 -65.13771289156669 -65.07509918601721 -65.01246289400305 -64.95003577810935 -64.88783595652836 -64.82603257314335 -64.76462195761756 -64.70376616548867 -64.64350758826852 -64.5839934335489 -64.52527657511317 -64.46735180305424 -64.4103026038988 -64.35496158073856 -64.30083165336828 -64.24762757843106 -64.1954306895713 -64.14431439759517 -64.09427214063952 -64.04524553434879 -63.99726248206092 -63.95041364500198 -63.90466809249028 -63.85992154214993 -63.81630575013446 -63.77369367136065 -63.73215678975294 -63.69163176849885 -63.65209835031561 -63.61358268772855 -63.57653840336141 -63.54079958023913 -63.50584098210327 -63.47182597374065 -63.43861338132551 -63.40629069277554 -63.37463350812217 -63.34371955989566 -63.31358503352516 -63.28407863775434 -63.25524233507293 -63.22700649216453 -63.19938942037118 -63.17227785617513 -63.14566927169805 -63.11956220521843 -63.0937882917072 -63.06849334338238 -63.04387701028291 -63.01962966086221 -62.99568034260191 -62.97193491264616 -62.94838285845697 -62.92500046849087 -62.9016886428977 -62.87849718424147 -62.85528848824411 -62.83210927455234 -62.80895427752817
 1.65 -67.37555674397771 -67.35065422885378 -67.32347271787627 -67.29070722563026 -67.2515454855199 -67.20647856978205 -67.15630488950234 -67.10176101463395 -67.043429434019 -66.98180571541275 -66.91741989551046 -66.85054177997733 -66.78142539348123 -66.71045172972863 -66.63769483150364 -66.5634527707103 -66.48791566841837 -66.41118147491247 -66.3335399097451 -66.25507751179316 -66.17587909931873 -66.09619462003364 -66.0160564411685 -65.93573348954604 -65.85516898165909 -65.77462648375334 -65.69403852191496 -65.61375429216359 -65.53365458055055 -65.45391972326256 -65.3746101967315 -65.29582695774992 -65.21839454359304 -65.14178542214698 -65.06579003204409 -64.99061041280486 -64.91619966498739 -64.84254390034422 -64.769783991987 -64.69784510455924 -64.62689389441729 -64.55679283982022 -64.48766799112826 -64.41946643101089 -64.3523285046641 -64.28609121003785 -64.22080258807348 -64.1565683729517 -64.09326924235145 -64.03147450771995 -63.97095202455418 -63.91133958269437 -63.85259848662958 -63.79484782581592 -63.73798664500772 -63.68194177460193 -63.62675001099635 -63.57243644696173 -63.51894915202837 -63.46623395288761 -63.41428062380837 -63.36307712706936 -63.31256665340725 -63.26278632248121 -63.21367890335418 -63.16522467499133 -63.11733915677611 -63.07037790904418 -63.0239882636358 -62.97814245446693 -62.93277231811957 -62.88779503445161 -62.84320951722675 -62.79904155476473 -62.75514232061249 -62.71164377423641 -62.66833991173623 -62.62525321658099
 1.67 -68.17441519522119 -68.14795930886963 -68.11905860202228 -68.08430669640133 -68.04331377635478 -67.99640663886903 -67.94423875358392 -67.88755007281016 -67.82681477154921 -67.76252791751581 -67.695090131163 -67.62470625570992 -67.55171945717234 -67.47633167439601 -67.398776839093 -67.31921048588113 -67.23789233232644 -67.15485461898901 -67.07033535947225 -66.98453859047552 -66.89758806185064 -66.809537666662 -66.72066031125075 -66.63092176530313 -66.54060951192291 -66.44973759770843 -66.35843920283429 -66.26692458113756 -66.17509846020943 -66.08325482149162 -65.99132980037857 -65.89955809632478 -65.80858123295852 -65.71809719820105 -65.62791189439255 -65.53805796842423 -65.44858853187736 -65.35965149116927 -65.27122054770658 -65.18332361804588 -65.09604577406233 -65.00944558312622 -64.92346894828768 -64.8382705184704 -64.75374730867379 -64.6700358601847 -64.58711318079833 -64.50496224504911 -64.42369185445165 -64.34362330775201 -64.26478518118981 -64.18676549877132 -64.10953302255398 -64.03315419294258 -63.9575543589976 -63.88279336875578 -63.80884083956359 -63.73573472842367 -63.66337471235482 -63.59184304876565 -63.52111069584255 -63.45112011295207 -63.38191424105816 -63.31343559315482 -63.24566332471421 -63.1786318041508 -63.11224459330199 -63.04688912792536 -62.9822076482131 -62.91817742932392 -62.85468220193294 -62.79174130279969 -62.72935353535491 -62.6674077503063 -62.60600203626365 -62.54501973038391 -62.48450835903626 -62.42434945848785
 1.69 -68.50787304773004 -68.48282299258345 -68.45530753595632 -68.4222163457157 -68.38307281594066 -68.33816746693418 -68.28818614523705 -68.23369932364412 -68.17515670122283 -68.11291890333418 -68.04732908165604 -67.97859581420903 -67.90695110538489 -67.83263128597768 -67.75570831321748 -67.67659767080715 -67.59515216896193 -67.51180494445205 -67.42660646064861 -67.33969300757269 -67.25116000194781 -67.16124768725608 -67.07005643379789 -66.97770503875547 -66.88419502626053 -66.78982961746584 -66.69468285062138 -66.59885281115461 -66.50229824175587 -66.40527309246809 -66.30785651078196 -66.21009567173601 -66.11277008802234 -66.01549966009786 -65.91814525630134 -65.82081272297664 -65.72341459460215 -65.62617353392667 -65.5290788621123 -65.43221918888398 -65.3355530626865 -65.23928164084907 -65.14334424975731 -65.04775198503364 -64.9527050817257 -64.85808184450343 -64.763982877865 -64.67041009635179 -64.57739507477281 -64.48544097843889 -64.39436754340677 -64.30393704673357 -64.21413521674178 -64.12493480329532 -64.03642484808665 -63.94852428493561 -63.86128770010001 -63.77476203259847 -63.68886112454585 -63.60370047150143 -63.51921136283038 -63.43531980207877 -63.35216274736241 -63.26966218176998 -63.18782936378071 -63.10670954769697 -63.02621415409214 -62.94658757027418 -62.86775875076503 -62.78948158779652 -62.71184012182289 -62.63472756205035 -62.55817235698406 -62.48208602499292 -62.40660144489243 -62.33156961654608 -62.25706607148557 -62.18304153355015
 1.71 -68.47782275814093 -68.45572343639704 -68.43126095729768 -68.40148520393051 -68.36593748897629 -68.32502435471986 -68.2793060730632 -68.2291490455405 -68.17500370333549 -68.11716550730097 -68.05597654798046 -67.99139494563244 -67.9237982502567 -67.85336024162342 -67.78021682930468 -67.70448075270858 -67.6263326811162 -67.54599311372139 -67.46344577967344 -67.37901233812282 -67.29274297827021 -67.2048311194187 -67.11528571102949 -67.0242662327811 -66.93195629463243 -66.8384062368895 -66.74372013027633 -66.64801857600995 -66.55141220587969 -66.45397848233112 -66.35568789855456 -66.25684597857844 -66.15815257736783 -66.05908048092806 -65.95962470641398 -65.85976240224468 -65.75961234822421 -65.65921225566831 -65.55862306753738 -65.45796845857615 -65.35722684545992 -65.25644544694786 -65.15576378404363 -65.05515669016322 -64.95464621131083 -64.85432197626254 -64.75417270675823 -64.65434296770209 -64.55478511737182 -64.45600430763699 -64.35780870418654 -64.25995095676612 -64.16254843942522 -64.06547418077437 -63.96876963425312 -63.87258357840847 -63.77684731718459 -63.68156995022387 -63.58670234317972 -63.49242558804124 -63.39862207347039 -63.3053285651516 -63.21254075615462 -63.1203120473103 -63.02857616760029 -62.93741335456051 -62.84680419469895 -62.75700063392794 -62.66777991801158 -62.57911775302823 -62.49090297584863 -62.40329165463002 -62.31605236932646 -62.22938283221583 -62.14314668844361 -62.05739162658412 -61.97210749921931 -61.88725528353533
 1.73 -68.18556513967607 -68.16697555014062 -68.14608890302767 -68.12013079578402 -68.08881255863925 -68.05241585461606 -68.01142507954229 -67.96622056206512 -67.91713886366716 -67.86443457868471 -67.80825573432786 -67.74880029070323 -67.68624864083849 -67.62076761070942 -67.55236015926943 -67.48132317848125 -67.40773659335152 -67.33181426196784 -67.25358297553854 -67.17331335843548 -67.09099666823964 -67.00691419578985 -66.92096946523476 -66.83347923408814 -66.74439059328756 -66.65398736725673 -66.56218121397163 -66.46909572503044 -66.37495482572753 -66.27972257513171 -66.18349796616891 -66.08637152570914 -65.98913861465846 -65.89134742805567 -65.79281259517421 -65.69369057962918 -65.59400247948994 -65.49373392739835 -65.39309299069289 -65.29201187153886 -65.19061040706482 -65.08896636950573 -64.98698336635259 -64.88481574050934 -64.78257107045663 -64.68017167042341 -64.57777749056586 -64.47528271715463 -64.37284327276988 -64.2708769165051 -64.16928784417941 -64.06779937855899 -63.96642699958768 -63.86515478462705 -63.76412710870637 -63.66323066478256 -63.56261298401049 -63.46222665602397 -63.36210412922765 -63.26228691110005 -63.16277041850826 -63.06357077803425 -62.96466531631351 -62.8661758903859 -62.76804288805928 -62.67028360828628 -62.57291461155421 -62.4761694702887 -62.37991125927128 -62.28404011607131 -62.18859875149231 -62.09349738003326 -61.9987428503652 -61.90441954582329 -61.81049108491455 -61.71690000184206 -61.6237409470454 -61.53097026775789
 1.75 -67.71471289959095 -67.69972387480371 -67.68230035758525 -67.66010835893782 -67.63274712565773 -67.60057854034486 -67.56406382141404 -67.52350812310817 -67.47917383551328 -67.43129908457558 -67.38008833212029 -67.32550727587274 -67.26785444948133 -67.20716002254282 -67.1436053006298 -67.07734942532038 -67.00852797423036 -66.93718196104793 -66.8635981355707 -66.78781668374573 -66.70994262771204 -66.63013092584613 -66.54846027281047 -66.46514549960514 -66.3801275736226 -66.29358459870593 -66.20559801521046 -66.11630490006917 -66.02568926686172 -65.93386116588749 -65.84094438424276 -65.74693864590191 -65.65258051180331 -65.55754747993957 -65.46163068545266 -65.36480830073378 -65.26729173552866 -65.16904283704773 -65.07015659008215 -64.97065991712535 -64.87062167850041 -64.77005417249367 -64.66901703549459 -64.56753194214197 -64.46572070547722 -64.36356107710432 -64.26107414735704 -64.15842134547363 -64.05548853977913 -63.95281653787563 -63.85034948684044 -63.74762887343298 -63.64489892431011 -63.54204870625031 -63.43912262638707 -63.33623033245183 -63.23338501302623 -63.13050409780473 -63.02773425786709 -62.92499100596154 -62.82241394679863 -62.71998803735609 -62.61765829719512 -62.51554418878814 -62.41356759785852 -62.31187237373249 -62.21032679970345 -62.10930724340905 -62.00861967722139 -61.90817019865047 -61.80790541076134 -61.70800517260511 -61.60824445966423 -61.50883218431241 -61.40957560628907 -61.3106823431892 -61.21203313096849 -61.11373213446421
 1.77 -67.12674638922526 -67.11505309284108 -67.10087164350135 -67.08192856501353 -67.05800231982366 -67.02949950902529 -66.99675677237011 -66.96010878828018 -66.91980397386207 -66.87610808492268 -66.8289489159869 -66.77858720031733 -66.72516980993569 -66.66869315564651 -66.60938298706266 -66.54732329263325 -66.48270399967362 -66.41563807439765 -66.34617822195257 -66.27451488645616 -66.20078055103659 -66.12509133787485 -66.04750330825016 -65.96819596258811 -65.88718164051191 -65.80457422089674 -65.72050402192737 -65.63499390115928 -65.54811735558306 -65.45994052169277 -65.37059947555798 -65.28004163289964 -65.18910704917035 -65.09731901963866 -65.00454417947795 -64.91082010385978 -64.81618740805222 -64.72066944752282 -64.62441031804707 -64.52740285582183 -64.42965693758451 -64.33125428073785 -64.23222904348054 -64.13263432494404 -64.03248326533557 -63.93176104608777 -63.83065139001486 -63.72907716147598 -63.6271791665455 -63.52527585319074 -63.42332481145738 -63.32107667366265 -63.21853971459659 -63.11571015173162 -63.01268494544069 -62.90942869922425 -62.8060415599461 -62.70248711807884 -62.59884180795853 -62.49510330804942 -62.39133254121863 -62.28751157502109 -62.18367542199523 -62.07978883996942 -61.9759804323795 -61.87220624859782 -61.76846178427385 -61.66515988168673 -61.56194579011009 -61.45883461618931 -61.35584366433155 -61.25298242710883 -61.15024546567439 -61.04760320019276 -60.94516113028361 -60.84283935547971 -60.74072482569956 -60.63875973173438
 1.79 -66.46041417261998 -66.45162599701946 -66.44010879054159 -66.4239516890979 -66.4028167699275 -66.37720855160515 -66.34744839405137 -66.31397919854386 -66.27690480773065 -66.23640180564493 -66.19258531772161 -66.14567111081566 -66.09560239322221 -66.04257141469863 -65.98667406648846 -65.92814648134745 -65.86698783357161 -65.80344013902749 -65.73751145518456 -65.66940678115016 -65.59922555770662 -65.52704156735106 -65.45303863433772 -65.37724642472303 -65.29982414641353 -65.22073064921669 -65.14018662489477 -65.05814400722193 -64.97478537204452 -64.89014183734494 -64.80415196330901 -64.71705095239696 -64.62940084941837 -64.54093174161113 -64.45132355872445 -64.36066477310621 -64.26908949979477 -64.17662299661554 -64.08325426428203 -63.98902014650223 -63.8939617300899 -63.79816054508125 -63.70161906485717 -63.6044274062711 -63.50648912978282 -63.4079912395983 -63.30888468381587 -63.20918345457886 -63.10902178823495 -63.00870816550238 -62.90821191164331 -62.80727329664449 -62.70595183540561 -62.60420718793517 -62.50206785955463 -62.39962000111061 -62.29684270919562 -62.19373222637748 -62.09042994143773 -61.98693508961911 -61.88316595288255 -61.7792092601738 -61.67515508769998 -61.57092895921621 -61.46663974632284 -61.36221276877317 -61.25771299479214 -61.15342124140625 -61.04920717478488 -60.94490811059327 -60.84061921435755 -60.7363712018419 -60.63209733943819 -60.52775044456847 -60.42352648610031 -60.31934017477555 -60.2152157036525 -60.11118067856191
 1.81 -65.73487749597581 -65.72842516008348 -65.71922280563913 -65.705209980003 -65.68635637440599 -65.66300372395749 -65.63564450765466 -65.60455324839322 -65.56996061297964 -65.53201911214521 -65.49089320056129 -65.44659117685661 -65.39926118363611 -65.3489898075015 -65.2959517790737 -65.24019927301721 -65.18197820806631 -65.12129794705345 -65.05833089693949 -64.99321740884646 -64.92601247809225 -64.85693944422783 -64.78597329107691 -64.71329044677812 -64.63897628382973 -64.56307691913736 -64.48562231406423 -64.40682757448472 -64.32662935084073 -64.24510833820139 -64.16237447632615 -64.07843204973123 -63.9939674877597 -63.90856846465535 -63.8220756996404 -63.73450005699723 -63.64600094615436 -63.55644322177659 -63.46607578385985 -63.3746866778306 -63.28256589464992 -63.18946847092286 -63.09567068901269 -63.00108257716062 -62.90568460961097 -62.80969270674215 -62.71295493520334 -62.61565640805739 -62.51760828492996 -62.41946397216508 -62.32096662298741 -62.22192873767136 -62.12238206371725 -62.02231549603486 -61.9217995771343 -61.82080759732482 -61.71942369492125 -61.61763335645892 -61.51546191691672 -61.41296315994877 -61.31017181812511 -61.20705447318114 -61.10367285627666 -61.00000824826418 -60.89615047996716 -60.79212063246813 -60.68788733740712 -60.58372297729053 -60.47949198581074 -60.37517274817664 -60.2706746014554 -60.16608553492576 -60.06137089044283 -59.95658156281507 -59.8517218001933 -59.74682780447218 -59.64188143170452 -59.53694619252824
 1.83 -64.95766920585685 -64.95305545314658 -64.94558629152714 -64.93335907919393 -64.91622962062014 -64.89470576656389 -64.86916041407699 -64.83998150651504 -64.80741333354891 -64.77155503117773 -64.7325217817434 -64.69039841394665 -64.64535720286466 -64.59738286997037 -64.54677868315355 -64.49348965674342 -64.43769565153342 -64.37958957480757 -64.31921618036903 -64.25679066857049 -64.19229198634692 -64.12595632725021 -64.05785493148645 -63.98800618595531 -63.91657362429205 -63.84360382691203 -63.76920302105793 -63.69335648084974 -63.61616472733766 -63.53776252855798 -63.45808099959208 -63.37719690262876 -63.29578544702979 -63.21345328939914 -63.13003553365569 -63.04559563110981 -62.96013408054381 -62.87365692829648 -62.78623546835178 -62.69788944243196 -62.6086559400951 -62.51849429883741 -62.42759080420032 -62.33581408988255 -62.24329143785738 -62.14998207849521 -62.0559236906917 -61.96118760200153 -61.86573968877809 -61.7700261763192 -61.67393973901903 -61.57720620052657 -61.47993023391061 -61.3820377618316 -61.28362345672055 -61.18459444096514 -61.08514298710319 -60.9852031180239 -60.88476040717684 -60.78392557878903 -60.68264640809031 -60.58100082154709 -60.47902719710505 -60.37671226444044 -60.27405930522082 -60.17112865337499 -60.06790019537262 -59.96466877051363 -59.86125777122766 -59.75763634338383 -59.65378268661102 -59.54975375462884 -59.44549095558958 -59.34105635243153 -59.23652146324346 -59.131818561641 -59.02699497715493 -58.92208539563136
 1.85 -64.13357466906938 -64.1302771657393 -64.12408846700497 -64.11313524132265 -64.09736820570572 -64.07723692573153 -64.05326891554955 -64.02564463789079 -63.99472300407854 -63.96064907404069 -63.92341505632314 -63.88324750810492 -63.84018423521478 -63.79435099214918 -63.74585218209202 -63.69480505693597 -63.64137221730549 -63.5856329125817 -63.52777854092902 -63.46791044932374 -63.40604953358458 -63.34236603840532 -63.27696955738955 -63.20993023308775 -63.14133765703647 -63.07125616980017 -62.99980266101544 -62.92693476943781 -62.85278458299132 -62.7774158388209 -62.7008263233477 -62.62304467232737 -62.54480347091165 -62.46556875371309 -62.3852887048733 -62.30404355813463 -62.22169379691563 -62.13838865439023 -62.0540549135708 -61.96888840739558 -61.88271181881992 -61.79567868091223 -61.70781997695432 -61.61903544054644 -61.52951605571717 -61.4391444570383 -61.34800152974491 -61.25615190986076 -61.16353048432915 -61.07060919114956 -60.97726571951999 -60.88322110998557 -60.78846935459309 -60.69312039705218 -60.59715383290293 -60.50060410969038 -60.40346822714585 -60.30577943737562 -60.20760244505679 -60.10888180764083 -60.00971443556476 -59.91005359247043 -59.80998499543191 -59.7095061151912 -59.60865787640257 -59.50733215788578 -59.40579169288816 -59.30403766935592 -59.20212183021506 -59.09989857366177 -58.99731455346271 -58.89447137926543 -58.79131071691911 -58.68798298880572 -58.58441797418206 -58.48061970953262 -58.37659708893378 -58.27241296442926
 1.87 -63.26967805163778 -63.26701258493856 -63.26161304626531 -63.25158311379684 -63.23686991642898 -63.21791453378097 -63.19515589620305 -63.16888718478535 -63.13942683136804 -63.10690671855268 -63.07135847971497 -63.03295179901887 -62.9917780114321 -62.94796330274311 -62.9015547095795 -62.85267331942804 -62.80148727065626 -62.74814155253582 -62.69267310526737 -62.63528702000744 -62.57602213889706 -62.51498505509235 -62.45232171279714 -62.38813360729766 -62.32238128499935 -62.25523264346608 -62.18669843146159 -62.1168923489934 -62.04576344735927 -61.97351952919638 -61.90003164853312 -61.82545671084382 -61.75038457310644 -61.67438464386331 -61.59732298328508 -61.51926770323803 -61.44014356735472 -61.36009479110827 -61.27908794189035 -61.19713853909303 -61.1142207541944 -61.0304367108486 -60.94583108497986 -60.860277304881 -60.77384785131656 -60.68667845763045 -60.59864730985862 -60.50985454684667 -60.42031846037253 -60.33042659527467 -60.24001104958559 -60.14889737467114 -60.05707027537557 -59.96450791017262 -59.87136199132278 -59.77752888503696 -59.6830479116466 -59.58799474578059 -59.49234901654911 -59.3961249077344 -59.2993845579891 -59.20217556104173 -59.10438536591018 -59.00618647712271 -58.90750465494735 -58.80833701562929 -58.70879403163691 -58.60911493191628 -58.50907900215475 -58.4086554850534 -58.30792088060889 -58.20678874640466 -58.10536399791198 -58.0035910088007 -57.90149611126021 -57.79918329633067 -57.69657361424481 -57.59371297478026
 1.89 -62.37556531832149 -62.37303099502365 -62.3679990387291 -62.35856573683449 -62.34467962950118 -62.32664450966134 -62.30498782302503 -62.27991276808854 -62.25180319614385 -62.22074091128941 -62.186810470442 -62.15008138335001 -62.11069501260801 -62.06874037367257 -62.02431153487972 -61.97760091746356 -61.92862939557665 -61.87753989631179 -61.82450209972551 -61.76951083886321 -61.71284679978598 -61.65442512159942 -61.59446499648412 -61.53295746972829 -61.47009673976228 -61.40581855819538 -61.34021112985467 -61.27339451282627 -61.20540681849896 -61.13621341161019 -61.06592121029483 -60.99446618613648 -60.92256166422156 -60.84983632319633 -60.77605659532693 -60.7012434665625 -60.62543097660149 -60.54869011896139 -60.47095254105187 -60.3922867442516 -60.31272678398866 -60.23223826982493 -60.15087236554439 -60.06860968924558 -59.98554771343835 -59.9015749651449 -59.8168420260055 -59.73124393238887 -59.6448999755074 -59.55812580153733 -59.47083341174416 -59.38280536261334 -59.29403996598646 -59.204544689203 -59.11431995524801 -59.02342814290569 -58.93184598691903 -58.83963207815598 -58.74681916378187 -58.65333964743866 -58.55934988943095 -58.46477190691902 -58.36957877411913 -58.27394622251109 -58.17772194105355 -58.08103067640688 -57.9839125331642 -57.88650177409028 -57.78876892036904 -57.69057825185941 -57.59198170735987 -57.49291018488201 -57.39351864193308 -57.29378429580798 -57.19365112389053 -57.09318716396459 -56.99233061453499 -56.89125213515859
 1.91 -61.46233341772101 -61.45949576270851 -61.45460103444047 -61.44551062905769 -61.43221329740828 -61.41495454505329 -61.39427693227341 -61.37035917407677 -61.34350054020793 -61.31375545515778 -61.28128389817492 -61.24619900327795 -61.20849065926924 -61.1682962097498 -61.12584985313552 -61.08111004267488 -61.03419628646789 -60.98527784748666 -60.93450164359741 -60.88195764758402 -60.82763458717338 -60.77177854506223 -60.71443345894598 -60.65558482154914 -60.59541128065798 -60.53391353915487 -60.47117705505485 -60.40732564154437 -60.34221416702218 -60.27605545514262 -60.20875458486137 -60.14043149048354 -60.0716729617146 -60.00202604371381 -59.93139443715068 -59.85981019826414 -59.7872282389249 -59.7136896267009 -59.63917618492597 -59.56381819277196 -59.4875082853243 -59.41027935366118 -59.33221704493654 -59.25327326246686 -59.17337616582195 -59.09269597091997 -59.01119205012665 -58.92888913235891 -58.8456959031931 -58.76213640497791 -58.67801523695206 -58.59314025536715 -58.50746497361544 -58.42102826236312 -58.33386254968892 -58.24600462122835 -58.15746352032374 -58.06820714818021 -57.97835616402769 -57.88775728528927 -57.79657548775592 -57.70480910576786 -57.61240383240263 -57.5194615196702 -57.4259677787151 -57.33192858002591 -57.23736355365219 -57.14250168942903 -57.04725003720954 -56.95157030710521 -56.8553187697345 -56.75868295647986 -56.66157245975328 -56.56405313327056 -56.46612949233447 -56.3678330141271 -56.26916843801152 -56.17009996584278
 1.93 -60.54040962125391 -60.5370312762323 -60.53185524330482 -60.52301262691172 -60.51017648804428 -60.49357054425015 -60.4737721696396 -60.45085939489292 -60.42512180726877 -60.39664415061357 -60.36557282537209 -60.33192798859915 -60.29575325397241 -60.25728809180636 -60.21652212906773 -60.17367984939187 -60.12868679310081 -60.0818179572224 -60.03311279551102 -59.98270621846984 -59.93064539337443 -59.87714244429817 -59.82216115213914 -59.76582835464893 -59.7081872464631 -59.64927077913359 -59.58924996116305 -59.52802975804121 -59.46571249228332 -59.40235094347084 -59.33793024829437 -59.2725662005989 -59.20666295143162 -59.14003850909214 -59.07236043918553 -59.00373356467794 -58.93427346595516 -58.86378388088414 -58.7924101048775 -58.72011689096136 -58.64693894984619 -58.57283055000141 -58.4978911177332 -58.42204423726618 -58.34536465082864 -58.26786375874192 -58.18943681951352 -58.1102326499346 -58.03028322518166 -57.94984827892258 -57.86878560342733 -57.78700604968333 -57.70440072751562 -57.62104660571202 -57.53693941215344 -57.45211833394953 -57.36656231757951 -57.28032986903894 -57.19330935399189 -57.10570979792922 -57.01740058633283 -56.92851396484605 -56.83896263945056 -56.7488155766496 -56.65807790365821 -56.56672010859994 -56.47491164071093 -56.38274931055095 -56.29014169022192 -56.19694911359396 -56.10331147653909 -56.00917743717288 -55.91452501610403 -55.8194255966924 -55.72388672531515 -55.62801471164173 -55.53155892891746 -55.43481781425601
 1.95 -59.61699198718735 -59.61286570949607 -59.60740575935979 -59.59861044910031 -59.58602224934135 -59.57011058901364 -59.55101615536078 -59.52905059394615 -59.50432600866078 -59.47699006173223 -59.44711387373448 -59.41483832359895 -59.38010784862652 -59.34315114450074 -59.30402056530218 -59.26270692352402 -59.21956169008882 -59.17452189436668 -59.12772782419466 -59.07927102589763 -59.02931570431061 -58.97787362280252 -58.92506590330154 -58.87096282632221 -58.81560323099397 -58.75912291509174 -58.70145703506813 -58.64273750608767 -58.58295940206292 -58.52214545569274 -58.46038205850264 -58.39761356088736 -58.33446257215576 -58.27049246057812 -58.2056640534359 -58.13985933707414 -58.07316965695644 -58.00556011772288 -57.93704688325059 -57.86766327671756 -57.79746068066932 -57.72628913708895 -57.65429384747041 -57.58142817289516 -57.50776313411248 -57.43318321162335 -57.35783974576813 -57.28163873681819 -57.2046557450715 -57.1271914909524 -57.04917475511565 -56.97032587855495 -56.89074836271595 -56.81031256961393 -56.72922382195637 -56.64728050327044 -56.5647221580356 -56.48136439182147 -56.39732127143105 -56.31259932504955 -56.22717864239885 -56.14108067489781 -56.05437933582856 -55.96707810050906 -55.87911600647171 -55.79059495364869 -55.70148790456373 -55.61200988453073 -55.52207678185927 -55.43159754806726 -55.34052379810085 -55.24898411056169 -55.15686562794179 -55.06437765686626 -54.97132246834374 -54.87782119802507 -54.7838347464702 -54.68949617942331
 1.97 -58.6950007235247 -58.69012528504437 -58.68420832387902 -58.67540805983909 -58.66314447270059 -58.64769160220989 -58.62929634808923 -58.60820627004323 -58.58442378776628 -58.55812548095093 -58.52937008929715 -58.49827481252268 -58.46486101037443 -58.4293158026408 -58.39156666916524 -58.3518944498609 -58.31028614472641 -58.26693261386298 -58.22182387749258 -58.17524811597771 -58.12706426984226 -58.07756653979395 -58.02680768674816 -57.9747657318534 -57.92153185651821 -57.86718930243988 -57.81177837163477 -57.75535512647052 -57.69793268969998 -57.63950304449727 -57.58011843449573 -57.51984606382793 -57.45920379716797 -57.39783705977588 -57.33551713754458 -57.27235287704903 -57.20829648559807 -57.1433433312888 -57.0775847430637 -57.01095761077053 -56.94343888522516 -56.87507787827744 -56.80588346288006 -56.73585857316085 -56.66494810449816 -56.59328041359991 -56.52073291858602 -56.44743259907463 -56.37331859627209 -56.29867321306679 -56.22358071412708 -56.14764772600338 -56.07090143723454 -55.99336459845853 -55.91508312252782 -55.83608518462935 -55.7563673224093 -55.6758259361028 -55.59469428866878 -55.51274750592996 -55.43020417671826 -55.34690935302564 -55.26300285016067 -55.1784815469108 -55.09328938571062 -55.0074883728162 -54.92115617848563 -54.83437103716593 -54.74712754768657 -54.65929197345959 -54.57090544268652 -54.48200404857245 -54.39250404954711 -54.30251926949325 -54.21204989798255 -54.12106549051906 -54.02961676879049 -53.93771392092737
 1.99 -57.77409002589665 -57.76850141204269 -57.76230386346091 -57.75340150708072 -57.74149083137872 -57.72649208638302 -57.70876798367863 -57.68841009641345 -57.6655670593053 -57.64026136864977 -57.612626182329 -57.58266111982132 -57.55057066221205 -57.51627225220516 -57.47995619413588 -57.44168805398461 -57.40167295939169 -57.35987809967358 -57.31647202583996 -57.27156565061225 -57.22524884844333 -57.17761235553866 -57.12877336987867 -57.07866065124279 -57.02748412123468 -56.97525886330936 -56.92201772280174 -56.86774550695684 -56.8125425849619 -56.75641658798016 -56.69938620918666 -56.64144010380592 -56.5832472891517 -56.52427204466889 -56.4644603119776 -56.4037896949195 -56.34224795960664 -56.27988503447258 -56.21670041032621 -56.15269714040812 -56.08784654044974 -56.02217738873536 -55.95566212616703 -55.88833955633245 -55.82021704557613 -55.75126742307368 -55.6814816809095 -55.6109571741579 -55.53957702096781 -55.4677455026512 -55.39538536377522 -55.32227711225833 -55.24829741947048 -55.17359962033728 -55.0981331134487 -55.02192166117201 -54.9449250897692 -54.86724928951925 -54.78880101484497 -54.70973398444492 -54.62993788143031 -54.54945155346697 -54.46823361292294 -54.38647013702118 -54.30403986799804 -54.22098911326746 -54.137337445591 -54.05324290325389 -53.96869099024724 -53.88347837645659 -53.79775209785679 -53.71140785671361 -53.62463222179193 -53.53720872857103 -53.44924657946662 -53.36082084406031 -53.27196995933627 -53.18255362992535
 2.01 -56.85439936872632 -56.84830747752134 -56.84183028137394 -56.83299481398456 -56.82132727210499 -56.80688221554267 -56.78980086716551 -56.77017641290767 -56.74827310177617 -56.72398124585825 -56.69748322032963 -56.66869436346369 -56.63779177664151 -56.60483022436289 -56.56993723425829 -56.53315889710186 -56.49460006682541 -56.45445076053359 -56.41272015852 -56.36953800428471 -56.32507810455276 -56.27922882929405 -56.23232041174447 -56.18420074842848 -56.13507139918298 -56.08492618718275 -56.03372839896733 -55.98163918446956 -55.92868685704578 -55.87476739350763 -55.8200913341558 -55.76451198281551 -55.70863040687397 -55.65207303731982 -55.59466726878465 -55.53646595958672 -55.47746423177685 -55.41764897118664 -55.35700922747913 -55.29553011420197 -55.23326410884305 -55.17019645288898 -55.10634145188613 -55.04160167550472 -54.97616575760579 -54.90987119631112 -54.84281005407649 -54.77495815776811 -54.7063081987424 -54.63721343292924 -54.56755848091886 -54.49712272805232 -54.42587602451594 -54.35395408543947 -54.28121489099841 -54.20771878652046 -54.13343978259621 -54.05850075519422 -53.98282604578064 -53.90642446144343 -53.82936507502137 -53.75159372523791 -53.67311471684008 -53.59408692074248 -53.51429507417667 -53.43394228084575 -53.35293161108473 -53.27150230202631 -53.18960495777272 -53.10707584957325 -53.02394651600807 -52.94024536317814 -52.85594436490148 -52.77113726291602 -52.68583656708895 -52.59988395563292 -52.51351237532921 -52.42664044175777
 2.03 -55.93898312984957 -55.93260667106786 -55.92604558234182 -55.91737530381516 -55.90601424011437 -55.89208296035274 -55.87568079813498 -55.85685365156264 -55.83584368324032 -55.81258512028261 -55.78712945432187 -55.75959354151694 -55.72995400256249 -55.69831612269952 -55.66481215172655 -55.62950350401189 -55.59249655850687 -55.55388125876006 -55.51383081293253 -55.47243479381429 -55.42972533884178 -55.3857400501166 -55.34067649442544 -55.2945454032613 -55.24737127284605 -55.19927676415436 -55.1501900029391 -55.10031017975815 -55.04949655000291 -54.99779483392828 -54.94536251668446 -54.89210574835035 -54.83855484396891 -54.7843148835843 -54.72932291228103 -54.67350724022516 -54.61689014270753 -54.55951696018923 -54.50136949834936 -54.44238772813512 -54.38265178581425 -54.32214297303013 -54.26082335685936 -54.19868706987217 -54.13578821019543 -54.07212944157872 -54.00771469346329 -53.94244636105408 -53.87650590539499 -53.81002415344733 -53.74297789817168 -53.67520299861327 -53.60664377999089 -53.5372735337895 -53.46718391785671 -53.39638795650303 -53.32476934060632 -53.2525117277202 -53.1794581421869 -53.10569217525428 -53.03127628519752 -52.95616099744533 -52.88037080471082 -52.80387806712739 -52.72679211238943 -52.64900823589821 -52.57069650091302 -52.49186113870745 -52.4125075487315 -52.33254269877894 -52.25202632516068 -52.17088393288378 -52.08916129583662 -52.00687015698014 -51.9240457285453 -51.840700792237 -51.75678989944448 -51.67235557145835
 2.05 -55.03308823050085 -55.02668522487833 -55.02020031267938 -55.01181394018201 -55.00089311950988 -54.98746312863599 -54.97173191138712 -54.95376457744889 -54.93359520237161 -54.91129772757689 -54.88695516036492 -54.86048187392265 -54.83205290733274 -54.80168666558327 -54.76952241957846 -54.73563170615018 -54.70011542807036 -54.66309645406451 -54.62458111882604 -54.58480072303178 -54.5437638333585 -54.5016539825005 -54.45839096918846 -54.41404665820948 -54.36886918042825 -54.32269383280972 -54.27561387844298 -54.22772424656661 -54.1790013325955 -54.12946589814915 -54.07916267108166 -54.02805114551322 -53.97670308186346 -53.92472870688646 -53.87194111370772 -53.8184919618629 -53.76418577733874 -53.70909135261583 -53.65330474671369 -53.59676248523797 -53.53944096042998 -53.48132673121859 -53.42241082327458 -53.36274152906753 -53.30235790792536 -53.24117268609654 -53.17921305681521 -53.11646708036905 -53.05295658417026 -52.98904356282964 -52.92454587823366 -52.85928705962513 -52.79322590368697 -52.72644397462957 -52.65890290428184 -52.5905804921857 -52.52159570569465 -52.45185518007604 -52.38133911861745 -52.3101935927372 -52.23827484209898 -52.165721074731 -52.09244576714948 -52.01856956448675 -51.94395488062406 -51.86870279832918 -51.79284586939895 -51.71657991480683 -51.63975952485571 -51.56232515933593 -51.48429034768876 -51.40559148917534 -51.32637355305144 -51.24651807874783 -51.16616757605665 -51.08529892532381 -51.00384717764758 -50.92186945508335
 2.07 -54.14165637413402 -54.13552625263853 -54.12930129925114 -54.12127906609285 -54.11076587242843 -54.09799710466987 -54.08293071638059 -54.0657272282802 -54.04638242825003 -54.02502357133933 -54.00159247977224 -53.97615954295537 -53.94891781748633 -53.91969572716287 -53.88872506299304 -53.85610088320593 -53.82199811326351 -53.78636204587333 -53.74935534100199 -53.71105552588989 -53.67163209506668 -53.631056510368 -53.58948960095314 -53.54689926332401 -53.50343376134514 -53.459033626265 -53.41387645673858 -53.3678328188513 -53.3210148461443 -53.27343303964116 -53.2250831678762 -53.17602376692416 -53.1266504404317 -53.07680355965045 -53.02610376347182 -52.97474705846367 -52.92256411890877 -52.86972198684529 -52.81610067210929 -52.76173815237927 -52.70661947322283 -52.65077164814576 -52.59415475864327 -52.53677515425365 -52.4786810526145 -52.41981303952142 -52.36014276898942 -52.29974476331705 -52.23865011315331 -52.17703967756756 -52.11489318412233 -52.05196212894935 -51.98835027682865 -51.92394336127106 -51.85879288460399 -51.79290361806078 -51.7262729018736 -51.65891304537004 -51.5908302270735 -51.52204399480741 -51.45261846580361 -51.3824519268146 -51.31159203423022 -51.24006791419855 -51.16791376275124 -51.09508664593338 -51.02167089993812 -50.94776353124591 -50.87331471676877 -50.79828730399939 -50.72261741116557 -50.64636372738965 -50.56951441285347 -50.49203749896868 -50.41405558855276 -50.33550585601056 -50.25642404752182 -50.17684298123463
 2.09 -53.26822266896306 -53.26242377211951 -53.25656687213772 -53.24900782670683 -53.23904266189673 -53.22678117216145 -53.212417020343 -53.19588303767591 -53.17731432379253 -53.15673794672875 -53.13422404293066 -53.1097714172617 -53.08343574301071 -53.05526486190054 -53.02544128409762 -52.99396668822219 -52.96102082135938 -52.92662969907124 -52.89094870540947 -52.8540491929293 -52.81601878270412 -52.77688066434126 -52.73674809599868 -52.69573980440284 -52.65382678486764 -52.61109110131449 -52.56750078629364 -52.5231765410068 -52.47810053533095 -52.4322603078436 -52.38575076584949 -52.33846038540866 -52.29100571136611 -52.24292895738304 -52.19415270596976 -52.14471030852019 -52.09448308534832 -52.04357222572634 -51.99203208792476 -51.93968009925449 -51.88654735611092 -51.83276532402023 -51.77819923768772 -51.72294000104861 -51.66689898732096 -51.61018563906121 -51.55269056822213 -51.49442275621331 -51.43546955396442 -51.37604508199118 -51.31609763046411 -51.25538025928032 -51.19389259813822 -51.13176464661538 -51.06879167424955 -51.00513872062309 -50.94073219545059 -50.87559097867013 -50.80980082053807 -50.74326684172757 -50.67605003343073 -50.60818645746477 -50.53955204638219 -50.47035580358487 -50.40042940344252 -50.32988969141529 -50.25869478418094 -50.18711226976629 -50.11492330768355 -50.04215532907116 -49.96873153683953 -49.89470370582182 -49.8201489829296 -49.74496198731382 -49.66921511053101 -49.59295501671487 -49.51609824275334 -49.43875599847131
 2.11 -52.41448192038686 -52.40907179765279 -52.40370275717596 -52.39655236195412 -52.38715124454515 -52.37547950707027 -52.36164882121766 -52.34580612824679 -52.32789873899334 -52.30806783387473 -52.28628486289622 -52.26258484565793 -52.23711867136217 -52.20989239882174 -52.18097415646893 -52.15053044236519 -52.11866062421154 -52.08533433936002 -52.05080549482562 -52.0151084672995 -51.97826440316271 -51.94046381850114 -51.90167769912127 -51.86200520056708 -51.82146114813791 -51.7801369369074 -51.73803933174371 -51.69521816733079 -51.65167154819093 -51.60739344870865 -51.56247591315584 -51.51687945571831 -51.47107016052384 -51.42465918167164 -51.37759654326344 -51.32987183943617 -51.28140303439623 -51.23227016245568 -51.18241952807001 -51.13193190587799 -51.08065394074325 -51.02868624779803 -50.97606131248886 -50.92268789062451 -50.86857770842605 -50.81375406257925 -50.75819732028935 -50.7018800193382 -50.64489196814407 -50.58750604582387 -50.52951460225822 -50.47081415815919 -50.41133920514088 -50.35120330579305 -50.29026919375761 -50.22865717380839 -50.16630942193395 -50.10328368542379 -50.03952148295792 -49.97509060469988 -49.90995401239336 -49.84412353946247 -49.77766859111581 -49.7105304444543 -49.64272544858311 -49.57435002472754 -49.50527526635315 -49.43576803929001 -49.36571858186149 -49.29505200501742 -49.22378049247178 -49.15194480084514 -49.07949705981191 -49.00642437225235 -48.93282691440972 -48.85872403605239 -48.78399826064126 -48.70876458550249
 2.13 -51.58109868062311 -51.57604798981045 -51.57111192569847 -51.56436315634839 -51.55542132050646 -51.54428612760705 -51.53098545777605 -51.51564716183498 -51.49833286130554 -51.479107848415 -51.45793598610187 -51.43497800802248 -51.41019681855804 -51.3837457928224 -51.35564967667055 -51.32605158670776 -51.29503591029953 -51.2626816055822 -51.22918090147445 -51.19445259768959 -51.15878826474869 -51.1220425439946 -51.08442264760691 -51.0459231586179 -51.00667833092933 -50.96658368933056 -50.92584822951742 -50.88430681811245 -50.8421821926862 -50.79929656177976 -50.75580390492852 -50.71167997268736 -50.66729038665702 -50.62237893951206 -50.57686229503017 -50.53066898812305 -50.48380712486891 -50.43628758254651 -50.38805510967102 -50.33917082603154 -50.28954602273049 -50.23929476222493 -50.18829597836978 -50.13660237646305 -50.08426833329323 -50.03114729718881 -49.97739688806998 -49.92281759750278 -49.86766438875546 -49.81199239685743 -49.7558576286607 -49.69897176290391 -49.64138225027909 -49.58305681350122 -49.52397194738054 -49.46422311889796 -49.40380806728334 -49.342689604097 -49.28080471331439 -49.21827745141398 -49.15508404746868 -49.09119840324055 -49.02662859327923 -48.96148886502394 -48.89566213890915 -48.82921030847429 -48.76208914047724 -48.69459807501183 -48.62655692562961 -48.55786807946576 -48.48858389736925 -48.4187503140376 -48.34825973815599 -48.27725905254113 -48.20567811428978 -48.13356675493208 -48.06085288058986 -47.98767627213999
 2.15 -50.76713754393093 -50.76235525067011 -50.7576528898532 -50.75135013437315 -50.74280642888147 -50.73212788979105 -50.71929420527943 -50.70446323529262 -50.68765281154958 -50.66895023754703 -50.64832308856507 -50.62595071167328 -50.60179652573738 -50.57600832142668 -50.54863306122195 -50.51979387942423 -50.48957448216409 -50.45805254741179 -50.42537522498808 -50.39161923657583 -50.35686667573246 -50.3211665079032 -50.28455457043519 -50.24712217259262 -50.20899629557261 -50.17006109252225 -50.13051348855658 -50.09017618077762 -50.04921473829454 -50.007662302245 -49.96543588581759 -49.92255807427562 -49.87954812498211 -49.83597936742618 -49.79180150325083 -49.74699450628208 -49.70154992255969 -49.65542217036945 -49.60865804027693 -49.56122679516315 -49.51314307026168 -49.46436037319778 -49.41493938402922 -49.36480345528913 -49.31395771203081 -49.26245185187441 -49.21029304505606 -49.15736203447888 -49.10380883576637 -49.0498068373182 -48.99527580036818 -48.94008455904496 -48.88413232043508 -48.82745806464878 -48.77014484488841 -48.71212138751972 -48.65343569214591 -48.59397293168473 -48.53389345244854 -48.47313867422747 -48.41166319037587 -48.3496334679019 -48.28688314756061 -48.22350674395044 -48.15950134561322 -48.09485251513786 -48.02965538926772 -47.96393817901185 -47.89773596976008 -47.83099252140216 -47.76357136845092 -47.69557352016973 -47.62701976070413 -47.55790064921791 -47.48822602003362 -47.4179944827777 -47.34720112253021 -47.27598039997939
 2.17 -49.97043017675806 -49.96573925400114 -49.96136903283978 -49.95537489077959 -49.94724007810961 -49.9369724179048 -49.92457590602928 -49.91018791113994 -49.89389827469055 -49.87569461093647 -49.85565570693987 -49.8338310225755 -49.81022119053707 -49.78504431634416 -49.75827867834985 -49.73019942774886 -49.70067758858646 -49.66994705776803 -49.63806260506922 -49.60514497314703 -49.57131547755158 -49.53647660673855 -49.50084612208265 -49.46438825789184 -49.42725572142241 -49.38939609289508 -49.35085812551203 -49.31160524547487 -49.27181435200374 -49.2313589173575 -49.19029418685498 -49.14866517889744 -49.10679048499227 -49.06451286977791 -49.02160797105013 -48.97803589978964 -48.93384344019115 -48.88903444969386 -48.8436565590135 -48.79752447217592 -48.75079576655237 -48.70338099289638 -48.65531827538254 -48.60664251164685 -48.55722457282923 -48.50716500361775 -48.45642792229498 -48.40503702078632 -48.35291786471053 -48.30037139343248 -48.24742092011805 -48.1937585317915 -48.13932068939521 -48.08423882785188 -48.0285183561293 -47.97205335730782 -47.9149344886504 -47.85709328167553 -47.7986343422331 -47.73955385058299 -47.67976956147692 -47.61938440424325 -47.55828628287505 -47.49660477612139 -47.43430693758204 -47.37140759580558 -47.30791795439099 -47.24395189209299 -47.17950156293088 -47.1144512963014 -47.04885769709523 -46.98256904581766 -46.91579399871317 -46.84848448789427 -46.78061662147443 -46.71221208370556 -46.64324843511966 -46.57384001267517
 2.19 -49.18771907302039 -49.18320400057979 -49.17903536427072 -49.1734177460042 -49.16575120145338 -49.155857360056 -49.14399322501737 -49.13013467331382 -49.11436725569658 -49.09667959669625 -49.0771572946277 -49.0559315215956 -49.03299232350042 -49.00839692004494 -48.98237700474155 -48.9549365449199 -48.92612868173529 -48.89615053017781 -48.86513727908194 -48.83299149113699 -48.80000920289826 -48.76606982479883 -48.7313479411623 -48.69586171021626 -48.65967086410653 -48.62277450891244 -48.58529942466292 -48.54710956535354 -48.50837465896455 -48.46895690748003 -48.42902128690799 -48.38843994730159 -48.34775791278165 -48.30658708156017 -48.26482752596525 -48.22245919246721 -48.17948350170608 -48.1359207485205 -48.09171320197799 -48.04683880540683 -48.00145287642939 -47.95529110699707 -47.90850726342693 -47.86115728644008 -47.81308439120171 -47.76434616736309 -47.71496947910536 -47.66496856518539 -47.61428233898351 -47.56316818855349 -47.51157467667452 -47.45932354090554 -47.40634969364176 -47.35276762217353 -47.29852328874772 -47.24354743063154 -47.1878861601789 -47.13165826489943 -47.07472060753028 -47.01720842611062 -46.95893173405904 -46.90007412025386 -46.84066324911657 -46.78057896069821 -46.71986587076908 -46.65856687091157 -46.59673662861645 -46.53438428738253 -46.47163456681979 -46.40820136275617 -46.34429214734804 -46.27978106919426 -46.21471405345436 -46.1490724019704 -46.08297309339299 -46.01623898331134 -45.94907670438761 -45.88142856649531
 2.21 -48.4159631255122 -48.41158678963251 -48.40778729165711 -48.40249131770625 -48.39529102859742 -48.38604115984776 -48.37469132167685 -48.36144939900993 -48.34625375148166 -48.32916261344032 -48.31032219395246 -48.28969077680807 -48.26740772052632 -48.24357835836179 -48.21823469831122 -48.19153822312088 -48.16354719029452 -48.13439803210193 -48.1041514555881 -48.07290684258314 -48.04077914971272 -48.0077784084094 -47.97396452492457 -47.93943198034122 -47.90417243058753 -47.86825610645121 -47.83178421359477 -47.79464613257176 -47.75693751884371 -47.71862730279832 -47.67974138976855 -47.64025286005264 -47.60067376893544 -47.56062784671076 -47.51999819870486 -47.47878360530124 -47.43700292196671 -47.39458587927867 -47.3515747829539 -47.30793531387862 -47.26372372814015 -47.21887055705996 -47.1733760072284 -47.12722816054097 -47.08044367423638 -47.03303538093615 -46.98501198868626 -46.93626418100045 -46.88691221690549 -46.83724153098853 -46.7870023334463 -46.73611361013656 -46.68457042263167 -46.63236220827433 -46.57949318023573 -46.52603492757601 -46.47181931530704 -46.41701268445794 -46.36155625214298 -46.30550581163215 -46.24874873242454 -46.19147036032439 -46.1335383175201 -46.07500920266611 -46.01585879096784 -45.95614943426967 -45.89589466114614 -45.83515327699634 -45.77394956414166 -45.71217588192696 -45.64984036682516 -45.58693333254542 -45.523541570145 -45.45959274814479 -45.39510801264869 -45.33007968746684 -45.2646107742429 -45.19861465258523
 2.23 -47.65316910516869 -47.64906349812859 -47.64555589974029 -47.64081700014739 -47.63417186508467 -47.62543363588028 -47.61476072945843 -47.60212403834245 -47.58761943065829 -47.57117795013858 -47.55308841612694 -47.53317602358302 -47.5116730430878 -47.48859852084954 -47.46410907871021 -47.43820971415244 -47.41109280030702 -47.38278658596109 -47.35344439556678 -47.32312332925055 -47.29189326282318 -47.25981804779046 -47.22700281136447 -47.19345825647576 -47.15922736178614 -47.1243687817023 -47.08891114639034 -47.05278696179101 -47.01619350963593 -46.97894204746471 -46.94116340864306 -46.9028060023818 -46.86437071375704 -46.82547720373131 -46.78593280917593 -46.7458789428944 -46.70524459364713 -46.66402582617732 -46.62224018123818 -46.57981367562147 -46.53678990218746 -46.49315822989626 -46.44890970384076 -46.40409644528094 -46.35857295167995 -46.31244329674169 -46.26569743045019 -46.21832547911067 -46.17026354539254 -46.12188650837408 -46.07299402358919 -46.02346262307615 -45.97331381542833 -45.92249358584701 -45.87103109619657 -45.81891748506165 -45.7661627678068 -45.71277503663843 -45.65879846066922 -45.60415248598504 -45.54894133571444 -45.49309561010072 -45.43666428657688 -45.3796147198431 -45.32200134194738 -45.26384256236884 -45.20506276810418 -45.14594312375714 -45.0862759716312 -45.02606423182539 -44.96533540233349 -44.90401975914656 -44.84222345635894 -44.77985942627783 -44.7169868795364 -44.65364640521062 -44.58981367093991 -44.52546422305156
 2.25 -46.8993537405596 -46.89553106030182 -46.89245573004933 -46.88821094379308 -46.88208087196993 -46.87400626146477 -46.86399263561307 -46.85201499420377 -46.83826851348259 -46.8225713461559 -46.80523122139481 -46.78611254483989 -46.76540969860628 -46.74312214128926 -46.71947820797037 -46.69448631022401 -46.66823773612455 -46.64086325025407 -46.61251669371055 -46.58315408411672 -46.5528985156296 -46.52182375895053 -46.49001496133594 -46.45750734660883 -46.42433291517096 -46.39055164401573 -46.35615858674194 -46.32118187356826 -46.2856021113486 -46.24951988358831 -46.21283955046141 -46.17566384882853 -46.13833429225613 -46.10054307103643 -46.06225565220871 -46.02340267958142 -45.98391557375565 -45.94390543214968 -45.9032730290247 -45.86212471551201 -45.82029781964127 -45.77790674637031 -45.7348760776163 -45.69133347228829 -45.64708826632145 -45.60227927271262 -45.55681968155771 -45.51072356009063 -45.46398715272397 -45.41694398109148 -45.36934884409231 -45.32120591793723 -45.2723801561968 -45.22293258985134 -45.1728153273433 -45.12213935463149 -45.07078923524754 -45.01881281035476 -44.96627649880914 -44.91302569722276 -44.85923298002977 -44.8048733995547 -44.74992078608342 -44.69432964793682 -44.63822517154704 -44.58155632153664 -44.52428594080047 -44.46665925059061 -44.40847635060413 -44.34985361907408 -44.2906119128635 -44.23087466756267 -44.17062249758963 -44.10986349629409 -44.04862653606473 -43.98680706843997 -43.92456872422242 -43.86191791359688
 2.27 -46.15638169059308 -46.15287594037995 -46.15018405366376 -46.14641172811588 -46.14084893867125 -46.13338273753049 -46.12395565416219 -46.11273499530573 -46.09959754497444 -46.08474696445918 -46.06809519233228 -46.04983124445202 -46.02996441396743 -46.00856107132365 -45.98576646426766 -45.96161451785456 -45.93632093445434 -45.90990869375917 -45.88246375279122 -45.85412724591103 -45.82479848482656 -45.79478125860266 -45.76399593367137 -45.73255085384275 -45.70040254031644 -45.66771929169388 -45.63434348399137 -45.60045957065381 -45.56600488256921 -45.53105882808416 -45.49553269302005 -45.45942604069018 -45.42328391191793 -45.38659652505573 -45.34943867600514 -45.31173373823796 -45.27346276281838 -45.23460187842632 -45.19514799138184 -45.15520858567087 -45.11465742297204 -45.07349654268501 -45.03168816195988 -44.98932947572827 -44.94635675673555 -44.90286205557478 -44.85858980072205 -44.81380349857345 -44.76837713348363 -44.72260806780611 -44.67640674193527 -44.62952827435012 -44.58197326166005 -44.53387377865222 -44.48516127834121 -44.43576489202047 -44.38581682931591 -44.33519897824166 -44.28400700525799 -44.23224735533149 -44.17987805199758 -44.12687489742532 -44.07333577248484 -44.01918323681704 -43.9645469289061 -43.90927126615446 -43.85353444496057 -43.79737124079937 -43.74074020830568 -43.68360878136043 -43.62587677317989 -43.56765757640791 -43.50890356321133 -43.44967528537856 -43.38995857442134 -43.32978544167995 -43.26908927843169 -43.20795515600292
 2.29 -45.42730170395776 -45.42408629205062 -45.42179933070994 -45.41836722112922 -45.41331924254807 -45.40636195225417 -45.39756698558551 -45.38685095593303 -45.37447265474356 -45.36027095152332 -45.34436909384162 -45.32682500733509 -45.30767909571225 -45.28709964075856 -45.26512470234192 -45.2418169184186 -45.21740040503965 -45.19184355635783 -45.16533744463501 -45.13789562025018 -45.1095922117079 -45.08046392564745 -45.05070814685249 -45.02017463826135 -44.98911024097802 -44.95735677428381 -44.92505453564957 -44.89221030074889 -44.85878702347179 -44.82488973593943 -44.79040324851945 -44.75537724984228 -44.72027860681832 -44.68478216465594 -44.6486725468806 -44.61206205535478 -44.5748934702991 -44.53721325031437 -44.49889723240482 -44.46003083200249 -44.42064234299269 -44.38063163774088 -44.34000086712058 -44.29882526054286 -44.25706552598692 -44.21470065003231 -44.17173019789246 -44.1281086134497 -44.08393331929198 -44.03936181675101 -43.99438958594214 -43.94878228580594 -43.9025627541515 -43.85570500770155 -43.80825994213946 -43.76025913215812 -43.71155603151078 -43.66226807306401 -43.61241076885257 -43.56197811013662 -43.51093736746098 -43.45936219071672 -43.407203509205 -43.35441193170345 -43.30118144653477 -43.247329821638 -43.19297600464232 -43.1382169229434 -43.08303728378256 -43.02731297432864 -42.97107106176266 -42.91436149336539 -42.85714439660794 -42.79938877924528 -42.7411480294129 -42.6824795157266 -42.62326888738556 -42.56370627427867
 2.31 -44.71462455933165 -44.71168149869204 -44.70963455062001 -44.70656141968098 -44.70182978923569 -44.69529252144196 -44.68699315725691 -44.67685201643937 -44.66502699755281 -44.6513995779685 -44.63611101386915 -44.61923484025281 -44.60073147093734 -44.58086649856512 -44.55961089460828 -44.5371217093743 -44.5134196720122 -44.48866929051898 -44.46292295174678 -44.43632432141035 -44.40884394409518 -44.38061444326613 -44.35166352127661 -44.32204615937835 -44.29181511773186 -44.26100833541739 -44.22963363044672 -44.19769719977548 -44.16525381931633 -44.13223854395276 -44.09869850755379 -44.06469252298938 -44.03052688214672 -43.99596815594739 -43.96088739436543 -43.92522952644634 -43.88912146032706 -43.85238568325693 -43.81510896161973 -43.77730954095688 -43.73895774599154 -43.70004058065417 -43.66048002810904 -43.62039575078214 -43.57970139039035 -43.5384339679719 -43.49654688391824 -43.45414521800736 -43.41110622943853 -43.36766315686858 -43.32387191844976 -43.2794300118692 -43.23440771439002 -43.18878938289416 -43.14251895392702 -43.09565914374385 -43.04821624835806 -43.00021844359139 -42.95163748512619 -42.90247250855955 -42.8527206294597 -42.80240254342439 -42.75158112614162 -42.70014723345253 -42.64822980141666 -42.59576704637955 -42.54275026504284 -42.48941253453677 -42.43558861249535 -42.38129013713409 -42.32645042733041 -42.27109898270678 -42.21530358371677 -42.15898349173384 -42.10223694914315 -42.04501587943633 -41.98735308730936 -41.92922195876352
 2.33 -44.01898278084541 -44.01624268885651 -44.01441674764141 -44.01158706499488 -44.0071958282245 -44.00096520415237 -43.9930167391171 -43.98333025897625 -43.97188936910898 -43.95875955441915 -43.94400637933867 -43.92766258783135 -43.909758803397 -43.890516929076 -43.8698613474542 -43.84798152066831 -43.82497459041168 -43.80086737794056 -43.7758530840807 -43.74987348923466 -43.72316745338938 -43.69560701612442 -43.66740539662069 -43.63856919366975 -43.60906878568363 -43.57904573070543 -43.54847206642031 -43.51730231016737 -43.48564915895199 -43.45346038945914 -43.42075595806716 -43.38758550086246 -43.35423393365505 -43.32049375199473 -43.28630883118834 -43.25159042631774 -43.21633707225882 -43.18046378370143 -43.14412685517024 -43.10726166104682 -43.06982565559257 -43.03182377297286 -42.9932506272824 -42.95416541257157 -42.91442570287423 -42.87416105223659 -42.83335659474753 -42.79191324457024 -42.74993579597514 -42.70756622337446 -42.66479618135811 -42.62145440473115 -42.57753580855292 -42.53302968817768 -42.48791741929695 -42.44225385798367 -42.39592674073801 -42.3491122845351 -42.30168708687459 -42.25374072583219 -42.20520626011312 -42.15616212910763 -42.10652495294871 -42.05642153257179 -42.00575664977672 -41.95456626729204 -41.90287612884152 -41.85085485921308 -41.79834236433015 -41.74540633132558 -41.69189932861792 -41.63789300599057 -41.58354139467336 -41.52858270742705 -41.47326673863044 -41.4174334643705 -41.36118824253532 -41.30449441291006
 2.35 -43.33899202370633 -43.3364612219132 -43.3347965865038 -43.3321213283669 -43.32795543859143 -43.32202148846817 -43.31441902949165 -43.30506719336242 -43.2940123919896 -43.28130131749383 -43.26695844221045 -43.25103801869314 -43.23366297971783 -43.21482533828701 -43.19480758763446 -43.17340430123031 -43.15093363278653 -43.12740941626287 -43.10291876587323 -43.07760997609246 -43.05143432166364 -43.0245789576059 -42.99699671922269 -42.96879522211063 -42.93996396216886 -42.91059241560905 -42.88063073896591 -42.85016126910844 -42.81920322325169 -42.78771459896932 -42.7557413742068 -42.72329520729532 -42.69071713696651 -42.65774108236793 -42.62430694307936 -42.59025719912991 -42.55580141101611 -42.5207880197208 -42.48526014673302 -42.44916929406889 -42.41257774429349 -42.37542946054376 -42.33778168655255 -42.29955694667375 -42.26075584590863 -42.22142636993333 -42.18150328512758 -42.14106773860485 -42.10004325824363 -42.0587146527202 -42.01690541154279 -41.97460050508722 -41.93168248463398 -41.88818928240687 -41.84418541161334 -41.7995347664863 -41.75440312232778 -41.70866353555419 -41.6623970437435 -41.6155239656841 -41.56816490142576 -41.52029143233225 -41.47188832113625 -41.42297281199603 -41.37357523055445 -41.32361068399995 -41.27316906112981 -41.22240553241567 -41.17120945007137 -41.11949454812308 -41.06728364248198 -41.01467353101934 -40.96157799364413 -40.90803349238329 -40.85402747146458 -40.7995607574022 -40.74471325908521 -40.68943646786861
 2.37 -42.67227592527507 -42.66994243914204 -42.66835521353526 -42.66590286230879 -42.66188948017572 -42.65622794270968 -42.64886970634674 -42.63982160838751 -42.62906036699959 -42.61669938122036 -42.60278343096 -42.58723397700494 -42.57029976102162 -42.55191360556056 -42.53226481406083 -42.5114183708549 -42.48941494117385 -42.46635267115298 -42.44242428783792 -42.41762849919105 -42.39200579409844 -42.36565194237728 -42.33861959478375 -42.31095438302138 -42.28271741975001 -42.25392359859529 -42.22460309415862 -42.19477086202789 -42.16439963878862 -42.13356324203593 -42.10228607038712 -42.07048150349479 -42.03856800206093 -42.0062789078516 -41.97348234371239 -41.94022091358477 -41.90643560252316 -41.872205076713 -41.8374343834896 -41.802180651358 -41.76634029001374 -41.7300282903647 -41.69319062455388 -41.65578354598334 -41.6178790893392 -41.5794065706178 -41.54037868715302 -41.50084091764488 -41.4607536221893 -41.42030834230932 -41.37951920098746 -41.33815980269965 -41.29627313345051 -41.25380906081006 -41.21074373395202 -41.16717538369367 -41.12308282253722 -41.07847184471295 -41.033214126224 -40.98754032489286 -40.94129958040976 -40.89455991438279 -40.84732703038998 -40.79953581403333 -40.75127193299478 -40.70255863709426 -40.65332315834983 -40.60375521104 -40.55381849176813 -40.50339027952928 -40.45247863577914 -40.40114050450554 -40.34932001230219 -40.29712736844503 -40.24441726497103 -40.19135777675954 -40.13784606161643 -40.08386676036072
 2.39 -42.01608591723844 -42.01397327592265 -42.01264016887176 -42.01027131278283 -42.00645320584363 -42.00103812773408 -41.993870939628 -41.98507628419512 -41.97466148560346 -41.96264624952193 -41.94899256312323 -41.93388149508714 -41.91723899560401 -41.89933279637876 -41.88001481063507 -41.85959113311992 -41.83808554010869 -41.81549318941038 -41.79205212037346 -41.76772445389197 -41.74256899241215 -41.71676781993942 -41.69029540204596 -41.66314558587863 -41.63551250016745 -41.60723265523466 -41.5784858430042 -41.54924223701188 -41.51950229241601 -41.48936354600875 -41.45868371622807 -41.42750940317026 -41.39627058860332 -41.36464443598089 -41.33258379045699 -41.30005317890152 -41.26697360991656 -41.23345197385349 -41.19946094283093 -41.16492857075368 -41.1299262933324 -41.09443032810438 -41.05833457445527 -41.02183521364181 -40.98471270881559 -40.9471749050479 -40.90903342935582 -40.8703901907293 -40.83118288015952 -40.79172187066858 -40.75186151734025 -40.71150025735228 -40.6705306100099 -40.62906417678076 -40.58706394133139 -40.54458226956503 -40.50144040966103 -40.45789889211591 -40.41382002978584 -40.36920781793102 -40.32407073426155 -40.27844843898521 -40.23234247485694 -40.18574746723023 -40.13868732411038 -40.09111853620973 -40.04312637700482 -39.99474850279563 -39.94606395276699 -39.896859649052 -39.84719599679771 -39.79710398423306 -39.74659028273913 -39.69565354692168 -39.64428091468611 -39.59247050731491 -39.5403049295477 -39.48772056966356
 2.41 -41.36796619484574 -41.36611303098546 -41.36493025572743 -41.36274248849548 -41.35917433080993 -41.35392406628901 -41.34700716065052 -41.33852456171375 -41.32832389940172 -41.31661178574365 -41.30330141487777 -41.28850486305437 -41.27230128863923 -41.25468323211729 -41.23585551609673 -41.21587684531328 -41.19471930663504 -41.17267046906747 -41.14964558375894 -41.12583508400653 -41.10127558526236 -41.07602288514022 -41.05004636342275 -41.02354458206903 -40.99646198522262 -40.96883499922015 -40.94065533260038 -40.91208507611386 -40.88296420273305 -40.8534117676631 -40.82346320835324 -40.79303954450869 -40.76244057810335 -40.73153649339314 -40.70025445692993 -40.66840201757633 -40.63617620652123 -40.60340303729602 -40.57020810579171 -40.53648249027688 -40.50230325141649 -40.46756493229161 -40.43241415842005 -40.39674063777802 -40.36059026082273 -40.32386700051607 -40.28662311234936 -40.24898253436913 -40.21072858720418 -40.17221887409371 -40.13337698091666 -40.09392427622244 -40.05407531126274 -40.01356742002486 -39.97266611926636 -39.93113670855101 -39.88913437028638 -39.84664796976281 -39.80366375519388 -39.76014955775861 -39.71617149164513 -39.67166285409611 -39.62669602545593 -39.58128446921945 -39.53539203208277 -39.48903204399576 -39.44223471821644 -39.39511205136744 -39.3476050234943 -39.29964679812588 -39.25126362233693 -39.20242282681264 -39.15314782591555 -39.10349921775455 -39.05338088425626 -39.00294119123874 -38.95204188848756 -38.90077090983433
 2.43 -40.72605813947283 -40.72455618898951 -40.72355256299014 -40.72160948351467 -40.71820915528077 -40.71315386568523 -40.70655458480546 -40.69824446540139 -40.6883726429176 -40.67696533548561 -40.66400524392662 -40.64954785175436 -40.63376522517841 -40.61660461310761 -40.59818714715406 -40.57862354163711 -40.558055493588 -40.53647888275461 -40.51402737160672 -40.49077680534158 -40.46676341188985 -40.44205360192198 -40.41683306885503 -40.39088238885986 -40.36443662086882 -40.33750500658391 -40.3100792704854 -40.28220611984102 -40.25383644471561 -40.22501341798135 -40.19580499532863 -40.16609101527736 -40.13636079918909 -40.10623735127962 -40.07569735863234 -40.04471119121231 -40.01328340188095 -39.98139402641161 -39.94903198350575 -39.9162034748101 -39.88289898493453 -39.84912838147082 -39.81490611501232 -39.78013071917455 -39.74487131061671 -39.70916648906422 -39.67296873733226 -39.63624492135036 -39.5990721901881 -39.56150397608189 -39.52366679446294 -39.48533564398643 -39.44643640656189 -39.40705834738485 -39.3671873149698 -39.32677784118452 -39.28588264128573 -39.24449791395627 -39.20259224134359 -39.16026628909994 -39.11740610642389 -39.07411942610365 -39.03033426456187 -38.98603472190219 -38.94134628195746 -38.89621261233977 -38.85061796449225 -38.80473837374279 -38.75842395935951 -38.71168562460837 -38.66452065681261 -38.6169803274143 -38.56901749203799 -38.5206230905564 -38.47179624715844 -38.42262327041929 -38.3730317533729 -38.32306387358673
 2.45 -40.09046679105088 -40.08919869296401 -40.08849543767941 -40.08679204974784 -40.08358593695566 -40.07880779032612 -40.07239248412086 -40.06440077584161 -40.05486970623228 -40.04374329928118 -40.03116646222352 -40.01706598554425 -40.0016733429811 -39.98499939152796 -39.96707547143851 -39.94808300623021 -39.92800900268858 -39.90702555087181 -39.88519032411569 -39.86253747903898 -39.839222355549 -39.81520977684779 -39.79058294943854 -39.76543126313243 -39.73968389105598 -39.71356928965883 -39.68686199872189 -39.65972654136618 -39.63217852406189 -39.60421893663829 -39.57579915229389 -39.54698262760738 -39.51811590254901 -39.48892140049277 -39.45924422822893 -39.42909557597754 -39.3985759174024 -39.36764920962582 -39.33622669324416 -39.30434609234403 -39.2720114145194 -39.23922055088941 -39.20598447611713 -39.17218044842914 -39.13798910963604 -39.10329498515391 -39.0680991840267 -39.03239909894967 -38.99624240629382 -38.95982676613146 -38.92305192226277 -38.88573490224363 -38.84794731741449 -38.80972386293057 -38.77086191779321 -38.73165004488256 -38.69187259099155 -38.65164848686125 -38.61090394721757 -38.56967307080949 -38.52799314044866 -38.48585532305056 -38.44325046967725 -38.40020261558166 -38.35669748025347 -38.31275836746686 -38.26834506532975 -38.22366254633498 -38.17860586741317 -38.13312736998752 -38.08724878003051 -38.04091120812244 -37.99417194951207 -37.94703838417924 -37.89949817689957 -37.85158537731127 -37.80329811998417 -37.7546080244909
 2.47 -39.46306906714808 -39.46209456340185 -39.46164580405515 -39.46020921606935 -39.45721851017696 -39.45266388088294 -39.44649680646606 -39.43884084898058 -39.42956145425821 -39.4188021519102 -39.40656045532979 -39.39296416169484 -39.37798535197078 -39.36176959091378 -39.34435722707427 -39.32586969280068 -39.30643030424356 -39.28603856135992 -39.264825547918 -39.24282723150232 -39.22016946351903 -39.19690007920178 -39.17304449761781 -39.14864042167453 -39.12372393812647 -39.0983288175827 -39.07248671451462 -39.04622336726429 -39.01951969805321 -38.99241091299162 -38.96488740208823 -38.93695813926067 -38.90895978234632 -38.88064597311379 -38.85191343727509 -38.82279968449828 -38.7932320084209 -38.76323708666399 -38.73276618084686 -38.7018913366026 -38.67053888359427 -38.63876483553197 -38.60650169019064 -38.57378672942875 -38.54061311920782 -38.50690480961283 -38.47280963487361 -38.43817591338711 -38.40310314774074 -38.36772812473662 -38.332044215417 -38.29587827509067 -38.25918404336055 -38.22199634415236 -38.18435798574458 -38.14617206079952 -38.10758974639571 -38.06842760406158 -38.02888297981045 -37.98880100417689 -37.94831579225445 -37.90732114373497 -37.86591804294918 -37.82403885890893 -37.78172874535099 -37.7389754407824 -37.69579626852747 -37.65230963677649 -37.60846653863619 -37.56419135218182 -37.51952884051123 -37.47441695180066 -37.42890891936251 -37.38301436170499 -37.33670958259375 -37.29004037111559 -37.24300950174419 -37.19557563440795
 2.49 -38.84687132572276 -38.84623986102372 -38.84603322639604 -38.84479455111619 -38.84203834874617 -38.83772241713473 -38.83181153841867 -38.82437767902448 -38.81540768967016 -38.80496420536722 -38.79308084542303 -38.77985131344334 -38.76530419733506 -38.74953726930924 -38.73264298588457 -38.71469408789076 -38.69580340047261 -38.67601723309407 -38.65543947954279 -38.63411491793497 -38.61214711072041 -38.58958090468815 -38.56644973097224 -38.54280140505799 -38.51865342678868 -38.49407388037251 -38.46903763439011 -38.44359964180247 -38.41773523995926 -38.39148755060769 -38.3648456799019 -38.33780001841273 -38.31070424113817 -38.28329750751429 -38.25548686142677 -38.22726823122302 -38.19863632972495 -38.1695880542423 -38.14009228658679 -38.11018729308681 -38.07981592460293 -38.0490242165441 -38.01777078888463 -37.98605454618205 -37.95389047759559 -37.9212403569058 -37.88814694253477 -37.85457057756744 -37.82054918977383 -37.78623479163214 -37.75159728035295 -37.71648903790445 -37.68087833103866 -37.64479761131878 -37.60822661514778 -37.57117086379793 -37.53366526344175 -37.49565060518403 -37.45721176509522 -37.4182664042461 -37.3789014687437 -37.33906158976873 -37.29879258361436 -37.25806375172643 -37.21690868074514 -37.17531954254834 -37.13330639429632 -37.09099887847822 -37.04832772296006 -37.0052375410345 -36.96173693147229 -36.9178237785755 -36.87351135223254 -36.82880750797504 -36.78369718703659 -36.73822711641347 -36.6923940089273 -36.64616746328971
 2.51 -38.24444756877954 -38.24411109044449 -38.24413161267898 -38.2430894669836 -38.24052996963864 -38.23639542170523 -38.23069210902664 -38.22348170222973 -38.21476985672682 -38.20459591271747 -38.19304029519083 -38.18014611392793 -38.16599696350444 -38.15065982329348 -38.13422385746887 -38.11677861500847 -38.09840552969798 -38.07918112013486 -38.05919918973265 -38.03849592672553 -38.01717170417329 -37.9952623799665 -37.97282409683221 -37.94988038233977 -37.92645844890727 -37.90262439380817 -37.87835059917848 -37.85368423202425 -37.82861004422956 -37.80316977256498 -37.77734443869644 -37.75113044919463 -37.72487359554491 -37.69832515415774 -37.67136628637969 -37.64401223850494 -37.61626604178753 -37.588111912454 -37.55951715171692 -37.53051594578888 -37.50107296589723 -37.47120716829961 -37.4408903943001 -37.41011867026617 -37.37891840764644 -37.34724670298924 -37.31512643796201 -37.28253517937152 -37.24950017918509 -37.21618637455263 -37.18255478782972 -37.14845632660159 -37.11386698370819 -37.07880683727027 -37.04327745071654 -37.00726877281195 -36.97080563768707 -36.93385996486874 -36.89647505931179 -36.85861821143215 -36.82031869714111 -36.78156637788099 -36.74238580066208 -36.70275019810099 -36.66270098846046 -36.62221267569056 -36.5813179494714 -36.5401209852574 -36.49856344432312 -36.45659187381062 -36.41422320677859 -36.37143126225307 -36.32825234527991 -36.28468984697901 -36.24072024460038 -36.19638960158195 -36.15169486760939 -36.10661147867775
 2.53 -37.65723388435593 -37.65715994216929 -37.65737745658743 -37.65649166124832 -37.65408937504458 -37.65010780212446 -37.64456603189314 -37.63754173901415 -37.62902788341103 -37.61909991026918 -37.60781845003797 -37.59523081843304 -37.5814234164388 -37.56647283031123 -37.55044033158088 -37.53344917705618 -37.51554330882693 -37.49682395426811 -37.47738052604398 -37.45723962211244 -37.43649352572976 -37.41519090545553 -37.39337301515804 -37.37107029401989 -37.34831516654411 -37.32515404256048 -37.30156841723235 -37.27760657106385 -37.25325986990745 -37.22854536497203 -37.20345899283137 -37.17799867543309 -37.15249872010811 -37.1267104195806 -37.10053935197845 -37.0739785808443 -37.0470278551471 -37.01968330929434 -36.99190516314478 -36.96373872202189 -36.93513187672791 -36.90611540355858 -36.87665826431862 -36.84676480633788 -36.81643196248824 -36.78563805120133 -36.75441907648705 -36.72273252795281 -36.69060608082383 -36.65821169596408 -36.62551181989834 -36.59234688483506 -36.5586950086903 -36.52458929511252 -36.49001883350856 -36.45497759907055 -36.41948925280401 -36.383531441557 -36.34713579805042 -36.31027224090955 -36.27297267469676 -36.23523938994553 -36.19706686319562 -36.15845825702977 -36.11943482011153 -36.07998138722465 -36.04011817931377 -35.99996400352667 -35.95946115325798 -35.91853850819432 -35.87721713436124 -35.83549688417148 -35.79337369647515 -35.75087599661134 -35.70797309646167 -35.66471649450541 -35.62109657587656 -35.57709521242262
 2.55 -37.08577062444697 -37.085920770527 -37.08628941545629 -37.0855284949275 -37.08323433034447 -37.07935652882315 -37.07393818319287 -37.06703887199756 -37.05869375949754 -37.04896859567114 -37.03790801621672 -37.02558924255492 -37.01207198183103 -36.99745162691761 -36.98178735641745 -36.96518473466661 -36.94770611173784 -36.92944542344418 -36.91046299134287 -36.89082882273951 -36.87060841069256 -36.84983633401811 -36.82857835729495 -36.80684843086997 -36.78467499086395 -36.76211325917763 -36.73914214349822 -36.71581743730624 -36.69209871988274 -36.66804125631704 -36.64361739751477 -36.61881948020646 -36.59399692695649 -36.56888814617265 -36.54341823211609 -36.51755956491185 -36.49131851055989 -36.46469692094678 -36.43766193385778 -36.41022147298972 -36.3823723479644 -36.35410995434265 -36.32542677363904 -36.29630317333736 -36.26676290690671 -36.23677181381841 -36.20635481956365 -36.17548463567187 -36.14418195973011 -36.112623375403 -36.0807574524538 -36.04843224676621 -36.01564510036717 -35.98240964145059 -35.94870638440207 -35.91454462982462 -35.87994796456542 -35.84488516174364 -35.8093932807794 -35.77344306742383 -35.73706555379023 -35.7002610583866 -35.66302558614918 -35.62536092847741 -35.58728016327011 -35.54877835496299 -35.50988085456752 -35.47068539971124 -35.43114821467942 -35.3911980104582 -35.3508617847793 -35.31011222216617 -35.26898699398176 -35.22747175847786 -35.18557476084614 -35.14331603327081 -35.100697494983 -35.05769885231692
 2.57 -36.53004421664263 -36.53036060531588 -36.5308396219281 -36.53015050414778 -36.52791447579355 -36.52410754683515 -36.51875821339453 -36.51195705774714 -36.50372674832352 -36.49415153971092 -36.48327577265523 -36.47117547406307 -36.45791565700411 -36.44357142071354 -36.42822205059489 -36.41196051822297 -36.39486398134706 -36.37698368389444 -36.35842865597404 -36.33923051388046 -36.31946156009823 -36.29917228330639 -36.2783926583833 -36.25717374641183 -36.23551979468485 -36.21348313671105 -36.19105709222111 -36.16826956717428 -36.14512495376525 -36.12162653043153 -36.09778356186109 -36.07358309900064 -36.04935057906408 -36.0248434255417 -35.9999766482096 -35.97473444313984 -35.94912409271085 -35.92312946561866 -35.89673241688841 -35.86995568788664 -35.84277020633409 -35.81517068631907 -35.78717382831157 -35.75873941917798 -35.72989643219645 -35.70061302707308 -35.67091144995866 -35.64076813346635 -35.61021419669 -35.57939174522336 -35.54826937118004 -35.51671365321443 -35.48468825654338 -35.45222583296891 -35.41931362090175 -35.38595614538591 -35.35215761812422 -35.31790513750489 -35.28323668862915 -35.24811894333989 -35.21257966025148 -35.17661238478075 -35.14023394917905 -35.1034303725656 -35.06621276096199 -35.02859600732805 -34.99057139159892 -34.95226418072346 -34.91361912870411 -34.87456567663807 -34.83512605275988 -34.79528547248555 -34.75507363845814 -34.71447054059489 -34.67350025613587 -34.63216904969427 -34.59047397330839 -34.54841856649517
 2.59 -35.98957100740627 -35.99001159508965 -35.99054442724903 -35.98989344345343 -35.98767106984428 -35.98387801913636 -35.97856589061878 -35.97181537015636 -35.96366803019097 -35.95419832974321 -35.94347111441418 -35.9315438163875 -35.91848355443151 -35.90438753390169 -35.88929884674325 -35.873337871494 -35.85654697328742 -35.83902330385592 -35.82081740153447 -35.80199809126434 -35.78263548459719 -35.76274747969943 -35.74240376135687 -35.72160960097956 -35.70041675660718 -35.67883407291446 -35.65687008121714 -35.63456889947826 -35.61190463231468 -35.58889877100411 -35.56555939349251 -35.54187266440184 -35.51815093503828 -35.49417574340086 -35.46983511419061 -35.44512775882009 -35.42006247542349 -35.39462064886719 -35.3687915507609 -35.34258093946927 -35.31597546012417 -35.28896764463745 -35.26156961171441 -35.23373926686784 -35.20550770243268 -35.17685799758148 -35.14778991834042 -35.11830031760613 -35.08837963516321 -35.05822649770258 -35.02777561884049 -34.99689539913857 -34.96556122612443 -34.93379747431343 -34.90159260523112 -34.86895286743668 -34.83587649654732 -34.80236711526366 -34.76843183339606 -34.73407174789203 -34.69929874286468 -34.66410478962227 -34.62849734669886 -34.59247045988613 -34.55605826226632 -34.51924077424651 -34.48202060359392 -34.44452954547277 -34.40669648248214 -34.36846868469539 -34.32986530970083 -34.29086530264382 -34.25149339627033 -34.21174821097188 -34.17162935483206 -34.13114902367456 -34.09032170111274 -34.04913105860084
 2.61 -35.46331113506449 -35.46383798015455 -35.46440087427509 -35.4637333588238 -35.4614949621771 -35.45769469969098 -35.45238297370199 -35.44565527352856 -35.43755897547224 -35.42817744281933 -35.41754952584257 -35.40576626180309 -35.39288277495246 -35.37896727653501 -35.36411476479038 -35.34840502495614 -35.33189192927082 -35.31465343697698 -35.29676959432468 -35.27828203457506 -35.25924527800422 -35.23971993190744 -35.21974379060354 -35.1993347354396 -35.17851833479599 -35.15734044409167 -35.13579400578979 -35.11389884940372 -35.0916616915033 -35.06909163572155 -35.04618997276168 -35.02294678040457 -34.99967592351658 -34.97614135405779 -34.95226601109074 -34.92803802078956 -34.90344979644956 -34.87848893849736 -34.8531525345015 -34.82744545918357 -34.80134987442987 -34.77486592930367 -34.74799276005803 -34.72070049014916 -34.69302153025058 -34.66491367826771 -34.63642111935324 -34.60750152592323 -34.57817735767378 -34.54861376159857 -34.51877067200709 -34.48848991054362 -34.45778278620713 -34.42664639537186 -34.39507912180887 -34.3630840367084 -34.33067109870318 -34.29783115389267 -34.26457773586817 -34.23090166573907 -34.19682115215995 -34.16232889135885 -34.12743896716654 -34.09214855104688 -34.05645640212834 -34.02037356723666 -33.98390478092868 -33.94716656552743 -33.91009313115836 -33.87263307578699 -33.83479498525775 -33.79657943333419 -33.75799458174056 -33.71903408020482 -33.67970856650301 -33.64004216650515 -33.60001779422258 -33.55964955185691
 2.63 -34.94966333071035 -34.95025319347912 -34.95080269839051 -34.95010478860225 -34.94783949464182 -34.94400433440732 -34.9386832131684 -34.93196702356745 -34.92390174562087 -34.91458034672058 -34.90405258163567 -34.89238969251421 -34.87964960888525 -34.86591934766105 -34.85126921313945 -34.83577489700644 -34.81950547833904 -34.80253972360819 -34.78493028668212 -34.76673620882973 -34.74801871872432 -34.72881793244762 -34.70917245349394 -34.6891052727747 -34.6686437686232 -34.64781960679971 -34.62664134049685 -34.60511531034528 -34.58326194441971 -34.56107855824532 -34.53857275480443 -34.51573542454369 -34.49286324538145 -34.46974248271576 -34.44627738943259 -34.42246910591467 -34.39830696005052 -34.37379716724429 -34.34890323042574 -34.32364624006097 -34.29801117416353 -34.27199499830612 -34.24560376563284 -34.218803216872 -34.19161928034958 -34.1640301720032 -34.13604499539683 -34.10765164173609 -34.07886298988429 -34.04984120637909 -34.02053534544994 -33.9908280490363 -33.96068664680647 -33.93013095617746 -33.89915658233542 -33.8677634182571 -33.83595944473204 -33.80373983038579 -33.77111723170393 -33.73807669305701 -33.70464714672661 -33.67081071293227 -33.63658479985941 -33.60196640368844 -33.56695830862481 -33.53156158693024 -33.49579869895503 -33.45976019317158 -33.42339980620905 -33.38665536288931 -33.34954427626403 -33.31205434765311 -33.27421336668449 -33.23600961133512 -33.19743434797346 -33.15852113140328 -33.11927290490895 -33.07966880030217
 2.65 -34.44674394534304 -34.44737758784019 -34.44791135466172 -34.44718369065981 -34.44486782843293 -34.44100728832656 -34.43567027843418 -34.42895999459832 -34.42093592041189 -34.41167802721947 -34.40124337411904 -34.38970330796358 -34.37712036336308 -34.36357126268663 -34.34911701606463 -34.33384352139139 -34.3178206643277 -34.30110631830377 -34.28377684452228 -34.26586749196177 -34.24745259738011 -34.22856148531834 -34.20923616810468 -34.18949784585886 -34.16938050649667 -34.14890122573479 -34.12806276709598 -34.10690808191446 -34.08541050934176 -34.06360657635272 -34.04146609775196 -34.0190167761807 -33.99652900212385 -33.9737997539176 -33.95072309775734 -33.927322287706 -33.90356856570286 -33.87946676157274 -33.85499539303569 -33.83017666571721 -33.80498057315881 -33.77940729682926 -33.75346500613627 -33.72712465843875 -33.70041579905962 -33.67330336129922 -33.64579956644933 -33.61791602380785 -33.58962123069402 -33.56111927246448 -33.53234012252981 -33.50315544237202 -33.47355298156255 -33.44354157778118 -33.41313215683566 -33.38230683268214 -33.35108150744645 -33.31944337144621 -33.28742870321383 -33.25499156952036 -33.22217482540041 -33.18897181417778 -33.15537496749232 -33.12138720532761 -33.08703773603972 -33.0523012563871 -33.01720175156143 -32.98183429521965 -32.94615864951712 -32.91010246514193 -32.87368148135044 -32.83690312600393 -32.79975881560668 -32.76226205534515 -32.72442173912859 -32.68623104963093 -32.64772035833404 -32.6088533255724
 2.67 -33.95297970167999 -33.9536653876407 -33.9541841696626 -33.95341739422974 -33.95106499593491 -33.94717819748054 -33.94183200967949 -33.93515043145614 -33.92716734984763 -33.91799084000511 -33.90767046519534 -33.89626307680233 -33.88383831432913 -33.87047650539989 -33.85624026576205 -33.84118859928865 -33.82542919798096 -33.80898454197116 -33.79193839952536 -33.77432712704676 -33.756219069079 -33.73764365830985 -33.71864531557501 -33.69924654986226 -33.67946355831581 -33.65934262624094 -33.6388670271089 -33.61807062256215 -33.59694646241983 -33.57551148468362 -33.55375441554383 -33.53167926938596 -33.50957604879749 -33.48723154457512 -33.46456273573232 -33.44155118950734 -33.4182078613716 -33.3945122950385 -33.3704670224727 -33.3460650638998 -33.32130392781657 -33.2961732110016 -33.2706736985265 -33.24479716376762 -33.21854966841831 -33.1918996625017 -33.16488348438419 -33.13747706078934 -33.10969010681258 -33.08167872593643 -33.05341381004644 -33.02474473944776 -32.9956685828825 -32.96620369754771 -32.93632872911417 -32.90605551174596 -32.87539556812072 -32.84433440945092 -32.81289053550569 -32.78104443463378 -32.74883058378724 -32.71622444854606 -32.68324108314376 -32.64988423049385 -32.61616502221742 -32.58207117867163 -32.5476158089792 -32.51291021105914 -32.47788977165834 -32.44249616638444 -32.40675505973977 -32.37065370515647 -32.33420714503281 -32.2974074107707 -32.26026402281452 -32.22278949069121 -32.18498501305156 -32.14683957771297
 2.69 -33.46750286918102 -33.46821136393929 -33.46871231651116 -33.46790607495256 -33.46552527577749 -33.46161604395876 -33.45628229292883 -33.4496163245808 -33.44170552926963 -33.43261078581332 -33.42240416149444 -33.41114201206168 -33.39889718173163 -33.38572950319067 -33.37171169759708 -33.3569154745833 -33.3413998322584 -33.32523425721062 -33.30848482451037 -33.29118709771308 -33.27339472886254 -33.25515435849438 -33.23649251563973 -33.21744641782912 -33.19801717109674 -33.17825246998476 -33.15814609754814 -33.13772002535956 -33.11697511351463 -33.0959198106376 -33.07455615388708 -33.05287436896236 -33.0311695701099 -33.00921386013023 -32.9869494303852 -32.96435026080563 -32.94141761989933 -32.91814706475952 -32.89452844107372 -32.870550583133 -32.84623151384173 -32.82155004472782 -32.79650097595343 -32.7710832963261 -32.74529288331055 -32.71912840304093 -32.69259141033356 -32.66566834870044 -32.63837695036312 -32.61087123626739 -32.58311011609842 -32.55495978829673 -32.52640944007464 -32.4974705474336 -32.4681395751821 -32.43842277695435 -32.40831619522977 -32.37781766135318 -32.34694999555584 -32.31569040697726 -32.28406449368796 -32.25206074271296 -32.21968833005629 -32.18694742072634 -32.15385296876214 -32.1203854172607 -32.08656869840519 -32.0525059334943 -32.01814013297253 -31.98340719646153 -31.94833351279268 -31.91290826004054 -31.87713110555774 -31.84102330601075 -31.8045709674171 -31.76779876518362 -31.73069383414605 -31.69326260860992
 2.71 -32.98983556092111 -32.99057143132814 -32.99103971175371 -32.9901890517684 -32.98777068973735 -32.98383205282106 -32.97849635697612 -32.9718713069562 -32.96400999631317 -32.95500370739828 -32.94491471136359 -32.93379696816349 -32.92172482655634 -32.90875732410634 -32.89496498718552 -32.8804155309759 -32.86517065947182 -32.84928756548251 -32.83283933063473 -32.81585592537572 -32.79838750897626 -32.78048642953404 -32.76216922397713 -32.74347001806781 -32.72441512640648 -32.70502165243599 -32.68529718844604 -32.66525231557806 -32.6448915038301 -32.62422711206232 -32.60326598800246 -32.58198356825191 -32.56068477829184 -32.53915343248993 -32.51729273410715 -32.49511137530523 -32.47260353715421 -32.4497661896406 -32.42658149167575 -32.40305229110484 -32.37916912471615 -32.35494901825081 -32.3303618864131 -32.3054057328811 -32.28008845031795 -32.25440142038357 -32.22835321374689 -32.20193829009871 -32.17514139816502 -32.14814197572103 -32.12089334960566 -32.0932648357368 -32.06524513912709 -32.03684655390045 -32.00805226330926 -31.97888413975219 -31.94935094479287 -31.91942252917919 -31.88912213286345 -31.85845198502322 -31.82741770408308 -31.79601539773717 -31.76425176297255 -31.73212908609352 -31.69965364274671 -31.6668213979473 -31.63364730610595 -31.60022001105686 -31.56649994608679 -31.53242913396507 -31.49802458697468 -31.46326034694437 -31.42816984528195 -31.39274070300858 -31.35698316079434 -31.32089515899484 -31.28450607768913 -31.24778012671881
 2.73 -32.51957225103747 -32.52030716538478 -32.52073573282293 -32.51982550438235 -32.5173626202124 -32.51340100958208 -32.50806389088083 -32.50145657161939 -32.49364684843092 -32.48473100707211 -32.47475242242457 -32.46377485849622 -32.45187856842294 -32.43911009447034 -32.42553726803561 -32.41123660964966 -32.39626172897932 -32.38066182482974 -32.36450958514704 -32.34784178702102 -32.33071189668815 -32.31315206953477 -32.29518865010044 -32.27684907208154 -32.25816795833509 -32.23915282088284 -32.21980586091551 -32.20016176879741 -32.18020272407124 -32.15994159546315 -32.13938704088817 -32.11852400745587 -32.09763763147635 -32.07652083846656 -32.05509624315691 -32.03334184949828 -32.01127715066938 -31.98888012908445 -31.96613725640136 -31.94306709353014 -31.91965469064188 -31.89589738717809 -31.87177651186049 -31.84729828270126 -31.82247740701378 -31.79728338142387 -31.77172999188149 -31.74581581367299 -31.71953911143399 -31.69305823916263 -31.6663309402336 -31.63922924741263 -31.61174848287164 -31.58389595820458 -31.55565927444378 -31.52705122207715 -31.49807908106592 -31.46873362086318 -31.43901680043315 -31.40893326827114 -31.37850026242436 -31.34769471051349 -31.31655472975503 -31.28504962698462 -31.25319739868101 -31.22100563099115 -31.188461299756 -31.15569477053737 -31.12262879864567 -31.08921874916866 -31.0554677270012 -31.02139094687598 -30.98697666339537 -30.95223615106428 -30.91716794432417 -30.8817843775881 -30.84608440527704 -30.81007487185725
 2.75 -32.05620761155981 -32.05691883950672 -32.05728755487811 -32.0563199101118 -32.05380454707728 -32.04981009707637 -32.04447468084395 -32.03788200854882 -32.03013497979477 -32.02129538362163 -32.01143409850661 -32.00060749236562 -31.98887942255487 -31.97631423587251 -31.96296936856051 -31.94891774630657 -31.93421098424634 -31.91890398696565 -31.90305654850309 -31.88671855235253 -31.86992177146612 -31.85271036825719 -31.83511409460359 -31.81714849185102 -31.79884129081682 -31.78021871179374 -31.76127306455413 -31.74202984835427 -31.72248445193898 -31.70263775354654 -31.68250852091378 -31.66208381128155 -31.64162387140047 -31.62094143753693 -31.59996243547948 -31.57866168054548 -31.5570393775882 -31.53510372100411 -31.51283249474075 -31.4902312723048 -31.46728731677061 -31.44401028078922 -31.42038310659766 -31.39640582602883 -31.3720779605217 -31.34739922113213 -31.32236280854408 -31.29696421308128 -31.27121511471959 -31.2452649830997 -31.21907797754054 -31.19252084705312 -31.16558643035515 -31.13828525588602 -31.11061604182263 -31.08258889609575 -31.05418731640702 -31.02542629024673 -30.99630539491224 -30.9668268975271 -30.93699825506095 -30.9068162143502 -30.87629151211944 -30.84540827500368 -30.81419488957141 -30.78264359234856 -30.75075559984319 -30.71863544857123 -30.68622427508303 -30.65348411599092 -30.6204117679976 -30.58700655792565 -30.55327711274802 -30.51923158961944 -30.484855795909 -30.45017556923376 -30.41518410749342 -30.37988441890622
 2.77 -31.59929636750945 -31.59996348001476 -31.60027310591378 -31.59924119900155 -31.59668190280635 -31.5926630505903 -31.58732016535009 -31.58076725981782 -31.57307523646196 -31.56432798748843 -31.55458789484182 -31.54391563020671 -31.53237105500914 -31.52001342041826 -31.50690536734801 -31.4931158264591 -31.47869071816101 -31.4636859526142 -31.44816332973252 -31.43215623918572 -31.41571546040218 -31.39886466257183 -31.38164040464924 -31.36406643535689 -31.34615249318873 -31.32793760641383 -31.3094055930804 -31.2905771610199 -31.27145990785147 -31.25205662098666 -31.23236097763428 -31.21238174480565 -31.19237667932009 -31.17215282781069 -31.1516241267304 -31.13079040235844 -31.10964777080701 -31.08818353802842 -31.06639869982246 -31.04427914184422 -31.02183563961231 -30.99905855851731 -30.9759351538309 -30.95246677071514 -30.92866134423238 -30.9045007993555 -30.8799968509787 -30.85513600392871 -30.82992775297653 -30.80452948284971 -30.77888886824507 -30.75289747384208 -30.72652485431669 -30.6997956543559 -30.6727072086727 -30.64526294202188 -30.61745706921623 -30.58929249514364 -30.56078291478465 -30.53191011323082 -30.50269949570381 -30.4731353575751 -30.44324566438655 -30.41300371187171 -30.38243146597787 -30.35153056288901 -30.32029852904946 -30.28884243118855 -30.25709374634604 -30.22502293189844 -30.19262996558636 -30.15991724554264 -30.12687179032154 -30.09351642892893 -30.05984421085341 -30.02587328609851 -29.99159520521597 -29.95701028933998
 2.79 -31.14871006922478 -31.14933533848231 -31.14957233909409 -31.1484813261643 -31.14588434482127 -31.14185413021804 -31.13652420753302 -31.13001589197084 -31.12239588876324 -31.11375619317012 -31.1041539904807 -31.09365155601479 -31.08230555512421 -31.07017354319431 -31.05731416564569 -31.04379365793599 -31.02966584556185 -31.01498014406104 -30.99978845901474 -30.98412838604995 -30.96805021084214 -30.95158020911797 -30.93474474665835 -30.91756977930149 -30.90007415294633 -30.88227230355608 -30.864168057162 -30.84577732986738 -30.82710662785181 -30.80814714737562 -30.78891457478462 -30.76939308651508 -30.74985544909899 -30.73010141916961 -30.71004584346726 -30.68969305884551 -30.66903519227759 -30.64806966086319 -30.62678057183557 -30.605168322569 -30.58323510058664 -30.56097268356871 -30.53837713936113 -30.51543082598446 -30.49215999164338 -30.46853877473651 -30.44458140386677 -30.42026629785203 -30.39561356573647 -30.37077930680223 -30.3457060105817 -30.32027585687026 -30.29448741573957 -30.26834304755146 -30.24184380297237 -30.21498590298832 -30.18778422892063 -30.16022770244212 -30.132329415594 -30.1040761308035 -30.07549641090206 -30.04656334914431 -30.0173075492277 -29.98771508531295 -29.95779621204516 -29.92753489457579 -29.89697105858534 -29.86617770030696 -29.8351125365508 -29.80371212472924 -29.77199956288306 -29.73996092970845 -29.70761688458491 -29.67496149760422 -29.64199439960021 -29.60873518217968 -29.57516359775417 -29.54130472957289
 2.81 -30.70482228093687 -30.70538958031464 -30.70556212133663 -30.70441796037021 -30.70178574408747 -30.69775490946589 -30.6924567837889 -30.68600198464672 -30.67847541993721 -30.6699509878669 -30.66050587695205 -30.65018236601991 -30.63904142421004 -30.62714511097584 -30.61454357608611 -30.6013090596268 -30.58748589200294 -30.57312439394057 -30.55827317648905 -30.54297114102327 -30.5272669792462 -30.5111767731916 -30.49474559522679 -30.4779722080557 -30.46089476472211 -30.44352070861304 -30.42585227346236 -30.40790768335465 -30.38967975272921 -30.37118128638442 -30.35240937948217 -30.33335871755273 -30.31429147649973 -30.29501272260548 -30.27544791253654 -30.25558129334966 -30.23542190249788 -30.21494866783708 -30.19416710763275 -30.1730665305672 -30.15164753574701 -30.12990551271095 -30.10783714143817 -30.08543019235685 -30.06269282635322 -30.03961629478103 -30.01620633947136 -29.99245159274299 -29.96836297741314 -29.94408910680875 -29.91958784477811 -29.89473375570324 -29.86952247451248 -29.84396382669389 -29.81806005830904 -29.79179682600737 -29.76520228704125 -29.73825541928148 -29.71096947123356 -29.68334539205444 -29.6553834015701 -29.62709531029361 -29.59846967944405 -29.56951918096601 -29.5402441775499 -29.51065823265294 -29.48074357052095 -29.45061393621094 -29.42021549561446 -29.38949566548179 -29.358464273447 -29.32711216805379 -29.29545318878235 -29.26349758607698 -29.23122737137474 -29.19866946713496 -29.16581458686984 -29.13266844517586
 2.83 -30.26837218468071 -30.26888308866342 -30.2689876372315 -30.26779618797131 -30.26514848904486 -30.26112977919033 -30.2558594877227 -30.24946933453449 -30.24204283009662 -30.23364757545934 -30.2243538622533 -30.21421457269076 -30.2032880795668 -30.19162724626085 -30.17929122673814 -30.16633386555138 -30.15281639784265 -30.13877454934521 -30.12426003638571 -30.10931366588634 -30.09397173536727 -30.07827033294921 -30.0622209373561 -30.04585661791803 -30.02918423457433 -30.01223113787681 -29.99499326899327 -29.97747525971115 -29.95969793244138 -29.94164650022258 -29.9233248667253 -29.90473702625665 -29.88613756376514 -29.86732555484571 -29.84823156574514 -29.82884535336766 -29.80917176528086 -29.78918603972195 -29.76890290560424 -29.74830928252406 -29.72739398076791 -29.70617250131999 -29.68461813587015 -29.66273606682209 -29.64053316730207 -29.61800095116791 -29.59512705301852 -29.57192251820368 -29.54838954283446 -29.52466869379395 -29.50073068874849 -29.47644426615943 -29.45180870529531 -29.4268239662446 -29.40150800992899 -29.37583683811712 -29.34983321343903 -29.323491609401 -29.29681016040116 -29.26980284174555 -29.24245798966493 -29.21478980133217 -29.18679865488027 -29.15848422942119 -29.12985296506517 -29.10090711294099 -29.07164450521676 -29.04217297512161 -29.01242981696807 -28.98238136617524 -28.95201619929284 -28.921344614026 -28.89036407926091 -28.85909639509141 -28.8275214428464 -28.79565647511813 -28.76350032579151 -28.73105522007432
 2.85 -29.84023319868512 -29.84067128282001 -29.84070760743853 -29.8394745313038 -29.83680620401607 -29.8327943660132 -29.82756764857125 -29.82125057380523 -29.81391425466991 -29.80564879496067 -29.7965035893146 -29.78654542321157 -29.77582497297551 -29.76439370577574 -29.75230307962845 -29.73962034339831 -29.72638173680021 -29.7126467904011 -29.69845542562202 -29.68384505474018 -29.66885318089136 -29.65350369807227 -29.63782899114321 -29.62184273583081 -29.60555939873103 -29.58899893731227 -29.57216109991868 -29.55506622577372 -29.53769874498385 -29.52007647854249 -29.50218713833415 -29.48403802713888 -29.46587033863683 -29.44750525741314 -29.42886795896312 -29.40993650969759 -29.3907178669486 -29.37121237897537 -29.35140008497058 -29.33128038506691 -29.31085328034398 -29.29012096283552 -29.26906978553699 -29.2476884224135 -29.22599581840806 -29.20397408945032 -29.18162187246561 -29.15894702538437 -29.13594458715215 -29.11276507773986 -29.08936088815453 -29.06561945045064 -29.04154443774175 -29.01711836421272 -28.99236312513249 -28.96726503686719 -28.94183578689402 -28.91607113381549 -28.88998334737435 -28.86356530846905 -28.83682597916978 -28.8097642627352 -28.78238194362972 -28.75468391754148 -28.72667151140098 -28.69835364340044 -28.66973014301374 -28.64089661101724 -28.61179724951119 -28.58239720194204 -28.55268176312541 -28.52266975926986 -28.49236924800158 -28.46175746838978 -28.43085851097304 -28.39968142778641 -28.36821173238953 -28.33646062989557
 2.87 -29.42095880943821 -29.42132815028374 -29.42130022075955 -29.42002198076499 -29.41732838128904 -29.41332756441068 -29.40814006329957 -29.40188690221667 -29.39464269651505 -29.38650055264073 -29.3774967681337 -29.36770313162899 -29.35717582285782 -29.34595201264896 -29.3340951629301 -29.32166002672941 -29.30869384817721 -29.29524096250771 -29.28134009606098 -29.26704276628499 -29.25237008173779 -29.2373476420899 -29.22201133812676 -29.20637775175145 -29.1904487559875 -29.17425781498187 -29.15779608400819 -29.14107310947011 -29.12408982890485 -29.10685917098703 -29.08937325553259 -29.07162259350308 -29.05386880701001 -29.03591287931962 -29.01768127485769 -28.99917570921484 -28.98039112915188 -28.96131151260558 -28.94194008869467 -28.92226971772613 -28.90229924120181 -28.88202120182538 -28.86143141350955 -28.84052739138371 -28.81930512180185 -28.79777019235093 -28.77590622185952 -28.75372989040693 -28.73122330933266 -28.70854830124636 -28.68565788003811 -28.66243557088927 -28.63887374028359 -28.61498033601907 -28.59075984722002 -28.56620725434983 -28.54132835922414 -28.51612361502456 -28.49058970631299 -28.46474170904639 -28.43856945059225 -28.41209285974458 -28.38528755674048 -28.35818547327743 -28.33077270253109 -28.30306070917392 -28.27504290939431 -28.24682372091648 -28.21834518302114 -28.18956395656673 -28.16048540401157 -28.13110599943665 -28.10143861856924 -28.07148788880731 -28.04123882924477 -28.01071954069748 -27.97991525573022 -27.94883259868446
 2.89 -29.0106896166743 -29.01098979175171 -29.01089467913172 -29.0095655398111 -29.00685772611999 -29.00285798172245 -28.99770004161693 -28.99151193213695 -28.98436347095189 -28.97632516706777 -28.96745832082821 -28.95782552391548 -28.94747125935162 -28.93644430149971 -28.92480191606519 -28.9125992600974 -28.89987098199111 -28.88667522148824 -28.87304790967974 -28.85903126900754 -28.84464961326663 -28.82993304760738 -28.81490776853789 -28.79958626392656 -28.78399205300481 -28.76812714636997 -28.75200162598833 -28.73562363519838 -28.71899304871423 -28.70212120262927 -28.68499232441993 -28.66760864294976 -28.6502263784737 -28.63264513264254 -28.61479630850763 -28.59667430052588 -28.57827702456496 -28.55960108790881 -28.54062673926337 -28.52137078876267 -28.50181491797514 -28.48196023991025 -28.46179333902552 -28.44132460123377 -28.42054437391076 -28.39945456590319 -28.37805042753703 -28.35632801062622 -28.33429223848181 -28.31208447592143 -28.28966792927924 -28.26693020641623 -28.24385735673101 -28.22045817117105 -28.1967392922444 -28.17269804403177 -28.14833655219931 -28.12365153401169 -28.09865132834586 -28.07333472570524 -28.04770533823454 -28.02177322973508 -27.99553063568073 -27.96898430323446 -27.94214410126546 -27.91500475036695 -27.88756773287455 -27.85992929288543 -27.83204168627805 -27.80385898073256 -27.77538622575209 -27.74661809268457 -27.71756878474541 -27.6882351070409 -27.65861753659247 -27.6287292123616 -27.59856682527575 -27.56813186825491
 2.91 -28.60919639057536 -28.60941427832286 -28.60925325483508 -28.60787468216888 -28.6051445139501 -28.60115209537395 -28.59603396320558 -28.5899057457807 -28.58283646300632 -28.57490712636148 -28.56617393889823 -28.55668169524261 -28.54649138159569 -28.53565007573482 -28.52421097701495 -28.51221658636998 -28.49972170631435 -28.48676656094462 -28.4733887159413 -28.45962930857072 -28.44551787768702 -28.43107677373438 -28.41633471874925 -28.40130889636288 -28.38600306180387 -28.37044609190094 -28.35462685508592 -28.33856566139677 -28.32226213248096 -28.30571191159887 -28.2889157236275 -28.27186876506436 -28.2548192740315 -28.23758019027986 -28.22007711519377 -28.20231612179577 -28.18427621475155 -28.16596191037524 -28.147360536635 -28.12847631315871 -28.10930481124017 -28.0898320338454 -28.07006803561936 -28.04999561289295 -28.02962551369028 -28.0089463577364 -27.98795869646528 -27.96666709302815 -27.94505996230226 -27.92329472090001 -27.90131927717841 -27.87903094124908 -27.85641181498852 -27.83348077204894 -27.81023015786943 -27.78665984968768 -27.76278387655213 -27.73858872933459 -27.71408661074339 -27.68927260533707 -27.66416038953848 -27.63874340164964 -27.61302381186691 -27.58701612229693 -27.56070785697304 -27.53411115187234 -27.5072250449334 -27.48014528607453 -27.4528240372128 -27.42520363228361 -27.39731013726108 -27.36912580017903 -27.34066517115273 -27.31192547240137 -27.28290908827132 -27.25362389526009 -27.2240733020411 -27.19425915948932
 2.93 -28.21600544052292 -28.21615190025235 -28.21591446925001 -28.21448834059712 -28.21174055917145 -28.20775685164776 -28.20268016649828 -28.19660829399336 -28.18962163620213 -28.18179842699325 -28.17319419203583 -28.16384419880034 -28.15381657655968 -28.14315011639032 -28.13190281117355 -28.12011119559687 -28.10783199615538 -28.09509654115346 -28.08195986070637 -28.06844469674214 -28.05458078300344 -28.04040308504975 -28.02592652025949 -28.0111717178324 -27.99614682879207 -27.98086943598855 -27.96534143410119 -27.94957338964165 -27.933564730957 -27.91730854823309 -27.90082406349806 -27.8840945706261 -27.86734979534128 -27.85042737522179 -27.8332535297042 -27.81581133008807 -27.79810479954079 -27.78013136310258 -27.76187278769181 -27.74334013211061 -27.72451584705068 -27.70540956509938 -27.68600874074622 -27.66630813038954 -27.64631491234348 -27.62602171684544 -27.60542965606368 -27.5845320341054 -27.56333187702507 -27.54197616283324 -27.52042111150565 -27.49854529499272 -27.47635657722954 -27.45385768414615 -27.43105775367837 -27.40793485577895 -27.38451242242927 -27.36077953765151 -27.33674619752117 -27.31240695018027 -27.28778093585092 -27.26285067684948 -27.23763599760123 -27.21212322465559 -27.18632875670194 -27.16024537458597 -27.13388931132666 -27.10734247213387 -27.08055202442652 -27.05347694785148 -27.02613163430305 -26.99849951794315 -26.97060588522221 -26.94243260490066 -26.91399695807138 -26.88529668818257 -26.85633345106168 -26.82711274493987
 2.95 -27.83058119477674 -27.83064283663253 -27.83033210254129 -27.82886349657425 -27.82609898481916 -27.82213747538074 -27.8170940183811 -27.81109429596038 -27.80419354227741 -27.79648231351038 -27.78799364785775 -27.77879145553915 -27.76892569879633 -27.75842842189436 -27.74736598112273 -27.73577811479674 -27.72370312325887 -27.71118683888026 -27.69827321606239 -27.68499215123882 -27.67137902287703 -27.65744767148042 -27.64322447959044 -27.62872380178886 -27.61396577470016 -27.59895684699407 -27.58370106938828 -27.56821114465134 -27.55248218760563 -27.53652311513059 -27.52032060616613 -27.50388284171614 -27.48744028485232 -27.47082016071808 -27.45394637653278 -27.43681574159606 -27.4194201272925 -27.40176011709648 -27.38382584657722 -27.36562817340418 -27.34714082735267 -27.32837078030968 -27.30931418628008 -27.28997121139307 -27.27033545390887 -27.25040390422588 -27.23018009488795 -27.20965544059217 -27.18884539819685 -27.16786865673 -27.14670644739804 -27.12523670359496 -27.10345196091184 -27.08136674714681 -27.05898170231537 -27.03628729866114 -27.0132939106671 -26.99000637506721 -26.96641547085853 -26.94253599931379 -26.91835914399451 -26.89390174076454 -26.86915799780416 -26.8441257956247 -26.81882405708372 -26.79323755740072 -26.76737801417342 -26.74133627739471 -26.71505552947003 -26.68850808523556 -26.66168191197689 -26.63458666944845 -26.6072274098935 -26.57960779806488 -26.55172115124643 -26.52357918927508 -26.4951893145637 -26.46653415212471
 2.97 -27.45238369049424 -27.45235501541462 -27.45198665368252 -27.45047266032626 -27.44769944260328 -27.44375358000063 -27.43875980423542 -27.43282310925534 -27.42602175123931 -27.41841590859821 -27.41006237197566 -27.40100989424891 -27.3912965605298 -27.3809755681658 -27.37009751674123 -27.35870660807844 -27.34684076623919 -27.33454626752611 -27.32185797048424 -27.30880730590274 -27.29542400681666 -27.28173857850884 -27.267760418512 -27.25351306661084 -27.23901280484441 -27.22426669750853 -27.20927887115836 -27.19405664461122 -27.17859505894943 -27.16291027752343 -27.14699753595501 -27.13084277214072 -27.11467951625554 -27.09834815075664 -27.08176780038738 -27.06493170218157 -27.04784513546788 -27.03049216187453 -27.01286863533411 -26.99498400208881 -26.97681488069573 -26.95837135203257 -26.93965157930352 -26.92064435804548 -26.90134776613448 -26.88177425379254 -26.86190055359469 -26.84173969047642 -26.82129316174136 -26.80069474706939 -26.77990160852504 -26.7588145005663 -26.73742569005373 -26.71573390626002 -26.69374419087993 -26.67146252804062 -26.64889046431238 -26.62602119871988 -26.60286091275373 -26.57941561038264 -26.55568526806591 -26.53167825476652 -26.50738907196465 -26.48281715367172 -26.45797965644496 -26.43286938940248 -26.407491684239 -26.38193399524196 -26.3561535293084 -26.3300996659623 -26.3037831973726 -26.27720843837174 -26.25036387647503 -26.22327075190043 -26.19591365758921 -26.16831861922712 -26.14046890526638 -26.11236883694836
 2.99 -27.08093433353972 -27.08082344321991 -27.08038042027005 -27.07883799064386 -27.07606299272982 -27.07214242735162 -27.06719929776857 -27.06134497967614 -27.05463444120659 -27.04714702292962 -27.03892496785318 -27.03002115142426 -27.02047768152987 -27.01033624849801 -26.99964558509885 -26.98845217654585 -26.9767957704971 -26.96471647705672 -26.95225660877636 -26.9394350906568 -26.92629313014966 -26.91284594715925 -26.89911798404457 -26.88512662562131 -26.87087452916413 -26.85638929440902 -26.84165906355571 -26.82670548127043 -26.81151652468861 -26.79609992341787 -26.78045838954117 -26.76458382762003 -26.74870604469807 -26.73265763030464 -26.71635969645867 -26.69982327767273 -26.68302224095727 -26.66597038582513 -26.64865334429621 -26.63107171090243 -26.61322521269286 -26.59510042923922 -26.57670001264146 -26.55801988753379 -26.53906275109087 -26.51982266303433 -26.50030299563955 -26.48048941374283 -26.46040023474876 -26.44016185863798 -26.4197382979753 -26.39902386791812 -26.37800525622519 -26.35670498326584 -26.33510801202944 -26.31322064813541 -26.29104805984348 -26.26858557806451 -26.24584738637159 -26.22282466101174 -26.19952230091788 -26.17594552772144 -26.1520968957653 -26.12797597211733 -26.10359144658435 -26.07894303172666 -26.05403520287303 -26.02894927813637 -26.00364690842976 -25.9780814674832 -25.95225479186093 -25.92616718097923 -25.89983458712498 -25.87325103547474 -25.84641226411455 -25.8193353140603 -25.79201412927883 -25.76445448670972
 3.01 -26.71585645756534 -26.71565119442273 -26.71515307760836 -26.71357635397094 -26.71080935299285 -26.70691628679048 -26.7020390201147 -26.69626084035135 -26.68965627752185 -26.68229629428381 -26.67421468593181 -26.6654620303982 -26.65608872825399 -26.64612789270983 -26.63563382961706 -26.62464727746888 -26.61320540740162 -26.60134259319603 -26.58910689127877 -26.57652121072392 -26.56362015325465 -26.55041943324501 -26.53693745772176 -26.52319759636642 -26.50920334151736 -26.49497911817212 -26.48051543398972 -26.46582444929329 -26.45090337707268 -26.43576504298734 -26.42039272536931 -26.40479843522638 -26.38919928624541 -26.37343396479591 -26.35742355993363 -26.34116946340456 -26.32466041964896 -26.30791022580569 -26.29089068171672 -26.27361888993185 -26.25607174571371 -26.23827129704295 -26.22018980462371 -26.20183345188935 -26.18320439500838 -26.16430312289076 -26.14511905719446 -26.12565550233221 -26.10591010547872 -26.08603367657809 -26.0659658383516 -26.04561223630579 -26.02497009874091 -26.00403899675978 -25.98283123427687 -25.96133130802792 -25.93954991757979 -25.9174925953409 -25.89515888657185 -25.87254309939667 -25.84966338481433 -25.82651023671088 -25.80308901187185 -25.77940888999527 -25.75546951370508 -25.73126651856512 -25.70681332309353 -25.68218700877774 -25.65734928008998 -25.63224974450332 -25.60690056250828 -25.58130150763003 -25.55545881644613 -25.52937137860494 -25.50303026684459 -25.4764616370126 -25.44965987808613 -25.42261943219293
 3.03 -26.35691396187629 -26.35663273901741 -26.35607292657941 -26.35448352227679 -26.35172194665008 -26.34787551306622 -26.34306098771895 -26.33737321962932 -26.33088391064622 -26.32364847544705 -26.31571077153843 -26.30712354925692 -26.29792313176995 -26.28815136507673 -26.27785030800926 -26.26707347223346 -26.25584854225038 -26.24421111539744 -26.23220710184989 -26.2198574446222 -26.20719690956976 -26.19424087539049 -26.18101328362669 -26.16752520866696 -26.15379454774823 -26.13982496095795 -26.1256245912364 -26.11120273437909 -26.09655277903941 -26.08168169673127 -26.06659271183205 -26.05126896158563 -26.03595262610557 -26.02046194837849 -26.00474297426765 -25.9887689325167 -25.97256190475355 -25.95609695549461 -25.93938283214901 -25.92240861502324 -25.90517782732591 -25.88768514517275 -25.86991622759182 -25.85188633652909 -25.83358390685411 -25.81500313636606 -25.79615912580002 -25.77703402883354 -25.75764273209352 -25.73810690516334 -25.71839752059034 -25.69840232389362 -25.67812227357214 -25.65756476111322 -25.63672915100129 -25.61560958072713 -25.59421441079737 -25.57254525474441 -25.5506118091368 -25.5284041635899 -25.50592918077705 -25.48319123644115 -25.46019437940667 -25.43694032159207 -25.41342939802279 -25.38966662684459 -25.36565828933749 -25.34147966993011 -25.31709475621463 -25.29245849896216 -25.26757771213873 -25.24245398292182 -25.21708618171744 -25.19147595217777 -25.16563038121944 -25.13955561904237 -25.11325334914925 -25.08672164836569
 3.05 -26.0040968276214 -26.00373080881062 -26.00313237983718 -26.00153374925326 -25.99879310862329 -25.99499939252417 -25.99025832854573 -25.98466133729118 -25.97828617237768 -25.9711849204369 -25.96339492111575 -25.95497465707708 -25.94594733400056 -25.93636400058353 -25.92626590854204 -25.91569062261185 -25.90468274054965 -25.89327209313425 -25.88150247416795 -25.86938768047791 -25.85696221191778 -25.84425350136921 -25.83127345474368 -25.81803597098432 -25.80456007206786 -25.79085413300676 -25.77691258185137 -25.76275317969233 -25.74837318066301 -25.73377342194214 -25.71895497375662 -25.70391251938437 -25.68886895515748 -25.67365297046543 -25.6582129477585 -25.64252988255137 -25.62660339342693 -25.61042872204021 -25.59400807312259 -25.57733648448617 -25.56040524702834 -25.54321379473663 -25.52576045469372 -25.50804482708275 -25.49006434519282 -25.47181153542481 -25.45329598729736 -25.43450824345326 -25.41545105966597 -25.39625908484655 -25.37689247105083 -25.35725230348692 -25.33732832052295 -25.31712672369528 -25.29666019771694 -25.27591851048645 -25.25490349309698 -25.23361999984593 -25.21206731824481 -25.19025917902961 -25.16818585617145 -25.14585185688774 -25.12326920165372 -25.10042645421444 -25.0773373015972 -25.0540074541244 -25.03042822542694 -25.00669257245799 -24.98275014550741 -24.95856292821649 -24.93413428759335 -24.90946522402884 -24.88456376131291 -24.85942932665165 -24.83405878068479 -24.80846912750387 -24.78265149467095 -24.75661275323797
 3.07 -25.65744142187704 -25.65702036150689 -25.65639987589525 -25.65480129440504 -25.65209749959156 -25.64835892720269 -25.64370165617939 -25.63820901865606 -25.63195066996114 -25.62498063861763 -25.61734795634376 -25.60907717805377 -25.60023012185859 -25.59083279906683 -25.58092414418563 -25.57056354492175 -25.55976380218264 -25.54856788007765 -25.53702039591931 -25.52514235022471 -25.51294820671694 -25.50047923232668 -25.48774499719391 -25.47475385466959 -25.46152658131766 -25.44806543691699 -25.43438203446351 -25.42048338017249 -25.4063583634809 -25.39202061704994 -25.37746441676771 -25.36269029175202 -25.34790702435335 -25.33296734015797 -25.31779078799123 -25.30238390992103 -25.28673390126143 -25.27085143057651 -25.25471510968433 -25.23833226366121 -25.22169643084609 -25.20480532284517 -25.18765210453679 -25.17024357407645 -25.15256673290221 -25.13463371574016 -25.1164357306103 -25.09797173883254 -25.07924246503314 -25.06038554715122 -25.04135874644575 -25.0220577875027 -25.00248645824259 -24.98263838992827 -24.96252805717309 -24.94213969794938 -24.92149789359727 -24.90058456883387 -24.87941849176282 -24.85798765388417 -24.83630357010476 -24.81436689874882 -24.79217888156915 -24.76974925375862 -24.74707318396209 -24.72415951428886 -24.70099890032547 -24.67769357114899 -24.65417793934085 -24.63042982100108 -24.60644203576306 -24.58222582680882 -24.55777240088481 -24.53310073831827 -24.50819764303408 -24.4830752625722 -24.4577337881057 -24.43217879445936
 3.09 -25.31693285921745 -25.31648501228042 -25.3158502507006 -25.31428024462572 -25.31162286757019 -25.30795558641544 -25.30338977141026 -25.29800146617125 -25.29186352768333 -25.2850300763003 -25.27754471574544 -25.26944351311224 -25.26075970886514 -25.25154645684039 -25.24183508424694 -25.23166431166742 -25.22107282305922 -25.21008765575565 -25.19875880046714 -25.18709973128257 -25.17514059567072 -25.16289382448171 -25.1503949919487 -25.13764282568951 -25.12464882670848 -25.11142989939843 -25.09799369154264 -25.08433477431709 -25.07045683229271 -25.05637162343781 -25.04207234912067 -25.02754789411219 -25.01302922658881 -24.99834283813545 -24.98342812374871 -24.9682847318402 -24.95290682424 -24.93728391620036 -24.92142499639959 -24.90532030694606 -24.88896533338247 -24.87236068469028 -24.85549657329444 -24.8383806050682 -24.82101271933826 -24.8033774288901 -24.78549103997361 -24.76733897230886 -24.74893221909226 -24.73039190700289 -24.71169220620916 -24.69271707037576 -24.67348051667081 -24.65397386577347 -24.63420699188172 -24.61418134272051 -24.59389133955032 -24.5733388271759 -24.5525393639555 -24.53147832181041 -24.51017456623484 -24.48862236630626 -24.466825884696 -24.44478515768044 -24.4225106651524 -24.39999906063315 -24.3772481412847 -24.35435454792262 -24.33126232502931 -24.3079409807677 -24.28438653699548 -24.26060027927974 -24.23659172691224 -24.21236724292507 -24.18791084410691 -24.1632439810198 -24.13836779801645 -24.1132786832582
 3.11 -24.98239837038777 -24.98193857244961 -24.98132709631 -24.97979760287651 -24.97719863659217 -24.97362122543587 -24.96914653092266 -24.96387547810418 -24.95786770556916 -24.95117191544395 -24.94383366339311 -24.93589730862009 -24.92738611386797 -24.91835228542026 -24.90882692310177 -24.89885205027955 -24.88846498386397 -24.87769024430974 -24.86656547561714 -24.85512370533331 -24.84337928455358 -24.83136279792291 -24.8190822636375 -24.80655791344635 -24.79379708265308 -24.78081415011775 -24.76760549825885 -24.75418315305538 -24.74054790404905 -24.72670184434662 -24.71263998062238 -24.69836166312071 -24.68408968565888 -24.66964892562987 -24.65498545400549 -24.64009447533952 -24.62497740777108 -24.60961556302823 -24.59401774643159 -24.5781810068983 -24.56209568694612 -24.54576209269762 -24.52918302388479 -24.51234989385366 -24.49526622956922 -24.47792616162064 -24.46033445422653 -24.44248263524065 -24.42438463615774 -24.40615542211967 -24.38776297192178 -24.36911564801962 -24.35019893653582 -24.33102505726739 -24.31159086369323 -24.29189811298199 -24.27195494600022 -24.25175417732088 -24.23131264523217 -24.21061662174669 -24.18967624261101 -24.16849413731556 -24.14707317910486 -24.12542141498826 -24.10352987575095 -24.08141083596545 -24.05906265400347 -24.03657005204827 -24.01388771610737 -23.99096945602578 -23.96783648549965 -23.94447709209044 -23.9209003472395 -23.89710469628321 -23.87308944846862 -23.84887631696956 -23.82444429890334 -23.79981363534798
 3.13 -24.65352629771845 -24.65309920489275 -24.6525303763074 -24.65106052360573 -24.6485520021301 -24.64506578092215 -24.64070060272316 -24.63555343397447 -24.62967559481791 -24.62312382909636 -24.61594212435431 -24.60816549183848 -24.59983608649858 -24.59098274698804 -24.58164393566487 -24.57186189859256 -24.5616739055411 -24.55110775998799 -24.54019553911943 -24.52896168383151 -24.51743836873155 -24.50563469213946 -24.49357903608924 -24.48127292633061 -24.46874065233061 -24.45598220727547 -24.44299935807244 -24.42981254535185 -24.41640840346921 -24.40278819050745 -24.38896655827931 -24.37493176232982 -24.36089299193896 -24.34669116012444 -24.33227518364458 -24.3176306130015 -24.30275310244423 -24.2876500499722 -24.27230004733877 -24.25672475005502 -24.24090128739364 -24.22483711239307 -24.20852911186182 -24.19197180638301 -24.17516150031906 -24.1581081618167 -24.14080626281207 -24.1232457790362 -24.10544665002061 -24.08752139910322 -24.06943430343451 -24.05108854398392 -24.03248918554653 -24.01363532675004 -23.99452620006205 -23.97516753179754 -23.95555937212682 -23.93569969508363 -23.91559869857369 -23.8952549843835 -23.87467001818953 -23.85385379956776 -23.83279942200355 -23.81151196290191 -23.79000095359816 -23.76826657936894 -23.74631033944368 -23.72420441701643 -23.70191702925815 -23.67940765732939 -23.65667639639349 -23.63372960563014 -23.6105709982495 -23.58720042150671 -23.56361722671695 -23.53983121927098 -23.51584462865117 -23.49165625844811
 3.15 -24.33007072693981 -24.32969269586393 -24.32919002762146 -24.32780310456845 -24.32538983291827 -24.32201024274195 -24.31776686796851 -24.3127506663853 -24.30701187963851 -24.30061277323363 -24.29359345653602 -24.28598338277151 -24.27782790902715 -24.26915825625183 -24.26001414925723 -24.2504297667186 -24.24044122117575 -24.23007367903406 -24.2193714805656 -24.20835208991028 -24.19704122507711 -24.18545432794556 -24.17361795426701 -24.16153118366622 -24.14921900964301 -24.13668224957394 -24.12393285471417 -24.11096867019934 -24.09779433504768 -24.08441147216213 -24.07082209833261 -24.05701823423849 -24.04321705445107 -24.02925089743628 -24.01507039555749 -24.0006670750785 -23.98603334616663 -23.97117691289599 -23.95608670325095 -23.94075769912974 -23.92518776634821 -23.90939398464383 -23.89334343767984 -23.87705973304958 -23.86052736228108 -23.8437494508418 -23.82672943814363 -23.80945633754806 -23.79194825637169 -23.7743125858918 -23.75652928135236 -23.73849031197015 -23.72019412094123 -23.70165008544762 -23.68285883666431 -23.6638271897665 -23.6445424339372 -23.62502086237507 -23.60525532230262 -23.58525529497469 -23.56502151568732 -23.5445602537869 -23.52386477267968 -23.50294599984168 -23.4818008768289 -23.460437749288 -23.43885784696726 -23.41713935372799 -23.3952393375564 -23.37312176057578 -23.35078759905919 -23.32824620344255 -23.30549899833819 -23.28253813254886 -23.25937387908222 -23.23601131516575 -23.2124494922623 -23.18869009608592
 3.17 -24.01182759507513 -24.01153247288727 -24.01112112842145 -24.00983100472413 -24.00752628885255 -24.004265101875 -24.00014934887113 -23.99527141893233 -23.98967743516216 -23.98343708467685 -23.97657920860578 -23.96914006209215 -23.96115886429359 -23.95267669838288 -23.94372338154876 -23.93433526499672 -23.92454584394999 -23.91438502765044 -23.90388842935971 -23.89308164636031 -23.88198122995683 -23.87061357547723 -23.85899474227426 -23.84713499372687 -23.83503632724182 -23.8227276742553 -23.81019729023473 -23.79746587468056 -23.7845169011283 -23.77136269715057 -23.75799987435929 -23.74443384840801 -23.7308593089944 -23.71713134986272 -23.70318447880664 -23.68901920767205 -23.67463697236005 -23.66001959283012 -23.64517462310344 -23.63010363126634 -23.61479463947398 -23.59924927395411 -23.58347301501116 -23.56744804703035 -23.55118663848213 -23.53468614192673 -23.517947384019 -23.50095911551337 -23.48373403126911 -23.46639337025581 -23.44889859555904 -23.43116270438633 -23.41317274807336 -23.39494157209039 -23.37646221604903 -23.35774243370919 -23.33878460298641 -23.3195894959594 -23.30015662887796 -23.28049071217111 -23.26060442045566 -23.24048436254498 -23.22014761145821 -23.19957476442977 -23.1788000029192 -23.15780114262142 -23.13659511347731 -23.11524695968473 -23.09372932970986 -23.07199633629899 -23.05005663649075 -23.02790730162866 -23.00555487737423 -22.98299920372042 -22.96024370500561 -22.93729724992797 -22.91415715156034 -22.89082102736565
 3.19 -23.69876114410868 -23.69856646842615 -23.69825198178779 -23.6970745779091 -23.69488621466499 -23.69175014409007 -23.68777214237894 -23.68302939988657 -23.6775882111287 -23.6715053347823 -23.66480635368612 -23.65754205484119 -23.64973768941154 -23.64144002272485 -23.63267205427319 -23.62348203771383 -23.61388878087018 -23.60393313573265 -23.59364954845975 -23.58304814937912 -23.57215887298873 -23.56100208795812 -23.54960129712974 -23.53795137752033 -23.52608011032246 -23.5139893909061 -23.50167831882033 -23.48917039779514 -23.47644302574327 -23.46352421476229 -23.45038723113669 -23.43705289534005 -23.4237155020375 -23.41021983008815 -23.39650794254768 -23.38257822667112 -23.36843382391575 -23.35406333994411 -23.33946600462719 -23.32464368204781 -23.30959132050408 -23.29430471251314 -23.27878038481494 -23.26302594837636 -23.24703557839537 -23.23080467430545 -23.21434110978027 -23.19763212273845 -23.18069791534863 -23.16364487403471 -23.14644270948138 -23.1289940966398 -23.11130818473361 -23.09337940726511 -23.07521159202176 -23.05680408108291 -23.03816752082683 -23.01929288193798 -23.00018989941463 -22.98086068257673 -22.96130298507409 -22.9415294548949 -22.92153181437456 -22.90131918020484 -22.88089646344338 -22.86025683952353 -22.83941503826461 -22.81843721388242 -22.79728951500026 -22.77593572466026 -22.75437236033509 -22.73260764394017 -22.71065064184617 -22.68848871489206 -22.66614081839849 -22.6435928921817 -22.62086389056783 -22.59794052240773
 3.21 -23.39092353014185 -23.39085075904034 -23.39065047487071 -23.38958505199682 -23.38751547908608 -23.38450898910962 -23.38065956934263 -23.37605791136468 -23.37077065106017 -23.36483609861871 -23.35830628853568 -23.35120945961273 -23.34358253495841 -23.33545792198887 -23.32688351242851 -23.31788122231083 -23.30847918197927 -23.29872407608806 -23.28863552360329 -23.2782406678039 -23.26756125628282 -23.25661476094819 -23.24541492802462 -23.23398466805454 -23.22232032589969 -23.21044594074262 -23.19835985608832 -23.18606162976599 -23.17356693393079 -23.16086049506584 -23.14795491398423 -23.13484465583117 -23.12173182008628 -23.10846466056593 -23.09498512542581 -23.08129438716357 -23.06737954262157 -23.05325453298983 -23.03890135380911 -23.02432324497411 -23.00951966073689 -22.99448705971036 -22.97922419487203 -22.9637310135679 -22.9479988475165 -22.93203696281318 -22.91584918993454 -22.89941946374307 -22.88276267349204 -22.86599913283052 -22.8490808398087 -22.83192417688341 -22.81453152092385 -22.79689872321757 -22.77903822947676 -22.76094406984468 -22.74261754890245 -22.7240590856761 -22.70528003364381 -22.68627724074361 -22.66705048938117 -22.64761109643804 -22.62795062328016 -22.60808423576668 -22.58800579425909 -22.56772128363078 -22.54723295327678 -22.52661985712403 -22.50583317364192 -22.4848484758532 -22.4636624313453 -22.44227939228206 -22.4206996654158 -22.39892121209986 -22.37696058830152 -22.35481211461538 -22.33247926627716 -22.30996793317797
 3.23 -23.08847469776682 -23.08851771976075 -23.08842772326616 -23.08747914327548 -23.08553264922426 -23.08265673499148 -23.0789396188998 -23.0744780537159 -23.06932973665088 -23.06354472936065 -23.05717346794647 -23.05023879295542 -23.04278110938103 -23.0348334966639 -23.02643180869243 -23.0176073738035 -23.00840053478339 -22.99883322886857 -22.9889330077467 -22.9787361175576 -22.9682516088944 -22.95750358680462 -22.94650940079145 -22.93527557481505 -22.92382181729396 -22.91215566110652 -22.90027425359254 -22.88818689655489 -22.87590248626127 -22.86341045344608 -22.85071757331238 -22.83783232553399 -22.82493881425763 -22.81189419810524 -22.79863656017642 -22.78516936805098 -22.77149282379158 -22.75759409394663 -22.74347737955315 -22.72914120613996 -22.7145815937309 -22.69979575684824 -22.68478286451627 -22.66954084026505 -22.65407072213431 -22.63836905267759 -22.62244372896646 -22.60629166259507 -22.58990772968479 -22.57341161088909 -22.55677698139866 -22.53990598094669 -22.52279794381445 -22.50546411883702 -22.48790144940933 -22.47010075349239 -22.45208025361985 -22.43383773690471 -22.41537102504642 -22.39667821433814 -22.3777778156744 -22.35866787455896 -22.33933884111303 -22.31980373008374 -22.30006785085298 -22.28012765744657 -22.25998549854369 -22.23972492748674 -22.21929722229152 -22.1986699956577 -22.1778504149798 -22.15682839235842 -22.13562633461192 -22.11423179328848 -22.09264324467853 -22.07088323982774 -22.04894165455016 -22.02682309944209
 3.25 -22.79154957940167 -22.79170547342548 -22.79172690035327 -22.79089301578684 -22.78905994990655 -22.78630537747156 -22.78271300782011 -22.77838566486983 -22.77338073711812 -22.76773821764253 -22.76151374410131 -22.75472972873382 -22.74743325836116 -22.73964852438677 -22.73141336279709 -22.72276498416231 -22.71373148363715 -22.70433970096169 -22.6946260404623 -22.68460448105263 -22.67430723623461 -22.6637460640996 -22.65294107732957 -22.64189929319836 -22.63064101357303 -22.6191678349153 -22.60748044828301 -22.5955991993318 -22.58350773831674 -22.57122673009416 -22.55873827412353 -22.54605387446945 -22.53336927980377 -22.52053338340781 -22.50749156317469 -22.49424259161177 -22.48077939584329 -22.46710877761302 -22.45321145328715 -22.43910740385729 -22.42478231494359 -22.41022649679802 -22.39545945430785 -22.38045881699924 -22.36523920904103 -22.34979398924866 -22.33412370108836 -22.31822525268138 -22.30210551680861 -22.28588222091518 -22.26951164711542 -22.252914202198 -22.23608878763122 -22.2190370795686 -22.20175466885468 -22.18424961103102 -22.1665192163425 -22.14857862974387 -22.13041308090646 -22.11203550422531 -22.09344927882648 -22.07464799857461 -22.05564391208089 -22.03643443271121 -22.01703044859466 -21.9974207126324 -21.9776207225067 -21.9576938606905 -21.93761180445716 -21.91733325589064 -21.89686860189597 -21.87620528421016 -21.85536312941342 -21.83432826894078 -21.81311816909414 -21.79173236105463 -21.77016780089547 -21.7484310095952
 3.27 -22.50019112934543 -22.50045520473574 -22.50058197135125 -22.49985544538471 -22.49813919773872 -22.495493704026 -22.49202639456959 -22.48782556440325 -22.48294144327175 -22.47743766563127 -22.47134845064988 -22.46471386220803 -22.45755760889907 -22.44992794402985 -22.4418519056214 -22.43335859640959 -22.42448613384592 -22.41526414009832 -22.40571409205202 -22.39586574131052 -22.38574495419657 -22.37535837175327 -22.36472956974519 -22.35387023865958 -22.34278975370772 -22.33149673482623 -22.31999303667859 -22.30829458865662 -22.29639806488215 -22.28429901420877 -22.27201275022362 -22.25952594124931 -22.24702591034599 -22.23439184531344 -22.22155122869336 -22.20850504777172 -22.19524765458128 -22.18178097590415 -22.16810488327461 -22.15421531298194 -22.14010506607347 -22.12578101835776 -22.11123230040791 -22.09646652756503 -22.08147952994191 -22.06627644242679 -22.05084976468738 -22.03520003117502 -22.01933252112898 -22.00335943858104 -21.98724942236022 -21.9709154260977 -21.95435741823195 -21.93757215201414 -21.9205682155137 -21.90333900162411 -21.88589819806897 -21.86823883740831 -21.8503742170451 -21.83228926923206 -21.81399594107872 -21.79550547455879 -21.77681143651771 -21.75791365868061 -21.73882203766047 -21.71953765496662 -21.70006360701357 -21.68047115513011 -21.66071958556877 -21.64078079951563 -21.62065085310041 -21.60033739740695 -21.57984174848409 -21.55916304735683 -21.53831205003793 -21.51728625753992 -21.49609100588735 -21.4747229661297
 3.29 -22.21433777232408 -22.21469811880277 -22.21492257186757 -22.21428953828438 -22.21267564965634 -22.210140192424 -22.20679147786564 -22.20269847209752 -22.19793799607425 -22.19256478558917 -22.18660008127478 -22.18010370860319 -22.17308869788671 -22.16559886427836 -22.15766702777251 -22.14932644320559 -22.14060551025678 -22.13153385344881 -22.12214713214884 -22.1124602105693 -22.10249311776892 -22.09226965765374 -22.08180610897822 -22.07111189534641 -22.0602003052132 -22.04908320188567 -22.03775321352445 -22.02622746314525 -22.01449970862041 -22.00258407268058 -21.99047017291648 -21.97816898178073 -21.96585507658987 -21.95340124952634 -21.94075004764071 -21.92789033285394 -21.9148330619598 -21.90156330662739 -21.88808557340376 -21.87439491371673 -21.86049583387781 -21.8463815250852 -21.83205162342708 -21.8175081698849 -21.80274436033691 -21.78776120556183 -21.77256385124272 -21.75715344797093 -21.74152692125035 -21.72579608150174 -21.70993315406733 -21.69384440921554 -21.67753588214597 -21.66100842299457 -21.644267126839 -21.62731290370426 -21.61014053856851 -21.59275311136913 -21.57516486700905 -21.55737194536328 -21.53936699128573 -21.52116539461629 -21.50276919018818 -21.48417489783552 -21.46538968240129 -21.4464110137455 -21.42724604675365 -21.40797344134561 -21.38854422248464 -21.36892780018689 -21.34912873953112 -21.32914503066887 -21.30899069883482 -21.28865314435768 -21.26814994267132 -21.24746983432629 -21.22662808500178 -21.20561870551791
 3.31 -21.93383223631159 -21.93428107396964 -21.93459525072071 -21.93406103388671 -21.93254016575035 -21.93010499355527 -21.9268538695064 -21.92287486077015 -21.91822983947479 -21.9129649127108 -21.90713091253131 -21.90075350595255 -21.89386560495434 -21.88651163648064 -21.87871912244021 -21.87051626970718 -21.86193998012181 -21.85301395049126 -21.84377443259033 -21.83423848316244 -21.82442507392046 -21.81435496154781 -21.80404795769945 -21.79351258900303 -21.78275980706012 -21.77179686844749 -21.7606278247184 -21.74926685240413 -21.73770559301543 -21.72595934304416 -21.71401584396497 -21.70188107223709 -21.68974179930625 -21.67745754160662 -21.66498380056294 -21.65230637259269 -21.63942793910845 -21.6263484165203 -21.6130556062384 -21.59956388467564 -21.58585285325049 -21.57194220838992 -21.55781715153251 -21.54347734913168 -21.52892907265906 -21.51415929860806 -21.49917762849755 -21.48399013887573 -21.46858892132419 -21.4530845324621 -21.43745561395063 -21.42161006249754 -21.40554359986194 -21.3892667928593 -21.37277366336666 -21.35606609832797 -21.33915865975978 -21.32203545475706 -21.3047144154993 -21.28718490925679 -21.26946233839724 -21.25154364039258 -21.23342645782604 -21.21511960839949 -21.19662825494105 -21.17795014541304 -21.15908948292011 -21.14011593571778 -21.12100072722118 -21.10169239601418 -21.08220970585882 -21.06254908570499 -21.0427193797006 -21.02271572720195 -21.00253505278448 -20.98220110625397 -20.96169955265797 -20.94103195229768
 3.33 -21.65854299942115 -21.65906850870328 -21.65945044683321 -21.65899934167235 -21.65756405616275 -21.6552272383273 -21.65207413126999 -21.64819045317618 -21.6436497173129 -21.63849966202922 -21.63277074075667 -21.62651107200966 -21.61975124938598 -21.61252527156731 -21.60485247231984 -21.59679073049488 -21.58834623002953 -21.57955501994741 -21.5704599643595 -21.5610594524649 -21.5513954585518 -21.54146458199841 -21.53130303727401 -21.52091167394001 -21.51030639665116 -21.49949695515672 -21.48848571430182 -21.47727648402883 -21.46587559937883 -21.45428255049314 -21.44249842261497 -21.43053072609116 -21.41855297637396 -21.406437674023 -21.39412324470726 -21.38161826920725 -21.36891344341719 -21.35600796834739 -21.34289090012671 -21.32958094000514 -21.31605767435651 -21.30233884468138 -21.28840108760993 -21.27425897490517 -21.25990560346617 -21.24534826533144 -21.23057558768259 -21.21559338284796 -21.20040984830661 -21.18513317669229 -21.16972208579778 -21.15410338857927 -21.13826796316097 -21.12221966283992 -21.10597138609103 -21.08950839657225 -21.07284551313003 -21.05597458980494 -21.03890892583755 -21.02164034567454 -21.00418580897498 -20.986528960617 -20.96869205070453 -20.95065944457444 -20.93244937280389 -20.91405657121792 -20.89548556089737 -20.87680654818708 -20.85798398470434 -20.83898103734769 -20.819801628306 -20.80044664506784 -20.78093359043128 -20.76124620251385 -20.74139160476299 -20.72137950596677 -20.70120647026501 -20.68087746716066
 3.35 -21.38831222067299 -21.38889381236301 -21.38934611000116 -21.38896383197239 -21.38760957185862 -21.38535164843894 -21.38228151568985 -21.37849537278552 -21.37404558409811 -21.36899665919808 -21.36337406285462 -21.35722890503604 -21.35058105091029 -21.34346998084542 -21.33592107041017 -21.32798206037458 -21.31966717671063 -21.31100922059296 -21.30203418839965 -21.29277268171295 -21.28323909732026 -21.27345104721499 -21.26343073859759 -21.25317814387655 -21.24271215066959 -21.2320490918048 -21.22117285532191 -21.21011422447365 -21.19885302772714 -21.1874114487654 -21.17578160648889 -21.16396175501725 -21.152140163691 -21.14018013707338 -21.12802663495234 -21.11568246234258 -21.10313134948768 -21.09039008186241 -21.07745108017505 -21.06430787036994 -21.05097039363007 -21.03742405637982 -21.02367639028787 -21.00971754227016 -20.9955567744931 -20.98119309437678 -20.96662032459853 -20.95184165309641 -20.93686433307304 -20.9217965629995 -20.90659475661943 -20.89119574295329 -20.87557882630282 -20.8597557162557 -20.84373454769035 -20.82750623078096 -20.81107827100276 -20.79445545913742 -20.77762851127876 -20.76061788883857 -20.7434073985528 -20.72601575248783 -20.70843466804712 -20.690674877978 -20.67274072037883 -20.65461621870624 -20.6363273517829 -20.61793113380528 -20.59939108435193 -20.58067704839187 -20.56179861629344 -20.5427425138333 -20.52352669220585 -20.50414738803289 -20.48460508337373 -20.46490424573545 -20.44504651808364 -20.4250420788535
 3.37 -21.12294762445556 -21.12358120966243 -21.12409216535693 -21.12376452043219 -21.1224779690912 -21.12029559084702 -21.11730593052304 -21.11360442825319 -21.10925152948227 -21.10428758496625 -21.09877151077268 -21.09272800828108 -21.08618188418341 -21.07918299048455 -21.07175241450284 -21.06392368887069 -21.05572878153518 -21.04719617575879 -21.03834772012006 -21.02920783851447 -21.01980215015517 -21.01014048957398 -21.00024451662228 -20.99012331647206 -20.97979481961698 -20.96926005187355 -20.95852793438228 -20.94759579360908 -20.93648076134649 -20.92517782471526 -20.91369259616576 -20.90201599347964 -20.89033600977153 -20.87852580349081 -20.86651851842349 -20.85432682369419 -20.84193900376822 -20.82936029845378 -20.81657627290424 -20.80360395762054 -20.79042796845374 -20.77705056660766 -20.76347494864163 -20.74970311647345 -20.73572504738236 -20.72154266401228 -20.70716521437512 -20.6925806218542 -20.67779914520797 -20.66293070857374 -20.64793688147163 -20.63273890880871 -20.6173357108833 -20.60173550338941 -20.58593288742147 -20.56992321947912 -20.55372537147228 -20.53733611072642 -20.52074864998802 -20.50397365743023 -20.48701836665877 -20.46987421671809 -20.45255032209768 -20.4350428427387 -20.41736199404082 -20.3995103968693 -20.3814936675624 -20.36336729793889 -20.34510356530608 -20.32667538246791 -20.3080776777334 -20.28930871492548 -20.27038828338996 -20.25130148800494 -20.23206107919049 -20.21266895291859 -20.19312182072354 -20.17342761971257
 3.39 -20.86222292850623 -20.86289299865072 -20.86344194135137 -20.86316950599461 -20.86195433738635 -20.85983313575221 -20.85692048673772 -20.85329653140853 -20.84902919625076 -20.84415608317126 -20.83872909949803 -20.83277984798056 -20.82634224679032 -20.8194421395212 -20.81211960519006 -20.80440542823728 -20.79632197852738 -20.78790002134966 -20.77917315741893 -20.77015212287627 -20.76086216928982 -20.75132685365563 -20.74155393839867 -20.73156104137368 -20.72135472586634 -20.71094835059429 -20.70034027970836 -20.68954435279377 -20.67856214487148 -20.66739378639958 -20.65604242327474 -20.64450796683377 -20.63296842385526 -20.6212907765613 -20.60943460261932 -20.59738544514394 -20.58514312269903 -20.57271484929981 -20.56009329441506 -20.54727147296942 -20.53425970534589 -20.5210530573883 -20.50764605040407 -20.49404318116698 -20.48024056192008 -20.46624250037881 -20.45204397973417 -20.43765241865608 -20.42306100129689 -20.40838511729504 -20.39359043177885 -20.37859485537054 -20.36339661419035 -20.34800431986082 -20.33241436951139 -20.31662823578299 -20.30064977683296 -20.28448322634015 -20.2681284235101 -20.25158680308063 -20.23486799532745 -20.21796474607012 -20.20088451667816 -20.18363488407744 -20.16620800075679 -20.14861025477481 -20.13085162976701 -20.11298810495317 -20.09500365514492 -20.07684079075367 -20.05851731779877 -20.04003761791592 -20.02139372836598 -20.00259923204392 -19.98365064748825 -19.96454656889059 -19.94530575610571 -19.92591605466176
 3.410000000000001 -20.60584838524709 -20.60655703204913 -20.60714016109101 -20.60692147223815 -20.60574981088189 -20.60370198793969 -20.60085772985533 -20.59731163859916 -20.59312197166836 -20.58833267208725 -20.58299294840765 -20.57713937470927 -20.57079946060011 -20.56400052121696 -20.55678121722585 -20.54917743482265 -20.54120211573362 -20.53288897721608 -20.52427534205906 -20.51536594858405 -20.50619723064579 -20.49677594763308 -20.48712554446969 -20.47725003161531 -20.46716580506655 -20.45688776635802 -20.44640344256343 -20.43573510629684 -20.42488138571391 -20.41383924451323 -20.40262422193775 -20.39122140277629 -20.3798182273651 -20.36828086158954 -20.35656184688581 -20.34465664024282 -20.33256553420413 -20.32028419686993 -20.30780916189925 -20.29514706851217 -20.28229013149218 -20.26924618118864 -20.25600233351938 -20.24257211997339 -20.22893659761366 -20.21511461908015 -20.20109851259289 -20.18688955195518 -20.17248652655703 -20.15799929137864 -20.1433973669941 -20.12859656957525 -20.11360446089564 -20.09841291833475 -20.08303003488229 -20.06745957914275 -20.0516973553401 -20.03574722332269 -20.01961732856834 -20.00331085218961 -19.98681829093934 -19.97015271721631 -19.9533159990712 -19.93630376021272 -19.919122920014 -19.90178225351919 -19.88427631145034 -19.86667534021446 -19.84894411191093 -19.83104973433907 -19.81299861100605 -19.79479031113504 -19.77642983967365 -19.75791428730266 -19.73924805044502 -19.72043840127518 -19.70148267772873 -19.68239019351229
 3.43 -20.35357227631991 -20.35430502178648 -20.35493120687442 -20.35474768191429 -20.35363920286596 -20.35164456131875 -20.34887450449168 -20.34539943523364 -20.34128534202368 -20.33658476897135 -20.33133337581695 -20.32557088793199 -20.31932716631955 -20.31262734761475 -20.30550612408521 -20.29800358363158 -20.29013907978816 -20.28193566172344 -20.2734280342408 -20.26463391777923 -20.25557834841405 -20.24627684785774 -20.23673825346079 -20.22698550821261 -20.21702302074254 -20.20686186532084 -20.19650310185978 -20.18596251591484 -20.17523527868594 -20.16432559701867 -20.15323633340574 -20.14197104598836 -20.13070400855783 -20.11930313055709 -20.10772053708245 -20.09595235888534 -20.0840057123742 -20.07187142961644 -20.05954790834053 -20.04703780193809 -20.03434620946628 -20.02145422565007 -20.00837920088482 -19.99510907123884 -19.98165112845614 -19.96800117995931 -19.95416564885247 -19.94013224392448 -19.92591610965207 -19.91161987620339 -19.89720632944145 -19.8825983109279 -19.86779776792688 -19.85280972340903 -19.83763994605569 -19.82227103026329 -19.80672652614787 -19.79099081954981 -19.77508312203877 -19.75899534091875 -19.74273673923347 -19.7263013757718 -19.70969794507354 -19.69292642743535 -19.67599292891687 -19.65889531134715 -19.64163659233127 -19.62429724525715 -19.6068187393027 -19.58918699944318 -19.57139674645876 -19.55345998694246 -19.53537074330826 -19.51712977379953 -19.49874611249777 -19.48021850933154 -19.46154890008583 -19.44274413641162
 3.45 -20.10520929017244 -20.10596220658603 -20.1066082877797 -20.10646835453581 -20.10540916336643 -20.10347759651349 -20.10076709194894 -20.09736764337501 -20.09333021022446 -20.08870611766086 -20.08354654657894 -20.07787643360489 -20.07172192109684 -20.06512247714522 -20.05810727557326 -20.0507000959375 -20.04294301352834 -20.03484639937061 -20.02645495022424 -20.01777554858492 -20.00882706268484 -19.99964353649348 -19.99022806971838 -19.98059154780614 -19.97074578194322 -19.96070641905706 -19.95047455181707 -19.94005405863576 -19.92945556366994 -19.91867454682194 -19.907723053741 -19.89658906582459 -19.88545164021993 -19.87419275982552 -19.8627446932928 -19.85112381502783 -19.83931945519313 -19.82732709970956 -19.81515976025833 -19.80279986428308 -19.79026448499208 -19.77753209136052 -19.76462391813295 -19.75152085582577 -19.73823047072988 -19.72475229491348 -19.7110876062249 -19.69724006829565 -19.68320314054358 -19.66908949817616 -19.6548703821939 -19.64045885939396 -19.62585207237387 -19.61106452953541 -19.59609184508867 -19.58093579905628 -19.56560406727779 -19.5500846914142 -19.53439255895279 -19.51852887321198 -19.50249082334648 -19.48628691435263 -19.4699117870739 -19.45337889820662 -19.43668780030599 -19.41983154179216 -19.40282413695669 -19.38572733596913 -19.36850585488392 -19.35112953564746 -19.3336033061055 -19.3159277300107 -19.29810292703056 -19.28013135275549 -19.26202065870727 -19.24377332234774 -19.22539016708775 -19.20686655229645
 3.47 -19.86060722255585 -19.86138218246344 -19.86205142016319 -19.86195055687637 -19.86093544965149 -19.85905515136442 -19.85641399071859 -19.85308070224522 -19.84912056630354 -19.84458674908107 -19.83950608259399 -19.8339305346874 -19.82786605903577 -19.82136484514333 -19.81444628834453 -19.80715280980451 -19.79949648651967 -19.79150832131822 -19.78322188286078 -19.77465251564107 -19.7658276999866 -19.75675350205942 -19.74745305385694 -19.73793459321275 -19.72821202379755 -19.71829058512013 -19.70818224252836 -19.69789242721028 -19.68741874619527 -19.67676925235521 -19.66594592440581 -19.65494576690795 -19.64395004026905 -19.63281778074465 -19.62151604043993 -19.61003354731137 -19.59837283516854 -19.58653414367589 -19.57450994835471 -19.56230900058512 -19.54992473760821 -19.53735447252826 -19.52460619431506 -19.51166963780637 -19.49854691371043 -19.48525065860869 -19.47175994495854 -19.45808921109625 -19.44423728124004 -19.43030848549322 -19.41627161984753 -19.40205161618658 -19.38764632228948 -19.37305378183458 -19.35828508440341 -19.34333485548471 -19.32820703647871 -19.31290196470152 -19.29742740338972 -19.28178229170513 -19.26596543473978 -19.24998907352101 -19.23384886501682 -19.21754985214146 -19.2010936737611 -19.18448238469983 -19.16771597574587 -19.15086703365788 -19.13389266117166 -19.11677358700701 -19.09950197587478 -19.08208314848428 -19.06452345155087 -19.04681924780376 -19.02897846599425 -19.01101145090401 -18.99289552335382 -18.97466235021254
 3.49 -19.61969999980039 -19.62047670600293 -19.62117005093623 -19.62109219624801 -19.620119479508 -19.61829779420803 -19.61571965976224 -19.6124603315073 -19.60857545070261 -19.60411947453061 -19.59912795609707 -19.59363643443143 -19.58766895448715 -19.58127003714212 -19.57445123919912 -19.56725661338627 -19.55970522835754 -19.55182437869335 -19.54364657490107 -19.53519183341578 -19.52647722660085 -19.5175150027487 -19.5083326360816 -19.49893071675247 -19.48932559084574 -19.47953359037832 -19.46954444330059 -19.45937808349737 -19.44903424078913 -19.43851519093309 -19.42782181562448 -19.41695536249782 -19.40609293512833 -19.39509683303338 -19.38393109167395 -19.37259022245631 -19.36107249273367 -19.34938232580796 -19.33751165093167 -19.32546095330984 -19.31323100410211 -19.3008250004248 -19.28823302535325 -19.27546212792411 -19.26251273313783 -19.24938052196126 -19.2360666313303 -19.22257445415275 -19.20890562931124 -19.1951629716663 -19.18131950205958 -19.16728393731719 -19.15307582025314 -19.13868118967304 -19.12410893037785 -19.10936623316779 -19.09444386484648 -19.07934848822516 -19.0640885321272 -19.04866163139258 -19.03306957688279 -19.01731960548573 -19.00140529012091 -18.98533245974477 -18.96911435935624 -18.95273789000251 -18.936216378785 -18.9196162688655 -18.90288993947264 -18.88601371590849 -18.86899426955538 -18.85183652788309 -18.83453655445614 -18.81709688894137 -18.79952242711585 -18.78182078087494 -18.7639823782407 -18.74602108337053
 3.51 -19.38240179474295 -19.38318664028534 -19.38388592349386 -19.38384440643067 -19.38291704717198 -19.38114225980821 -19.37862512444416 -19.37543195719919 -19.37162432020751 -19.36724638161838 -19.36234036559643 -19.35693594232198 -19.35106207799141 -19.34475503481752 -19.33803331102997 -19.33094397087575 -19.32349607461967 -19.31572591854486 -19.3076608949534 -19.2993067021669 -19.29070499452717 -19.28185723239691 -19.27278977216048 -19.26350485622468 -19.2540242730196 -19.24434576699954 -19.23448137864393 -19.22444485445835 -19.21421793697564 -19.20382960475695 -19.19326712239301 -19.18252845050535 -19.17179817574764 -19.16094004080708 -19.14991125440589 -19.13871577130282 -19.12734198229485 -19.11579731421884 -19.10406963995333 -19.09217491842049 -19.08009988458803 -19.06784764947131 -19.05542382013549 -19.04281461969784 -19.0300309573301 -19.01706843826098 -19.00393485377876 -18.99061845123401 -18.97713433404244 -18.96357624168787 -18.94990737972531 -18.93606700978421 -18.92204671957183 -18.90785458287673 -18.89348269957242 -18.8789369156212 -18.86422753307808 -18.84934127009491 -18.83429424092469 -18.81908476592598 -18.80370776156753 -18.78817823043312 -18.77249587122649 -18.75665474877654 -18.74066427404272 -18.72452720412054 -18.70824249224739 -18.69187858780846 -18.67540003634299 -18.65877801955061 -18.64200892529807 -18.62509787762599 -18.60805821675605 -18.59087772909827 -18.57357172725865 -18.55613394004695 -18.53856803248486 -18.52087651581431
 3.53 -19.14866396518696 -19.14944257334844 -19.1501590261757 -19.1501376761337 -19.14924369179093 -19.14751916781959 -19.14506629499575 -19.14194171019954 -19.13820527641538 -19.13390681273223 -19.12908792434387 -19.12377019254922 -19.11799282475269 -19.11178289446452 -19.10515823130124 -19.09816485098609 -19.09082151534947 -19.08315352232952 -19.07518924597262 -19.06695154643401 -19.05845446997843 -19.04972143898078 -19.04076593192685 -19.0316016634141 -19.0222281041525 -19.01267183096532 -19.00292833679015 -18.99301220067981 -18.98291664780341 -18.97264990944745 -18.96222062301694 -18.95161622203664 -18.94101683615236 -18.93028804113227 -18.91939910886835 -18.90833698737791 -18.89710492080512 -18.88570295942268 -18.87412623963358 -18.8623818139729 -18.85046410110973 -18.83836812584919 -18.8260978191345 -18.8136603480492 -18.80103877581949 -18.78825243181654 -18.7752873615591 -18.76214988671612 -18.74884115510943 -18.73546228071669 -18.72198143367434 -18.70832841028073 -18.69450370299937 -18.68049856046234 -18.66632293747381 -18.6519806450137 -18.63746967024154 -18.62279768650042 -18.60796070332115 -18.59296378642655 -18.57781252773594 -18.56249725536973 -18.54704298365431 -18.53142350312698 -18.51566660054118 -18.49976154887187 -18.48371719732106 -18.46759222132365 -18.45135065255334 -18.4349707189289 -18.41845495462053 -18.4018025900565 -18.38501188193003 -18.36809147320639 -18.35103901313019 -18.33386500723303 -18.31656994734126 -18.2991453015841
 3.55 -18.91843619478069 -18.91920454906569 -18.91991586314527 -18.91991637987591 -18.91905527830468 -18.91738941366931 -18.91498855739841 -18.91193121711164 -18.90826989661991 -18.90405595592566 -18.89931705122311 -18.89408762489855 -18.88839971553071 -18.88227685789108 -18.87575605294435 -18.86886239784881 -18.86161584595681 -18.85405545681527 -18.84619648616624 -18.83806643594741 -18.82968155429282 -18.82104922553341 -18.8122076901978 -18.80315182501301 -18.79390248290523 -18.7844603430007 -18.77483744062656 -18.76503796731184 -18.75506363078841 -18.74492578499207 -18.73461745006365 -18.7241434623502 -18.7136727344062 -18.70308427499492 -18.69232438908973 -18.68140013787562 -18.67031108875065 -18.65905038532761 -18.64762127743568 -18.63602326112217 -18.6242570086544 -18.61231918852164 -18.60020633543712 -18.58792428034015 -18.5754737303984 -18.56284838901015 -18.55005881580681 -18.53709609665538 -18.52396456366117 -18.51076696517053 -18.4974685857738 -18.48400364630823 -18.47035856386125 -18.45654782177365 -18.44257439964305 -18.4284268933274 -18.41412148494877 -18.39965453289709 -18.38502831183423 -18.37024119269813 -18.35530225270713 -18.34021337536443 -18.32497216046279 -18.30958275408932 -18.29405507863052 -18.27837755277749 -18.26256554153129 -18.24668362620854 -18.2306839644472 -18.21454091021256 -18.19826834380344 -18.1818639818586 -18.16532770736337 -18.14865762965655 -18.13187124443743 -18.11495279377319 -18.0979140061064 -18.0807577462629
 3.57 -18.69165839620612 -18.69240987033551 -18.69312087757974 -18.69313784117598 -18.69231660063656 -18.69069279174906 -18.68835024657653 -18.68536229345761 -18.6817687570068 -18.67763681811466 -18.67297565394805 -18.6678383879505 -18.66223503984246 -18.65620825562167 -18.64978234756357 -18.64298489422168 -18.63584334042805 -18.62838154729379 -18.62062645220952 -18.61259607884598 -18.60431713715459 -18.59580153336811 -18.58706731000129 -18.57812130585163 -18.5689846160001 -18.55965683181198 -18.55015301093771 -18.54046756731382 -18.53061329116388 -18.52059917899953 -18.51041123362153 -18.50007431412093 -18.48972885588028 -18.47926595057485 -18.46864114617399 -18.45785171694253 -18.44689496344226 -18.43577896253343 -18.42449755737643 -18.41304372743349 -18.40142487847042 -18.38964178255855 -18.37768696807663 -18.36556645971295 -18.35327457846743 -18.34082116165392 -18.32819476290253 -18.3154001721621 -18.30244980570276 -18.28943010611862 -18.27631372233055 -18.26302839958912 -18.24957669947764 -18.23595305991531 -18.22216994516054 -18.2082251058144 -18.19412087882415 -18.17985449748701 -18.16542916145401 -18.15085485673399 -18.13613466569783 -18.12125705708272 -18.10623217599673 -18.09106973392344 -18.07576224872681 -18.06031935465618 -18.04473980235153 -18.02908609884883 -18.01332153758566 -17.99742594840698 -17.98139310757117 -17.96523175775616 -17.94893770806592 -17.93252744403704 -17.91598722764561 -17.89932960731431 -17.88255302791972 -17.86565909079988
 3.59 -18.46827835657563 -18.46901483447834 -18.46972356706756 -18.46975778795063 -18.4689658070923 -18.46738706081484 -18.4650985017982 -18.4621699290802 -18.45865993805671 -18.4545938804819 -18.45002381446848 -18.44496478448799 -18.43945551137111 -18.43351971230799 -18.42718793084865 -18.42048395690334 -18.413442556743 -18.40608176299972 -18.39842513466724 -18.39050414710149 -18.38232522202118 -18.37392058750838 -18.36528959800921 -18.35645785433448 -18.34742543366052 -18.33821402952989 -18.32881844185224 -18.31925757690519 -18.30952336733528 -18.29962703215892 -18.28956645676347 -18.27934490290831 -18.26912633872605 -18.25879231872367 -18.2483018437839 -18.23764124116648 -18.22682574450969 -18.21584906383173 -18.20470292553241 -18.19339708239469 -18.18192549358647 -18.17029190466242 -18.15849118756582 -18.14652703063059 -18.13439867858336 -18.12210648254565 -18.10964675003615 -18.09702904497308 -18.0842457076767 -18.07140065487189 -18.05846018969085 -18.04535997167593 -18.03209084678257 -18.01865980738238 -18.00506980226631 -17.99131475664798 -17.97741070216714 -17.96334190689329 -17.94912932532939 -17.93475980841576 -17.92023947353412 -17.90558255451181 -17.89077756162611 -17.87583176160876 -17.86075180765068 -17.84553058940682 -17.83017529300118 -17.81475161103206 -17.79922505257744 -17.78356198320062 -17.76776809495596 -17.75184775639496 -17.73580762257237 -17.71964141505268 -17.70335001191674 -17.68694652776855 -17.67042936374244 -17.65379356751031
 3.61 -18.24824759493908 -18.24896450074413 -18.24967131111636 -18.24972103002316 -18.24895421786925 -18.24742305149693 -18.24518323418614 -18.24232573565465 -18.23887621205828 -18.2348920359911 -18.2303980864857 -18.22542314901343 -18.22000632548472 -18.21416471424941 -18.20792379009712 -18.20131544425758 -18.19437522440114 -18.18710485463915 -18.17955446552446 -18.17173054405198 -18.16365850365917 -18.15535622422668 -18.14683316207899 -18.13810937998503 -18.12919070715897 -18.12008614926091 -18.11080075839774 -18.10135578312394 -18.09173781844256 -18.08195767580608 -18.07202063311751 -18.06192356473138 -18.0518251914549 -18.04161861054916 -18.03125313573031 -18.02073073717095 -18.01004391150144 -17.99920332181139 -17.98820052765117 -17.97703173503348 -17.96570894643505 -17.9542259807984 -17.94257755353365 -17.93076708652046 -17.91879756811005 -17.90666587312727 -17.89437253287287 -17.88192220512572 -17.86930938414526 -17.85663706067403 -17.84387559194022 -17.83095387166045 -17.81786684004262 -17.80462012378883 -17.79121818609853 -17.77765782667166 -17.76394138171208 -17.75007457393099 -17.73606296255057 -17.72190054330775 -17.70759455845808 -17.69313756677986 -17.67854972357828 -17.66382279068982 -17.64896167648682 -17.63395870588212 -17.61883162033398 -17.60363408785111 -17.58833590299793 -17.57291130689995 -17.55734845724939 -17.54167116831102 -17.5258654609281 -17.50994680252862 -17.49390511713175 -17.47774563535437 -17.46147912441806 -17.44510368815601
 3.629999999999999 -18.03151133180856 -18.03221440983736 -18.03291929067848 -18.03296896864948 -18.03223566458311 -18.03074039582744 -18.02856174624603 -18.02576103621806 -18.02238451263855 -18.01847374891854 -18.01406284498539 -18.00917184728296 -18.00384097877199 -17.99808384893032 -17.99194041375334 -17.98542885575428 -17.97857867396467 -17.97141556393476 -17.96395982773396 -17.9562351139514 -17.94826602769643 -17.94006621059919 -17.93164830081124 -17.92302855300622 -17.9142174883805 -17.90522935465398 -17.89605309607082 -17.88671781340025 -17.87721694393752 -17.86755483150475 -17.85773685645195 -17.847760045658 -17.83778961253181 -17.8276996070134 -17.81746452557511 -17.80707095122292 -17.79651286349771 -17.78580886847674 -17.77494365877502 -17.76391954354695 -17.75273941848788 -17.74139742583584 -17.72990324437329 -17.71824345942898 -17.70643291287993 -17.69446058315344 -17.68232904522923 -17.67004145064166 -17.65760181748206 -17.64509994040116 -17.6325142506116 -17.61976340589061 -17.60686009058271 -17.59379330560266 -17.58058044843835 -17.56720840315398 -17.55369095039327 -17.54001502738284 -17.5261985579357 -17.51223732245489 -17.49813425793729 -17.48389527797749 -17.46951137277192 -17.45499815912303 -17.44035275044375 -17.42557021676197 -17.41066750472528 -17.39569543760587 -17.38062482530558 -17.36542273436115 -17.35010129794964 -17.33465060589403 -17.31909034466907 -17.30340123740723 -17.28760389390495 -17.27169538062903 -17.25567794072327 -17.2395457940153
 3.65 -17.81802874061264 -17.81871460537171 -17.81941461960601 -17.81947358797376 -17.81876739172408 -17.81731519869713 -17.81518429332422 -17.81244372662799 -17.80913920622258 -17.80530139631384 -17.80096828769959 -17.79616384776982 -17.79091845050702 -17.78525252648646 -17.77920133287655 -17.77277709343917 -17.76602578853009 -17.75895642509939 -17.75160331669189 -17.74397587344766 -17.73611435210255 -17.72801402598872 -17.71970501503523 -17.7111858257687 -17.70248845131396 -17.69359956139477 -17.68453951233456 -17.67531628705724 -17.66592492508804 -17.65637893255444 -17.64668141218704 -17.63682092332061 -17.62697427189514 -17.61701121045694 -17.60689889815978 -17.59662897076615 -17.58620901064853 -17.57563054679075 -17.56490152478943 -17.55401895685543 -17.54297737181546 -17.53178435511371 -17.52043743881354 -17.50893126159933 -17.49726916877831 -17.48545523228259 -17.47348490067117 -17.46136260913215 -17.44908871948489 -17.43675335018245 -17.42433808631401 -17.41176319960738 -17.39903494843175 -17.38615307780038 -17.37311628937355 -17.35993426146155 -17.34660475902779 -17.33312774369212 -17.31950459373416 -17.30574447409682 -17.29184101639001 -17.2778026288944 -17.26363117656536 -17.24932525103709 -17.23489127062683 -17.22033124033928 -17.20564506187116 -17.19089182361593 -17.17603719066872 -17.16106322483136 -17.14596715461765 -17.13074963525882 -17.1154203887091 -17.09997802365157 -17.08441331550413 -17.06874424642574 -17.05297247532284 -17.03708818785591
 3.67 -17.60778341099635 -17.60845653717033 -17.60914266795149 -17.60921826832952 -17.6085344499587 -17.60712033115794 -17.605041236911 -17.6023620388666 -17.59911843533858 -17.59535387130614 -17.59109790841406 -17.58637869497289 -17.58121733595932 -17.57563987301639 -17.56967563445386 -17.56335064524855 -17.55669022704473 -17.5497236581545 -17.54246349355826 -17.53493959490517 -17.52717788051365 -17.51917752537193 -17.51096689113859 -17.50255864614324 -17.49396022538708 -17.48518222054365 -17.47623376995954 -17.46711495865518 -17.45783822832562 -17.44840974734144 -17.43882414074963 -17.42908818027456 -17.41935489431902 -17.40951511796528 -17.39952345297618 -17.38938017779637 -17.37908830755354 -17.36865131405971 -17.35805006581266 -17.34730814799729 -17.33640134248721 -17.32535354784632 -17.31415115933042 -17.30279266888903 -17.29128904516713 -17.27962452350716 -17.26781362595092 -17.25584758124175 -17.24374496482661 -17.23157061885844 -17.21932868219847 -17.20692405041871 -17.19436795580457 -17.18166520735745 -17.16881221079767 -17.15581095856724 -17.14266519983303 -17.1293775504898 -17.11595033316357 -17.10238148721498 -17.08867808874286 -17.07484227058788 -17.06086977233638 -17.04677147032433 -17.03254737764146 -17.01819295413548 -17.00372381641654 -16.98918470786176 -16.97455601862004 -16.95980555561689 -16.94492992255956 -16.9299416799423 -16.91483958505179 -16.89962303197273 -16.88429428159372 -16.86886468161321 -16.85332777654574 -16.83768407772834
 3.69 -17.40075285388708 -17.401414446332 -17.40209593703447 -17.40217985130677 -17.4015272511974 -17.40014563549123 -17.3981251297096 -17.39549926611048 -17.39231930368865 -17.38862982817587 -17.38445521204111 -17.37981322449082 -17.37473623146914 -17.36924783565821 -17.36337159647852 -17.35714087008917 -17.35057238938833 -17.34369357401355 -17.33653320034228 -17.32910764149221 -17.32144208732187 -17.31354351443108 -17.30543317616152 -17.29712771259734 -17.28863094056576 -17.27996219363777 -17.27111994212881 -17.2621138830995 -17.25294649035651 -17.24363061445329 -17.23416177269106 -17.22453720911965 -17.21491904453855 -17.20520222649791 -17.19533226929967 -17.18531783399866 -17.17515274840383 -17.16483537707953 -17.15436896134684 -17.14375903928495 -17.13300178573264 -17.12208794228981 -17.11103117731911 -17.09981772594762 -17.08845761006858 -17.0769477883433 -17.06529460620304 -17.05348862585104 -17.04154090626465 -17.02953937319749 -17.01745187918179 -17.00521991353075 -16.99283505234104 -16.98030129849541 -16.96762835166541 -16.95480857831419 -16.94184314169942 -16.9287423618764 -16.91550552570116 -16.90212031683383 -16.88861391574201 -16.87497386970436 -16.8612081828143 -16.84730345598383 -16.8332827369475 -16.81914048026656 -16.80488001733322 -16.79055262637509 -16.77613752245975 -16.76160056749953 -16.74694907025641 -16.73217614634711 -16.71730035824838 -16.70231090530241 -16.68721838372247 -16.67200779659873 -16.65670982390429 -16.64130038250132
 3.71 -17.19695536825051 -17.19761373198738 -17.19829623619813 -17.19839185650897 -17.19775976535214 -17.19641765196598 -17.19443910239507 -17.19187435949036 -17.18876176290934 -17.18514191911625 -17.18104023138228 -17.17647216978577 -17.1714837612125 -17.16607460935597 -17.16028797471768 -17.15414094460748 -17.14766720314393 -17.14087947125466 -17.13381539667677 -17.12648701395735 -17.11891569445385 -17.11111486633466 -17.1031070645796 -17.09490044098052 -17.08650892414189 -17.07793896948147 -17.06920177923097 -17.06030679243678 -17.05124341496073 -17.04203984948094 -17.0326783054926 -17.02317551930896 -17.01367536406222 -17.00406776970458 -16.99431908300923 -16.98442426757154 -16.97438461381018 -16.96419759896837 -16.95386018711515 -16.94338010914676 -16.93275176278803 -16.9219768225939 -16.91105917995096 -16.89999201307909 -16.88877774703315 -16.87741946370481 -16.86591354182439 -16.85426520696281 -16.84246939153363 -16.8306220147952 -16.81870115285287 -16.80663123866131 -16.7944116520269 -16.78205561961031 -16.76955227492905 -16.75690572836025 -16.74412146714348 -16.73119738538372 -16.7181386440544 -16.70495110100064 -16.69162852094254 -16.67818110547863 -16.66460730308946 -16.65090651914129 -16.63708501588995 -16.62313821248486 -16.60908490497313 -16.59496166630388 -16.58075624633267 -16.56642730182609 -16.55199330646655 -16.5374382908572 -16.522783142527 -16.50801271593603 -16.49313416248091 -16.47815969050046 -16.46308356528149 -16.44790694906481
 3.73 -16.99642570946431 -16.997086179673 -16.99776501118357 -16.99786891992787 -16.99725900871165 -16.99596308721467 -16.99402335199085 -16.99151287646835 -16.9884633609498 -16.98491109261243 -16.9808796955083 -16.97639479056452 -16.97147472558349 -16.96615383524316 -16.96045139109737 -16.95439280157611 -16.94800758198589 -16.94131041451016 -16.93433195820959 -16.92709181902262 -16.91961199976586 -16.91190744013456 -16.90399861670319 -16.89588381292593 -16.8875921191373 -16.87912305255275 -16.87048792726939 -16.8616945242666 -16.85274397140684 -16.84363962343642 -16.8343941719863 -16.82499963557299 -16.81560992959949 -16.80611563635623 -16.79648103502209 -16.78669904166551 -16.7767857692456 -16.76671743761332 -16.75650650351275 -16.7461573605824 -16.73565749935657 -16.7250149072668 -16.71423186864337 -16.70330504471692 -16.69223070362004 -16.68101475038908 -16.66965720696587 -16.6581573021997 -16.64651738184923 -16.63482461858457 -16.62305503198948 -16.61114660856352 -16.59909083172447 -16.58689419181075 -16.57455953608392 -16.56208172873138 -16.54947034086907 -16.53672000054438 -16.5238448127391 -16.51083538937248 -16.49769621930452 -16.48443394833925 -16.4710465492282 -16.45753659167402 -16.44391424233418 -16.43016195482488 -16.41630554972499 -16.40238668458029 -16.38837731390768 -16.37425682919973 -16.36002323892922 -16.34568616855393 -16.33123476052162 -16.31668078427506 -16.30202444625737 -16.28726982991744 -16.27241277571558 -16.25746451112932
 3.75 -16.79919864924084 -16.79985358125418 -16.80053160405317 -16.80065066386719 -16.80006785386563 -16.79879358415802 -16.79689979179414 -16.79444049076413 -16.79145469199867 -16.78796385336916 -16.7840008496879 -16.77958372270831 -16.77474476112518 -16.76949372057492 -16.76387382363587 -16.75789590982856 -16.7515929356161 -16.74497797440448 -16.73809344654304 -16.73093892932478 -16.72354927698689 -16.71593140071116 -16.70811063862455 -16.70009660579965 -16.69189826425531 -16.68352460295721 -16.67498147781853 -16.66628222170061 -16.65743667441365 -16.64842982271754 -16.63928548032256 -16.62999989789034 -16.62071681303464 -16.61133539032239 -16.60181103127462 -16.59214336436753 -16.58233930503357 -16.57239325566261 -16.56229744560312 -16.55206785116348 -16.54169517561328 -16.53118638918473 -16.52053282907413 -16.50973462944338 -16.49879550142158 -16.48772015310675 -16.47650270956754 -16.46514518284508 -16.45365201195487 -16.44210682288883 -16.43048859861732 -16.41873297909135 -16.40682873124484 -16.394796818997 -16.38261793325474 -16.37030865191527 -16.35786286986877 -16.34528516900112 -16.33258057819681 -16.31974503334197 -16.30678201732741 -16.29370146005188 -16.28049458842547 -16.26716922637302 -16.2537280848378 -16.24017486178519 -16.22650272220661 -16.21277936812354 -16.19897355859166 -16.18504615970519 -16.17101625460135 -16.15687789346497 -16.14263061353329 -16.1282921991009 -16.11384529152484 -16.09929890922988 -16.08465936771402 -16.06992822955405
 3.77 -16.60525564703335 -16.60590639633151 -16.60659123459726 -16.60672125834971 -16.60615174111233 -16.60491508341311 -16.60306445278465 -16.6006517137643 -16.59771178789428 -16.5942830937219 -16.59038378679969 -16.5860358996857 -16.58126173194362 -16.57608769014313 -16.57053688786011 -16.56463699567701 -16.55840750118306 -16.55188209897475 -16.54506809065611 -16.53800150483915 -16.53069380714428 -16.52316103020077 -16.51542520364724 -16.50749711413216 -16.49938468531445 -16.491103527864 -16.48265594946234 -16.4740543948033 -16.46529564559366 -16.45638606055393 -16.44734473541914 -16.43815249293958 -16.42897658288177 -16.41969143202929 -16.41026992418379 -16.40071464016598 -16.39101420781669 -16.38118159199797 -16.37120444459432 -16.36108597451384 -16.35084173768961 -16.34044093708093 -16.32991630267487 -16.31924841148763 -16.30843879756616 -16.29748999198979 -16.28641254287189 -16.27519323536166 -16.263837491646 -16.25243665095141 -16.24096145954605 -16.22935124074182 -16.21760276489653 -16.20571295941627 -16.19369259875768 -16.18153681443053 -16.16925895500024 -16.15683970609059 -16.14429672038649 -16.13163049763693 -16.11884339465794 -16.10593241533574 -16.09290012062998 -16.07975255857718 -16.06649012429411 -16.05312086998151 -16.03963721492784 -16.02610572551313 -16.01248187521309 -15.9987536646032 -15.98491850136311 -15.97097150028111 -15.95693195325872 -15.9427892693155 -15.92854628459402 -15.91420985236497 -15.89977893303241 -15.88525366413927
 3.79 -16.41453728286312 -16.4151854150682 -16.41587076316189 -16.41600522394542 -16.41545959128711 -16.41424738612245 -16.41243113645424 -16.4100641773527 -16.40717603095563 -16.40380016646854 -16.39995949016487 -16.39567372538621 -16.39096498254245 -16.38585944911213 -16.38037749964259 -16.37455050575037 -16.36839637612146 -16.36193993651164 -16.35520290974687 -16.34821172572364 -16.34098628140944 -16.33353403084313 -16.3258806051355 -16.31803465246969 -16.31000341810178 -16.30180900436133 -16.293450600652 -16.28493178345218 -16.27626281631565 -16.26744990987233 -16.25850180182899 -16.24940002697008 -16.24031665715853 -16.23113276133668 -16.22181240552719 -16.21235144283399 -16.20275818344336 -16.19303185462497 -16.18316530073303 -16.1731583632075 -16.16301913057529 -16.15274311845163 -16.1423351295414 -16.13178230364059 -16.12109772763779 -16.11027549551576 -16.0993240883531 -16.08823681432595 -16.07701686870977 -16.06575072388126 -16.05441534932027 -16.04294405161185 -16.03134181444841 -16.01959589863189 -16.00772427207608 -15.99572407980905 -15.98359232397563 -15.97133397383999 -15.95895216578838 -15.94644188333193 -15.93381948710957 -15.92107551489104 -15.90821781158009 -15.89524537921769 -15.88215757698547 -15.86895565120921 -15.85565705536247 -15.84230347007039 -15.82886642311361 -15.81531969943229 -15.80167264113032 -15.78792379747964 -15.77407382492476 -15.76012055708738 -15.74607485477118 -15.73193871596679 -15.71770865585692 -15.70339692682161
 3.81 -16.22691364150832 -16.22756890237918 -16.22825200483813 -16.22839135596119 -16.22786187995252 -16.22668053814454 -16.224898958998 -16.22256905810215 -16.21973014817483 -16.21640152906266 -16.21261630774122 -16.20838959831525 -16.20373702201884 -16.1986994472157 -16.1932887493994 -16.18752601119367 -16.18144184235267 -16.17505537976137 -16.16839475743583 -16.16147837652363 -16.15431973530428 -16.14694452918959 -16.13937112072419 -16.13159915958599 -16.12365439258668 -16.11553604367234 -16.10725675392395 -16.09882415155804 -16.09024233192739 -16.08152243752163 -16.07265456796803 -16.06365102003227 -16.05465416761922 -16.04556931177384 -16.03634104068203 -16.02697725967162 -16.01748577121334 -16.0078556049219 -15.99809051755704 -15.98819141302473 -15.97816063237836 -15.96799515382002 -15.95770399270182 -15.94726433152726 -15.93670357995277 -15.92600063478912 -15.91517249000311 -15.90421171671918 -15.89312176322116 -15.88198299495411 -15.8707822945262 -15.85944201171066 -15.84797715344789 -15.83637665384755 -15.82464565419087 -15.8127914329329 -15.80080921570499 -15.78869868531727 -15.77647520176131 -15.76412192221281 -15.75165289103444 -15.7390746397788 -15.72637345719145 -15.71356340921406 -15.70064923898773 -15.68762457685639 -15.67449287037031 -15.66131503428978 -15.64806060058888 -15.63469004845943 -15.62122968431503 -15.60765789179527 -15.59399452177008 -15.58023508234424 -15.566379848862 -15.55244205391191 -15.53840348733175 -15.52428873621369
 3.83 -16.04226949799758 -16.04292956342489 -16.04361430495618 -16.04375856993516 -16.04324039289315 -16.0420874355492 -16.04033015681016 -16.03804055277088 -16.03524627671422 -16.03196708911133 -16.02823474762174 -16.02406583709358 -16.01947319956382 -16.01449679425844 -16.00914532759273 -16.00345074317153 -15.99743074178957 -15.99110980143172 -15.98451996727339 -15.97767456168087 -15.9705947542117 -15.96328909161514 -15.95578759783255 -15.94809694399791 -15.9402258784383 -15.93218047667445 -15.92398328142129 -15.91563439258854 -15.90713511728137 -15.89849167980106 -15.88971558164569 -15.88079883151091 -15.87189396529071 -15.86289133607826 -15.85375404416678 -15.84449041705047 -15.83508839942544 -15.82555559319077 -15.81589298744955 -15.80610349851 -15.79617489988665 -15.78611594230158 -15.77593067368568 -15.76560832918002 -15.75515512113727 -15.74457557912316 -15.73386215991802 -15.72302541751843 -15.71205499313885 -15.70104864521344 -15.68997239939786 -15.67877037857117 -15.66743223283788 -15.65596691952998 -15.64437586320913 -15.63265847566894 -15.62082622593725 -15.60886247027863 -15.59678304219693 -15.58458669243785 -15.57227238899176 -15.5598427370965 -15.54730723924035 -15.53465937516511 -15.52190277186929 -15.50904962361134 -15.4960843119132 -15.48307551556372 -15.46998865062242 -15.45680259042323 -15.44351130557848 -15.43012401398295 -15.41664261081808 -15.40306858855633 -15.3894015369657 -15.37564101311437 -15.36180372137551 -15.34787978343225
 3.85 -15.86048730435447 -15.86113861035595 -15.86182923583032 -15.86197608838207 -15.86147551286126 -15.86033392136362 -15.85861472323063 -15.85635813504967 -15.85360107065413 -15.85037749112355 -15.84669254478382 -15.84257131720735 -15.83804180121326 -15.83311988686763 -15.82783164148371 -15.82219293962224 -15.81624628309166 -15.80998891094847 -15.80346667949756 -15.79669081229253 -15.7896774701361 -15.78244612108048 -15.77501969042785 -15.76739473073076 -15.75960023179267 -15.75163794066843 -15.74351832166484 -15.73524861634124 -15.7268271935101 -15.71826779923769 -15.70957053684476 -15.70074473690727 -15.69192290725714 -15.68300357298305 -15.6739601564313 -15.66478274720671 -15.65548179217353 -15.64603975545644 -15.63647742844159 -15.62678023977764 -15.61695052537698 -15.60700671841683 -15.59691900934058 -15.586707705859 -15.57637096295169 -15.56590222286849 -15.55531094513096 -15.54458535653393 -15.5337415111472 -15.52285621031718 -15.51190549266869 -15.50082851410684 -15.48962054781892 -15.47829171427648 -15.46683709123735 -15.4552585937479 -15.44356152414528 -15.43174304205979 -15.41980879441734 -15.40775414544203 -15.39559066665878 -15.38331591689611 -15.37093248228899 -15.35844381628185 -15.34585047963162 -15.33315186041095 -15.32036013401155 -15.30751311314756 -15.29459577785921 -15.28157098551642 -15.26846255082266 -15.25525190581887 -15.24194335988758 -15.22854983975713 -15.21506464950599 -15.20149119056733 -15.18783352173365 -15.17409709916162
 3.87 -15.68144702754124 -15.68210151025709 -15.68277909470305 -15.68293568873769 -15.68244583752164 -15.68132885351767 -15.67963431649073 -15.67741216350816 -15.67469704893972 -15.6715116844578 -15.66787775903755 -15.6638089189571 -15.65933303779771 -15.65446740644401 -15.64923445308424 -15.6436615332105 -15.63777267961901 -15.63158610241045 -15.62513022899024 -15.61841779406889 -15.61147122966237 -15.60431602509254 -15.59695247698747 -15.58940326928199 -15.58168243321812 -15.57379815734552 -15.56574987752213 -15.55755275691462 -15.54921255599906 -15.54073802256154 -15.53212348169879 -15.52337389581892 -15.51463792464217 -15.50580975520164 -15.49684510184418 -15.48776728623117 -15.47855010733951 -15.46920714146251 -15.45973765221093 -15.45014149051401 -15.4404147146206 -15.43056582010028 -15.42059090984458 -15.41048585406829 -15.40025487031072 -15.38989825343713 -15.3794201756402 -15.36881780644147 -15.35808833269303 -15.34732433857906 -15.33649730561766 -15.32554538266259 -15.31446464590514 -15.30325893887613 -15.2919387124479 -15.28049578483647 -15.26893488160371 -15.25725737565967 -15.24546231726494 -15.23355774403313 -15.22154089093348 -15.20941720029349 -15.19718445180174 -15.18484962251075 -15.17241200683998 -15.15987686657894 -15.14723829089036 -15.13456290631361 -15.12180653676806 -15.10895261355671 -15.09600572536988 -15.08296731828902 -15.0698365857907 -15.05662016875067 -15.04330877544813 -15.02991555157007 -15.01644494021583 -15.00288748190173
 3.890000000000001 -15.5050483985526 -15.50570499424116 -15.50637839283934 -15.50654162245335 -15.50605775854647 -15.50495546393913 -15.50328874880899 -15.50110145069107 -15.49842007447787 -15.49527965241949 -15.49169020412382 -15.4876750165567 -15.48324892404211 -15.47843855826236 -15.47326143825839 -15.46775285042991 -15.46191975853577 -15.45579720369419 -15.44940047438308 -15.44275383644038 -15.43587586306441 -15.42878418481427 -15.4214936296102 -15.41401771273405 -15.40636540682972 -15.39855527190365 -15.39058030532535 -15.3824620518279 -15.37420019350858 -15.36580187982945 -15.35726914761801 -15.34860741106786 -15.33995386173943 -15.33121229856073 -15.32233378782817 -15.31333769320737 -15.30421186573402 -15.29496344381487 -15.28559244322864 -15.27608661712706 -15.26646528603597 -15.25671642785638 -15.24684281786568 -15.23684436871888 -15.22672160044989 -15.21647821047283 -15.20611169358348 -15.19562026196074 -15.18501578516817 -15.17437067015556 -15.16366613126065 -15.15283420021085 -15.14187997612506 -15.13080904551557 -15.11961981229003 -15.10830642775351 -15.09687665061064 -15.08533702696784 -15.07368622033562 -15.061925671631 -15.05004985917998 -15.03807469872019 -15.02599650340354 -15.01380836379901 -15.00152273789559 -14.98914344110526 -14.97666678626612 -14.96414529364561 -14.95155403094386 -14.93886169329717 -14.92608486328157 -14.91320938091657 -14.90024966366895 -14.8872046264568 -14.87407415165355 -14.86085479909226 -14.84756329606999 -14.83418906735234
 3.91 -15.33121777261279 -15.33186558764631 -15.33253979572409 -15.33269508519369 -15.33222124181337 -15.33114326875215 -15.32950173658993 -15.32734060331757 -15.32469759433702 -15.32159203246147 -15.31804239791548 -15.31407049833516 -15.30969888876838 -15.30494687167494 -15.29982514692678 -15.29436609180827 -15.28859481101645 -15.28253361666128 -15.27619926826598 -15.26961759276732 -15.262811044516 -15.25578149527699 -15.24856095422992 -15.24114987796952 -15.23357462050606 -15.22583208326579 -15.21793372509147 -15.2098921422429 -15.20171249839748 -15.19338809465075 -15.1849351295171 -15.17635893893037 -15.16778568624455 -15.15912283223455 -15.15033814509692 -15.14143073045071 -15.13239682133829 -15.12323764822625 -15.11395202900637 -15.10455313899657 -15.09502624094196 -15.08537963501596 -15.07560928882138 -15.06571436739167 -15.05569880319211 -15.04556967612117 -15.03531207351184 -15.02493934013306 -15.01444352819123 -15.00391755733175 -14.99333271464063 -14.9826287746462 -14.97179740932088 -14.960853858083 -14.94978974779871 -14.93861234278401 -14.92732233480679 -14.91591539308899 -14.90440383430887 -14.89277844260332 -14.88105066957028 -14.86921796427128 -14.85728755323402 -14.84524860045512 -14.8331252274029 -14.82089462302033 -14.80857183372801 -14.79621045342734 -14.78377589350375 -14.77124979283008 -14.75863450777003 -14.74592838218177 -14.73313424742168 -14.72025434234818 -14.70729660332573 -14.69425625422894 -14.6811391864468 -14.66794229888709
 3.93 -15.15986250043091 -15.16050912129153 -15.16117223431784 -15.16133243809266 -15.16086877866176 -15.15979949953398 -15.15818248168129 -15.1560519935389 -15.15343876100535 -15.15037321744271 -15.14687015367666 -15.14294288799667 -15.13861492615623 -15.13391007137298 -15.12884258432896 -15.12344361317085 -15.11772933351018 -15.11172450842366 -15.10545819845344 -15.09893794160741 -15.09219285335956 -15.08523302665031 -15.07807888188694 -15.07074174694392 -15.06323230716341 -15.05556247535567 -15.04774287179959 -15.03977509424313 -15.03166432790396 -15.02342579546994 -15.01504921709978 -15.00655468042369 -14.99806946054399 -14.98949422003591 -14.98079287894825 -14.97196505480422 -14.96302563260228 -14.95396092481695 -14.94477704139978 -14.93547079978028 -14.92603852486694 -14.91649218904826 -14.9068252621939 -14.89703221165578 -14.88713212226933 -14.87710575635476 -14.86696248371832 -14.85670483165379 -14.84633067494383 -14.83591819586153 -14.82544869417197 -14.81486687713389 -14.80416427950136 -14.79334282352558 -14.78241096895676 -14.77136526304602 -14.76020414054741 -14.74893782372002 -14.73755969233014 -14.72607739365352 -14.71448780247774 -14.70280429110464 -14.69101369935285 -14.67912912456041 -14.66714619158754 -14.65507224281941 -14.64290780816913 -14.63069773508075 -14.61842324853243 -14.60605507103968 -14.59359432265877 -14.58105457099017 -14.5684283611822 -14.55572089593477 -14.54293053550322 -14.53005837770231 -14.51711239791036 -14.50408710907351
 3.95 -14.99093494047211 -14.99157183374802 -14.99223122732835 -14.99239287002529 -14.99193898816491 -14.99088721558734 -14.98928377364677 -14.98718537121159 -14.98460674466449 -14.98157327790262 -14.97810688233768 -14.97422727689612 -14.96994705801933 -14.96529350966376 -14.96027492330121 -14.954931267919 -14.94927523002026 -14.94332763362414 -14.93711797026613 -14.93066573899837 -14.92397835638995 -14.91708582652724 -14.91000334101432 -14.90273165897332 -14.89529555704486 -14.88769641938846 -14.87994793768308 -14.87205629112754 -14.86402463644109 -14.85586632786397 -14.84757204715796 -14.83915900360705 -14.83075111401806 -14.82225641272132 -14.81364177157146 -14.80491118994808 -14.79605554475662 -14.7870829204292 -14.77799089892548 -14.76878030973358 -14.75945190987111 -14.75000614388614 -14.74044010385829 -14.73076015939987 -14.720957637657 -14.71104341331091 -14.70101228857917 -14.69086869321706 -14.68060640451893 -14.67031584731973 -14.6599701639965 -14.64950270446993 -14.63892583620608 -14.62823155421807 -14.6174248510679 -14.6065049068683 -14.59548159928473 -14.58434414353736 -14.57310504240322 -14.56176145621835 -14.55031447288014 -14.53877180784964 -14.52712284415406 -14.51538698238929 -14.50355192072259 -14.49162683489527 -14.4796128182256 -14.46755942161172 -14.45543660353472 -14.44323309006175 -14.43093170484937 -14.41855284914688 -14.40608900179984 -14.39354243925371 -14.38091708555758 -14.36821616236802 -14.35543722895314 -14.34259007219666
 3.97 -14.82439528220347 -14.82502692458517 -14.82567778445682 -14.82583907085423 -14.82539702037679 -14.82435615718762 -14.82278218301359 -14.82070474714545 -14.81815350643796 -14.81515364530996 -14.81173050574456 -14.80788937728925 -14.80365911705614 -14.79904436972205 -14.7940851675288 -14.78879419028338 -14.7831905753582 -14.77730313769134 -14.77115278978684 -14.76475874171497 -14.75813682111257 -14.75131051318337 -14.74429434069836 -14.73708985399614 -14.72971998098337 -14.72219344713517 -14.71451601549558 -14.70670128667806 -14.69874728886595 -14.6906609478131 -14.68245630684434 -14.67411966685616 -14.6657937063173 -14.65738773126943 -14.64885985532787 -14.6402124996823 -14.63144739309757 -14.6225651819145 -14.61356907005074 -14.60445357900169 -14.59522804784142 -14.58588085322368 -14.57641354938293 -14.56684133813545 -14.55715000888044 -14.54733943860125 -14.53742287186659 -14.52738649083186 -14.51724307524052 -14.50706944242545 -14.4968406573105 -14.48649783241199 -14.47603859784035 -14.46546547130177 -14.45479314809996 -14.44400331113798 -14.43310869092013 -14.42210686555389 -14.41100055075203 -14.39979036983466 -14.38848896373153 -14.37708171098423 -14.36558158774868 -14.35398587779753 -14.34230047252274 -14.33051926093827 -14.31865955968282 -14.3067573130227 -14.29479146285477 -14.28273441870954 -14.27059640775435 -14.25836792479661 -14.24606552228724 -14.23368773032418 -14.22122087665602 -14.20868504668575 -14.19607594347466 -14.18339265774633
 3.99 -14.66021402027591 -14.66084105855265 -14.66149126058013 -14.66165382561218 -14.66121595051474 -14.66019456976587 -14.65863101545588 -14.65658231728739 -14.65406129257545 -14.65110067624766 -14.64770882084432 -14.64391400651854 -14.63972158103646 -14.63516121977739 -14.63024811573401 -14.62500430951261 -14.61945739933327 -14.61362409103018 -14.60753523805184 -14.60120108146137 -14.59464244993682 -14.58787986977149 -14.58092248487429 -14.57379171677008 -14.56648943460009 -14.55903892512234 -14.55142900271205 -14.54368768936213 -14.5358111346837 -14.52780865590656 -14.5196755978798 -14.51141945307232 -14.50317942157351 -14.49485293109386 -14.48641461696567 -14.47785781214372 -14.46918480720609 -14.46039410035491 -14.45149075741721 -14.44246998184579 -14.43333699472014 -14.42408748474741 -14.41472859826341 -14.40525340923366 -14.3956679392545 -14.38597076755428 -14.37616175099451 -14.36624300407113 -14.35621377891591 -14.34615333529772 -14.33603698062403 -14.32581528994239 -14.315479855942 -14.30503320895533 -14.29447880695981 -14.28382384557964 -14.27305360808756 -14.26217907540681 -14.25121532611309 -14.24013930643666 -14.22896673026445 -14.21770189914231 -14.20634374227731 -14.19489235654018 -14.18335214646775 -14.17172037426556 -14.16000692981054 -14.14824988065378 -14.13643304202342 -14.1245319168276 -14.11254897565756 -14.10047812679083 -14.08833240619454 -14.0761054575288 -14.06380309215023 -14.05142902911567 -14.03898363518586 -14.02645929482937
 4.01 -14.49839261960468 -14.49900802066108 -14.49965254083167 -14.49981785958297 -14.49939001404083 -14.49838277899049 -14.4968463768767 -14.49481456780375 -14.49232479953561 -14.48939812749607 -14.4860412047688 -14.48228520209759 -14.47813602788642 -14.47361461819969 -14.46874976676241 -14.46356364496038 -14.45806545184042 -14.45229102411062 -14.4462528861406 -14.43997901996178 -14.43348220526768 -14.42677916941422 -14.4198889874201 -14.4128262619671 -14.4055944734005 -14.39820829972948 -14.39067760662754 -14.38300876743297 -14.37520537314931 -14.36727428244588 -14.35922091165828 -14.35105119478902 -14.34289142350805 -14.33464994715343 -14.326292032732 -14.31781800492003 -14.30923541606402 -14.30053689618139 -14.29172824296138 -14.28280242176584 -14.27376389563011 -14.26461324526402 -14.2553595190528 -14.24598242305814 -14.23650097101926 -14.22691501435403 -14.21720817216014 -14.20740404121631 -14.1974871659836 -14.18753645860674 -14.1775407489155 -14.16743532442619 -14.15721787034312 -14.14689434956023 -14.13646520266269 -14.12592662792867 -14.11528780133108 -14.10455038653943 -14.09370919492176 -14.08277286554669 -14.07173924518542 -14.06060536831397 -14.04938502711538 -14.03807307148206 -14.02667475901821 -14.01518223504231 -14.00361325258975 -13.9920059524155 -13.98033614299689 -13.96858483053656 -13.95675118896535 -13.9448326999455 -13.9328362328738 -13.92077186488488 -13.90862586085469 -13.896413113404 -13.88412706290205 -13.87176663747037
 4.03 -14.33893070131301 -14.33954410212571 -14.34018345654528 -14.34034860424566 -14.33992408260623 -14.33893449671186 -14.33741036935298 -14.33540739102569 -14.33294656993185 -14.33004582197917 -14.32673161078138 -14.32300612765836 -14.31890254163627 -14.31442216944774 -14.30960280553206 -14.30446342203537 -14.29901711881086 -14.29329631341907 -14.28731332112804 -14.28109535491365 -14.27466099545992 -14.26801512115925 -14.26118786811279 -14.2541881701308 -14.24702880873298 -14.23970945314889 -14.23224540031838 -14.22465172489199 -14.21691692923144 -14.20907020341015 -14.2010922352137 -14.19300189014043 -14.18491756140201 -14.17675370992405 -14.1684847743467 -14.16009650102542 -14.15159528403161 -14.14299376515339 -14.13426499389637 -14.12543691748452 -14.11649630086098 -14.10744456668897 -14.0982829553528 -14.08901045495879 -14.07963463133636 -14.07014828803911 -14.06055394634592 -14.05085314526222 -14.04104535152113 -14.03121008958486 -14.02133272164598 -14.01134109762888 -14.00123514519125 -13.99103094972555 -13.98072162436069 -13.97031330996363 -13.95979889514114 -13.9491799062416 -13.93847061735688 -13.92765967032424 -13.91675722472843 -13.90575993790371 -13.89467268493608 -13.88349887866555 -13.87223883968844 -13.86089008635986 -13.8494607447962 -13.83799647887778 -13.82647106025152 -13.81486398833377 -13.80317783031322 -13.79140873115387 -13.77956759359819 -13.76764919817029 -13.75565588317924 -13.74359807472256 -13.7314678666897 -13.71927023076575
 4.05 -14.18184477950483 -14.18244940713939 -14.1830836420283 -14.18325435404785 -14.18284210082475 -14.18185625773614 -14.18035807790969 -14.1783751522237 -14.17593503930717 -14.17306910553993 -14.16978078505277 -14.16608951972753 -14.16202175919732 -14.15758487084664 -14.15281070981157 -14.14771650897996 -14.14231493899166 -14.13664530823872 -14.13071845286565 -14.12455756676967 -14.118172511601 -14.11159430676316 -14.10482740941327 -14.0978831544624 -14.09078850457594 -14.08353420017396 -14.07614459943162 -14.06861520827961 -14.06095973040459 -14.05317739724969 -14.04527601801497 -14.03726008965802 -14.02925688689446 -14.02117991219858 -14.01298306580393 -14.004680605704 -13.99626868765291 -13.98773982516612 -13.97911037952122 -13.9703690097587 -13.9615170226828 -13.9525584728624 -13.94349548263195 -13.93432039209239 -13.92504034911222 -13.91565535932852 -13.90617009614806 -13.89657366074847 -13.88687229207942 -13.87715128686391 -13.86737511959956 -13.85749533256 -13.84751177579628 -13.83742166713837 -13.82722952219671 -13.81693810436382 -13.806544824816 -13.79605047251504 -13.78546996421007 -13.77478204443944 -13.76400774553269 -13.75314289761257 -13.74218427859718 -13.73114188420213 -13.72001626794289 -13.70880417113706 -13.69751345290689 -13.68618812018179 -13.67480213770098 -13.66333696801618 -13.65179280149445 -13.64017034632112 -13.62847724850277 -13.61670358187039 -13.60485966808259 -13.59295374662891 -13.58097645483331 -13.5689240178577
 4.07 -14.02715004883408 -14.02774451044192 -14.02837255213112 -14.02854366397541 -14.02813631384278 -14.02716719739553 -14.02568633809035 -14.02371852717842 -14.02130353370548 -14.01845670451197 -14.0152010342331 -14.01154963529904 -14.00751089793502 -14.00311450016153 -13.99837534779446 -13.99332109444531 -13.98797557152138 -13.982347688226 -13.97646790155877 -13.9703577663158 -13.96403038509 -13.95750507827133 -13.95079092404718 -13.9439104284026 -13.93687448512074 -13.92968921578318 -13.92235918977031 -13.91489740426178 -13.90730773423689 -13.89960092247513 -13.89177124955659 -13.88383075386254 -13.87590013157593 -13.86789125668203 -13.85977184096894 -13.85154771402832 -13.84321692325603 -13.8347792338528 -13.82622819882504 -13.81757259898554 -13.80881306295434 -13.79994871715956 -13.79097068583833 -13.78189855103766 -13.77271073261549 -13.76342968824168 -13.75403937339908 -13.74454396138469 -13.73494666331078 -13.72532815810614 -13.71566499251735 -13.70589290111013 -13.6960175862707 -13.68603801820722 -13.67595994495135 -13.66578321235975 -13.65550713411574 -13.64513398173102 -13.6346688045474 -13.62410729973866 -13.61345738231242 -13.60271093511217 -13.59188881881928 -13.58097475195517 -13.5699772208835 -13.55889952981247 -13.54774400079718 -13.53655260374214 -13.52530291640378 -13.51397503439311 -13.50257024117847 -13.49108617808834 -13.47952838431428 -13.46790532691396 -13.45620578081431 -13.4444394988147 -13.43261236159037 -13.4207139876958
 4.09 -13.87482804283967 -13.87542627565512 -13.87604551058241 -13.87621334788787 -13.87581319567492 -13.87484938988412 -13.8733757542932 -13.87143045051716 -13.8690369480084 -13.86621543405676 -13.86298476378967 -13.85935357017231 -13.85534763400769 -13.85099061393684 -13.84628768643898 -13.84127118583171 -13.83596054427118 -13.83038161175232 -13.82455183610909 -13.81848250301468 -13.81220858598182 -13.80573157636303 -13.79907616335093 -13.79225167397857 -13.78526823311972 -13.77814092348932 -13.77087378564376 -13.76347591798136 -13.75595248674276 -13.74830354601138 -13.74054289771389 -13.73267332162074 -13.72481288534665 -13.7168757843512 -13.70883967193942 -13.70068659926238 -13.69242868531788 -13.6840707869511 -13.67560186885536 -13.66703283357282 -13.65835125149531 -13.64957381086517 -13.64069352777608 -13.631700996174 -13.62261380785812 -13.61342282248182 -13.6041290875538 -13.59473190843905 -13.58523679836009 -13.57571828839809 -13.56615296749416 -13.55648665245061 -13.54671610793229 -13.53684707646802 -13.52687928845204 -13.51681042214554 -13.50664826367823 -13.49639110705 -13.48603859413262 -13.47559671467154 -13.46506601628774 -13.45445058447963 -13.44374451262507 -13.43295582198343 -13.42207998169774 -13.41113440879691 -13.40010455819806 -13.38904250270891 -13.37792697303022 -13.36673185775843 -13.35546164338824 -13.34410970431543 -13.33269851283965 -13.32120685916738 -13.30964739141502 -13.29803205561194 -13.28633763570381 -13.27458629355591
 4.11 -13.72485520301607 -13.72544232435365 -13.72605611906002 -13.72621979758952 -13.72581698827532 -13.72485942732948 -13.72339944884305 -13.72146801478607 -13.71909083500777 -13.71628416723654 -13.71307503708019 -13.70946989802595 -13.70549674144067 -13.70116668657096 -13.69649373054337 -13.69151215836453 -13.68624443292138 -13.68070275498136 -13.67491162319262 -13.66889195408429 -13.66265685206672 -13.65623619943174 -13.64962869635298 -13.64285351088615 -13.63592356896938 -13.62885661442358 -13.62163892895279 -13.61430246214459 -13.60683957147052 -13.59925899228647 -13.59155975783322 -13.58375510923687 -13.57595895550938 -13.56809665354909 -13.56012270814134 -13.55204231195902 -13.54385771556323 -13.53557155740394 -13.5271844138207 -13.51869165904332 -13.51009647519274 -13.50139786228172 -13.49259567821578 -13.48369946879402 -13.47469733771008 -13.46559182655309 -13.4563915348087 -13.44708972986012 -13.43769246698923 -13.42827149937773 -13.41880280810837 -13.40923744216615 -13.3995660284397 -13.38980150172256 -13.37993993471469 -13.36997453802388 -13.3599211001673 -13.34977637757315 -13.33954044458224 -13.32921352344982 -13.31879710434728 -13.3082920953641 -13.29771117250971 -13.28704087971559 -13.27629157883728 -13.26546219965657 -13.25456491988376 -13.24362771515996 -13.23263962905953 -13.22157051309253 -13.21043187670735 -13.19921570729332 -13.18793050018355 -13.17657840865773 -13.16515642394509 -13.15366911522749 -13.14211851964252 -13.13051317228683
 4.13 -13.57714651859153 -13.57772767584317 -13.57832914696938 -13.57848531260798 -13.57807951131637 -13.57713042957161 -13.5756797917705 -13.57375466022964 -13.57138692518551 -13.56860079479458 -13.56540541513341 -13.56182416019881 -13.55787178190791 -13.55356895009837 -13.54893046252848 -13.54398027487738 -13.53874233074524 -13.53323749165344 -13.5274854270448 -13.52150640428381 -13.51531827865688 -13.50893632337261 -13.50237815956205 -13.49565332627904 -13.48877295050049 -13.48175228712673 -13.47459535898189 -13.46731318681427 -13.45990647929672 -13.45238704302709 -13.44474873252869 -13.43700529025073 -13.42927382656885 -13.42147076978566 -13.41356620613122 -13.40555454976374 -13.39744126277008 -13.3892278151665 -13.38090868489925 -13.37249204784533 -13.36397500781323 -13.35535307654371 -13.34663953371062 -13.33782102692175 -13.32890034171974 -13.31989175158303 -13.3107770779268 -13.30156529010407 -13.29225877540669 -13.28293247906652 -13.27355369425658 -13.26408219209227 -13.25451267163263 -13.24485053988167 -13.23508602178976 -13.22522700025507 -13.21527637612505 -13.20523996819796 -13.19510886322455 -13.1848931359097 -13.17459439891415 -13.16420487285637 -13.15373148631438 -13.14318143582776 -13.13254881589961 -13.12184400899874 -13.11105987556176 -13.1002508839954 -13.08938234067883 -13.07844308996607 -13.06742804418852 -13.05633772365753 -13.0451881266671 -13.03396555949668 -13.02267437641398 -13.01132604967797 -12.99990707954198 -12.98842938425678
 4.15 -13.4315957969863 -13.4321596476188 -13.43275571190203 -13.43290013065288 -13.43249164264765 -13.43154418462206 -13.43009352127135 -13.42818007525037 -13.42582875717362 -13.4230556956154 -13.41987186710985 -13.41631572615114 -13.41238146519354 -13.4081026046516 -13.40348929290029 -13.39856915627518 -13.3933638490726 -13.38789100354987 -13.38217294992546 -13.37623869637926 -13.37008903905283 -13.36374796204958 -13.35723819743514 -13.3505627252376 -13.34372684344782 -13.33675719801978 -13.32965341287092 -13.32241629988249 -13.31507061889998 -13.30760106773352 -13.30002331215828 -13.292340375915 -13.2846721607104 -13.27692721621778 -13.26908936007747 -13.26114516789746 -13.25309756325397 -13.24494973769208 -13.23670610072641 -13.22836173984178 -13.21991998049395 -13.21137571611039 -13.20273369809106 -13.19399612580926 -13.18516206661248 -13.17623119582334 -13.16720987674054 -13.15807755063982 -13.14886399677508 -13.13962521237938 -13.13034235266613 -13.12096497083028 -13.11148713804951 -13.10192021348556 -13.09225441428554 -13.08250220558334 -13.07265536050109 -13.06271934015066 -13.05269482363521 -13.04258432805087 -13.0323910884884 -13.02211820803495 -13.01175754777592 -13.00131745679683 -12.99080316218531 -12.98021181903311 -12.96954792043826 -12.95885307750723 -12.9481099993572 -12.93729150311846 -12.9263986539368 -12.91544099497603 -12.90441344742063 -12.89331660047839 -12.88215937138325 -12.87093910539815 -12.85965646581803 -12.84831252397286
 4.17 -13.28807648492526 -13.28862529647775 -13.28921098074837 -13.2893512687288 -13.28894334940902 -13.28798643977725 -13.2865414948201 -13.28463133752261 -13.28228477886831 -13.27952570783937 -13.27636320141662 -13.27282103457978 -13.26890689030746 -13.2646478195774 -13.26006056136656 -13.25516664265133 -13.24999338840763 -13.24455915161121 -13.23887729323775 -13.23297683226316 -13.22686481566374 -13.2205622384165 -13.21409687349938 -13.20746244189155 -13.20067616257372 -13.19376044252843 -13.18669851674043 -13.17952124819701 -13.17222050788838 -13.16481094480811 -13.15729387595349 -13.14966559632605 -13.14205409893197 -13.13437654478262 -13.12659807289507 -13.11871706029262 -13.11073639200544 -13.10266108107112 -13.09448077853532 -13.08621305345247 -13.07783929288646 -13.06937426191137 -13.06080680361226 -13.05215333908595 -13.04339422744193 -13.03454512580317 -13.02560374930709 -13.01656438110656 -13.00743508237083 -12.99828182228666 -12.98908960805942 -12.97981069491417 -12.97042912609695 -12.96095225287596 -12.95138706454291 -12.94173141841436 -12.9319852198331 -12.92215276216967 -12.91223369682385 -12.90222832322627 -12.89214210884003 -12.88197087916243 -12.87172255772676 -12.8613949061041 -12.8509946939053 -12.84051906878289 -12.82997295643319 -12.81939527059844 -12.80876649306897 -12.79807109368551 -12.78730081034159 -12.77646411898591 -12.76556475362495 -12.75459298632556 -12.74355579721766 -12.73246767449705 -12.72131235442831 -12.71010158134778
 4.19 -13.14647391017959 -13.14700534026119 -13.14757960143965 -13.14771178487737 -13.1472894197729 -13.14633968336101 -13.14489299091277 -13.14298705573557 -13.14065002917326 -13.1379005006062 -13.13475697745138 -13.1312221851625 -13.12733226723016 -13.12309617518191 -13.11852992858246 -13.11367215503383 -13.10852365017549 -13.10311904768455 -13.09747252927602 -13.09160491470293 -13.08553786175662 -13.07927797626697 -13.07285174210264 -13.06626056117138 -13.05952367342029 -13.05264897683615 -13.04563901744575 -13.03851676931621 -13.0312727745554 -13.0239158333123 -13.01645399377741 -13.00888473218318 -13.00133349280451 -12.99371606795919 -12.98599966800842 -12.97818238135736 -12.97027120445569 -12.96225519179819 -12.95415456592536 -12.94595175742411 -12.9376546549284 -12.92925814511997 -12.92077716272911 -12.91219427053543 -12.90352189936869 -12.89475070810967 -12.88589176369105 -12.87694055109838 -12.86789526337103 -12.85883536160327 -12.84973234494528 -12.84053790060431 -12.83125234384583 -12.82187368799475 -12.81240598443668 -12.80284611261926 -12.7932017000535 -12.78346727231527 -12.77365215304669 -12.76374810395776 -12.7537679648279 -12.74370990350765 -12.73357189592039 -12.72335237606412 -12.71306851601331 -12.70270423592087 -12.69227146402012 -12.68181279662685 -12.67130460814148 -12.66072021105131 -12.65007025593276 -12.63936016145381 -12.62857685437641 -12.61772963955907 -12.60682161995947 -12.59585595663719 -12.58483091875651 -12.57375370358931
 4.21 -13.00666698391408 -13.00719706020153 -13.00775344529545 -13.00787602052488 -13.00745195529207 -13.00649717707251 -13.00505206141501 -13.00315108194175 -13.00082174034838 -12.99807821640407 -12.99494872795168 -12.99143328090775 -12.98756234926277 -12.98334143508117 -12.97880771850155 -12.97397630773681 -12.96885498907431 -12.96348215687606 -12.9578689035789 -12.95204173969471 -12.94601284381066 -12.93979433258938 -12.9334122407693 -12.92686284116485 -12.92016988466675 -12.91334999024236 -12.90639739493594 -12.89932309386904 -12.89212949024083 -12.88483170532849 -12.87742783848759 -12.86991747715257 -12.86242758683711 -12.85487185113466 -12.8472161717189 -12.8394647483443 -12.83162213884662 -12.82367915914351 -12.81564147323513 -12.80751464320474 -12.79929294921943 -12.79097311953074 -12.78256296047547 -12.77406074647638 -12.76547137004304 -12.75678233177263 -12.74800535035084 -12.73913899255279 -12.73018799324396 -12.7212122153812 -12.71219874001378 -12.7030972362845 -12.69390237143075 -12.68462044078577 -12.67524436777983 -12.66578643394152 -12.6562428388991 -12.64661056038188 -12.63689775422164 -12.62710468435415 -12.61722722282072 -12.60727688976982 -12.59724208345875 -12.5871445402554 -12.57696092464002 -12.56671910920715 -12.5563971446675 -12.54605368985002 -12.53566305170395 -12.52519524530098 -12.51466684383752 -12.50407266863697 -12.49340984915213 -12.48268893296768 -12.47190954580275 -12.46106603151354 -12.45016744209605 -12.43921374768893
 4.23 -12.86860154361691 -12.8691185438524 -12.86966545995365 -12.86977566341245 -12.86934707382997 -12.86839027891676 -12.86694694449287 -12.86505023448789 -12.86272443094099 -12.85999348400107 -12.85687308192682 -12.85337749108682 -12.84952074595967 -12.84532478913412 -12.84081729130918 -12.83600345129432 -12.83091813600959 -12.82557398048581 -12.82000124786474 -12.81420966939933 -12.80821995445386 -12.80204492050425 -12.79570516313825 -12.78920590605571 -12.78256630106887 -12.77579573810264 -12.76889252519492 -12.76186974849695 -12.7547295622736 -12.7474951889038 -12.74015097888091 -12.73270333081312 -12.72527416142388 -12.7177769255524 -12.71018967615407 -12.702505344301 -12.69473126918258 -12.68685580810597 -12.67889288649675 -12.67083527789951 -12.66269156397849 -12.65445040451829 -12.64612075742453 -12.63769325872465 -12.62918684256866 -12.62058546122993 -12.61189519510609 -12.60311057271991 -12.59425007072019 -12.58536636388277 -12.57644386511154 -12.56743247543947 -12.55833387402976 -12.54914442817691 -12.53987084330801 -12.53051224298389 -12.5210589089005 -12.51153761089019 -12.50192403692315 -12.49223306310887 -12.48246589369762 -12.47262211108204 -12.46269743579877 -12.45270344653017 -12.44264366010601 -12.43250630150538 -12.42230327385849 -12.41207003844869 -12.40179701471447 -12.39145544025156 -12.38104350081512 -12.37056242032197 -12.36003184085291 -12.34943215265516 -12.33877039414482 -12.32805863190943 -12.31728556071067 -12.30645504348706
 4.25 -12.73223891659027 -12.73274385857926 -12.73327682286123 -12.73337239108691 -12.73293738305174 -12.73197917669587 -12.73053332810423 -12.72864032150663 -12.72632365927778 -12.72359975193741 -12.72049170815036 -12.71700425472665 -12.71317029662165 -12.70900275693614 -12.70451513691649 -12.6997332059548 -12.69467906158903 -12.68936929950319 -12.68383000352755 -12.67808131563877 -12.67213299596016 -12.66599619276189 -12.65969732246121 -12.65325477962275 -12.64666199695874 -12.6399365453293 -12.63308816374278 -12.62611994935604 -12.61904534747483 -12.61186370155411 -12.60458129319844 -12.59719304216238 -12.58982688635095 -12.58240167182 -12.57487764277676 -12.56726058158024 -12.55955003874185 -12.55175112292586 -12.54386164095002 -12.53588192778613 -12.52780959656071 -12.5196472985556 -12.5114022432087 -12.50305768811468 -12.49462872902571 -12.48611183985231 -12.47751287266412 -12.46881906769078 -12.46004347332287 -12.4512482861128 -12.44241926077584 -12.43350594019111 -12.42449785540268 -12.41540812562066 -12.40623378822239 -12.39696928875362 -12.38762526092979 -12.37819846663733 -12.36869244593503 -12.35910926705546 -12.3494486064064 -12.33970949857244 -12.32989905631649 -12.32001771058149 -12.31006382049208 -12.30004021335636 -12.28995297466777 -12.27983914810697 -12.26967830554379 -12.2594519570393 -12.24916233084793 -12.2388055934196 -12.22839260940205 -12.21790999164314 -12.20737831119328 -12.19678447730793 -12.18613797745017 -12.17544150729338
 4.27 -12.59756588398062 -12.5980579655898 -12.59857206530473 -12.59866289493141 -12.59822340445502 -12.59725580203995 -12.59580847402989 -12.59391305494788 -12.59159700749637 -12.5888870625573 -12.58578959919222 -12.58232380464236 -12.57850421432872 -12.57435627185227 -12.56989023899399 -12.56513914571508 -12.56011626015704 -12.55484567864193 -12.54934038567246 -12.54362776393224 -12.53772040428595 -12.53163228577956 -12.52538453564057 -12.51898054927826 -12.51244164028395 -12.50576885043126 -12.49897874967642 -12.49206715615859 -12.48504729620017 -12.47792403430715 -12.47070035316951 -12.46338368366157 -12.45608199484241 -12.44871419395633 -12.44126415643327 -12.43371227588928 -12.42607615412709 -12.41834948113655 -12.41052986509527 -12.40262405236911 -12.39463317751291 -12.386546503271 -12.37838042057799 -12.37012700855937 -12.36178441453234 -12.3533501940065 -12.34483572068472 -12.33622982646392 -12.32754539143602 -12.31884594388877 -12.3101099303068 -12.30128881537255 -12.29238024196733 -12.28338493117241 -12.27430261227017 -12.26514190274521 -12.25590000828568 -12.24657759278443 -12.23717521834043 -12.22769500526011 -12.21814061205879 -12.20851142546216 -12.19881327040783 -12.18903941004696 -12.17920434574584 -12.16928903708771 -12.15931539187447 -12.14931776612857 -12.1392794040949 -12.12916566824279 -12.11900069926809 -12.10875934609522 -12.09846358587946 -12.08811086400915 -12.07769427410808 -12.06723099803792 -12.05671076590072 -12.04613326604149
 4.29 -12.4645938753288 -12.4650751844841 -12.46557336696055 -12.46565609471581 -12.46519303792041 -12.46422691495782 -12.46277448242449 -12.46088303512989 -12.45857182609664 -12.45586677656053 -12.45277848597062 -12.44932864198935 -12.44552711049265 -12.44139533557005 -12.4369635495248 -12.43223516287401 -12.42724205434881 -12.42200308089449 -12.41653840767071 -12.41086226805164 -12.40499648362617 -12.39895540419816 -12.3927537577866 -12.38639920062591 -12.37990787716615 -12.37329058007331 -12.36655169022959 -12.35970061673372 -12.35273929690125 -12.34567408626493 -12.33851189857502 -12.33125481579971 -12.3240177481255 -12.31671880395762 -12.30933073992045 -12.30185269085807 -12.29429238983463 -12.28663631813495 -12.27889600526503 -12.27106358895262 -12.26315047514783 -12.25514664802371 -12.24706092997695 -12.23888107162855 -12.23062360182452 -12.22227857763664 -12.21385012436324 -12.20533754553004 -12.19674231289096 -12.18813419642906 -12.17949166435742 -12.17075937312016 -12.16194525739343 -12.15305468008645 -12.14407498234264 -12.13501261354074 -12.12587310129599 -12.11665120146143 -12.10734924812909 -12.09798146363143 -12.08852883854265 -12.07900787168018 -12.06942327010617 -12.05975505912904 -12.05003440230507 -12.04023680144016 -12.03037607659144 -12.0204932660692 -12.01056715643865 -12.00057353252188 -11.9905213973999 -11.98040741241466 -11.97023079717118 -11.95999213953982 -11.9497056156585 -11.93936131993511 -11.92896482504991 -11.91852078195811
 4.31 -12.33333732362049 -12.33380881830517 -12.33429491094555 -12.33435266364743 -12.33388735676244 -12.33290533888807 -12.33145154686771 -12.3295583057907 -12.32725343899242 -12.32455526805435 -12.32147207280417 -12.31803116131584 -12.31425672990972 -12.31014068315265 -12.30572722385813 -12.30103035308639 -12.29606282014459 -12.29086543258694 -12.28543273621488 -12.27978991507727 -12.27396495147055 -12.26797233593899 -12.26181079727486 -12.25550566251872 -12.24906727695961 -12.24249757413534 -12.23581690583279 -12.22901873208814 -12.22211698118727 -12.215112549666 -12.20801584231052 -12.20082007215768 -12.19364881049546 -12.18641878686331 -12.1790963790526 -12.17169251310709 -12.16419280332341 -12.15661047225152 -12.14894615069526 -12.14118642771292 -12.13335383061779 -12.12542782497877 -12.11742254462102 -12.10932832162661 -12.10115370633523 -12.0928967873449 -12.08455636151274 -12.07613158395578 -12.06762612805177 -12.05910819544004 -12.05055835602245 -12.04192641796428 -12.03320581769525 -12.02440675991053 -12.01552565757181 -12.00656003190842 -11.99752257241849 -11.98840218687011 -11.97921149130267 -11.96994500002808 -11.96060217563216 -11.95118777897602 -11.94170501919758 -11.93215575371299 -11.92253606821828 -11.91285518669094 -11.90310881139165 -11.89333858286599 -11.88352837994626 -11.87365429975337 -11.86371585769878 -11.85371744748651 -11.8436603411152 -11.83355053888031 -11.82338515937627 -11.81316152949885 -11.80288741444748 -11.79256930772775
 4.33 -12.20382737081877 -12.2042766790716 -12.20474065934977 -12.20478024390386 -12.20430572326245 -12.20331740623214 -12.20184978989758 -12.19995937962157 -12.19764637904509 -12.1949537600874 -12.19188163294611 -12.18845711609726 -12.18468733629545 -12.18059912857392 -12.17620679624469 -12.1715370908987 -12.1665998824059 -12.16142344891548 -12.15602582685596 -12.1504278809354 -12.1446442241416 -12.13869029774228 -12.13257622128526 -12.12631905259875 -12.11992970779157 -12.11341271125337 -12.10678356565495 -12.10004293194851 -12.09319578936797 -12.08625464542929 -12.07921328593082 -12.07207847495363 -12.06497547486191 -12.05780653630335 -12.05054983820958 -12.0432090777966 -12.03578694056523 -12.02827609030161 -12.02067938907772 -12.0130036472519 -12.00524267346941 -11.99739696466304 -11.9894721060537 -11.98146052115109 -11.97337258175437 -11.96519095795287 -11.95693554812681 -11.94860176894811 -11.94018621538117 -11.93176224068373 -11.92330283640772 -11.91475848240024 -11.90613115680444 -11.89742729606058 -11.88864583490703 -11.87978050638139 -11.87084565182157 -11.86182659086699 -11.85273269145979 -11.84357349984612 -11.8343412705774 -11.82503234651175 -11.81565372881537 -11.806210026964 -11.7967074187445 -11.78713470025638 -11.77750451591348 -11.76785057844563 -11.75815125890047 -11.74839017664522 -11.73856996936859 -11.72868864308277 -11.71875155212537 -11.70876178916161 -11.69870758518642 -11.68860873952667 -11.67846103984352 -11.66826201213479
 4.35 -12.07604409386102 -12.07647447377448 -12.07691792923351 -12.07693903263016 -12.07644947466593 -12.07544535435174 -12.07397834900803 -12.0720783942648 -12.06977079406167 -12.06707420064796 -12.06401154458276 -12.06059356473504 -12.05684517828371 -12.05276799071778 -12.04839642583643 -12.04375112574917 -12.03884526087593 -12.0336979599473 -12.02833434000456 -12.02276946639996 -12.01702669279687 -12.01111051116993 -12.00504118180531 -11.99882577330092 -11.99248589256661 -11.98602653482448 -11.97944359360906 -11.97275285076769 -11.96596656646072 -11.95907994916189 -11.95209974565861 -11.94503149105236 -11.93798468875901 -11.93088402050922 -11.92369253634887 -11.91641783463946 -11.90906456205857 -11.90162856360033 -11.89410306257594 -11.88649848061414 -11.87881079766183 -11.87104598198456 -11.86319611016721 -11.85526838711457 -11.84725790605199 -11.83916778852613 -11.83099538440561 -11.82274820188182 -11.81442084746964 -11.80608027600833 -11.79771364066236 -11.78926137292228 -11.78073213260568 -11.77212503785816 -11.76343442515431 -11.75467077929881 -11.74582907342749 -11.73691315900846 -11.72792208584335 -11.71885678206848 -11.70972975415618 -11.70052845691608 -11.69125776349654 -11.68192396538606 -11.67252789241474 -11.66306623275585 -11.65354565292742 -11.64399820779391 -11.63441370056789 -11.62477091281184 -11.61506120443999 -11.60529784372021 -11.59547816727598 -11.58559965008845 -11.57567235549849 -11.56569297520892 -11.55566529928672 -11.54559034616539
 4.37 -11.94999046110314 -11.95040045082171 -11.95082335907165 -11.95082560838328 -11.95031478962706 -11.94930744201362 -11.94782435309382 -11.94591373875879 -11.94361165324001 -11.94091573910936 -11.93785538727922 -11.93444521700252 -11.9307055458729 -11.92664987982475 -11.92229256313335 -11.91766981841501 -11.91278663662717 -11.90767048706856 -11.90234158737937 -11.89681309354138 -11.89111032987817 -11.88522879905528 -11.87920295208045 -11.87303671830379 -11.86674240541804 -11.86032434945879 -11.85379535480476 -11.84716189417804 -11.84042526864441 -11.83360019761363 -11.82667417883973 -11.81966626842143 -11.8126802908024 -11.80563815877169 -11.79851802346414 -11.79130981436074 -11.78401836928913 -11.77664995442402 -11.76919776428768 -11.76166778175046 -11.75405891803132 -11.74636832269837 -11.73859610366948 -11.73074359721286 -11.72281378794775 -11.71480358884505 -11.70671953122801 -11.69855266477301 -11.69031567751028 -11.68206424582474 -11.67378120445678 -11.66542345650318 -11.65698609341799 -11.64846713501347 -11.6398733694611 -11.63120035329258 -11.62245767140088 -11.61364031704141 -11.60475271183309 -11.59578802575964 -11.58676167717072 -11.57765801278333 -11.56850087768308 -11.5592688053256 -11.54997463753799 -11.54062832452035 -11.53121173484725 -11.52177812546945 -11.51230367171547 -11.50277062729338 -11.49317815429256 -11.48352846318556 -11.47382088283003 -11.46406194047064 -11.45425422174122 -11.44438671066679 -11.43447779966581 -11.42452152955237
 4.39 -11.825651059195 -11.82603942691353 -11.82643889562931 -11.82642381800779 -11.82589062508458 -11.82486446626551 -11.82337572932663 -11.82146260041432 -11.8191450740453 -11.81645531310672 -11.81339771885626 -11.80999577092217 -11.80626597730339 -11.80222722436964 -11.79788736686155 -11.79328293789075 -11.78842975894004 -11.78334132986348 -11.77804096888656 -11.77254460260642 -11.76687220599191 -11.76103489238385 -11.75505128349523 -11.74892791941138 -11.74267347859019 -11.73630770786241 -11.72982462243181 -11.7232439458755 -11.71656512014421 -11.70979334556255 -11.70292516082937 -11.69597137301805 -11.68905366757684 -11.68207170832929 -11.67500666747455 -11.66787044558786 -11.66064522162089 -11.65333850290225 -11.64596087513796 -11.6385015224119 -11.63096029718636 -11.62334099030259 -11.61564659098133 -11.60787889682346 -11.60001966381057 -11.59209748630565 -11.58409640705376 -11.57601142718272 -11.5678592062039 -11.55969146201296 -11.55150208089067 -11.54322867750377 -11.53487743490581 -11.52645370453814 -11.51794830623079 -11.50937067820351 -11.50072441706681 -11.49199939782302 -11.48320734386742 -11.47435139698939 -11.46541774737364 -11.45642589360149 -11.44736198265212 -11.43823719990396 -11.42905242913609 -11.41980685252973 -11.41049991066969 -11.40117455254598 -11.39180908555541 -11.38238061550331 -11.37289968660522 -11.36336495148873 -11.35377275119532 -11.34412918518229 -11.33442697132477 -11.32468247591774 -11.31488867367821 -11.30504952774737
 4.41 -11.70301295037135 -11.70337596433346 -11.70374606125282 -11.70371008392698 -11.70316372355298 -11.70211651972743 -11.70061673044654 -11.69869210210616 -11.69637746950185 -11.69368335582895 -11.69062533268264 -11.68722863005804 -11.68350611635028 -11.67947924835461 -11.67516391126653 -11.67057906868186 -11.66574723259691 -11.66068399340858 -11.65541431991453 -11.64995035931334 -11.64431265720465 -11.63851360758937 -11.63256670286985 -11.62648284385008 -11.62027711973594 -11.61395792813538 -11.60752919505869 -11.60099330491876 -11.59436800053136 -11.58764507311537 -11.58083796229318 -11.57394564609091 -11.56707564093882 -11.56016228167164 -11.55315778152895 -11.54607804215555 -11.53892206360191 -11.53168450432458 -11.5243735611867 -11.51698038945837 -11.50951321281729 -11.50196985334918 -11.49435209154838 -11.48665002631845 -11.47887568497272 -11.47102895323498 -11.4631037152401 -11.45510209353476 -11.44703468907814 -11.43895761124271 -11.43084475781499 -11.42266195499638 -11.41439266740404 -11.40605783807175 -11.39765218845087 -11.38916580841129 -11.38061308624244 -11.37198641865435 -11.36328948077874 -11.35452084617016 -11.34569208680715 -11.33679339309347 -11.32783301385939 -11.31881389636298 -11.3097330762915 -11.30058896776282 -11.29138621332689 -11.28216723396723 -11.27290795910256 -11.26359333658843 -11.25422238271887 -11.24478848222819 -11.23531020829276 -11.2257781425329 -11.21619654501484 -11.20655771425267 -11.19687924721047 -11.18715727930438
 4.43 -11.5820483901433 -11.58238654863987 -11.58273752156142 -11.58267483183462 -11.58210668081435 -11.58104272828373 -11.57952743245417 -11.57759294996543 -11.57527008588565 -11.57257260371142 -11.56952110536791 -11.56612626120886 -11.56241908001672 -11.55839964900275 -11.5540979138071 -11.54953347849895 -11.54472267557661 -11.53969023596767 -11.5344485490291 -11.52901781254749 -11.52340967273913 -11.5176442442502 -11.51174256015699 -11.50569672196607 -11.49953559961451 -11.49325496147008 -11.48687405433153 -11.4803916234288 -11.47381581242329 -11.46714985340817 -11.46039936690864 -11.45356119188227 -11.4467491057193 -11.43988657424301 -11.43294638171008 -11.42593067081097 -11.41883953267031 -11.41166301684735 -11.40441819133641 -11.39709617256731 -11.38969962540589 -11.38222528315451 -11.3746770475526 -11.36705170877723 -11.35935972544367 -11.35158389460604 -11.34374055175794 -11.33581893083312 -11.32783345420622 -11.31982878269344 -11.31180297555337 -11.30370729048776 -11.29552956364236 -11.28728042960779 -11.27896114142047 -11.2705655605635 -11.26210144696773 -11.2535681390127 -11.24496436352775 -11.23629835579311 -11.22755751954106 -11.2187615169571 -11.20990008868118 -11.20097724380905 -11.19200124989349 -11.18295689294578 -11.17385718743709 -11.16474260629996 -11.15558566092987 -11.14637263118679 -11.13711025539686 -11.12778850035408 -11.11841469132209 -11.10899522203597 -11.09952032470414 -11.09000140001034 -11.08043475711557 -11.07082054366025
 4.45 -11.46273617537607 -11.46304725674374 -11.46336997352502 -11.46328379877285 -11.46269688399641 -11.46161907916117 -11.46009177268894 -11.45814365145794 -11.45581406080281 -11.45311005451471 -11.45005704484138 -11.44667263248721 -11.44296967661334 -11.43896245483773 -11.4346761032353 -11.43013229633799 -11.42534403713495 -11.42033169707258 -11.41511707605474 -11.40971674244288 -11.40414319305617 -11.3984206031717 -11.39255002652467 -11.38654937530855 -11.38042942017528 -11.37419779023552 -11.36785756305889 -11.36142433467415 -11.35489410956951 -11.3482807606929 -11.34158287945222 -11.3348037957157 -11.32804617781217 -11.32124363253141 -11.31436188512455 -11.30740163930435 -11.3003717872457 -11.29326525958595 -11.2860833054254 -11.2788290123277 -11.27149891632038 -11.26409063189532 -11.2566203420093 -11.2490678480845 -11.24144199000913 -11.233745256138 -11.22598265329317 -11.21814093676456 -11.2102322703107 -11.2023132561594 -11.19437216500852 -11.18635007602673 -11.17826138685436 -11.17009656360418 -11.16186147086236 -11.15355562168934 -11.1451799576208 -11.13673860866864 -11.12822650332203 -11.1196501585485 -11.11100860979502 -11.10230324098917 -11.09354387454038 -11.08471610134112 -11.07583260076826 -11.06688859068435 -11.05789319743907 -11.04888442587065 -11.03982851930735 -11.03071963956905 -11.02155516696882 -11.0123426503146 -11.0030722869109 -10.99376189256059 -10.98439231156675 -10.97498008673451 -10.9655257293731 -10.95602416929779
 4.47 -11.34504762273908 -11.34534315535882 -11.34564055391451 -11.34553143158253 -11.34492292002291 -11.34381725937946 -11.3422759082797 -11.34032368383502 -11.33798218164064 -11.33527536577573 -11.33222625880347 -11.32884445177109 -11.32514803421 -11.32115360413586 -11.31688352804867 -11.3123498509329 -11.30758344625758 -11.30259881597645 -11.29741164052809 -11.29203637883604 -11.28650472830899 -11.28081008484092 -11.27498141281129 -11.26902030508522 -11.26293751301368 -11.25675116643372 -11.25046021366868 -11.24406985152843 -11.23759274530964 -11.231026228796 -11.22437980425854 -11.21765473245592 -11.21095549263473 -11.20421027252982 -11.19738584836463 -11.19048828485162 -11.18351892519257 -11.17647387107901 -11.16935140269268 -11.16216268870592 -11.15489970628215 -11.1475646310764 -11.14015797723575 -11.1326755973999 -11.12512741270175 -11.11750698276795 -11.10981140571952 -11.10204992817252 -11.09421825523865 -11.08637879052604 -11.07850823613988 -11.07057505268326 -11.06256433925791 -11.05448326346505 -11.04633040140624 -11.03811418768426 -11.02982674540407 -11.02146792617376 -11.01305042010556 -11.00456330581688 -10.99601808043142 -10.98740990958026 -10.97874002740306 -10.97000836654929 -10.96121820817944 -10.9523742419664 -10.94347525609676 -10.93455884727223 -10.92560838071111 -10.91660377014979 -10.90754070784433 -10.89843050457203 -10.88926450963315 -10.88005249085263 -10.87079264458183 -10.86148924570047 -10.85214034761845 -10.84274999227786
 4.49 -11.22897489751521 -11.22924497981098 -11.2295146181111 -11.22937554571265 -11.22874660442321 -11.22763309456094 -11.22607404495457 -11.22410740294346 -11.22175754437767 -11.21905049361803 -11.21599813353614 -11.21261977551454 -11.2089304294467 -11.20494782373716 -11.20069329530165 -11.19618279956713 -11.19143276047192 -11.18647196046588 -11.18130905051047 -11.17596898007893 -11.17046358715641 -11.16480867824015 -11.15901306833963 -11.15308676097677 -11.14704995818611 -11.14090429051504 -11.13465592702398 -11.12831921528662 -11.12188727139022 -11.11537241993578 -11.10877425403836 -11.10210180532739 -11.09545539394692 -11.08876202855597 -11.08199501632889 -11.07515291295564 -11.06824597264225 -11.06125959811114 -11.0542037506016 -11.04707871987014 -11.03988033419103 -11.03261649035668 -11.02527220367822 -11.01785841798599 -11.01038649563006 -11.00282955748085 -10.99521480292966 -10.98751921988936 -10.979766954795 -10.97200867260449 -10.96421852679934 -10.95635983938536 -10.94842865089344 -10.94043389038037 -10.93236382542966 -10.92422653215241 -10.91602730518824 -10.90775437770618 -10.89941972140573 -10.89102562651779 -10.88256631180578 -10.87404313456672 -10.86546821063237 -10.85683357437042 -10.8481393386857 -10.83938452502149 -10.8305854233608 -10.82176667222779 -10.81291006868913 -10.8040005383555 -10.79504031538314 -10.78602751247534 -10.77696870088417 -10.76786028041208 -10.75870019941369 -10.74949616479757 -10.7402610520281 -10.7309699351274
 4.51 -11.11448169275662 -11.11473299319403 -11.11497875926224 -11.11481600437638 -11.11416281048834 -11.11302895808678 -11.1114561161972 -11.10947849238195 -11.1071213927403 -11.10441273190851 -11.10136160305986 -11.09798651790477 -11.09430101669084 -11.09032554820294 -11.08608710976333 -11.08159465723173 -11.07686979500548 -11.07193013601957 -11.06679634174686 -11.06148780219818 -11.05600382592247 -11.05038179000693 -11.04462777007721 -11.03874455029758 -11.03274309337111 -11.02663457053986 -11.02043786158514 -11.01413669482766 -11.00775939712784 -11.00128935388603 -10.99474674904275 -10.98812540507902 -10.98152869301662 -10.97489341241842 -10.9681809013887 -10.96139429657349 -10.95454488316094 -10.9476174748817 -10.94062352400931 -10.93355975136065 -10.92641958629635 -10.91921685672124 -10.91194716908489 -10.90460135838206 -10.89719390815327 -10.88971066048531 -10.88216515601188 -10.87454636391413 -10.86686092192136 -10.85917772631162 -10.85146267191244 -10.84368587210154 -10.83583130880757 -10.82791226251088 -10.81992704224439 -10.81186997559438 -10.80374798870138 -10.79556510626112 -10.78731371152546 -10.77900289630337 -10.770633790962 -10.7621986444277 -10.75370775418718 -10.74516328628864 -10.73656630534296 -10.72790679452494 -10.71919735557463 -10.7104681787986 -10.70171108307136 -10.69290126583677 -10.68403457310956 -10.6751215994768 -10.66616372809954 -10.65714966071443 -10.6480947476354 -10.63899528775543 -10.62985392854837 -10.62067061607078
 4.53 -11.00155950877477 -11.00178264585978 -11.00200316777174 -11.00182132804123 -11.00114368876127 -10.99999346058732 -10.9984017427373 -10.99641682299168 -10.99405305769347 -10.99133848174834 -10.98828665862463 -10.98491078035345 -10.98123722752876 -10.97727849930744 -10.97305061340937 -10.96857098611756 -10.96386737227824 -10.95895628530099 -10.95384520715883 -10.94856071838839 -10.94311755809003 -10.93752305392802 -10.93180708213067 -10.92595627749049 -10.91999826336446 -10.9139303116741 -10.90776828290578 -10.9015222361109 -10.89518443890609 -10.88876782747351 -10.88227306656109 -10.87569965948278 -10.86915897811885 -10.86256731291622 -10.85591527288875 -10.84918301561757 -10.84238644725146 -10.83551280250719 -10.82858374466995 -10.82158148559372 -10.81450602570172 -10.80736537398685 -10.80015756801217 -10.79287825391139 -10.78553531638939 -10.77812241872273 -10.77064806276028 -10.76309371892374 -10.7554879762083 -10.74786818218327 -10.74023083299275 -10.73252461335635 -10.72475027656986 -10.71690765450611 -10.70899689761567 -10.70102126492772 -10.69297973405092 -10.68487537117425 -10.67671364106801 -10.66848682708474 -10.66019890116023 -10.65185487381456 -10.6434482341532 -10.63498910986814 -10.626480227239 -10.61790874113431 -10.60928757501271 -10.60065635092428 -10.59199072951185 -10.58327049001246 -10.57450222025872 -10.56568030668035 -10.55681765430573 -10.54790047676346 -10.53894481628404 -10.52994492370157 -10.52090023845551 -10.51181798859249
 4.55 -10.89017620295296 -10.89038041523069 -10.89057260111246 -10.8903680442418 -10.88966549684979 -10.88849424975502 -10.88689405236367 -10.88489916266952 -10.88252508725405 -10.87980468128644 -10.87675845852364 -10.87338600131048 -10.86971773057971 -10.86577019585208 -10.86155529523645 -10.85709934542987 -10.85240766171768 -10.84751994797365 -10.84243501666008 -10.83718114882793 -10.83176733411695 -10.82620684075588 -10.82052336556252 -10.81470876394398 -10.80879093989681 -10.80276502600722 -10.79664823345125 -10.790437671995 -10.78414404999488 -10.7777744443978 -10.77132397074144 -10.76480399315455 -10.75831359435716 -10.75177534566097 -10.74516664696955 -10.73849480677876 -10.73175104217706 -10.72494027884585 -10.71805918105987 -10.71111584168763 -10.70410314219175 -10.69702428262948 -10.6898758216531 -10.68266221651044 -10.67538299304534 -10.66804243569823 -10.66062448750664 -10.65315035010579 -10.64560925372917 -10.63806369720923 -10.63049453797793 -10.62285856206752 -10.6151557641112 -10.60739189734388 -10.59955542360293 -10.59165237332902 -10.58369605556692 -10.57566962796639 -10.56758821678309 -10.5594356368795 -10.55123312172592 -10.54296937340148 -10.53465135259516 -10.52628165860696 -10.51785323934895 -10.50937097134651 -10.5008414697395 -10.49230092828358 -10.48371884935148 -10.47509497393436 -10.46641384164322 -10.45769073071038 -10.44891428799092 -10.44009794896431 -10.43123237773598 -10.42232458703895 -10.41338626823561 -10.40439692131946
 4.57 -10.78029876987025 -10.78048854592375 -10.78065651395026 -10.78042669770383 -10.77970482955056 -10.77851878046866 -10.77690465004846 -10.77489238649245 -10.77251239661535 -10.76979525584414 -10.76674453821814 -10.76337901638905 -10.75972113162106 -10.75577676379089 -10.75158132138791 -10.74713505151423 -10.74247272988476 -10.73760226082739 -10.73254313728305 -10.72731350080585 -10.72193376156325 -10.71640756833615 -10.71075130851908 -10.70497527812037 -10.69909055176227 -10.69310953268121 -10.68702940272794 -10.68086003236777 -10.67461429068076 -10.66828787536198 -10.66188785272175 -10.65541180768587 -10.64897009379594 -10.64247806320961 -10.6359235367009 -10.6293030636605 -10.62261149209615 -10.61585660863293 -10.60903328851368 -10.60214587559937 -10.5951937023695 -10.58817260992252 -10.58108334797632 -10.57392943486864 -10.5667156375576 -10.55943467162221 -10.55208595126288 -10.54467691930199 -10.53720279718451 -10.52972549497856 -10.52222972137607 -10.51466482369344 -10.50703309787226 -10.49933286847998 -10.4915745787107 -10.48374619038595 -10.4758635239555 -10.46791608849818 -10.45990515172283 -10.45184483996914 -10.44371367820865 -10.43553567004573 -10.4272982277186 -10.41900392210038 -10.41066124270024 -10.40226863766452 -10.39382507377788 -10.38536247646463 -10.3768805597899 -10.36833372646103 -10.35974587782891 -10.3511124738894 -10.34242787328481 -10.33370165330539 -10.32492949989091 -10.31612047763229 -10.30727016977323 -10.29837652821199
 4.59 -10.67190099172571 -10.67206876017483 -10.67221562856842 -10.67196473076864 -10.67122117927371 -10.670025065218 -10.66838985837201 -10.6663757171424 -10.66398779857212 -10.66126399834036 -10.65821436076268 -10.65485276879105 -10.6512005840139 -10.64727106665624 -10.64308637557972 -10.63866126828272 -10.63401761090047 -10.62916816820511 -10.62413527360588 -10.61893329914917 -10.61357836551868 -10.60808375203559 -10.60245991665865 -10.5967257859844 -10.59087787524728 -10.58493077831988 -10.57888965771306 -10.57276320457621 -10.56655700869741 -10.56027953850371 -10.55392182106132 -10.54749633207593 -10.54109634589287 -10.5346544154975 -10.52814645251544 -10.5215761572129 -10.51494064849699 -10.5082345039161 -10.50146734966021 -10.49463080056132 -10.48773631009382 -10.48076993037487 -10.47374802216491 -10.46664859486808 -10.45949771653266 -10.45227386385164 -10.44499552216319 -10.43764677545123 -10.43023767634598 -10.42283094612457 -10.41539454471168 -10.40789895068013 -10.4003363612516 -10.39271467229735 -10.38502116833889 -10.37726676254879 -10.36945926675149 -10.36158062142404 -10.35365328569708 -10.34565816735563 -10.33761337284007 -10.3295104372471 -10.32135308433072 -10.31313868650327 -10.30488203483655 -10.29656828906288 -10.28820627757628 -10.27983440743368 -10.27142938435615 -10.26297843273021 -10.25447204560912 -10.24591850471429 -10.23732835043672 -10.22868803183844 -10.22001214665406 -10.21129544129234 -10.20253515083781 -10.19373931905248
 4.61 -10.56494176905283 -10.56508831855311 -10.56521292558208 -10.56493892410767 -10.56418091675741 -10.56296606481843 -10.56132032823751 -10.55928991562114 -10.55690716423554 -10.55417673000669 -10.55112992752043 -10.54777339002253 -10.5441265294187 -10.54020750627472 -10.5360361798165 -10.53162894793018 -10.52700702716221 -10.52217496271947 -10.51716853846938 -10.51199414694001 -10.50666294932022 -10.50120519545979 -10.49560820386957 -10.48990706172163 -10.48409498484943 -10.478186777748 -10.4721847535741 -10.46610525414647 -10.45994006994598 -10.45370068011588 -10.44738716246204 -10.44100488345317 -10.4346510382211 -10.42826017056105 -10.4218015629319 -10.41527807645653 -10.40868732092209 -10.40203894478037 -10.39532228514813 -10.3885429078075 -10.38169901720631 -10.37479398645855 -10.36782175734477 -10.36078752031253 -10.35369092447685 -10.34653297762072 -10.33930849619559 -10.3320306553219 -10.32468341878967 -10.31733246905902 -10.30996485726084 -10.30253647319737 -10.29504210534287 -10.28748364084432 -10.27986631552213 -10.27218384387088 -10.26443838906007 -10.25664226293498 -10.24878324601744 -10.24086845750675 -10.23289777528058 -10.22486858589586 -10.21679141458983 -10.20865603528099 -10.20047438057017 -10.19224206174163 -10.18396059876417 -10.17567019029231 -10.1673448436675 -10.15897593491936 -10.15055508876701 -10.14209504862039 -10.13358701658165 -10.12503989344658 -10.11644946870615 -10.10781070054796 -10.0991467558579 -10.09043957022175
 4.63 -10.45936524171399 -10.45949709095556 -10.45959650493278 -10.45930341771709 -10.45853206206252 -10.45729226940571 -10.45564328986596 -10.45360883224525 -10.4512136940283 -10.4484873713826 -10.44543821915849 -10.44208614088921 -10.43845025879094 -10.43454416376294 -10.43038200538757 -10.4259937519304 -10.42138676034029 -10.41658128624954 -10.41160074397391 -10.40644910651285 -10.40115214554951 -10.39571669145096 -10.3901582732683 -10.38448864873681 -10.37871320427609 -10.37284208499029 -10.36688049466822 -10.36083337578362 -10.35470857949528 -10.34851199564732 -10.34224299276937 -10.33590497807686 -10.32959720747122 -10.32324913554018 -10.31683939555803 -10.31036427948594 -10.30382423797224 -10.29722516035277 -10.2905614146512 -10.2838312375794 -10.27704055453784 -10.27019244961594 -10.2632757055925 -10.25629723393615 -10.24926274480579 -10.24216672705106 -10.23500037821283 -10.22777726452376 -10.22049791090876 -10.21321263098566 -10.20590757706569 -10.19854426015418 -10.19111055995116 -10.18361522485203 -10.17606823194827 -10.16845474702815 -10.16078446457749 -10.15305127778044 -10.14526334852031 -10.13742102738039 -10.12952583364486 -10.12156819529968 -10.11357194903357 -10.10550968023897 -10.09740701301305 -10.0892535001588 -10.08105306318614 -10.07284176231302 -10.06459805646661 -10.05630967328455 -10.04797855911619 -10.0395951290239 -10.03117581678443 -10.02270509489032 -10.01420264455134 -10.00565828569598 -9.997078226973002 -9.988461035753053
 4.65 -10.35512286016523 -10.35523332787183 -10.35531303715343 -10.35500667218278 -10.35421645583771 -10.35296876970118 -10.35130853406132 -10.34926289791142 -10.34686289895006 -10.34413276358106 -10.3410903169136 -10.33775099276227 -10.33411875364712 -10.33022214079371 -10.32607465413327 -10.32170112230268 -10.31711598264465 -10.31233018120777 -10.30737423274662 -10.30224979072191 -10.29698270730056 -10.29157957335589 -10.2860531384677 -10.28041605092243 -10.27467148771336 -10.26883783454072 -10.26291172581189 -10.25690791464161 -10.25082486285213 -10.24466651097347 -10.2384419882436 -10.23214698260868 -10.22588394072334 -10.21957925795091 -10.21322173836367 -10.2067924947432 -10.20030298858064 -10.19374489007698 -10.18713413814347 -10.1804546404019 -10.173722643185 -10.16692170153683 -10.16005960921315 -10.15314228868188 -10.14616110112351 -10.13911990643158 -10.13201558321316 -10.12485617878936 -10.11763300919585 -10.11040754918339 -10.10317020221844 -10.09586657048376 -10.08850087487899 -10.08107383502134 -10.07359318924625 -10.06604547460813 -10.05843874688104 -10.05078275055948 -10.0430591788592 -10.03528784371801 -10.02746452579663 -10.01958796447959 -10.01165436787617 -10.00367547282135 -9.995649494876782 -9.987572598331861 -9.979446916204779 -9.971313680243629 -9.963152560927576 -9.954942837468019 -9.946685827809855 -9.93839244863273 -9.930048335352375 -9.921667262121961 -9.913251341833519 -9.904788256119396 -9.896293055353759 -9.887765038654154
 4.67 -10.25216071698247 -10.25225587191039 -10.25231912489447 -10.25199184020658 -10.25118475084573 -10.24993053853809 -10.24826082373701 -10.24620993562307 -10.24380845210411 -10.24107794981528 -10.23803064411911 -10.23469858910553 -10.23107604759198 -10.22719208112344 -10.22305964997254 -10.21870806313962 -10.21413980835283 -10.20937764206821 -10.20444202946983 -10.19934798446985 -10.1941074297087 -10.18873265655513 -10.18324186510644 -10.17763349418853 -10.17192451135611 -10.16612512289285 -10.16024148381156 -10.15427758785433 -10.14823319749279 -10.14211959392825 -10.13593292709198 -10.12967865564535 -10.12346111698017 -10.11721061721886 -10.11089102121478 -10.10450695255245 -10.09806559354789 -10.09156151524891 -10.08500090743544 -10.07837553861985 -10.07168934604736 -10.06494775569636 -10.05814170227881 -10.05127664924068 -10.04435041876238 -10.03736367175916 -10.03032430788164 -10.02321631551628 -10.01605673178586 -10.00889378255008 -10.00171431240607 -9.994472994689009 -9.987169621472683 -9.979812903570178 -9.972391880534502 -9.964915400659288 -9.95737779097951 -9.949783797272216 -9.942138994057315 -9.93443420459838 -9.926676890903479 -9.918874133726046 -9.911013812565784 -9.903110465669606 -9.895155420032593 -9.887154651399015 -9.879110504263366 -9.871055741871452 -9.862969626221508 -9.854839358065359 -9.846665186909627 -9.838445721016967 -9.830187477407359 -9.821890151859437 -9.813548818911867 -9.805178231864765 -9.796764692781171 -9.788318832488558
 4.69 -10.15042480863981 -10.15050990957698 -10.15055277470233 -10.1502080483848 -10.149383893742 -10.14812123264027 -10.14644321569469 -10.14439062226915 -10.14198855047633 -10.13925567717781 -10.13621911798409 -10.13288437725464 -10.12927342809799 -10.12540384237175 -10.12128921068274 -10.11695049238706 -10.11240290559013 -10.10766676714684 -10.10275503266162 -10.09768545648856 -10.09247697173153 -10.08713356024428 -10.0816712426306 -10.07609718824445 -10.0704250951901 -10.0646669803223 -10.05881718924644 -10.05288907631873 -10.04688876464641 -10.04081333608788 -10.034675231253 -10.02846497950327 -10.02228887895203 -10.01607597646477 -10.00980572765934 -10.00347532690625 -9.997079667328947 -9.990624870804114 -9.98411277796199 -9.977536188186704 -9.970910959616619 -9.9642158391447 -9.957463132418898 -9.950651323842544 -9.943781236574779 -9.936859972530984 -9.92987125238324 -9.922829895560815 -9.915725500250648 -9.908622013397896 -9.901504960706456 -9.894325986639547 -9.8870905744203 -9.879794996032377 -9.872437812220612 -9.865021362491689 -9.857554465114827 -9.850028707122519 -9.842449734311277 -9.834821371242425 -9.827133371242905 -9.819398286406134 -9.811618507592874 -9.80378326443215 -9.795906335322195 -9.787975267431431 -9.78000595669949 -9.772021257838261 -9.764018254332996 -9.755962638443425 -9.747868241204939 -9.739733142429802 -9.7315540507084 -9.723335583410543 -9.715080346686802 -9.706786275469893 -9.698463133476121 -9.690099393206845
 4.71 -10.04986920753177 -10.04993177329678 -10.04996738904174 -10.04960389923057 -10.048769117097 -10.04749780464458 -10.04581258264673 -10.04375434064674 -10.04134783695787 -10.03862619866332 -10.03558909161634 -10.03226081044025 -10.02866133852852 -10.02480688804482 -10.02071324992313 -10.01638815386776 -10.01186299835349 -10.00715203062563 -10.00226538670011 -9.997224241363639 -9.992038268173751 -9.986728159458966 -9.981299846318908 -9.975762558624442 -9.970130465017817 -9.964401392912825 -9.958594838494959 -9.952705656721587 -9.946741001322145 -9.940710124798319 -9.934612278424247 -9.928449992246753 -9.922323475085555 -9.916156774533517 -9.909928116956896 -9.903645577495611 -9.897293790063525 -9.890894537348725 -9.884429140813852 -9.877908190696406 -9.871326776009097 -9.864689634540195 -9.857988522853905 -9.85124135629076 -9.844424938968027 -9.837555613780133 -9.830629152399114 -9.82363927527509 -9.816600641636736 -9.809557569491808 -9.802502705627667 -9.795388855611835 -9.788209573792569 -9.780976693299474 -9.77368712604412 -9.766344202720703 -9.758937312806717 -9.751478434563673 -9.743971505037823 -9.736405970060938 -9.728793834251086 -9.721130141013472 -9.713418242541291 -9.70566071981661 -9.697852502611301 -9.689998479487997 -9.682107957801078 -9.674200023697701 -9.666271582118865 -9.658294136800524 -9.650275050274711 -9.642221193870737 -9.634117117716402 -9.625982990739262 -9.617810070667945 -9.609601644033487 -9.601350796170744 -9.593075751219819
 4.73 -9.950444694230995 -9.950497533672214 -9.950510698553447 -9.950134633431624 -9.949296281654137 -9.948016575358878 -9.946318395474258 -9.94426160171925 -9.941861342603417 -9.939136555426963 -9.936105406280783 -9.932796820046509 -9.929205590396576 -9.925366599794291 -9.921279499493892 -9.916980509540632 -9.912478298770862 -9.907790344812124 -9.902930844083233 -9.897918881794395 -9.892766451947313 -9.887481747335295 -9.882090699543395 -9.876588208948533 -9.870989264719643 -9.865302034817823 -9.859531015996492 -9.853683453801557 -9.847759772571603 -9.841776715438069 -9.835722654325451 -9.829602059951515 -9.823516611827518 -9.817401018258447 -9.81121957634325 -9.804979861975113 -9.798678789841723 -9.792328583425554 -9.785918195004175 -9.779445325650556 -9.772920195233407 -9.766332592417518 -9.759692904664131 -9.752992968231316 -9.746242288174367 -9.739425368346225 -9.732557741397907 -9.725628768778972 -9.718649560737985 -9.711667846323021 -9.70467601338218 -9.697615618564134 -9.690502967318682 -9.683335613897341 -9.676110051353962 -9.668829461545362 -9.661497855131987 -9.654106901578606 -9.646659749155024 -9.639172094936836 -9.631627964806185 -9.624035733452587 -9.616393834373749 -9.608705869876454 -9.600971601077442 -9.593196927904353 -9.5853768790967 -9.577551432206855 -9.569689043601105 -9.561794328460717 -9.553856640783051 -9.545875673382717 -9.53785266789277 -9.529799954765929 -9.521700933275868 -9.513570991518524 -9.50541627641346 -9.497223693705269
 4.75 -9.85212198997357 -9.852158931968278 -9.852164374539694 -9.851780532335805 -9.850931068815299 -9.849640746247594 -9.847947035712863 -9.845885857102065 -9.843483939116988 -9.840765399270289 -9.837747393885545 -9.834441578097294 -9.830866885851108 -9.827042919903651 -9.822976441822743 -9.81869825198744 -9.814218189588114 -9.809556082626541 -9.804720637915988 -9.799738531081326 -9.794616366559124 -9.78936874759777 -9.784003946257595 -9.778538363410998 -9.772975838742585 -9.767332100749321 -9.76160057674068 -9.755795432838804 -9.749914043978695 -9.743968253908383 -9.737964375189126 -9.731891229195613 -9.725850976116186 -9.719777614953063 -9.713646643522585 -9.707458738455452 -9.701209715197013 -9.694905878007528 -9.688541659962459 -9.682126332952794 -9.675649797685356 -9.669120883683149 -9.662535889285705 -9.655895161649463 -9.649190416748153 -9.642434899373207 -9.635626593134177 -9.628763700459183 -9.621845422595381 -9.614925999609444 -9.607992640388062 -9.600997172638476 -9.593947142889029 -9.586844506489735 -9.579683127612871 -9.572467279253612 -9.565196253230667 -9.557874010186946 -9.550504859590278 -9.543080269734123 -9.53560308773833 -9.528086289549929 -9.520515889943933 -9.5129049625242 -9.505244839724291 -9.4975353728084 -9.489794481872279 -9.482040105844229 -9.474263642486102 -9.466441658394359 -9.458577029001152 -9.450674308575442 -9.44273500022417 -9.434760985893451 -9.42674359636983 -9.418700211281546 -9.410618369099881 -9.402504227140513
 4.77 -9.754872479364415 -9.754901532817948 -9.754893081669596 -9.754497280656508 -9.753644353346349 -9.75234820213732 -9.750650188258197 -9.748589631768349 -9.746195091557784 -9.743488345347188 -9.740476119687971 -9.737185029962317 -9.733622050383246 -9.729809153994672 -9.725768142671466 -9.721512147119538 -9.717049366875907 -9.712415460308796 -9.707611724617712 -9.702659665833551 -9.697570908818701 -9.692357017267152 -9.68703152370462 -9.681602869488668 -9.676076734808838 -9.670467918686807 -9.664775938976526 -9.659013572364385 -9.653176144369381 -9.647274039343301 -9.641311120470913 -9.635290189770158 -9.629295628092368 -9.623268035122486 -9.617181909379303 -9.611040638215702 -9.604844907818913 -9.598596823210796 -9.592284508248117 -9.585922535622853 -9.579499936862504 -9.573025692330425 -9.566491831226173 -9.559905341585864 -9.553266920282562 -9.54656804302666 -9.539818254366313 -9.533014557687851 -9.526158535216251 -9.519294908015594 -9.512421855989569 -9.505496107881976 -9.498511181277276 -9.491470092601139 -9.484371957121024 -9.477221278946793 -9.470025941031341 -9.462771005171245 -9.455467642007449 -9.448108491025977 -9.440707960558669 -9.433257737783933 -9.425760148727564 -9.418218438263546 -9.41063059011492 -9.403005046854666 -9.395333049906625 -9.387655329546449 -9.379950814902594 -9.372208673957337 -9.36442223354784 -9.356601029367237 -9.348738565965776 -9.340837246751992 -9.332907123993909 -9.324940128820302 -9.316942961221988 -9.308914750053161
 4.79 -9.658686073295321 -9.658702027140267 -9.658686800897291 -9.658286039390859 -9.657422466295349 -9.656123374135085 -9.654430974284354 -9.652372506967447 -9.649979341258687 -9.647275365082479 -9.644277685213339 -9.640996107275964 -9.637453475745273 -9.633658953946476 -9.629637724055128 -9.625402627097214 -9.620966902949219 -9.616359490338208 -9.611586836841921 -9.606660378888865 -9.601603421758416 -9.596425099580928 -9.591135905337852 -9.585743720861856 -9.580258176836956 -9.574688812798657 -9.569046197134103 -9.563316487082227 -9.557527588733928 -9.551670847032231 -9.545751705772485 -9.539774627602551 -9.533831734023011 -9.527850985387383 -9.521817820902353 -9.51572787862801 -9.509576755478104 -9.503381157220304 -9.497124808476485 -9.490811882723023 -9.484448862291083 -9.478025338366969 -9.471551260992438 -9.465024729065064 -9.458438070338604 -9.451802131423387 -9.445106077786717 -9.438362063753296 -9.431566332505664 -9.42476866608466 -9.417955625389904 -9.411096100180298 -9.404174229074545 -9.3971943495517 -9.390170277951736 -9.383086909476127 -9.375952908188475 -9.368762807015141 -9.361527967745911 -9.354247501034694 -9.346912266400233 -9.339533102226852 -9.332112045765241 -9.32463833313324 -9.317127609316696 -9.30957288817031 -9.301974462418546 -9.294376583656554 -9.286746622351135 -9.279077817841738 -9.271372968341495 -9.263624530938284 -9.255845061595837 -9.248023415154888 -9.240169885334346 -9.232286714732526 -9.224368794828401 -9.216419815982919
 4.81 -9.563534402068615 -9.563548535264017 -9.563521712585644 -9.563119078943469 -9.562251888116387 -9.560956192752228 -9.559257224367798 -9.557207463348897 -9.554821018950362 -9.552129599296102 -9.549138511379141 -9.545872791061676 -9.542346703075118 -9.538575851020163 -9.534571287366845 -9.530364273454612 -9.525952779492403 -9.521367084558722 -9.51662553660173 -9.51173768243933 -9.506710917759282 -9.501566077119293 -9.496313943947136 -9.49096068054078 -9.485515178068502 -9.479986046569032 -9.474380774951694 -9.468703180996563 -9.462948671354626 -9.457142591547946 -9.451269935969849 -9.445340497885113 -9.439443589430168 -9.433515741613306 -9.427527004314912 -9.421490866287684 -9.415392115156891 -9.409241117420631 -9.403039308450095 -9.396783642489865 -9.390470432658198 -9.384106530947355 -9.377689618223918 -9.371215674229148 -9.364692797579327 -9.358113755766153 -9.351481545157119 -9.34479903099594 -9.338059237402968 -9.331326247375655 -9.324582232789016 -9.317776524396113 -9.310917961828572 -9.304012673597114 -9.297046557092102 -9.290028988584128 -9.282961903224599 -9.275846915046376 -9.268682866964404 -9.261466500776413 -9.254202157163586 -9.24689314569132 -9.239540934809954 -9.23214675185557 -9.224705373050801 -9.217223723505677 -9.209704227218495 -9.202177677076733 -9.194627514857984 -9.187035181230929 -9.179402565756343 -9.171736206888145 -9.164029181974467 -9.156290707258771 -9.148521897881006 -9.140718447878797 -9.132872320188673 -9.125010356647346
 4.83 -9.46941970871965 -9.469432600250249 -9.469403629828802 -9.468989852449033 -9.468125541992194 -9.466825291227096 -9.465139291810122 -9.463091484285265 -9.460712368084158 -9.458027971526114 -9.455049431818177 -9.451803955055151 -9.448290966219671 -9.444537659182251 -9.440558726701346 -9.436374970423426 -9.431997140883045 -9.427444277502914 -9.422731468594003 -9.417870421355607 -9.412881821875466 -9.407772055129856 -9.402556354983702 -9.397241584190693 -9.391835754393416 -9.386350266123479 -9.380788078801656 -9.375151230738034 -9.369450089132171 -9.363685050073263 -9.357859788540324 -9.351972038402367 -9.346125132418596 -9.340244442238621 -9.334307698402672 -9.328317700341824 -9.322276046378246 -9.316178243725439 -9.310027408488521 -9.303822205664488 -9.297571209142514 -9.291258731704257 -9.284898695024179 -9.278484199669883 -9.27202077510246 -9.265500419676863 -9.258930040642291 -9.25230696414258 -9.245631515216644 -9.238962477798891 -9.232272514719693 -9.22553790770586 -9.21873878738114 -9.211894893266731 -9.205000343781824 -9.198050146244169 -9.191051466870656 -9.183999870777919 -9.176907761982982 -9.169758643403902 -9.162567286860465 -9.155330903074884 -9.148049461672546 -9.140725191182774 -9.133357889039623 -9.125952541582691 -9.118501874057991 -9.111049630618824 -9.103575944326694 -9.096063517152263 -9.08850937997633 -9.080919052590847 -9.073288163699974 -9.065628960921163 -9.057939930786285 -9.050211738742789 -9.042454079154904 -9.03467214530489
 4.85 -9.376339622531614 -9.376349591407115 -9.376313751967066 -9.375901109287227 -9.375032237349123 -9.373734949040051 -9.372050106153122 -9.370009329387278 -9.367643318347334 -9.364970741544001 -9.362011086393952 -9.358777649219844 -9.355288615250387 -9.351559648620388 -9.347602112370815 -9.343438298448872 -9.33908815770806 -9.334566659908255 -9.329884543715792 -9.325061066703556 -9.320111145351078 -9.315033545044626 -9.309854950077323 -9.30458410364926 -9.29921843786761 -9.293765783746769 -9.288249541208486 -9.282655849082008 -9.276997975104241 -9.271280385919894 -9.265507227081681 -9.259667863050474 -9.253863257195505 -9.248035031794574 -9.242145178034249 -9.236209866010094 -9.23021972472691 -9.224171292098966 -9.218079254950272 -9.211932379014849 -9.205729148937005 -9.199476748271641 -9.193172509484564 -9.186816023952812 -9.180407551964997 -9.173944202721668 -9.167434014335679 -9.160871213832586 -9.154261237151058 -9.147654299143301 -9.141030683575503 -9.134355563128304 -9.127628899397276 -9.120846652893437 -9.114016373043766 -9.107130918191757 -9.100201395597992 -9.093220581440736 -9.086190600816545 -9.079111477740916 -9.071995175148952 -9.064823984896057 -9.057612557758645 -9.050365013434897 -9.043074090545538 -9.035737166634624 -9.028360838170389 -9.020987330546108 -9.013584728080977 -9.006146844021055 -8.998672630540208 -8.991153218741117 -8.983607218656283 -8.976020319249113 -8.968409258414994 -8.960764382982438 -8.953087768714257 -8.945381150308767
 4.87 -9.284289212736278 -9.284302897990628 -9.28425635828768 -9.283844488783558 -9.282976413558004 -9.281686235614398 -9.280010226879785 -9.277976838204893 -9.275620339364181 -9.272964389055868 -9.27001612490197 -9.266803183448353 -9.26333142016478 -9.25962343944496 -9.255697434606619 -9.251561877891554 -9.24723658046571 -9.242745482419245 -9.238095212766625 -9.233306649446698 -9.22838316932279 -9.223350078182808 -9.218210420739336 -9.21297464062976 -9.20764953041637 -9.202247241586505 -9.19676785455267 -9.191223408652688 -9.185609462149845 -9.179933862233053 -9.174206975017015 -9.168420135542403 -9.162663127776035 -9.156884684611091 -9.151049227867301 -9.145163068291174 -9.139223795556219 -9.133228958263194 -9.12718209394035 -9.1210890490437 -9.114946028957299 -9.108752507993529 -9.102499249393418 -9.096204495326939 -9.089849486893362 -9.083452804121595 -9.077002165970558 -9.070498550329553 -9.063947964018677 -9.057401752789232 -9.05084501132416 -9.044230333238499 -9.037565261079854 -9.030846296328894 -9.024084569399864 -9.017264879641118 -9.010398285335677 -9.003488283701811 -8.99652576089364 -8.989521242001755 -8.982468631053875 -8.97536766101552 -8.968236973790715 -8.961053940222712 -8.953831960094757 -8.946571592130859 -8.939273653996612 -8.931974032300033 -8.924644432592441 -8.917277189369347 -8.909876286071398 -8.902438665085349 -8.894969547745049 -8.887464854332491 -8.879925654078875 -8.872358035165716 -8.864761304725988 -8.857139758845303
 4.89 -9.193280562394694 -9.193287013085399 -9.193241941905601 -9.192829674090149 -9.19196895381501 -9.190678344197288 -9.189006057295236 -9.186988054108294 -9.184646954577119 -9.182000457583616 -9.179071790950989 -9.175872671443765 -9.172424764767868 -9.168737845570657 -9.164835707440979 -9.160728922909252 -9.156436523447512 -9.151975339469498 -9.147353860330725 -9.142603554328572 -9.137718678702372 -9.132719419633506 -9.127622672245506 -9.122425200604164 -9.117141207717649 -9.11177738553663 -9.106344384954408 -9.100840095807049 -9.095276016873537 -9.089645835875924 -9.083964929479494 -9.078222393292943 -9.072522441868546 -9.066787198702361 -9.061001706234428 -9.055165135848981 -9.049273857874665 -9.04333701158478 -9.037348335197525 -9.031307265876253 -9.025212029729742 -9.019077351812484 -9.012884036124985 -9.006642015614062 -9.000354492173191 -8.994009416642827 -8.987619578810781 -8.981176227412579 -8.974686740131856 -8.96820497360077 -8.961705493400411 -8.955152294061261 -8.948553459063643 -8.941899290838212 -8.93519652076645 -8.928449689181189 -8.921647645367152 -8.914802767561531 -8.907908822954555 -8.900972037690117 -8.893991066866398 -8.886960584536538 -8.879892653709305 -8.87278212634982 -8.865636293380291 -8.858445824680764 -8.851220169089938 -8.843988174405968 -8.836740817387323 -8.829451833753673 -8.822119968186787 -8.81475704433149 -8.80736290479663 -8.799937771156101 -8.792477073949875 -8.784983372685087 -8.777465485837148 -8.769926250850901
 4.91 -9.103310412451947 -9.103314767659407 -9.103271313818285 -9.102856256240567 -9.102000289196507 -9.100715455914621 -9.099055268581719 -9.097047988342943 -9.094716705301785 -9.092088678520124 -9.08917537601827 -9.085998484775002 -9.08256651072762 -9.078909208771996 -9.075030462762626 -9.070953095512698 -9.066689648794153 -9.062258683337756 -9.05767480883318 -9.052954263929081 -9.048109596233189 -9.043146922312404 -9.038084087692884 -9.032925446860169 -9.027689233259283 -9.022366249294858 -9.01697058633126 -9.011514864692723 -9.005995553663496 -9.000416521487988 -8.994777295370934 -8.989086401477561 -8.983426174933754 -8.977745079826271 -8.972004669202907 -8.966218125072725 -8.960385888406261 -8.954493449135761 -8.948557606155417 -8.942573387321616 -8.936536829453214 -8.930447098331804 -8.924314148702017 -8.918127884271815 -8.911892997712815 -8.905606920660624 -8.89927930371519 -8.892900906441151 -8.886469527368236 -8.880045313991653 -8.873604402772495 -8.867117769138186 -8.860576897482925 -8.853990781168157 -8.847356172523064 -8.840670272845063 -8.833935832400353 -8.827153670424462 -8.82032947512281 -8.813455703671316 -8.806541772217011 -8.799585795878691 -8.792589008747571 -8.785545303887989 -8.778469283338129 -8.771353638110744 -8.764196548193961 -8.757043812552061 -8.749860299126313 -8.742645994835842 -8.735393735578509 -8.728098986231839 -8.720779860653973 -8.713429041684652 -8.706045541146235 -8.69863559984476 -8.69119477757102 -8.683724203101704
 4.93 -9.014375545960343 -9.014386404787196 -9.014343887128929 -9.013928438373114 -9.013076702882378 -9.011803043994412 -9.010151974022001 -9.008152404253039 -9.005839414950579 -9.003223565352842 -9.000332233673284 -8.997176737100604 -8.993770841798826 -8.990136902907322 -8.986281074540884 -8.982230279789771 -8.97799719071979 -8.973597108372349 -8.969048182764539 -8.964359522889213 -8.959546626715079 -8.954622991186785 -8.949595912225011 -8.944480864726581 -8.939284522564575 -8.934009728588441 -8.928655674624121 -8.923237981474186 -8.917762788917965 -8.912230775711706 -8.906636989588723 -8.900996947259564 -8.895387654412184 -8.889746715712121 -8.884058144802697 -8.878321114305219 -8.872536205819184 -8.866703349922512 -8.860817646171771 -8.854879193102436 -8.848899258229133 -8.84286696804592 -8.836785878026568 -8.830655912624856 -8.824479855274882 -8.818252148391391 -8.811978313370117 -8.80565727058813 -8.799283859404214 -8.792922958159256 -8.786547654176642 -8.780118233762689 -8.773637962207077 -8.767114523783318 -8.760539071749212 -8.753919958347371 -8.747251124805715 -8.740532531338024 -8.733773807144493 -8.726970660412309 -8.720119468316259 -8.713231137019367 -8.706301221673527 -8.699332976420198 -8.692321584391099 -8.685279897708927 -8.678198627488133 -8.671109773835685 -8.66399904585189 -8.656857511631227 -8.64967779826322 -8.642461471833329 -8.635215957423895 -8.627937639115089 -8.620628919985913 -8.613286302115224 -8.605921226582801 -8.598536433470441
 4.95 -8.926478692465576 -8.926489824036082 -8.926450911432696 -8.926040490117055 -8.925193654542312 -8.92392800815314 -8.922282623385762 -8.920300521667972 -8.918000943419171 -8.915406448050394 -8.912531353964351 -8.909395718555464 -8.906011898209918 -8.902401018305708 -8.89857863321269 -8.894549096292643 -8.890351939899332 -8.885982245378575 -8.881466973068314 -8.876810612298696 -8.872034081392156 -8.867152287663512 -8.862164027420047 -8.85708427596162 -8.851921827580775 -8.846690445562849 -8.841382422186104 -8.836011358721841 -8.830575905434543 -8.825088441582023 -8.819544235415577 -8.813943614180129 -8.808380204114417 -8.802794400451162 -8.797154597417265 -8.791465948233984 -8.785724785117171 -8.779940279277463 -8.774108840920526 -8.768224349247292 -8.76229288245421 -8.75631948773351 -8.750292051273481 -8.744221598258763 -8.738093652870646 -8.731927148287392 -8.725713456684561 -8.719439519235364 -8.713129776111025 -8.706827576481153 -8.700507128514143 -8.694142299377589 -8.687726995238702 -8.681260731264775 -8.67475004162363 -8.668192819484121 -8.661585027016624 -8.654934775393574 -8.648239514790003 -8.641498804384112 -8.634717402357861 -8.627894015897581 -8.621027741194608 -8.614128003445947 -8.607190586854962 -8.600211764632069 -8.593200808995494 -8.586184591172026 -8.579145221397804 -8.572069088919145 -8.564965791993385 -8.557822827889765 -8.55064975289033 -8.543440342290868 -8.536207070401893 -8.528946550549634 -8.521655715077081 -8.514342515345055
 4.97 -8.839613602550696 -8.839621176010127 -8.839584347360711 -8.839176652136674 -8.838337284879881 -8.837083069139847 -8.83545141747377 -8.833483061446543 -8.831195571630795 -8.828615897606912 -8.825759927963084 -8.822648930295337 -8.81928710120758 -8.815699436311657 -8.811906280227394 -8.807909506582657 -8.803737488013423 -8.799397626163827 -8.79491823168625 -8.790297124241391 -8.785558262498345 -8.7807097641347 -8.775763795836612 -8.770722303298925 -8.765603111225257 -8.760407543328133 -8.755139022329082 -8.749811679958775 -8.744423316957157 -8.738976623073579 -8.733479797066959 -8.727927846705931 -8.722409628769009 -8.716864849044763 -8.711274542332003 -8.705632252439969 -8.699946712188538 -8.694211873408427 -8.688423976941436 -8.682594732640659 -8.676714409370742 -8.670791145008147 -8.66481863644141 -8.658796479571429 -8.652731709311766 -8.646618809588945 -8.640454733342787 -8.634247952526744 -8.627993428108249 -8.621743830069097 -8.615486057405811 -8.609178948130067 -8.602822179269095 -8.596418076866126 -8.589966045980837 -8.583468110689839 -8.576925284087151 -8.570340598284734 -8.563705724413008 -8.557034492621412 -8.55031603207898 -8.543557110974941 -8.53676040651934 -8.529928194943675 -8.523048391501577 -8.516139990469497 -8.509197155147426 -8.502250707859643 -8.495281169955483 -8.48828256181014 -8.481241602825492 -8.474170371430958 -8.467068715084391 -8.459939550272987 -8.452771562514231 -8.445588956356882 -8.438372795381991 -8.43113078220393
 4.99 -8.753745772532749 -8.753758177046807 -8.753723151276763 -8.753321090827988 -8.752488800329292 -8.75124383343295 -8.749623062814718 -8.747668100173865 -8.745399416233191 -8.742838670739065 -8.740004852461464 -8.736913009194001 -8.73357748775398 -8.730015653982434 -8.726246642744183 -8.722278957927886 -8.718138422446103 -8.713831598235355 -8.709383636256202 -8.704797286493314 -8.700094167955543 -8.695282248676023 -8.690372395712245 -8.68537137514617 -8.680291162084316 -8.67513691065788 -8.669911604022845 -8.664625934360107 -8.659280362875599 -8.653878799800436 -8.648424654391055 -8.642918454929374 -8.637446728722937 -8.631949132105099 -8.626404740435207 -8.620811488098772 -8.615171658507681 -8.609485964100397 -8.603750496342181 -8.597970265725321 -8.592142161769372 -8.586270313021402 -8.580349217056266 -8.574382700476875 -8.568368278914491 -8.562309537029018 -8.556203238509337 -8.550051706073614 -8.543853401469667 -8.537662245475312 -8.531460967898742 -8.525212257578929 -8.518914732386014 -8.512568859221751 -8.506177964019948 -8.499741191746915 -8.493259706401966 -8.486734301017904 -8.480164897661554 -8.473554197434286 -8.466900740472601 -8.460211575948694 -8.453479792071072 -8.446711116085181 -8.439902324274062 -8.433058461959014 -8.426183003500316 -8.419303522297946 -8.412402750792326 -8.405467470465116 -8.398501041840015 -8.391501124483604 -8.384469997006194 -8.377407417062749 -8.370316511353781 -8.363199935626332 -8.356058894674945 -8.348888542342692
 5.01 -8.668861229307327 -8.668876204061572 -8.668843980121885 -8.668447303163365 -8.667622417900047 -8.666388198084924 -8.664781586509967 -8.662841235006145 -8.660589974443459 -8.658048304730968 -8.655235434816831 -8.652165742688327 -8.648855525371921 -8.645320118933299 -8.641577338477406 -8.637640818148526 -8.633529891130323 -8.629255899645903 -8.624839684957893 -8.620289797368503 -8.615621546219614 -8.610846519892856 -8.60597468580969 -8.601012550431518 -8.595972769259767 -8.590859026836007 -8.585675836742062 -8.580431981600123 -8.57512860307288 -8.569771501863652 -8.564362897716538 -8.558901209416559 -8.553474694789806 -8.548023330703623 -8.542524543066774 -8.536978146829624 -8.531387505984334 -8.525749593565061 -8.520063751648184 -8.514333301352508 -8.508555742839516 -8.502735745313597 -8.496866737022323 -8.49095248525671 -8.484992236351491 -8.478987475685429 -8.472936617681615 -8.466839145807787 -8.460697562576684 -8.454562829546376 -8.448418007320646 -8.442225995549373 -8.435986092928919 -8.429699267202567 -8.423368715160928 -8.416991222642409 -8.410569634533685 -8.404106584770176 -8.397599226336567 -8.391050411267322 -8.384460770647255 -8.377832624612074 -8.371165182348992 -8.364462262097337 -8.357719861149185 -8.350942625850024 -8.34413272159944 -8.337320232851829 -8.330487323117127 -8.323620984961583 -8.316720640008526 -8.309789738939216 -8.302828751493655 -8.295835666471477 -8.288816381732858 -8.281770864199428 -8.274701169855259 -8.267604223747847
 5.03 -8.584933345336212 -8.584952269535515 -8.584922966402042 -8.584532881679239 -8.583716530164686 -8.582493635710101 -8.580901161221373 -8.578976568658575 -8.576742889036002 -8.574221432422181 -8.571429857939936 -8.568384913766394 -8.565098957133046 -8.561590494325785 -8.557876300684951 -8.553968910605398 -8.549889937536536 -8.545648823982397 -8.541266901501709 -8.536751840707957 -8.532120101269465 -8.527382071909477 -8.522547960406239 -8.517624853593098 -8.512624767358588 -8.507553156646559 -8.50241037545625 -8.497208886842444 -8.491949192915561 -8.486636004841808 -8.481270622843308 -8.475854926198252 -8.470473583241045 -8.465068081362469 -8.45961652700986 -8.454117565687284 -8.448573141955722 -8.442984009433266 -8.437347280795342 -8.431665737774908 -8.425940011162702 -8.420169400807461 -8.414353525616198 -8.40849137355444 -8.402583911646527 -8.396632145975877 -8.390635351685308 -8.384592872977342 -8.378508143114535 -8.372428604419824 -8.366340048276886 -8.360205145130504 -8.354022144486969 -8.347793754914477 -8.341520774043556 -8.335202728567507 -8.328841824242861 -8.322439105889858 -8.315992377392945 -8.309505301701282 -8.302978080829291 -8.29641294585721 -8.289809446931661 -8.283169383266261 -8.276492073142242 -8.269780473909092 -8.263036781985226 -8.256290192858689 -8.249524191087859 -8.242723930302203 -8.235892243203036 -8.229028241564336 -8.222135636233551 -8.215213097132461 -8.20826324325806 -8.201287942683463 -8.194287312558854 -8.187261999112458
 5.05 -8.501946683773712 -8.501967936641725 -8.501943583314507 -8.501559599602514 -8.50075220038522 -8.499541959611131 -8.49796386029781 -8.496055654531894 -8.493841253469128 -8.491340307334381 -8.488571455421697 -8.485550476094314 -8.482289996784719 -8.47880951399468 -8.475124413295301 -8.471247309327071 -8.467200065799922 -8.462992175493287 -8.458644480256167 -8.454164641007196 -8.449569457734722 -8.444869289496882 -8.440073794421686 -8.435190429707109 -8.430230681621186 -8.425199125502115 -8.42009946575836 -8.414940975868774 -8.409723338382703 -8.404454024920136 -8.39913378617182 -8.393763271899418 -8.388427530935642 -8.383067781184428 -8.377661199621091 -8.372209892292501 -8.366713854317279 -8.361172269885968 -8.355584762261259 -8.349953733778193 -8.344277155844383 -8.338557978940251 -8.332792772619278 -8.326982685508254 -8.321128115307552 -8.315229748791406 -8.30928750180821 -8.303299259280823 -8.297268935206887 -8.291245572659172 -8.285211553785913 -8.27913253981119 -8.273007111035295 -8.266835756835141 -8.260622165664662 -8.254362765055257 -8.24806073161623 -8.241717801035257 -8.235331908078873 -8.228906106592973 -8.222440579503335 -8.215937858816169 -8.209396245618674 -8.202820410079626 -8.196206961449997 -8.189559918063566 -8.182880507337584 -8.176199085773455 -8.169498478957426 -8.16276502156132 -8.155999247343296 -8.14920368914861 -8.142377588910438 -8.135523957650696 -8.128642215480912 -8.121736471603104 -8.114805514310714 -8.107850400989548
 5.07 -8.419888143727238 -8.419913614505875 -8.41989267000848 -8.419515466111203 -8.41871828777381 -8.417520569039697 -8.415957643035911 -8.414067601973176 -8.411871767145911 -8.409392678932262 -8.406646906794142 -8.403650469277252 -8.400416494011132 -8.396964827709196 -8.393308066168789 -8.389462574271224 -8.385448275981851 -8.381274314350099 -8.376961581509558 -8.372517948678034 -8.367959116157625 -8.363296653334798 -8.358540288680475 -8.353696119750115 -8.348777103183814 -8.343786774706393 -8.338729239127524 -8.333612720341815 -8.328439961328947 -8.323214514153793 -8.317938619966549 -8.312613489002873 -8.307322520584027 -8.302008123117039 -8.296648874094865 -8.291244860096553 -8.285794996787429 -8.280302038919281 -8.274764130330563 -8.2691814839466 -8.263555891779802 -8.257886384929904 -8.252171783584195 -8.24641456701778 -8.240612533593826 -8.234766130763855 -8.228877605068021 -8.222943812135417 -8.216968206684383 -8.210999522522833 -8.205021102548608 -8.198998848749817 -8.192928782205216 -8.186814773084608 -8.180658390649217 -8.174457323252144 -8.168214328338772 -8.161930222447243 -8.155605171208926 -8.149239869348897 -8.142835230686471 -8.136393468135717 -8.129914573706014 -8.123400938502623 -8.116850652727285 -8.110266715678826 -8.103653025753808 -8.09703599044718 -8.09039972635297 -8.083731539164996 -8.077031753677586 -8.070301693786361 -8.063543332489001 -8.056756991886076 -8.049942463181871 -8.043103966685267 -8.036242181810637 -8.029357017078771
 5.09 -8.338752725647943 -8.338782393596883 -8.338765676975759 -8.338395361725134 -8.337608172883497 -8.336423394587282 -8.334876530070883 -8.333004071666686 -8.33082876080508 -8.328371878014497 -8.325649812921439 -8.322679044250506 -8.319472379824449 -8.316048746564197 -8.312422490488913 -8.30860883671604 -8.304626309461351 -8.300487122039012 -8.29620890686164 -8.291801625440373 -8.287280758384934 -8.282656295403719 -8.277938915303858 -8.273135265991323 -8.268256574471003 -8.263307736846809 -8.258292318321772 -8.253218193198158 -8.248088364877576 -8.242907305861102 -8.23767681774941 -8.232396071242906 -8.227150866141871 -8.221881741346607 -8.216568614857611 -8.211211253775716 -8.205809894302297 -8.200364121739428 -8.194874130490097 -8.189341544058394 -8.183764645049731 -8.178146055171071 -8.17248226523115 -8.166776345140731 -8.161026383912859 -8.155232909663127 -8.149397229609963 -8.143516860074914 -8.137594986482963 -8.131681193362841 -8.125757654347362 -8.119790042173781 -8.11377697868414 -8.107719164825662 -8.101619830651137 -8.095476785319335 -8.089291697095435 -8.083066563351466 -8.076799840566768 -8.07049536432848 -8.06415071933203 -8.057769619381663 -8.051352677390971 -8.044900535383453 -8.038413264493105 -8.031891914965005 -8.025341066155947 -8.018787816535088 -8.012215393684611 -8.005611964300424 -7.998977514192866 -7.99231273828747 -7.985619770625714 -7.97889877436582 -7.972152221783582 -7.965381584273203 -7.958587962348187 -7.951769735642231
 5.11 -8.258537676847363 -8.258571141243564 -8.258559101567418 -8.258196353822646 -8.257419903124926 -8.256248473701927 -8.254717988893297 -8.252863801150724 -8.250709162037921 -8.248273932230678 -8.245576221516888 -8.242631888796577 -8.239452642081943 -8.236058058497397 -8.232463074279607 -8.228681404777554 -8.224731434452568 -8.220626826878398 -8.21638378474127 -8.212013139839943 -8.207529183085789 -8.202943444502866 -8.198265353227985 -8.193501567510811 -8.188663204713935 -8.183755761312984 -8.17878268289671 -8.173751554167099 -8.16866537893949 -8.163527280142684 -8.158341249819077 -8.15310571912479 -8.147905238329804 -8.142682266818113 -8.137414653087882 -8.1321034247516 -8.126749358536262 -8.121351170283535 -8.11590961494997 -8.110425226607173 -8.104898008442039 -8.099329012756948 -8.093715860970015 -8.088060313615314 -8.08236181034313 -8.076620929920233 -8.070837290230141 -8.065010988273409 -8.059142900167931 -8.053282761149251 -8.047412775570891 -8.041500086904687 -8.035541707741146 -8.029540509789825 -8.023497133879697 -8.017410969959563 -8.011283507098474 -8.005116203486157 -7.99890805643347 -7.992661992372872 -7.986376956858901 -7.980056484568703 -7.973699759302531 -7.967308703984308 -7.960882730662194 -7.954424280509159 -7.947935063823605 -7.941444100029997 -7.934935817679508 -7.9283951444507 -7.921825237150232 -7.915225361713571 -7.908597143205757 -7.901942215822173 -7.895261202889341 -7.888557256865764 -7.881828739342776 -7.875078551045429
 5.13 -8.179242867136143 -8.179279937273376 -8.179272553632568 -8.178918082279372 -8.178151948405169 -8.17699454632708 -8.175479959487987 -8.17364501045655 -8.171510370927233 -8.169098471720334 -8.166425432782006 -8.163506503184298 -8.160356301125191 -8.156990583928636 -8.153426618044596 -8.149676639049098 -8.145760231644276 -8.141689429658436 -8.137482336046107 -8.133148552888107 -8.128702671391611 -8.124154641890225 -8.119515803844056 -8.114791975839802 -8.109994655590832 -8.105127749937289 -8.100196434846175 -8.095208175411459 -8.090164465854198 -8.085070439522628 -8.07992769889232 -8.074737975566279 -8.069581860275097 -8.064404182877091 -8.059181442358463 -8.053916436833445 -8.048608243544477 -8.043257498862376 -8.037863828286532 -8.03242760644509 -8.026949077095161 -8.021429303123027 -8.015865746544378 -8.010259788504534 -8.004612499278695 -7.998922648272195 -7.993191804020777 -7.987418004190857 -7.981603055579839 -7.975794774116402 -7.969979644860824 -7.964119952005319 -7.958216038874376 -7.952270137925132 -7.946282170747731 -7.940252398065729 -7.934181309736498 -7.928070794751651 -7.921920531237479 -7.915733216455413 -7.909506426802501 -7.903244927811903 -7.896948064153399 -7.890616949633927 -7.88425169719814 -7.877853978928972 -7.871426416048234 -7.864998238917241 -7.858550657037432 -7.852073739051049 -7.84556576274181 -7.839029325035624 -7.832464842001324 -7.825874768851417 -7.819258279942884 -7.812619158777974 -7.805957308005046 -7.799272229419444
 5.15 -8.100866694581024 -8.100908249769418 -8.100904401275375 -8.100557075225289 -8.09980239688478 -8.098658500658701 -8.097161160091161 -8.095344137865554 -8.093231305804563 -8.090843254870201 -8.088194875163834 -8.085301925926213 -8.082179715537519 -8.07884375151739 -8.075310020524965 -8.07159197835894 -8.067709989957612 -8.063674319398924 -8.059501709900536 -8.055204923819879 -8.050796082654228 -8.046285767040763 -8.041686706756648 -8.037002170719116 -8.032244936985546 -8.027419162753558 -8.022529094361111 -8.017583127286601 -8.012582576148962 -8.007531794707791 -8.002432765863466 -7.997285931657263 -7.992174593271496 -7.987040571029661 -7.981864274396576 -7.976644051978541 -7.971382041523504 -7.966078009921224 -7.960730623203466 -7.955341776544172 -7.949911824259679 -7.944440409808912 -7.938925535793615 -7.933370153958564 -7.927772365191826 -7.92213332952499 -7.916452456133445 -7.910730803336643 -7.904967538598388 -7.899212228527135 -7.8934501288763 -7.88764265454459 -7.881792709576329 -7.875900117161827 -7.869967079637735 -7.863992918487432 -7.857977254341423 -7.851922726977758 -7.845829315322454 -7.839697847449949 -7.833530100583566 -7.827326401095997 -7.821087814509802 -7.814816015497932 -7.808509907884276 -7.802172854644207 -7.795805697905172 -7.7894370789473 -7.783051498204011 -7.776635695262677 -7.770189978865282 -7.763715396909114 -7.75721480644749 -7.750687293690484 -7.744134254005705 -7.737558781919082 -7.730960911115681 -7.724341394440557
 5.17 -8.023406371376504 -8.023451410942105 -8.02345212672676 -8.023112934916432 -8.022368710849552 -8.021238719017022 -8.019758523062242 -8.017961175781116 -8.01586958912209 -8.013503874186167 -8.010880411226946 -8.008014909650635 -8.00492004801611 -8.001613404034934 -7.998110964571412 -7.994425995642622 -7.990576262418477 -7.98657502922177 -7.982438079528232 -7.978177735966592 -7.973806290318642 -7.969333553519306 -7.964772375656715 -7.960127475972278 -7.955410052860774 -7.950625543870438 -7.945776865703052 -7.940872724214042 -7.93591323441259 -7.930904850461738 -7.925849155678509 -7.92074704253403 -7.915678532653659 -7.910588486817126 -7.905455444958678 -7.900280646167228 -7.895063148686514 -7.889805189915272 -7.884504306407408 -7.879162723872185 -7.873779187174419 -7.868355530334677 -7.862889116529495 -7.857381998091604 -7.851834086510157 -7.846244002430973 -7.840613835656808 -7.834942165147599 -7.829230469020759 -7.823525774551468 -7.817814598172971 -7.812060635476898 -7.806262391213593 -7.800423409292467 -7.79454338278234 -7.788623073911835 -7.782662494069754 -7.776662693805485 -7.770624852829428 -7.764550410013424 -7.758438493391219 -7.752291490158932 -7.74611026667554 -7.739896548463397 -7.733649170208762 -7.727370535762331 -7.721062678139822 -7.71475388952256 -7.708427581258077 -7.702072003860756 -7.695686597012475 -7.689273669563291 -7.682834329532131 -7.676368484107524 -7.669878819648347 -7.663365651684595 -7.656831644918185 -7.650275883223778
 5.19 -7.946858669827601 -7.946905943111944 -7.946912262327176 -7.946579983717696 -7.945847542693345 -7.944731813829431 -7.943267490866731 -7.94148946671152 -7.939419223435593 -7.937076522276284 -7.9344773436365 -7.931638257084749 -7.928572231355179 -7.925295104347603 -7.921823363127553 -7.918170473926319 -7.914354442140995 -7.910386812334531 -7.906286208235789 -7.902061032739601 -7.897726357906832 -7.89329178496445 -7.888768814305593 -7.884163455489645 -7.879485007242325 -7.874739837455768 -7.869931433188613 -7.865068070666106 -7.860150625280198 -7.855184451589654 -7.850171143320171 -7.845111483364498 -7.840086293782552 -7.835039635801571 -7.82994971981624 -7.824818395388847 -7.819646651249439 -7.814432705295979 -7.809176874594529 -7.803881095379425 -7.798543553053463 -7.793166452188109 -7.787747556523696 -7.782288538969651 -7.776788131604716 -7.771246895677194 -7.765666301605196 -7.760043598976896 -7.754382116550818 -7.748728322256108 -7.743067163192833 -7.7373632756323 -7.731617495017368 -7.725829395962794 -7.720002722255575 -7.714134776855321 -7.708227691894629 -7.702281788679486 -7.696298447689674 -7.6902783485792 -7.684221060176739 -7.678131080486097 -7.67200574668669 -7.665848545134038 -7.659658731360293 -7.653437630074753 -7.647187795164434 -7.640937199694648 -7.634669295909574 -7.628372905232906 -7.622047478268469 -7.615693984800891 -7.609314653796282 -7.602909933402946 -7.596480440952107 -7.590029522958666 -7.583557225121987 -7.577063532326697
 5.21 -7.871214308440314 -7.871266834800013 -7.871277496617125 -7.870952810193365 -7.870230641008633 -7.869129123721021 -7.867681602166835 -7.865922399360612 -7.863872797495141 -7.861553697941488 -7.858979481249026 -7.856167467145458 -7.853128394536861 -7.849881531507712 -7.846439485320932 -7.842819132417934 -7.839035948418661 -7.835102878121639 -7.831036365504033 -7.826846963721703 -7.822548065109263 -7.818151061180155 -7.813666022626705 -7.809099069320214 -7.804459330311024 -7.799754103828612 -7.794986387281669 -7.790162567258207 -7.785286289525648 -7.780361159030935 -7.775389599900643 -7.770372535441103 -7.765388428138507 -7.760383909659064 -7.755337240849125 -7.750248971735321 -7.745119801524735 -7.739950508605046 -7.734738850544701 -7.729487914093099 -7.724196185180768 -7.718864608919562 -7.71349159960287 -7.708078950705818 -7.702625124885506 -7.697132433981229 -7.691598919014732 -7.686025230190452 -7.680412686895805 -7.67480849770144 -7.669196030361546 -7.663542001814154 -7.657845928181441 -7.652109764770078 -7.64633349607155 -7.640518065762535 -7.634663056705262 -7.628769760947899 -7.622839349724963 -7.616872463457727 -7.610869961754661 -7.604833493411883 -7.598763906413621 -7.592661117932709 -7.586526914331084 -7.580362581160308 -7.574169513162115 -7.567975824268972 -7.561765267604658 -7.555526195484868 -7.549259209417841 -7.542963900104997 -7.536643987441618 -7.530298110517526 -7.52392989761781 -7.51753850622355 -7.511126663012595 -7.504694353860344
 5.23 -7.796466828116507 -7.796522966922849 -7.796537810532044 -7.796220565302036 -7.795509386781447 -7.794421069709585 -7.792990858016467 -7.791250344822835 -7.789222022440174 -7.786925492370739 -7.784376585307585 -7.781589961134587 -7.778579078926485 -7.775361256948908 -7.771950282658418 -7.768360952702555 -7.764609212919879 -7.760710888340015 -7.756678143183715 -7.752524310862901 -7.74826254398074 -7.743901444331703 -7.739453082901624 -7.734924029867788 -7.730322994598993 -7.725657125655651 -7.720926870789858 -7.716144596945494 -7.711308170258322 -7.706423206056087 -7.701491448858629 -7.696516132377998 -7.691573709518573 -7.686610612377191 -7.681604992243282 -7.676559549599014 -7.671472894119439 -7.666346424672646 -7.661178789319934 -7.655971195315978 -7.650723459109014 -7.645436456341027 -7.640109121847956 -7.634741449659887 -7.629334623001292 -7.623888044291241 -7.618401695143649 -7.612874686367521 -7.607309547967216 -7.60175295914272 -7.596189298289921 -7.590584463000917 -7.584936790064314 -7.579250135465562 -7.573524324387269 -7.567758521209569 -7.561953929510478 -7.556112592066267 -7.550234780851866 -7.54431945704126 -7.53837038100792 -7.532386842325248 -7.526371189767024 -7.520323071307887 -7.514243414123833 -7.508133854592713 -7.501995988294773 -7.495858280013204 -7.4897034637347 -7.483521462650062 -7.477310209154792 -7.471073064849744 -7.464810080541753 -7.458523816244332 -7.452212771178359 -7.4458811637728 -7.439528841665457 -7.433156011703741
 5.25 -7.722598248450073 -7.722657189088631 -7.722676713698514 -7.722367678692828 -7.721666599687617 -7.720592781501868 -7.719178638157537 -7.717457312879553 -7.715449148095857 -7.713175895437407 -7.710650715738222 -7.707890989035389 -7.704908194569121 -7.701718590782766 -7.698338045322867 -7.694779895039186 -7.69106127598476 -7.68719482341594 -7.683196881792451 -7.679078724777439 -7.674851395237534 -7.670526965242916 -7.666116066067371 -7.661623418188377 -7.657059861287166 -7.652431454248815 -7.647741585162326 -7.642996561320713 -7.638200139221109 -7.633355594564852 -7.628464722257608 -7.623529126409468 -7.618626790335079 -7.613703606553759 -7.608740176789641 -7.603735231971797 -7.598690062234398 -7.593606086916856 -7.588479964563993 -7.583315632926202 -7.578111638959633 -7.572868358826373 -7.567584937894642 -7.562262270738996 -7.55689996114054 -7.551498282087154 -7.546057945773725 -7.540578253602387 -7.535059866182781 -7.529549513332319 -7.524032494076458 -7.518475006648996 -7.512875888492368 -7.507237686257964 -7.501560015806451 -7.495843682208124 -7.490089689743249 -7.484298231902441 -7.478471101387047 -7.47260803010954 -7.466709959193937 -7.46077843897623 -7.454814919004837 -7.448819998041053 -7.442793754059554 -7.436738074248872 -7.430653825011927 -7.424570491966566 -7.418471539946106 -7.412343502999927 -7.406188794394049 -7.400006766611767 -7.393800551354278 -7.387570889541344 -7.381317481311976 -7.375042596025139 -7.36874822226048 -7.362434917819083
 5.27 -7.649588754121208 -7.649652375991466 -7.649676140828557 -7.649373995099711 -7.648684514487117 -7.647623993887946 -7.646225767414348 -7.644522978393489 -7.642535579367557 -7.640284622093795 -7.637785357544516 -7.635050555907142 -7.63209513658423 -7.628934008193502 -7.625583028567888 -7.62205707475557 -7.618370583020012 -7.614536158840018 -7.610572836909779 -7.606488621138924 -7.60229682465258 -7.598008219791437 -7.593632698111806 -7.589177830385692 -7.584651946600872 -7.580061005960967 -7.57540848688553 -7.570701997010131 -7.565944573186455 -7.561139281482392 -7.556287417182153 -7.551391324786376 -7.546529868012233 -7.541646879793564 -7.536722572281003 -7.531758206842109 -7.526754434061513 -7.521711413741066 -7.5166274749 -7.511504445775081 -7.506342723820802 -7.501143135709546 -7.495901817331786 -7.490623133796282 -7.485305429430287 -7.479948037779772 -7.474552471609647 -7.469117302903996 -7.463645522866342 -7.45818077191989 -7.452709649707805 -7.447198775093497 -7.441646346160908 -7.436055740214833 -7.430426513781223 -7.424758442607532 -7.419052961663057 -7.413310995139302 -7.407532726450354 -7.401720038233267 -7.395871942348474 -7.389992529880208 -7.384080351136934 -7.378136465651803 -7.372162302183136 -7.36616007871489 -7.36012949245718 -7.354098489846805 -7.348052856547778 -7.341979237451905 -7.33587926667935 -7.329752487579259 -7.323601722730364 -7.317427073941641 -7.311229232252973 -7.305011987935841 -7.298774670494035 -7.29251725866439
 5.29 -7.577416421385969 -7.577482893900955 -7.577512178209218 -7.577217530831094 -7.576537827513682 -7.575490983230855 -7.574110172183278 -7.572425337798419 -7.570459152730576 -7.568230188860896 -7.565754937297399 -7.563046148375006 -7.560117811655573 -7.556985795927919 -7.553665319207864 -7.550168918738274 -7.546514740989093 -7.542714321657394 -7.53878354566743 -7.534733517170684 -7.530577119545923 -7.526323585399267 -7.521983886564239 -7.517565604101847 -7.513076208300646 -7.508523008676821 -7.503908153974267 -7.499240752164672 -7.494519730447616 -7.489753115250656 -7.484941412229441 -7.48008518626781 -7.47526146147791 -7.470417641200312 -7.465533038004144 -7.460608893687214 -7.455645179276158 -7.450643175026578 -7.445599600423205 -7.440518574180053 -7.43539870424059 -7.430240557777921 -7.425042681194964 -7.419806860124652 -7.414531469430136 -7.409218553204996 -7.403866924773462 -7.398476986690657 -7.393049080742825 -7.387629637947599 -7.382204088554256 -7.376738682044001 -7.37123239713025 -7.365688361758934 -7.360105883108808 -7.354484917591781 -7.348827470853251 -7.343133187772463 -7.337404492462873 -7.331640058272525 -7.325842827784457 -7.320012712817103 -7.314150814424728 -7.308258342897865 -7.302335637763784 -7.296384347786956 -7.290406110969561 -7.284427564551995 -7.2784342650134 -7.272414138072217 -7.266367198686753 -7.260294381055778 -7.25419774861912 -7.248078114058313 -7.241936229297239 -7.235773405502803 -7.229591473085631 -7.223390951700796
 5.31 -7.506057074658164 -7.506128077244092 -7.506160550284476 -7.505874270351768 -7.505205403256754 -7.504172414048584 -7.50280663701477 -7.501141595681212 -7.499195122812218 -7.496988850410517 -7.494537829717296 -7.491854741212217 -7.488954184613454 -7.485850808877716 -7.482559912200293 -7.47909492201509 -7.475472054994664 -7.471703877050276 -7.467806813331933 -7.463791018228443 -7.459669185367471 -7.455450757615594 -7.451148107078364 -7.446765225100376 -7.442312982265339 -7.437796068396152 -7.433219272554982 -7.428588483043345 -7.423906947402203 -7.419178642412053 -7.414405074093026 -7.409587187705001 -7.404802777747701 -7.399998177960821 -7.39515295132415 -7.390267630057698 -7.385343925621831 -7.38038134871742 -7.375378959285984 -7.37033815650985 -7.365259788812324 -7.360143393857858 -7.354987638552233 -7.349793829042751 -7.344560910718434 -7.339291198210232 -7.333982825391239 -7.328636495376923 -7.323253790525365 -7.317878502437506 -7.312496821957402 -7.307076619172504 -7.301615763413926 -7.296117123256757 -7.290580966520344 -7.285007700268635 -7.279397160810493 -7.273750403700046 -7.268069113737051 -7.262353334967253 -7.256604620682792 -7.250823713422589 -7.245011724972772 -7.239169506367105 -7.233297137887444 -7.227396189064196 -7.221469018676812 -7.215542364754278 -7.209601144575643 -7.203632364670554 -7.197638430819809 -7.191618768055939 -7.185575630663804 -7.179508972181205 -7.173420205399529 -7.167312282364398 -7.161185904376362 -7.155040281991592
 5.33 -7.435490003180796 -7.435564175276722 -7.435602206326722 -7.435321542954384 -7.434665061033003 -7.433645385685594 -7.432295951284899 -7.430648171453415 -7.428723879063403 -7.426540256236917 -7.424112034345823 -7.421455544011822 -7.418582335106492 -7.415508056751303 -7.412246407317667 -7.408811694426966 -7.405220914950593 -7.401486135009998 -7.397622289976741 -7.393639804472524 -7.389552782369268 -7.385369996789152 -7.381103320104684 -7.37675599393876 -7.372340669164741 -7.367860825906517 -7.363321053538593 -7.358727320686167 -7.354084195225219 -7.349393504282601 -7.344659044236137 -7.339879430714729 -7.335133158598454 -7.330366342018692 -7.325560914358238 -7.320715348251429 -7.315830235584285 -7.310907517494636 -7.305945734372281 -7.300946275859133 -7.295907070849388 -7.290831697489692 -7.285717433179316 -7.280565854570344 -7.275375697567874 -7.270148307330206 -7.264883228269076 -7.259579494049859 -7.254240737591815 -7.248909821068324 -7.243572445907144 -7.238195392790676 -7.23277995165623 -7.227326831696331 -7.221836011358994 -7.216307788348056 -7.210744009623488 -7.205144301401738 -7.199510759156082 -7.193842887616983 -7.188141870772474 -7.182409271868555 -7.17664624340959 -7.170852907158743 -7.165030674138416 -7.159180404630696 -7.153303658177837 -7.147427703582752 -7.141536638909511 -7.135620341483873 -7.129677347893833 -7.123709403990182 -7.117718654887089 -7.111705294962706 -7.105670497859794 -7.099616356486361 -7.093543283016336 -7.087452498890248
 5.35 -7.365695817784473 -7.365773528841967 -7.365815807195188 -7.365543809517916 -7.364896741744788 -7.363890499071312 -7.362557315953882 -7.360928986109792 -7.359024272517258 -7.356864317415431 -7.354460752304433 -7.351830027945367 -7.348983934360362 -7.345937300832592 -7.342705925906315 -7.339302737386905 -7.335743652340904 -7.332040927096044 -7.328210937241313 -7.324263247626993 -7.320210332364715 -7.316062554827518 -7.3118307476499 -7.307520442727894 -7.303140741219127 -7.298697883542895 -7.294195429380236 -7.289639797674015 -7.285033816629012 -7.280380963711997 -7.275684095651846 -7.270943618439626 -7.26623641732871 -7.261508316834879 -7.256740330736458 -7.251933582074416 -7.247088223152517 -7.242205445537437 -7.237282380058934 -7.232323116809969 -7.227325725146887 -7.222290173689573 -7.217217640321627 -7.212106782190544 -7.206958605707909 -7.201773216549595 -7.196550919655969 -7.191290439232109 -7.185995088748038 -7.180707040938954 -7.175412627805478 -7.170080680613921 -7.164708699896541 -7.159299945451837 -7.153854736344826 -7.148372110907364 -7.142854656738452 -7.137300180704569 -7.131713578940017 -7.126092916847268 -7.12043947909735 -7.114754949630221 -7.109040241655167 -7.103296087651225 -7.097522549367609 -7.09172121782415 -7.085893693311769 -7.080068285392953 -7.074228172902242 -7.068361933946763 -7.06246993590674 -7.056553525436064 -7.05061476846285 -7.044653180190034 -7.038671265095981 -7.032669756935112 -7.026650158738561 -7.020612362814843
 5.37 -7.296660207730105 -7.296742057212919 -7.296789102178664 -7.296524899350376 -7.295887924722903 -7.294895653562906 -7.293579020408878 -7.291969139071158 -7.290085112631951 -7.287947853445346 -7.285568463137339 -7.28296340260586 -7.2801446120208 -7.277126900824043 -7.273925237729491 -7.270552460723117 -7.267025267062982 -7.263355333279293 -7.259558715174443 -7.255644287823054 -7.251626765572039 -7.247514452040647 -7.243317880120526 -7.239043501975784 -7.234700739043054 -7.230293662031569 -7.225828010923233 -7.221310344972698 -7.216741082707451 -7.2121269519279 -7.207467629707468 -7.202765982392695 -7.198096335603331 -7.19340639423246 -7.188677432446601 -7.183908593685841 -7.179102310663955 -7.17425826536854 -7.169376239061162 -7.16445531227749 -7.159498364827469 -7.154504375795467 -7.149471633540452 -7.144403115696168 -7.139295799171324 -7.134152810149784 -7.128972024090775 -7.123754435729094 -7.118501869075342 -7.11325621741614 -7.108005023314388 -7.102717218609507 -7.097389004417698 -7.092024191132237 -7.086623678423736 -7.081186485240458 -7.075713859808621 -7.070205999632719 -7.064665461495862 -7.059091171460119 -7.053484614866884 -7.047847186337252 -7.042179909772409 -7.036483788354035 -7.030758514544729 -7.025006890088443 -7.019228536010933 -7.013452552620232 -7.007661499507128 -7.001845085545677 -6.996003608893715 -6.990137716993402 -6.984249996571776 -6.978340263641334 -6.972409543500623 -6.966460560734861 -6.960493539216571 -6.954508282106239
 5.39 -7.228373327633463 -7.228458915017221 -7.228511285920078 -7.228253977113425 -7.227627414651203 -7.226648603869918 -7.225348969388646 -7.223757185109056 -7.221893644215425 -7.219778529174654 -7.217423591736303 -7.214843992932594 -7.212052723078465 -7.209063531771572 -7.205891987892347 -7.202550189604013 -7.199054524352636 -7.195417318867155 -7.191653309159433 -7.187773790524298 -7.183790277539604 -7.179712704066272 -7.175552173248353 -7.171313467513091 -7.167006498570981 -7.162636607415848 -7.158207604324909 -7.153726528858856 -7.149195429861937 -7.144618015462042 -7.139997523070792 -7.135333809383642 -7.13070095037997 -7.1260491813232 -7.121357826760898 -7.116628760524906 -7.111861235731452 -7.107056414781292 -7.102213029359843 -7.097332170437326 -7.092414878268919 -7.087461062394915 -7.082469151640892 -7.077440284117878 -7.072374787222543 -7.067272317637382 -7.062134451330921 -7.056959263557919 -7.051748498859589 -7.046546091063824 -7.041337653285433 -7.036091807926391 -7.030807416676094 -7.025487240511628 -7.02013009969805 -7.014737053788677 -7.009309661625391 -7.003847811338954 -6.998351780349337 -6.992823695366056 -6.987263092388533 -6.98167345670646 -6.976052882900181 -6.970404254841089 -6.964727005692041 -6.959023197907777 -6.953293803235367 -6.947565952714672 -6.941824156678813 -6.936057144754669 -6.930265485863378 -6.924449878220874 -6.918612539338426 -6.9127536460232 -6.90687404437885 -6.900975359806113 -6.895060057003437 -6.889127349967619
 5.41 -7.160827734469134 -7.160917469241026 -7.160973935420483 -7.160724169826359 -7.16010740857061 -7.159142297058295 -7.157858109987599 -7.156284231349839 -7.154442174429489 -7.152348891804195 -7.150017655344797 -7.147464136215357 -7.144700044873181 -7.14173949106885 -7.13859726384625 -7.135286231542613 -7.131822201788543 -7.128218031508062 -7.124486776918659 -7.120640183531322 -7.116691116150598 -7.112649148874644 -7.108523245095276 -7.104320467498039 -7.10004957806226 -7.095716118061123 -7.091323488061739 -7.086879767925215 -7.082386156806743 -7.077845773155676 -7.073262584715624 -7.068636608524544 -7.064042290914842 -7.059427567513472 -7.054773853242056 -7.050082572316985 -7.04535380824956 -7.040587293846102 -7.035782631208098 -7.030941091732334 -7.026063656111052 -7.021149494332096 -7.016197295679083 -7.011209558731562 -7.006184401365207 -7.001123470751988 -6.996026023360379 -6.990892654955553 -6.985724990599596 -6.980563584651735 -6.975397400768561 -6.970194591904278 -6.964953110310949 -6.959675637538765 -6.95436260443631 -6.949013481150858 -6.943630387128657 -6.938212511115243 -6.932762971155766 -6.927279574595312 -6.921765358079258 -6.916220977553627 -6.910647458265469 -6.905045304763238 -6.899415650897206 -6.893759679819869 -6.888078263986387 -6.882397945155033 -6.876704524387647 -6.870985962050136 -6.86524292781295 -6.859477180651618 -6.853689328847265 -6.847880379987172 -6.842050990965348 -6.836203777983108 -6.830339106549699 -6.824457501482918
 5.43 -7.094014324651577 -7.094107416310059 -7.094168447120117 -7.0939263039472 -7.093320262960209 -7.092368549631512 -7.091100148736946 -7.089544714355839 -7.087722599871027 -7.085651357968869 -7.083344030639275 -7.080816769175724 -7.078078484175289 -7.07514658553867 -7.072033542470223 -7.068753053477995 -7.065320866373757 -7.061747798273043 -7.058050285595198 -7.054237434063413 -7.050322658704784 -7.046315093850358 -7.042223883135183 -7.038056109498372 -7.033820575183169 -7.029523661737002 -7.025167560011568 -7.02075979016289 -7.016302591651414 -7.011800013242073 -7.007254553004389 -7.002665648312556 -6.998108015845538 -6.993530571587177 -6.988914900826296 -6.98426100815681 -6.979569897477852 -6.974841441993891 -6.97007588421487 -6.965273705956339 -6.9604348883396 -6.955559611791864 -6.950647516046405 -6.945699460142723 -6.940714772426732 -6.935694650550925 -6.930638031474576 -6.925545541463935 -6.92041856609244 -6.915299510240928 -6.910174998097864 -6.905013843159582 -6.899815148230525 -6.894579855423505 -6.889310096159971 -6.884004201170285 -6.878664670494016 -6.873291393480238 -6.867885948787846 -6.862448184385881 -6.856978617553867 -6.851480294882169 -6.845953182272353 -6.840396604937565 -6.83481330740293 -6.829203903505952 -6.823569656396947 -6.817937228539472 -6.812290811710786 -6.806620797002317 -6.80092649482015 -6.795209044885535 -6.789470226235402 -6.783710417222901 -6.77793103551797 -6.772133288107897 -6.766318831297927 -6.760488440711873
 5.45 -7.027927121190974 -7.028024539245485 -7.028089364054289 -7.027853722528577 -7.027258780893166 -7.026319284686494 -7.025066738760639 -7.023529397281335 -7.021726843727985 -7.019677330893678 -7.017394210885222 -7.014891635123149 -7.012180734341754 -7.00927619858912 -7.006192927227141 -7.002941878931566 -6.999540011692026 -6.995999722812074 -6.992334658909234 -6.988555265915029 -6.984673929075041 -6.980699562948958 -6.976643731410627 -6.972511827648109 -6.968312004163742 -6.964050442774205 -6.959730074610584 -6.955358800118448 -6.950937769057925 -6.946471970503774 -6.941962422845483 -6.937411053787356 -6.932890130348596 -6.928349668863422 -6.923771934981165 -6.919154473666376 -6.914501189198957 -6.90981089517426 -6.905082644503239 -6.900318489412571 -6.895518541444803 -6.890681941458496 -6.885809169628388 -6.880900795445548 -6.875955447717551 -6.870974844568661 -6.865958723440006 -6.860906771089782 -6.855820933593454 -6.850742576343968 -6.845659424051973 -6.840539500746052 -6.835382509772963 -6.830189393797891 -6.824962504804708 -6.819699584096247 -6.814403062294588 -6.809073139341349 -6.803711004497994 -6.798317006346151 -6.79289266278795 -6.787438311046357 -6.781956747665539 -6.776445968511231 -6.770909028771127 -6.765345732955273 -6.759757594896479 -6.754172527750758 -6.748573183997761 -6.742950165441242 -6.737303513209533 -6.731633817756036 -6.725943418859737 -6.72023175562573 -6.714501286485765 -6.708753549198811 -6.702988600851639 -6.697207557859423
 5.47 -6.962556830921763 -6.962657034892443 -6.962726623081918 -6.962497852446301 -6.961912869265294 -6.960986199142214 -6.959748117003992 -6.958228317101195 -6.95644633300804 -6.954418127622409 -6.952158483165878 -6.949680061183729 -6.946996022544981 -6.944119497442419 -6.941064015392617 -6.937842655235976 -6.934472535136757 -6.930962572583116 -6.927330294387146 -6.923583676684922 -6.919735484936542 -6.915796143926183 -6.911774177762148 -6.907676849876919 -6.903511423027225 -6.899284859294101 -6.895000600082948 -6.890664356123616 -6.88627938747047 -6.881849783502467 -6.877376792923252 -6.872862053761233 -6.868377993369676 -6.863873348426809 -6.859331804935923 -6.854751568225474 -6.850134812949207 -6.845481853086264 -6.840791451941326 -6.836064972144724 -6.8313026156526 -6.826505113747032 -6.821671037036204 -6.816800525454547 -6.811895178262926 -6.806953654048792 -6.801977520726386 -6.796965795536915 -6.791919325048756 -6.786882225157667 -6.781839741086994 -6.77676049738791 -6.771643997939641 -6.766492925949719 -6.76130664395423 -6.756086483818088 -6.750832036735308 -6.745545193229299 -6.74022698315316 -6.734877195689993 -6.729496269353227 -6.724086691986959 -6.718648140766298 -6.71318321219773 -6.707691252119501 -6.70217306570199 -6.696630947448136 -6.691091361193845 -6.685539270108423 -6.679962406695036 -6.674362272791168 -6.668740249569103 -6.663096887536433 -6.657433936536565 -6.651751205749262 -6.646051583691186 -6.640335738216475 -6.634604656517336
 5.49 -6.897890491801648 -6.897994071219067 -6.898068162184579 -6.897845941698395 -6.897270126094122 -6.89635596103877 -6.895133441532773 -6.893631251909995 -6.891868135837748 -6.88986115631681 -6.887624715681447 -6.885170865599429 -6.882512267072066 -6.87966227043422 -6.876635695354343 -6.873444660834512 -6.87010350521045 -6.866626196151573 -6.863024930661028 -6.859311065075732 -6.855495415066416 -6.85159002563768 -6.847601541128037 -6.843538225209969 -6.839407430889986 -6.835215580508692 -6.830966535740844 -6.826666597595418 -6.822316456415694 -6.817922661879319 -6.813485422998403 -6.809006708119595 -6.804558544924177 -6.800090110428158 -6.795584290982379 -6.791041062272617 -6.786460709319693 -6.781843666479594 -6.777190477443593 -6.772501305238382 -6.767776402226202 -6.763016850104992 -6.758220159908529 -6.753388252006593 -6.748521116105121 -6.743618901246387 -6.738682275809177 -6.733709407508965 -6.72870361339813 -6.723705199866137 -6.718702652639761 -6.713663346783312 -6.708588366698847 -6.703477836126437 -6.698333018144396 -6.69315381516955 -6.687941738957511 -6.682696690602954 -6.677420670539917 -6.672113878542097 -6.666776123723177 -6.661410194537152 -6.656016048778667 -6.650595313583377 -6.645147675428318 -6.639675120132281 -6.634178202856213 -6.628684108103631 -6.623177049721036 -6.617646170898372 -6.61209220416946 -6.606516211412488 -6.600920713850492 -6.595304852051861 -6.589669115930858 -6.584018214748167 -6.578350257111442 -6.572667290975886
 5.51 -6.833914650279146 -6.834021144684039 -6.834099007834046 -6.833882566772678 -6.833316907886471 -6.832414916904987 -6.831207248900832 -6.829721838289661 -6.827977698830205 -6.82599247362428 -6.823778235116809 -6.821348085095845 -6.818715114692593 -6.815892184381434 -6.812893533979961 -6.809731602648999 -6.80642085889265 -6.802973160558317 -6.799403684836751 -6.795722258262087 -6.791939966711894 -6.788066695407215 -6.784112098912619 -6.780082101136261 -6.775986075329927 -6.771828434089107 -6.767614809353044 -6.763348272404819 -6.759034213871409 -6.754675623723765 -6.750273901276896 -6.745831235189954 -6.741417693466316 -6.736985303453684 -6.73251472184418 -6.728007074674452 -6.723462947325785 -6.718883074524205 -6.714266680340616 -6.709614288190915 -6.704926020836123 -6.700203440382536 -6.695444588281857 -6.690650645331354 -6.685821101674028 -6.68095751679876 -6.676059289540509 -6.671125168080475 -6.666158239946302 -6.66119997201227 -6.656235900499507 -6.651236710976203 -6.646201188357837 -6.641130956907411 -6.636027010235696 -6.630888961301488 -6.625718132411872 -6.620515715222499 -6.615281110737878 -6.610016489311662 -6.604721470646973 -6.599398403796717 -6.594047997163917 -6.588670158502069 -6.583266014915494 -6.577838172859711 -6.572386868141836 -6.566936235920972 -6.561474150708629 -6.555989346369158 -6.550481586120192 -6.544950922533115 -6.539402017533531 -6.533831932401766 -6.528244407773375 -6.522640383639672 -6.517019439348273 -6.511383683603664
 5.53 -6.770611518727593 -6.770721277670609 -6.770802412426331 -6.7705929500808 -6.770035597072524 -6.769146299192492 -6.767953591584185 -6.766484408743581 -6.764759054519187 -6.762793802112038 -6.760602534075726 -6.75819663231642 -6.755588938092889 -6.752792692016526 -6.749821474051378 -6.746688323514173 -6.743406699074357 -6.739990598754122 -6.736451799928455 -6.732801539325161 -6.729051763024923 -6.725211396461344 -6.721289744420987 -6.717293681043435 -6.713231729821345 -6.709107943600509 -6.704928454579912 -6.700696994311802 -6.696417973701756 -6.692093663008757 -6.687726591845275 -6.683320009177343 -6.678941033324644 -6.674543571960612 -6.670108772112519 -6.665636240161577 -6.661128091843056 -6.656584392246375 -6.652003695815242 -6.647387466347767 -6.642736416996589 -6.638050170269018 -6.633328358027179 -6.62857160148815 -6.623780301224132 -6.618953687162602 -6.614093738586493 -6.60919861413436 -6.604270991800583 -6.599351448935545 -6.594425932245846 -6.589465987794513 -6.584470311001215 -6.579439316642505 -6.574375928852046 -6.569278211120871 -6.564148676297638 -6.558986236588902 -6.553794423559401 -6.548571178132335 -6.54331853058968 -6.538038200572508 -6.532730317081302 -6.527396208476306 -6.522036272477871 -6.516651646166826 -6.511243405984853 -6.505838097734888 -6.500420086581514 -6.494979667051398 -6.489516623033719 -6.484032187780626 -6.478528503907692 -6.473004913394418 -6.46746355758472 -6.461905687187443 -6.456332192276905 -6.450744562293446
 5.55 -6.707964252943782 -6.708077855985229 -6.708162771780334 -6.7079591874569 -6.707411849504484 -6.706533243774399 -6.705354345479727 -6.703902349195339 -6.702194908857898 -6.700251177765886 -6.69808113857962 -6.695699113321268 -6.693115043374878 -6.690345699486398 -6.687401671763707 -6.684297249676643 -6.681045462057035 -6.677658707098734 -6.674150862357656 -6.670532474751818 -6.666814830561374 -6.663007095428675 -6.659118484358305 -6.655156151717131 -6.651126451234367 -6.647037526001624 -6.642891148472973 -6.638694650465011 -6.634449683156928 -6.630160217090578 -6.625828462170561 -6.621456537664298 -6.61711288220212 -6.61274941377735 -6.608349699746411 -6.603912366828915 -6.599439571107768 -6.594931188029284 -6.590386552403297 -6.585806948403285 -6.581192239566494 -6.576542458794073 -6.571857018351212 -6.567137689867289 -6.562383544336026 -6.557595572115638 -6.552772282929013 -6.547916135863881 -6.543026609372997 -6.53814485127433 -6.533258758751264 -6.528337618352804 -6.523379885993792 -6.518389816955137 -6.513366175884041 -6.508308626794251 -6.503219203066308 -6.498098067447819 -6.492946542053723 -6.487764808366581 -6.482553947236877 -6.477316218883324 -6.472050372893179 -6.466758718222584 -6.461441873196912 -6.456100225511112 -6.450736122230097 -6.445374389789118 -6.440000173994165 -6.434605250022383 -6.429186642422493 -6.423747815115243 -6.418288091393855 -6.412810863924507 -6.407315704746821 -6.401803285274365 -6.396277106295177 -6.390735247972306
 5.57 -6.6459567497093 -6.646072816418907 -6.646161222699195 -6.645964075718989 -6.645425622017974 -6.644558277506714 -6.643393867466655 -6.641957456550141 -6.640269018780431 -6.638345067551709 -6.636196515629109 -6.633837735148729 -6.63127914761766 -6.628535793914005 -6.625619164286906 -6.622542438356579 -6.619319625114337 -6.615963442922626 -6.612485799515063 -6.608898811996477 -6.60521260684294 -6.601437089901824 -6.597581126391836 -6.593650700903079 -6.589655997397097 -6.585599959206933 -6.581487209037194 -6.577324398964109 -6.573114060435593 -6.568859704271328 -6.564562390662829 -6.560225179173528 -6.555916038738856 -6.551588267666324 -6.547222593635631 -6.542820653698744 -6.538382854280012 -6.53390976117627 -6.529400809556948 -6.524856393964194 -6.520277858313001 -6.515664615891329 -6.511016659360246 -6.506333310754073 -6.50161641148053 -6.496865762320892 -6.492081163430158 -6.487262424337215 -6.482410733945022 -6.477567750530792 -6.472719201746193 -6.467837234617541 -6.462919125546022 -6.457967530307908 -6.452983604054785 -6.447966041313791 -6.442916835987875 -6.437835931356043 -6.432725310073635 -6.427585294172601 -6.422415975061799 -6.417218973527289 -6.411995849732648 -6.406746583219299 -6.401472732906851 -6.39617469709344 -6.390853533456102 -6.385534829051146 -6.38020530031454 -6.374853783062322 -6.369479662491015 -6.364084943178058 -6.358670979082255 -6.353238463544244 -6.347787669286966 -6.342322138416163 -6.3368417024209 -6.331346442174077
 5.59 -6.58457239441287 -6.584690504369552 -6.584782790592658 -6.584591660291297 -6.5840608800544 -6.583205835850723 -6.58205556302886 -6.580635166317255 -6.578964369824216 -6.577059827037928 -6.574933200826481 -6.572597693437875 -6.570063916500057 -6.567345891020929 -6.564455917388392 -6.561407055370358 -6.55821340411479 -6.554886152149731 -6.551439927383342 -6.547883117103934 -6.544229407980017 -6.540485526060335 -6.536662166773917 -6.532765364930126 -6.528803034718702 -6.524779749709834 -6.520701802854205 -6.516573036483057 -6.512396642308258 -6.50817621142237 -6.503913974298728 -6.499610900791508 -6.495336270135814 -6.491042900947763 -6.486712611224577 -6.482345538344674 -6.477943169067775 -6.473504959534998 -6.469031195268983 -6.464523431173995 -6.459980221536051 -6.45540324002305 -6.450791529684904 -6.446144922953673 -6.441465851643724 -6.436752186951866 -6.43200456945753 -6.427223959122923 -6.422410575293203 -6.417605216696672 -6.412795251444954 -6.4079511570332 -6.403071680340297 -6.398159527629078 -6.39321507454655 -6.38823787612413 -6.383228646777884 -6.378188090308784 -6.373117879902974 -6.368018968132035 -6.36289102695328 -6.35773594771004 -6.352554821131982 -6.347347047335418 -6.342115925823643 -6.336859745487271 -6.331582754604595 -6.326307790841958 -6.321021181254128 -6.315712872284699 -6.310383059766494 -6.305032888922 -6.299663664363794 -6.294275770095003 -6.288870589509772 -6.283450725393746 -6.278015429924577 -6.272566994672433
 5.61 -6.523795368731852 -6.523917051523483 -6.524011647158575 -6.523826232885813 -6.523305145342498 -6.522461140554547 -6.521323893936513 -6.519919920291589 -6.518267173811624 -6.516381908077144 -6.514276676057364 -6.511963200110205 -6.509454421982324 -6.506761472809133 -6.503898673114819 -6.50087768281238 -6.497712471203652 -6.49441498697934 -6.490998638219052 -6.487473092391337 -6.483850636353725 -6.480138246352769 -6.476347598024089 -6.472483826392422 -6.468554335871667 -6.464564950264949 -6.460520122764668 -6.456425865952562 -6.452282681799772 -6.448096581666912 -6.443868906304135 -6.439600815851214 -6.435360689837617 -6.431101687182594 -6.426805056195271 -6.422473274574731 -6.418105759410121 -6.413702837180751 -6.409265473756207 -6.404792764396457 -6.400285793751975 -6.395745585863864 -6.391169384163993 -6.386560191475118 -6.381917550011047 -6.377240721376769 -6.372531616568628 -6.367787905974474 -6.36301316937384 -6.358244885938122 -6.353473324230759 -6.348668292207439 -6.343827697216283 -6.338953845998081 -6.334048654686486 -6.329110468808265 -6.324141523283524 -6.319141592425961 -6.314112209943123 -6.309053868936676 -6.303966931902682 -6.298853540731887 -6.293714186710025 -6.288549500518128 -6.283360332232851 -6.278146741326804 -6.272912876668907 -6.267680066524743 -6.262437068556935 -6.257172219825536 -6.251886636788424 -6.246580985301725 -6.241255550620229 -6.235912547397846 -6.230552509688062 -6.225178400944406 -6.219787714020952 -6.214384801172815
 5.63 -6.463614208371323 -6.463738323594511 -6.463836208122013 -6.463656999241388 -6.463143443637452 -6.462311007392277 -6.461187105985206 -6.459798694292862 -6.458162856589164 -6.456297456545341 -6.45421368722995 -6.451923961108895 -6.449438220045446 -6.446770535300264 -6.443934447531425 -6.44094074679445 -6.437804582542327 -6.434536183625552 -6.431150188292151 -6.427655684187729 -6.4240633983555 -6.420383727236329 -6.416625126668783 -6.412793511889166 -6.40889693753158 -6.404941467627972 -6.40093026560819 -6.39686935430005 -6.392759565929386 -6.388608592120123 -6.384415053894353 -6.380181581672399 -6.375975715272899 -6.371750513912886 -6.367489376207879 -6.363192800171965 -6.358859783217905 -6.354492302157229 -6.350089813200342 -6.345652921956638 -6.341182413434616 -6.336677862041997 -6.33213861158586 -6.327565985272765 -6.322960315708912 -6.318320434900265 -6.313648644252722 -6.308943414572266 -6.304206356065139 -6.299476958338014 -6.294743240398175 -6.289976120653712 -6.285174346913717 -6.280339926388491 -6.275473615689757 -6.270575250830889 -6.265646047227143 -6.260686629695901 -6.25569800245692 -6.250679279132598 -6.245634272748248 -6.240562265732377 -6.235464269916983 -6.230341416537863 -6.225194726234921 -6.220024079052509 -6.214832064439755 -6.209643681250928 -6.204443087745794 -6.19922194159 -6.193979859855467 -6.188717259020791 -6.18343669497167 -6.178138683001329 -6.172823097810983 -6.167493253510285 -6.16214945361782 -6.156791171061589
 5.65 -6.40401757085903 -6.404144088118906 -6.404245661030216 -6.40407123691871 -6.403566812515883 -6.402745163958972 -6.401634816790971 -6.400262275960642 -6.398643585822526 -6.396797390136962 -6.394733892070104 -6.392466484193927 -6.390004568486271 -6.387362536330842 -6.384552548517249 -6.381586965241021 -6.378478596103646 -6.375239220112592 -6.371883105681347 -6.368419290629451 -6.364858672182534 -6.361210136972359 -6.35748289103686 -6.353684409820195 -6.349820728172787 -6.345898530351383 -6.341920360019103 -6.337893230245501 -6.333818363506628 -6.329700891685094 -6.325542206070137 -6.321343347357701 -6.3171712756505 -6.312981490458112 -6.308754340697059 -6.304492664690896 -6.300194150170299 -6.295862854273173 -6.291496243544754 -6.28709500393771 -6.282659660812268 -6.278191128936315 -6.273689092485549 -6.269153195043581 -6.264584039602099 -6.259981908560988 -6.255347603728505 -6.250679436321409 -6.24598083696515 -6.241289425694022 -6.23659386195135 -6.231864904589678 -6.227101841870953 -6.222306461466742 -6.21747975045843 -6.21262143533745 -6.207731852005501 -6.202812775774794 -6.197863641368297 -6.192887382919992 -6.187882153975137 -6.182851807490556 -6.177795455834909 -6.172714640789012 -6.167609303546129 -6.162481524712303 -6.157332174306684 -6.152186791761888 -6.147029695924335 -6.141851155054635 -6.136652976827966 -6.131434498334473 -6.126198616079678 -6.120944625984911 -6.115673453387736 -6.110388963042423 -6.105090519120403 -6.099777445210764
 5.67 -6.344996343394715 -6.345125662304723 -6.345230193101944 -6.345061673149653 -6.344565449225204 -6.343754357520032 -6.342657023639667 -6.341299042603742 -6.33969873884601 -6.337871386214353 -6.33582850797081 -6.333582776791575 -6.331145104767041 -6.328528303401802 -6.325744313614692 -6.322805155738799 -6.3197251195215 -6.316515274124489 -6.31318874812381 -6.309755829509889 -6.306225805687574 -6.302609163476175 -6.298914889109505 -6.295148098235922 -6.291317505918382 -6.28742814663449 -6.283483764276545 -6.279489772151606 -6.275449132981551 -6.271365478903137 -6.267240991468068 -6.263076611643072 -6.258939779809964 -6.254784355765738 -6.25059136872264 -6.246364627308264 -6.242102019565635 -6.237805582953309 -6.233473894345483 -6.229108400032084 -6.224709755718897 -6.220277136527671 -6.215811956996253 -6.2113128310787 -6.206780032145433 -6.20221642298336 -6.197618375796035 -6.192989112203804 -6.188327743243972 -6.183675209370968 -6.179017190456514 -6.17432685578982 -6.16960298407776 -6.164846703445083 -6.160058601434611 -6.155239575007455 -6.150390410543245 -6.14551056384035 -6.14060334011614 -6.135666654007215 -6.130703249569681 -6.125713910279424 -6.120698839032373 -6.115660318144818 -6.110597599353698 -6.105511653816913 -6.100405432113664 -6.095301894244783 -6.090187869633084 -6.085053197123726 -6.079898674984593 -6.074723500906677 -6.069531112004484 -6.064321094816454 -6.059095755305383 -6.053855578858875 -6.048601440289798 -6.043334663836764
 5.69 -6.286544920752222 -6.286676540933911 -6.286784399129591 -6.286621512739403 -6.286132138585763 -6.285333112913353 -6.284248151389145 -6.282905379102408 -6.28132160056472 -6.279512699709979 -6.277491009894428 -6.275267543896664 -6.272852933917665 -6.270260941580801 -6.267502847931872 -6.26459084343912 -6.261539377993262 -6.258357870907523 -6.255060950917661 -6.251657606182005 -6.248159454281486 -6.244574792219689 -6.240911466422876 -6.237177322740044 -6.233379516442966 -6.22952252222624 -6.225611694207348 -6.221651895926702 -6.217645310347711 -6.213595399856835 -6.209505486263665 -6.205375930800978 -6.201273294124817 -6.197151326314565 -6.192994356873032 -6.188801974726537 -6.184574288224997 -6.180312855142021 -6.176017542675014 -6.171687727445278 -6.167324515498118 -6.162929282302963 -6.158499612753484 -6.154037901167719 -6.149542361288201 -6.145014796282101 -6.140455468741377 -6.135863140682904 -6.131240593548657 -6.12662539820586 -6.122005704947156 -6.117354623490795 -6.11266902298081 -6.107951301987223 -6.103202798506233 -6.098423159960438 -6.093613593199048 -6.088774534498118 -6.083907819560777 -6.079012363517482 -6.07408937092627 -6.069141165773027 -6.06416830147176 -6.059170560864886 -6.054150266223533 -6.049107259247839 -6.044043141067279 -6.038982482240999 -6.033911682758148 -6.028819762038249 -6.023708038931549 -6.018576861719415 -6.013427708114724 -6.008263135262267 -6.003080839739175 -5.997886007555349 -5.992676094153918 -5.987454284411699
 5.71 -6.228657463232948 -6.228791214315779 -6.228901769432655 -6.228744326019943 -6.228263100944329 -6.227473890502822 -6.226402390422764 -6.225075055861847 -6.223508161408116 -6.221717491079992 -6.219715958326281 -6.217514096026196 -6.215123746489373 -6.212555261455894 -6.209822932096312 -6.206939069011669 -6.203914282233529 -6.200761981224006 -6.197495284875792 -6.194121471512194 -6.190654038887162 -6.187100524185343 -6.183469354022103 -6.179767614443579 -6.176001930926725 -6.172178488379362 -6.168300331140225 -6.164374592979017 -6.160401267096473 -6.156386476124417 -6.152330182125825 -6.148234826594898 -6.144166880457127 -6.140079434069374 -6.135956597219954 -6.131799209128708 -6.127606768447103 -6.123381403258316 -6.11912043107734 -6.114826748851073 -6.110500622958439 -6.10614081921049 -6.101747332850536 -6.097322238554249 -6.092864470429809 -6.088373942018031 -6.083851756292507 -6.079297215659755 -6.074712871959372 -6.070135746464193 -6.06555445988046 -6.060941482347998 -6.056294313440395 -6.051616002165197 -6.046906976964096 -6.042166325713148 -6.037397795722979 -6.032597913739012 -6.027771035941698 -6.022916137946757 -6.018035284805428 -6.013128121004734 -6.008195800467746 -6.003240476553867 -5.998261522059125 -5.993260899216468 -5.988239439696084 -5.983221544605726 -5.978192744491041 -5.973144009335927 -5.968075508562884 -5.962987861033394 -5.957883285048308 -5.952761758348238 -5.947624308113977 -5.94247285096692 -5.93730804296951 -5.932131159625691
 5.73 -6.171331924669197 -6.171467466290348 -6.171582007861099 -6.171429286853411 -6.170956620177474 -6.170176974181712 -6.169117834652795 -6.167804556815645 -6.166255235333453 -6.164483404307688 -6.162501217278121 -6.160320867222827 -6.157953076558223 -6.155410017139072 -6.152702780258513 -6.149844366648088 -6.146848006477763 -6.143724619355954 -6.140486024329569 -6.137143499884024 -6.133706833943291 -6.130183673869935 -6.126585016465143 -6.122915057968774 -6.119181744059403 -6.115391229854369 -6.111546059909823 -6.107653958220787 -6.103714558221199 -6.099733212783984 -6.095711354221118 -6.091651134283682 -6.087617214161947 -6.083564064485437 -6.079475575323011 -6.075353326182952 -6.071195526013041 -6.067005133200652 -6.062780365572855 -6.058522040396503 -6.054231564378346 -6.04990817366514 -6.045551783843759 -6.041162709941316 -6.036741386425293 -6.032288747203665 -6.02780472562505 -6.023287024478841 -6.018740705995365 -6.01420167184604 -6.009658823143531 -6.005083570441931 -6.000474983736934 -5.995834962466025 -5.99116570550867 -5.986464791186517 -5.981734997263612 -5.97697589094661 -5.972189298885015 -5.967374367171395 -5.96253425134165 -5.957667946375253 -5.952777626695518 -5.947863786169877 -5.942927038110165 -5.937968135272911 -5.93298940985965 -5.928012703517242 -5.92302733733819 -5.918021071860997 -5.912995127070504 -5.90795130239827 -5.902889706722934 -5.897811658370619 -5.892718475115333 -5.887611214179379 -5.882491042233799 -5.877357895398807
 5.75 -6.114566230476054 -6.114704262280239 -6.114821849847243 -6.11467486068401 -6.114209191743481 -6.113439969424608 -6.112393729572359 -6.111094687477725 -6.109560797877743 -6.107807114955495 -6.105845272340139 -6.103686653106912 -6.101341529777155 -6.098822154318333 -6.096140608144056 -6.093309172114102 -6.090339926534445 -6.08724438115728 -6.084035365181053 -6.0807225772505 -6.077315865456665 -6.073824087336956 -6.070256519875167 -6.06661768950153 -6.062917412092755 -6.059159782972078 -6.055348306909307 -6.051489078120877 -6.047583070269908 -6.043635356466256 -6.039647839266584 -6.035621370674422 -6.031621632140235 -6.027602874561495 -6.023549578282767 -6.019460403095771 -6.01533791823949 -6.011182202400238 -6.00699284371176 -6.002770999755338 -5.998515517559882 -5.994228683602044 -5.98990834380633 -5.985555923545215 -5.981171817639273 -5.9767554403573 -5.97230817541645 -5.96782938598238 -5.963320494669397 -5.958818533540607 -5.95431323410808 -5.949776737333019 -5.94520683362593 -5.940605412846811 -5.935974694305333 -5.931313866761047 -5.926623408423582 -5.921904266952865 -5.917157349459339 -5.912383562504198 -5.907583222099622 -5.902757483709037 -5.897908522247361 -5.893035332081284 -5.888140357029541 -5.883223280363206 -5.878285764805986 -5.873352082534541 -5.868408765178798 -5.863444783822291 -5.858462559002502 -5.853461290711222 -5.848443038394917 -5.84340853095512 -5.838358116748818 -5.833294813588861 -5.828219018744391 -5.823130538941276
 5.77 -6.058363025750428 -6.058503117389707 -6.058623060504811 -6.058480762637059 -6.058023490781412 -6.057264481386476 -6.056229610354508 -6.05494546304144 -6.053426904256871 -6.0516918582641 -6.049748598780123 -6.047611328975667 -6.04528831147519 -6.042793598356916 -6.040136561152845 -6.03733096084879 -6.034388467884384 -6.031321532153121 -6.028141543002382 -6.024857839233463 -6.021480999101612 -6.018019720316063 -6.014483680040074 -6.010877554890968 -6.007209190940172 -6.003483543713271 -5.999704458190049 -5.995877558804546 -5.992005419445104 -5.988091293454433 -5.984137453629669 -5.980144802222435 -5.976179390938912 -5.972194250939902 -5.968174382840921 -5.964121016712255 -5.960033412079062 -5.955912417921443 -5.951757892674548 -5.94757151422866 -5.943351359929301 -5.93910055657734 -5.934816150429095 -5.930499777196461 -5.926152502047017 -5.921772559604164 -5.91736221394725 -5.912921058611714 -5.908449546589226 -5.903985040327841 -5.899517311732156 -5.895018202163469 -5.890486952439962 -5.885924132836866 -5.881332543086657 -5.876709702379245 -5.872058179362171 -5.867378732140833 -5.862671368278685 -5.857937814797471 -5.853177658177464 -5.848392734357707 -5.843584708736267 -5.838751846170499 -5.833898570977321 -5.829021996933495 -5.824127387275919 -5.819234844701943 -5.81433321136967 -5.809412468898294 -5.80447139836843 -5.799512880322474 -5.794537014764956 -5.789546881162922 -5.784539098446318 -5.779519655008394 -5.774487198706112 -5.769442636860581
 5.79 -6.002721623415969 -6.002864344549574 -6.002987142773861 -6.002848805663938 -6.002398940256056 -6.001648633047624 -6.000626749997213 -5.999355666524567 -5.997854377510611 -5.996136037297475 -5.994212669688494 -5.992095417948233 -5.989794444802508 -5.987322982438391 -5.984690752504246 -5.981911376109746 -5.978995633825897 -5.975955715685062 -5.972804741180997 -5.969549849268875 -5.966203518365321 -5.962772486348448 -5.959266070557894 -5.955692137794857 -5.952055174322145 -5.948360985864213 -5.944615107607216 -5.940820354199058 -5.936981409749443 -5.933100277829931 -5.929180091474002 -5.925221023177114 -5.921288924896768 -5.917337238052584 -5.91335216352637 -5.909331931662194 -5.905278492266478 -5.901192574608071 -5.897072587418343 -5.892920628891281 -5.888736136683582 -5.884520307914764 -5.880271739167267 -5.875991146486572 -5.871680205381312 -5.867336680823403 -5.862964017248173 -5.858559218554495 -5.854124728104927 -5.849697458725867 -5.845267532707698 -5.840805701804958 -5.836311767236497 -5.831787299685664 -5.82723324930048 -5.822649635693833 -5.818036827943669 -5.813396194593205 -5.808728453651138 -5.804034222591869 -5.799313988355729 -5.794569717349225 -5.789800685445286 -5.785009237983518 -5.78019683977048 -5.775362765079951 -5.770508057653226 -5.765657180699415 -5.760797916895745 -5.75591735838789 -5.751019286790291 -5.74610240318651 -5.741169618129581 -5.736221261642373 -5.731257373217981 -5.726280641820105 -5.721290925883462 -5.716289733314211
 5.81 -5.947644552412608 -5.947788822706775 -5.947913295610348 -5.947779848731643 -5.947336869147501 -5.946596693403293 -5.945585437512941 -5.94432855695891 -5.942842086692231 -5.941141281132513 -5.939236914167953 -5.937140179155353 -5.934861198920142 -5.932411645756384 -5.929804041426814 -5.927048957162846 -5.924160573664605 -5.921148151100952 -5.918024479109509 -5.914798096796695 -5.91148133273775 -5.908080134976775 -5.904604681026767 -5.901060437869656 -5.897455031956351 -5.893793359206778 -5.890078195009928 -5.886316354223911 -5.882509651176001 -5.878661219662696 -5.874773772949773 -5.870848933772353 -5.866949504334962 -5.863031456311599 -5.859079520845812 -5.855093098550769 -5.851073469509341 -5.847020783274181 -5.842935418867818 -5.838818424782741 -5.834668028981504 -5.830487958896818 -5.826273971431666 -5.822030002959409 -5.8177543193239 -5.813447415839611 -5.809109527291758 -5.804741327936432 -5.800343871500738 -5.795953921182942 -5.791560149652621 -5.78713550905082 -5.782678960990214 -5.778192906555288 -5.773676506302502 -5.769130660260489 -5.764556867930241 -5.759953848285313 -5.755325689772036 -5.75066989030972 -5.745989507290899 -5.741284537581552 -5.736556317521353 -5.73180482292392 -5.727031799077085 -5.722237960743152 -5.717424822159197 -5.712614677037344 -5.707795878565079 -5.702957149405559 -5.698100211697936 -5.6932258070577 -5.688334576577016 -5.683428290825091 -5.678507039848549 -5.673572373171806 -5.668626119797475 -5.663668258206773
 5.83 -5.893129155929465 -5.893275645057264 -5.893402652219027 -5.893273685055714 -5.89283722068406 -5.892106675696588 -5.891106046161616 -5.889862277623267 -5.888391105101482 -5.886707503092024 -5.884820775566507 -5.882743745972395 -5.880485777233032 -5.87805975174765 -5.875475771391399 -5.872745967515362 -5.869881890946582 -5.866897131988084 -5.863800280418909 -5.860602985494134 -5.857313905944913 -5.853942779978504 -5.850497205278306 -5.846982919003899 -5.843408587791081 -5.839778187751917 -5.836094444474777 -5.832364213024389 -5.828589357941889 -5.824773963244874 -5.820918972427457 -5.817026268460337 -5.813159473790845 -5.809274440343031 -5.805354409517713 -5.801401672192573 -5.797416088722215 -5.79339687893826 -5.789344942149429 -5.785261417141623 -5.781146222178034 -5.777000184999235 -5.772821352823282 -5.768611242345825 -5.764370839740227 -5.760099600657672 -5.755798280227302 -5.751465363056335 -5.747104013230209 -5.742750584312723 -5.73839312934618 -5.734005670851549 -5.729584770828618 -5.725135010756167 -5.720656341592143 -5.716149073773836 -5.711612467218076 -5.707048481321424 -5.702457364960384 -5.697841376491607 -5.693199323752117 -5.688534084059545 -5.683844324212356 -5.679132710490111 -5.674399878653714 -5.669646373945683 -5.664873171090422 -5.660104134294515 -5.655325057247014 -5.650527203119754 -5.645711294567667 -5.640877913729111 -5.636028092226214 -5.631163051165222 -5.62628382113687 -5.62139187221675 -5.616487793965707 -5.611571595430239
 5.85 -5.839176129679998 -5.839324107321167 -5.839452468328618 -5.839327390375395 -5.838897820617452 -5.838175005693659 -5.837186431725812 -5.835955364318639 -5.834498808559815 -5.832831289019972 -5.830962029752715 -5.828904644294632 -5.826667195665317 -5.824262646367382 -5.821702538386481 -5.818997043191334 -5.81615864173374 -5.813199334448611 -5.810129951253998 -5.806960481551116 -5.803699964224377 -5.800357287641424 -5.796941089653162 -5.7934572075938 -5.789912548280886 -5.786312708015354 -5.782659842581564 -5.778960787247353 -5.775217396764081 -5.771434045366686 -5.76761089677374 -5.763750464187511 -5.759914870294014 -5.756062877263092 -5.752174986748471 -5.748255109887841 -5.744301327302932 -5.740316079099584 -5.736296954867846 -5.732247453682052 -5.728165494100923 -5.724052864167655 -5.71990845141003 -5.715733952840512 -5.711527384956369 -5.707291293739784 -5.703024394657975 -5.698727942663327 -5.694401722193524 -5.690084207171685 -5.685762321006513 -5.681410086592444 -5.677026346309804 -5.672613122024976 -5.668171505090569 -5.663699896345594 -5.659201376115656 -5.654674594213144 -5.650121889937429 -5.645543532075074 -5.640940018900053 -5.636312658173975 -5.631662277146316 -5.626988882554665 -5.622295760624974 -5.617581707071818 -5.612848477098669 -5.608118545398174 -5.603379906152444 -5.598622713033363 -5.593847279202887 -5.589053867313383 -5.584245849507946 -5.579421027420755 -5.574583442177429 -5.569732784395393 -5.564869464184259 -5.559996451146223
 5.87 -5.785778660218178 -5.785927766058967 -5.786058760507991 -5.785937501269834 -5.785513485539002 -5.784799659999928 -5.783821310826976 -5.782602733684457 -5.781159643726633 -5.779507805597734 -5.777657203431967 -5.775618430853534 -5.773401150976649 -5.771018996405552 -5.76848076923453 -5.765799441047942 -5.762985582920235 -5.760051905415971 -5.757008768589858 -5.753866041986771 -5.750633634641785 -5.747319255080209 -5.743932231317618 -5.740477770859892 -5.736962580703247 -5.733392167334291 -5.729770136730051 -5.72610204435803 -5.722389985176255 -5.718636393633323 -5.714845023668461 -5.711016628711585 -5.707212831683351 -5.703391664995232 -5.699536610549576 -5.695647219739683 -5.691725853449873 -5.687773172055572 -5.683787645423392 -5.67977077291121 -5.675722073368273 -5.671642545135278 -5.667531836044484 -5.663390513419806 -5.659219774076936 -5.655016464323444 -5.650784979958907 -5.646522736275031 -5.642232338055779 -5.637948749577514 -5.63366191460913 -5.62934588641221 -5.624997937741178 -5.620620420843457 -5.616214407459639 -5.611779708823661 -5.607317585662982 -5.602828458198779 -5.598312966146139 -5.593771448714261 -5.589205614606675 -5.58461616202146 -5.580004518651469 -5.575370251684573 -5.570715907803907 -5.566039863188121 -5.561346223511645 -5.556655023944975 -5.551956119154944 -5.547238043305026 -5.542502040055637 -5.537748682564453 -5.532980513486736 -5.528197684975676 -5.523399698682735 -5.518589635758012 -5.513768466850615 -5.508936152109053
 5.89 -5.73293216329462 -5.733082167027645 -5.733214484522316 -5.733097353514232 -5.732678271235799 -5.731972584416244 -5.731004249281613 -5.729798111554789 -5.728368896455499 -5.726732448700328 -5.724898292502726 -5.722878101573028 -5.72068081911847 -5.718319457843203 -5.715803019948314 -5.713145397131851 -5.710356900588834 -5.707447711011288 -5.704431208588269 -5.701314473005887 -5.698109223447336 -5.694822908592931 -5.691464086620136 -5.688037985203599 -5.684552261515194 -5.681011732224063 -5.67741926349665 -5.673781190996754 -5.670098969885579 -5.666376744821772 -5.662616299961494 -5.65881896895846 -5.655045604964011 -5.651255220627169 -5.647431238094708 -5.64357427901122 -5.639684974519193 -5.635763605259079 -5.631810171369384 -5.627825562486748 -5.623809717746036 -5.619764045780428 -5.615685224721521 -5.611577772199427 -5.607439575342881 -5.603271610779357 -5.599073764635182 -5.594845162535652 -5.590589609605173 -5.586340180467384 -5.582088849245299 -5.577806609561454 -5.573493814538057 -5.569152076797148 -5.564781308460754 -5.560383071151073 -5.555956615990646 -5.551503973602542 -5.547025174110551 -5.542520567139384 -5.537992111814883 -5.533440206764236 -5.528865530116199 -5.524269369501335 -5.51965294205225 -5.515015114403846 -5.510359462693582 -5.505708042561742 -5.501046739151713 -5.496368157110275 -5.491671850587904 -5.486958613239076 -5.48222977822259 -5.4774856582019 -5.472728255345457 -5.467958561327064 -5.463177707326241 -5.458386674028604
 5.91 -5.68062817225159 -5.680779193575669 -5.680912463728061 -5.680798300474854 -5.680385081085719 -5.679686752333916 -5.678728070496311 -5.677532871353372 -5.676117350189189 -5.674495841791481 -5.67267843045161 -5.670676349964594 -5.668499083629127 -5.666157514247589 -5.66366380412607 -5.661028155074389 -5.658263068406115 -5.655379354938591 -5.652387314992959 -5.649298118394188 -5.646119224471097 -5.642860462056401 -5.639529069486724 -5.636131744602649 -5.632674004748748 -5.629162226773626 -5.625599747029957 -5.621990831374536 -5.618338915168319 -5.614646763276476 -5.610916820068445 -5.607149939417982 -5.603407284703226 -5.599647728806755 -5.595854144115656 -5.592028012521587 -5.588170485420854 -5.584280253714483 -5.580357937808301 -5.57640590761302 -5.572421712544317 -5.568407961522936 -5.56436272297478 -5.560286884831002 -5.556182654528124 -5.552046909008135 -5.547882754718619 -5.543688687612857 -5.539467023149967 -5.535252126295028 -5.531034051519218 -5.526786292799959 -5.522508763621057 -5.518201416972867 -5.513866315352447 -5.509502170763726 -5.505111414717683 -5.500694498232526 -5.496251711833878 -5.491784425554979 -5.487292228936884 -5.48277702102868 -5.478239460387702 -5.473680125079764 -5.469101182679395 -5.464501990270087 -5.459883794444537 -5.455269981304937 -5.450648056463218 -5.446007695041355 -5.441349841671649 -5.436674780497034 -5.431985785171394 -5.427281388859879 -5.422563074239252 -5.417833723498227 -5.413092518337834 -5.408340779971786
 5.93 -5.628857886455824 -5.629009375075841 -5.629143717505837 -5.629031381541878 -5.628624574490272 -5.627933623167582 -5.626984463900632 -5.625800012526512 -5.624398414392596 -5.622791094356546 -5.620989386786327 -5.61900498556022 -5.616846704066843 -5.614525175205157 -5.612053141384494 -5.609440584524572 -5.60669835605552 -5.603838426917893 -5.600872377562706 -5.597808147951458 -5.594656227556156 -5.591423065359349 -5.588119609854161 -5.584750149044321 -5.581321130444207 -5.577838331078876 -5.574303597484108 -5.570724365706456 -5.567102091303284 -5.563439049342815 -5.559739064404193 -5.556002400577523 -5.552289901463939 -5.54856103017566 -5.544797039336054 -5.541001891079704 -5.537174317052481 -5.53331566841161 -5.529425115825765 -5.525504139475126 -5.521551539051483 -5.517569333758322 -5.513556762310911 -5.509513802936405 -5.505441863373949 -5.501339210874784 -5.497207702202354 -5.493046593632435 -5.488858290953247 -5.484676479465586 -5.480492873982961 -5.476278708831726 -5.472034607851232 -5.46776158439398 -5.463462021325767 -5.459132401025863 -5.454777385387175 -5.450395805816431 -5.445988143234358 -5.441556138075878 -5.437100100290307 -5.432621139341563 -5.428121124208385 -5.423598333384547 -5.419055924879101 -5.414493686216614 -5.40991364443741 -5.405337186097844 -5.400751887270556 -5.396149733544757 -5.391529820026511 -5.386893441339035 -5.382242591623011 -5.377577274536893 -5.37289830325725 -5.368208090479094 -5.363505528416238 -5.358793668801662
 5.95 -5.577613049768138 -5.577765265394897 -5.577899849730007 -5.577791230599008 -5.577388165344236 -5.576704660824828 -5.575764253416736 -5.574591569012724 -5.573202253022392 -5.571608730372174 -5.569823755505359 -5.567856172382101 -5.565716194479434 -5.563414954791288 -5.560963475828512 -5.558372419618888 -5.555654377707148 -5.55281816115501 -5.549876240541189 -5.546837115961426 -5.543711117028524 -5.540505662872368 -5.53722828213996 -5.533885562995452 -5.530484643120183 -5.527029979712717 -5.523524089488884 -5.51997364868182 -5.51638046304201 -5.512747157837344 -5.509076957853161 -5.505369797392301 -5.50168697027517 -5.497987289839785 -5.49425350894185 -5.490488249954812 -5.486692174769936 -5.482863814796373 -5.479003620961235 -5.475113163709684 -5.471192073005002 -5.46724207832869 -5.463260428680554 -5.459249162578803 -5.455209108060147 -5.451139322679911 -5.44704034351213 -5.44291244714968 -5.438757279704388 -5.434608476807163 -5.430457603608119 -5.426276434776725 -5.422067014501934 -5.417827496492341 -5.41356122397633 -5.409266939702242 -5.404946155938537 -5.400598964473973 -5.396226836617783 -5.391830223199869 -5.387409984570992 -5.382966770602976 -5.378502090688924 -5.374016203743435 -5.369510238202831 -5.364984902025389 -5.360441002691594 -5.355901907204388 -5.351354492089428 -5.34678940339537 -5.342207596694134 -5.337608957081215 -5.332995049175968 -5.328368527121928 -5.323727724587132 -5.319075444764449 -5.314412950371933 -5.309739103653165
 5.97 -5.52688610904889 -5.527038711398979 -5.527173837274161 -5.527067734528959 -5.526669500541137 -5.525992302211698 -5.525060795964899 -5.523898517748257 -5.522521393032553 -5.520942486811856 -5.519172633603519 -5.517222407448203 -5.515100051909892 -5.512818540075899 -5.510387204556898 -5.50781821748693 -5.505122050523434 -5.502309334847258 -5.499392241162693 -5.496378099697495 -5.493277950202907 -5.490097961953698 -5.486847613748187 -5.483532643908274 -5.480159060279481 -5.476732000230988 -5.473254100655671 -5.469731937970142 -5.466167398114797 -5.462563586553859 -5.458921308275431 -5.455244237791549 -5.451590769138227 -5.44792066587553 -5.444216501087623 -5.440481077382842 -5.436714316893756 -5.432916031277243 -5.429086901714561 -5.425227478911428 -5.421336903098105 -5.417417364029474 -5.413467410985144 -5.409487662769527 -5.405479157711952 -5.401441053666753 -5.397374538013394 -5.393279277656569 -5.389156219026324 -5.385040698078184 -5.380921740293269 -5.376774530678446 -5.372597163766454 -5.368391853616052 -5.36415915381218 -5.359898917466103 -5.355611827215588 -5.351299285225064 -5.346961533185808 -5.342600502316124 -5.338214513361538 -5.333807116595001 -5.329377781817084 -5.324927908356208 -5.320457925068857 -5.315968430339811 -5.311461382082387 -5.306958657738688 -5.302447204279862 -5.297919818206362 -5.293374555548227 -5.28881353186537 -5.284237252247868 -5.279648341316271 -5.275045503221918 -5.270431751647264 -5.265806519806215 -5.261171750444479
 5.99 -5.476670122698265 -5.47682282149392 -5.476958698551408 -5.476853941753753 -5.476460958513557 -5.475790105772996 -5.474867430003832 -5.473715457207418 -5.472349452914712 -5.470784342186283 -5.469029809612324 -5.467095969312667 -5.464992134936796 -5.462729399663864 -5.460318936202706 -5.457770906791866 -5.455096863199607 -5.452307226723939 -5.449413938192643 -5.446424477963289 -5.443348935923272 -5.440194961489834 -5.436970963610095 -5.433682340761091 -5.430335420949799 -5.42693557171318 -5.423486150118217 -5.419992352761955 -5.416456155771544 -5.412880234804282 -5.409267665047673 -5.405619831219466 -5.40199517756772 -5.398353337870846 -5.394678785437687 -5.390972963107564 -5.387234823250347 -5.383466827766529 -5.379667668087294 -5.375838105174594 -5.371979209521232 -5.368090151150943 -5.364171269618485 -5.36022212400973 -5.356245032941761 -5.352238824562974 -5.348204076553181 -5.344140306123723 -5.340049320017588 -5.335966444509525 -5.331880125406173 -5.327765188046197 -5.323621177300415 -5.319448657571953 -5.315249542796378 -5.311022436441869 -5.306768951509365 -5.302490350532741 -5.29818723557898 -5.293859618248349 -5.289508779674593 -5.285136140525132 -5.280742171001257 -5.276327470838343 -5.271893019306074 -5.267439815208659 -5.262968876885076 -5.258501262209313 -5.254026798590614 -5.249534742973752 -5.245026821839289 -5.240501771203862 -5.23596295662047 -5.231410793178776 -5.226845805505415 -5.222269327764314 -5.217682083657028 -5.21308544642307
 6.01 -5.426959529230539 -5.427112274199514 -5.427248182088647 -5.427146370808995 -5.426756767807419 -5.426091710066586 -5.425176884104977 -5.424034905976893 -5.422681661272466 -5.42113020511767 -5.419389422174333 -5.417471606640144 -5.415385472248678 -5.4131422322694 -5.410750649507689 -5.408223756304855 -5.405571914538156 -5.402805305620825 -5.399935120502083 -5.396970179667176 -5.393919013137388 -5.390790810470083 -5.387592630758721 -5.3843302526329 -5.381009904258381 -5.377638503337132 -5.374215447107364 -5.370748712343564 -5.367240315356549 -5.363693231993499 -5.360108907638013 -5.356489177210159 -5.352893445166519 -5.349280535500252 -5.345634461741152 -5.341957076955705 -5.338249703747159 -5.334510934255589 -5.330741100157971 -5.32694200266825 -5.323113132537431 -5.319253470053651 -5.315365695042269 -5.311448106865962 -5.307501254424807 -5.303526716156391 -5.299522490035913 -5.295490693576291 -5.291432303828273 -5.287380017380558 -5.283326090359918 -5.279243368431332 -5.275130956798106 -5.270991090202033 -5.266824542923519 -5.262630698781748 -5.258410711134835 -5.254165972879989 -5.249895966453686 -5.245602363831846 -5.241286466530017 -5.236948455603565 -5.232588881647878 -5.228208554798565 -5.223809894731678 -5.219390930663929 -5.214955681352919 -5.210524355097386 -5.20608562973744 -5.201629202654827 -5.197156890773194 -5.192668010558358 -5.188166208018599 -5.183650538704942 -5.179122017711474 -5.174583139675646 -5.170032758778605 -5.165473698745529
 6.03 -5.377747895881352 -5.377900576756794 -5.378036155133854 -5.377936418951165 -5.377550165689281 -5.376892362370692 -5.375985645559826 -5.374853351363057 -5.37351155542872 -5.371972102947113 -5.370246318650514 -5.36834470681319 -5.366275541251413 -5.364049885323476 -5.361678901929707 -5.359172513512489 -5.356541772056278 -5.353797599087623 -5.35095023567519 -5.348008312429787 -5.344982879504387 -5.341879346594157 -5.338706752936486 -5.335470457311017 -5.332176648039679 -5.328830762986724 -5.325434989558766 -5.32199605470481 -5.318515564916306 -5.314995926227187 -5.311440204213916 -5.307848533995536 -5.304280680233722 -5.300696227132832 -5.297078818439971 -5.293430497445045 -5.28975137698083 -5.286041059423029 -5.282301506690361 -5.27853113024461 -5.274731901090724 -5.270903689776882 -5.267045006394584 -5.263157500578743 -5.25924125150777 -5.255297297903677 -5.251324868032179 -5.247324319702793 -5.243296600268962 -5.239276826628158 -5.235253555222009 -5.231202522036426 -5.22712204260173 -5.223014701992795 -5.218879774829183 -5.214719335275304 -5.210531757040556 -5.206320543379499 -5.202083827092019 -5.197824430523492 -5.193541765564981 -5.189237063653412 -5.184912165771772 -5.180566322449317 -5.176201663761772 -5.171817509331555 -5.167418098328004 -5.163020719467608 -5.158617921014248 -5.154197400779451 -5.149760176122654 -5.145307753951462 -5.140841510721937 -5.13636149243888 -5.131870104656132 -5.127367412476877 -5.122854000553969 -5.118331903090249
 6.05 -5.329030457247174 -5.32918217376749 -5.329318732295548 -5.329220160797091 -5.328838466785816 -5.328185407323381 -5.327286819019405 -5.326164448031484 -5.324832540065193 -5.323306470374098 -5.321594863759771 -5.319708474571793 -5.31765618670778 -5.315448713613388 -5.313096488282333 -5.310609693256412 -5.30800058062551 -5.305278232027637 -5.302453558648937 -5.299536201223715 -5.296534050034467 -5.2934550849119 -5.290307535234964 -5.287096439930884 -5.283828937475185 -5.280508995891738 -5.277140582752788 -5.273728575178993 -5.270274939839466 -5.266783182951821 -5.263254440282216 -5.259691157145401 -5.256151178404766 -5.252594228472403 -5.249005921309153 -5.245385600424671 -5.241735028877485 -5.238053939275062 -5.234342403773881 -5.230602034079499 -5.226830861446627 -5.223032046679218 -5.219203770130539 -5.215346771703263 -5.211460660849564 -5.207546476571201 -5.203604757419633 -5.19963439149611 -5.195638256451788 -5.19164890948784 -5.187657117355581 -5.183637296356581 -5.179588762342801 -5.175512970716728 -5.171411086431511 -5.167282073991109 -5.163127047450439 -5.158947630415543 -5.154744416043744 -5.150517887043814 -5.146268305676162 -5.141997563753007 -5.137705892638576 -5.133394703249303 -5.129063356054031 -5.124714561074224 -5.120348227884194 -5.115986925611328 -5.111617842936323 -5.107231928093439 -5.102830248870744 -5.098413072610386 -5.093982116208864 -5.089538656117311 -5.085082058341779 -5.08061558844355 -5.076139261539443 -5.071652272302139
 6.07 -5.280801063956059 -5.280953565864809 -5.281089404213556 -5.280992036994716 -5.280614171754587 -5.279966985593353 -5.279074725165082 -5.27796155667775 -5.276640715893238 -5.27512669812734 -5.273429018249787 -5.271557310684243 -5.269522149408331 -5.267331917953642 -5.264998789405746 -5.262531946404224 -5.259943561142669 -5.257242015368719 -5.254440430384071 -5.25154532704451 -5.248567095759924 -5.245512736494345 -5.242389178765964 -5.239204271647164 -5.235962103764557 -5.232667723299011 -5.229325547985692 -5.225940755114095 -5.22251398152809 -5.21904885362596 -5.215547357360448 -5.212010948238805 -5.208499051322837 -5.204969291228959 -5.201409102128252 -5.197816967746514 -5.194194391364333 -5.190541645817139 -5.18685917349528 -5.183146676344085 -5.17940489586395 -5.175634953110401 -5.171836288694186 -5.168007952781357 -5.164152425093362 -5.160268124907131 -5.156355971055183 -5.152416641925723 -5.148451025462747 -5.144492369166159 -5.140531660091879 -5.136542564851979 -5.132524269614787 -5.128480520105043 -5.124408691604017 -5.120311838949662 -5.116189806536759 -5.112043178317075 -5.107871207799518 -5.103677428050313 -5.099460741693164 -5.095222840909448 -5.090964717438392 -5.086687192577268 -5.082389287181607 -5.07807429166539 -5.073743176001279 -5.069414899720836 -5.065079991914756 -5.060728961233115 -5.056361405885605 -5.051979773641813 -5.047583581831471 -5.04317533734474 -5.038754536632498 -5.034323045706633 -5.029881740140345 -5.025431615068475
 6.09 -5.233054591368946 -5.233205968414711 -5.233342436260316 -5.233246202924415 -5.232870865985371 -5.232229512581261 -5.231344749409884 -5.230239702728769 -5.228929818355181 -5.227427751666132 -5.225742847598393 -5.223886570648503 -5.221867074872783 -5.219693883887357 -5.217379190868152 -5.214931478550931 -5.212363229231303 -5.209684274764744 -5.206903786566617 -5.204031715612196 -5.201075772436693 -5.198045667135276 -5.194946759363106 -5.191786258335359 -5.188569222827256 -5.185301891174108 -5.181984931271335 -5.178625520574514 -5.175225466099418 -5.171787034422046 -5.168313031678682 -5.164803583565936 -5.161319085340784 -5.157816601820632 -5.154282767383364 -5.150718165967398 -5.14712300107175 -5.143499055756093 -5.139844252640824 -5.136160223907135 -5.132446871297084 -5.128706506113672 -5.124935789220925 -5.121137531043971 -5.117310401569135 -5.113456090344028 -5.109574296477641 -5.105665058640447 -5.101728825064505 -5.097800623543573 -5.093869411433211 -5.089911115650912 -5.085924022676219 -5.081909848550861 -5.077870808878877 -5.073804808826761 -5.069714133123615 -5.065597936061287 -5.061459681494543 -5.057297442841216 -5.053113113082393 -5.048908104762575 -5.044682039989874 -5.040437730436197 -5.036173637337447 -5.031891911493725 -5.027593923269547 -5.02330005259406 -5.018998858961274 -5.014681461430295 -5.010348338625577 -5.006000448737167 -5.001639599520972 -4.997265188299033 -4.992879491959799 -4.988483356958418 -4.984077499317045 -4.979663144625142
 6.11 -5.185784118310608 -5.185935360246885 -5.186070977271847 -5.185975477429956 -5.185603768331118 -5.184967167150691 -5.184089650629488 -5.182993005073785 -5.181692486355333 -5.180202279911359 -5.178531440744588 -5.176689153423244 -5.174685132081072 -5.172528240417341 -5.170231621696869 -5.16780373875004 -5.165255073972813 -5.162596609326746 -5.159837756339019 -5.156987746102453 -5.154055509275533 -5.151048196082443 -5.147973776313075 -5.14483711932307 -5.141645094033851 -5.138402378932645 -5.135111292072528 -5.13177789107245 -5.128403133117285 -5.124991584957863 -5.121543912911018 -5.118062062859632 -5.114602890252682 -5.111127850105289 -5.107621366998776 -5.104083695080719 -5.10051661806501 -5.096919319231909 -5.093292261428125 -5.089636097066871 -5.085951788127935 -5.082238656157767 -5.078496972269543 -5.074726657143257 -5.070929131025804 -5.067103993731064 -5.063251214640007 -5.059371692700781 -5.05546578642882 -5.05156705390695 -5.047666552785503 -5.043737240282427 -5.039780193183414 -5.035796727842023 -5.031788030179811 -5.027753365686479 -5.023693379420003 -5.019609716006787 -5.015501919641825 -5.011371774088849 -5.007219792680506 -5.003046348318527 -4.998853533473909 -4.9946407501871 -4.990409270068197 -4.986161304297142 -4.981896303623933 -4.977634928368844 -4.973367458422642 -4.969083733246823 -4.964784091873855 -4.960470432907419 -4.956143334522675 -4.951803544466522 -4.947452750057873 -4.943090478187945 -4.938720195320547 -4.934339567492389
 6.13 -5.138983685829581 -5.139133622414668 -5.139268608307669 -5.139174431578434 -5.138804999867903 -5.138173100388107 -5.137302079922176 -5.136214514824342 -5.134923941019955 -5.133444204005487 -5.13178603884854 -5.129957510187864 -5.127968562233363 -5.125829978766115 -5.12355006313838 -5.121140088273623 -5.118611966666528 -5.115973550383016 -5.113236461060267 -5.110408039906742 -5.107498507702203 -5.104514254797747 -5.101463511115817 -5.098351166150243 -5.095183308966268 -5.09196444820058 -5.088699042061344 -5.085390598328238 -5.082041784352493 -5.078656127056932 -5.075235262936009 -5.071778648055859 -5.06834667805434 -5.064897498141084 -5.061416973097552 -5.057906867277083 -5.054365904604957 -5.050796918578452 -5.047196932266909 -5.043568218311797 -5.039911538926787 -5.036227015897819 -5.032513230583188 -5.028772043913613 -5.025002676392331 -5.021205918095178 -5.017382298670688 -5.013531007340182 -5.009655092897875 -5.005786383710978 -5.001914507719804 -4.998015082437891 -4.99408810495211 -4.990135261922802 -4.986156519583897 -4.982151803743051 -4.978122739781789 -4.97406975265565 -4.969993086894336 -4.965894676601875 -4.961773545456776 -4.957632706712208 -4.953471833196174 -4.949290647311692 -4.945092171036987 -4.940876265925688 -4.936643733107034 -4.932416203286085 -4.928180956743939 -4.923930553337965 -4.919664372502035 -4.91538420324677 -4.911090454159786 -4.906784483405965 -4.902467148727718 -4.898139657445265 -4.893803096456923 -4.889457462239407
 6.15 -5.092645865986231 -5.092795196983118 -5.092928861438883 -5.092835567448356 -5.092469112683005 -5.091841464390943 -5.09097688939693 -5.089896474102384 -5.088615724485383 -5.087147396100683 -5.085500884079718 -5.08368681313062 -5.081713207538225 -5.079589911164089 -5.077327377446505 -5.074936209400514 -5.072426859617926 -5.069808490267338 -5.06709211309415 -5.064284909420592 -5.061397470145742 -5.058436205745557 -5.055408556272888 -5.052319531357517 -5.049175240206185 -5.045981741602617 -5.042741053907564 -5.039458035058832 -5.036134292571319 -5.032773793537054 -5.029378594625245 -5.025948892082312 -5.022542291731942 -5.019119578975133 -5.015665938790245 -5.012181175733056 -5.008666993936814 -5.005124027112302 -5.001551408547898 -4.997950071109639 -4.994320847241287 -4.990663288964412 -4.986978067878455 -4.983264235160812 -4.979523351566916 -4.975755077430326 -4.971960472662813 -4.968138666754458 -4.964290948773744 -4.960450317367673 -4.956608280761857 -4.952738616760639 -4.94884088274721 -4.944917625683729 -4.940968902111448 -4.936994148150845 -4.932995609501766 -4.928972561443565 -4.924927788835248 -4.920859446115633 -4.91676976730351 -4.912659845997808 -4.908530105377768 -4.904381438203119 -4.900215236814274 -4.896030763132511 -4.891830068660183 -4.887634794480925 -4.883432961259865 -4.879214479243852 -4.874981138261682 -4.870734297724342 -4.866473836625254 -4.862201623540535 -4.857917136629255 -4.853624203633716 -4.849320271879734 -4.845009998276929
 6.17 -5.046763830668293 -5.046912295844558 -5.047045438563722 -5.046951876945188 -5.046587588690468 -5.045964901083168 -5.045106230989012 -5.044033594855836 -5.042762248713605 -5.041304558174413 -5.039670698432499 -5.037868974264256 -5.035909860028246 -5.033802789665208 -5.031557276698074 -5.02918377423199 -5.026693434954327 -5.024094941134695 -5.021398754624977 -5.018613046859334 -5.015747168854237 -5.01280816120849 -5.009803194103251 -5.00673745730206 -5.003617160150876 -5.000447681578092 -4.997230970094584 -4.993972243793732 -4.990673910351467 -4.9873380270263 -4.983968730659368 -4.980565067674477 -4.977183574078144 -4.973786575459648 -4.970357716991074 -4.966900553427375 -4.963412389106419 -4.959895257949052 -4.956349443459154 -4.952775398723714 -4.94917342641288 -4.945542668780047 -4.941884717661921 -4.938198494478598 -4.934486480233645 -4.930745815514189 -4.926979150490996 -4.923185684918573 -4.919366838135262 -4.91555524906334 -4.911741576209122 -4.907899957663076 -4.904031531099931 -4.900137693778809 -4.89621849254333 -4.892274313821758 -4.888305203627134 -4.884312337557404 -4.880297980795579 -4.876260158109877 -4.872201313853889 -4.868122571966735 -4.864023885973238 -4.8599066589841 -4.855772013696081 -4.851619442392197 -4.847450856941909 -4.843286838801331 -4.839117169013441 -4.834930588208298 -4.830730366603268 -4.826515424003263 -4.822288799800981 -4.818048472977156 -4.813797262100818 -4.809537675329558 -4.805267680409818 -4.800990334677159
 6.19 -5.001331620433146 -5.001478799560851 -5.00161010024982 -5.001517570643644 -5.001155598473383 -5.000537031057577 -4.99968356530225 -4.998618827700914 -4.99735653433458 -4.995908890871762 -4.994286382568498 -4.992498724268343 -4.990553410402398 -4.988461594989312 -4.986233051635301 -4.983877543534162 -4.981404793467291 -4.978826183803696 -4.976150046500022 -4.973385243100568 -4.970540454737308 -4.967623172129921 -4.964641105585808 -4.961597705000122 -4.958501239855794 -4.955355129223568 -4.952162701762029 -4.948928225717637 -4.945654448924761 -4.942343888805721 -4.938999512370822 -4.935620986218404 -4.932264196534876 -4.928892129094773 -4.925490259260797 -4.922057381983869 -4.918596381803194 -4.915105402846302 -4.91158633882912 -4.90803748305603 -4.904461908419936 -4.900859007402332 -4.897228272073376 -4.893569604091967 -4.88988410470582 -4.886171344751554 -4.882432894654775 -4.87866709443017 -4.8748765236816 -4.871093441602198 -4.867307776974476 -4.86349523817043 -4.859655913151649 -4.855790119469441 -4.851900704264951 -4.84798617426928 -4.844046285803632 -4.840083544779437 -4.836098136698508 -4.832091566653177 -4.828063129326457 -4.824014228992201 -4.819947139515269 -4.815861144351697 -4.811756436548883 -4.80763489874577 -4.803498423173038 -4.799366671653305 -4.795227295601332 -4.791073786024246 -4.78690562352175 -4.782722598286362 -4.778527560103648 -4.774320598352475 -4.770102302005252 -4.765874569628214 -4.761637909381672 -4.757394129020305
 6.21 -4.956341903376131 -4.956487446231719 -4.956617834602549 -4.956525776656006 -4.956165980152232 -4.955550652444136 -4.954703680477397 -4.953646010790472 -4.952391489514601 -4.950954522373817 -4.949343504684959 -4.947568741357675 -4.94563740689444 -4.943561185390567 -4.941348650534218 -4.939009565606424 -4.936555723481099 -4.933995686625054 -4.931339427098022 -4.928594396552672 -4.925771726234636 -4.922875606982528 -4.919915569227968 -4.916894852995615 -4.913821447903182 -4.910698363161479 -4.907529327574435 -4.904318679539137 -4.901069767045858 -4.897783797678098 -4.894463668612627 -4.891110086619517 -4.887778588062194 -4.884431508897475 -4.881054384675628 -4.87764766054041 -4.87421129122913 -4.870746741072697 -4.867252883995688 -4.863731583516397 -4.860182322746914 -4.856605714393184 -4.853000970755078 -4.84937004372647 -4.845711204795319 -4.84202638504374 -4.838315435148097 -4.83457780537909 -4.830814895601851 -4.827059495276036 -4.823301433455926 -4.819517548790541 -4.81570678952374 -4.811870343494345 -4.808008448136249 -4.804122440478556 -4.800212317145698 -4.796279914357573 -4.792323507929693 -4.788346433273315 -4.784347895395606 -4.780329978899799 -4.776292837985344 -4.772237016448095 -4.768163207680475 -4.764073324671659 -4.759967990007769 -4.755866965872066 -4.751759894045152 -4.747637625905187 -4.7435001424281 -4.739349494187815 -4.735186131356492 -4.731011013704757 -4.726825550601965 -4.722630461016445 -4.718426803515774 -4.714215376267052
 6.23 -4.911788484024263 -4.911933210388463 -4.912061846158727 -4.911969639525852 -4.911611948278602 -4.911000899803705 -4.91015870108586 -4.909107958707753 -4.90786274885005 -4.906434927291416 -4.904835769408519 -4.903072950176047 -4.901155614166708 -4.899093775551254 -4.896897378098487 -4.894575815175276 -4.892139159746578 -4.889597644375445 -4.88696083122305 -4.884236452048703 -4.881433508209876 -4.878559110662222 -4.875620689959598 -4.872622796254097 -4.869571689296065 -4.866471898434141 -4.863326192615279 -4.860139220384783 -4.856914149886342 -4.853652328862069 -4.850356534652531 -4.847027624196799 -4.843720854032482 -4.840398230295779 -4.837045938721523 -4.833663634643228 -4.830253062993146 -4.826814048302319 -4.823345924700638 -4.819849715916904 -4.816327245278888 -4.812776105713402 -4.809198579746366 -4.805593309502882 -4.801962316707311 -4.79830452268335 -4.794619988354121 -4.790909754242249 -4.787174840469968 -4.783447586759199 -4.779716812431666 -4.775961296408985 -4.772177557212781 -4.768369962964801 -4.764536951387026 -4.760679789801796 -4.75679812513194 -4.752894393900904 -4.74896821223289 -4.745020325852999 -4.741051150087381 -4.73706327986339 -4.733056189709741 -4.729030443756675 -4.724987655736143 -4.720927958981971 -4.716853326430052 -4.712783610618542 -4.708706803688052 -4.704615437381863 -4.700509683046125 -4.6963902816301 -4.692258603686373 -4.688116009371095 -4.68396248844423 -4.679799230269807 -4.675627023816175 -4.671448037656287
 6.25 -4.86766596225468 -4.867808771912409 -4.867936114805076 -4.86784404914652 -4.867487782753663 -4.866880303046518 -4.866044137048186 -4.865000211384872 -4.863762582285887 -4.862345175583652 -4.860756426713721 -4.859005690714777 -4.857102102228648 -4.855054555500322 -4.852874464377959 -4.850568552312901 -4.848150032359695 -4.845626707176103 -4.843008919023126 -4.840304579765016 -4.837522250869305 -4.83466829340682 -4.831751368051712 -4.82877491508148 -4.825746494376991 -4.822669105422515 -4.819546467305759 -4.816383288717886 -4.813180767953561 -4.809943212910977 -4.806671421091901 -4.803366859601706 -4.800084465149419 -4.79678627404776 -4.79345832221319 -4.790101495165962 -4.786715158030171 -4.783301085533806 -4.779858492008805 -4.776388421391125 -4.772891227220786 -4.769366422641955 -4.765814780403003 -4.76223619285658 -4.758631091959691 -4.754999769273769 -4.751343105964766 -4.747659922803232 -4.743951770164405 -4.740252098028307 -4.736547915979841 -4.732820293208891 -4.729064988510429 -4.725284790284626 -4.721479926536968 -4.71765059487837 -4.713798642525314 -4.70992300629996 -4.706026092630299 -4.702106737550285 -4.698167526699976 -4.694209105325697 -4.690232068280189 -4.686235650022773 -4.682223264619526 -4.678193885743445 -4.674149076674641 -4.670109820300522 -4.666063589115985 -4.662003055223629 -4.657928170333953 -4.653839785765584 -4.649739972445493 -4.64562810090923 -4.641505321301167 -4.637374543374742 -4.633234846492722 -4.629086879627458
 6.27 -4.823967972237188 -4.82410863497746 -4.824234604720774 -4.824142579703646 -4.823788277770713 -4.823183786374738 -4.822352852576619 -4.821315233045389 -4.820086044058227 -4.818677581500468 -4.817100150865606 -4.815361247255309 -4.813471265379429 -4.811437699556013 -4.809272473711314 -4.80698348137981 -4.804582075704218 -4.802076889435508 -4.799477344932918 -4.796792614163985 -4.79403020870455 -4.79119731973879 -4.788301068059239 -4.785346194066809 -4.782339677770822 -4.77928469878903 -4.776185126347652 -4.773044419281403 -4.76986561603352 -4.76665119465581 -4.763403212808675 -4.760122487761157 -4.756864456390976 -4.753590405184576 -4.750286460237167 -4.746953327252777 -4.7435925415443 -4.740203368033544 -4.736785311251299 -4.73334100533738 -4.7298690440407 -4.72637011071933 -4.722844118340562 -4.719291689480986 -4.715712436326561 -4.712107310672689 -4.708477643924299 -4.704820737095931 -4.70114005081182 -4.697466955305995 -4.693791020422364 -4.690089105614828 -4.686361609947365 -4.682609402094166 -4.67883189033972 -4.675031112578947 -4.67120717631732 -4.667360028670988 -4.663491236366911 -4.659600975742997 -4.655691422748243 -4.651761802942888 -4.647813461498564 -4.643847083198457 -4.639863722437474 -4.635864923222416 -4.63185024917215 -4.627841103517808 -4.623825229102961 -4.619795058383836 -4.615750633429507 -4.611693355922118 -4.607623797157096 -4.603542918043384 -4.599451619103676 -4.595352770474658 -4.59124321190726 -4.58712811276692
 6.29 -4.780687581400306 -4.780827387016142 -4.780951433343509 -4.780859318641238 -4.780506650781245 -4.779905277248529 -4.779078855141179 -4.778048271170386 -4.77682668166044 -4.775427842548743 -4.773860229385824 -4.772134077335336 -4.770256151174076 -4.768237425291995 -4.766086523692207 -4.76381424999101 -4.761429697417896 -4.758941848815565 -4.756361226639946 -4.75369553296022 -4.750952379458829 -4.748139557431504 -4.74526452778729 -4.742331411048565 -4.739346007351066 -4.736313486443921 -4.733235737689672 -4.730117730064308 -4.726962542157299 -4.723771162171627 -4.720546827923826 -4.717289736844017 -4.714054895975946 -4.710804451977033 -4.70752455111841 -4.704216279284975 -4.700878801975433 -4.697514254302353 -4.694121730992222 -4.690701536385503 -4.687254594436689 -4.683781258714374 -4.680280832401314 -4.676753938294496 -4.673201368805215 -4.66962248595914 -4.666018451396402 -4.662388506371673 -4.658733821754251 -4.655087198028153 -4.651437875292204 -4.647763853260139 -4.644063441260707 -4.640337508237771 -4.636588502750422 -4.632814612973098 -4.629019346695696 -4.625200451323705 -4.621359513878333 -4.617497700996639 -4.613616578931678 -4.609716283552645 -4.605796410345026 -4.601859774410753 -4.597906520468376 -4.593935502853217 -4.589951225517559 -4.585971212030826 -4.581986255579757 -4.577985918968625 -4.573971764619415 -4.569944074572051 -4.565905880484602 -4.561855723633508 -4.557794954913811 -4.5537259248394 -4.549648853543245 -4.545564260777666
 6.31 -4.737819129420222 -4.737957157708557 -4.738080130358425 -4.737987905650624 -4.737636431483912 -4.737039235375018 -4.73621755445864 -4.735192875487453 -4.733979544832121 -4.732589468481295 -4.731032732041633 -4.729317190737799 -4.727452549412479 -4.725447692526396 -4.723311954158312 -4.721054658005054 -4.718686497381519 -4.716216385220695 -4.713654204073675 -4.71100726610968 -4.708283693116074 -4.705491136498385 -4.70263634728033 -4.699724146103837 -4.696759983229068 -4.693748788534451 -4.690693471516705 -4.687598111290868 -4.684465466590332 -4.681297035766877 -4.678095806790703 -4.67486216725047 -4.671650594353336 -4.668423884925001 -4.665167575409746 -4.661882541870487 -4.658569319988811 -4.65522881506504 -4.651860462018278 -4.648465745386467 -4.645043189326444 -4.641595137614008 -4.638120043643982 -4.634618390430278 -4.631090810605972 -4.627538116423376 -4.623959629754115 -4.620356372089208 -4.616728844539154 -4.61310841783402 -4.60948562232353 -4.605837047977166 -4.602163624384263 -4.598465610754122 -4.594743295916103 -4.590997078319755 -4.587228186034926 -4.583437566751885 -4.579625147781452 -4.575791656055128 -4.571938438125235 -4.568066960165059 -4.564176547968997 -4.560267786952712 -4.556343272153293 -4.55240232822942 -4.54844722946154 -4.544496149752037 -4.540540532625429 -4.536569611228545 -4.532585508330733 -4.528587716324067 -4.524579797223544 -4.520560052667324 -4.516530313916945 -4.512491571857551 -4.508444816998153 -4.504391889471862
 6.33 -4.695357517232042 -4.695494207993645 -4.695615276709399 -4.695522471681722 -4.695173270835795 -4.694578671719577 -4.693762601503797 -4.69274420698197 -4.691538154570397 -4.690157260308175 -4.688610199857209 -4.686906568502215 -4.685054011150735 -4.683062542333144 -4.680941186202671 -4.6786998665354 -4.676348516730297 -4.673895609809215 -4.671351558416916 -4.668722214821089 -4.66601871091237 -4.663245508204358 -4.66041115783364 -4.657519410559816 -4.654576316765517 -4.651586726456441 -4.648552929261371 -4.64548015443221 -4.642368930844014 -4.639223566995016 -4.636045151006672 -4.63283501062369 -4.629646553214069 -4.626442165769145 -4.62320923490363 -4.619948306855655 -4.616659057486824 -4.613342532282256 -4.609998286350645 -4.60662759442431 -4.603230350859254 -4.599806179635228 -4.596355744355783 -4.592879428248354 -4.589377804164315 -4.585849744579052 -4.582297851592054 -4.578719936926976 -4.575118161931724 -4.571523727578554 -4.567927114464148 -4.564305522809715 -4.560657642461087 -4.556986612888829 -4.553291603188332 -4.549572432079937 -4.545831207909039 -4.542066958646219 -4.538282581887364 -4.534477034853792 -4.530651804392393 -4.526807486975773 -4.522946028702389 -4.519065665296708 -4.515170152109365 -4.511258854117316 -4.507332645924023 -4.503410761759612 -4.499484055481068 -4.495541820572411 -4.491587000144898 -4.487619636937226 -4.48364108331573 -4.479651611274608 -4.475651422436142 -4.471643618050922 -4.46762706899809 -4.463604355785585
 6.35 -4.653296246062827 -4.653431889102214 -4.653551363632064 -4.653458517976076 -4.653111180085444 -4.652519627538864 -4.651707937542534 -4.650695926930165 -4.649497472162985 -4.648125319329743 -4.646588714146728 -4.644895751957764 -4.643055737734231 -4.641077376075075 -4.638971151206813 -4.636744816983552 -4.634409706887005 -4.631973354026499 -4.629446591139 -4.62683634058912 -4.624150934369148 -4.621397684099063 -4.618582781026553 -4.615711966027043 -4.61278996960372 -4.609821141887553 -4.606808872637323 -4.603757411239656 -4.600668976709043 -4.597545367687887 -4.594390022446525 -4.591201938883268 -4.588036654524439 -4.584855406524413 -4.581645731665661 -4.578407566358791 -4.575142386642598 -4.571849398184106 -4.568529146278632 -4.565182265849824 -4.561808501449732 -4.55840948725886 -4.55498384708623 -4.551532374369444 -4.548055182174757 -4.544552853197147 -4.541025909760386 -4.537473453817124 -4.533897496948963 -4.53032920036655 -4.526758744909658 -4.523162541047285 -4.519541478877745 -4.515896368128773 -4.512227818157628 -4.508535717951198 -4.504820996126123 -4.501084730928903 -4.497327080236027 -4.493549261554096 -4.489751892019962 -4.48593581840086 -4.482101427094554 -4.47825002412948 -4.474381805164912 -4.470499005491109 -4.466601900029486 -4.462709143332791 -4.458810519585269 -4.454898352602861 -4.450972995833384 -4.447034342356738 -4.443085154885098 -4.43912474576314 -4.435154986968245 -4.431176920110734 -4.427191106434099 -4.423197006815244
 6.37 -4.611631316485833 -4.611764941611183 -4.611882911708058 -4.611790195121109 -4.611443969827134 -4.610855983435084 -4.610048573186077 -4.609042795953387 -4.60785165824247 -4.606488536190951 -4.604961535568651 -4.603280391777584 -4.601452159851969 -4.599487434458246 -4.597394339895082 -4.595183200093389 -4.59286383861633 -4.590444618659342 -4.587935483050153 -4.585343734248786 -4.582676994347596 -4.579942775071278 -4.577147557776887 -4.574296653453867 -4.571394942724071 -4.568447035841789 -4.565456312693767 -4.562426262799248 -4.559359725309988 -4.5562577990103 -4.553124202317079 -4.549959593279841 -4.546816159580761 -4.543658028534708 -4.540471167089292 -4.537256051824903 -4.53401351895476 -4.530743904324953 -4.527447203414503 -4.524124031335409 -4.520775012832701 -4.517399402284503 -4.513998573702096 -4.510571480729974 -4.507119146645919 -4.503641794361062 -4.500140246419971 -4.496613005000706 -4.49306263191492 -4.48951933860793 -4.485974046158806 -4.482404435280468 -4.478808746319769 -4.475189549257603 -4.471547713709008 -4.467881808923265 -4.464193663784017 -4.460484376809381 -4.456753996152075 -4.453003139599528 -4.449232684574028 -4.445444738132846 -4.441637806968379 -4.437814467408298 -4.433975125415698 -4.43011941658925 -4.426250696163372 -4.422386689008391 -4.41851676963072 -4.41463333217304 -4.410736550414482 -4.406826987770827 -4.402906757294705 -4.398975411675796 -4.395034813241056 -4.391086463954924 -4.387130345419568 -4.383166758875103
 6.39 -4.570356057495431 -4.570488004518507 -4.570604749939958 -4.570512112125052 -4.570167269075797 -4.569582258430931 -4.56877992746594 -4.567779823093052 -4.566596841861258 -4.565242079956302 -4.563724353200701 -4.562054067053752 -4.560238036611537 -4.558285876606938 -4.556207511409649 -4.554011085026184 -4.551707511099901 -4.549304612910998 -4.546812523376549 -4.544238245050511 -4.541590440123741 -4.53887488042402 -4.536099537416068 -4.533267832201573 -4.530386555519208 -4.527459517744659 -4.524489388890649 -4.521480968606971 -4.518435496180512 -4.51535622053528 -4.512244480232454 -4.509101903470397 -4.505980488084708 -4.502844351548252 -4.499680250971211 -4.496488023101108 -4.493267804322876 -4.490021940658882 -4.486748277768994 -4.483448640950622 -4.48012300513878 -4.476772124906136 -4.473394504463078 -4.469991957657774 -4.466564237976239 -4.463111828542398 -4.459634152118169 -4.456132081103526 -4.452607157536586 -4.449089103093688 -4.445568959089474 -4.442024686476987 -4.438454965847756 -4.434861327431896 -4.43124489109821 -4.427605806354292 -4.423944302346636 -4.420261197860752 -4.41655713132128 -4.41283404079212 -4.409090563976552 -4.405329138217373 -4.401550080497033 -4.397754417437781 -4.39394259530181 -4.39011530999141 -4.386274557049131 -4.382438131657947 -4.378596688641428 -4.374741192463915 -4.370872527230704 -4.36699242668824 -4.363100674224309 -4.359199262868244 -4.355287575291134 -4.351367733806043 -4.347441740368235 -4.343507486575403
 6.41 -4.5294657556022 -4.529596434338274 -4.529711544846365 -4.529619025512043 -4.529275844362129 -4.528694259064686 -4.527896176929037 -4.526902484905762 -4.525726149586705 -4.524379547204984 -4.522872373634998 -4.521212014392431 -4.519408174634272 -4.517469019158814 -4.515404222405673 -4.513222788455797 -4.510934501031485 -4.508548313496386 -4.506072638855537 -4.503515839755361 -4.500886208483695 -4.498189806969805 -4.495433236784404 -4.49262117913968 -4.489760234889316 -4.486853364528508 -4.483904108194003 -4.480916205664117 -4.477891806358763 -4.47483411933949 -4.471744423309508 -4.468624066613726 -4.465524087238784 -4.462410382813091 -4.459267830606872 -4.4560984375322 -4.452901590143049 -4.449677814635331 -4.446427726846952 -4.443151032257861 -4.439848955990102 -4.436521282807871 -4.433168227117576 -4.429788762967895 -4.426385284049847 -4.422956653696851 -4.419504424884801 -4.416027200232143 -4.412526591999944 -4.40903350209198 -4.405538782054816 -4.402019063077887 -4.398474785993606 -4.394907021277445 -4.391316619048036 -4.387703079067274 -4.384067310740434 -4.380410953116266 -4.376733574887129 -4.373035914389092 -4.369319929602077 -4.365585388149979 -4.361833567300806 -4.358065233966815 -4.354280754704662 -4.350481215715551 -4.346667542845386 -4.342859041584946 -4.339045267070038 -4.335218184081681 -4.331377897046282 -4.327526030035825 -4.323662906768063 -4.319789280606716 -4.315906784561681 -4.312016221289242 -4.30811831309229 -4.30421339192056
 6.43 -4.488955003947699 -4.489083994215473 -4.489198609576689 -4.489105378436903 -4.488763768847364 -4.488185918505011 -4.487392564752478 -4.486404584578099 -4.485235044615914 -4.483897381145678 -4.48239931009287 -4.480750057028692 -4.478957477170092 -4.477031115379765 -4.474980266166165 -4.472812593683525 -4.470540261731857 -4.468169593756979 -4.465710592850524 -4.463171991749952 -4.460559482838577 -4.457881488145581 -4.455144159346032 -4.452351677760908 -4.449510314357116 -4.446623589747523 -4.443694444190971 -4.440727487592314 -4.437724129502439 -4.434688049118298 -4.431619145282943 -4.428520096485554 -4.425442510861479 -4.422350246192265 -4.419230359905705 -4.416082249075873 -4.412908020423171 -4.409706940314369 -4.406479244762661 -4.403225789427708 -4.399947129615692 -4.396642570279374 -4.393312676018148 -4.389957311078105 -4.386578079352093 -4.383173734379785 -4.379745309347747 -4.376292477089511 -4.372816500085651 -4.369348240463861 -4.365877969999037 -4.362383180113365 -4.358864081876405 -4.355321336005192 -4.351756012864326 -4.348167912466081 -4.344558474470499 -4.340927538185509 -4.337276152567041 -4.333605726219135 -4.329915067394075 -4.326208023992511 -4.322482583563593 -4.318741123305106 -4.314983630063618 -4.311211440334625 -4.307425690262704 -4.303644885641677 -4.299858691914768 -4.29605902417478 -4.292246737164271 -4.288422305275738 -4.2845880725518 -4.280743062685403 -4.276888319020017 -4.273026814549848 -4.269156951920051 -4.265281383426959
 6.45 -4.448818921438391 -4.448946893059928 -4.449059693045076 -4.448967089819073 -4.448627171457224 -4.44805204568489 -4.447263699877507 -4.446281191060579 -4.445118845909693 -4.443789580750522 -4.442300471558831 -4.44066211396049 -4.438880783231479 -4.436967304297899 -4.434929501735985 -4.432777099772117 -4.430519402282834 -4.428164482794841 -4.425722654485035 -4.423199840180514 -4.420606202358594 -4.417945593146831 -4.415226744323035 -4.412453647315298 -4.409631433202009 -4.406764912711882 -4.403856246223979 -4.400909033767737 -4.397926855022996 -4.394911259320022 -4.391864335639552 -4.388786762612815 -4.38573058852157 -4.38265944129814 -4.379560818525458 -4.376435437437099 -4.373282374917326 -4.370104547501136 -4.366898881374301 -4.363668832373425 -4.360412005985991 -4.357130377350414 -4.353823881256101 -4.350492502143509 -4.347136464104206 -4.343755990880934 -4.340351225867687 -4.336923172109765 -4.333471542303865 -4.330027288798147 -4.326581203592321 -4.323111008337727 -4.319616724337425 -4.316098972546287 -4.312558833571092 -4.308996387670624 -4.305412174755776 -4.301807184389657 -4.298182125787707 -4.294536817817808 -4.290873199000409 -4.287191897508648 -4.283493471168486 -4.279778407458838 -4.276048343511719 -4.272303156112383 -4.268543701699476 -4.264790076365196 -4.26103127585545 -4.257259085570026 -4.253474950562762 -4.249678165541727 -4.245871244869413 -4.242053772562917 -4.238227952294151 -4.234394517390037 -4.230553600832727 -4.226706685259821
 6.47 -4.409051391898315 -4.409178304698957 -4.409290319083076 -4.409197993495289 -4.408859796034582 -4.408287824454307 -4.407503536162192 -4.406526968220344 -4.405372317345255 -4.404051069907808 -4.402571821933288 -4.400942949101383 -4.399173646746203 -4.397272119856279 -4.395247573074583 -4.393109020698535 -4.390866126680018 -4.388527374625389 -4.386101597795494 -4.383596429105687 -4.381019191125842 -4.378377256080376 -4.375677385848264 -4.372922661963063 -4.370119575612929 -4.367272897640643 -4.364383148543635 -4.361456988474012 -4.358494757238581 -4.355500344298878 -4.352474038771204 -4.349417849426651 -4.346382264691139 -4.343333302645451 -4.340256001025273 -4.337151797221227 -4.33402134827892 -4.330864510898985 -4.327682041437127 -4.324473745904166 -4.3212399899661 -4.317981308944145 -4.3146981078148 -4.311389671209898 -4.308056523416672 -4.304699878377818 -4.301318859691559 -4.297914220611718 -4.294487054047786 -4.291066622565005 -4.287644958384439 -4.284199123383065 -4.280729109093851 -4.277235976705857 -4.273721087064311 -4.270183200670726 -4.266624597682987 -4.263044757915464 -4.259444820839123 -4.25582527558163 -4.252187800927479 -4.248532695318115 -4.244860776852055 -4.241171683285026 -4.237468312030106 -4.233749650157855 -4.230017574396475 -4.226290651131959 -4.222558916408246 -4.218814015927395 -4.215056745049745 -4.2112875487941 -4.207508411837904 -4.203718958517438 -4.199920322828008 -4.196114918424152 -4.192302318619844 -4.188482796388714
 6.49 -4.369648733239961 -4.369774647048267 -4.369885375610536 -4.369793197390468 -4.369456700510366 -4.368887922751143 -4.368108161552327 -4.367137544012063 -4.365989956887123 -4.364676366592907 -4.363205989203458 -4.361587840451463 -4.359830325728263 -4.357940580083867 -4.355929308226958 -4.35380458452491 -4.351576863003793 -4.34925332734839 -4.346843340902216 -4.344354786667524 -4.34179550730533 -4.339171195135426 -4.3364888221364 -4.333753159945656 -4.330969149859433 -4.328141402832835 -4.325272209479844 -4.322365590073354 -4.319423534545194 -4.316449132486158 -4.31344377314603 -4.310408865433626 -4.307394127916814 -4.304365808822562 -4.301310126036964 -4.298227307105288 -4.295117829232008 -4.291983409280855 -4.288822513774858 -4.285636208896392 -4.282425030487227 -4.27918943404858 -4.275928054741174 -4.272642687385287 -4.269333176460819 -4.265999336107351 -4.262642210124211 -4.259261001970543 -4.255858174765379 -4.25246149128771 -4.249063093976569 -4.245641724931109 -4.242195635910685 -4.23872754833495 -4.235236793283939 -4.231723741498168 -4.228189643378737 -4.224635368987425 -4.221060778046805 -4.217467129940354 -4.213855463712568 -4.210225708069085 -4.206579361376807 -4.202916761664037 -4.199239676620605 -4.195547153598016 -4.191841729609592 -4.18814136133062 -4.184436405098516 -4.180718416912978 -4.176987872436157 -4.173246496992832 -4.169493855570584 -4.165732522819992 -4.161961663054808 -4.158183490252172 -4.154398218052805 -4.150607379761227
 6.51 -4.33060435665298 -4.330729251300654 -4.330839753824305 -4.33074797270642 -4.330412826092266 -4.329847351789896 -4.32907211727015 -4.328107619666662 -4.326966315775866 -4.325661292057003 -4.324200304632123 -4.322592159286103 -4.320845271466645 -4.318968076284291 -4.316969888512434 -4.314858972587328 -4.3126454126081 -4.310337092336762 -4.307942975198229 -4.30547108428033 -4.302928372333826 -4.300321951772426 -4.297657594672811 -4.294940012774645 -4.292175117480598 -4.289366329856376 -4.286516280630736 -4.283629810195513 -4.280707848605645 -4.277753785579207 -4.274768830497432 -4.271754332404749 -4.268760250008809 -4.265752851680526 -4.26271736545411 -4.259655869027105 -4.25656848976043 -4.25345523467842 -4.250316020468872 -4.247151693483089 -4.243963179735934 -4.240748994905871 -4.237510504335034 -4.234248133029265 -4.230961205658188 -4.227649996555263 -4.224316599717848 -4.220958818807274 -4.217578997148909 -4.214206057732232 -4.210831983210912 -4.207434115902885 -4.204011917790435 -4.200567670520291 -4.197101415403702 -4.193613173416542 -4.190103945199406 -4.186574121057706 -4.183025070961786 -4.17945624454702 -4.175869361113939 -4.172265779628341 -4.168645358721417 -4.165008386689878 -4.16135685149609 -4.15769139076821 -4.154011951800325 -4.15033805155261 -4.146659656651469 -4.142968103389702 -4.139264337726665 -4.135549405288447 -4.131824841368033 -4.128090050925499 -4.124346148588192 -4.120595548650931 -4.1168382250762 -4.113074941494363
 6.53 -4.291914495810242 -4.292038111132065 -4.292147377404293 -4.292055963127913 -4.291722926470806 -4.291160665267752 -4.290390037020423 -4.289430968897404 -4.288297417734188 -4.287000000033182 -4.285547951963721 -4.283950289362069 -4.282214017731432 -4.280348762241965 -4.278363547730781 -4.276266228701969 -4.274067019326597 -4.271773693442729 -4.26939558455544 -4.26694030583683 -4.264414430126039 -4.261824579929264 -4.259178527419778 -4.256478974437949 -4.25373219249126 -4.250942372754332 -4.248111926068944 -4.245244092944063 -4.242342553555863 -4.239408427747756 -4.236444055030423 -4.23344995458184 -4.23047644524731 -4.227488685539504 -4.224474853638486 -4.22143426739176 -4.218367714314303 -4.21527562158861 -4.212158146064733 -4.209015424260336 -4.20584832236073 -4.202656736218932 -4.199440891355719 -4.196199972959676 -4.192935915887256 -4.189648354662846 -4.186337453478821 -4.183002906195616 -4.179646366341795 -4.176296657114118 -4.172945681377621 -4.169571321665693 -4.166173200180152 -4.162752688791342 -4.15931091903821 -4.155846582128401 -4.15236202893836 -4.148856810013425 -4.145332435567933 -4.141788755485328 -4.138227299318272 -4.134648816288768 -4.131053445288267 -4.127442614877811 -4.12381712328815 -4.12017671841988 -4.116524247843588 -4.112876058799994 -4.109223858200099 -4.105558602625345 -4.101881678327771 -4.098193031230187 -4.094494906926341 -4.090787480681103 -4.087070737430641 -4.083347561782621 -4.079617328016401 -4.075881330083234
 6.55 -4.253572626090831 -4.253696151924599 -4.253804521736479 -4.253712884045679 -4.253381887042352 -4.252822838587592 -4.252056796213446 -4.25110353712291 -4.249976438189943 -4.248686925959468 -4.247244366647381 -4.245656836140555 -4.243931669996856 -4.242078263445145 -4.240105251385291 -4.238021918388183 -4.235836548695737 -4.233558056220916 -4.231195644547738 -4.228756006931291 -4.226246956297752 -4.2236750252444 -4.221046016039636 -4.218364560623001 -4.215636220605195 -4.212865257268104 -4.210053131564811 -4.207205404119635 -4.204322985228142 -4.201408604857183 -4.198464092644913 -4.195490077900834 -4.192536969605806 -4.189570306412103 -4.186576156643429 -4.183556618294972 -4.180511059033424 -4.177439656197038 -4.174343806795662 -4.171222767510784 -4.168076714695585 -4.16490747437498 -4.161712912245675 -4.158494993676221 -4.15525342370707 -4.151988187050629 -4.148699538091332 -4.145388320885696 -4.142054399162394 -4.13872836632232 -4.135400425438668 -4.132049379257007 -4.128674980195361 -4.125278540344292 -4.121859741466984 -4.118419554999344 -4.11495978205008 -4.111479243400813 -4.107978639506176 -4.104460240493912 -4.100923366164995 -4.097370255993736 -4.093800629127906 -4.090214774388858 -4.086614840271658 -4.083000074945212 -4.079372676252405 -4.07575123171025 -4.072124958510027 -4.068485303517439 -4.064835143272773 -4.061172533991062 -4.057500841562253 -4.053819721551384 -4.050130089198768 -4.046433329420173 -4.042730666807026 -4.039021345626605
 6.57 -4.215575523819576 -4.215697860006033 -4.215805373152438 -4.215714301795948 -4.215385494148644 -4.214829548097544 -4.214068141204601 -4.213120500706706 -4.212000223515702 -4.21071885621838 -4.209285175076493 -4.20770723602676 -4.205993354680876 -4.204151346325519 -4.202191195922363 -4.200120498108085 -4.19794972719438 -4.19568590716797 -4.193339321690623 -4.190915264099158 -4.18842309740547 -4.185867334296542 -4.183255647134461 -4.180592117956437 -4.177882418474828 -4.175129070077157 -4.172336503826128 -4.169507600459662 -4.166643970390912 -4.163749513708295 -4.160824870175515 -4.1578708592316 -4.154937869990921 -4.151990871243237 -4.149017781453723 -4.146018008763004 -4.142993250987201 -4.13994365561796 -4.136867979822504 -4.133768160443672 -4.130644343999965 -4.127496036685594 -4.124324034370537 -4.121127532600584 -4.117908026597393 -4.114665161258555 -4.111399951157649 -4.108110580544307 -4.10480029334428 -4.10149646315951 -4.098191483268197 -4.094863686624879 -4.091512955860509 -4.088139263282536 -4.084744910874993 -4.081328530298583 -4.077892662890773 -4.07443561966589 -4.070960251315221 -4.067466048207118 -4.063954220387102 -4.060425487577984 -4.056880679179969 -4.05332030427079 -4.049745201605828 -4.046156589618237 -4.042554926419086 -4.0389584897975 -4.0353578272208 -4.031744545834654 -4.028119792463233 -4.024483863609378 -4.020838735454755 -4.017183903860037 -4.013520254365077 -4.009850592189094 -4.006174212230864 -4.002492059068913
 6.59 -4.177918015522717 -4.178039521905493 -4.178145708185016 -4.178055142916117 -4.177728494332479 -4.177175520346648 -4.176418678550032 -4.17547663621291 -4.17436340028443 -4.173090277392624 -4.171664813844408 -4.170096765625592 -4.168393388400889 -4.166563497513922 -4.164615827987234 -4.162558434522301 -4.160402011499537 -4.158152532978315 -4.155820362696974 -4.153412844072833 -4.150936330202211 -4.148398013860438 -4.145803537501873 -4.143157663259924 -4.140465452947067 -4.137730798054867 -4.134956499753996 -4.132146308894263 -4.12930268600463 -4.126426771293245 -4.123521984647465 -4.12058775563389 -4.117674723498386 -4.114747287166121 -4.111794215241602 -4.108815106008702 -4.105810747430707 -4.102781447150345 -4.099726982489841 -4.096648280450942 -4.093545477714978 -4.090419170642904 -4.087268355275347 -4.084093807332661 -4.080896322214983 -4.077675595002284 -4.074432380454438 -4.071165953011276 -4.067878116792655 -4.064597335598527 -4.061315152909005 -4.058010811884444 -4.054682145365512 -4.051332565873276 -4.047961295609279 -4.044568716455634 -4.041155649975113 -4.037723437411236 -4.034272519688379 -4.030802617411867 -4.027314600868086 -4.023810560024592 -4.020290954530223 -4.016755183715221 -4.013205436591354 -4.009642111852045 -4.0060655178725 -4.002494902709852 -3.998919124103302 -3.995332139474261 -3.991732615926507 -3.988123040246347 -3.984503148902771 -3.980874588047628 -3.977238073515801 -3.973594320825384 -3.969944795177871 -3.96628900145835
 6.61 -4.140595377199288 -4.140715823624837 -4.140821692839709 -4.140731653416141 -4.140405933609093 -4.139857351356256 -4.13910503427805 -4.138168559677633 -4.137062304540904 -4.13579636553651 -4.134380179015853 -4.132821451013094 -4.131129247245167 -4.12931069311178 -4.12737522369543 -4.125331443761413 -4.123188037757836 -4.12095344981562 -4.118636703748529 -4.116244573053167 -4.113784480909004 -4.111262560178391 -4.108684783406567 -4.106056672821691 -4.103381640334851 -4.100665307540085 -4.097909285714411 -4.095117685817836 -4.092292738493393 -4.089436404067157 -4.086551082548278 -4.083636933629006 -4.080742746684722 -4.077835440773966 -4.074902194638478 -4.071943556703227 -4.068959435076445 -4.065950267549672 -4.062916541597794 -4.059858854379084 -4.056777202735248 -4.053672533191468 -4.050542811956459 -4.047389774922514 -4.044214077665556 -4.041015305445197 -4.037794173204801 -4.034550115571536 -4.031284856856443 -4.028026611054506 -4.024766881844714 -4.021484882590141 -4.018179436338017 -4.014852645819809 -4.011504693451301 -4.008136011332686 -4.004746861248648 -4.001338144668458 -3.997910672746071 -3.994465236320224 -3.991001175914544 -3.987521781737651 -3.984026833683275 -3.980515831330374 -3.976991043943249 -3.973452090471672 -3.96990130955102 -3.966355709502406 -3.96280563833282 -3.959243383735274 -3.955669833088949 -3.952085553459358 -3.948491851598497 -3.944889183945017 -3.941278366624396 -3.937660635449112 -3.934037405918831 -3.930408193220595
 6.63 -4.103604213607875 -4.103723939925422 -4.103829191881436 -4.103739298065305 -4.103415816752944 -4.10287001590681 -4.102122163175903 -4.101191055895764 -4.100091971088495 -4.098833545462745 -4.097426535413734 -4.095877567023249 -4.094195506059661 -4.09238870797792 -4.090465217919581 -4.088434260712801 -4.086304720872358 -4.084084432599655 -4.081782759782743 -4.079406075996324 -4.076961904501771 -4.074456118247147 -4.071896019867212 -4.069284351683448 -4.066627225704077 -4.063929253624076 -4.061191476825207 -4.058418546376027 -4.055611793031923 -4.052775047235128 -4.049908869114758 -4.047013468486828 -4.044138884854288 -4.041251647407051 -4.038338145022032 -4.035398566263171 -4.03243468938148 -4.029446342315072 -4.026433362689208 -4.023396557816334 -4.020335304696124 -4.01725103001553 -4.014143170148829 -4.011011591157669 -4.007857478791128 -4.004680488485763 -4.001481195365671 -3.998259334242549 -3.995016419615757 -3.991780565672381 -3.988543096287304 -3.985283315023278 -3.982000885130995 -3.97869707954917 -3.975372110904615 -3.972026341512327 -3.968661103375579 -3.965275868186005 -3.961871937323697 -3.958450051857304 -3.955010992544134 -3.951555509830262 -3.948084333850638 -3.944598674429201 -3.941097871079002 -3.937583953002324 -3.934058129090809 -3.930537077925597 -3.927012167777453 -3.923475416606916 -3.919927282064449 -3.916368251490583 -3.912800381916082 -3.9092231700621 -3.905638652340357 -3.902046874853307 -3.898449103394322 -3.894846503447873
 6.65 -4.06694129756837 -4.067059483629842 -4.067164008136283 -4.067075439693966 -4.066753756599453 -4.066210616839594 -4.06546679809154 -4.064542427722737 -4.063449042790936 -4.062199400044199 -4.060800705920906 -4.059261366549759 -4.057590327749789 -4.055794305030373 -4.05388312359123 -4.05186452832244 -4.049749403804457 -4.047543154308109 -4.045256233794621 -4.042894355915626 -4.040465894013177 -4.037976901119762 -4.035433099958323 -4.032838862942271 -4.030199402175507 -4.027518589452436 -4.024798586257995 -4.022044403767669 -4.019256592847517 -4.016438274054197 -4.013591207634987 -4.010715333527821 -4.007860111361307 -4.004991760454768 -4.002097459818266 -3.999178378152641 -3.996234473849541 -3.993266404991463 -3.990272939351792 -3.987256674394839 -3.984216657275887 -3.981152904841236 -3.978066403628247 -3.974956319865393 -3.971823549472314 -3.968667748059862 -3.96549016093017 -3.962290313076702 -3.959069529184317 -3.955856193629334 -3.952640750479598 -3.949402923494554 -3.946143496125313 -3.942862381514737 -3.939560222497511 -3.936237381600228 -3.932895001041477 -3.929533492731931 -3.926153208274439 -3.922755048964124 -3.919339685788485 -3.915908179427497 -3.912461660253724 -3.90899905833243 -3.905523723421696 -3.902034154972538 -3.89853248212904 -3.895036713728476 -3.891536538301447 -3.888024684072027 -3.8845016889579 -3.880967600570511 -3.877425286215225 -3.873873762891481 -3.870314327292967 -3.866748685807778 -3.863176544518605 -3.859599429202913
 6.67 -4.030602929278338 -4.030720804938318 -4.030824591807884 -4.030736068509943 -4.030415713361394 -4.029876464373121 -4.029138009250001 -4.02821847539091 -4.027132599888719 -4.025890039530314 -4.024500090796588 -4.022970409862458 -4.021309442596866 -4.019524624562792 -4.017625801017261 -4.015620156911352 -4.013517516890207 -4.01132639529305 -4.009053506153189 -4.006707393198036 -4.004294169849119 -4.001821749222097 -3.999293904126775 -3.996716607067122 -3.994094590241288 -3.991431335541627 -3.988729564554712 -3.985992608561356 -3.983223768536644 -3.980423495149944 -3.977595218764943 -3.974738839439669 -3.971902896926517 -3.969053200672285 -3.966178939818201 -3.963278983199958 -3.960354419347745 -3.957406786486288 -3.954433942534888 -3.951437705107458 -3.948417591512565 -3.945375398753479 -3.942308823528215 -3.939219882229584 -3.93610821094524 -3.932974645457739 -3.929818251244587 -3.926640493478307 -3.923441637026491 -3.920249496451868 -3.917055916012369 -3.9138409396612 -3.910603671046902 -3.907344763513439 -3.90406542010027 -3.90076568354243 -3.897446206270614 -3.894107550411269 -3.890750567786681 -3.887376139915071 -3.883983568010695 -3.880576302983946 -3.87715342544146 -3.873715615686228 -3.870263573717709 -3.86679895923195 -3.863322051621708 -3.859850759976581 -3.856374803083137 -3.852887559425051 -3.849389337183252 -3.845880854236064 -3.842362958159362 -3.838837216226727 -3.835302535409611 -3.831762112377503 -3.828215933498105 -3.824664884837507
 6.69 -3.994587335643674 -3.994704990759342 -3.994807959808073 -3.994719371429168 -3.994401343959556 -3.993865275433798 -3.993131033584086 -3.992217485840253 -3.991137449329776 -3.989902660877779 -3.988521127007043 -3.987001403938008 -3.985350607588786 -3.983577283575163 -3.981689857210616 -3.979697523506313 -3.97760821717113 -3.975430202611661 -3.973171913932229 -3.970840894934897 -3.968443769119486 -3.965986949683588 -3.963475739522579 -3.960915141229638 -3.958310077095767 -3.955663859109805 -3.952980228958451 -3.950261168026286 -3.947510187395789 -3.944728857847369 -3.941919289859387 -3.939082063608178 -3.936264268968086 -3.933433975511488 -3.930578232508823 -3.927698078928636 -3.924793023437594 -3.921864674400539 -3.918911979880516 -3.915935617638811 -3.912936225135003 -3.909914069526995 -3.906868537671068 -3.903800526121924 -3.900709741132737 -3.897597048655207 -3.894462444339614 -3.891305653534872 -3.88812865128859 -3.884958792347138 -3.881787071155706 -3.878593301858376 -3.875378358298189 -3.872141704017222 -3.868884702256662 -3.865607345956887 -3.862310467757547 -3.858994699997655 -3.855661184715673 -3.852309543649604 -3.848941328237092 -3.845557129615524 -3.842158148622129 -3.838743895794093 -3.835316181368668 -3.831875335283288 -3.828422737175694 -3.824975606384056 -3.821524401947105 -3.818061222604266 -3.814587446795801 -3.81110406266295 -3.80761079804808 -3.804109380494843 -3.800600667248333 -3.797085435255252 -3.793564281164083 -3.790037931325259
 6.71 -3.958892379623217 -3.959008644054293 -3.959110835101507 -3.959023301420308 -3.95870743136736 -3.958174193000546 -3.957444014078972 -3.95653606206297 -3.955463024114104 -3.954235827095173 -3.952862717570222 -3.951352051804542 -3.949711555764682 -3.947949815118455 -3.946074345234949 -3.944094281184533 -3.942017497738869 -3.939853589370923 -3.937610330254978 -3.935293824266643 -3.932912214982871 -3.930470625681969 -3.927975649343617 -3.925431138648882 -3.922843215980237 -3.920214343421579 -3.917547872758248 -3.914847435477046 -3.912113952766266 -3.909351085515704 -3.906560284316694 -3.903740789462129 -3.900942070946486 -3.898130708465861 -3.895293791417994 -3.892432758902303 -3.889547059719916 -3.886638192373709 -3.883705185068341 -3.880748365710291 -3.877769481907902 -3.874767520971422 -3.87174236991305 -3.86869487544698 -3.865624983989453 -3.862533141658806 -3.859419674275525 -3.856284217362306 -3.853128636144109 -3.849979695548217 -3.846829590204304 -3.843658364444503 -3.840464332303467 -3.837250027518452 -3.834015383529384 -3.830760353478939 -3.827486040212628 -3.824193026278879 -3.820882123929124 -3.817553535117894 -3.814208651502912 -3.810847694445192 -3.807471555009144 -3.804081253962676 -3.800676921777312 -3.797260568628299 -3.793831664394729 -3.790408198659666 -3.786980930710269 -3.783542439537925 -3.780093033838388 -3.776633522011919 -3.773165212163437 -3.769688482102662 -3.766204179344281 -3.762714181108106 -3.75921812431924 -3.755716935608258
 6.73 -3.923515089586945 -3.92363042319564 -3.923731406063862 -3.923644856862967 -3.923330913969063 -3.922800715463013 -3.922075339130435 -3.921172792461711 -3.920106252651988 -3.918886586601182 -3.917522070913993 -3.916020191899898 -3.914390345573168 -3.912639127652873 -3.910775453562889 -3.908807308431911 -3.906744417093458 -3.90459388408589 -3.902364823652411 -3.90006269974109 -3.89769597600487 -3.895270305801582 -3.892791052193962 -3.890263787949666 -3.887692395541285 -3.885080247146368 -3.882430904647436 -3.879747819632007 -3.877032563392613 -3.874287746926827 -3.871514210937285 -3.86871371583171 -3.865933231722942 -3.863140848428963 -3.860322415472931 -3.857480602083205 -3.854613747193385 -3.85172401944234 -3.848810187174249 -3.845874138438636 -3.842914290990413 -3.839932302289918 -3.836927429502964 -3.833900159500879 -3.830850968860559 -3.827779823864515 -3.82468748050093 -3.821572804463706 -3.81843826115253 -3.815310615672932 -3.812181742836341 -3.80903173716016 -3.805859802867825 -3.802666653888885 -3.799454233859066 -3.796221186120358 -3.792969743721087 -3.789698319416003 -3.786410265666363 -3.783104604640025 -3.779782098211539 -3.776444727962247 -3.773092035180378 -3.76972468086116 -3.766344195706925 -3.762950460127219 -3.759545634238927 -3.756146367866386 -3.752742470541515 -3.749327921503943 -3.745902759701144 -3.742466873788578 -3.739023232129834 -3.735571112796777 -3.732111053569708 -3.728645431937514 -3.725173995097844 -3.721698649957272
 6.75 -3.888452358687488 -3.888566781338452 -3.888668025853346 -3.888580860919202 -3.888268414931283 -3.887742345993093 -3.887021341916371 -3.886123910221108 -3.885063708135535 -3.883851752596143 -3.882495710247682 -3.881003227443166 -3.879383080243885 -3.877642764419408 -3.875790985447596 -3.873835188514605 -3.871784858514902 -3.869648050051271 -3.867432727434829 -3.865145554685032 -3.862793335529694 -3.860382793404997 -3.857919761455509 -3.855408412534195 -3.852852939202439 -3.85025866373006 -3.847625778095329 -3.844960013984991 -3.842262462794286 -3.83953528562697 -3.836780203295342 -3.833997906320262 -3.831235644931188 -3.828460709066193 -3.825661748372001 -3.822837712204015 -3.819990579626349 -3.817119489411864 -3.814224900042203 -3.811307819707825 -3.80836805630805 -3.805405747451095 -3.802420810454121 -3.799413882343277 -3.796384779853745 -3.793334139429791 -3.790261757224819 -3.78716868910142 -3.784054990631434 -3.780948337096004 -3.777840513485641 -3.774711644500286 -3.771560814549377 -3.768389717751923 -3.765198337936567 -3.761987468641673 -3.758757613115395 -3.755508854315766 -3.752242514910777 -3.748959837278472 -3.745659883507034 -3.742345325394885 -3.73901453445078 -3.735671231893916 -3.732313638654035 -3.728943095371536 -3.725561232397588 -3.722185259794254 -3.718805427334606 -3.715414704502862 -3.712013200494511 -3.708601664216455 -3.705181634287145 -3.701753639036734 -3.698317946507224 -3.694876574452624 -3.691429840339112 -3.687978281345202
 6.77 -3.853701604244596 -3.853815185804867 -3.853915021795175 -3.853828650917995 -3.853518691587468 -3.8529950719294 -3.852277969781276 -3.851386782692249 -3.850332837923158 -3.849128012446525 -3.847780322946564 -3.846297125819187 -3.844686887172008 -3.842957362824357 -3.841116608307281 -3.839172918863555 -3.837135949447698 -3.835011924725975 -3.832810859076409 -3.8305376665888 -3.82820035106473 -3.82580545601758 -3.823358204672548 -3.820862229966654 -3.81832351454877 -3.815745390779627 -3.813129920731839 -3.810480866189921 -3.807800698650308 -3.805091059321382 -3.802353829123488 -3.799589068688968 -3.796845008362177 -3.794088568199514 -3.791307387969457 -3.788502067152581 -3.7856728449416 -3.782821340241396 -3.779945621669053 -3.777047517553898 -3.774127245937534 -3.771184324573885 -3.768219050929237 -3.765232182182282 -3.762222945224162 -3.759192526658524 -3.756141042801563 -3.75306809968208 -3.749975173041538 -3.746889218334116 -3.743802250726772 -3.740694135099307 -3.737564496044427 -3.734413797867815 -3.731245114588201 -3.728055079937434 -3.724846727360565 -3.721620570015921 -3.718376250775195 -3.715115432223523 -3.711838076659588 -3.708545166095703 -3.70523791225791 -3.701916626586089 -3.69858190023405 -3.695234744069655 -3.69187672867492 -3.688523524346141 -3.685167181094006 -3.681799858643729 -3.678421266435175 -3.675033543622995 -3.671636649076766 -3.668232831381136 -3.66482135883597 -3.661403999456505 -3.657980960973511 -3.654553480833452
 6.79 -3.81925827714229 -3.819371117481244 -3.81947058477872 -3.81938481775241 -3.819075904835052 -3.818555774174436 -3.817843293633404 -3.816956970789853 -3.815910012936747 -3.814712007082113 -3.81337255994905 -3.811898607975736 -3.810297787315436 -3.808579173836505 -3.806749883122401 -3.80481824047169 -3.802793610898057 -3.800682769130319 -3.798495269612427 -3.796236496503492 -3.793914303677782 -3.791533864724749 -3.789102172949033 -3.786622321370483 -3.784099332724173 -3.781537209460415 -3.778938443744783 -3.776306847458128 -3.7736436821966 -3.770951209271668 -3.768231439710148 -3.76548507425422 -3.762758743361457 -3.760020177204853 -3.75725654567285 -3.754469488369364 -3.751659034613823 -3.748825353441195 -3.745969173602024 -3.743089813562465 -3.740189081504322 -3.737264925325091 -3.734319202637995 -3.731352000772036 -3.728362196772033 -3.725351687398673 -3.722320879128563 -3.719267748154277 -3.716195190384414 -3.713129801443656 -3.710063466672824 -3.706975821128941 -3.703866939585297 -3.700737926531518 -3.697589366173633 -3.694421272434145 -3.691234238952116 -3.688029419083237 -3.684807005899911 -3.681568332191346 -3.678312390463633 -3.675042992939848 -3.671757851560138 -3.668458717981832 -3.665147113579534 -3.661822479445232 -3.658486326388415 -3.65515655493618 -3.651822845333354 -3.64847853754262 -3.645123511244641 -3.641759225838195 -3.638386350440307 -3.635005303886395 -3.631617744730416 -3.628224281245015 -3.624825201421682 -3.621421642970911
 6.81 -3.785118521238382 -3.785230360227688 -3.785329498667037 -3.785244045289118 -3.784937418544994 -3.784420006604114 -3.783711777354309 -3.782831168401803 -3.781789847071211 -3.780599520405545 -3.779268115166224 -3.777803267833077 -3.776212544604346 -3.774503761396699 -3.772686023845238 -3.770766607303502 -3.768754256843481 -3.766656967255626 -3.764482113048858 -3.76223789845058 -3.75992992740669 -3.75756478358159 -3.755147820358211 -3.752683280838014 -3.750176667841019 -3.747631283905807 -3.745048301289555 -3.742433581968041 -3.739786947635672 -3.737112409705503 -3.734409799309257 -3.731681097297352 -3.728971924238927 -3.726250850421861 -3.723505565852809 -3.72073629025723 -3.71794396307941 -3.715129163482503 -3.712290750348562 -3.709430882278572 -3.706548087592491 -3.703643474329287 -3.700716720246976 -3.697768772822671 -3.694799479252624 -3.69180832645227 -3.68879657105628 -3.685764039418611 -3.682711707612559 -3.679666411430815 -3.676620346385524 -3.673553227708345 -3.670464860350513 -3.667356848982909 -3.664228617996124 -3.661081931500537 -3.657916363326383 -3.654732857023835 -3.65153190586308 -3.64831440283441 -3.645081300648304 -3.641832731735517 -3.63856998824718 -3.635293122054896 -3.632003464750835 -3.628701807647846 -3.625388381779565 -3.622080767900526 -3.618770596486276 -3.615448407733502 -3.612116181560152 -3.608774937605564 -3.605425445230605 -3.602068083517806 -3.598703571271506 -3.595333517018002 -3.591958499005702 -3.588578805205283
 6.830000000000001 -3.751278012786074 -3.751389040299644 -3.751487489718464 -3.751402559789996 -3.751097348983366 -3.750583775489365 -3.749879557220449 -3.749004191810754 -3.747969646616085 -3.746786118713935 -3.745462704903478 -3.744006451705586 -3.742426065362827 -3.740727771839477 -3.738920376821528 -3.737013395716692 -3.735013423654415 -3.732928285485884 -3.73076765578404 -3.728536938843585 -3.726243588681001 -3.723893189034555 -3.721491183364319 -3.719042454852183 -3.716551346401869 -3.714021980638948 -3.71145536991086 -3.708857016286931 -3.706227591558391 -3.703568937238398 -3.700884034562058 -3.69817269448645 -3.695481277690646 -3.692777234575745 -3.690049765264892 -3.68729871960331 -3.684524087158331 -3.681727407219427 -3.678907808798242 -3.67606556062863 -3.673201371166686 -3.670315848590789 -3.667408340801643 -3.664479595422312 -3.661529049798276 -3.658557870997461 -3.655566115810304 -3.652553450749793 -3.64952126205152 -3.64649523567374 -3.643469347297426 -3.640422492326328 -3.637354075887037 -3.634267202829049 -3.631159927724833 -3.628033214869902 -3.624888798282883 -3.621726791705598 -3.61854715860314 -3.615350712163957 -3.612138795299939 -3.6089125306465 -3.605671340562683 -3.602416687131242 -3.59914939215875 -3.595869757175701 -3.592578753436618 -3.589293711920158 -3.586005373329235 -3.582705588091131 -3.579397036357628 -3.576078138005127 -3.572751482634786 -3.569417209572654 -3.566075427869811 -3.562728926302517 -3.559376453372361 -3.556020567306418
 6.85 -3.717732499867368 -3.717842875781316 -3.717940456020035 -3.717855509345551 -3.717552634244786 -3.717041558929564 -3.716341831336611 -3.715471329127566 -3.714442929688975 -3.713267070132303 -3.711951447293938 -3.710504907735198 -3.70893326774233 -3.707245423326528 -3.705449340223932 -3.703553553895643 -3.701566019527725 -3.699494012031221 -3.69734660604216 -3.695129615921569 -3.692850055755484 -3.690514599354964 -3.688127710256104 -3.685693891720051 -3.683219106733017 -3.680704848006296 -3.678154897976281 -3.675572408804484 -3.672959282377555 -3.6703186503073 -3.667650383930703 -3.664955884309955 -3.66228158223247 -3.659595238210914 -3.656884882483233 -3.654151595012676 -3.651395225487832 -3.648615853322655 -3.6458143376565 -3.642990657354155 -3.64014568100588 -3.637278396927439 -3.634389673160147 -3.631479407470905 -3.628548637352247 -3.625596580022384 -3.62262437242525 -3.619631191230554 -3.61661847283383 -3.613612863356492 -3.61060675864589 -3.607579424275364 -3.604531615544317 -3.601464617478266 -3.598377924828914 -3.595272172074221 -3.592148663418473 -3.58900660279236 -3.585848113853048 -3.582673749984267 -3.579483174296391 -3.576277629626526 -3.573057858538603 -3.56982545332347 -3.566579685998988 -3.563322028310139 -3.560053541729123 -3.556790437455473 -3.553524056416167 -3.55024713926574 -3.546960296386412 -3.54366428788821 -3.540360353609096 -3.537048473115105 -3.533730305700482 -3.530406030387822 -3.527076985928224 -3.523743906801442
 6.869999999999999 -3.684476551837995 -3.684585806030586 -3.684682836932407 -3.684598283319838 -3.684297563697338 -3.683789756297459 -3.683094209080845 -3.682229489736239 -3.681206855680483 -3.680038304058526 -3.678731061743424 -3.677292425336358 -3.675730701166621 -3.674053115291645 -3.672267833496995 -3.670383471296382 -3.66840815393167 -3.666349236372891 -3.664215113318249 -3.662011879194131 -3.659746538155124 -3.657424904084023 -3.655053490591844 -3.652634701017843 -3.650174658429527 -3.647676945622669 -3.645142765121329 -3.64257624917787 -3.639980049772976 -3.637355428615674 -3.634704347143355 -3.632027086521793 -3.629369277645175 -3.626700051136121 -3.624006917345711 -3.621291076353514 -3.618552047967618 -3.615791041724657 -3.613007966889844 -3.61020208245701 -3.607375377148631 -3.60452698941587 -3.601656557438616 -3.598765429125523 -3.595853812114052 -3.592920373770515 -3.589967161190128 -3.586993291197049 -3.584000470344438 -3.581014334914504 -3.578027660918565 -3.5750207540971 -3.571992719919815 -3.568945373585701 -3.565879010023105 -3.56279335388979 -3.559690539573013 -3.556569531189596 -3.553431692585999 -3.550278017338407 -3.547108618752807 -3.543925219865076 -3.540726343441071 -3.537515241976717 -3.534290827698109 -3.53105526256161 -3.527808418253953 -3.524567286192346 -3.521323157524591 -3.518068343129189 -3.514803473615465 -3.511529829323689 -3.508248080325206 -3.504959276422565 -3.501663129149655 -3.49836199877185 -3.495055779286148 -3.491745551421329
 6.890000000000001 -3.651506198783606 -3.651614751135216 -3.651710622546064 -3.65162752180667 -3.65132863743878 -3.650823587695375 -3.650131810560671 -3.649272403750124 -3.648256474710433 -3.647094620619546 -3.645795198386662 -3.644365644652244 -3.642813015788014 -3.64114580789697 -3.639372146813387 -3.63749894810283 -3.635535897062157 -3.633489218719533 -3.63136807783444 -3.629178468897684 -3.626927586131409 -3.624620193489108 -3.622263144655642 -3.619859483047243 -3.61741467181154 -3.614932553827566 -3.612414381705779 -3.609864407788081 -3.607284144147835 -3.604676012589882 -3.602041524650567 -3.599381741597755 -3.596740844430862 -3.594088133880875 -3.591412520410374 -3.588713514213567 -3.585992485216314 -3.583248883076157 -3.580483527182355 -3.577695536655911 -3.574886970349611 -3.572056716848062 -3.569204974467724 -3.566332211256956 -3.563438844996055 -3.5605249531973 -3.557591223104996 -3.554636051695526 -3.551662745677396 -3.548696521491292 -3.545728705310129 -3.542741773039114 -3.539733390315797 -3.536706252510141 -3.533659514724581 -3.530594691794093 -3.527511938286261 -3.524411748501353 -3.521294556472392 -3.51816121596524 -3.515012500478672 -3.511849843244469 -3.508673177227497 -3.505483305125803 -3.50227982937071 -3.499065502126911 -3.495840275292575 -3.49262126049945 -3.489398459112971 -3.486166092232376 -3.482923527690819 -3.479671526055494 -3.476412379627761 -3.473144664443271 -3.469871261272105 -3.46659268761891 -3.463309213723041 -3.460021423558713
 6.909999999999999 -3.618817400986973 -3.618925161380049 -3.61902088314851 -3.618937485096815 -3.618640475763748 -3.618138893422424 -3.61745167608029 -3.616597341479133 -3.615587087095078 -3.614433130138597 -3.61314118755451 -3.611720466021998 -3.610177591954598 -3.608520621500219 -3.606757110541147 -3.604895554694049 -3.602944799309987 -3.600910549474425 -3.598802450007236 -3.596626475462717 -3.594388830129598 -3.592095738031054 -3.589753552924719 -3.587365338302701 -3.584935637391592 -3.582468183152486 -3.579966478280999 -3.577431925207278 -3.574868196096029 -3.572276912846529 -3.569657987092652 -3.567014980202885 -3.564391323280356 -3.561755327162856 -3.559096762422862 -3.55641490936757 -3.553711068038915 -3.550985258213609 -3.548236879403161 -3.545467420853925 -3.542676391547117 -3.539864510198864 -3.537030945260234 -3.534177054917279 -3.531302587091074 -3.52840720943776 -3.52549239934859 -3.522556303949977 -3.519601880103539 -3.516654904406154 -3.513706903190012 -3.510739182522672 -3.507750018207115 -3.504742205781812 -3.501715840520784 -3.498671427433664 -3.495608501265771 -3.492528436498179 -3.489431457347789 -3.486319157767406 -3.483191091445826 -3.480049261807906 -3.476893322014665 -3.473724384963361 -3.47054321328759 -3.46734974935738 -3.464146375279296 -3.460948240896535 -3.457747214789038 -3.454535976273603 -3.451314951403994 -3.448085176971066 -3.444847450502885 -3.441603272264854 -3.438351548259848 -3.435095093228347 -3.43183406964858 -3.428568385736667
 6.929999999999999 -3.58640626840592 -3.586513126724932 -3.586608598702202 -3.586526133155929 -3.586230598641686 -3.585731813452436 -3.585048725618522 -3.584199872907685 -3.58319618282505 -3.582048532613149 -3.580764959251909 -3.579352729458675 -3.577819269688197 -3.576172186132653 -3.574419954721645 -3.572569901122214 -3.570630220738843 -3.56860922871347 -3.566514109925498 -3.5643507489918 -3.562127660266735 -3.559848897842159 -3.557520335547437 -3.555146966949458 -3.552732185352647 -3.550280783798978 -3.547793775068001 -3.545276021676845 -3.542727875880244 -3.540152429670557 -3.537550794777784 -3.534923952669589 -3.532316524551322 -3.529697491366047 -3.527055653794559 -3.524390702255416 -3.521704836904965 -3.518995837637372 -3.516265164084651 -3.513513605616695 -3.510740221341312 -3.50794602010426 -3.505131380489281 -3.502295530818144 -3.49943900915068 -3.496562533284828 -3.493666160756677 -3.490749548840517 -3.487814554548881 -3.484886204632596 -3.48195744558084 -3.479008243621193 -3.476038764719695 -3.473051164580904 -3.470044238647964 -3.467018872102662 -3.463976789865496 -3.460916236595754 -3.457839946691572 -3.454748454290023 -3.451640823267188 -3.44851948723824 -3.445384329557529 -3.442236247318667 -3.439075808354621 -3.435903819237812 -3.432721491280206 -3.429544442533418 -3.42636512478882 -3.423175424577647 -3.419976286171113 -3.416767902580522 -3.413552207557395 -3.410329219593596 -3.407099896921453 -3.403865066513902 -3.400626146084616 -3.397383208088155
 6.95 -3.554269420161763 -3.55437498629317 -3.554470118333005 -3.554388365113006 -3.554094935205304 -3.553598936922416 -3.552920618317261 -3.552076687183155 -3.551079361053816 -3.549938747203368 -3.54866288264635 -3.547258834137718 -3.54573480817285 -3.544098040987553 -3.542355738558073 -3.540517406601099 -3.538589960573773 -3.536580495673701 -3.534498516838956 -3.532349008748095 -3.530139245820165 -3.527874942214721 -3.525560271831829 -3.52320183831209 -3.520802155036646 -3.518366005127197 -3.51589401144602 -3.513392006595979 -3.510859592920552 -3.508300572503844 -3.505715097170604 -3.503104778486254 -3.500514127756903 -3.497911256029378 -3.495286554091242 -3.492638832470823 -3.489968771437239 -3.487277331000429 -3.484564570911182 -3.481830050661169 -3.479074939482973 -3.476298946350128 -3.47350114997715 -3.470683618819581 -3.467845951074023 -3.464987554678182 -3.462109937310912 -3.459211966392261 -3.456295699083515 -3.453386802287249 -3.450476422647381 -3.447546826549222 -3.444597060119535 -3.441628079226592 -3.438640899480235 -3.435635746231941 -3.432612594574885 -3.429572519344013 -3.426516405116109 -3.42344415820987 -3.420357773685989 -3.417256408347225 -3.414141844738498 -3.411014446146963 -3.407874931602108 -3.404724386875848 -3.401562874482614 -3.398407204679458 -3.395248495466159 -3.392080466585322 -3.388901776522498 -3.385715363506293 -3.382521024508487 -3.379319747244163 -3.376112391171825 -3.372899954493538 -3.369682410155059 -3.366461862845977
 6.969999999999999 -3.522402204038014 -3.522507337870219 -3.522601959828879 -3.522520648759083 -3.522229293249273 -3.521736831631251 -3.521062811980181 -3.520223682114596 -3.519232219596391 -3.518099181730841 -3.516830865566593 -3.515435867895683 -3.513921005253531 -3.512294103918956 -3.510562899914178 -3.508735029004828 -3.506819316699952 -3.504822828252027 -3.502752838656964 -3.500616832654119 -3.498420784726306 -3.496169669099809 -3.493870459744389 -3.491525400373303 -3.489141254443316 -3.486719785154714 -3.484263815451319 -3.481777068020512 -3.479260755293241 -3.476716919444048 -3.474148082391081 -3.471554515796121 -3.4689797010646 -3.466393739345625 -3.463785011532 -3.461153938260257 -3.458501379910677 -3.455826586607318 -3.45313118821805 -3.450413664354579 -3.447676304372483 -3.444917557371249 -3.442138372194301 -3.439338457429041 -3.436518981406892 -3.433679442203332 -3.430819747637941 -3.427940745274443 -3.425042822420756 -3.422152686129036 -3.419260953195732 -3.416350260161636 -3.413419763311938 -3.410469858676287 -3.407502582028848 -3.404516568888365 -3.401513208518224 -3.398493261926524 -3.395456991866145 -3.392405074834821 -3.389338184075218 -3.386257548575011 -3.383163282066963 -3.380056388029018 -3.376937620684379 -3.373807422001607 -3.370666739694715 -3.36753246722326 -3.364394437792452 -3.361247151353257 -3.358090667602504 -3.354924913983001 -3.351752387683649 -3.348572356639566 -3.345386021532208 -3.342195301789505 -3.338999892585984 -3.335800798842918
 6.99 -3.490802765989089 -3.490907217412405 -3.49100135914861 -3.49092023005595 -3.490630738738952 -3.490141043548426 -3.489471292581465 -3.488637903681457 -3.487653234438076 -3.486526342187301 -3.485266144011404 -3.483879716738971 -3.482373766944898 -3.480756810950399 -3.479036224823016 -3.47721992437662 -3.475315905171429 -3.473331052514006 -3.471274161457275 -3.469150786800529 -3.466968443089437 -3.464730724616062 -3.462445845418868 -3.460115489282737 -3.457746079738977 -3.455339450065339 -3.452898523286037 -3.450427392171753 -3.44792650923967 -3.445399306753474 -3.442846096723384 -3.440268400906167 -3.437710030805163 -3.435140077670304 -3.43254765249814 -3.429933626031862 -3.427297868761329 -3.424639830923099 -3.421961492500452 -3.419261673223422 -3.416541142568833 -3.413799999760327 -3.411038533768402 -3.408256773310449 -3.405454986850786 -3.402633222600703 -3.399792318518504 -3.396931812309544 -3.394052181426286 -3.391180683068337 -3.388307994182507 -3.385415681462855 -3.382504031350746 -3.379573603034908 -3.376624815451488 -3.373658619284118 -3.370674703963974 -3.367674383669844 -3.364657289328199 -3.361625478613262 -3.358579246947083 -3.35551877049962 -3.352444445188813 -3.349357798680674 -3.346259932389368 -3.343150267477308 -3.340030448855245 -3.336915937182363 -3.333799899866385 -3.330672621063669 -3.327537248679322 -3.324392551367306 -3.321240731530557 -3.318082442321101 -3.314917912640175 -3.311748438138361 -3.308574863215709 -3.30539681402188
 7.01 -3.459466269658845 -3.459569818565453 -3.459663429940328 -3.459583582654689 -3.459295775328919 -3.458809726332563 -3.458144063784335 -3.457315855552124 -3.456336469252989 -3.455217082253174 -3.453964421668103 -3.452586134362392 -3.451090106949848 -3.449483135793482 -3.447773017005512 -3.44596768644737 -3.44407526972971 -3.442102202212421 -3.440058249004626 -3.437947754964704 -3.435778064700288 -3.433554822568286 -3.431283472674891 -3.428968008875588 -3.426612564775173 -3.424220773727762 -3.421795488836816 -3.419339212955143 -3.416853918684927 -3.41434233837774 -3.41180510413456 -3.409243837805794 -3.406700900991298 -3.404147645040399 -3.401571761051917 -3.398974079874192 -3.396354622105106 -3.393713788092114 -3.391051697932271 -3.388369111472261 -3.385665698308428 -3.382942807786812 -3.380198529003178 -3.377434100803058 -3.374650361781784 -3.37184684028453 -3.369023794406349 -3.366181641992224 -3.363320953637106 -3.360467403685963 -3.357613173233831 -3.354740040125862 -3.351846593957378 -3.34893514307393 -3.346005676571348 -3.343058671295812 -3.340093599843907 -3.337112708562689 -3.334115777549755 -3.331103652653314 -3.328076479472257 -3.325035844356237 -3.321982399405743 -3.318915950472191 -3.315837677157997 -3.312748823816674 -3.309649329552926 -3.306556321222731 -3.303459570433449 -3.300353830543923 -3.297238777664583 -3.29411572765755 -3.290985140136761 -3.287847528468074 -3.284704243769393 -3.281555603910796 -3.27840337151466 -3.275247102955794
 7.03 -3.428389075908649 -3.428493042192561 -3.428585833069594 -3.428506687423754 -3.428220153891052 -3.427737930859506 -3.427075986469145 -3.426252858612012 -3.425279914932163 -3.424167362825679 -3.422922099440664 -3.421552971677253 -3.42006511618762 -3.418468029375975 -3.416768347398582 -3.414973846163757 -3.413092971331881 -3.411132908315408 -3.40910087227887 -3.407003378138892 -3.404847670564195 -3.402637893975614 -3.400380132546108 -3.398078700200771 -3.395737530616842 -3.393360957223726 -3.390950443203002 -3.388509241488446 -3.38603970476604 -3.383543225473993 -3.381022285802761 -3.378476807695065 -3.37594994284591 -3.373412082702609 -3.370852488464807 -3.368271561084502 -3.36566779126607 -3.363044449466295 -3.360398955894395 -3.357732940512052 -3.355047243033439 -3.352340762925262 -3.349614329406779 -3.346867801449849 -3.344101170778963 -3.341315677871283 -3.33851096295668 -3.335686403017785 -3.332844313790022 -3.330009282761662 -3.327173050173869 -3.32431831702075 -3.321443862049405 -3.318551274759987 -3.315640241405755 -3.312712146993133 -3.309766717281773 -3.306805092784623 -3.303827581767982 -3.300834981251582 -3.297827825008656 -3.294807112566008 -3.291773237204097 -3.288726656957115 -3.285668905613071 -3.282599836713875 -3.279520818555437 -3.276447774187749 -3.273372280414987 -3.270286885795612 -3.267192772642472 -3.264090071022911 -3.260980112758878 -3.257863603427042 -3.254741302358912 -3.251614180640959 -3.248483025114741 -3.245347643377041
 7.05 -3.397568302354846 -3.397671165911873 -3.397764126156862 -3.39768576198643 -3.397401542051997 -3.39692173475979 -3.39626417827085 -3.395446310501036 -3.394479319121019 -3.393373201556297 -3.39213634498719 -3.390775246348856 -3.389296962331285 -3.387709139379311 -3.38601981369262 -3.384236651225751 -3.382367237688109 -3.380418638543971 -3.378398589012495 -3.37631429406773 -3.374171258438622 -3.371974986609032 -3.369731072817742 -3.367444201058469 -3.365117435079878 -3.362755178385592 -3.360359754234214 -3.357934085639336 -3.35547941536956 -3.352998875948511 -3.350493129654855 -3.347962998522324 -3.345452544339731 -3.342930848650993 -3.340386912755153 -3.337821987706404 -3.335235444314114 -3.332627813142852 -3.329999394512417 -3.327350430497863 -3.324681543929533 -3.321992590393088 -3.319283188229543 -3.316554004535301 -3.313805203162185 -3.311037187717484 -3.308250291563986 -3.305443594820021 -3.302619705359509 -3.299802740812001 -3.296985209562726 -3.294148334752643 -3.291292445278491 -3.288418395792842 -3.285526653704159 -3.282617188176854 -3.279691095131346 -3.276748085244127 -3.273789747947824 -3.270816533431273 -3.267828936639586 -3.264827976274221 -3.261813777793068 -3.258787196410518 -3.255749775097552 -3.252700479581823 -3.24964210634775 -3.246589205636601 -3.243533616446594 -3.240469029532993 -3.237394766408213 -3.234313023341923 -3.231224257361153 -3.228128078250413 -3.225026294551803 -3.221920054565138 -3.218809877348072 -3.215696047716226
 7.07 -3.366999462915333 -3.367102503643045 -3.36719442312406 -3.367116630267424 -3.366834503739749 -3.36635803196522 -3.365704823125592 -3.364892065160202 -3.363930535765962 -3.362831992397372 -3.36160210226652 -3.360249162343086 -3.358780079354348 -3.357202659785194 -3.355523599878115 -3.353750445633226 -3.351892602808264 -3.349955806918602 -3.347948743237251 -3.345876776794878 -3.343746852379806 -3.341564344538033 -3.339334307573237 -3.337061015546795 -3.334748812277788 -3.332401441343016 -3.330020186077019 -3.327609249572085 -3.325170274678268 -3.322704694003406 -3.320214869913139 -3.317700404530925 -3.315205539738064 -3.312699427173715 -3.310171508234924 -3.307622188076639 -3.305052073611741 -3.302460882511069 -3.299848995203442 -3.297217266875694 -3.2945646614727 -3.291892698697407 -3.289200876010868 -3.286488831632275 -3.283757095538997 -3.281007309466615 -3.278237926908961 -3.275449546118161 -3.272643421104678 -3.269844165637353 -3.267044777243454 -3.264226275208728 -3.261388903577442 -3.258532746152447 -3.255659691495226 -3.252768814925952 -3.249861819523552 -3.246938155125762 -3.243999085329197 -3.241045053489414 -3.238076870720989 -3.235095454897579 -3.232100847652003 -3.229094570376324 -3.226076126221917 -3.223047569099568 -3.220008850679552 -3.216976482391724 -3.213940850425614 -3.210896131730525 -3.207842298015631 -3.20478099575008 -3.201712229163104 -3.198637575244128 -3.195556822742884 -3.192470859169536 -3.18938141079479 -3.186288753650035
 7.09 -3.336679527365107 -3.336781345162801 -3.336873853750133 -3.336796412048405 -3.336516168739209 -3.33604301226443 -3.335394020826251 -3.334585922387156 -3.333631214669931 -3.332538605157672 -3.331317191093782 -3.329971979481985 -3.328511897086323 -3.32694367043117 -3.325274905801228 -3.323512869241544 -3.321666666557509 -3.319741713314873 -3.317746494839749 -3.315687326218622 -3.31357035229836 -3.311401097686224 -3.309184866749883 -3.306925763617415 -3.304627422177335 -3.302293996078591 -3.299927538730592 -3.297531613303217 -3.295107482726832 -3.292657449692305 -3.290182653651024 -3.287684343814918 -3.285204587156474 -3.282714471408759 -3.280202044065441 -3.277669018380812 -3.275115128369813 -3.272540597808058 -3.26994469923186 -3.267329520938262 -3.264694263985062 -3.262038630190848 -3.259363900135026 -3.256669545157855 -3.253955542360485 -3.251222536604991 -3.248471108514408 -3.245700615472782 -3.2429120076252 -3.240131015877841 -3.237349395898019 -3.234549028114233 -3.231729854716214 -3.228892506654978 -3.226037887642883 -3.223165373153679 -3.220276903422574 -3.217372234446288 -3.214452778983121 -3.211517361553018 -3.208568529437636 -3.205606999680414 -3.202631869086655 -3.199644324223592 -3.19664649242047 -3.193637268768637 -3.190618381121619 -3.187605521095214 -3.184590435067581 -3.181566150179338 -3.178532690333663 -3.175491444196384 -3.172443452196102 -3.169388620524284 -3.166328050135386 -3.163262986746965 -3.160194966839803 -3.157122334658028
 7.110000000000001 -3.306604660900519 -3.306706375669183 -3.306797993235303 -3.306721762532265 -3.30644361225643 -3.305972710867138 -3.30532755658671 -3.304525377400457 -3.303576091056675 -3.302490805066652 -3.301275996704673 -3.299940013008027 -3.298488890777006 -3.296930086574915 -3.295271506728078 -3.293520367325843 -3.291684714220591 -3.289771673027742 -3.287788639125765 -3.285742507656185 -3.283638383523593 -3.281481851395659 -3.279279755703139 -3.277033900639889 -3.274749790162876 -3.272430717992192 -3.270079697611065 -3.267697920265879 -3.265289358966186 -3.262854066484722 -3.260394929357425 -3.257911984883454 -3.255447970125208 -3.252972881908345 -3.250476902821805 -3.247959666217834 -3.245421250211999 -3.242863103683228 -3.24028389227382 -3.237684673389486 -3.235066278199367 -3.232427773636071 -3.2297695693957 -3.22709219393789 -3.224395511485835 -3.221679784026335 -3.218945989309823 -3.216193129850412 -3.213422812925934 -3.210659618577982 -3.207895779611957 -3.205113124597113 -3.202311931866607 -3.199492828517551 -3.196656826411063 -3.193803248172324 -3.190933267190634 -3.188047388619475 -3.185146467376569 -3.182230515143947 -3.179301215368012 -3.176358065259615 -3.17340238579412 -3.170435149711487 -3.167456419516343 -3.164466989478069 -3.161468470630883 -3.158475219773922 -3.15547995147134 -3.152475199052396 -3.149462203611553 -3.146440745008578 -3.143412792868645 -3.140378450582445 -3.137338633306292 -3.134294201962244 -3.131246226238215 -3.128194850588101
 7.13 -3.276771893712099 -3.276873205354381 -3.276963921773898 -3.27688886191595 -3.276612744491461 -3.276145327976981 -3.275504200614693 -3.274706370412411 -3.273763675143584 -3.272684402347303 -3.271477739328303 -3.270149173156965 -3.268707410669327 -3.267157668467085 -3.2655097729176 -3.263769240153905 -3.26194466607471 -3.260043786344416 -3.258073006393117 -3.256038621416607 -3.253947836376397 -3.251804530999719 -3.249615408779539 -3.247383317974569 -3.245113816609275 -3.242809341473897 -3.240471994124454 -3.238105019882766 -3.235711136836465 -3.233290928839014 -3.230847252509719 -3.22838011623375 -3.225931452162164 -3.223471903211919 -3.220991581065895 -3.218489743172922 -3.215967628747796 -3.21342534977131 -3.210862167990273 -3.208279790917545 -3.205677918832056 -3.203055812778843 -3.200415062569079 -3.197754411780103 -3.195074879755457 -3.19237678560492 -3.189660476204546 -3.186925149196703 -3.184172286990112 -3.181426601759892 -3.178680506447603 -3.175916234761291 -3.173132977175538 -3.17033209393151 -3.167514257037013 -3.164679198266543 -3.161827923161345 -3.158960605029475 -3.156078280945852 -3.153181350752333 -3.150270606057771 -3.147347523238085 -3.144411294436338 -3.141462915562804 -3.138503698295044 -3.135534193077993 -3.132554975124037 -3.129581857413099 -3.126605468692731 -3.123620889478203 -3.1206277240526 -3.117626570466918 -3.11461946854017 -3.11160488785949 -3.108585309780238 -3.105561359426119 -3.102533320689295 -3.09950304423051
 7.149999999999999 -3.247178070565708 -3.247279028985884 -3.247369954135501 -3.247295204971609 -3.247020940219493 -3.246556538372674 -3.245919667692916 -3.245127576210226 -3.244189801722857 -3.243118211797314 -3.241918073768356 -3.240598624739 -3.239164701580529 -3.237625580932496 -3.235987029202727 -3.234257208567331 -3.232443914970708 -3.230554053125551 -3.228595759512861 -3.226573591381949 -3.22449524375045 -3.222365066404331 -3.220189731897901 -3.217971702553823 -3.215715928463128 -3.213425545485222 -3.211102459247904 -3.208750622147378 -3.206371012348271 -3.203966394783646 -3.201537997155017 -3.199085723932372 -3.196651876354188 -3.194208603427451 -3.191743325927677 -3.189257595398933 -3.186751430153863 -3.184224770273706 -3.181678081608328 -3.179112106776245 -3.176526627164649 -3.173921469929441 -3.171296855995261 -3.168653550055517 -3.165990952572418 -3.163310253777017 -3.160610998669237 -3.157892781017916 -3.155158497360844 -3.152430308004806 -3.149701418025627 -3.146955427268214 -3.144189565346604 -3.141406824644016 -3.138607049312899 -3.135790717274991 -3.132957876221366 -3.130109085612501 -3.127245036678328 -3.124367520418304 -3.121475640601472 -3.11857109276653 -3.115654431221899 -3.1127253280458 -3.109785996086324 -3.106835447961517 -3.103875815059458 -3.100921917538339 -3.097966420326561 -3.095000956122819 -3.092027503396196 -3.089046511386261 -3.086058854103169 -3.083064974327764 -3.080065483611688 -3.077062003277491 -3.074054495418744 -3.071044169900161
 7.170000000000001 -3.217822010391873 -3.217922565495813 -3.218013429254288 -3.217939210635937 -3.217666798380204 -3.217205488997345 -3.216572700768435 -3.215784748745365 -3.214853668750846 -3.21378799537842 -3.212596105992449 -3.211284328728137 -3.20985942649152 -3.208329832959481 -3.206700839579752 -3.204982130570921 -3.203179754922437 -3.201301820394621 -3.199354907518673 -3.197345197596677 -3.195279767701612 -3.193162670677365 -3.191000843138736 -3.188795945471455 -3.186554388832187 -3.184277762148547 -3.181968939119117 -3.179631663213454 -3.177267406672109 -3.174877241506641 -3.172463639499632 -3.170027049204708 -3.167608833946552 -3.16518018482093 -3.162730649694706 -3.160260644205865 -3.157769794763536 -3.155259603548015 -3.152729039510791 -3.15017933537457 -3.147609511633304 -3.14502109255222 -3.142413525167847 -3.139787382288051 -3.137141448492066 -3.134477818130531 -3.131795750325519 -3.129095342970583 -3.126377988730793 -3.123667385042772 -3.120956511114746 -3.118227711926582 -3.115480094229841 -3.11271531754782 -3.109933499175607 -3.107134906180135 -3.104320562400232 -3.101490358446679 -3.098645720702271 -3.09578647432188 -3.092913530232517 -3.090027944133396 -3.087129533496007 -3.084220168564189 -3.081299739354195 -3.078368845654782 -3.075429148027285 -3.072495043805694 -3.069558414096751 -3.066612459780031 -3.063659104508037 -3.060697698706296 -3.057729544573455 -3.054755612081385 -3.051776312975288 -3.0487927217738 -3.045806053769112 -3.042815352027082
 7.19 -3.188700438883102 -3.18880064857824 -3.188891753826348 -3.18881791560749 -3.188547302675072 -3.188089408555859 -3.187460776549964 -3.186677916730861 -3.185752422945384 -3.18469400181373 -3.183509237729461 -3.182205328859517 -3.180789431144209 -3.179268504297234 -3.177650357805675 -3.17594158193001 -3.174150419704117 -3.172283387935284 -3.170348383204212 -3.168351373865029 -3.166298154045294 -3.164194554646009 -3.162045320341631 -3.159854469580079 -3.157626136582745 -3.155363823344512 -3.153069650633761 -3.150746495992388 -3.148396799735816 -3.146021938953014 -3.14362281450651 -3.141201526032407 -3.138798516940405 -3.136385445413819 -3.133951236409596 -3.131496420658338 -3.129021513664326 -3.126527191705538 -3.124012767833682 -3.121478943874212 -3.118925922426361 -3.116353889863167 -3.113762985331502 -3.111152553752106 -3.108523951819616 -3.105877866002601 -3.103212463543597 -3.100529782459145 -3.097829172539831 -3.095135981350321 -3.092443127229408 -3.089731394290054 -3.087001925419438 -3.084255102278998 -3.081491210304489 -3.078710576706029 -3.075914532468151 -3.073103083349868 -3.070276538884719 -3.067435821380842 -3.064582023921027 -3.061714375362788 -3.058836205338427 -3.055945357255108 -3.053044140294924 -3.050132480414979 -3.047211622347467 -3.044296996599748 -3.041379692454436 -3.038453685969487 -3.035519771978286 -3.032578119089747 -3.029629977688405 -3.026675977934515 -3.023716525764162 -3.020752829889362 -3.017785361798178 -3.014815563754829
 7.209999999999999 -3.159813512098994 -3.159913227294298 -3.16000366591479 -3.159931359951795 -3.159662706172497 -3.159206998119933 -3.158582795112997 -3.157804854246448 -3.156885089390905 -3.155832779192855 -3.154655168074659 -3.153359581234551 -3.151952652646647 -3.150440879060946 -3.148832119003341 -3.147133815775622 -3.145354004455481 -3.143498086896523 -3.141575533728272 -3.139590348356176 -3.137550094961623 -3.135458913501942 -3.133323034710418 -3.131145264096305 -3.12893087994483 -3.126682141317212 -3.124402198050667 -3.122093633758432 -3.11975814782977 -3.117398200429989 -3.115014267500458 -3.112608048758622 -3.110219605698022 -3.107821562588313 -3.105402643475282 -3.10296367618087 -3.100504382303195 -3.098025766216572 -3.095527158071539 -3.093009296794882 -3.090472575089662 -3.08791675243524 -3.085342327087308 -3.082748945077921 -3.080137039215526 -3.077507394084996 -3.074859510047666 -3.072193511241368 -3.06951107358047 -3.066834724755914 -3.064158765235261 -3.06146528726273 -3.058753035859245 -3.05602390682248 -3.053277919726915 -3.050515345923875 -3.047737661541594 -3.044944262485265 -3.042135805437096 -3.039314236856371 -3.036478403979517 -3.03363032782016 -3.030770224169195 -3.027898226594859 -3.025016332442797 -3.022123291836141 -3.019221984675585 -3.016326246639466 -3.013428882183848 -3.010522292542605 -3.007607803727514 -3.004685531528344 -3.001756910512955 -2.998822571027391 -2.995882941195987 -2.992938994921475 -2.989991981885086 -2.987041852546673
 7.23 -3.131158954079001 -3.131258508684946 -3.131348208562506 -3.131276281714122 -3.131009528920559 -3.130557634740904 -3.129936530512575 -3.129164000351319 -3.128249789151215 -3.127204053584681 -3.126033996102474 -3.124746301933696 -3.123347554085798 -3.121844954344587 -3.120245907274227 -3.118558503217252 -3.116789486294566 -3.114944739405453 -3.113033580227585 -3.111060740217027 -3.109032570608252 -3.106954423414141 -3.104831310426 -3.102667131213571 -3.100466486125035 -3.098231556287034 -3.095965578604677 -3.093671251761553 -3.09135061521975 -3.089005244219865 -3.086635897781024 -3.08424435370089 -3.081871242555693 -3.07948813170024 -3.077083916267934 -3.074660703170797 -3.072216988099492 -3.069753888523344 -3.067270684690363 -3.064768862627272 -3.062247979139527 -3.059708486811351 -3.057150230005759 -3.054573454864586 -3.051978684308525 -3.04936519103715 -3.04673474052896 -3.044085614041408 -3.041420061610943 -3.038761666053044 -3.036102706962267 -3.03342639971228 -3.030731518455913 -3.028020008125204 -3.025292170431442 -3.022547456865224 -3.019787490696503 -3.01701237697464 -3.014222292528467 -3.011418780966338 -3.008601521676198 -3.005771693825639 -3.00293067236197 -3.000077806012283 -2.997214671283525 -2.99434060946257 -2.9914583666163 -2.988582174591674 -2.98570300701582 -2.982815768296113 -2.979920041620267 -2.97701795295642 -2.974108933053236 -2.971194107439993 -2.968273926426691 -2.96534970810415 -2.962422070344122 -2.959492119799397
 7.249999999999999 -3.102735587462649 -3.102834364391184 -3.1029239994124 -3.102852860539702 -3.102588446567247 -3.102138761069956 -3.101522242403511 -3.100754185704364 -3.09984579388973 -3.098806645657601 -3.09764305748674 -3.096363467636694 -3.094973146147791 -3.093480221841153 -3.091890953318693 -3.090213825963126 -3.088454517937974 -3.086621536187576 -3.084722129437089 -3.082760759192501 -3.080745359740638 -3.078679495149174 -3.076569758266637 -3.074418373722425 -3.072231302926814 -3.070010456070967 -3.06775832312695 -3.065477801847744 -3.063171219767259 -3.06084037020035 -3.058486268242827 -3.056109405771476 -3.053751032444077 -3.051382914699419 -3.048994085757319 -3.046585162618645 -3.044156962065333 -3.041709149660413 -3.039242434748031 -3.03675658545347 -3.034251362683182 -3.031728057124808 -3.029185935247212 -3.026625455300505 -3.024046782316082 -3.021450651106648 -3.018836748266254 -3.016204351170333 -3.013555813975739 -3.01091422462078 -3.00827219782526 -3.005613138090524 -3.002935966699498 -3.000242189716734 -2.997531761988459 -2.994804738142628 -2.992062910588965 -2.989305301519029 -2.986533845906257 -2.98374764950603 -2.980949121855732 -2.978138214274809 -2.975315089864836 -2.972480775509583 -2.969636546875085 -2.966781913409715 -2.963918027344257 -2.961060697691985 -2.958200842248743 -2.955332611593029 -2.952456699086077 -2.949573127871953 -2.946683405877643 -2.943788105813148 -2.940887259171585 -2.937983063229287 -2.935075156045911 -2.932164248464545
 7.269999999999999 -3.074542194117056 -3.074640077281576 -3.074729914334903 -3.074659827301246 -3.074396444987979 -3.073950255985638 -3.073337550667919 -3.072574135191693 -3.071671658496997 -3.070638095307044 -3.069482327128223 -3.068210085250106 -3.066828649745451 -3.065343797470208 -3.063764872063521 -3.06209730694774 -3.060349290328421 -3.058527043194337 -3.056639160317483 -3.054689581253085 -3.052686447339607 -3.05063349369876 -3.048536210235518 -3.046398411638115 -3.044224138378067 -3.04201725071018 -3.03977862267256 -3.037512489086629 -3.035219839557135 -3.032903013472172 -3.030563587003188 -3.028201188105005 -3.025857570515839 -3.02350401375731 -3.021130411134466 -3.018737162735803 -3.016323997433282 -3.013891609882356 -3.011440026521986 -3.008969764574673 -3.006480422046474 -3.003973058727039 -3.001446872189629 -2.998903007791149 -2.99634026467218 -2.993760218757008 -2.991162842753657 -2.988547790153925 -2.98591602223342 -2.983291552051599 -2.980666695451802 -2.9780250210613 -2.975364297291335 -2.97268786133716 -2.969994779178096 -2.967285907577571 -2.964561113083173 -2.961821313026705 -2.959068033524237 -2.956300503476164 -2.953520288567263 -2.950727687266756 -2.947922652828375 -2.945106947290424 -2.942280788475849 -2.939444847992311 -2.93660013023226 -2.933761365373003 -2.930920004376796 -2.928070707990917 -2.925214429747751 -2.922349253964882 -2.919478718745181 -2.916602958976902 -2.913721783333774 -2.910836343275109 -2.907948263045897 -2.905056836676922
 7.29 -3.0465771217716 -3.046675101086922 -3.046764143062636 -3.04669445873362 -3.046433113920277 -3.045989394228541 -3.045380947049884 -3.044622379561313 -3.043724881725375 -3.04269834329016 -3.041549170789306 -3.040284484542002 -3.038911153652988 -3.03743611301257 -3.035866634296617 -3.034208984966566 -3.032471258269437 -3.030660403237829 -3.028783347689937 -3.02684603322955 -3.024854599246066 -3.0228141179145 -3.02072970719549 -3.018604981835311 -3.016444278365882 -3.014250011104781 -3.012025387155251 -3.009773133406222 -3.007494318532313 -3.005192318993855 -3.002866427036903 -3.00051896769325 -2.998189959780445 -2.995850899901813 -2.993492540446468 -2.991113387589337 -2.988715189291176 -2.986298053298598 -2.983861957144089 -2.981406859146033 -2.978933334408742 -2.976442197822474 -2.973931928063464 -2.971403767593953 -2.96885788866222 -2.966294337302605 -2.963713595335549 -2.961114467367629 -2.958499842791586 -2.955891610786369 -2.953283955317171 -2.95065869413547 -2.948015746779068 -2.945356333572142 -2.942680513625284 -2.939989159835549 -2.937281609886507 -2.934560076248294 -2.931824424177663 -2.929074472718042 -2.926311761699595 -2.923537139739275 -2.920751013240892 -2.917953124395177 -2.915145608179848 -2.912328050359681 -2.90950208748658 -2.906681918899657 -2.903859636725305 -2.901029147877278 -2.898191121056782 -2.895345339752551 -2.892494293240943 -2.889636600586032 -2.886774985639698 -2.883908710041734 -2.881039538219942 -2.87816780739024
 7.309999999999999 -3.018838697659571 -3.018936606041901 -3.01902532683208 -3.018956066075499 -3.018697000605417 -3.018256135042959 -3.017651002797125 -3.016897441064788 -3.016005306830698 -3.014984630867483 -3.013842496735657 -3.012585806783624 -3.011220575147671 -3.009754668751992 -3.008193939308677 -3.006546248317725 -3.004819445067048 -3.003019087632481 -3.001153631877783 -2.999227589454648 -2.997248393802714 -2.995220201149571 -2.993148021510769 -2.991036227689829 -2.988888409278252 -2.98670752065553 -2.984496327989162 -2.982257695234659 -2.979993325135565 -2.977704969223464 -2.975393926818 -2.973060950026887 -2.970746179745933 -2.96842154465905 -2.966077273238272 -2.963713188743783 -2.961330091223926 -2.958928075515231 -2.956506998242434 -2.954067754818501 -2.951609644444654 -2.949133889110393 -2.946639461593527 -2.944127093460197 -2.94159717906491 -2.939049963550568 -2.936484990848497 -2.933903025678485 -2.931304483548816 -2.928713007756305 -2.926121550386336 -2.923513238312903 -2.920887047198652 -2.91824486949492 -2.915586661441788 -2.91291209706812 -2.910222238191615 -2.907517832418858 -2.904799447145373 -2.902068213555676 -2.899323407623335 -2.896566351111026 -2.893798311570595 -2.891018838343127 -2.888229336559004 -2.885430017137978 -2.882622549789243 -2.879820441011509 -2.877016982093076 -2.874205058111913 -2.871385626935743 -2.868559143222127 -2.86572594541855 -2.862887812762513 -2.860044820281629 -2.857197740793714 -2.854347910906896 -2.851494795019712
 7.33 -2.991325471166653 -2.991423475533566 -2.991511899032042 -2.991443258717847 -2.991185406436916 -2.990747835825363 -2.990146285309477 -2.989396884105727 -2.988510172220762 -2.987495715451419 -2.986360802384721 -2.985111353397885 -2.983754561658326 -2.982296896123658 -2.980745531541705 -2.9791081614505 -2.977391620178295 -2.97560235984357 -2.973747633355032 -2.97183375241163 -2.969865752502558 -2.967849325907267 -2.965790089695473 -2.963690930727165 -2.961555597652617 -2.959388702912397 -2.957190670737382 -2.954965591148765 -2.952714969958075 -2.950440557767182 -2.948143419968321 -2.945824919744096 -2.943524396067507 -2.941214112701961 -2.938884112201291 -2.936534734909774 -2.93416645796215 -2.931779675283648 -2.929373736590001 -2.92694897438747 -2.924506630972874 -2.922045973433609 -2.919567786647673 -2.917071062283699 -2.914556691800982 -2.912025411449506 -2.909476606269981 -2.906911102093871 -2.904328798543429 -2.901754267031738 -2.899179188762741 -2.896587043731287 -2.893977952723166 -2.891352014315155 -2.888710820875061 -2.88605374956177 -2.883380925325289 -2.880694029906802 -2.877993560838718 -2.875279084444727 -2.872551675839854 -2.869812685930521 -2.867062316414603 -2.864300833781495 -2.861529949312172 -2.858748833079262 -2.855959557947115 -2.85317603757187 -2.85039046840154 -2.847597048676079 -2.844796008427473 -2.841987626479816 -2.839173554449399 -2.836353714744801 -2.833529770566979 -2.830702058909364 -2.827870638557961 -2.82503662209145
 7.35 -2.964036381486099 -2.964133168756511 -2.964221618858843 -2.964153726859097 -2.963897536615717 -2.963462267779597 -2.962864233794082 -2.962119485894971 -2.961238383110519 -2.960230567261439 -2.959101971960907 -2.957860110614567 -2.95651101042053 -2.955062242369386 -2.953520537244203 -2.951892535620536 -2.950185714866432 -2.948406769142434 -2.946563444401592 -2.944660809389467 -2.94270498564414 -2.94070065249622 -2.938653698068854 -2.936567059277735 -2.934445047831113 -2.932290356229806 -2.930106183767209 -2.92789454352931 -2.925657411394698 -2.923396695034582 -2.921113107912798 -2.918809174285832 -2.916522827202829 -2.914226725505615 -2.911910600828709 -2.909576127599346 -2.907222291037495 -2.904849883155878 -2.902459125759994 -2.900050085448139 -2.897622464611431 -2.895177072433833 -2.892713980892182 -2.890233129756212 -2.887734165588586 -2.885219343744924 -2.882686807373834 -2.880137054416944 -2.877571028608937 -2.875012147477586 -2.87245438434379 -2.869878635321615 -2.867285402318328 -2.864676645034447 -2.86205188896378 -2.859411639393471 -2.856756328404046 -2.854086252869464 -2.851403005457166 -2.848705672628133 -2.845996741636934 -2.843274815531789 -2.840542333154626 -2.837798089141145 -2.835045564920875 -2.832282023717251 -2.829510801547677 -2.826745585223597 -2.82397803335057 -2.821202734328348 -2.818420478350955 -2.815630247406764 -2.812834808278593 -2.810033870543781 -2.807227978574287 -2.80441868353678 -2.801605767392739 -2.79879147489855
 7.37 -2.936967734280438 -2.937064866374578 -2.937152290978021 -2.937085048166862 -2.936830903811887 -2.936398162578573 -2.935803869927088 -2.935064126112302 -2.934187798183781 -2.933185659985794 -2.932064233157314 -2.930829651132029 -2.929489039138334 -2.928048216199345 -2.926515292132903 -2.924897318551575 -2.923200674862663 -2.92143259926821 -2.919599849765007 -2.917708276144597 -2.915763980993287 -2.913772169692154 -2.911737009417054 -2.909662504138633 -2.907553120622334 -2.905411680428406 -2.903241100911924 -2.90104236922279 -2.898818708305752 -2.896571193900416 -2.894302461541259 -2.892011961557644 -2.889739439073837 -2.887457355009019 -2.885155932077311 -2.882835363787783 -2.880496038444479 -2.878138183146436 -2.875762411787706 -2.873367878057374 -2.870955356439586 -2.86852523521357 -2.866077342453662 -2.863611675029333 -2.861129021605222 -2.858629003641153 -2.856112817392177 -2.8535788209086 -2.851029537036014 -2.848486650415336 -2.84594408448284 -2.843385032470198 -2.840808521404518 -2.838216055108385 -2.835608079199908 -2.832984291092755 -2.83034557299621 -2.827693221915216 -2.825026478650425 -2.822346806798251 -2.819654398750927 -2.816950270696555 -2.814235371619173 -2.811509234298808 -2.808773918311542 -2.806028600029581 -2.803275262621318 -2.800527119051403 -2.79777837408082 -2.795021195266958 -2.792256378963695 -2.78948435232147 -2.786707626287375 -2.783924739605238 -2.78113729281571 -2.778346643256363 -2.775552485061782 -2.772755845163664
 7.39 -2.910118503349591 -2.910214973188977 -2.910302661192444 -2.910236245446049 -2.909983445832747 -2.909553442032402 -2.908963031521782 -2.908227004574568 -2.90735616526135 -2.906360046449638 -2.905244869803854 -2.90401791378535 -2.902684814652397 -2.901252483460202 -2.899728936060908 -2.898120424103594 -2.89643431103429 -2.89467635309598 -2.892854678328605 -2.890973918569073 -2.889041511451266 -2.887060566406049 -2.885038114661278 -2.882976306241809 -2.880879433969506 -2.878750355463256 -2.876592151138975 -2.874407089209622 -2.872196982685212 -2.869963390372827 -2.867707953876632 -2.865430801597886 -2.863172111734963 -2.86090389428336 -2.858617075035722 -2.856310642581856 -2.853985754308749 -2.851642213400589 -2.849280448838786 -2.846900705401995 -2.844503096666134 -2.842088370004412 -2.839656108587355 -2.837205520382826 -2.834738322156062 -2.832253588469694 -2.829752629683779 -2.827234613955838 -2.824700966240878 -2.822174544291435 -2.819647890657607 -2.817104886687088 -2.814544410525211 -2.811968619114987 -2.809376544197148 -2.806769479310188 -2.804148141790413 -2.801511717771986 -2.798862326186974 -2.796199813765406 -2.793524701035321 -2.790838057322824 -2.788139737752146 -2.785431423245702 -2.782713319524155 -2.779985816106475 -2.777250075310014 -2.774520244250567 -2.771788854842451 -2.769049892798573 -2.766302360630509 -2.763548406648586 -2.760789870961962 -2.75802517147871 -2.755256269905908 -2.75248338674973 -2.749708233315538 -2.746929762707982
 7.41 -2.883486329305233 -2.883582741812649 -2.883670312116687 -2.883603993313224 -2.88335286529723 -2.882925840762757 -2.882338564202952 -2.881607645910053 -2.880741207975394 -2.879751510289409 -2.87864304454163 -2.877422994220701 -2.876098054614369 -2.874674314809498 -2.873159276692071 -2.871559808947194 -2.869883474059101 -2.868136211311167 -2.866324766785903 -2.864455605364973 -2.862534169729194 -2.860565380358552 -2.8585549355322 -2.85650514332848 -2.854420402624919 -2.852304836098249 -2.850158845224415 -2.847986813278583 -2.845789971335159 -2.843569833267795 -2.841327664749405 -2.839064973252181 -2.836819800047606 -2.834565432206472 -2.832292240598892 -2.829999775894322 -2.82768908656158 -2.825359818868861 -2.823012425883761 -2.820647874473297 -2.818264831303932 -2.815864618841591 -2.813447046351695 -2.811011635899181 -2.808559980348531 -2.806090721363802 -2.80360549440865 -2.801102692746365 -2.798585252439905 -2.796074284351923 -2.793563857144811 -2.79103625628073 -2.788492276021649 -2.785932000429386 -2.783356727365652 -2.780765713492089 -2.77816095127032 -2.775541123961992 -2.772908288628825 -2.770262837132666 -2.767604434135539 -2.764934824099697 -2.762253982287684 -2.759562844762392 -2.756862022387119 -2.754152009825634 -2.751433846542248 -2.748721618801873 -2.746007625670098 -2.743286047013262 -2.740556591498526 -2.737821016593957 -2.735079841568602 -2.73233307749258 -2.729581726237158 -2.726827365474853 -2.724069974679514 -2.721310292126423
 7.43 -2.8570702922513 -2.857165496350775 -2.857253106857526 -2.857187562877129 -2.856937833316398 -2.856512990883388 -2.855929311087403 -2.855202556238992 -2.854342226449954 -2.853357790633339 -2.852255370503455 -2.851042845575869 -2.849725391167409 -2.848310221396174 -2.846804037181533 -2.845214384244135 -2.843547191105908 -2.841809905090073 -2.840009610321145 -2.83815097672494 -2.836241472028585 -2.834284079760524 -2.832285395250526 -2.830247319629697 -2.828175219830483 -2.826071490586686 -2.823938371433474 -2.82177948570739 -2.819595722546363 -2.817388792889726 -2.815160875478222 -2.812911011854022 -2.810679284360744 -2.808438651143459 -2.806179051148714 -2.803900559124549 -2.801604210620512 -2.799289293987681 -2.796956240378684 -2.794605632747717 -2.792237230850569 -2.789851770244646 -2.787449128288992 -2.785029269144314 -2.782592239773013 -2.78013820793921 -2.777667952208771 -2.775180516949344 -2.772678988330386 -2.770183822323197 -2.767688534700957 -2.765176654038758 -2.762648643713645 -2.760104293904653 -2.75754519659285 -2.754970525561378 -2.752381934395498 -2.749779117482633 -2.747162458012421 -2.744533596976762 -2.741892377169869 -2.739239695188322 -2.736575970431126 -2.733901789099768 -2.731217765198272 -2.72852506053327 -2.725824135714062 -2.723129704152679 -2.720433098063961 -2.717728909465623 -2.715017163178331 -2.712298992825778 -2.709575285834764 -2.706846734435281 -2.704113328660594 -2.701376432347331 -2.698637738135578 -2.695895947468963
 7.450000000000001 -2.830866819470476 -2.830962007087255 -2.831049044700435 -2.830984156425156 -2.830735935179922 -2.830313768686604 -2.829733964470446 -2.829010925860062 -2.828155443987442 -2.827176919787954 -2.826081027000345 -2.82487512616675 -2.823565290632688 -2.822158301547075 -2.820661358862221 -2.819080502333839 -2.81742300552105 -2.815696341786391 -2.813906636295815 -2.812058704018703 -2.810159564727872 -2.808214532999576 -2.806226892213522 -2.804201274552877 -2.802141638004272 -2.800050639357818 -2.797929738207111 -2.795783731949251 -2.793612849784844 -2.791418942718022 -2.789204012556455 -2.786967914911357 -2.784749719197513 -2.782522425633285 -2.780276415240631 -2.778011558845122 -2.775728964075961 -2.773428047366001 -2.771109604951764 -2.768772727873462 -2.766419306975018 -2.764048559904092 -2.7616599291121 -2.759254449854244 -2.756832729189533 -2.754393916980815 -2.751939362894803 -2.749467163402106 -2.746980562777258 -2.744500746098753 -2.742020998249081 -2.739525129914758 -2.737012437586364 -2.734484395558587 -2.731940838930259 -2.729382987604396 -2.726810157288248 -2.724223802493334 -2.721623973535502 -2.719011049534966 -2.716386424416364 -2.713750582908811 -2.711103289545948 -2.708446110666007 -2.705779200411861 -2.703103981731094 -2.700419873376061 -2.697742389903951 -2.695062991676859 -2.692375909861856 -2.689682105431063 -2.686981329161723 -2.684275302636284 -2.681563723242476 -2.678848451173401 -2.67612955842761 -2.673408012809202 -2.670684445927914
 7.47 -2.804874574116558 -2.804968779177082 -2.805055296801946 -2.804991262115725 -2.804745355048459 -2.80432559933565 -2.803748825518267 -2.803030085942753 -2.802179784761018 -2.801206569930447 -2.800117165213906 -2.798918688179739 -2.797616210201776 -2.796217063459337 -2.794728770937235 -2.793157260425783 -2.791509682520796 -2.789793110623601 -2.78801323194104 -2.786176456485479 -2.78428865507481 -2.782353852332467 -2.780378554687428 -2.778364578374224 -2.776316882432949 -2.774238338709272 -2.772130525854442 -2.769996939325305 -2.767838396384311 -2.765657545099529 -2.763455590344657 -2.761232886799039 -2.759028225947675 -2.75681410508124 -2.754581660296101 -2.752330356494327 -2.750061464383713 -2.747774812477797 -2.745469441095876 -2.743147731363032 -2.740808320210149 -2.738451565373938 -2.736078086396958 -2.733687404627641 -2.731280026220321 -2.728856513135258 -2.726416677138666 -2.723960109802742 -2.721488557505701 -2.719023767431801 -2.716559827571384 -2.714078871720905 -2.711582212482972 -2.70906954326638 -2.706542125286156 -2.703999411563598 -2.701443000926314 -2.698872693008271 -2.696288675249841 -2.693692518897847 -2.691084318005616 -2.688464499433026 -2.685834831846568 -2.683194200719394 -2.680544189331379 -2.677884938769182 -2.675218693926306 -2.672557804503166 -2.669895859007154 -2.667225801752706 -2.664548903861383 -2.661865377261933 -2.659177064690379 -2.656482923690095 -2.653784773611885 -2.651083075614072 -2.648378960662588 -2.645673112531061
 7.489999999999999 -2.779091001912553 -2.779185650344437 -2.779272031887751 -2.779207715676382 -2.778963029651748 -2.778546171562803 -2.777972739966036 -2.777258184225475 -2.776412391512687 -2.775444955806786 -2.77436235789443 -2.773170426369829 -2.771875967634744 -2.770484921898497 -2.769004799177972 -2.767442629297618 -2.765804654889459 -2.764097457393099 -2.762327913055721 -2.760501878932105 -2.758624690884623 -2.756702166583257 -2.754737283505602 -2.75273582093687 -2.750699529969912 -2.74863333850521 -2.746537976250903 -2.744416772722789 -2.742271349244338 -2.740103485946705 -2.737914212768744 -2.735704671457016 -2.733513357565808 -2.731312677457148 -2.729093456300816 -2.726855767074368 -2.724600417563144 -2.722326990360294 -2.720035934866793 -2.717727851291463 -2.715403161650993 -2.71306006076996 -2.710700982280856 -2.708325055624106 -2.7059321010481 -2.703523418609215 -2.701098244171844 -2.698656520408424 -2.69620054379947 -2.693750693633601 -2.691301878007579 -2.688836222826334 -2.686354971803013 -2.683858231459006 -2.68134624312399 -2.678819543935969 -2.676278515841315 -2.673723795594815 -2.67115655675971 -2.668576753707751 -2.665984374619242 -2.663381142483093 -2.660767591096874 -2.658143242066868 -2.655509997808132 -2.652867703544552 -2.650217964308908 -2.647574598942935 -2.644928672097393 -2.64227555623213 -2.639615557616158 -2.636949631327723 -2.634277852254383 -2.631601227093085 -2.628920709350248 -2.626236398341844 -2.623550013193488 -2.620861221840527
 7.510000000000001 -2.753515654854396 -2.753609117586408 -2.753694846956422 -2.753631649107514 -2.753388350992332 -2.752973621373101 -2.752403575821622 -2.751693540719279 -2.750852808257036 -2.749890339435443 -2.748813715064639 -2.747628912764353 -2.74634157196391 -2.744958914902235 -2.743487570627856 -2.74193396599891 -2.740304966683147 -2.738607656157938 -2.736849073710277 -2.735033361436792 -2.733167350243748 -2.731255267847056 -2.729302536772281 -2.727311675354652 -2.725287810739067 -2.723233575880103 -2.72115050954203 -2.719041457298818 -2.716908533534148 -2.714753408441426 -2.712577904023794 -2.710381391094141 -2.708202197275125 -2.706014615999176 -2.703808606508521 -2.701584486855193 -2.699342820901057 -2.697082712317816 -2.69480596558704 -2.692511574000182 -2.690200422658598 -2.687872355473569 -2.685526742166324 -2.683165361268063 -2.680787264119985 -2.678392585873312 -2.675982413489312 -2.673555581739336 -2.671114559204843 -2.668679555277427 -2.666245362158859 -2.663795451861113 -2.661328765206405 -2.658847452827228 -2.656351461166389 -2.653839611477056 -2.65131471882279 -2.648776347077592 -2.646224279925951 -2.643660002862886 -2.641084476193998 -2.638497169035518 -2.635899677314359 -2.633292316768175 -2.630675473945409 -2.62804977820536 -2.625416534718239 -2.62278932146523 -2.620160532238561 -2.617524305641565 -2.614881431088757 -2.612231654805897 -2.609576818830074 -2.606917713009774 -2.604253809004971 -2.601587139287199 -2.598917826139642 -2.596246522657224
 7.529999999999999 -2.728144034920186 -2.728237826882222 -2.728322953988644 -2.728259832391591 -2.728018490054793 -2.727606199753571 -2.727039445074837 -2.7263334374171 -2.725497446990463 -2.724540768816632 -2.723470499728913 -2.72229223037222 -2.721012479203075 -2.719637388489615 -2.718173935311595 -2.716629643560392 -2.71500984093901 -2.71332281496209 -2.711573488955908 -2.709768522058388 -2.707912985219105 -2.706012361199295 -2.70407100157186 -2.702091925721378 -2.700079896844112 -2.698036938948016 -2.69596619885275 -2.693869886189684 -2.691749522401916 -2.689606602744279 -2.687443396283354 -2.685259721897484 -2.683093709276786 -2.680919220923168 -2.678726180150341 -2.676515348083838 -2.674286696661028 -2.672040780631134 -2.669777401555255 -2.667496749806381 -2.665199304569416 -2.662884922841199 -2.660554127430522 -2.658206559958162 -2.655842086856901 -2.653462648371546 -2.651066531558967 -2.648654973288116 -2.646228056240062 -2.643808497908017 -2.641389105597373 -2.638954324425728 -2.636502507322928 -2.634036007031101 -2.631555241104691 -2.629059211910503 -2.62654964662774 -2.624026786248046 -2.62149027257555 -2.618942726226913 -2.616382413631378 -2.613811549030812 -2.611229815479767 -2.608638903845525 -2.60603796380816 -2.60342862386059 -2.600811865308643 -2.598200971271112 -2.595588832679823 -2.5929691392797 -2.590342619628835 -2.58771030809856 -2.585072394873513 -2.582430071951727 -2.579783127144696 -2.577133041077463 -2.574481091188704 -2.571826335730813
 7.549999999999999 -2.702975289784774 -2.703068357907843 -2.703154061661807 -2.703091381207753 -2.702851225520347 -2.702441528387832 -2.70187806841203 -2.701175737008351 -2.700344858405786 -2.699393888646914 -2.698329108587906 -2.697157791898528 -2.695885040062139 -2.694517848375703 -2.693062917949791 -2.69152704170858 -2.689917090389867 -2.688239593545067 -2.686500148539221 -2.684705132551006 -2.682860758572735 -2.68097096341037 -2.679040841683525 -2.67707277482548 -2.675071856083183 -2.67304112851726 -2.670982451002031 -2.668898236225512 -2.666790359689432 -2.664660486709241 -2.662509411414124 -2.66033854774701 -2.658185249464591 -2.656024004137334 -2.653843912149493 -2.651646128699127 -2.649430346798119 -2.647197291272188 -2.644947317760912 -2.642680690717746 -2.640396983410036 -2.638096356919053 -2.635779203139999 -2.633446150782046 -2.631096388368346 -2.628731135236067 -2.626349420536414 -2.623952017234655 -2.621539880110157 -2.619134974756408 -2.616730644581053 -2.614310089805927 -2.611873480467086 -2.609422398414845 -2.606955952313815 -2.604475154642942 -2.601981551695544 -2.599473768579357 -2.596953286216575 -2.5944205863439 -2.591876438512581 -2.589321438088473 -2.586756016252079 -2.584180235998605 -2.581596122138019 -2.5790029942951 -2.576402377909503 -2.573807617235818 -2.571212118343631 -2.568608513117591 -2.565998557257479 -2.563382424278274 -2.56076150751023 -2.558135121098946 -2.555505399005448 -2.552872012006266 -2.550236820693519 -2.547599149474997
 7.57 -2.67800816353965 -2.678100802755848 -2.678185697069893 -2.678123596651703 -2.677884813486731 -2.677476945375976 -2.676917399935975 -2.676218966598816 -2.675392391612126 -2.674447145039088 -2.673388406758433 -2.672223224464451 -2.67095807866699 -2.669599118691459 -2.668151674678839 -2.666624879585677 -2.665024245184102 -2.663355731061823 -2.661626169622136 -2.659841911083932 -2.658008244481703 -2.656128549665547 -2.654209169301177 -2.652252814869931 -2.650263934668777 -2.648244782810323 -2.646197545222826 -2.644125423650205 -2.642029846652049 -2.639912387603626 -2.637774183695901 -2.635616195935543 -2.633475548144942 -2.63132619096222 -2.629158881841247 -2.626974264051658 -2.624772028678866 -2.622552290624081 -2.620315441604327 -2.618061919152464 -2.615791759617204 -2.613505284163129 -2.611201940770723 -2.608882031236385 -2.606547080172454 -2.604195236007238 -2.60182839798504 -2.599445376166179 -2.597048080427024 -2.594656807460023 -2.592266989773731 -2.589860936692845 -2.587439737358237 -2.585003471726988 -2.582552004572425 -2.580086616484161 -2.577607303868132 -2.575115423946637 -2.572610010758385 -2.570092922158537 -2.567564041818752 -2.565024710227236 -2.562475050688789 -2.559915562324864 -2.55734663907361 -2.554770438689938 -2.552185846745572 -2.549606849629113 -2.547027842546097 -2.544440546519063 -2.541846938387617 -2.539247127808502 -2.53664223425567 -2.534033207020353 -2.531419408211142 -2.528802798754064 -2.526183867392666 -2.523563487688094
 7.589999999999999 -2.653238316417975 -2.653330943660469 -2.653415435448511 -2.653353818960733 -2.653116411193239 -2.652711026959613 -2.652154622890915 -2.651459983435688 -2.650638322859957 -2.649698250247233 -2.648645514498515 -2.647487008332296 -2.646228443284559 -2.644877008708792 -2.643438735775982 -2.641920194474626 -2.64032814361073 -2.638669362807823 -2.636950364506954 -2.635175739966702 -2.63335205026318 -2.631483454290046 -2.629575410758508 -2.62762993019733 -2.625652709952846 -2.62364491118896 -2.621609884887163 -2.61954981884654 -2.61746599668378 -2.615360663833189 -2.613234867546699 -2.611089565893883 -2.608961254761965 -2.606824913855839 -2.604670208698075 -2.602497717628944 -2.600308767806427 -2.598102244206232 -2.595878579621816 -2.593638375664402 -2.591381517762996 -2.589108208164408 -2.586818737933275 -2.584513256952083 -2.582191076921191 -2.579853966358851 -2.577500884601239 -2.575132735802481 -2.572749227934677 -2.570373125787934 -2.567996667970397 -2.565605648908274 -2.56319901084588 -2.56077700684566 -2.558341002788235 -2.555890194372431 -2.553425847115324 -2.550949088352279 -2.548459380236989 -2.545957155741521 -2.543444087656365 -2.540920338590475 -2.538385915971322 -2.535842030044943 -2.533289489875997 -2.530728540347816 -2.528159366162464 -2.525597381840794 -2.523033348722513 -2.520462638966242 -2.517885003549581 -2.515301675269178 -2.512713003740801 -2.510119863399407 -2.507522476499219 -2.504922590113802 -2.502320186136147 -2.499716519278748
 7.61 -2.628665574524666 -2.628756916727671 -2.628841201904978 -2.62878013724382 -2.62854429675081 -2.628141320251952 -2.62758745639264 -2.626897142637659 -2.626080645271188 -2.625144990396802 -2.624098438937474 -2.622946675635585 -2.621695514052914 -2.620350598570654 -2.618920649389412 -2.61741098052921 -2.615827947829496 -2.614177991949144 -2.612468953366464 -2.6107047363792 -2.608891661104549 -2.607033273479155 -2.605135695259122 -2.603201878020027 -2.601235979156917 -2.599239407884325 -2.597215897236277 -2.595167320066303 -2.593095809047448 -2.591002672672279 -2.588889017252899 -2.586756131920961 -2.584640318627678 -2.582516395143838 -2.580374374059815 -2.578215109785591 -2.576038325550764 -2.573844794404569 -2.571634394215894 -2.5694071876733 -2.567163687285035 -2.564903799379063 -2.562628359103073 -2.560336139424514 -2.558028235130607 -2.555704512828376 -2.55336531694467 -2.551011287726191 -2.548642012239521 -2.546279662371148 -2.543918384827501 -2.541541408134977 -2.539148636639975 -2.536741526508932 -2.534319983728353 -2.531884366104856 -2.5294353492652 -2.526972903656336 -2.524498417545439 -2.522011456019955 -2.519513690987649 -2.517005256176645 -2.51448674813548 -2.511958056233151 -2.509421183659167 -2.506875319423604 -2.504322670357161 -2.501775900111221 -2.499228315157901 -2.496672851790128 -2.494111093121691 -2.491543804087317 -2.488971216442737 -2.486394467764751 -2.483813549451314 -2.481229657721602 -2.478643950616096 -2.476056248996663
 7.63 -2.604285874571434 -2.604377294670196 -2.604461099153364 -2.604400074216657 -2.604166011877063 -2.603765355972843 -2.603214545163538 -2.602527654929962 -2.601715241574211 -2.600785693219662 -2.59974471481098 -2.598599610114114 -2.597354845716308 -2.596018259026098 -2.594596255273322 -2.593094563509118 -2.591520478605937 -2.589880164257539 -2.588180290979006 -2.586426096106742 -2.584623028798482 -2.582775239033302 -2.580889036611618 -2.578965991155201 -2.577011009107181 -2.575026093732058 -2.573014020115708 -2.570977489165395 -2.568917974609783 -2.566836977998941 -2.56473513770436 -2.562614534918959 -2.560510931657107 -2.558399213754624 -2.556269973868807 -2.554123260478437 -2.551958838883794 -2.549777905206682 -2.547580974390434 -2.545366836199939 -2.543136598221659 -2.540889880863645 -2.538627299355561 -2.536348815748705 -2.534055177916032 -2.531745094552176 -2.529419673173477 -2.527079015118007 -2.524724022545593 -2.522376200437851 -2.52002871159821 -2.517666239651949 -2.515287785046221 -2.512894361050095 -2.510488015754583 -2.508066681072686 -2.505631980739417 -2.503184537311856 -2.500724835169182 -2.498253793512714 -2.495770589365963 -2.493277136574669 -2.490773610806855 -2.488261075552875 -2.48573953912546 -2.48320955465978 -2.480671948113492 -2.4781413512668 -2.475608886722514 -2.47306937190611 -2.470523604065796 -2.467972453272573 -2.465415814420311 -2.46285424322581 -2.460289802228878 -2.457722305792407 -2.455152124102445 -2.452580996168284
 7.65 -2.580097274616649 -2.580188772547425 -2.580271984254352 -2.580211603941525 -2.57997826763617 -2.579580093188648 -2.579032589272459 -2.578349341384242 -2.577541526843773 -2.576616761793978 -2.575582125200922 -2.574442902853828 -2.573206016365063 -2.571876678170154 -2.57046205652779 -2.56896859251982 -2.567403646051266 -2.565772341850324 -2.564082267468366 -2.562337782279953 -2.560545089482834 -2.55870832609796 -2.556832070969481 -2.554920246764766 -2.552975887974401 -2.551002874912199 -2.549001796715214 -2.546977083343745 -2.544929130581349 -2.54285964703485 -2.540770782134351 -2.538662039133245 -2.536570417108229 -2.534470974959315 -2.532354116409846 -2.530219799006509 -2.528068576119348 -2.525900320941787 -2.523715698490638 -2.521514533606128 -2.519297472951907 -2.517063900015078 -2.514814468106208 -2.512549874359358 -2.510269286732096 -2.50797292900553 -2.505661310784326 -2.503334441496733 -2.500993871394615 -2.498659520553474 -2.496326391872481 -2.493977633074505 -2.491613368706147 -2.489234238137772 -2.486842160563539 -2.484435477001444 -2.482015603293351 -2.479582555105035 -2.47713810292622 -2.474681165070619 -2.472213198675981 -2.469735138704135 -2.467246476941037 -2.464749167996814 -2.462242563305823 -2.459728134126697 -2.4572063875424 -2.454690637460284 -2.45217415561215 -2.449650183554303 -2.447120184667617 -2.444583881157603 -2.442043375054468 -2.439498203213193 -2.436949163313598 -2.434398032860418 -2.431843839183382 -2.429288349437288
 7.67 -2.556098124809961 -2.556188883510003 -2.556271846359868 -2.556211915571916 -2.555979782183481 -2.555584282056865 -2.555038935879348 -2.554360410163184 -2.553556500245607 -2.552636831288829 -2.551607551280048 -2.550474610031447 -2.549244655180198 -2.547923095188468 -2.546516390343418 -2.545031223757213 -2.543475193367023 -2.541853115935027 -2.540171914048425 -2.538437606119433 -2.536654593385297 -2.534828188908297 -2.532962581575755 -2.53106163810004 -2.529128608018579 -2.527166798693861 -2.525177673313449 -2.523164029889991 -2.521127592261224 -2.519070561089991 -2.516992983864245 -2.514896946897068 -2.512817062326677 -2.510729749116442 -2.508624582054893 -2.506503049755742 -2.504364400657894 -2.502209012025461 -2.500036871947782 -2.497848557339439 -2.495644354940275 -2.493424101315414 -2.491187848855279 -2.488935949775616 -2.486668547117513 -2.484386224747424 -2.482088464357196 -2.479775259464089 -2.477448074410805 -2.475127509365514 -2.472807655321888 -2.470473402099121 -2.468123549341969 -2.465758791520775 -2.463380402931512 -2.460988405695809 -2.458582773760992 -2.45616430290012 -2.45373421371203 -2.451292457621369 -2.448839144878645 -2.446375489560266 -2.44390245456859 -2.44141982163197 -2.438929104304806 -2.436429873967592 -2.433923041826977 -2.431422035915812 -2.428921330093213 -2.426412998044619 -2.423898377281852 -2.421377993143182 -2.418852406793393 -2.416323513223851 -2.413790097252572 -2.4112543355243 -2.408716164510576 -2.406176521509822
 7.69 -2.532285113141556 -2.53237548854909 -2.532458045462326 -2.532398980101785 -2.532168243514773 -2.531774350575382 -2.531232577984493 -2.530557872269775 -2.529757931785686 -2.528843769713484 -2.527820099061218 -2.52669374266374 -2.525470347182702 -2.524155628106565 -2.522756778750599 -2.521280377256887 -2.519732575594332 -2.518119925558661 -2.516448142772429 -2.514722976685025 -2.512950423572679 -2.511134041538467 -2.509279187512319 -2.507389007251027 -2.505466474338248 -2.503515856184519 -2.501537593027259 -2.499535761930784 -2.497510637786312 -2.495465888311976 -2.493400344052836 -2.491315704380884 -2.489248200495064 -2.48717244842128 -2.48508009501241 -2.482970260948323 -2.480844259735887 -2.478701307708993 -2.476541340028564 -2.474365952682578 -2.472174940486082 -2.469967733081211 -2.467744542937211 -2.465505762350455 -2.463251604444469 -2.460982292169952 -2.458697962304798 -2.456398705454129 -2.454085026050307 -2.451778443352975 -2.449472549449077 -2.447151509252888 -2.444814973506046 -2.442464773777586 -2.440100570463968 -2.437722661789116 -2.435331497804452 -2.432927930388936 -2.430511981249099 -2.42808424691909 -2.425646159760715 -2.42319763396348 -2.420739474544641 -2.418271464349244 -2.415795824050177 -2.413311144148224 -2.410820451972115 -2.408334970678576 -2.405848666252395 -2.40335563550647 -2.400855991081881 -2.398351409447938 -2.395841712902262 -2.393327974570839 -2.390810166408097 -2.388290109196975 -2.385767970548995 -2.383244083904345
 7.71 -2.508656755195964 -2.508746578250174 -2.508828857148448 -2.508769855119362 -2.508540479220069 -2.508148691336296 -2.507610283182347 -2.506938482301108 -2.506143741064044 -2.505234416671204 -2.504216699151226 -2.503095720361335 -2.501879496987348 -2.50057202954368 -2.499180940373344 -2.497712756647958 -2.496173524367749 -2.494569400361554 -2.49290738028683 -2.491192228629659 -2.489429378704749 -2.487623437655448 -2.485778677453743 -2.483898715900271 -2.48198744762433 -2.480047907083876 -2.478081105565544 -2.476090585184652 -2.474077704885206 -2.472043049439917 -2.46998933545021 -2.467917010346231 -2.465861554386866 -2.463798566659744 -2.461717517081259 -2.459620126396583 -2.457505942179672 -2.455375349833292 -2.453228267589028 -2.451065562507304 -2.4488869664774 -2.446692542217469 -2.44448231327456 -2.442256609024636 -2.440015668672591 -2.437759530252283 -2.435488972626547 -2.433202591487224 -2.430902684355187 -2.428609677580364 -2.42631718634177 -2.424010519647533 -2.421687816334924 -2.419351070070391 -2.417001412349587 -2.414637052497413 -2.412260618668041 -2.409871002844961 -2.407469802841015 -2.405056385298436 -2.402633109688893 -2.400198852313532 -2.397754988303019 -2.39530219061759 -2.392841406047095 -2.390372080211052 -2.387895697558697 -2.385425332369035 -2.382954128750901 -2.380476173643013 -2.377992496814032 -2.375502512862629 -2.373008115217539 -2.370509644137638 -2.368007393712003 -2.365503101859986 -2.362995940331286 -2.360487924706028
 7.730000000000001 -2.485210517910306 -2.485299584551317 -2.485381931357507 -2.485322522565407 -2.485094845241886 -2.484705369284156 -2.484169453419775 -2.483501948206648 -2.482711443033025 -2.48180712311751 -2.480794432509059 -2.479680643086984 -2.478470138560956 -2.477170415471009 -2.475787245187544 -2.474326929911331 -2.472796264673514 -2.471201572335619 -2.469548416589556 -2.467842454957622 -2.466089743792513 -2.464293384277324 -2.462459628425561 -2.460590398081144 -2.458689622918415 -2.456760480442148 -2.454804966987555 -2.452825727720298 -2.450823839636493 -2.448801901562728 -2.446759578156062 -2.44469902090405 -2.442655352124742 -2.440603347966704 -2.438535171409026 -2.436449776261339 -2.434347332163825 -2.432229137587237 -2.430094526832911 -2.427944293032787 -2.425778267149418 -2.423596463976 -2.421399328136379 -2.419186315085083 -2.416958983107331 -2.414715906319064 -2.412458252666965 -2.410185953928479 -2.407899012711847 -2.405619723456122 -2.403340749431205 -2.401047113737865 -2.398738503307777 -2.396415834903548 -2.394079366118749 -2.39172904137795 -2.389366443936757 -2.386991405881842 -2.384604026130988 -2.382205375433124 -2.379796109368366 -2.377376866348059 -2.374948019614826 -2.372509702242606 -2.370063056136707 -2.367608595033851 -2.36514733950223 -2.362691707941556 -2.360236309583112 -2.357773210489816 -2.355303939556276 -2.352829854508847 -2.350350637905703 -2.347867125136892 -2.345380622424411 -2.342890895822271 -2.340399877216569 -2.337906859325567
 7.75 -2.461944116336926 -2.462032145505785 -2.462114633143961 -2.462055837495831 -2.461829146637861 -2.4614417274786 -2.460908712758687 -2.460244415050854 -2.459458787759922 -2.458559350122809 -2.457552250208529 -2.456444305918198 -2.455241038985033 -2.453948324974359 -2.452572391283611 -2.451120136142337 -2.449598446612205 -2.448012130587006 -2.446368546792659 -2.444672008787214 -2.442928614960864 -2.441142840535943 -2.43931930056694 -2.437460046940501 -2.435570508375438 -2.433652343422736 -2.431707645465564 -2.429739327719278 -2.427749340231437 -2.425738144881809 -2.42370793738238 -2.421659139277369 -2.419627118943236 -2.417587058588696 -2.415529985254731 -2.413456818814603 -2.411366708973869 -2.409260891270397 -2.407138574074376 -2.405000591588342 -2.402847135847185 -2.400678020718173 -2.398494132900968 -2.396293484927651 -2.394078518162734 -2.391848795803188 -2.389604196878464 -2.387344767250516 -2.385071944613827 -2.382805634495432 -2.380539920254948 -2.378259801084601 -2.375964473009252 -2.373655960886433 -2.371333001406374 -2.36899718409204 -2.366648414299161 -2.364287560216273 -2.361914282864747 -2.359529667098839 -2.357134890605719 -2.354729631905521 -2.352315452351381 -2.349892068129484 -2.347459976259113 -2.345020245592691 -2.342573447815839 -2.340133010447422 -2.337691994839605 -2.33524332717791 -2.332789820481272 -2.330329932602098 -2.327865908226332 -2.325398269873518 -2.322926173896863 -2.320452504483309 -2.317976105653603 -2.315498768262369
 7.77 -2.438854884410265 -2.438943416048927 -2.439024783444324 -2.438966753848583 -2.438741117347639 -2.438355843861234 -2.437825863142922 -2.43716544978007 -2.436383373193858 -2.435489390639284 -2.434487693205164 -2.433385793814136 -2.432188721222663 -2.430903532021035 -2.429535234633376 -2.428091366317645 -2.426577723165638 -2.425000227103 -2.423365121889222 -2.421678662117652 -2.419945333215495 -2.418169269443824 -2.416355227897586 -2.414506904505604 -2.41262809203059 -2.41072018306915 -2.40878692605179 -2.40682995224293 -2.404850448740907 -2.402851137477991 -2.400832406220389 -2.398795141568258 -2.396774403955721 -2.394745995650869 -2.392701138755783 -2.390639656206544 -2.388561772773243 -2.386467951060002 -2.384358059504985 -2.382232247380416 -2.380091211792593 -2.377934680681911 -2.375762585822877 -2.373575690824127 -2.371373368128452 -2.369156811012816 -2.366925412588377 -2.364679207800515 -2.362418865428849 -2.36016608308727 -2.357913794223962 -2.355647403121433 -2.353365711896539 -2.351070188500522 -2.348760989719032 -2.346438651172166 -2.3441040493145 -2.341756645435124 -2.339397461657676 -2.337027534940384 -2.334646593076106 -2.332256052692367 -2.329855563251404 -2.327446642050212 -2.325029564220585 -2.322604025729168 -2.320172453377507 -2.317746690802095 -2.31531961247443 -2.312886311701069 -2.310446771623682 -2.308002627219115 -2.305553640299447 -2.303100160512058 -2.300643983339687 -2.298184550100507 -2.29572430294819 -2.293261622871979
 7.790000000000001 -2.415942531717944 -2.416029880769254 -2.416110972848255 -2.416053319214725 -2.415828749963947 -2.415446122026713 -2.414919201169326 -2.414261595993603 -2.413484392936873 -2.41259489927198 -2.411598678107291 -2.410503200386692 -2.409312676889592 -2.408034102230931 -2.406673429861177 -2.405237191066337 -2.403732114967952 -2.402163723523113 -2.400537764524455 -2.398860831600168 -2.397136566214001 -2.395370704665269 -2.393566860088857 -2.391728639455231 -2.389860176570438 -2.387963148076122 -2.386040781449523 -2.384094826003495 -2.382126780886507 -2.380138506082658 -2.378131218411682 -2.376104843528962 -2.374096480925542 -2.372079441928135 -2.370046651699139 -2.367996461236648 -2.365930520374464 -2.363848615782117 -2.361750823964875 -2.35963745526376 -2.357508760855569 -2.355364671752886 -2.353205351804102 -2.351030875693438 -2.34884119594096 -2.346637796902601 -2.344418633770184 -2.342185457571445 -2.339939179170057 -2.337698763265652 -2.335459919393853 -2.333206428926293 -2.330938146070651 -2.328655896870679 -2.326360928206227 -2.324052195793286 -2.321731308184013 -2.319397705766767 -2.317052875766145 -2.314696708243025 -2.312330192094597 -2.309953450054407 -2.3075671016924 -2.305172144414962 -2.302769570464966 -2.300358879921817 -2.297941918701506 -2.295530265556652 -2.293118124076563 -2.290699453687282 -2.288275086651651 -2.285844891069362 -2.283410780877022 -2.280972570848212 -2.278530931593553 -2.276086868560771 -2.273641680034765 -2.271193617137682
 7.81 -2.393202969275928 -2.393290650683607 -2.393371440373723 -2.393313930613605 -2.393090842507769 -2.392709382997914 -2.39218570286293 -2.391532138718899 -2.390758791019092 -2.389873930053976 -2.388883606951214 -2.387793651675672 -2.386609846029414 -2.385338168651711 -2.383985342019044 -2.382557055445106 -2.381059992080807 -2.379499707914281 -2.377883291770884 -2.376215096313206 -2.374500948041073 -2.372744446291553 -2.370951137238964 -2.369123436894877 -2.367264906108127 -2.365379250564819 -2.363467353788334 -2.361532051139339 -2.359574795815797 -2.357598466852974 -2.355602586123451 -2.353587807337131 -2.351590335041256 -2.349585300620411 -2.34756306829654 -2.345525497128962 -2.34347141301438 -2.341400959686894 -2.339315269718021 -2.337214094516708 -2.335097566329345 -2.332965894239789 -2.330819363169376 -2.328657525876943 -2.326479989958847 -2.324288995848986 -2.322083614818817 -2.319863211977386 -2.317629756271343 -2.315402622484973 -2.313176457240219 -2.310936138996709 -2.308681537051782 -2.306412619540521 -2.30413075943578 -2.301836016548219 -2.299528391526329 -2.297208480856479 -2.294876966862938 -2.292535117707921 -2.290182159391623 -2.287819851752261 -2.285447925466116 -2.283067304047571 -2.28067896484916 -2.278282421061615 -2.275879320713912 -2.273482729673317 -2.271085041645447 -2.268680917174312 -2.266270829642379 -2.263855647270623 -2.261436131118593 -2.259012726084465 -2.256585849905109 -2.254156713156157 -2.251725910252067 -2.249293391446193
 7.829999999999999 -2.370636529307714 -2.370723008016341 -2.370803259246189 -2.370746191272042 -2.370524272207529 -2.370145646005121 -2.369624376456132 -2.368974387190729 -2.368205369677921 -2.367325250225575 -2.366339932980407 -2.365256033927991 -2.364079118892758 -2.362814315538006 -2.361468452365893 -2.360048481717449 -2.358559603772578 -2.357008327550061 -2.355400703907562 -2.353741495541631 -2.352036445987711 -2.350290068620145 -2.34850681265218 -2.346688905135975 -2.344840777962603 -2.342966039862066 -2.341064250403298 -2.339140289994174 -2.33719440388152 -2.33522856415112 -2.333243522727726 -2.331241132375071 -2.329254368695876 -2.327260849131864 -2.325250422963772 -2.323224078311362 -2.321181318133434 -2.319123425227844 -2.317049895231513 -2.314960520620445 -2.312856224709744 -2.310736838653632 -2.30860175844546 -2.306452608917734 -2.304288626742133 -2.302109997429525 -2.299916515329993 -2.297709446632856 -2.295488956366687 -2.293275160399348 -2.291061752438006 -2.28883478802916 -2.286592930558673 -2.284337745251801 -2.282069147173213 -2.279787090227036 -2.277493168156878 -2.275186938545862 -2.272869572816666 -2.270541112231555 -2.268202026892421 -2.26585371374082 -2.263496321558014 -2.261129415965015 -2.258754916422625 -2.256372831231486 -2.253984460532123 -2.251602201304995 -2.249218507370546 -2.246828579389257 -2.2444337128617 -2.242032642128593 -2.239627464370862 -2.237218948609698 -2.234806627706617 -2.232392384363532 -2.229976215122811 -2.227558622367353
 7.850000000000001 -2.348239308027444 -2.348325709982441 -2.348405451681725 -2.348349524407439 -2.34812820928221 -2.34775131726914 -2.347232787171817 -2.346586814634307 -2.345821885141164 -2.344946508017428 -2.343966724428629 -2.342888701380787 -2.341717782720418 -2.340460200134536 -2.339121926150655 -2.337709249136796 -2.336228863301485 -2.334685919693765 -2.333086994203194 -2.331437503559855 -2.329742234334356 -2.328005023937841 -2.326231292621992 -2.324423962479037 -2.322586404441759 -2.320721281283495 -2.318830256618157 -2.316917067900226 -2.314982298424773 -2.313027697327456 -2.311054192584542 -2.309062419012904 -2.307087229270046 -2.3051050108541 -2.303106227103849 -2.301090766198733 -2.299060466158863 -2.297013707845038 -2.294951994958755 -2.292874554042227 -2.290782341478399 -2.288675112490962 -2.286552952144373 -2.284416141343872 -2.282264352835503 -2.28009790420613 -2.277917890883462 -2.275722910136072 -2.273515493073424 -2.271314242645889 -2.26911442664478 -2.266899645702368 -2.264670928291916 -2.262428563727705 -2.260173428165063 -2.257905494600394 -2.255624180871214 -2.25333186265618 -2.251027821475128 -2.248713451689105 -2.246388096500408 -2.244053251952623 -2.241709786930667 -2.239356944160824 -2.236996837210793 -2.234628566489732 -2.232254380248304 -2.229885826578723 -2.22751680041481 -2.225141669532034 -2.222760781547578 -2.220374478920387 -2.217983396951226 -2.215589888782739 -2.213191713399513 -2.21079241162814 -2.208390534137279 -2.205988064437732
 7.869999999999999 -2.326010671426879 -2.326096946574499 -2.326176253673989 -2.326120100014761 -2.325901045728325 -2.325526129788283 -2.325009896010333 -2.324367010052274 -2.323606628414001 -2.322736148437514 -2.321761691306916 -2.320689810048417 -2.319525206530335 -2.318273790463103 -2.316943348399271 -2.315538262733502 -2.314065659702591 -2.312531536385455 -2.310941761703145 -2.30930113041885 -2.307614815137899 -2.305887728307771 -2.304123633218098 -2.30232629000067 -2.300498621629448 -2.298643852920563 -2.296764402532328 -2.294861348965246 -2.292937450562018 -2.290993331507551 -2.289030944828967 -2.287050777395616 -2.285086913919082 -2.2831157449532 -2.281128301894061 -2.279124790980027 -2.277105338291746 -2.275070990752163 -2.273020910126535 -2.270955298022446 -2.26887483488982 -2.266780261020944 -2.264669321550478 -2.262544589455477 -2.260405215555406 -2.258252076512168 -2.256083967830113 -2.253902283856069 -2.251706758779361 -2.249518511631833 -2.247330798287874 -2.245129766464445 -2.242914599721102 -2.240685139460027 -2.238442446926055 -2.236187582206707 -2.233920215232216 -2.231641320775564 -2.229350880452516 -2.227049462721652 -2.224738226884407 -2.222417157085106 -2.220087070311006 -2.217748570392338 -2.215402045002342 -2.213048222657322 -2.210688025716685 -2.208333928382989 -2.205978636701995 -2.203617696562712 -2.201250721697459 -2.198878809681909 -2.196502656935154 -2.194122450719759 -2.191739178141821 -2.189354049151039 -2.186967087540766 -2.184579056948091
 7.889999999999999 -2.303948840066139 -2.304034976353449 -2.304114091784966 -2.304057558657278 -2.303839519110668 -2.303466578129102 -2.30295396954024 -2.302314582015436 -2.301557559069735 -2.300692259061884 -2.299723102194321 -2.298656511513193 -2.297498432908346 -2.296254676113335 -2.294930949705427 -2.293533632105599 -2.29206936257855 -2.290543218232697 -2.288961931020188 -2.287330548736896 -2.285653412022437 -2.283935631360163 -2.282181650077178 -2.280393869344337 -2.278576997176257 -2.27673280043132 -2.274863010811686 -2.272971174863294 -2.271057861975876 -2.269125080382965 -2.267173777161899 -2.265204687233838 -2.26325150736377 -2.261291488160523 -2.259314892076774 -2.257322842409068 -2.255315439297822 -2.253291799727344 -2.251253611525844 -2.249200543365454 -2.247131430762235 -2.245048567076199 -2.242950103511324 -2.240837522115573 -2.238710570780912 -2.236569239243328 -2.234414432082849 -2.232244547723569 -2.230062396433668 -2.227886834325432 -2.225711894355282 -2.223523204323795 -2.221320476875736 -2.219104021500077 -2.216875127530033 -2.214632485143087 -2.212378905361024 -2.210112952049961 -2.20783631592038 -2.205548384527165 -2.203250441269637 -2.20094333739159 -2.198627233981332 -2.196302229971725 -2.193969956140224 -2.191629746108926 -2.189283002344612 -2.186942589158789 -2.18460212470775 -2.182254742992611 -2.179902291859372 -2.177544596998969 -2.175182838947324 -2.172817202085412 -2.170448353639312 -2.168077293680272 -2.165705033124774 -2.163331081734595
 7.91 -2.282052260868149 -2.282137091243015 -2.282215837939408 -2.282160519261006 -2.281943460356748 -2.28157258722084 -2.281062468692749 -2.280426608457214 -2.279673992044241 -2.278813146829108 -2.277849133032365 -2.27678842971984 -2.275637054802637 -2.274399605037142 -2.273083099025029 -2.271693824213254 -2.27023718189407 -2.268719312205026 -2.267147025128969 -2.265523814494052 -2.26385648097374 -2.262148467086811 -2.260404189197367 -2.258626345514835 -2.256819559093977 -2.254985333834895 -2.253126203483043 -2.251244945629224 -2.249341857709611 -2.247420051005746 -2.245479196644556 -2.243521205598355 -2.241579300684862 -2.239630514567208 -2.237665535753947 -2.235684531599067 -2.233687860302006 -2.231676008907662 -2.229649553306408 -2.227607531234106 -2.225550763272123 -2.223479471847345 -2.221393431232197 -2.219292840544655 -2.217178072748271 -2.215048928652186 -2.212906281911156 -2.210749727025566 -2.208579468341457 -2.206416671050547 -2.204254457190254 -2.202078093643725 -2.199888099139852 -2.197684651253311 -2.195468345404583 -2.193239560859983 -2.190998842731693 -2.188745903977794 -2.186482120402294 -2.184208207655168 -2.181923938232393 -2.179629981475978 -2.177327123574012 -2.175016271560699 -2.172697223316396 -2.170371273567661 -2.168038570887298 -2.165712335694395 -2.163384950254385 -2.161051910679082 -2.158713378926738 -2.156369619802098 -2.154022027956452 -2.151670577887689 -2.149315927940364 -2.146959501305748 -2.144600935021899 -2.142242039973721
 7.929999999999999 -2.260318252916705 -2.260403169327779 -2.260481487222912 -2.260426239912779 -2.260210406554871 -2.259841537153501 -2.259334117559797 -2.258701636471717 -2.257953171434037 -2.257096991838361 -2.256138463923119 -2.255083828773576 -2.253938076321826 -2.2527073873468 -2.251398634474271 -2.25001639017685 -2.248567825773998 -2.247058213432027 -2.245494087164101 -2.243880904830245 -2.24222245513735 -2.240523354639172 -2.238788499736348 -2.237021051676392 -2.235223979553711 -2.233400324309599 -2.231551265732258 -2.229679983456796 -2.227787919965241 -2.225876703586545 -2.223947165496594 -2.221999738718221 -2.220068864121211 -2.218130934422316 -2.216177030185262 -2.214207030820765 -2.212222367586539 -2.21022198258731 -2.208206888774835 -2.206176018947908 -2.204131450752378 -2.202071464681168 -2.199997414074288 -2.19790901011885 -2.195806112849094 -2.193689357146396 -2.191558813739299 -2.189414283203522 -2.187257438961992 -2.18510623128486 -2.182956843289527 -2.180793207940666 -2.178615626050249 -2.176425374277574 -2.174222093129293 -2.172005985959441 -2.16977855596946 -2.16753886720824 -2.165288137572143 -2.163027220805042 -2.160755684498353 -2.158475135091073 -2.156186403869817 -2.153888780968856 -2.151583496370162 -2.149270977903442 -2.146952556246193 -2.144640004923736 -2.14232639530927 -2.14000738162392 -2.137682256936783 -2.135353321164986 -2.133019306073734 -2.130682048276374 -2.128341090234441 -2.125999146257728 -2.123655267504343 -2.121310180980775
 7.95 -2.238745787258088 -2.238830753654795 -2.238908342683525 -2.238853495661863 -2.238638774755747 -2.238272032979466 -2.237767409195669 -2.23713829511536 -2.236394392297904 -2.235542701151026 -2.234588522930814 -2.233540080741724 -2.232400491536577 -2.231176622116569 -2.229874650131266 -2.228499921078616 -2.227059640304946 -2.22555856800497 -2.224003172221789 -2.222397873846904 -2.220748981620207 -2.219059236130001 -2.217334390812995 -2.215576683954318 -2.213788715687516 -2.211975318994567 -2.210136691705885 -2.208276226500327 -2.206394274905198 -2.204493654296269 -2.202575118897775 -2.200638864782428 -2.198718897871433 -2.196791413934488 -2.194848447589802 -2.192890008304106 -2.19091569739266 -2.188926886019273 -2.186923036196311 -2.184904617784715 -2.182870889494009 -2.180822997882324 -2.178760906356409 -2.176684630171648 -2.17459384343208 -2.172489083090415 -2.170370774948054 -2.168238475655114 -2.166093603710439 -2.163955191461633 -2.161817656105075 -2.159666715685948 -2.157501697098262 -2.155323773084877 -2.153133537237539 -2.150930264996899 -2.148715401652547 -2.146488839343043 -2.144251604055946 -2.142003783627852 -2.139745912744424 -2.137478588940428 -2.135202981599773 -2.132919133955548 -2.130626968090062 -2.128328589934886 -2.126023326270894 -2.123724491728313 -2.121425091786762 -2.119119342775304 -2.116808565872497 -2.114492628106442 -2.112172877354838 -2.109849778345037 -2.107523143654098 -2.10519477770885 -2.10286492478595 -2.100534072011948
 7.97 -2.217333812706172 -2.217417584038693 -2.217495626136855 -2.217440670325065 -2.217227273777598 -2.216862471518601 -2.216360549422093 -2.215735293211969 -2.214994984461994 -2.214148058595816 -2.213199359886959 -2.21215611945883 -2.21102276428472 -2.209806024187807 -2.20851093584116 -2.20714425176774 -2.205711086340409 -2.204217774781926 -2.202671368164957 -2.20107480641208 -2.199434929295783 -2.197754819438479 -2.196039149312502 -2.19429055324012 -2.192513688393538 -2.190710033794903 -2.188881278316314 -2.187031028679829 -2.185159932457472 -2.183269467071239 -2.181361628793113 -2.179436260745065 -2.177526801899071 -2.175610349077118 -2.173678209951216 -2.171730988043411 -2.169768228725792 -2.167790589220508 -2.165798087599783 -2.163790438785922 -2.161768942551333 -2.159732761518539 -2.157681511160194 -2.155617419799101 -2.153538576608225 -2.15144576861072 -2.149339599679938 -2.147219603539457 -2.145086704763097 -2.142960840774942 -2.140835495849367 -2.138697183111057 -2.136544912535032 -2.134379579946676 -2.132201603021762 -2.130011042286478 -2.12780893211746 -2.125595598741818 -2.123371077237171 -2.121136531531676 -2.118891372404067 -2.116637943483686 -2.114375663250518 -2.112104746035238 -2.109826261019239 -2.107541197234681 -2.105250058564532 -2.102964299742605 -2.100678261353617 -2.098386511833223 -2.096089324468071 -2.093787619395853 -2.091481673605356 -2.089171977936517 -2.086859738080475 -2.084544975579636 -2.082229003827726 -2.079912232069858
 7.99 -2.196079386650916 -2.196163582870181 -2.196240521974569 -2.196186747295225 -2.195974743014661 -2.195611789166754 -2.195112749636755 -2.194489960161286 -2.193753751328336 -2.192911676577275 -2.191968641198845 -2.190930705335171 -2.189803940979755 -2.188593297977486 -2.187305369024641 -2.185945599668886 -2.18452109830928 -2.183035975196284 -2.181498097431758 -2.17991025896897 -2.178278820612598 -2.176607515018738 -2.174901564694906 -2.173163031000048 -2.171395231144541 -2.169601902190205 -2.167783649050304 -2.165943122489558 -2.164082592124148 -2.162203117421726 -2.160305457701424 -2.158390626133857 -2.156492289741143 -2.154586661396903 -2.15266548082628 -2.150729155605942 -2.1487775091641 -2.146810563780519 -2.14482930258653 -2.142833765565042 -2.14082287955056 -2.138798316229198 -2.136759337138693 -2.134706316668425 -2.132639217059432 -2.130558439404427 -2.12846417464782 -2.126356421585734 -2.124235610866028 -2.122122475988319 -2.120009363304002 -2.117882555016273 -2.115742929180156 -2.113590196702528 -2.111424859342142 -2.10924730670966 -2.107057817267675 -2.104857066330748 -2.102645458065431 -2.100423426490308 -2.09819209947602 -2.095951808745308 -2.093702284873038 -2.091444551286252 -2.089180008264197 -2.086907801938368 -2.08463022329255 -2.082357998162862 -2.080085712237802 -2.07780753805829 -2.075523698017724 -2.073235434362018 -2.070943375189666 -2.068647666451785 -2.066348568952178 -2.064048103347385 -2.061746100146747 -2.059443038712463
 8.01 -2.174982914870234 -2.175065900927903 -2.175143401976254 -2.175089192353088 -2.174878241249046 -2.174517839707621 -2.174021685625154 -2.173402676750832 -2.172670520686696 -2.171832296887639 -2.17089496266141 -2.169862687168616 -2.168741273422722 -2.167537077290056 -2.166256663489814 -2.164904327594059 -2.163487501027726 -2.162010554068629 -2.160480441847459 -2.158901750347794 -2.157279290406101 -2.155617412711741 -2.153920539806974 -2.152191432086968 -2.150433433799798 -2.148649772046462 -2.146841749780877 -2.145011745809896 -2.14316110879331 -2.141292241243856 -2.139405443527228 -2.137500779862084 -2.135613186320056 -2.133718279825763 -2.131807366156812 -2.129881867943822 -2.127941173670425 -2.125986214673285 -2.124015686142105 -2.122031066119646 -2.120031816501737 -2.118018674037292 -2.115991797328324 -2.113949956829961 -2.111894447850465 -2.109825798551249 -2.107743348946893 -2.105647889905166 -2.103539273147047 -2.101437875246742 -2.099336865631711 -2.097222898582687 -2.095095017233702 -2.092955006572113 -2.090802137438622 -2.088636771527315 -2.086460012385674 -2.084272250414624 -2.082073504868547 -2.079864488855326 -2.077645955336372 -2.075418192126659 -2.073181667894759 -2.070937702162884 -2.068686017306915 -2.06642748955645 -2.064162680994842 -2.06190440855924 -2.059645494040638 -2.057380462083913 -2.055110322187882 -2.052835254705342 -2.050556704843128 -2.048274766662161 -2.045989719077504 -2.043703012858417 -2.041414894628418 -2.03912515486534
 8.029999999999999 -2.154041877345102 -2.154124831193556 -2.154201703124536 -2.154148167482412 -2.153938449465861 -2.153579273127868 -2.153086182375723 -2.15247069797103 -2.151743094529702 -2.150908677521966 -2.149975934272365 -2.148949536959759 -2.147834755617327 -2.146637214132573 -2.145363175247326 -2.144018850557744 -2.142609092514316 -2.141140797421869 -2.13961885743957 -2.138048244580931 -2.136435309713811 -2.134782247560425 -2.133094827697346 -2.131374900555513 -2.129627022420236 -2.127852543431199 -2.126054534582474 -2.12423434872252 -2.122394164554197 -2.120535686634769 -2.118658895375917 -2.116765850043741 -2.114888729758778 -2.113003937496007 -2.111104070084855 -2.109189514209217 -2.107259575407462 -2.105315275072445 -2.103356224451521 -2.101382650646556 -2.099394880613946 -2.097393054164624 -2.095376840964082 -2.093347281532383 -2.091303457244178 -2.089246556328727 -2.087176073869911 -2.085091662806258 -2.082995359930956 -2.08090581589188 -2.07881698219161 -2.076715590187454 -2.074599977091473 -2.072471688970504 -2.070331149746189 -2.068178405194994 -2.066014574948247 -2.063839000492159 -2.061653306167857 -2.059457148171416 -2.057251113553889 -2.055036272221344 -2.052813054934896 -2.050581992310745 -2.048343684820213 -2.046098073789781 -2.043846679401138 -2.041601450691212 -2.039355650552219 -2.037104507731708 -2.03484713483261 -2.032586096313278 -2.030320861487548 -2.028052143524782 -2.025780668449926 -2.023507570143566 -2.021233041341979 -2.018957977637202
 8.050000000000001 -2.133255011077908 -2.133337734670234 -2.133414178423417 -2.133361355688319 -2.133152916671548 -2.132796545435464 -2.132304998898177 -2.131693116833547 -2.13096889487119 -2.130139546496478 -2.129212207050537 -2.128191233730258 -2.127082250588291 -2.125891616533049 -2.124624537328717 -2.123286904595249 -2.121884629808372 -2.120424082299595 -2.118910903256204 -2.117348760721275 -2.115744198593673 -2.11410113162806 -2.112422396434896 -2.11071191348045 -2.108973551086804 -2.107209399431853 -2.105420821549322 -2.103611135328766 -2.101781086515579 -2.099932317711002 -2.098066692372131 -2.096183430811927 -2.094316673199223 -2.092442734558733 -2.090553736771067 -2.088649839572736 -2.086730159556167 -2.084796678169711 -2.082848779717662 -2.080886113360264 -2.078909828113724 -2.076919398850232 -2.074914643297971 -2.072896113041137 -2.070864144519948 -2.068818772030672 -2.066760384725635 -2.064688232613245 -2.062603126558011 -2.060525662280562 -2.05844878235767 -2.056358928222272 -2.054255568163492 -2.052139461326667 -2.050011699713369 -2.047871346181437 -2.045719379444999 -2.043556442074503 -2.041383284496745 -2.039199755994904 -2.037006911708566 -2.034805085633765 -2.032594399623015 -2.030376563385344 -2.028151365486332 -2.025918709348151 -2.023680205249604 -2.021448777326167 -2.019215289570028 -2.016977287830139 -2.014733767812254 -2.012486045078983 -2.010233928049838 -2.007979418001283 -2.005720813066788 -2.003461365236888 -2.001200369359229 -1.998938579138638
 8.07 -2.112621394913937 -2.112703835203916 -2.112779877719773 -2.112728051818778 -2.112520866715377 -2.112165553481186 -2.111677117044998 -2.111068956192786 -2.110348589567694 -2.109523967670052 -2.108601126857369 -2.10758562234434 -2.106482789202844 -2.10529815536195 -2.104038268607922 -2.102707661584214 -2.101313132791482 -2.099861012587583 -2.098355605187581 -2.096802451663748 -2.095206758945572 -2.093571592819761 -2.091902483930246 -2.09020155677819 -2.088472422721989 -2.086718006977283 -2.084939423616958 -2.083139886571157 -2.081319646627284 -2.079481342430014 -2.0776253424813 -2.075752811140379 -2.073896077623788 -2.072032824005366 -2.070154415216268 -2.068261023044975 -2.066352623137304 -2.06442986599642 -2.06249288598285 -2.060540670314492 -2.058575920066634 -2.056596707171962 -2.054603397420579 -2.052595976460019 -2.050575665795263 -2.048541805788756 -2.046494592660426 -2.044434211487699 -2.042361889205525 -2.040295442606389 -2.038230647340341 -2.036152626915011 -2.034061302695637 -2.031957825905087 -2.02984137462388 -2.027713697790219 -2.025574465200015 -2.023423876506912 -2.021262470222319 -2.019092352715441 -2.01691137421331 -2.014722596800815 -2.01252518342074 -2.010319852873798 -2.008107175818665 -2.005887875772021 -2.003662818108589 -2.001443518061174 -1.999224002720708 -1.99699859803629 -1.994768353815236 -1.992533988723122 -1.990295376283834 -1.988053337879619 -1.985808670751136 -1.983562625997509 -1.981314992576383 -1.979066644303984
 8.09 -2.092139952365925 -2.092222199308025 -2.092298006527906 -2.092246171389172 -2.092040132114004 -2.091687229783167 -2.091201585336005 -2.090596366570448 -2.089879868143009 -2.08906011556879 -2.088141920221479 -2.087132153333356 -2.086035348995296 -2.084857618156766 -2.083603617625837 -2.082280513069175 -2.080893626012059 -2.079449364838368 -2.077952072790601 -2.076407539969869 -2.074819868335906 -2.07319436370707 -2.071534088760351 -2.069842467031374 -2.068123025914409 -2.066377794662368 -2.064608525386821 -2.062819014057998 -2.061009059504795 -2.059180816414788 -2.057335455334232 -2.055473468668075 -2.053626467679966 -2.051773566492267 -2.049905586086055 -2.048022642301139 -2.046125044836071 -2.044212516248155 -2.042286936953458 -2.040345992226826 -2.038391259201895 -2.036423469871107 -2.034441564085719 -2.032445089555827 -2.030436418850373 -2.02841418639717 -2.026378263482912 -2.024329988253196 -2.022268783712544 -2.020214877724414 -2.018160961011231 -2.0160951421544 -2.014016072594336 -2.011923758630482 -2.009820111421335 -2.007704238984473 -2.005576911196582 -2.003438515793478 -2.001290393370143 -1.999132035380751 -1.996964398138701 -1.994787821816645 -1.992602658446529 -1.990410432919618 -1.988210896986542 -1.986004092257326 -1.983791758201432 -1.9815855481478 -1.979379198284886 -1.97716718066071 -1.974949515182897 -1.972728114618723 -1.970502511595167 -1.968273802598957 -1.966043061976619 -1.963809717934536 -1.961575500538998 -1.959340492716261
 8.109999999999999 -2.071809133441674 -2.071891118991029 -2.071966852857149 -2.071914840409889 -2.071710163879077 -2.071359605354507 -2.070876794785947 -2.070274836983141 -2.069562158615801 -2.068746354213621 -2.067834130166269 -2.066829288723399 -2.065738456994642 -2.064566580949617 -2.063320218417931 -2.062003584089181 -2.06062490251296 -2.059187362098857 -2.057698706116464 -2.056162222695378 -2.054583151825207 -2.052966327355571 -2.051315485996113 -2.0496327373165 -2.047922640746428 -2.04618671757563 -2.044427609953881 -2.042647890891006 -2.040847900256887 -2.039029462781469 -2.037194148054768 -2.03534233552688 -2.033506130507992 -2.031663400168385 -2.02980564853845 -2.027932653508696 -2.026045967829758 -2.024144507112415 -2.022229370827594 -2.020299460306387 -2.018355884740064 -2.016398202180086 -2.014427698538118 -2.012443067586044 -2.010445075955988 -2.008434757140322 -2.006409958491691 -2.004372757223024 -2.002324034407559 -2.00028115497886 -1.998239372730835 -1.99618490931776 -1.994117180254303 -1.992037459915544 -1.989945502536998 -1.987841621214644 -1.985726298904952 -1.983600799424903 -1.981464500452024 -1.979318369524417 -1.977163218040785 -1.97499961626047 -1.97282706230348 -1.970647309150527 -1.968459779643062 -1.966266118483311 -1.964066962234314 -1.961873080319964 -1.959679734025046 -1.957480628495286 -1.955276357737388 -1.953067378619082 -1.950855284869172 -1.948639696077586 -1.946421297695421 -1.944201970035002 -1.94198092726993 -1.939758610435143
 8.130000000000001 -2.05162771847459 -2.051709594586997 -2.05178484204242 -2.051733853216893 -2.051530785347789 -2.051181301533827 -2.050701727735071 -2.050102933772929 -2.049394080330157 -2.048582609950858 -2.04767498204049 -2.046675622865858 -2.045591094555127 -2.044424985097818 -2.043185450344812 -2.041876746008354 -2.040504259662055 -2.039075067740898 -2.037594281541236 -2.036066379220803 -2.034496367798715 -2.032887693155473 -2.031245594032971 -2.029572392034498 -2.027871178624747 -2.026145437129817 -2.024395396737224 -2.022625240495901 -2.020834910316212 -2.019026880969954 -2.017201579090368 -2.015359849172144 -2.013533730571435 -2.011701302505859 -2.009853392054514 -2.007991643157985 -2.006114481618358 -2.004223652099228 -2.002318826125709 -2.000399897084454 -1.998467210223658 -1.996521337653078 -1.994560902344047 -1.992587814129485 -1.990600582703916 -1.988600915623488 -1.986588447305983 -1.984562658030841 -1.982524989939175 -1.980493418033792 -1.978463863179211 -1.976420839101686 -1.974364883389229 -1.972296653491629 -1.970216818720477 -1.968124918249195 -1.966021803113056 -1.963908215209215 -1.961784137296734 -1.959650771996611 -1.957507147791814 -1.955355874027308 -1.953196268910091 -1.951028599509223 -1.948854469755865 -1.946673176443316 -1.944486571227047 -1.942305439624741 -1.940124603016337 -1.937937959644068 -1.935746629612504 -1.933551012888601 -1.931351905301744 -1.929149291543793 -1.926944278169141 -1.924737198594755 -1.922529175100237 -1.920320399827875
 8.15 -2.031594343957166 -2.031676464589071 -2.031751133577697 -2.031700777305179 -2.031498216016351 -2.031151632818742 -2.030674189682586 -2.030078541440815 -2.029373501789067 -2.028566494285681 -2.027663757351706 -2.026669931270897 -2.025591240189721 -2.024431746117358 -2.023198324925704 -2.021896348349375 -2.020532179985707 -2.019110291294763 -2.017637697599336 -2.01611763808495 -2.014556130799868 -2.012956183655094 -2.011323346424378 -2.009659338744226 -2.007967181113893 -2.006250159895405 -2.004510443313553 -2.002749238455904 -2.000969134272807 -1.999170937577401 -1.997355746045622 -1.995523526216211 -1.993707575490724 -1.991885131133537 -1.99004790127186 -1.988196061895746 -1.986329589858096 -1.98444925387468 -1.982554871524139 -1.980646519248001 -1.978724595350697 -1.976789237999568 -1.97484016422488 -1.972877574919846 -1.97090221884063 -1.968913640606372 -1.9669119596992 -1.96489764746425 -1.962871181109681 -1.960851221706697 -1.958832768189566 -1.95680123235564 -1.954757238865378 -1.952700685242366 -1.950632048873344 -1.948552583008227 -1.946461554760133 -1.944359278105406 -1.94224785688365 -1.940126281797748 -1.937995715413902 -1.935856061161657 -1.933708518333933 -1.931553289087063 -1.929391715440822 -1.927223140278469 -1.925048844346778 -1.92288080325608 -1.9207124884803 -1.918538557357002 -1.91635994708743 -1.91417708373655 -1.9119908662331 -1.909800684369635 -1.907608519802576 -1.905414790052258 -1.903219905502988 -1.901024143403096
 8.17 -2.011708639377285 -2.011789648485768 -2.011864946952318 -2.011814564165095 -2.011613612376299 -2.011268620702167 -2.010793616122975 -2.010201336483044 -2.00950024449073 -2.008697574718439 -2.007800035602619 -2.006811645443768 -2.005738246406433 -2.004585533519213 -2.003358562674764 -2.002063523629797 -2.000706592005087 -1.999292664285472 -1.997827373819857 -1.996315872821222 -1.99476216836662 -1.993171534397187 -1.991547446718141 -1.989891828998796 -1.988209328772555 -1.986502057436926 -1.984771020253524 -1.983019340348077 -1.981249303710434 -1.97946043219457 -1.977655042518597 -1.975833237264769 -1.974027231879491 -1.972214357673329 -1.970387537821017 -1.96854535236147 -1.966689555197792 -1.964820038097285 -1.962935541691467 -1.961037653476075 -1.959126754811085 -1.957201609920721 -1.955263813893469 -1.953312185682095 -1.951347059103653 -1.949369627839509 -1.947378929435351 -1.945376294301207 -1.943361135711471 -1.941352698804906 -1.939345741584682 -1.93732586991838 -1.935292723538024 -1.933247625040099 -1.931190940885575 -1.929123151399931 -1.92704439577318 -1.924953597059892 -1.922854154179228 -1.920744436914962 -1.918625964915514 -1.916498563693975 -1.914363401628147 -1.912220770960569 -1.910071552798552 -1.907915111114218 -1.905753653744531 -1.903598252391341 -1.901441592621417 -1.899280877866492 -1.897114702423305 -1.894944219453642 -1.892770347984382 -1.890593690907546 -1.888413927980341 -1.886233580825216 -1.884051060929905 -1.88186879964749
 8.19 -1.991968140057335 -1.992049355600106 -1.992123940490106 -1.992073952121451 -1.991874380753617 -1.991531429511441 -1.991058549385122 -1.990469951230225 -1.989772657767678 -1.988974511583776 -1.988081036130183 -1.987098516723936 -1.986030329547439 -1.984883872648477 -1.98366360594021 -1.982375707201179 -1.98102516807531 -1.979619774071916 -1.978162402565698 -1.976658580796755 -1.975113162870583 -1.97353087975808 -1.971915204295553 -1.970268821184721 -1.968595450992721 -1.966897137152115 -1.96517568396089 -1.963434134582472 -1.96167270004573 -1.959894266244979 -1.958098107939992 -1.956286565756008 -1.954490280183736 -1.95268775057937 -1.95087059516459 -1.94903886102658 -1.947193321118032 -1.94533314525716 -1.94345995212771 -1.941572607278972 -1.939671335125791 -1.937757647948584 -1.935830142893346 -1.933889145971672 -1.931935507060768 -1.929969141903467 -1.927989823108244 -1.925997296149237 -1.923993767366258 -1.921996697964818 -1.920000502016143 -1.917992392457195 -1.915970158090692 -1.913936965585131 -1.911892419474809 -1.90983524315985 -1.907767903906228 -1.905689810845789 -1.903601630976284 -1.901504108161393 -1.899397288130753 -1.897282088479994 -1.895159664670759 -1.89302915503075 -1.890891674753749 -1.88874811189966 -1.886598577394544 -1.884455055030656 -1.88231203846648 -1.880162940226776 -1.878009750702617 -1.87585120015143 -1.873690649697046 -1.871525935329743 -1.869359386906293 -1.86719091415001 -1.865021806650807 -1.86285159586524
 8.210000000000001 -1.972372157996052 -1.972452217931435 -1.972526681191207 -1.972478006175365 -1.972278689150574 -1.971937785250166 -1.971468430474143 -1.970882070689179 -1.970188884628618 -1.969395405892479 -1.968506367947456 -1.967528677126921 -1.966466912630925 -1.965326287526201 -1.964112578746168 -1.96283108009093 -1.961488806227282 -1.960089774688716 -1.958640726875418 -1.957144981054274 -1.955608321358878 -1.954034038789531 -1.95242716021325 -1.950789350363769 -1.949125028841548 -1.947436071113773 -1.945723685514369 -1.943991891243999 -1.942239839370077 -1.940470796826772 -1.938684752415012 -1.936882694802497 -1.935096219523706 -1.933303534979904 -1.93149578643915 -1.929674661036309 -1.927838976773063 -1.925989375517916 -1.924125776006213 -1.922249187840144 -1.92035889348876 -1.918455192287984 -1.916538208440629 -1.914607565016404 -1.912665166951934 -1.910709271050776 -1.908740966983431 -1.906760249287364 -1.904767057367021 -1.902781538493843 -1.900796361806292 -1.898798880309866 -1.896788983877121 -1.894766896247691 -1.892732807028316 -1.890688002692855 -1.888632517582322 -1.886565922904904 -1.884489558735987 -1.882403410018189 -1.880308810561383 -1.878206090042729 -1.876094386006703 -1.873976533865131 -1.87185151689722 -1.869719668249594 -1.867582815936329 -1.865451944838988 -1.863320491706661 -1.861184037156006 -1.859043186671284 -1.856897107604409 -1.854748658174987 -1.85259647447036 -1.850442861445659 -1.848287390923845 -1.846130246595766 -1.843973249020203
 8.23 -1.952917804713068 -1.952998460999993 -1.953072848576637 -1.953024157848808 -1.952826318090272 -1.952487242442754 -1.95202014591594 -1.951437628387479 -1.95074759360298 -1.94995782417602 -1.949074508588142 -1.948101988188855 -1.947045584195641 -1.945910874693956 -1.944703956637227 -1.943429499846864 -1.942094351012257 -1.940702251690779 -1.939260868307792 -1.937773456156649 -1.936244782398701 -1.934679354063295 -1.933080728047786 -1.931451870117536 -1.929796154905923 -1.928116298914342 -1.926413471512217 -1.924690192937 -1.922948167294184 -1.921188145557305 -1.919411958567951 -1.917620171035772 -1.915842951538482 -1.914060067521874 -1.912262946299824 -1.910451009054305 -1.908625275835389 -1.906785829561268 -1.904932807018257 -1.903065827860807 -1.90118622261152 -1.899292795661155 -1.89738630026865 -1.895467154561129 -1.893535115533916 -1.891589598050558 -1.889632141842831 -1.887662005510761 -1.885680718522643 -1.883705685215054 -1.881731659792878 -1.879745117329319 -1.877746112765925 -1.87573528791261 -1.873713675447674 -1.871679950917826 -1.86963551773821 -1.867580606192428 -1.865516285432566 -1.863441998479221 -1.861358679221533 -1.859267498417208 -1.857168598692548 -1.855062591542492 -1.852949177330636 -1.850829807289274 -1.848704758519434 -1.846585998990907 -1.844466714542293 -1.842342642881035 -1.84021354458346 -1.838080338094822 -1.835943754729344 -1.833804963670264 -1.831662823969878 -1.829519857549592 -1.827375717199966 -1.825230751580774
 8.25 -1.933605373096068 -1.93368543069406 -1.933759522535443 -1.933711110031766 -1.93351508346381 -1.933177414981593 -1.932713260604366 -1.932133159220621 -1.931447440588086 -1.93066212933373 -1.929783153953764 -1.928815666813644 -1.92776526914807 -1.926636637060993 -1.925435787525611 -1.92416850238438 -1.922839637349008 -1.921456062000467 -1.92002157678899 -1.918542062034077 -1.917022015924498 -1.915464646518299 -1.913874861742804 -1.912254301394623 -1.910607685139653 -1.908936498513087 -1.907242929919416 -1.90552922763244 -1.903796675795269 -1.902046402420334 -1.900279409389391 -1.898496762453529 -1.89672957023318 -1.894956660218126 -1.893168330767508 -1.891366452109833 -1.889550840342987 -1.887721419434243 -1.885878909220275 -1.884021743407163 -1.882152836570411 -1.880269231154956 -1.878373131475181 -1.876464246714932 -1.874542938927527 -1.872608680035774 -1.870662141831984 -1.868702836977994 -1.866732124005174 -1.864767788314451 -1.862804772176329 -1.860829844730901 -1.858841864987876 -1.856842411826597 -1.854831005996064 -1.852808545114952 -1.850775994671644 -1.848732983024245 -1.846679397400616 -1.844617195898395 -1.842545613485029 -1.840466653997797 -1.838379575143846 -1.836284584500218 -1.834183408513882 -1.832075535501771 -1.829963103650812 -1.827856027017964 -1.825749505530254 -1.823637233984818 -1.821520548048936 -1.819399931260076 -1.817275739025939 -1.815148538624499 -1.813019073204048 -1.810888476783247 -1.808756815251172 -1.806624040367364
 8.27 -1.914432622250552 -1.914512237119721 -1.914586097174463 -1.914538114832001 -1.914342905380045 -1.914007958976805 -1.913545537650984 -1.912969337301785 -1.912286902698908 -1.911505837482555 -1.910631426163429 -1.909669181122737 -1.908623981612192 -1.907501211754016 -1.906307274540942 -1.905046176836217 -1.9037251893736 -1.902348337757376 -1.90092209246235 -1.899449900833851 -1.897937736087743 -1.89638912831042 -1.894807458458819 -1.893195949360418 -1.891557989713245 -1.889896110085878 -1.88821127491746 -1.886506435517695 -1.884783072066861 -1.883042130615812 -1.881285142085989 -1.879511552269424 -1.877754418828751 -1.87599104229721 -1.874212863078661 -1.872420253447587 -1.87061471754911 -1.868795438398996 -1.866962093883668 -1.865115584760215 -1.863256371656406 -1.861383399070702 -1.859497715372268 -1.857599280800982 -1.855688789467461 -1.853764519353059 -1.851829003309899 -1.849880536060876 -1.847920388199681 -1.845967255190816 -1.844015274369612 -1.842050513942248 -1.840073916985772 -1.838084912448122 -1.836085326148143 -1.834074457775614 -1.832052378891273 -1.830020631926833 -1.827979484185015 -1.825928427839571 -1.823868583935312 -1.821801266388136 -1.819725038985057 -1.817643045384235 -1.815552793115009 -1.813457711577929 -1.811356773044791 -1.809262078658669 -1.807166432433956 -1.805066321256399 -1.802962039883138 -1.800853427942748 -1.79874101493528 -1.796626398232305 -1.794509352076956 -1.792390779583981 -1.790271510739782 -1.788151581402474
 8.289999999999999 -1.895398016352122 -1.895477230453152 -1.895550878670617 -1.895503319427339 -1.895309048017878 -1.894975721608536 -1.894516283237355 -1.893942881814121 -1.893264062120361 -1.892487165809351 -1.891617686406111 -1.890660986307413 -1.889620917781776 -1.888504609969475 -1.887316508882542 -1.886062137404762 -1.884747780291686 -1.883378246170628 -1.88195975254067 -1.880495174772663 -1.878991355109235 -1.877451100664792 -1.875878127425523 -1.874274840249407 -1.872645254866212 -1.870992117877508 -1.869316797756666 -1.867621281848867 -1.865907061371107 -1.864175204412204 -1.862427669932808 -1.860664096765398 -1.858915569614305 -1.857161603055706 -1.855393104537642 -1.853611111380021 -1.851815285774632 -1.850004991785149 -1.848181904347149 -1.846345426268117 -1.84449618822746 -1.842633748776519 -1.840758379338579 -1.838870234208885 -1.836969529554656 -1.835056450415099 -1.833130940701418 -1.831193154196842 -1.829244265556631 -1.827302010308098 -1.825360186850623 -1.823406697455678 -1.82144071926684 -1.819463314299817 -1.817474529442463 -1.815474449454806 -1.813464037969067 -1.811443130489686 -1.809413429393345 -1.807373701928996 -1.805325896217886 -1.803269472253584 -1.801205717902014 -1.799134569901481 -1.797057037862703 -1.794972649268846 -1.792883975475553 -1.790800833710981 -1.78871791607584 -1.786629373543424 -1.784537181959655 -1.782440124043118 -1.78034017738511 -1.778237876449672 -1.776132910573644 -1.774025984966703 -1.771918803711414 -1.769811357763276
 8.31 -1.876500133501253 -1.876578934795396 -1.876652484125673 -1.876605468920442 -1.876412111481028 -1.87608067098173 -1.875624074469816 -1.875053728865526 -1.874378450962078 -1.87360585442566 -1.872740698795439 -1.871788564483565 -1.870754747775162 -1.869644079828342 -1.868462118674202 -1.867214602216825 -1.865907496233286 -1.864545567373656 -1.863134148161001 -1.861677601991389 -1.86018167213389 -1.858648937730587 -1.857084022796571 -1.855489624219955 -1.85386912076187 -1.852224408056477 -1.850557969610968 -1.848871448805575 -1.847166094893572 -1.845443810001289 -1.843705598128107 -1.841951667146476 -1.84021272680192 -1.838467890713039 -1.836708709371524 -1.834936252142164 -1.833149748262855 -1.831349816844609 -1.829536613871565 -1.827710106200999 -1.825870819563339 -1.824018727562169 -1.82215354467425 -1.820275921249527 -1.818385095511147 -1.816482949555467 -1.814568096352076 -1.812640691743806 -1.810701749446751 -1.80877057005028 -1.806839019017059 -1.804896860683066 -1.802941542257613 -1.800974713823363 -1.798997080336356 -1.797008231626023 -1.795009424395216 -1.792999761220228 -1.790980742550816 -1.78895236871023 -1.786915956895238 -1.784871088176152 -1.782818458496859 -1.780758702674848 -1.778693110401244 -1.776621164240835 -1.77454425163211 -1.772471882887291 -1.770401035192367 -1.768324746607134 -1.766243997065231 -1.764159208374178 -1.76207135921542 -1.759981056144368 -1.75788793559044 -1.75579342785711 -1.753697986121951 -1.751603065436688
 8.33 -1.857737698580511 -1.857815998029574 -1.857889479423469 -1.857843085196025 -1.857650983655251 -1.857321280983346 -1.856866350236694 -1.856299286345867 -1.855627802115627 -1.854859379224926 -1.853998872226909 -1.853051700548915 -1.85202311549248 -1.850917992233336 -1.849742773821418 -1.848502386180864 -1.847201788110018 -1.845846569281432 -1.844442694241871 -1.842994311412317 -1.841505769087971 -1.839981448438255 -1.838425205506821 -1.836839021211553 -1.835227102344572 -1.833591156572238 -1.831933498435163 -1.830255637348207 -1.828559653600493 -1.826846816355406 -1.825117616650605 -1.823373165398027 -1.821643286383896 -1.819908446268729 -1.818158849587348 -1.816395404748883 -1.814618380036787 -1.812828353608842 -1.81102484549717 -1.809208231608244 -1.807378846722898 -1.805537261496341 -1.803682329458165 -1.801813973012365 -1.799933902437343 -1.798041727885928 -1.796137239385392 -1.794220337837461 -1.792292849018331 -1.79037166857869 -1.788451176043729 -1.786519846813164 -1.784575000161255 -1.782619198236822 -1.78065158606327 -1.778674153538609 -1.776685918435476 -1.774687327401158 -1.772679593957613 -1.770663087501503 -1.768637353304214 -1.766604193511882 -1.764563663145426 -1.762515273100575 -1.760460710147895 -1.758400501932826 -1.756334696975712 -1.754274926671831 -1.75221565229144 -1.750150815979797 -1.748082229757212 -1.746009310519078 -1.743933024035914 -1.741854531953403 -1.73977288379244 -1.737690560949175 -1.735607850695055 -1.733524124176876
 8.35 -1.839109436114145 -1.839187310680482 -1.839260810089508 -1.839213817780453 -1.839023020067934 -1.838695077141954 -1.838243442067905 -1.837679356786568 -1.837010815114112 -1.836246729742099 -1.835390873237485 -1.83444873304262 -1.833426035475251 -1.832326760728523 -1.831157167870987 -1.829923077846591 -1.828629729474696 -1.827281639450068 -1.825885604342891 -1.82444498759876 -1.822964075538692 -1.821447352359129 -1.819899065131939 -1.818322092804424 -1.816717806199322 -1.815091429014813 -1.813442203824524 -1.811773557077536 -1.810086650098387 -1.808382873087082 -1.806662464119096 -1.804927238145383 -1.803207114992383 -1.801481243362031 -1.799740609831761 -1.797987357854519 -1.79621963075877 -1.794439073748508 -1.792645489903266 -1.790838934178126 -1.789018972403731 -1.787187153286294 -1.785342097407612 -1.78348435922508 -1.781614988071701 -1.779732976156103 -1.777838729562548 -1.775932245250955 -1.774015035056909 -1.772104035691682 -1.770194738742245 -1.768273046671294 -1.766339049817259 -1.76439428239433 -1.762437988492475 -1.760470959077464 -1.758494074990886 -1.756506465950175 -1.754510294548632 -1.752504499255454 -1.750490068415753 -1.748467649250589 -1.746438244856993 -1.744401752208 -1.742358995152673 -1.740309768416139 -1.738255599599623 -1.736207572180472 -1.734159389512199 -1.732106513824513 -1.730049550223359 -1.727987897690955 -1.72592409008583 -1.72385714314287 -1.721787696473353 -1.719716957565 -1.717645750782014 -1.715574314365131
 8.369999999999999 -1.820613092130041 -1.820691719776545 -1.820764032152904 -1.82071829570369 -1.820528482750046 -1.820202423489688 -1.819752858996908 -1.819191707222573 -1.818527579994125 -1.817766786015586 -1.816915680867557 -1.815978752007221 -1.814961041768345 -1.813868211361279 -1.812704228872963 -1.811476991266929 -1.810190145383296 -1.808849383938787 -1.807460321526718 -1.80602680461701 -1.80455430655619 -1.803045597567394 -1.801505980750372 -1.799936440081493 -1.79834170941375 -1.79672325147676 -1.795083045876777 -1.793423246096692 -1.79174509349604 -1.790050165311006 -1.788339379654434 -1.78661299851583 -1.784902352761372 -1.783185246133917 -1.781454325253007 -1.779710228614881 -1.777952445592481 -1.776181325435465 -1.774397556270209 -1.772599792099829 -1.77079054380418 -1.768968428139877 -1.767133243740297 -1.765285781115603 -1.763426090652747 -1.761553739615489 -1.75967028914441 -1.757774241256926 -1.755867461847303 -1.753966590686678 -1.752067479423068 -1.750156933581396 -1.748233736563501 -1.746299298648166 -1.74435421199113 -1.742397702625114 -1.740431011459842 -1.738454832282059 -1.736469169755562 -1.734474816421217 -1.732471451696989 -1.730460405877968 -1.728442428136393 -1.726417161521684 -1.724385230960469 -1.722348057256617 -1.720305547091266 -1.718268597022859 -1.716232307487177 -1.714190930797373 -1.71214518614401 -1.710095567595098 -1.708043387096133 -1.705987631470138 -1.703929778417703 -1.701871559517031 -1.699811811223978 -1.697752233872105
 8.390000000000001 -1.802249323023969 -1.80232722971406 -1.802399649010638 -1.80235361536355 -1.80216489710039 -1.801840988426495 -1.80139392542495 -1.800835576056589 -1.800174702159995 -1.799418827451499 -1.798571370525187 -1.7976398628529 -1.796627304784231 -1.795539948546532 -1.794383064244919 -1.793161703862264 -1.791881601259212 -1.790547562174168 -1.789166132223316 -1.78774052090061 -1.786275594577782 -1.784775193504347 -1.783243574807608 -1.781682144492655 -1.780095253442373 -1.778485623417448 -1.776854058056371 -1.775202720875441 -1.773534304268774 -1.771847998508309 -1.770146298743812 -1.768429343002884 -1.766727046190969 -1.765019484091361 -1.76329780036521 -1.761562879551534 -1.759814618067225 -1.758053159207057 -1.756278838143703 -1.754491376927733 -1.752691348487637 -1.750878739629827 -1.749053525038654 -1.747216090276419 -1.745366478783384 -1.743504886877786 -1.741630998755856 -1.739745689491824 -1.737849114037944 -1.735958681224503 -1.734069848759841 -1.73216934223037 -1.730256802100587 -1.728332726713097 -1.726397960288633 -1.724452229926072 -1.722497318602462 -1.72053181417304 -1.718556990371259 -1.716573089808806 -1.714580913975634 -1.712581412239983 -1.71057413784841 -1.708560596925813 -1.706540268475464 -1.704514116379038 -1.702482678396642 -1.700457472166851 -1.698432038206736 -1.696401836911907 -1.694367908556541 -1.692329829293422 -1.690288734153981 -1.688244979048332 -1.68619981176532 -1.684152344972554 -1.682104875216459 -1.680056966922318
 8.41 -1.784015690426089 -1.784093221123707 -1.784165473294058 -1.784120195392203 -1.783932519752108 -1.783610158586642 -1.783165439987579 -1.782609879925602 -1.781952631250301 -1.781200680690173 -1.780358209852629 -1.779431112223991 -1.778423949169494 -1.777342493933291 -1.776191437638453 -1.774976862286973 -1.773703490759766 -1.772377017816675 -1.771002455096472 -1.769583930116862 -1.768126895274486 -1.766633990844925 -1.765110080982703 -1.763557184721296 -1.761979239973127 -1.760378064529582 -1.758754754061005 -1.75711259011671 -1.755452065124985 -1.753774886393096 -1.752082329107297 -1.750374371332831 -1.748681636013944 -1.746983168973886 -1.745270763914926 -1.74354490941835 -1.74180607094448 -1.740054075832678 -1.738289103301354 -1.736511242447982 -1.734720471249103 -1.73291750256034 -1.731102206116414 -1.729275044531144 -1.727434970297472 -1.725583481787471 -1.723720149252355 -1.721844512822502 -1.719958042507462 -1.718078240195977 -1.716199636655993 -1.714309365534683 -1.712407652358458 -1.710494108532994 -1.708570096343243 -1.706635087953459 -1.704689788407216 -1.702735459627431 -1.700771270416388 -1.698798491455759 -1.69681772030663 -1.694828824409528 -1.692832885084445 -1.690830105530865 -1.688820769827798 -1.686805861933802 -1.68478636268702 -1.682772200805208 -1.680758299885772 -1.678740097405795 -1.67671699372208 -1.674689971071185 -1.672661068569456 -1.670628550213073 -1.668594136878083 -1.666558639320452 -1.664522799176098 -1.662486406960941
 8.43 -1.765911341069665 -1.765988526739263 -1.7660606287376 -1.766016150524891 -1.765829602441398 -1.765508871707433 -1.765066608423357 -1.764514028569587 -1.763860382006587 -1.763111816474878 -1.762273895595036 -1.761351964867696 -1.760350139673549 -1.75927388227335 -1.758129222807914 -1.756920441298127 -1.755654217644937 -1.754334082629369 -1.752967324912519 -1.751555923035561 -1.750106479419748 -1.748621908366421 -1.747106420057007 -1.745561311553026 -1.743991716796095 -1.742398632607933 -1.740784116690365 -1.739150485625327 -1.737499125874876 -1.735830787781188 -1.734146769566571 -1.732447849333469 -1.730764126064469 -1.729074605622309 -1.727371526749883 -1.725654444070254 -1.723924853086657 -1.722182142182513 -1.720426504621435 -1.718658161547239 -1.716877745983955 -1.715084038835835 -1.71327870388737 -1.711460817803294 -1.709631179128606 -1.707789027288572 -1.705935780588751 -1.704070226214996 -1.702193847233481 -1.70032464159071 -1.698456575113532 -1.696576770509163 -1.694684831365198 -1.692781814149636 -1.690867512210892 -1.688943398777823 -1.687009620959745 -1.685065107746455 -1.683112119008255 -1.681150593495973 -1.679180157840992 -1.67720211755527 -1.675216973031366 -1.673225431542473 -1.671227147242439 -1.669222997165802 -1.667214668227818 -1.665212221224489 -1.663209268832603 -1.661202215609762 -1.659190473994418 -1.657175276305908 -1.655157015744498 -1.653136282391409 -1.651113555208873 -1.649089599040158 -1.647065316609625 -1.645040356522762
 8.449999999999999 -1.747935647661958 -1.748012457268491 -1.748084296049676 -1.748039842470819 -1.747854352878407 -1.747535419500104 -1.747095376444761 -1.746546143702407 -1.745896205144258 -1.745151193522716 -1.744318118471366 -1.743400494504988 -1.742403841019545 -1.741333421292199 -1.740194708481303 -1.738993015626408 -1.737733030648263 -1.736419641348823 -1.735060041411245 -1.733656491399895 -1.732213682760351 -1.730737151819406 -1.729229422785074 -1.727692988746591 -1.726131125674421 -1.724546661420259 -1.722940650717039 -1.721315236178938 -1.719672493301379 -1.718012705461039 -1.716338258915857 -1.714648020805036 -1.712973214149054 -1.711292382849668 -1.709598514689924 -1.707890856334163 -1.706170460328033 -1.704436987098492 -1.702690802953822 -1.700931854083638 -1.699160184558895 -1.697376884331903 -1.695581122236337 -1.693772832987246 -1.691952738181069 -1.690120868295645 -1.688278028690228 -1.686422453605501 -1.68455620316359 -1.68269653436808 -1.680837935104031 -1.678968712137991 -1.677086763118023 -1.675194583573711 -1.673291200916186 -1.671377122438147 -1.669453503313875 -1.667520423599262 -1.665577662231824 -1.663626505030735 -1.661667211696841 -1.65970009381269 -1.657726270842558 -1.655745359132472 -1.653758358910242 -1.651765270285488 -1.649767552249669 -1.647775699676116 -1.645784499320063 -1.643788171818677 -1.641788454691101 -1.639784105338481 -1.637777552044004 -1.635767969972942 -1.633756845172687 -1.63174395357279 -1.629730904985007 -1.627717214103341
 8.470000000000001 -1.730086676757252 -1.730163212266169 -1.730235393785701 -1.730190650786184 -1.730006347620255 -1.729689221522848 -1.729251804611196 -1.728705650884837 -1.728058791225606 -1.727318327397647 -1.726489228047404 -1.725576209703631 -1.724585233777389 -1.72352073456205 -1.722387073233298 -1.721191655849132 -1.719938464349869 -1.718632113558145 -1.717279009178921 -1.715882956799482 -1.714448570889444 -1.712979243800755 -1.711478704767701 -1.709950678906908 -1.708397117217347 -1.706820879580339 -1.705223081759561 -1.703606686401048 -1.7019723620332 -1.700321660066789 -1.698655247794965 -1.696974746393257 -1.695308361919589 -1.69363638131428 -1.691951348400054 -1.690252825882046 -1.688541547347814 -1.686817252267345 -1.685080341993064 -1.683330782759844 -1.681568967685017 -1.679794812768385 -1.678008656892226 -1.676209972821314 -1.674399592202924 -1.672577431566847 -1.670744142325404 -1.668898545773461 -1.667042718088439 -1.665192629330334 -1.663344719441728 -1.661484990247812 -1.659613479456395 -1.657730993657929 -1.655838369325524 -1.653934802814967 -1.652021662364745 -1.650098809096062 -1.648166874012863 -1.64622622200186 -1.644277362832549 -1.642321372157239 -1.640357926511075 -1.638388338312068 -1.636411951861116 -1.634430286342041 -1.63244354482161 -1.630463038249572 -1.628482380458685 -1.62649755716475 -1.62450818996665 -1.622515494346374 -1.620520042669067 -1.618521410183055 -1.616521565019893 -1.6145203621944 -1.612518586604702 -1.610516817032277
 8.49 -1.712364358631964 -1.712440575009203 -1.712512184223206 -1.712468250749285 -1.712285345946152 -1.711969889055924 -1.711534158204124 -1.71099135239968 -1.710347643534927 -1.709610723385609 -1.708786072610881 -1.707878680753307 -1.706893085238866 -1.705833283376952 -1.704706074360376 -1.70351656126537 -1.702269455051586 -1.700970383562104 -1.699624463523428 -1.698235347545495 -1.696808428121676 -1.69534672362878 -1.693854425327055 -1.692334375360196 -1.69078839875535 -1.689220097423113 -1.687631348157542 -1.686023381636161 -1.684397176419959 -1.682755339953401 -1.681097944564434 -1.679425415464492 -1.677768589748501 -1.67610507439489 -1.674428763265596 -1.67273935010607 -1.671037072545289 -1.669321742095761 -1.667594110153539 -1.665853804998223 -1.664101498792977 -1.662336694584535 -1.660560471303213 -1.658770959762924 -1.656970027661182 -1.655158096579122 -1.65333447298151 -1.651499003216756 -1.64965225851693 -1.647812792997776 -1.645974556658728 -1.644124651382924 -1.642263950937225 -1.640391226972235 -1.638508627022313 -1.636615369505598 -1.634712847724026 -1.632799532863352 -1.630878494993169 -1.628948454066933 -1.627010730921987 -1.625064953279581 -1.623112531744901 -1.621153191807093 -1.619187834839293 -1.617217155098648 -1.615241273726355 -1.613271769747681 -1.611302499072002 -1.609328139492831 -1.607350147687854 -1.60536868821896 -1.603383853532285 -1.60139708695824 -1.599407726711555 -1.597417756891318 -1.595427255481013 -1.593436699348566
 8.51 -1.694767637161812 -1.694843655373786 -1.694914506239003 -1.694871427237687 -1.694688756734557 -1.69437531797883 -1.693942348104218 -1.693402077128933 -1.692761651955684 -1.692028553371682 -1.69120868804864 -1.690305686542774 -1.689324672294806 -1.688271362629964 -1.687149663757986 -1.685966455773122 -1.684725991654134 -1.683433681264303 -1.68209378335143 -1.680712349547835 -1.679292499370367 -1.677839126220402 -1.67635431638385 -1.674841633031159 -1.673304036217317 -1.671744328881855 -1.670162963848858 -1.668563226826964 -1.666945887409372 -1.665312733073847 -1.663664135182726 -1.662000650982923 -1.660351638605938 -1.658697657067862 -1.657030213269385 -1.655349250995804 -1.653656261917029 -1.651949546587593 -1.650231070446662 -1.648499898818044 -1.646757470910196 -1.645001958816237 -1.643234165513958 -1.641455018865832 -1.63966371361903 -1.637861172405426 -1.636047003741617 -1.634221243028935 -1.632385270553455 -1.630555282486018 -1.628726887882241 -1.626886965682537 -1.625035697712126 -1.623173204681057 -1.621300711184225 -1.619417938701391 -1.617525412597196 -1.615622878121191 -1.613711768407848 -1.611792567476589 -1.609865034231807 -1.607930152462889 -1.605987525844241 -1.604039424935314 -1.602085084180632 -1.600124850909816 -1.598160179337616 -1.596201198563938 -1.594242729573879 -1.592279298237753 -1.590312174311129 -1.588341270434862 -1.58636792613513 -1.58439232282347 -1.582414238796817 -1.580435592237537 -1.578455773213479 -1.576476286678005
 8.529999999999999 -1.67729442670099 -1.677370359714586 -1.677441400188364 -1.677398248607406 -1.677217127342368 -1.676904874649481 -1.676474162670553 -1.675937252432969 -1.675300216849694 -1.674571121719271 -1.673754906725824 -1.672856970439061 -1.671880803314275 -1.670832823692343 -1.669717393799732 -1.6685392797485 -1.667305782536298 -1.666020183046371 -1.664687948047563 -1.663313178194322 -1.661901115026698 -1.66045443397035 -1.658977799336547 -1.657473137322177 -1.655943238009746 -1.654391467367382 -1.652818771248845 -1.651226904393526 -1.649618160426459 -1.647993196858316 -1.646353377085424 -1.644698501389765 -1.643058552938984 -1.641412312786394 -1.639753686870986 -1.638082187017436 -1.63639743893611 -1.634700173223075 -1.632990573360111 -1.631268552714711 -1.629534929540099 -1.627788587975237 -1.626030453044836 -1.624260423659365 -1.622478775615067 -1.620685587593969 -1.61888097816389 -1.617065024778462 -1.615238328777142 -1.613418619385221 -1.611599942713846 -1.609769866760031 -1.607928481406676 -1.606076397422584 -1.604213926462476 -1.602340977067015 -1.600458431662818 -1.598566883562485 -1.59666603396461 -1.594757114953812 -1.59283986450075 -1.590915226462154 -1.588983819580841 -1.587045976485748 -1.585102064691952 -1.583152639600701 -1.581198816499443 -1.579250603561851 -1.577302302847858 -1.575350622303684 -1.573393573761873 -1.571434364941322 -1.56947157844732 -1.567506699771583 -1.565539587292287 -1.563571874274114 -1.561603546868285 -1.559635072112606
 8.550000000000001 -1.659944465963325 -1.660019990745893 -1.660091281786177 -1.660048420574061 -1.659868574486068 -1.659557484785362 -1.659129588621753 -1.658594971031694 -1.657961188938282 -1.657236424151262 -1.656424463367026 -1.655530584168616 -1.654559550025725 -1.653517116294697 -1.652407311218535 -1.651236101926895 -1.650008840436095 -1.648729129649116 -1.647403915355601 -1.646035957231862 -1.644631210840883 -1.643192267632322 -1.641722901942513 -1.640225951994476 -1.638704627897913 -1.637160682649216 -1.635595698131475 -1.634012559114477 -1.632412169254714 -1.630795159095389 -1.62916369506642 -1.627517371484447 -1.625886120552839 -1.6242489963617 -1.622598903887873 -1.620935351994956 -1.6192602244333 -1.617571901840021 -1.615871220739014 -1.614158144540952 -1.612433442543304 -1.61069646493034 -1.608947692773143 -1.607186921029621 -1.605414679544518 -1.603630998049425 -1.60183581516279 -1.60003006438994 -1.598212979123083 -1.596402109641332 -1.594593576110714 -1.592773034584188 -1.590941947001661 -1.589098984190002 -1.587246992863066 -1.585384185621706 -1.583511900953795 -1.581630273234246 -1.579739559725029 -1.5778405615752 -1.575934031820916 -1.57401975538546 -1.572098477079267 -1.570171462599948 -1.568238573532315 -1.566298879348409 -1.564355920407527 -1.562418516956251 -1.560481172128479 -1.558539118945454 -1.556594232315797 -1.554644933035541 -1.552693211788164 -1.550738790144626 -1.548783299563403 -1.54682640839053 -1.544869007859633 -1.542911098091977
 8.57 -1.642717126905374 -1.642792408424717 -1.642862771990039 -1.642820180095967 -1.642641699124823 -1.642332898346627 -1.641906836919094 -1.64137468288764 -1.640744320185378 -1.640022984633124 -1.639215704939394 -1.638326394700411 -1.637360726400098 -1.63632328541009 -1.63521918898973 -1.63405424728607 -1.632832628333879 -1.631560127055639 -1.630241463261554 -1.628880998649547 -1.627483150805269 -1.626051229202095 -1.624589981201137 -1.623100214051238 -1.621586784888984 -1.620050342738702 -1.618493963512468 -1.616919067010114 -1.615326775919226 -1.613718708815157 -1.612095436161026 -1.610457362307729 -1.608834393493944 -1.607206003846135 -1.605564446378563 -1.603909847993291 -1.60224303848019 -1.600563588516951 -1.598871651669092 -1.597167776389965 -1.595451972020769 -1.593724096790555 -1.591984510816243 -1.590233187102624 -1.58847055654238 -1.586696155916091 -1.584910639892248 -1.583113720027266 -1.581306457765498 -1.579505429439247 -1.577706282268787 -1.57589535536237 -1.574073561716245 -1.572241128214679 -1.570398588629967 -1.568545850622457 -1.566683300740564 -1.56481185142079 -1.562931447987747 -1.561042483654176 -1.559146009520971 -1.557242457577199 -1.555332056700123 -1.553415053655234 -1.551491955096267 -1.549563766565231 -1.547630872492442 -1.545703992196542 -1.543777765884534 -1.541846249651813 -1.539911255482196 -1.537973014247952 -1.536031656709843 -1.534088566517152 -1.532144023207723 -1.530197728207997 -1.528250596833051 -1.526304504286639
 8.59 -1.625609854611413 -1.625684914835784 -1.625755758885252 -1.625713512259134 -1.625535363345485 -1.625228667421095 -1.624804900651498 -1.624275433090966 -1.623648856682515 -1.622931109257901 -1.622127616537626 -1.621242968130936 -1.620281797535827 -1.61925023013904 -1.618151548216072 -1.616992581931169 -1.615777220337335 -1.614511152376331 -1.61319914487868 -1.611845928563667 -1.610455493039344 -1.609031397802534 -1.607576390238832 -1.606094614622612 -1.604588842117027 -1.603060625774016 -1.601512440534308 -1.599945590227427 -1.598360968571695 -1.596761230174241 -1.595145921531001 -1.593517113026729 -1.591902493935003 -1.590282594418226 -1.588649106527641 -1.58700357520333 -1.585345028274228 -1.583674375458129 -1.581991061361691 -1.580296257480451 -1.57858928319883 -1.576870449790143 -1.57514042341661 -1.573398150129367 -1.571643899868477 -1.569878775462941 -1.568103262630708 -1.566315179978695 -1.56451788300279 -1.562726501087877 -1.56093701250784 -1.559135962425586 -1.557323666893055 -1.555500693851242 -1.553667790130209 -1.551825332449106 -1.549972801416188 -1.548110841528835 -1.546240965173572 -1.54436222162609 -1.542475789051267 -1.54058222350319 -1.538682101925181 -1.536775312149818 -1.534862710898963 -1.532945086783784 -1.53102234330479 -1.529105650851847 -1.527189793704221 -1.525269576030595 -1.523345287889111 -1.521417359227394 -1.519487134882591 -1.517554675581403 -1.51561988494012 -1.51368467646466 -1.511748787550606 -1.509812780483247
 8.609999999999999 -1.608623235180309 -1.608697940078402 -1.608768269571693 -1.608726385164133 -1.608550126249444 -1.608244167111113 -1.607823040922397 -1.607296345746325 -1.606672594535696 -1.605958675133085 -1.605159194270837 -1.604279540571076 -1.6033232885457 -1.60229654659639 -1.601203915014603 -1.600050298981584 -1.59884159456836 -1.597581710735747 -1.596276783334353 -1.594930029104577 -1.593546553676616 -1.592129352570463 -1.59068283819592 -1.58920837685259 -1.58771013772989 -1.58618960090705 -1.584649038353121 -1.583090320926975 -1.581514135377315 -1.579922663342676 -1.578315938351434 -1.57669477082181 -1.575088558061874 -1.573476973269556 -1.57185233153265 -1.570214950828822 -1.568565247025615 -1.56690333588046 -1.565228800040685 -1.56354284804352 -1.561844540316109 -1.560134747175517 -1.558413363828744 -1.556680181372732 -1.554935541794376 -1.553179647970538 -1.551412975668057 -1.549635191543763 -1.547846440144487 -1.54606503890708 -1.54428388815842 -1.542493048115437 -1.540689966885117 -1.538876904464526 -1.537054022740824 -1.535220898491286 -1.533378245383314 -1.531526203974462 -1.52966636371245 -1.527797812935191 -1.525921665870809 -1.52403836363766 -1.522147689244356 -1.520251383589792 -1.518350024463166 -1.516442134544006 -1.514529873402202 -1.512624008498024 -1.510718088182159 -1.508808345695737 -1.506894262170362 -1.504977074628145 -1.503057506981735 -1.501135148034356 -1.499211412479838 -1.497286567902657 -1.495361494777971 -1.493436328471661
 8.630000000000001 -1.591755257614208 -1.591829686155151 -1.5918995020525 -1.591857994814789 -1.59168269784134 -1.591378689422256 -1.590959514738434 -1.590435630861555 -1.589814931754093 -1.58910510526931 -1.588310198151262 -1.5874345140348 -1.586483181445567 -1.585461879800005 -1.584374570405355 -1.583226703459658 -1.58202413105176 -1.580770771161311 -1.579472502658771 -1.57813297730541 -1.576756085753311 -1.575346351545377 -1.57390653311533 -1.572439959787717 -1.570948952777912 -1.569436648192121 -1.56790366102739 -1.566352475171602 -1.564784529403489 -1.563201152392631 -1.561602737699467 -1.559990151775299 -1.558392226962293 -1.556788906493494 -1.555172665492826 -1.553543339975102 -1.551902076846032 -1.550249116902227 -1.54858339683121 -1.546905948211427 -1.54521665751225 -1.543515560093991 -1.541802672207911 -1.540078970996229 -1.538343560492133 -1.536596720619795 -1.534839196194377 -1.533070538922046 -1.531291884399989 -1.529519282116424 -1.527748043450614 -1.525966106672883 -1.524172603944631 -1.522369566318348 -1.520555504737636 -1.518732156037218 -1.516899412942964 -1.515057326071906 -1.513206854932255 -1.511348673923429 -1.509482151336065 -1.507609285352046 -1.505728721044527 -1.503842786377948 -1.501950597208069 -1.50005330928199 -1.49815188523818 -1.496256047606501 -1.494360615808239 -1.492460759156134 -1.490557501854405 -1.48865040299879 -1.48674124657657 -1.484829817466606 -1.482916312439377 -1.481002933157012 -1.479088071173324 -1.477173473933858
 8.65 -1.575004459709048 -1.575078689862393 -1.575149011124585 -1.575107985008687 -1.574932704919553 -1.574630894153832 -1.574213737899965 -1.573693162238194 -1.573075630140547 -1.572368982470859 -1.571577606984759 -1.570706574329676 -1.56976039804484 -1.568743814561288 -1.567662602201858 -1.566520566181197 -1.565323505605763 -1.564076900473825 -1.562784743675464 -1.561452097992581 -1.560082138098897 -1.558679495559955 -1.557247503833125 -1.555788412267609 -1.55430518710444 -1.552800482476491 -1.551275083408478 -1.549732237816962 -1.548172173510356 -1.546596330188931 -1.545006220444818 -1.543401863762017 -1.5418119975164 -1.540216456975722 -1.538608796299622 -1.536988338539632 -1.535355645639185 -1.533710341433624 -1.532053358650206 -1.530384415908115 -1.528703989718468 -1.527011580484323 -1.525308446500694 -1.523592632954555 -1.521866784924855 -1.520128924382528 -1.518380605190505 -1.516621191103723 -1.514851372769143 -1.513088036725759 -1.511326639404616 -1.509553776128818 -1.507769888113552 -1.505975755466095 -1.504172188185837 -1.502357644164293 -1.500534839185124 -1.498703250924156 -1.496862181949398 -1.495013505721059 -1.493156984591574 -1.491293741805623 -1.489423206500153 -1.487547295704403 -1.485665881339927 -1.483778481220616 -1.481886982052732 -1.480001645434927 -1.478116127858274 -1.476226825706296 -1.474333494254997 -1.472437111672888 -1.470537975021027 -1.468637100253045 -1.466734357215184 -1.46483062864633 -1.462927210178051 -1.461023105334639
 8.67 -1.558370643946799 -1.558444653682521 -1.558514356270882 -1.558474183229421 -1.558300322968464 -1.557999726791128 -1.557584627893315 -1.557066339363722 -1.556452102183831 -1.555749385227921 -1.554961834263062 -1.554095731949119 -1.553154006838753 -1.552142620377426 -1.551066801903395 -1.549930987647724 -1.548739850734277 -1.547499152179727 -1.546213800893556 -1.544887439678057 -1.543524885228337 -1.542129163132321 -1.540704016870758 -1.539252336817217 -1.537776294238099 -1.536279209292635 -1.534761954032893 -1.533226869403784 -1.531674427243061 -1.53010719428133 -1.528524900142054 -1.526928682341554 -1.525346767289021 -1.52375986428652 -1.522159759528993 -1.520548014104272 -1.51892375899308 -1.517287245069046 -1.515638640098703 -1.513978421741508 -1.512306468549838 -1.510622872969012 -1.50892807533729 -1.507221640885889 -1.505504126738992 -1.503775508913761 -1.502036249320342 -1.500286030761884 -1.498525190934552 -1.496771589427531 -1.495018429723053 -1.493255292196397 -1.491480707115917 -1.489695933643047 -1.487901547832327 -1.486097197631411 -1.484283760881088 -1.482461262315302 -1.480630237561169 -1.478791211138997 -1.476944899462306 -1.475091822837852 -1.473231176465645 -1.471364933438973 -1.46949317174443 -1.467616251261935 -1.465735280764761 -1.46385962391956 -1.461984704286392 -1.460105171318751 -1.458222397363598 -1.456335983661388 -1.454447778346104 -1.452556957445288 -1.450664347880077 -1.448771093465236 -1.446877971909193 -1.444983758814081
 8.69 -1.541852818389475 -1.541926560677962 -1.54199596855435 -1.541955860540603 -1.541782986052459 -1.541484026399424 -1.541071429784778 -1.540555711305577 -1.539944718952647 -1.539245173610591 -1.538461769057791 -1.537599798966405 -1.53666288190237 -1.535656867325406 -1.534586097589016 -1.533455501940487 -1.532270986520896 -1.531037002365107 -1.529757700401778 -1.528438001453361 -1.527082475236106 -1.525693195360064 -1.524275830329089 -1.522830887540844 -1.521362807286804 -1.519873295752256 -1.518363150016309 -1.516835795051894 -1.515291772725773 -1.513731875798537 -1.51215807392462 -1.510570224652296 -1.508995749423691 -1.507417289574787 -1.505825741335427 -1.504221458829324 -1.502605504074065 -1.500977403981124 -1.499337104355862 -1.497685582897544 -1.496022068199341 -1.49434729074834 -1.492661044925557 -1.490963930005944 -1.489254706158399 -1.487535640445778 -1.485805104824908 -1.484063220146595 -1.482312293155639 -1.480567369490848 -1.478823746685048 -1.4770694491651 -1.475304557251912 -1.47352929516046 -1.471744163999795 -1.469948933773069 -1.468144941377546 -1.46633185760462 -1.464510852139839 -1.462682069562919 -1.460844732347767 -1.459001139862501 -1.457150787369472 -1.455294318025287 -1.453432985880831 -1.451565666881295 -1.449694659866196 -1.447829058569407 -1.445963881619184 -1.444094731538191 -1.442222105743534 -1.440346513546786 -1.438468088154021 -1.436586896665848 -1.434705362077437 -1.432822261278564 -1.430938753053637 -1.429055692081739
 8.710000000000001 -1.525449122574827 -1.525522713386873 -1.525591939513669 -1.525552006481556 -1.525380474711617 -1.52508312851968 -1.524671908116316 -1.524159151606843 -1.523551618991326 -1.522855550164574 -1.52207618391615 -1.521218092930364 -1.520286390786278 -1.51928519695771 -1.518219422813229 -1.517095107616165 -1.515916544524607 -1.514688324591403 -1.513416000764168 -1.512102262885282 -1.510753612691897 -1.509371219815934 -1.507961011784093 -1.506523669017852 -1.505062967833472 -1.503580493442 -1.502078318949276 -1.500558758355932 -1.499022329557403 -1.497469993343927 -1.495904298400552 -1.49432431930714 -1.492758234538376 -1.491187363463771 -1.489603731347667 -1.488007988349251 -1.486400355522551 -1.484780518816453 -1.483148729074703 -1.481505445035918 -1.479850638333595 -1.478184364496114 -1.476506893946757 -1.474817530003708 -1.473118151880072 -1.471407346683877 -1.469685746418094 -1.467953328980642 -1.466211508164404 -1.464474992657236 -1.462740927041986 -1.460995493796503 -1.459239179293652 -1.457473627801332 -1.45569783348249 -1.453912147395137 -1.452117731492365 -1.450314214622365 -1.448502313528446 -1.446682679849053 -1.444855956117791 -1.443022456763438 -1.441181734109974 -1.439334877376598 -1.437483497677756 -1.435625977023159 -1.433764666317817 -1.431909244362052 -1.430054475851537 -1.428195110377317 -1.426332037425839 -1.424466485378982 -1.422598578514089 -1.420727651003997 -1.418855304917068 -1.416983418217228 -1.415110337763999 -1.413236570312535
 8.73 -1.509159370413711 -1.509232825720509 -1.50930187706061 -1.509262060964681 -1.50909117585909 -1.508795460065913 -1.50838697480293 -1.507876461183627 -1.5072716952172 -1.506579170808552 -1.505804070758296 -1.504950190762756 -1.504023201413971 -1.503026870199691 -1.501966853503386 -1.500847905604241 -1.499674664677162 -1.49845290579278 -1.49718698391745 -1.495879932913251 -1.494537481537997 -1.493162539445233 -1.49175916418424 -1.490328774200042 -1.488875273833403 -1.487400530320837 -1.485906072794606 -1.484393946282731 -1.482864909708992 -1.481320820892933 -1.479763357549869 -1.47819082829089 -1.476632890622865 -1.475069460948455 -1.473493812566108 -1.471906580670076 -1.470306601350414 -1.468695488592995 -1.467071491279509 -1.465437113187479 -1.463790250990265 -1.462132948257071 -1.460463934452959 -1.458783675938858 -1.457092867971569 -1.455390658703782 -1.453677882184082 -1.451954386356965 -1.450221169062845 -1.448493983038073 -1.446768550914943 -1.445032129221711 -1.443285697382608 -1.441528729717852 -1.439762710443669 -1.437986318672305 -1.436200482412042 -1.434406953567222 -1.432604427938254 -1.430794595221645 -1.428977272010013 -1.427152817792107 -1.425321918952831 -1.423485286773266 -1.421643096430689 -1.419795556998601 -1.41794445344675 -1.416098526641157 -1.41425314034414 -1.412404315214344 -1.410551640806768 -1.408695508572797 -1.406837646860227 -1.404977483913301 -1.403115357872738 -1.401252895775771 -1.399389652556177 -1.397527112044316
 8.75 -1.492981711089096 -1.493055363862233 -1.493124324379044 -1.493084682174469 -1.492914587680106 -1.492620986224203 -1.492213842031668 -1.491705926224065 -1.491104605819613 -1.490415542733196 -1.48964440577635 -1.48879466165728 -1.487871901980849 -1.486880742248585 -1.485825872858685 -1.484712762106011 -1.483545153182097 -1.482329435175149 -1.481069534070049 -1.479769467748355 -1.478433888988305 -1.477065867464822 -1.475669054749514 -1.474246166310677 -1.472799674513304 -1.471332230619081 -1.469845244786398 -1.468340240070348 -1.466819631422733 -1.465282946692072 -1.463732694623602 -1.462168553859282 -1.460618540937805 -1.459063382294598 -1.45749587126183 -1.455915560068418 -1.454324511840036 -1.452720746599118 -1.451105799264871 -1.449478885653278 -1.447841277477108 -1.446191590345926 -1.444531076766099 -1.442859853140811 -1.441177665770065 -1.439483709850701 -1.437780060476403 -1.43606548763771 -1.43434088022203 -1.432622829013651 -1.430906769693755 -1.429179213840431 -1.427441557928688 -1.425693014330472 -1.423936276314678 -1.42216912604717 -1.420393416590796 -1.418608747905402 -1.416815880847854 -1.415014949172058 -1.413207508528973 -1.411392457466636 -1.409571644430185 -1.407744438761874 -1.405911913701099 -1.404074480384424 -1.402232775845601 -1.400397241015598 -1.398561527722623 -1.396722412692151 -1.394879449546955 -1.393033169807131 -1.39118523589013 -1.389335105110788 -1.387482667681358 -1.385630627711546 -1.383777737208538 -1.381924620077046
 8.77 -1.476916480956682 -1.476988974168134 -1.477058214825557 -1.47701889046812 -1.476849605532585 -1.476557094353309 -1.476153071162243 -1.475647592088938 -1.475049086160537 -1.474363763301784 -1.473595974335022 -1.472750629980195 -1.471832623854847 -1.47084612647413 -1.469796749250797 -1.468688770495212 -1.467527450415345 -1.466317205116781 -1.465063886602716 -1.463770138773965 -1.46244094642896 -1.461079388263758 -1.459689666872038 -1.458273943745109 -1.456835081271914 -1.455374679739027 -1.453894756330666 -1.45239788512869 -1.450883879112608 -1.449355856159581 -1.447812694044427 -1.446256470439628 -1.444714215915335 -1.443166913939371 -1.441607283877242 -1.440035399992138 -1.438451985444943 -1.436856581294244 -1.435249077496332 -1.433631086905215 -1.432001062272626 -1.430360594248029 -1.42870851337863 -1.427045029109385 -1.42537164078301 -1.423686797639994 -1.421991299818605 -1.420285685354906 -1.418569795182761 -1.416861131133856 -1.415152995937701 -1.413434405221653 -1.411706181510924 -1.409967101228597 -1.408218793695641 -1.406460913130931 -1.404693920651255 -1.402918983271339 -1.401135490903863 -1.399344047359477 -1.397545570346823 -1.395740014472552 -1.393928699241349 -1.392111097055949 -1.390288446217162 -1.388460525923898 -1.386628847273187 -1.384802528260206 -1.382977194778306 -1.381147189619033 -1.379314072472164 -1.377478648925726 -1.375639896466036 -1.373799368477721 -1.371957390243756 -1.370114875945497 -1.368271925662708 -1.366429766373606
 8.789999999999999 -1.460961606447099 -1.461034591069222 -1.461102692831652 -1.461063736277736 -1.460895468849346 -1.460604836886874 -1.460202486629239 -1.459699407213882 -1.459104262676773 -1.458422069952406 -1.457657862873805 -1.456817206172522 -1.455903468478639 -1.454921879320773 -1.453877230126074 -1.452774967220227 -1.451619478827455 -1.450415174070522 -1.449167950970735 -1.447881005447944 -1.446558080320548 -1.445203575305496 -1.443820284018292 -1.442411654972994 -1.440979834582222 -1.439527007157159 -1.438053982907558 -1.436564662941739 -1.435058525266605 -1.433537688787633 -1.43200257130889 -1.430454057533032 -1.428919182061312 -1.427379522393583 -1.425827720928308 -1.424264008962563 -1.422688166692045 -1.421101186211078 -1.419502043512622 -1.41789180748828 -1.416270817928303 -1.414637988521605 -1.412994025855766 -1.411339684417042 -1.409673889590378 -1.407998235659416 -1.406310806806505 -1.404614544112713 -1.402906962557838 -1.40120662502042 -1.399507937277757 -1.397798261005911 -1.39607841477973 -1.394348822072854 -1.392609065257738 -1.390860661605661 -1.389102790286747 -1.387336818369977 -1.385563004823212 -1.383780799513205 -1.381991500205627 -1.380195897565078 -1.378393052155116 -1.376585425438272 -1.374771894776075 -1.372954049429074 -1.371131461556859 -1.369314796218093 -1.367499103370526 -1.365678928871032 -1.36385583547563 -1.362029484839512 -1.360200777517077 -1.358370598961954 -1.356538043527042 -1.354706147464531 -1.352872804925946 -1.351039701962175
 8.81 -1.445116864969661 -1.445188884975186 -1.4452573898075 -1.445218887014082 -1.445051466041853 -1.444761950237175 -1.444361669845853 -1.443861387013134 -1.44326875478371 -1.442589853101716 -1.441829816810736 -1.4409930166538 -1.440083671273386 -1.439107503211424 -1.438068186909296 -1.436970937707837 -1.435820654847338 -1.434622727467549 -1.43338125660768 -1.432100468206405 -1.430784461101861 -1.429436333031656 -1.428060216632866 -1.426658534442046 -1.425233281895226 -1.423787590327917 -1.422322812975117 -1.420840317971313 -1.419341806350484 -1.417827937046111 -1.416300594891175 -1.414759664618165 -1.413232840859084 -1.411700955145454 -1.410156873908323 -1.408600983478268 -1.407032500085404 -1.405453845859393 -1.403863078829445 -1.402260344924332 -1.400647228972392 -1.399023142701539 -1.397387517739271 -1.395740897612679 -1.394084112748459 -1.392416678472917 -1.390738337011984 -1.389050150491226 -1.387352168935853 -1.385660240270735 -1.383969916320409 -1.3822691528091 -1.380557560360723 -1.37883675649891 -1.377106669647016 -1.375366634128135 -1.373618479165119 -1.371861351880596 -1.370096455296981 -1.368323362336497 -1.366543714821198 -1.364756969472979 -1.362964407913607 -1.361165784664731 -1.359361802147913 -1.357552923684644 -1.355739998496371 -1.353933241704518 -1.352126811330515 -1.350316711295819 -1.348503220421945 -1.346686381430491 -1.34486701694317 -1.343046535481833 -1.341224293468509 -1.339401338225429 -1.337578185975062 -1.335755251840149
 8.83 -1.42938058381764 -1.429452943179669 -1.429520714047219 -1.429482891971857 -1.429316323405497 -1.429028219700403 -1.428630092109186 -1.428132228784812 -1.427542324780598 -1.426866880050211 -1.426110203447675 -1.425277851727369 -1.424373412544025 -1.423401420452739 -1.422366906908962 -1.421275349268508 -1.420130768787557 -1.418938729622653 -1.417703508830706 -1.416428666368999 -1.415118637095188 -1.413777966767304 -1.412408402043757 -1.411013205483339 -1.409595617545227 -1.408156971588988 -1.40669823887458 -1.405223719562357 -1.403732677713077 -1.402226583287901 -1.4007064751484 -1.399173153056561 -1.39765406267479 -1.39612975956592 -1.394593340193214 -1.393045068920375 -1.391484901011549 -1.389913149631333 -1.38833084984478 -1.386736641617413 -1.385131472815225 -1.383514756204692 -1.381887558452779 -1.38024993212695 -1.378600809695181 -1.376941593525962 -1.375272272888316 -1.373592539951801 -1.37190266478653 -1.370219380363177 -1.368537485552991 -1.366845671127807 -1.365143503760066 -1.363430878022818 -1.361709889389746 -1.359979216235176 -1.358239407834097 -1.356491008362172 -1.354735587895757 -1.352971698411923 -1.351200949788466 -1.349423536803934 -1.347639847137642 -1.345850808369696 -1.34405646398101 -1.342257361353332 -1.340454363769265 -1.338656618412292 -1.336860053366798 -1.335059210618101 -1.333254638052471 -1.331447774457163 -1.329638512520445 -1.327827335831623 -1.326014818881075 -1.324201477060283 -1.322388105661862 -1.320574655879595
 8.85 -1.413753125075035 -1.413824286767031 -1.41389271463564 -1.413854612236467 -1.413689173026363 -1.413402368363426 -1.413005898507003 -1.412510920617686 -1.411923716757322 -1.411252058889002 -1.410499058877072 -1.409670312487133 -1.408770047386035 -1.407803095141887 -1.406774176224056 -1.405687443003165 -1.4045487167511 -1.403362095641011 -1.402132409747312 -1.400864626045687 -1.399561057413086 -1.398226014627735 -1.396864060369138 -1.395474820218074 -1.394064434656607 -1.392632553068087 -1.391182113737151 -1.389714028849733 -1.388230046493063 -1.386731219655674 -1.385219356227404 -1.383693371999406 -1.382182145664146 -1.380664931815416 -1.379135963948334 -1.377595498459352 -1.376043263646264 -1.37447946570821 -1.372904798745685 -1.371318392760546 -1.369721477656017 -1.368113123236703 -1.366494021208592 -1.364864053179068 -1.363223856656919 -1.361573009052347 -1.359911527676978 -1.358240503743872 -1.356558961367536 -1.354884378563934 -1.353210862250499 -1.351528209246147 -1.349834103271287 -1.348130643947841 -1.346418135799251 -1.344695822250499 -1.34296567862812 -1.341226293160218 -1.339478859976486 -1.337724697108219 -1.335963004488334 -1.334195306951391 -1.332420831233609 -1.330640552972889 -1.328855818708831 -1.327065741882762 -1.325271882837754 -1.323484013818649 -1.321696153972082 -1.319905206346509 -1.31811021589223 -1.316312854461418 -1.314512702808146 -1.312711483588417 -1.310908255360191 -1.309104976583419 -1.307301160620074 -1.305497963734185
 8.869999999999999 -1.398232068524823 -1.398303897520608 -1.398371319356557 -1.398333471592269 -1.398169216689477 -1.397883876012048 -1.397489626825986 -1.396996450299427 -1.396412305502648 -1.395743709408062 -1.394994391890221 -1.394170076725819 -1.393274558593689 -1.39231185007481 -1.391287578652302 -1.390206569711436 -1.389072880539628 -1.387892475326445 -1.38666906216361 -1.385406124044996 -1.384109775866637 -1.382781157426727 -1.381425062425621 -1.380043772465843 -1.378639426052087 -1.377214876591215 -1.375770956392271 -1.374310269666476 -1.372834295527239 -1.371342469990155 -1.369837140973014 -1.368319589295804 -1.366814848680717 -1.365306059752154 -1.363784119036729 -1.362251360963278 -1.360706805862864 -1.359150935968783 -1.357583858416571 -1.356005369244013 -1.354416407391146 -1.352816041700276 -1.351205021915973 -1.349583232685095 -1.347951645556784 -1.346309135982485 -1.344655538315948 -1.342993152813246 -1.341320193632783 -1.339654070835303 -1.337989188383906 -1.336314387144057 -1.3346289538836 -1.332934207272775 -1.331230754884226 -1.32951668219302 -1.327795136576663 -1.326064999315111 -1.324327255590792 -1.322581750488619 -1.320828982996011 -1.319070006002909 -1.317305157301798 -1.315534094587725 -1.31375810645832 -1.311977400413817 -1.310193079857079 -1.308414143093618 -1.306635621331621 -1.304853524681974 -1.303068665158286 -1.301280319676922 -1.29949006905702 -1.29769761602053 -1.295904445192238 -1.294110896099797 -1.292316174173759 -1.290522545747605
 8.890000000000001 -1.382817642558631 -1.38288857983238 -1.382956888602405 -1.382918818432255 -1.382755005788489 -1.38247158904068 -1.382079241461412 -1.381588345226283 -1.381007463413906 -1.38034158500591 -1.379596543886938 -1.378775863844654 -1.377883571569739 -1.376926131655896 -1.375906838599849 -1.374830860801347 -1.373703149563165 -1.372527957091104 -1.371310501493997 -1.370054470783709 -1.36876346387514 -1.367441896586226 -1.366092526637946 -1.36471718565432 -1.363320044162417 -1.361902022592353 -1.360465812277301 -1.35901188845349 -1.35754267826021 -1.356058706739817 -1.354560978837739 -1.353050456402477 -1.351553508185613 -1.350051493841816 -1.348537290928844 -1.347012048907553 -1.345475190141902 -1.34392708889896 -1.342367516348912 -1.340797034565067 -1.339215732523865 -1.337623339104886 -1.336020551090856 -1.334406885167659 -1.332782914924342 -1.331148447853128 -1.329503686349423 -1.327849085711829 -1.326184678142154 -1.324526981745421 -1.322870434529886 -1.32120386340704 -1.319526998191632 -1.317841490601678 -1.316145940258473 -1.314441126686609 -1.312728645313989 -1.311006525471842 -1.30927743539474 -1.307540976220614 -1.305797289990773 -1.30404727364992 -1.302291029046175 -1.300529659931092 -1.298762868959678 -1.296991786690417 -1.295216177585293 -1.293446483009808 -1.291677732233012 -1.28990510742752 -1.288129341669545 -1.28635059293892 -1.284569392119125 -1.282786777997317 -1.281002734264356 -1.279218449514842 -1.277433361247136 -1.2756491678634
 8.91 -1.367508603087853 -1.367579932614086 -1.367646939285369 -1.367609947669155 -1.367446931236779 -1.367164119363451 -1.366773927328265 -1.366285630314196 -1.3657070144081 -1.365044646600718 -1.364302893786673 -1.363485919764476 -1.362598819236523 -1.361645959809099 -1.360631212992379 -1.359560679200429 -1.358438097751209 -1.357268911866575 -1.356056934672279 -1.354806997197975 -1.353522191377218 -1.352207022047468 -1.350864006950093 -1.349495508730372 -1.348104954937499 -1.346694059024582 -1.345264151348654 -1.34381820317067 -1.342355390655514 -1.340878831872006 -1.339388386792898 -1.337884713294888 -1.33639516615862 -1.334901187068691 -1.333394624613655 -1.331876566286029 -1.330347139482301 -1.328806506502936 -1.32725456055238 -1.32569192873907 -1.32411838807544 -1.32253395447793 -1.320939070766991 -1.3193335386671 -1.317717516806762 -1.316091048718522 -1.314454748838976 -1.312808192508779 -1.311152077972659 -1.309503170379424 -1.307855006781977 -1.306196606137326 -1.304528434306596 -1.302850911055046 -1.30116340505208 -1.29946774987126 -1.297763317990323 -1.296050771791198 -1.294330436560017 -1.292602020487137 -1.290867820667154 -1.289126758098924 -1.287379820685576 -1.285626741234542 -1.283869448457565 -1.282106977970727 -1.280340593294472 -1.278580410853624 -1.276820863977411 -1.275057103899494 -1.273290802757985 -1.271520583595478 -1.269749029359075 -1.267975930900411 -1.266201529975687 -1.264426088245695 -1.262650849275853 -1.260875800536232
 8.93 -1.352303559456131 -1.35237449520971 -1.352441489749872 -1.352404428647934 -1.352242680379946 -1.3519618473267 -1.351573173773724 -1.351087313911287 -1.350511464834398 -1.349851909542807 -1.349113718941005 -1.34830092483823 -1.347418205948461 -1.346469432890427 -1.345459523187602 -1.34439364126821 -1.343276885465227 -1.342113261016384 -1.340906911064164 -1.33966288865581 -1.338384886743325 -1.337075992183475 -1.335738931737789 -1.334377626072569 -1.332993251758884 -1.331589250272582 -1.330166506994287 -1.328726749209404 -1.327271325108129 -1.325801885785443 -1.324318777241124 -1.322822848379751 -1.321340322010705 -1.319852880848176 -1.318353709511172 -1.316843861523518 -1.315322068313868 -1.313788716215708 -1.312244016467365 -1.310689307212011 -1.309123262497673 -1.30754696527724 -1.305959799408468 -1.304362311653994 -1.302754101681342 -1.30113561606293 -1.299508042276083 -1.297869185703042 -1.296221076630975 -1.294580116251985 -1.292940226663126 -1.291290153866414 -1.289630835768835 -1.287961551182363 -1.286282992823971 -1.284595588315649 -1.282899588184412 -1.28119557386232 -1.279483790686494 -1.277764933899131 -1.276039115647519 -1.274307170984062 -1.272568526866289 -1.270825219156882 -1.269076360623689 -1.267323388939749 -1.265566131683314 -1.263814630337865 -1.262063778292143 -1.260309113840168 -1.258551813181265 -1.256791612420089 -1.255028928566654 -1.253264775536356 -1.251499522150004 -1.24973344613385 -1.247967561119617 -1.246202163644533
 8.949999999999999 -1.337202349353226 -1.337273133309349 -1.337340019686445 -1.337303260059649 -1.337141637909679 -1.336861885622842 -1.33647540949103 -1.335991855711725 -1.335419203387997 -1.334762693528506 -1.334028351047502 -1.333219265764829 -1.332340042405922 -1.331395886601812 -1.330391097889127 -1.32933062671009 -1.328218963412526 -1.327060634249863 -1.325860212381131 -1.324621698870966 -1.323349756689612 -1.322046956712925 -1.320716404722375 -1.319361714405049 -1.317984473353651 -1.316587244066511 -1.315171134947584 -1.313738523306455 -1.312289922358344 -1.31082761622411 -1.309351591930251 -1.307862899408916 -1.306387225497903 -1.304907354940671 -1.303415377386336 -1.301912570389686 -1.300398182411182 -1.298871843816965 -1.297335488878864 -1.295788406774401 -1.294229947586798 -1.292661580304987 -1.291082230823615 -1.289492448943055 -1.287891826369415 -1.286281688714541 -1.284661422496035 -1.28303149113726 -1.281391456967351 -1.279758557221227 -1.278126997039601 -1.276485110468993 -1.274833540461741 -1.273172513876016 -1.271502906475831 -1.269824153931061 -1.268136331817452 -1.266441165616641 -1.264738112716166 -1.263027666409488 -1.261310459896005 -1.259586814281066 -1.257857659575999 -1.256122957698121 -1.254383284470761 -1.25263847062328 -1.250890690791093 -1.249148516515692 -1.247406814244663 -1.245661202331716 -1.243912494036708 -1.242161460525664 -1.24040838487081 -1.238653299050594 -1.236896914949716 -1.235140340359157 -1.233383936976211 -1.231627273404512
 8.970000000000001 -1.322203709730215 -1.322274500864411 -1.322340303046922 -1.322303784856657 -1.322143930778952 -1.321865362205565 -1.321480308434686 -1.320999323670927 -1.320429245025329 -1.319775731515364 -1.319044395064933 -1.318239433504366 -1.317364553570428 -1.316425058906316 -1.315424837061664 -1.314368950492541 -1.313262814561456 -1.312109648537358 -1.31091550159564 -1.309683283818138 -1.308417036193136 -1.307119727615368 -1.305796410886021 -1.304447990712736 -1.303076895709614 -1.301686359397216 -1.30027675020257 -1.29885099945917 -1.297409739406986 -1.295954518192462 -1.294485295868524 -1.293003584394582 -1.291535569636539 -1.29006307036679 -1.288577972264234 -1.287082377914273 -1.285575312808823 -1.284057034346317 -1.282527288831713 -1.280987507476501 -1.279436856398709 -1.277875993622912 -1.276304891080237 -1.274722347608374 -1.273130470951584 -1.271527477760708 -1.269915816593175 -1.268293195913013 -1.26666149409086 -1.265036474403974 -1.263413488036241 -1.261779710078193 -1.260135886527016 -1.258483515286562 -1.256821489167365 -1.255151552886652 -1.253473177068361 -1.251785487243152 -1.250091420848423 -1.248389562228328 -1.246681100633795 -1.244966085222536 -1.243245515059076 -1.241519804114761 -1.239788245267785 -1.238053105303207 -1.236313628912972 -1.234580184695933 -1.232847599157873 -1.231111659711529 -1.229371831676616 -1.227629550279851 -1.225884976654978 -1.2241393528428 -1.222392635791197 -1.220644705355163 -1.218897513296833 -1.217150491285512
 8.99 -1.307306665716027 -1.30737626900415 -1.307442877960974 -1.307406399169144 -1.307247123118558 -1.306970086206371 -1.306586468736992 -1.306107294922091 -1.305540336880591 -1.304890046638677 -1.304162299129791 -1.303360864194639 -1.302490561581186 -1.301554934944662 -1.300559996847563 -1.299509025759648 -1.298408072057949 -1.297260326026765 -1.296071902857668 -1.294845090649506 -1.293584380408402 -1.292294414047758 -1.290976628388259 -1.289634084157876 -1.288269989991866 -1.286886058432776 -1.28548341093045 -1.284064188842029 -1.282629959431954 -1.281181442871975 -1.27971968824115 -1.27824508152585 -1.276784182619769 -1.275317878323923 -1.273840516346656 -1.272351943303649 -1.270851818717923 -1.269341408019846 -1.267819585547139 -1.266287064544882 -1.264743886165524 -1.263190707468886 -1.261626493422172 -1.260052341899977 -1.258467477684292 -1.256872878464519 -1.255268587837473 -1.253654690307398 -1.252031192285973 -1.250414068092325 -1.248798230953038 -1.247172668002168 -1.245537899281248 -1.24389278473931 -1.24223999423289 -1.240577753526045 -1.238907354290367 -1.237228466105 -1.235542575456648 -1.233849036739597 -1.232149678255733 -1.230443319214553 -1.228731508733185 -1.227014019836411 -1.225292149456681 -1.223565471434133 -1.221834846516616 -1.220110595359712 -1.218385870526753 -1.216658823488851 -1.214927958624914 -1.21319513722168 -1.211459451473733 -1.209722906483534 -1.207984662261449 -1.206246383725775 -1.204507703702768 -1.202769486926678
 9.01 -1.292509534535246 -1.292579475953469 -1.292645350653919 -1.292609524222932 -1.292450717154921 -1.292174464852373 -1.291793391625855 -1.291316824694009 -1.290751670183556 -1.290104986129297 -1.289380136474114 -1.288582606068967 -1.287716280672902 -1.286785045953048 -1.285794265484619 -1.284749220750916 -1.28365287814333 -1.282510556961341 -1.281327569412523 -1.280107076612546 -1.278852383585174 -1.277567490262272 -1.276256406483809 -1.274920547997857 -1.273563043460597 -1.272185216436321 -1.270789176397434 -1.269377112724461 -1.267949539706049 -1.266507584538969 -1.265052816328123 -1.263585284086547 -1.262131355735417 -1.26067225810405 -1.259202405929917 -1.257720441858638 -1.256228185443997 -1.254724316147943 -1.253210046340596 -1.251684861300259 -1.250148878213417 -1.24860335817475 -1.24704728518714 -1.245479846161676 -1.243903471917665 -1.242316824182641 -1.240720220592372 -1.23911344969087 -1.237497988930406 -1.23588869467151 -1.234281537182993 -1.232664167641951 -1.231037193133779 -1.229400597652184 -1.227755529099199 -1.226101026285192 -1.224439287928885 -1.222768782657364 -1.221091155006098 -1.219406261418951 -1.217714986248203 -1.216017292754561 -1.214314458107181 -1.212605565383686 -1.210892064570181 -1.209173975561276 -1.207452681160108 -1.205736629078358 -1.204021225936273 -1.202302513262692 -1.200580999495069 -1.198856509979491 -1.197130343970714 -1.195402222632178 -1.193673227036041 -1.191943565163203 -1.190214260903336 -1.188485359054916
 9.029999999999999 -1.277812267427209 -1.277882309952024 -1.277947446365819 -1.277911546258582 -1.277753457129189 -1.277479322385404 -1.27709975234388 -1.276624983230159 -1.276063236178671 -1.275419131232739 -1.274697603344576 -1.27390411437529 -1.273041446094882 -1.272114682182248 -1.271128833225182 -1.270087885720375 -1.26899659407342 -1.267859976598812 -1.266682119519948 -1.265467379969135 -1.264218920987583 -1.262940468525418 -1.261635233441678 -1.260305593504315 -1.258954128390204 -1.257583150685139 -1.256193455883841 -1.25478801138996 -1.253367093516079 -1.251932256483717 -1.250484614423335 -1.249023532374337 -1.247576591285079 -1.246125284012871 -1.244661646323981 -1.243187144893645 -1.241701422306067 -1.240205349054428 -1.238698405540894 -1.237180153076618 -1.235652448881751 -1.234113573085445 -1.232565000725865 -1.231005586750193 -1.229436396014641 -1.227857566284454 -1.226268457233922 -1.224670061446389 -1.223062649414266 -1.221461071539033 -1.219861326131258 -1.218252074410607 -1.21663296150585 -1.215004459454878 -1.213367562204717 -1.211721981611537 -1.210067660440668 -1.208405658366613 -1.206736230973065 -1.205060363752921 -1.203377264108297 -1.201688291350547 -1.19999335270028 -1.198293170287377 -1.196588190151008 -1.194879062239655 -1.19316605541113 -1.191458673432596 -1.189752503980588 -1.188042649641036 -1.186329544909291 -1.184613939190141 -1.182896407797844 -1.18117699095615 -1.179456575798327 -1.177736320367189 -1.176015531615125 -1.174295514404128
 9.050000000000001 -1.263213323566351 -1.26328238917456 -1.263348467271818 -1.263312205451727 -1.263155165217578 -1.262882040982353 -1.262504247068723 -1.262031703709053 -1.261472223045399 -1.260831190129512 -1.260113338922835 -1.25932291329651 -1.258464302031371 -1.257542603817954 -1.256561078256494 -1.255524714856924 -1.254439080038884 -1.253307505131715 -1.252135358374467 -1.250925754915897 -1.249683225814474 -1.248410520038379 -1.247111637465509 -1.245787856883483 -1.244443018989636 -1.24307864039103 -1.241695826604455 -1.240296952056432 -1.238882394083217 -1.237454397930805 -1.236013015754932 -1.234559446621082 -1.233119358504492 -1.231674178290153 -1.230218274772818 -1.22875026065701 -1.227272433557018 -1.225782763996915 -1.224283156410554 -1.222772511141581 -1.221251678443439 -1.219720735479375 -1.218179293322449 -1.216627743955539 -1.215065671271351 -1.213494570072431 -1.211913110071163 -1.210322988889794 -1.20872327006043 -1.207129636025051 -1.205537244135526 -1.203935853653616 -1.202324513750993 -1.200704112509245 -1.199075256919895 -1.197437439884411 -1.195791479214217 -1.194138157630714 -1.192477288765285 -1.190809168159321 -1.189134436264228 -1.187453969441449 -1.185767249962479 -1.184075600008881 -1.182379592672306 -1.180678617954516 -1.178974324767397 -1.177275534932984 -1.175577565183479 -1.173876813161278 -1.172172316418986 -1.170465243419451 -1.168756816535779 -1.167046191051364 -1.165334998159912 -1.163623309965471 -1.161911707482457 -1.16019999763568
 9.07 -1.248712030983773 -1.24878017965248 -1.248845683403714 -1.24881049883465 -1.248653389452942 -1.248382004676734 -1.248005875834651 -1.247535541165804 -1.246979145819793 -1.246340193856702 -1.245626211247104 -1.244839789872062 -1.24398496352313 -1.243066787902351 -1.242089691622265 -1.241058541205904 -1.239977718086797 -1.238852107608972 -1.237684981026957 -1.236481011505781 -1.235243934120978 -1.233977527858589 -1.232684671615165 -1.231367468197768 -1.230028994323976 -1.228670512621882 -1.227294218630104 -1.225901583797782 -1.224493980484583 -1.22307283996071 -1.221638482406899 -1.220191813914425 -1.21875802748511 -1.217319326031325 -1.215870328375994 -1.214410191252602 -1.212938422305197 -1.2114564970884 -1.209963756067408 -1.208460469618 -1.206946396026547 -1.205422998490014 -1.203888929115974 -1.202345233922608 -1.200790954838718 -1.199227495703737 -1.19765341726773 -1.196070515191414 -1.194478504046157 -1.192892591313996 -1.191308449387641 -1.189714781570494 -1.188111341076651 -1.18649893703092 -1.184878343468833 -1.183248204336655 -1.181610356491404 -1.179964792700857 -1.178312137643569 -1.176652276908889 -1.174985716996974 -1.173313941318803 -1.171635712196199 -1.169952406861842 -1.168264601459289 -1.166572105042992 -1.16487641057832 -1.163186134941576 -1.161497034920021 -1.159804447211891 -1.158109139426427 -1.15641070308389 -1.154710458615592 -1.153009080363915 -1.151306332582343 -1.149603541435482 -1.147899990999095 -1.146197467260122
 9.09 -1.234305998490014 -1.234374698196628 -1.234439850572739 -1.234404531219055 -1.23424872364755 -1.233978127281468 -1.233604038455325 -1.233135935414907 -1.232581551317269 -1.23194669423074 -1.231235382134924 -1.230452269920697 -1.229601272390211 -1.228687259256894 -1.227715219145455 -1.226688449591879 -1.225612959043436 -1.224491797858676 -1.223330083307437 -1.222132465570841 -1.220901028741302 -1.219640542822524 -1.218353186729505 -1.217042175288542 -1.215709648237229 -1.214357738224463 -1.212987604810447 -1.211601812466695 -1.21020082257603 -1.208785874432594 -1.20735827424185 -1.205918278120582 -1.204491797096906 -1.203060395110271 -1.201617974011463 -1.200164127562615 -1.198699826437204 -1.197224817220067 -1.195739135407399 -1.194243002406761 -1.192736682537091 -1.191220439028703 -1.189693808023303 -1.18815663957399 -1.186610010645266 -1.185053770113046 -1.183487759764663 -1.181912390298882 -1.180328230325905 -1.178749309367382 -1.177173374856424 -1.17558771013761 -1.173991915467 -1.172387437012147 -1.170773898852108 -1.169152638977459 -1.167522802290306 -1.165885310604298 -1.164240651644644 -1.162589010048125 -1.160930612363115 -1.159266802049588 -1.157597009479141 -1.155922114935013 -1.154242527612095 -1.152558563616956 -1.150871672967861 -1.149190039594786 -1.147509051339447 -1.145824846955311 -1.14413784710763 -1.142448107373453 -1.140756628241658 -1.139063534112972 -1.137369776299999 -1.135675272027244 -1.13398112943114 -1.132287205560081
 9.109999999999999 -1.219995853599014 -1.22006399232124 -1.220129059293511 -1.22009385112003 -1.219939251317042 -1.219669271312839 -1.21929675144776 -1.218831016974192 -1.218279047056568 -1.217646974771372 -1.216939098107134 -1.216159625964439 -1.215313100155922 -1.214403214406272 -1.213435715352231 -1.212413591542599 -1.211342843438232 -1.210226946412048 -1.209071050749025 -1.207877770646203 -1.206652806212689 -1.205397736469659 -1.204116391350356 -1.202811479700101 -1.201485469276285 -1.200139386748382 -1.198775990697945 -1.197396677618614 -1.196001954916118 -1.194593994908275 -1.193172986825002 -1.191739476808317 -1.19031995991234 -1.188895091103303 -1.187459306259549 -1.186012722171545 -1.184555382541876 -1.183086881985264 -1.181608184028561 -1.180119200110767 -1.178620277583026 -1.17711104870864 -1.175591201663074 -1.17406176053396 -1.172522633321113 -1.170973705936529 -1.169415413204404 -1.167847434861133 -1.166270956555326 -1.164700221847817 -1.16313136121167 -1.161553327032196 -1.159965169606959 -1.158368729145788 -1.156763455770791 -1.155149273516368 -1.153527858329222 -1.151897941068373 -1.150261830505171 -1.148617778323316 -1.146968064118865 -1.145311960400254 -1.143650911588313 -1.141984402016283 -1.14031301092983 -1.138637501487071 -1.136958684758585 -1.13528573872744 -1.133613335289205 -1.13193735825198 -1.130259300336413 -1.128577373175722 -1.126894918315722 -1.125210405214846 -1.123524620244172 -1.121839307687448 -1.12015337174112 -1.118468485514357
 9.130000000000001 -1.205779873453244 -1.205847428169078 -1.205912590709169 -1.205877626681174 -1.205723351605564 -1.205455456915623 -1.205084696957451 -1.204620221989964 -1.20407111618489 -1.203441833626778 -1.202737062312992 -1.201960954153718 -1.201118337971957 -1.200213264503537 -1.199249443397104 -1.19823211221413 -1.197165896428912 -1.196055373428576 -1.194904466513075 -1.193717450895195 -1.192497477700555 -1.191248358967608 -1.189973547647648 -1.188674251604807 -1.187354202616062 -1.186014926371235 -1.184657770472999 -1.183284542436878 -1.181896695691253 -1.180495281577365 -1.179080546349319 -1.177654144174085 -1.176240419131509 -1.17482272121431 -1.17339351332809 -1.171953854291338 -1.170502813835433 -1.169042131604652 -1.167569913156174 -1.166088203960089 -1.164596232399401 -1.163093785770036 -1.16158155928085 -1.160059848053636 -1.15852750812313 -1.156986051437021 -1.15543520685596 -1.153874132153565 -1.152305400016436 -1.15074287504416 -1.149180969749322 -1.147610556557518 -1.146030775807361 -1.144441374750498 -1.142843960551618 -1.141238264288467 -1.139624098951858 -1.138002771445685 -1.13637397358694 -1.134738741105724 -1.133096510645263 -1.131449339761925 -1.129795497925232 -1.128137799517885 -1.126474486835772 -1.124807696087991 -1.12313697239687 -1.121471916797985 -1.119807867240176 -1.118140894585576 -1.116470201609626 -1.114797709001101 -1.113123331362132 -1.111447805208227 -1.109770402968303 -1.108093273984704 -1.106416433513233 -1.104739582723175
 9.15 -1.191656582749972 -1.191724525437699 -1.191788563517638 -1.191753981600867 -1.191600538212034 -1.191333553789362 -1.190964673684648 -1.190502894163264 -1.189955976404159 -1.189329793499855 -1.188628245456456 -1.187856054193641 -1.187016585544669 -1.186115594256381 -1.1851561299892 -1.184143827317132 -1.183082573727768 -1.181976570622286 -1.180831439315455 -1.179649887035631 -1.178435668924766 -1.177191703038404 -1.175922764345691 -1.174629836729367 -1.17331533298578 -1.171982519824881 -1.170631046870229 -1.169264610658997 -1.167883137641972 -1.166487855183561 -1.165080287561791 -1.163660377968317 -1.162253702508428 -1.160842567201043 -1.159419714978726 -1.157986609687683 -1.15654299208777 -1.155088256852502 -1.153623545569052 -1.152148780738263 -1.15066362177465 -1.14916866700641 -1.147663862675426 -1.146148475937278 -1.144624259861244 -1.143089709430318 -1.141546357541208 -1.139993090004352 -1.138431729543923 -1.136876250797841 -1.135322386317781 -1.133759524569185 -1.132186568931272 -1.130605370697047 -1.129015601073318 -1.127417350180705 -1.12581126305365 -1.124197623640435 -1.122577061803194 -1.120949565317926 -1.119315638874513 -1.117676309076729 -1.116030912442265 -1.114381024402739 -1.112725844303713 -1.111067768404716 -1.109405270879259 -1.107748430814853 -1.106092670213032 -1.104433800989373 -1.102772122973515 -1.101107719909182 -1.09944167645421 -1.097774262180564 -1.096105284574367 -1.094436997035922 -1.092768519879744 -1.09110011333458
 9.17 -1.177625282668659 -1.177693581306846 -1.177756897899029 -1.177722993059665 -1.177570171317537 -1.177304349115753 -1.176936844811744 -1.176477666677271 -1.17593308089842 -1.175309282575606 -1.17461105472357 -1.173842054271388 -1.173007138062462 -1.172109748854528 -1.171154562319657 -1.170147005044252 -1.169090990529054 -1.167989996189143 -1.166850079353938 -1.165673564267201 -1.164465193087035 -1.163227042885893 -1.161963895650575 -1.160676386282231 -1.159368361596367 -1.158041369322844 -1.156696533105882 -1.155336409504066 -1.153961079990346 -1.152572369952041 -1.151171408690845 -1.149758011422828 -1.148357429278442 -1.146952970302526 -1.145536764454309 -1.144110202607415 -1.142673453549869 -1.141225923984103 -1.139768217526961 -1.138299983709703 -1.136821607978013 -1.135333874692008 -1.133836339126241 -1.132328353469708 -1.13081071082586 -1.129283883212606 -1.127747739562323 -1.126202082721866 -1.124647966452576 -1.123099542430288 -1.121553253245342 -1.119997837402595 -1.118433223321427 -1.116859577335756 -1.115277710694049 -1.113686716559334 -1.11208830300921 -1.110482504035864 -1.108869873546082 -1.107250324361262 -1.105624476217432 -1.103992902765265 -1.102355825570089 -1.100713955111912 -1.099067027785432 -1.097416656900059 -1.095762381679931 -1.094113810263933 -1.092466677705717 -1.090815821973725 -1.089162266951205 -1.087506238436237 -1.085848438141752 -1.084189807695561 -1.082529455640372 -1.080869048433821 -1.079209493448492 -1.077549567971951
 9.19 -1.163685591799459 -1.163753131366952 -1.163817129444132 -1.1637825706488 -1.163630870513827 -1.163366237487153 -1.163000414931783 -1.162542882125798 -1.162000647262343 -1.161379784449638 -1.160685155710974 -1.159919568984715 -1.159088558124299 -1.158195118898239 -1.157244784990127 -1.156241400998629 -1.155189822437494 -1.154094065735552 -1.152958612236715 -1.151787765199979 -1.15058490679943 -1.149353020124242 -1.148095096178678 -1.1468135348821 -1.145511547068963 -1.144190991488822 -1.142851946806335 -1.141498159601267 -1.140129572368488 -1.138747071517985 -1.137352213374857 -1.135945068179327 -1.13455127008674 -1.133153442167569 -1.131744163407421 -1.130323954707042 -1.128893841882318 -1.127453190664288 -1.12600213369914 -1.124541258548225 -1.123069367688059 -1.12158893451033 -1.120098165321907 -1.118597077344843 -1.117087244716387 -1.115567704488988 -1.114038904630304 -1.112500240023214 -1.11095360346582 -1.109412865671464 -1.107873788268732 -1.106325873801465 -1.104768077728774 -1.103202061425043 -1.101627760179948 -1.100044906198465 -1.098454261600882 -1.096856212422814 -1.095251413615215 -1.093639770044392 -1.09202185849202 -1.090398044655157 -1.088769317146258 -1.087135136493194 -1.085496652139267 -1.083854122443225 -1.082208049679286 -1.080567811037153 -1.078928483622032 -1.077285748454655 -1.075640437471299 -1.07399286252381 -1.072343490379622 -1.070692905721781 -1.06904131114897 -1.067389334175534 -1.065737607231502 -1.064086599662618
 9.210000000000001 -1.149835993072801 -1.149903149548722 -1.149966186084006 -1.149932625299763 -1.149781160732909 -1.149517880836162 -1.149153523978043 -1.14869820044288 -1.148158817430805 -1.147540782057758 -1.146848791355484 -1.146087166271539 -1.145259458669286 -1.1443698913279 -1.143423783942366 -1.142425178123484 -1.141378405397868 -1.14028725220795 -1.139157995911977 -1.137992157784018 -1.136794269013965 -1.135567620707532 -1.134315803886261 -1.133040609487522 -1.131744217364518 -1.130429529286285 -1.129097287937697 -1.127749120919468 -1.126386371748155 -1.125011144856165 -1.123622539591751 -1.122222068219024 -1.120834806917953 -1.119442985784372 -1.118040380829977 -1.116627106982343 -1.115203509084917 -1.113769303897032 -1.112324704093907 -1.110870854266657 -1.109406133922294 -1.107932502483739 -1.106448626289826 -1.104955005595306 -1.103451662570861 -1.101939167303107 -1.100417774794602 -1.098886815963856 -1.09734743164534 -1.095814011589492 -1.094281974462732 -1.092741372847467 -1.091191331242103 -1.089632974061056 -1.088066066634764 -1.086490876209697 -1.084908155948372 -1.083317731929361 -1.08172067714731 -1.080116875512947 -1.078506879853101 -1.076891002910714 -1.075270322344858 -1.073644120730749 -1.072013765559766 -1.070379042239466 -1.068741212093604 -1.067109088362147 -1.065477799201302 -1.063843300683525 -1.06220658479755 -1.060566409448404 -1.058925573457436 -1.057283347562332 -1.055639696417143 -1.053995969592311 -1.052352422574689 -1.05070994076757
 9.23 -1.136075105690047 -1.136141980053788 -1.136205584020631 -1.136171570214962 -1.136020571177696 -1.135758942366278 -1.135396296154686 -1.134943164833428 -1.134405699609546 -1.133790697606618 -1.133101919864752 -1.132343326340595 -1.131519193907328 -1.130633775354673 -1.129692212388888 -1.128697831632773 -1.127656206625669 -1.126570266823461 -1.12544510959858 -1.124285043240003 -1.123092570953256 -1.121871905860418 -1.12062530000012 -1.119355865327548 -1.11806572571445 -1.116756570949132 -1.115430671736466 -1.114088670697889 -1.112732869371411 -1.111363141211614 -1.10998096258966 -1.108586945793288 -1.107205799026826 -1.10582071541119 -1.104424616983891 -1.103017931699039 -1.101600675427345 -1.100173481956131 -1.098736320989334 -1.097288004147509 -1.095831032967839 -1.094364086904138 -1.092886808326859 -1.091400225523103 -1.08990455269662 -1.088399104967824 -1.086884434373796 -1.085361027868296 -1.083828620321766 -1.082302080521345 -1.080778207170876 -1.079244605890914 -1.07770244921874 -1.076150976608367 -1.074591618430555 -1.073023996972823 -1.071449008439458 -1.069865873951527 -1.068276440546895 -1.066680372180234 -1.065078236723037 -1.063470325963638 -1.06185783760722 -1.060239435275835 -1.05861727950842 -1.056990441760813 -1.055360820405771 -1.053736763732989 -1.052113602949116 -1.050487121177779 -1.0488582224596 -1.047226689752218 -1.045593479930311 -1.043959809785618 -1.042324572026961 -1.040689129980272 -1.039054147288616 -1.037419309612214
 9.25 -1.122402381055184 -1.122469046286401 -1.122532087658604 -1.122498934799414 -1.122348681253704 -1.122087564483595 -1.121726904868461 -1.121276093704927 -1.120740783206869 -1.120128139505419 -1.11944280764896 -1.118687410603132 -1.117867172250829 -1.116986275392204 -1.116048385744668 -1.11505844294289 -1.114021477538802 -1.1129409570016 -1.111820934717742 -1.110665779990953 -1.109479092042227 -1.108263922009829 -1.107023013949296 -1.10575885383344 -1.104474276552351 -1.103171308913398 -1.101851499641236 -1.100516177377803 -1.099165768682329 -1.097802288031335 -1.09642712081864 -1.095039152355361 -1.093664790869921 -1.09228604750805 -1.090896244332792 -1.089495994324507 -1.088085705380878 -1.086665100316915 -1.085233747864961 -1.083793122674697 -1.082342468313148 -1.080882020264691 -1.079411950931059 -1.077932375631348 -1.076443671602027 -1.074944977996942 -1.073438033887324 -1.071922111261802 -1.070396430026406 -1.068877572004576 -1.067360549937177 -1.065834698482502 -1.064299091216284 -1.062755805631712 -1.061203526139433 -1.05964332606757 -1.058075983661731 -1.056500857085022 -1.054919178418061 -1.053330831658988 -1.051736493723485 -1.050136450444783 -1.048530866573683 -1.046921176778568 -1.04530621064542 -1.043688071677839 -1.042065690297058 -1.04045015484196 -1.038834834569098 -1.037216344652717 -1.03559510218477 -1.033972253174938 -1.032347330550657 -1.030721283057136 -1.029094412457378 -1.02746756723221 -1.0258404733803 -1.02421446851819
 9.27 -1.108817304707559 -1.108883813786174 -1.108946512537873 -1.108913289593481 -1.108763852501784 -1.108504520729532 -1.108144829661434 -1.107695636600167 -1.107163577766369 -1.106553606298643 -1.105870828253558 -1.105118994605651 -1.104302904247425 -1.103425421989351 -1.102492062559872 -1.101506638605402 -1.100473796690326 -1.099397931297007 -1.098283313825781 -1.097133727594963 -1.095952110840847 -1.094741855717711 -1.093507118297815 -1.092249173571408 -1.090970973446725 -1.089673453749996 -1.088359030225441 -1.087029828535283 -1.085685492259741 -1.084329116897041 -1.082959509863414 -1.081578041493105 -1.080209770038371 -1.078837411669492 -1.077454416474768 -1.07606030046053 -1.07465655755114 -1.073242068588999 -1.071817864334551 -1.070383935466289 -1.068939669580763 -1.067486283192581 -1.066023198734418 -1.064550595557027 -1.063068227929238 -1.061577512037973 -1.060076864988247 -1.058567936803181 -1.05704952542401 -1.055538598710088 -1.0540281734389 -1.052509561306074 -1.050981523925385 -1.049445295828771 -1.047900894466338 -1.046348084206379 -1.04478782133538 -1.043220784058031 -1.041646795497245 -1.040065712694165 -1.038479102608183 -1.036886876116948 -1.035289393016387 -1.033687071020718 -1.032080518762462 -1.030469764792467 -1.02885589957992 -1.027247804512365 -1.025640455895725 -1.024029954654316 -1.02241765653087 -1.020802345686556 -1.019185846400997 -1.017567695672299 -1.015949210517064 -1.014330195870423 -1.012711383686055 -1.011093022936211
 9.289999999999999 -1.095318353255622 -1.095384455161814 -1.09544724226748 -1.095414258206612 -1.095265445531871 -1.095006854714581 -1.094649528144735 -1.094202454130992 -1.093672253900681 -1.093065182599797 -1.092385431293007 -1.091637310963649 -1.090824439513729 -1.089951309763931 -1.089021400453609 -1.088040865240794 -1.087012481702194 -1.085941940333195 -1.084831870547863 -1.083687136678946 -1.082511123977876 -1.081306840614769 -1.080077220678432 -1.078824972176361 -1.077552248034745 -1.076261064098466 -1.074952655131107 -1.073629126814952 -1.072291633750988 -1.070940564458911 -1.069577137377126 -1.068202934862754 -1.066840440191635 -1.065473970558332 -1.064097318076131 -1.062710199777056 -1.061312589611861 -1.059905272450045 -1.058487223079852 -1.057060117208279 -1.055622779461079 -1.054176265382771 -1.052719813436642 -1.051253960004758 -1.049778885387966 -1.048294359805907 -1.046801158397019 -1.045299116218546 -1.043788514246548 -1.042284088375909 -1.040781345420343 -1.039269859112411 -1.03774877610352 -1.036219808963943 -1.034682685182826 -1.033137268168196 -1.031585107246978 -1.030024818665005 -1.028458304587029 -1.026885283096734 -1.025306321196753 -1.023721832808679 -1.022132109773081 -1.020537662849517 -1.018938841716552 -1.017336062971774 -1.015730073431811 -1.014129806332347 -1.012530539428141 -1.010927982593048 -1.009323293920034 -1.007715857821201 -1.006107846927804 -1.004497793090275 -1.002886331478245 -1.001275938780565 -0.9996653200053318 -0.9980550717799139
 9.31 -1.081905092311662 -1.081970989025865 -1.082033551460295 -1.082000699252081 -1.081852631957713 -1.081595192053044 -1.08123903693329 -1.080794360913033 -1.080266479226216 -1.079662702026152 -1.078985945385516 -1.078240802296352 -1.077431444670073 -1.07656194633746 -1.075637133048665 -1.074660439473211 -1.073637146199995 -1.072570954737289 -1.071466220512742 -1.07032670087338 -1.069155518085608 -1.067956397335217 -1.066732614727378 -1.065485568286652 -1.064218743956987 -1.062933313601722 -1.061631631003592 -1.06031306886473 -1.058982031806667 -1.057637289370339 -1.056280771016088 -1.054911882123667 -1.053555973992245 -1.052196334840407 -1.050825873806163 -1.049444728946949 -1.048053077239632 -1.046652350580518 -1.045241181785353 -1.043820779589332 -1.042390100647102 -1.04094992853277 -1.039500999739907 -1.038041594681558 -1.036573497690245 -1.035096206017977 -1.033609628836255 -1.032114582236085 -1.030611096227977 -1.029113489741965 -1.027617791627606 -1.026113487653995 -1.024600163509771 -1.023077933803134 -1.021548203061845 -1.020010812733247 -1.018465394184271 -1.016912837701447 -1.015354028490921 -1.013788674678466 -1.012217250309492 -1.010640360349063 -1.009058254681913 -1.007471668712459 -1.005880558464813 -1.004285580082805 -1.002687516229996 -1.001095038889694 -0.9995038298649745 -0.9979093274786986 -0.9963121990735313 -0.9947129749119614 -0.9931124987763239 -0.9915103617688188 -0.9899077730115348 -0.9883046420464716 -0.9867023866355638 -0.9851006581607046
 9.33 -1.068576641427527 -1.068642405930426 -1.068704692668742 -1.068672272282706 -1.068525048332597 -1.068268775298749 -1.067914394581547 -1.067471017501428 -1.066945583298884 -1.066344170134463 -1.065670815088765 -1.064929126162448 -1.064123355276228 -1.063257605270878 -1.06233699190723 -1.061364845866179 -1.060345616748681 -1.059284357075755 -1.058184439288487 -1.057050335748029 -1.055884630735602 -1.054691025452499 -1.053472809020086 -1.052231491479802 -1.050969823793168 -1.049690538841781 -1.048394020427324 -1.047082349271566 -1.045757121016362 -1.044418445223663 -1.043068003375513 -1.041705586874057 -1.04035556504154 -1.039002179120317 -1.037637586272853 -1.036263030581728 -1.034878524049643 -1.033484066599422 -1.032079405074022 -1.030665201236534 -1.02924083877019 -1.02780782527837 -1.026364909284605 -1.024912793232587 -1.023451071486176 -1.021980759329403 -1.020501537966481 -1.019013388521813 -1.017517081039996 -1.016026941485834 -1.014537775744346 -1.013040702620773 -1.011534629840588 -1.010019962049508 -1.008497723813504 -1.00696667961881 -1.005429052871936 -1.003884091899678 -1.002332686949134 -1.000774946187711 -0.999210881403143 -0.9976415946035029 -0.9960672702172166 -0.9944878256930784 -0.9929046772002649 -0.9913174214283527 -0.9897271997873347 -0.9881424374076353 -0.9865591650401307 -0.9849729590561647 -0.9833835284475703 -0.981792444326687 -0.9801996768263826 -0.9786054741000738 -0.977010651021748 -0.9754161424859855 -0.973821567307983 -0.9722275558235782
 9.35 -1.055332374031298 -1.055397765303823 -1.055459884321465 -1.05542737272752 -1.055280841086021 -1.055026119881729 -1.054673279520144 -1.0542316073275 -1.053708828550765 -1.053109978357644 -1.052439356836579 -1.05170132799675 -1.050899621768076 -1.050037742001216 -1.049120685467571 -1.048153563859282 -1.047138698789238 -1.046081820791068 -1.044986725319154 -1.043857275748621 -1.042697744375349 -1.041509075415969 -1.040295959007865 -1.039060550209181 -1.037804802998817 -1.036531141276438 -1.035240363862471 -1.033934983498111 -1.032615090845324 -1.031282821486849 -1.0299384709262 -1.028581799587675 -1.027238505816353 -1.025890793878103 -1.024532998959583 -1.023164634168252 -1.021786577532367 -1.020398006000991 -1.018999930443998 -1.017592653652079 -1.016175171336747 -1.014748092130341 -1.013312107586036 -1.011866487177844 -1.010412283300626 -1.008948346270097 -1.007476216322831 -1.005994525616273 -1.004505428228743 -1.003022243159448 -1.001540551328487 -1.000050413576862 -0.9985515436664892 -0.9970440692802045 -0.995528537021778 -0.9940054154159228 -0.9924754179083053 -0.9909375913655594 -0.9893935460752955 -0.9878432458461157 -0.9862867207076254 -0.9847244979104465 -0.9831578052262326 -0.9815867479476835 -0.9800114291885589 -0.9784315416836954 -0.9768494835890231 -0.9752720306815812 -0.9736968581595363 -0.9721175620422001 -0.9705360358700491 -0.9689533452047424 -0.9673682562291434 -0.9657820859473389 -0.9641951714846628 -0.9626082388877162 -0.9610216219243912 -0.9594355561838952
 9.369999999999999 -1.04217165436491 -1.042236689388238 -1.042299029660958 -1.042266220829404 -1.042120806461317 -1.041866513045843 -1.041515108993543 -1.041075538636381 -1.040555532227735 -1.039959843942394 -1.039292081876554 -1.038556582047829 -1.037758328395242 -1.036900410779234 -1.03598733998166 -1.035024576705791 -1.034014335576317 -1.032962578139349 -1.031872223862419 -1.030748300134479 -1.029592991265911 -1.028409924488519 -1.02720253795554 -1.025972267741639 -1.024723098842915 -1.023454743176906 -1.022169541582584 -1.020870329820365 -1.019556559572109 -1.018229874441124 -1.016891194952168 -1.015541341551453 -1.014204125606649 -1.012862871406889 -1.011511273162771 -1.010148759006363 -1.008776509991208 -1.007395373092329 -1.006003107206231 -1.004602170150913 -1.003191053665866 -1.001771008412082 -1.000341419972061 -0.9989029578498152 -0.9974548984708781 -0.995998242182309 -0.9945329682527009 -0.9930584838721893 -0.9915764061524585 -0.9900997101267501 -0.9886252277498736 -0.9871415978982115 -0.985649700369733 -0.984149394884 -0.9826413612821797 -0.9811255780270547 -0.9796021644030326 -0.9780725923161599 -0.9765354919941311 -0.9749924594863034 -0.9734434407637086 -0.9718892224190664 -0.9703300008667981 -0.9687662621430418 -0.9671984732056669 -0.9656271341342887 -0.9640518975302864 -0.9624826954168182 -0.9609146825388389 -0.959343595863118 -0.9577704589782586 -0.9561946466947152 -0.9546174032448151 -0.9530390706827783 -0.9514603499847378 -0.9498814458487637 -0.9483027214948829 -0.9467247900651056
 9.390000000000001 -1.029093491422711 -1.029158708178255 -1.029220173682116 -1.029188195583629 -1.029042710454205 -1.028790480787332 -1.028440666998571 -1.028003160425563 -1.027484981328023 -1.026891506887748 -1.026226817208611 -1.025495209316565 -1.024700056159645 -1.023846370607966 -1.022937563453728 -1.021978336411213 -1.02097312811679 -1.019925763128915 -1.018840694928132 -1.017721421917076 -1.016571099420472 -1.015393722685141 -1.014191566880001 -1.012967133096064 -1.011722726346448 -1.010460017566368 -1.00918141561315 -1.007887638266225 -1.006579292227137 -1.005259044119543 -1.003926782489218 -1.002583197804059 -1.001251568454086 -0.9999164187514495 -0.998570432930431 -0.9972145981474491 -0.995849050481064 -0.9944734799319814 -0.9930879964230581 -0.9916930957993071 -0.9902892898279024 -0.9888753741981855 -0.9874520065216704 -0.9860203113320508 -0.9845791700852063 -0.9831294841592088 -0.9816709328543302 -0.9802030383930495 -0.9787278389200608 -0.9772582865022813 -0.9757909885288601 -0.9743145801111863 -0.972829681382899 -0.9713360503998966 -0.9698353379403469 -0.9683268032046978 -0.9668108813156872 -0.9652881357183556 -0.9637587689800567 -0.9622231658904709 -0.9606812272616165 -0.9591345469278638 -0.9575829411459491 -0.956026666694988 -0.9544663711764907 -0.9529020577143774 -0.9513349635549938 -0.9497737703671277 -0.9482130574420266 -0.9466500121934137 -0.9450837086575088 -0.943516547593044 -0.9419469476812867 -0.9403768580260572 -0.9388051726537502 -0.9372341256133576 -0.9356637585764901 -0.9340940992374001
 9.41 -1.016097320890918 -1.01616213036033 -1.016223653071697 -1.016191626677327 -1.016047396752261 -1.015795634794279 -1.015448026223896 -1.015012501384364 -1.014496581541672 -1.013905450884549 -1.013244115524461 -1.012515463495617 -1.011723921754964 -1.010873659182191 -1.009969230579733 -1.009014045672767 -1.008013081109216 -1.00697038245975 -1.00589024721779 -1.004775810799504 -1.003630955543813 -1.002458883712394 -1.001262118489679 -1.000042680982856 -0.9988040962218779 -0.9975475011594562 -0.9962740466710706 -0.9949864035549674 -0.9936841065321654 -0.992369538246457 -0.9910431082644113 -0.9897053080753792 -0.9883802400914953 -0.9870508006476826 -0.9857112630016562 -0.9843617073339275 -0.9830020757478082 -0.9816329162694158 -0.9802535348476784 -0.9788658143543383 -0.9774675555839589 -0.9760606652539305 -0.9746444310044747 -0.9732191643986514 -0.9717844789223657 -0.9703414529843736 -0.96888955191629 -0.9674289412725957 -0.9659600375306445 -0.9644974840906726 -0.9630371449758055 -0.9615674329320677 -0.9600895020283913 -0.9586032921566259 -0.9571096568315481 -0.9556083600908726 -0.9540995277952617 -0.9525835444283376 -0.9510614443966928 -0.9495332482299033 -0.9479992535805415 -0.9464599432241867 -0.9449159185594419 -0.9433667075079462 -0.9418137562143879 -0.940257799846523 -0.9386977239951887 -0.9371443720743189 -0.9355909938209631 -0.9340359271953028 -0.9324777067806693 -0.9309177308835627 -0.9293561878336711 -0.927793272383891 -0.926229936810347 -0.9246669483124148 -0.9231038414127413 -0.9215414159572693
 9.43 -1.003182660087986 -1.003247261253151 -1.003308583148691 -1.003276847429853 -1.003133063675274 -1.00288316638698 -1.002536705990385 -1.002103165834294 -1.001590058190905 -1.001001517255804 -1.000342144147972 -0.999617134909783 -0.9988291775070044 -0.9979829538287992 -0.9970819676877267 -0.9961311368197439 -0.9951346298842065 -0.9940970314638711 -0.9930212050648954 -0.9919122261168412 -0.990772007972675 -0.9896047159087705 -0.9884135381249111 -0.9872001547442911 -0.9859665458135184 -0.9847152963026161 -0.983448040105027 -0.9821655000376135 -0.9808700258406635 -0.979560905177891 -0.9782408516364405 -0.9769086127268897 -0.9755895468832535 -0.9742661494629878 -0.9729327007469933 -0.9715889829396192 -0.9702361651686676 -0.9688729484853993 -0.9675002328645371 -0.9661182442042715 -0.9647265453262656 -0.9633263949756616 -0.9619161558210854 -0.9604973474546531 -0.9590702483919776 -0.9576334993721758 -0.9561878599578734 -0.9547342146352148 -0.9532724415138693 -0.951816723727039 -0.9503626574314676 -0.9489007824074487 -0.9474293483588345 -0.9459502507130461 -0.9444635561210823 -0.9429693088575307 -0.9414673266205771 -0.9399588865320179 -0.9384440261372698 -0.936923251505384 -0.9353965779290567 -0.9338645480246426 -0.9323279863321685 -0.930786586615347 -0.9292412683615903 -0.9276924472820259 -0.9261402968115123 -0.9245937533086536 -0.9230487663558176 -0.9215004700591525 -0.9199503455486047 -0.9183979020779363 -0.9168441130247466 -0.9152885457904891 -0.9137335044004935 -0.9121777747039864 -0.9106230965741137 -0.9090686906079619
 9.449999999999999 -0.9903489549058512 -0.9904134177488806 -0.9904748598055541 -0.9904432547340282 -0.9903003291164941 -0.9900511284591793 -0.9897059581923469 -0.9892746136702971 -0.9887633351713674 -0.9881774258979328 -0.9875217729764078 -0.9867996524572467 -0.986015077314943 -0.9851721974480332 -0.9842751566790959 -0.9833289467547537 -0.9823372683456743 -0.9813038460465724 -0.9802327073762103 -0.9791288647774007 -0.9779936336170073 -0.9768317781859468 -0.9756454426991917 -0.9744375602957724 -0.9732093590387781 -0.97196417991536 -0.9707022228367341 -0.9694257486381834 -0.9681351900790613 -0.9668326098427937 -0.9655180235368829 -0.9641920886929094 -0.9628786317665388 -0.9615618791375216 -0.9602341411096988 -0.958896897911007 -0.9575495766934805 -0.9561927875332574 -0.9548263804305842 -0.95345103230982 -0.9520653154194423 -0.950671677032052 -0.94926827904438 -0.9478556651772927 -0.9464346600757974 -0.9450048155090505 -0.9435662852703629 -0.9421191936772088 -0.9406640860712314 -0.9392152333182519 -0.9377683341082773 -0.9363124092555091 -0.9348482607983514 -0.9333762441994218 -0.9318966133455592 -0.9304089531478356 -0.9289145238415648 -0.9274131386863145 -0.9259055775659173 -0.9243920165884822 -0.9228727451864075 -0.9213479598163924 -0.9198181978594513 -0.9182848436209272 -0.9167466024305049 -0.9152051167422274 -0.9136606592345098 -0.9121222996101557 -0.9105841567963737 -0.9090441049447944 -0.9075008726314875 -0.9059559476569804 -0.9044097056462771 -0.9028626908488774 -0.9013151160387971 -0.8997669627145897 -0.898219483699366 -0.8966728732408189
 9.470000000000001 -0.9775958997520391 -0.9776598852552727 -0.9777208224503323 -0.9776893319982529 -0.9775468614847433 -0.9772987674201892 -0.9769554002396503 -0.9765264583028647 -0.976017036894245 -0.9754342542228835 -0.9747812094225494 -0.9740623035516929 -0.9732810575934421 -0.9724422744556076 -0.9715494279706823 -0.9706069008958421 -0.9696191909129475 -0.9685906286285455 -0.9675247545738707 -0.9664252702048468 -0.9652952999020881 -0.9641381329709018 -0.9629572686412901 -0.9617542530679516 -0.9605319983302842 -0.9592924564323867 -0.9580359893030616 -0.9567654057958181 -0.9554805116888746 -0.9541837736851618 -0.9528754754123245 -0.9515550724227272 -0.9502479641934557 -0.9489364101263218 -0.9476149415478662 -0.9462837187093631 -0.9449428377868245 -0.9435918947810049 -0.9422318417174046 -0.9408622777462766 -0.9394833073426304 -0.9380958818062374 -0.9366990267616371 -0.935293213258143 -0.9338782364698486 -0.9324544901956336 -0.9310228594591712 -0.9295831244089352 -0.9281344985182066 -0.9266919765850825 -0.9252521344324833 -0.9238035918081615 -0.9223458256847099 -0.9208807527595719 -0.9194080404550499 -0.9179278318183158 -0.9164404375214212 -0.9149461705613083 -0.9134453976598204 -0.911938961663714 -0.9104268824446716 -0.9089092025993131 -0.907387435749209 -0.9058605638408946 -0.9043306118458831 -0.902796116060681 -0.9012591493068027 -0.8997276924307861 -0.8981976061042092 -0.8966646156237059 -0.8951296973109852 -0.8935923615128469 -0.892053697201202 -0.8905139810730914 -0.8889741942507052 -0.8874336581814042 -0.8858936684377401 -0.884355082217479
 9.49 -0.9649217834926387 -0.9649862786386381 -0.9650470719496228 -0.9650159110894756 -0.9648739236473873 -0.9646274891378563 -0.9642856610006901 -0.9638581516010059 -0.9633510372292293 -0.9627700151010983 -0.9621203303576603 -0.9614046300652767 -0.9606271392156198 -0.9597911527256773 -0.9589027394377515 -0.957964754119461 -0.9569813734637418 -0.9559568490888493 -0.9548952405383584 -0.9538008792811666 -0.9526764907114946 -0.9515242981488889 -0.9503486808382231 -0.9491511829497002 -0.9479339175788553 -0.946699878746556 -0.9454493363990076 -0.9441839984077537 -0.9429052345696797 -0.9416138796070155 -0.9403114391673387 -0.9389974248235771 -0.937695633074014 -0.9363905238422896 -0.9350745275774055 -0.93374939855373 -0.9324139848709998 -0.9310697087543272 -0.929715597054202 -0.9283527538464987 -0.9269802235324798 -0.9255984620388022 -0.9242075124175222 -0.9228082142461019 -0.921400135927415 -0.919983436289753 -0.9185583916868317 -0.9171246867977997 -0.9156830959272435 -0.9142476140051973 -0.9128136078871494 -0.9113718506540505 -0.9099217094123235 -0.9084630229938722 -0.9069968330560897 -0.9055234839818694 -0.9040432228796149 -0.9025560997832499 -0.9010628716522298 -0.8995634093715535 -0.8980583966517748 -0.8965485800290146 -0.8950335587649747 -0.8935145612469502 -0.8919911397878436 -0.8904648321261788 -0.8889353148261179 -0.8874109608774732 -0.8858884826957266 -0.8843631033220443 -0.8828348134232941 -0.8813049803920635 -0.8797739793466783 -0.878241905731221 -0.8767099335155507 -0.8751770189953239 -0.8736446198920141 -0.8721133000529359
 9.51 -0.952327491396098 -0.9523915011676446 -0.9524519595723759 -0.9524210932769933 -0.9522799978741323 -0.9520341308823619 -0.9516936957461868 -0.9512680478360476 -0.9507633664483199 -0.950185576805317 -0.9495384320552888 -0.9488262212724247 -0.9480517824568518 -0.9472200325346386 -0.9463353833577944 -0.9454007227042708 -0.9444219862779633 -0.943402303708712 -0.9423453215523044 -0.9412553072904751 -0.9401359173309086 -0.9389888810072411 -0.9378181555790621 -0.9366262442319165 -0.9354147860773072 -0.9341857181526958 -0.932940789421507 -0.9316809957731299 -0.9304078740229218 -0.9291222669122093 -0.9278256358082936 -0.9265171883044512 -0.9252218978199395 -0.9239221654999988 -0.9226126232158571 -0.9212931621647337 -0.9199640872698419 -0.9186258153803962 -0.9172773573716144 -0.9159206510447238 -0.914554193226965 -0.9131789560715985 -0.9117947639579093 -0.9104018597912129 -0.9089999859028615 -0.9075899755502501 -0.9061711968168232 -0.9047444949120819 -0.9033095649715912 -0.9018803004569863 -0.9004533400559827 -0.8990182074823824 -0.8975742014760835 -0.8961226618030885 -0.8946636716555143 -0.8931972582516015 -0.8917239054357242 -0.8902434124784009 -0.888757842876305 -0.8872649051522767 -0.8857667156553342 -0.8842643974606864 -0.8827562025697449 -0.8812445790101381 -0.879729151735724 -0.8782093705266047 -0.8766872299891423 -0.8751710981559711 -0.8736553027860169 -0.8721372265645108 -0.870616724203008 -0.8690944280394035 -0.8675713294379519 -0.8660466580892848 -0.8645218606104312 -0.8629965625448375 -0.8614717965623871 -0.8599480554594235
 9.529999999999999 -0.939811268077858 -0.9398751514579486 -0.9399354209345263 -0.9399052101770816 -0.9397648047816582 -0.9395197972708536 -0.9391810790938204 -0.9387576336262669 -0.9382553371704559 -0.937679643955208 -0.9370353521359002 -0.9363255777944677 -0.9355545919394045 -0.9347271835057641 -0.9338459213551621 -0.9329159332757744 -0.9319412449823412 -0.9309256391161677 -0.9298738392451245 -0.9287883988636495 -0.9276736003927506 -0.9265320101800062 -0.9253665354995679 -0.9241797315521618 -0.9229732744650917 -0.9217493992922392 -0.920509911314069 -0.9192561989376292 -0.917988604196555 -0.916708785851071 -0.9154175475879944 -0.9141152866207386 -0.9128250700893157 -0.9115314466603405 -0.9102278225270339 -0.9089145908092275 -0.9075911842533668 -0.9062588938325157 -0.9049166084463611 -0.903565826021218 -0.9022059349100345 -0.9008367026923956 -0.89945947707453 -0.8980723879893158 -0.8966773183962863 -0.8952735865816354 -0.8938608329582249 -0.892440648765592 -0.8910121685699548 -0.8895903299642212 -0.8881695331679956 -0.8867409560275881 -0.8853041067160213 -0.8838593424330412 -0.8824071020051247 -0.8809473298854901 -0.879480754054106 -0.8780076112177037 -0.8765283704097848 -0.8750428419906353 -0.8735525128473364 -0.872056340893775 -0.870555928770659 -0.8690514054455278 -0.8675429657127669 -0.8660307757936221 -0.8645159576362138 -0.8630067387155518 -0.8614988299335508 -0.8599878875190475 -0.8584749084278163 -0.8569601283425867 -0.855444095773062 -0.853926770155937 -0.8524092646549174 -0.8508915615607399 -0.8493745221911921 -0.8478586326911348
 9.550000000000001 -0.9273735364457917 -0.9274371174176363 -0.9274971529444349 -0.9274669156984373 -0.9273270072790599 -0.927083257212887 -0.9267463179536706 -0.9263239788823312 -0.9258242523069582 -0.925251086462811 -0.924609604512319 -0.9239027645450835 -0.9231356825778766 -0.9223114025546445 -0.9214340523465073 -0.9205078177517597 -0.9195377704958736 -0.9185264432314981 -0.9174789585384621 -0.9163987889237744 -0.9152887068216261 -0.9141521765933933 -0.9129921661276369 -0.9118102392401065 -0.9106095259737415 -0.9093910094986726 -0.908156413012226 -0.9069083133389246 -0.905646668530491 -0.9043723156658506 -0.9030870847511334 -0.9017905654196783 -0.9005061977320363 -0.8992181282759737 -0.8979200656664748 -0.8966126267457475 -0.8952955899832262 -0.8939689929755763 -0.8926331341466986 -0.891287868547734 -0.8899340827570683 -0.8885715670803378 -0.8871997879504339 -0.8858193923275092 -0.8844305283989836 -0.8830332138795498 -0.8816270471111807 -0.8802130426631346 -0.8787916904319647 -0.8773760015415236 -0.8759623076429731 -0.8745398383147913 -0.8731095655627807 -0.871671335320078 -0.870225760047162 -0.8687737313318634 -0.8673135715893748 -0.8658473605622611 -0.8643752731204692 -0.86289692976134 -0.86141276880962 -0.8599240693174721 -0.8584310875644887 -0.8569334735577049 -0.855432095531611 -0.853927350448167 -0.852419764196817 -0.8509173807945031 -0.8494170577856816 -0.8479131860423389 -0.8464079945640086 -0.8449004221777866 -0.8433916493383513 -0.8418820670279797 -0.8403716028565681 -0.8388616917616505 -0.837352433608419 -0.8358431622897458
 9.57 -0.9150126026464396 -0.9150762901934585 -0.9151362297491223 -0.915106059988412 -0.914967026514082 -0.9147243268566608 -0.9143884224744522 -0.9139688597535354 -0.9134703390077648 -0.912900124478772 -0.9122614053359656 -0.911557684676532 -0.9107937775254367 -0.909973191835425 -0.909099745487023 -0.9081780772885386 -0.9072116349760631 -0.9062046872134724 -0.9051621482924282 -0.9040863081323797 -0.9029814427805642 -0.9018496450120111 -0.9006942337295414 -0.8995174415637712 -0.8983218290731124 -0.897109424843776 -0.895880396689774 -0.8946375645529221 -0.8933809796028424 -0.892112729136965 -0.8908330250805326 -0.8895418094866024 -0.88826356973605 -0.886980993937572 -0.8856890765276909 -0.8843869968707574 -0.8830759552589553 -0.8817555399123056 -0.8804257292786705 -0.8790868545337589 -0.8777388377811299 -0.8763824268521988 -0.8750170258062421 -0.8736427437304034 -0.8722600953396987 -0.8708687772770229 -0.8694694874131558 -0.8680618188467693 -0.866646951704434 -0.8652371764406261 -0.8638301496377356 -0.8624142089060743 -0.8609905775838831 -0.8595598402373411 -0.8581207008605756 -0.8566746105756693 -0.8552215949326721 -0.8537623438096097 -0.8522969766124943 -0.8508255423753364 -0.8493488959601554 -0.8478673528569916 -0.846381471783918 -0.8448909470870539 -0.8433961661405769 -0.8418987255467371 -0.8403982936358723 -0.8389038779664206 -0.8374099043249372 -0.8359142273261099 -0.8344154884127746 -0.8329152052559329 -0.8314137658547694 -0.8299116068366704 -0.8284085016572409 -0.8269063750003258 -0.8254037481780285 -0.8239028639307328
 9.59 -0.9027291160120313 -0.9027917991178512 -0.9028516986812913 -0.902821519380035 -0.9026837158201396 -0.9024420865360381 -0.9021075979905376 -0.9016895525748229 -0.9011939396084534 -0.9006255173393665 -0.8999898369438772 -0.8992893435266796 -0.8985291156208457 -0.897711290087829 -0.8968420485174643 -0.8959239314279683 -0.8949616819659414 -0.8939594224063696 -0.8929210217526246 -0.891849817136466 -0.8907497953180428 -0.8896229152858949 -0.8884730610569553 -0.8873014969765519 -0.8861107543184094 -0.8849037302846507 -0.8836794382058013 -0.8824423114407894 -0.8811915111769497 -0.8799289574300266 -0.8786544469441756 -0.8773692705919672 -0.8760962029743905 -0.8748198890208561 -0.8735336182891988 -0.8722372327656832 -0.8709321324650061 -0.8696173230303013 -0.8682935548331434 -0.8669602089735535 -0.8656190562800028 -0.8642682872094177 -0.8629086806471862 -0.8615413002071612 -0.8601645704316693 -0.8587798943915136 -0.857386925385982 -0.8559853207428541 -0.8545767950184059 -0.8531735363974191 -0.8517730260931882 -0.8503644308475267 -0.848946928830777 -0.8475221588418187 -0.8460904284080766 -0.8446514313855302 -0.8432051663587241 -0.8417523666407769 -0.840293731273391 -0.8388288617268658 -0.8373590504001066 -0.8358848535206373 -0.8344057477446118 -0.8329223006568275 -0.8314351241707369 -0.8299446793284628 -0.8284515289008111 -0.8269634606872851 -0.8254769978161016 -0.8239882434442055 -0.8224974798572867 -0.8210044600697959 -0.8195102732249624 -0.818015382294812 -0.8165198029801846 -0.8150240500107554 -0.8135297786450514 -0.8120357356704753
 9.609999999999999 -0.8905210507082769 -0.8905836458567287 -0.8906439168071183 -0.8906138293398038 -0.890476216764112 -0.8902357483183385 -0.8899028180697485 -0.889486390214578 -0.8889926163780331 -0.8884276032142915 -0.8877942359065032 -0.8870969010667907 -0.8863395310362502 -0.8855259950849523 -0.8846600367119439 -0.8837458380452478 -0.8827883663418646 -0.8817899632877751 -0.8807560345979396 -0.8796898754163006 -0.878594160215784 -0.8774725351983013 -0.8763274531947505 -0.8751605398650188 -0.8739750754979847 -0.8727729475115186 -0.8715550714524869 -0.8703232764967538 -0.8690775145491838 -0.8678201990436437 -0.8665515954430068 -0.8652716728391546 -0.8640045956529808 -0.8627338157343946 -0.8614530218623235 -0.8601627517447177 -0.8588629905185534 -0.857554885649838 -0.8562363837336125 -0.8549094329939584 -0.8535737200839998 -0.8522293147859106 -0.8508760766109182 -0.8495141559993097 -0.8481439097204371 -0.8467652196727239 -0.8453785508836701 -0.8439836581098601 -0.842581184536969 -0.8411852848797691 -0.8397908068821376 -0.8383882689170649 -0.8369775517866619 -0.8355598045221684 -0.8341339098839624 -0.8327014137615689 -0.8312617228736691 -0.8298163752681103 -0.8283642159219163 -0.8269065322412983 -0.8254437532616655 -0.8239763903476365 -0.8225041208930515 -0.8210273328209853 -0.8195473262837583 -0.8180640643629516 -0.8165780377694208 -0.8150973514433087 -0.8136180433540614 -0.8121364504004439 -0.8106524000105551 -0.8091666355418445 -0.8076796940811298 -0.8061920770446138 -0.8047039982779035 -0.8032162568560276 -0.8017289221834573 -0.8002420542341259
 9.630000000000001 -0.878388541182917 -0.8784514625580311 -0.8785107512748026 -0.8784808469162353 -0.8783437395948912 -0.878104376252889 -0.877773287961906 -0.8773587408231766 -0.8768670627674953 -0.8763042784552165 -0.8756735998762527 -0.8749795603500797 -0.8742252922257334 -0.873415165481813 -0.8725527333264822 -0.8716430648974682 -0.8706892840620646 -0.8696954186171324 -0.8686662747891004 -0.8676043147339688 -0.8665134320373082 -0.8653965502142626 -0.8642565873095511 -0.8630949318974691 -0.8619150378818918 -0.8607175557962746 -0.8595049656036562 -0.8582780988966608 -0.8570382622975004 -0.8557868212579782 -0.8545233162594905 -0.8532490998130307 -0.8519876551591905 -0.8507220383681661 -0.8494471720397589 -0.8481627569033804 -0.8468689626180562 -0.8455657551724299 -0.8442531388847664 -0.842932234702958 -0.8416027097045279 -0.8402643811966345 -0.8389168928160785 -0.8375613215293067 -0.8361969702324179 -0.8348253440511689 -0.833444578840981 -0.8320555499869456 -0.8306602832038311 -0.8292698876360911 -0.8278821757578695 -0.8264855983730102 -0.8250813779150634 -0.823670236947296 -0.8222508522626971 -0.8208249326839899 -0.8193926607636395 -0.817953329683863 -0.8165085882566395 -0.8150575369237204 -0.813601858656641 -0.8121406574567319 -0.8106753496551294 -0.8092059483127886 -0.8077329287204971 -0.8062566986988861 -0.8047777993984456 -0.8033042776995383 -0.8018320100124136 -0.8003575601772226 -0.7988801400640356 -0.7974014923728565 -0.7959218126336403 -0.79444183720631 -0.7929610044807756 -0.7914798640969524 -0.789999965314779 -0.7885201248142391
 9.65 -0.8663307745150199 -0.8663932946010269 -0.866453054763867 -0.8664232595891643 -0.8662869077926819 -0.8660486345203231 -0.8657186424481301 -0.8653058410822858 -0.8648165009591148 -0.8642563097450831 -0.8636285274367979 -0.8629370923610109 -0.8621858570746164 -0.8613796237646542 -0.8605209490483097 -0.8596147201729151 -0.8586651339159501 -0.8576759555850439 -0.8566507202179763 -0.855593790882679 -0.8545069552772374 -0.8533951703298914 -0.852259588499038 -0.8511035310732327 -0.8499285602711921 -0.8487364000417955 -0.8475286613640868 -0.8463073950472773 -0.8450727175307475 -0.8438265360840518 -0.842568532406918 -0.8413009244292535 -0.8400446341111457 -0.8387848522428674 -0.8375151293448785 -0.8362362799678299 -0.8349479995925695 -0.8336506609301428 -0.8323445442217989 -0.8310291377389951 -0.8297052969834011 -0.8283726425869034 -0.8270317648116102 -0.8256815982498589 -0.8243242205242179 -0.8229580030874963 -0.8215839641227474 -0.8202016065432751 -0.8188117906926415 -0.8174280349446743 -0.8160465836034718 -0.8146565631034129 -0.8132588058091634 -0.8118539700156846 -0.8104414494482413 -0.8090217818624118 -0.8075955358440965 -0.8061634964095272 -0.8047256168052772 -0.8032809875082721 -0.8018320740257999 -0.8003782157955235 -0.7989195116854907 -0.7974571003941464 -0.7959912752503475 -0.7945212813133723 -0.7930493940729372 -0.7915832499492081 -0.7901178941928171 -0.7886505924848752 -0.78718057783699 -0.7857090172312802 -0.7842364885503934 -0.7827631460075219 -0.7812894265664216 -0.7798163107214301 -0.7783427789874858 -0.7768712410681465
 9.67 -0.8543475500650078 -0.8544095455463314 -0.8544685803351788 -0.8544390972197659 -0.8543037680190245 -0.8540667409826026 -0.8537379987908635 -0.853326996454887 -0.8528402445164706 -0.8522816405481292 -0.8516569065530957 -0.8509684780653224 -0.8502205658494816 -0.8494172730009657 -0.8485628494458901 -0.847660340741092 -0.8467151830741327 -0.8457297681632987 -0.8447090575576029 -0.8436562286367867 -0.8425748668113202 -0.8414674869224048 -0.8403371970419747 -0.8391861691726978 -0.8380154488479801 -0.8368288472319648 -0.8356267023195365 -0.8344103032363226 -0.8331816187386957 -0.8319401426137769 -0.8306880503794384 -0.8294250452843055 -0.8281747693077605 -0.826920189159946 -0.8256563291817672 -0.8243826359448969 -0.8231003766517782 -0.8218085937356293 -0.8205082449604456 -0.8191989511210075 -0.8178806529428816 -0.8165542733824271 -0.8152193318268006 -0.8138757180939618 -0.8125234466326769 -0.8111637788225277 -0.8097955980739149 -0.8084195054280647 -0.8070362452570359 -0.8056586358637274 -0.8042830793818836 -0.8028999784761037 -0.8015086581418474 -0.8001096410054453 -0.7987038306241048 -0.7972911553859208 -0.7958718396098844 -0.7944455292458915 -0.7930141500747534 -0.7915768301082073 -0.7901346553889258 -0.7886878136905299 -0.787235465017598 -0.7857798925056795 -0.7843210486213077 -0.7828584156620105 -0.7813933815563254 -0.7799341859638133 -0.7784758344150715 -0.7770153592517496 -0.7755526050665645 -0.7740880885133167 -0.772622694446906 -0.7711560371533482 -0.7696897812497939 -0.7682232212485459 -0.7667576197070783 -0.7652928378680544
 9.69 -0.8424370824254077 -0.8424996144866651 -0.8425583337817055 -0.8425291752013109 -0.8423939243675491 -0.8421581965337742 -0.8418306608846262 -0.8414218587360308 -0.8409364815352028 -0.840381125160644 -0.8397583506221439 -0.8390732215607828 -0.8383285020489289 -0.8375289464902435 -0.8366777896196784 -0.8357792753034788 -0.8348376251391838 -0.8338568851556275 -0.8328405729129408 -0.8317925742025526 -0.8307155361471912 -0.8296132093008854 -0.8284874320489672 -0.8273410551080728 -0.8261760073261452 -0.8249943317824353 -0.8237972906875054 -0.82258606408323 -0.8213626421427986 -0.8201266201707196 -0.8188799819028213 -0.8176223629062558 -0.8163773960795008 -0.8151285359523651 -0.8138700879859888 -0.8126023438728495 -0.8113253712367647 -0.8100396691328958 -0.8087449776477523 -0.8074412225991958 -0.806129196736446 -0.804808156540082 -0.8034790762220512 -0.8021415917256725 -0.8007953041256404 -0.7994416291280336 -0.7980799654703192 -0.7967096769213587 -0.7953327343814143 -0.7939618546821577 -0.792592068386674 -0.7912153523894716 -0.7898298551164885 -0.7884375929251014 -0.7870385180041314 -0.7856321981738568 -0.7842193614860179 -0.7827996467238296 -0.7813747842019888 -0.7799441922666859 -0.7785083193956147 -0.7770685620979845 -0.7756231994145294 -0.7741743240175207 -0.7727222904107818 -0.7712668148196962 -0.7698085825712242 -0.7683562539039155 -0.7669045389579232 -0.765450788145018 -0.7639953677586041 -0.7625378267037345 -0.7610795487381274 -0.7596207782471823 -0.7581606751139986 -0.7567020041193918 -0.7552427954269141 -0.7537855189218715
 9.710000000000001 -0.8306001467723108 -0.8306621211983082 -0.8307206909799718 -0.830691770410623 -0.8305573342154338 -0.830322401051426 -0.8299965780074722 -0.8295892878042954 -0.8291060573944709 -0.8285529920624262 -0.8279330482244402 -0.8272508381286476 -0.8265095488550349 -0.8257126773154455 -0.8248650983535786 -0.82397084694499 -0.8230333074970941 -0.8220563904491643 -0.8210449984723355 -0.8200007436696043 -0.8189288565758309 -0.8178306633577405 -0.8167098154139253 -0.8155685136748454 -0.8144086572028327 -0.8132319451920905 -0.8120396450686976 -0.8108342370906086 -0.8096153910476581 -0.8083851715615626 -0.8071437232859223 -0.805892086506226 -0.8046522183398512 -0.8034092389360702 -0.8021558119760511 -0.8008933413728622 -0.7996223816714763 -0.798342139048773 -0.7970527256135439 -0.7957551874064965 -0.7944486158002588 -0.793134237399383 -0.7918106740403517 -0.7904785830915831 -0.7891389094534339 -0.7877905617582082 -0.7864350367701614 -0.7850714523855062 -0.7837001290324197 -0.7823353902710499 -0.7809725752935225 -0.7796019894239482 -0.7782230783184299 -0.7768372209650716 -0.775444069383985 -0.7740441412272998 -0.7726374586791713 -0.7712247534557898 -0.7698064928053913 -0.7683826469082655 -0.7669537173767683 -0.7655197455553318 -0.7640817429704746 -0.762639533510814 -0.7611942476970797 -0.7597457378021234 -0.758293786540934 -0.7568485127006503 -0.7554044434005744 -0.7539573069151874 -0.7525089887491629 -0.7510582902873836 -0.7496070129549575 -0.7481548489222325 -0.7467021847018158 -0.7452501870485909 -0.743798793049735 -0.7423479656547389
 9.73 -0.8188351901175315 -0.8188969517932618 -0.8189554547422193 -0.8189266195602389 -0.8187928399755642 -0.8185588994488479 -0.8182345193731515 -0.8178289737739459 -0.8173478580091128 -0.8167971226689439 -0.8161798790761419 -0.8155004485858224 -0.8147621989855132 -0.8139690793951554 -0.8131251218671061 -0.8122344810861363 -0.8113010292694347 -0.8103283702666073 -0.8093210336596798 -0.8082813780630981 -0.8072138949237301 -0.8061206956208672 -0.8050049430662258 -0.8038679516039491 -0.8027128205106098 -0.8015416028952105 -0.8003545750991873 -0.7991538106964112 -0.7979406167931902 -0.7967153664282728 -0.7954796824728502 -0.7942335019305587 -0.7929981897374825 -0.7917605613621583 -0.7905130362055768 -0.7892563628011861 -0.7879910057148974 -0.7867154806450866 -0.7854321787225987 -0.7841402567107526 -0.7828397380053461 -0.7815306171346581 -0.7802131970594554 -0.7788871062729982 -0.7775532344010426 -0.7762113476018496 -0.7748619354661885 -0.7735040440173434 -0.7721392798111192 -0.7707806632358505 -0.7694235602124042 -0.7680590804941915 -0.7666861509671705 -0.7653066081498587 -0.7639201219933373 -0.7625262898812614 -0.7611263359298688 -0.7597204281879889 -0.7583081448370516 -0.7568910418810983 -0.755468676056791 -0.7540416347934246 -0.7526105166429354 -0.751174982559915 -0.7497360591416214 -0.7482943173779908 -0.7468496831246513 -0.7454110281579355 -0.7439736083848945 -0.7425338333533122 -0.7410923265367205 -0.7396485852414134 -0.7382043370964647 -0.7367587716437418 -0.7353133279679247 -0.7338684488665235 -0.7324234390098946 -0.730980266101261
 9.75 -0.8071418219614446 -0.8072034552720854 -0.8072617148692447 -0.8072331749512452 -0.8070998793493713 -0.8068669367278694 -0.806544088983947 -0.8061401721477742 -0.8056612225824844 -0.8051127839841747 -0.8044981640819048 -0.8038216155377008 -0.8030864819465534 -0.8022968283364205 -0.8014564873682267 -0.8005695957358653 -0.7996399688661986 -0.79867151821906 -0.7976683296872543 -0.7966333075965598 -0.7955703211057298 -0.7944817302064927 -0.7933705157235555 -0.7922385941146043 -0.7910885179703068 -0.7899221045143141 -0.7887402273032628 -0.7875447589267764 -0.7863364290074691 -0.7851169792009473 -0.7838860409958119 -0.7826448737136629 -0.7814158623090993 -0.7801834193697255 -0.7789410479161512 -0.7776893744019973 -0.7764296718138984 -0.7751604214715072 -0.7738827990274969 -0.7725961357675672 -0.7713006541104475 -0.7699976908079017 -0.7686856117447327 -0.7673663978387883 -0.766037944840965 -0.7647018298352145 -0.7633583603385496 -0.7620069147010492 -0.7606479944058639 -0.7592954319692256 -0.7579446411404502 -0.7565860546019483 -0.7552196286692299 -0.7538461019909136 -0.7524659145487339 -0.7510787564575498 -0.7496853275353538 -0.7482859119032798 -0.7468804813256136 -0.7454700099498023 -0.7440536072864644 -0.7426332534994005 -0.7412088495656038 -0.7397796934144714 -0.7383477858918173 -0.7369127218318828 -0.7354750974753507 -0.7340431107853572 -0.7326120261583067 -0.7311795678738846 -0.7297448956850734 -0.7283082150981659 -0.7268703611927829 -0.7254325055818874 -0.7239933952118032 -0.7225553249622299 -0.7211180893462636 -0.7196815174104126
 9.77 -0.7955196632465111 -0.7955810017774211 -0.7956391542039236 -0.7956106894268044 -0.7954780590803571 -0.7952461844323849 -0.7949246501841999 -0.7945225181706226 -0.7940455689599851 -0.7934993758541298 -0.7928874255884094 -0.7922137411316901 -0.7914818165863491 -0.7906954054882782 -0.7898586137068839 -0.7889754357450877 -0.7880498726393274 -0.7870854396595584 -0.7860864972092556 -0.7850558727254143 -0.7839973261785506 -0.7829133418727043 -0.7818069625454398 -0.780679754167848 -0.7795346295445483 -0.7783731088136904 -0.777196270046956 -0.7760058966495614 -0.7748028425602598 -0.7735884066513432 -0.7723628571286463 -0.7711271257315477 -0.7699034297329733 -0.7686757706393996 -0.7674391100908566 -0.7661932790609313 -0.764938436156771 -0.7636750620190873 -0.7624025279221595 -0.7611218597738394 -0.7598325037155544 -0.7585348233223138 -0.757228859402711 -0.7559145958989314 -0.7545926913867544 -0.7532627522755617 -0.7519247589083409 -0.750579650761692 -0.7492270627458334 -0.7478799728046094 -0.7465354012154946 -0.7451832849896036 -0.743822704771696 -0.7424558536901859 -0.7410819212771472 -0.7397011584183253 -0.7383137331131426 -0.7369205065247094 -0.7355214137298314 -0.7341172335390214 -0.7327077484144071 -0.731293520340244 -0.7298756536919241 -0.7284538631669871 -0.7270284789246344 -0.725600203887838 -0.7241693805333556 -0.7227438124517419 -0.7213202098373631 -0.7198937101484099 -0.7184657970369123 -0.7170360225887551 -0.7156058643236929 -0.7141741550953646 -0.7127424272913131 -0.7113114823329992 -0.7098805950758211 -0.7084508959091319
 9.789999999999999 -0.783967910611455 -0.7840290267481714 -0.7840869688853896 -0.784058752026332 -0.7839266701082716 -0.7836957774025322 -0.7833756990144874 -0.7829752447835624 -0.7825003435832345 -0.7819564749210332 -0.7813470396385396 -0.78067622001139 -0.7799473721492738 -0.7791643695959358 -0.7783310878291776 -0.7774516663608569 -0.7765300140368896 -0.7755696631372507 -0.7745748948759762 -0.7735486271011633 -0.7724945902949724 -0.7714151372736286 -0.7703133566874236 -0.7691910794207155 -0.7680507369919339 -0.7668941170535795 -0.7657222719922262 -0.7645370525285238 -0.7633391010172003 -0.7621297932470643 -0.7609095688410074 -0.7596790805560065 -0.7584604782831275 -0.7572383762475281 -0.7560069150084594 -0.7547663637592718 -0.7535170241274165 -0.7522589409744497 -0.7509920487960366 -0.7497168460219553 -0.7484332486161014 -0.7471413648764911 -0.7458408565352678 -0.7445326782587057 -0.7432166290472145 -0.7418922737353463 -0.7405604733917994 -0.7392212819194255 -0.7378744477552344 -0.7365337358704022 -0.7351949625502754 -0.7338486841243808 -0.7324948797564292 -0.7311340154243272 -0.72976603918018 -0.7283916797203043 -0.7270107710852327 -0.725623540146626 -0.7242316775227797 -0.7228333429776349 -0.7214306843217875 -0.7200233355769997 -0.7186119615093089 -0.7171967394290394 -0.7157778312508154 -0.71435629942357 -0.7129316237205607 -0.7115134320293801 -0.7100960018719694 -0.7086765423046328 -0.707255218518052 -0.7058323971372993 -0.7044088175218552 -0.7029843848656215 -0.7015594308969397 -0.7001349488786076 -0.6987113802078956 -0.6972885041165653
 9.81 -0.7724860603460981 -0.7725470270743353 -0.7726048122038682 -0.772576721440332 -0.7724452166239484 -0.7722153970295257 -0.7718966076664591 -0.7714978769787305 -0.7710250210449102 -0.770483371178157 -0.7698766565262174 -0.7692086373714294 -0.7684827934307191 -0.7677030317556061 -0.7668733179322001 -0.7659975953812056 -0.7650797832579197 -0.7641235187522353 -0.7631329950886413 -0.7621110237262255 -0.7610614012586736 -0.7599864709142722 -0.75888939405591 -0.7577718529810795 -0.756636319421879 -0.7554846548450143 -0.7543177185518002 -0.7531374909781635 -0.7519446392946446 -0.7507405173064006 -0.7495255217532069 -0.7483002178094604 -0.7470869059841823 -0.7458699908210208 -0.7446438787982546 -0.7434087144287952 -0.7421647302601916 -0.7409121188746336 -0.7396507435889546 -0.7383810944546364 -0.7371030497578136 -0.7358165386192775 -0.7345224022944802 -0.733219703473541 -0.7319091654812496 -0.7305911066770726 -0.7292648419551584 -0.7279310364443429 -0.7265911429581555 -0.7252560404648264 -0.7239237570172911 -0.7225828606731993 -0.7212353666349204 -0.7198805850995523 -0.7185192193149272 -0.7171505531096222 -0.715776173052965 -0.714395591545045 -0.7130091423367199 -0.7116176250136274 -0.7102212544161932 -0.7088204565096432 -0.7074157129440116 -0.7060068861641526 -0.7045950435997537 -0.7031801076053442 -0.7017622970703103 -0.7003501550189064 -0.6989397917102673 -0.6975270251384242 -0.6961125573323168 -0.6946964425558083 -0.693279478707701 -0.691862011421751 -0.690444083666685 -0.689025846846217 -0.6876096993990647 -0.686193660398968
 9.83 -0.7610736246468432 -0.7611344476524887 -0.7611920519561595 -0.7611641085658786 -0.7610332017247867 -0.7608043059111417 -0.7604868588383187 -0.7600898559548103 -0.759618987644229 -0.7590796878253048 -0.7584755377518879 -0.7578102868129487 -0.7570875276325789 -0.7563110434699912 -0.755484805019522 -0.7546127762106307 -0.7536987924079016 -0.7527465287110441 -0.7517601702548956 -0.7507425734094212 -0.7496972657797161 -0.7486269378060055 -0.7475343877636484 -0.7464215724631372 -0.7452908755501008 -0.7441440281053061 -0.7429820528446598 -0.7418068097192101 -0.7406190330151499 -0.7394199818538187 -0.7382101312917048 -0.7369900474204482 -0.7357818837668432 -0.7345702884928419 -0.7333493624955563 -0.7321194847072618 -0.7308809265954015 -0.7296337126625885 -0.7283777760466105 -0.7271135993204327 -0.7258410476922039 -0.7245603518052584 -0.7232715954381217 -0.721974723104516 -0.7206696245033638 -0.7193574304987936 -0.7180374553501462 -0.7167097918119779 -0.7153748853240691 -0.7140462925614299 -0.7127198430943048 -0.7113852085511818 -0.7100437229237975 -0.708694621737146 -0.7073392796994848 -0.7059772842173448 -0.7046088606625364 -0.7032345080021601 -0.7018547231486132 -0.7004693914296014 -0.6990799970981467 -0.6976857339725993 -0.6962869607366453 -0.6948843404093191 -0.6934793481450164 -0.6920706145335014 -0.6906597316999236 -0.689254567904827 -0.6878507938441639 -0.6864447884493091 -0.6850369942870738 -0.683627595459718 -0.6822167399049682 -0.6808064559960306 -0.6793955371416077 -0.6779845199859155 -0.6765748482086995 -0.6751656017252522
 9.85 -0.7497301865727777 -0.7497907490418908 -0.7498481518017432 -0.7498204024627222 -0.7496899840708576 -0.7494620795078217 -0.7491461292909296 -0.7487507306731392 -0.7482818131430531 -0.7477447586249176 -0.7471431387786232 -0.7464807451997076 -0.7457609970193534 -0.7449878228043902 -0.7441649946572967 -0.7432966244161996 -0.7423864495548755 -0.741438199682752 -0.7404559513449092 -0.7394425641220801 -0.7384016855306533 -0.7373358462226729 -0.736247900485841 -0.7351397791435182 -0.7340137847547283 -0.7328717962141562 -0.7317147071521525 -0.7305443772347342 -0.7293617415635885 -0.7281676649760732 -0.7269629999452202 -0.7257481716797387 -0.724545112324016 -0.7233385606581226 -0.7221229451978136 -0.7208982998945322 -0.7196651067354143 -0.7184231992432898 -0.7171726851766881 -0.7159139442298416 -0.714647055412689 -0.7133718436308806 -0.7120886366657817 -0.7107974002844785 -0.7094983525497819 -0.7081917085502332 -0.7068775747001097 -0.7055555806794291 -0.7042266930959569 -0.7029038615252116 -0.7015829699804709 -0.7002553576827792 -0.6989193578009535 -0.6975767678995921 -0.6962271207590797 -0.6948712163555977 -0.6935093192411316 -0.6921408717934784 -0.6907674929462568 -0.6893889218089158 -0.6880054590267437 -0.6866171035808801 -0.6852253825883229 -0.6838296148019412 -0.6824303640104868 -0.681028465438604 -0.679624849446842 -0.6782256565316688 -0.6768285730254813 -0.6754292147966209 -0.6740278989493861 -0.6726247899240466 -0.6712215503968589 -0.6698171903800805 -0.668413263021986 -0.6670092189068834 -0.6656061136551308 -0.6642033608231538
 9.869999999999999 -0.7384550966024082 -0.7385154354212172 -0.7385726198195131 -0.7385449809100231 -0.738415241841637 -0.7381883170994072 -0.7378736466045495 -0.737479942714441 -0.7370130205226245 -0.7364782525588071 -0.735879113788859 -0.7352194866148176 -0.7345027528748853 -0.7337327677434327 -0.7329133719309973 -0.7320486286842857 -0.7311422437861745 -0.730198016555711 -0.7292198199481145 -0.7282107176547776 -0.727174227403268 -0.7261128134573288 -0.7250293986168809 -0.7239259678180243 -0.7228046284330404 -0.7216673806703924 -0.7205152253747296 -0.7193498444268861 -0.7181721146438865 -0.7169831184789456 -0.7157835364214723 -0.7145738612970716 -0.7133758952675465 -0.7121745903309035 -0.7109640366213518 -0.7097446218093091 -0.7085166871014048 -0.7072801890004826 -0.7060350753256033 -0.7047818172820514 -0.7035202480113366 -0.7022506621611988 -0.7009730568256128 -0.6996874090347931 -0.6983939476441975 -0.6970930581245337 -0.6957846088667641 -0.6944685995321106 -0.6931456452270601 -0.6918285625093737 -0.6905137496530885 -0.6891913594585271 -0.6878619093923035 -0.6865248926473311 -0.685181849752828 -0.6838313887743273 -0.6824761857436838 -0.6811144014290825 -0.6797469093350469 -0.6783745646024494 -0.6769969804085194 -0.675615439966854 -0.6742302279274274 -0.6728410854766014 -0.6714485104371377 -0.6700530727682072 -0.6686552640654037 -0.6672630745607552 -0.6658725914227356 -0.6644796370562792 -0.663085009102795 -0.6616889850401778 -0.6602916817828254 -0.6588946847816524 -0.6574965223241062 -0.6560994574341823 -0.6547030132724424 -0.6533078184360294
 9.890000000000001 -0.7272478580910055 -0.7273079776459049 -0.7273650370651203 -0.727337544663695 -0.7272083257933504 -0.7269824537424847 -0.7266690471361741 -0.7262770140361718 -0.7258120652409109 -0.7252794794855031 -0.7246828280417387 -0.7240259336180893 -0.7233122147597069 -0.7225454818484254 -0.7217295059027616 -0.7208683570779152 -0.7199658342657708 -0.719025424994898 -0.7180513343305536 -0.7170464407746824 -0.7160141722659182 -0.7149572462795859 -0.7138784030277017 -0.7127794706589756 -0.7116629162588144 -0.7105303741493204 -0.7093830549892969 -0.7082225907742461 -0.7070497942363755 -0.7058658352445972 -0.7046713112045313 -0.7034666243585094 -0.7022738220855743 -0.701077552801487 -0.6998722376187259 -0.6986579960564915 -0.6974353411207103 -0.6962040945340375 -0.6949643293658594 -0.6937163787222997 -0.6924602948362221 -0.6911962056202335 -0.68992409898169 -0.6886440891227016 -0.6873563103501348 -0.6860611300106201 -0.6847583810775559 -0.6834481073611143 -0.6821310057882458 -0.6808198469626878 -0.679510846894968 -0.6781943705824126 -0.6768707694391519 -0.6755400379161296 -0.6742028301011065 -0.6728588685186714 -0.6715087727302479 -0.6701533962341024 -0.6687923508653525 -0.6674262437959771 -0.6660548183348244 -0.6646799135276229 -0.6633009999569904 -0.6619182107424436 -0.6605317430404125 -0.6591427554442463 -0.6577516299842301 -0.6563662238275937 -0.654982099578525 -0.6535957621781836 -0.6522072974047129 -0.6508183140732553 -0.6494280211359662 -0.6480369545820273 -0.6466456554376638 -0.6452558130661605 -0.6438658825678762 -0.6424768899802622
 9.91 -0.7161081397285475 -0.7161679582060968 -0.7162247999289192 -0.7161974619143517 -0.7160688798169182 -0.7158438881283297 -0.7155318411774838 -0.7151414531304656 -0.7146784669905493 -0.714148072598197 -0.7135539158310591 -0.7128997402039774 -0.7121890167689829 -0.7114254130152984 -0.7106129029693394 -0.709755310394713 -0.7088564765922212 -0.7079200110998609 -0.7069499267928249 -0.7059492805835037 -0.7049213374214867 -0.7038687511935632 -0.7027943753237231 -0.7017000403731609 -0.7005880621402752 -0.6994603993606711 -0.6983178117071629 -0.6971622304897742 -0.6959942664557417 -0.6948153318895177 -0.6936257437927706 -0.692426266174389 -0.6912383936404836 -0.6900472628143907 -0.6888469130166739 -0.6876379584351281 -0.6864204799547828 -0.6851944454509049 -0.6839599722600023 -0.6827174077398285 -0.6814667616293852 -0.6802080725839276 -0.6789414984319678 -0.6776670274192809 -0.6763848506989065 -0.6750952492311574 -0.6737982790336227 -0.6724937271711731 -0.671182437455967 -0.6698770609174568 -0.6685738536223944 -0.6672632683748381 -0.665945463116158 -0.6646206477250459 -0.6632893921175183 -0.6619516033469282 -0.6606077611039698 -0.6592582910166886 -0.6579033402504891 -0.6565430901081435 -0.6551788032298014 -0.6538097714929992 -0.6524372000126702 -0.6510601880411533 -0.6496810612682068 -0.6482982833210164 -0.6469134233642087 -0.6455346291998618 -0.6441570449675187 -0.6427767576441988 -0.6413955311444131 -0.6400123572201759 -0.6386286731610199 -0.6372449109940104 -0.6358603079837613 -0.6344762650324499 -0.6330928654798338 -0.6317115103032669
 9.93 -0.7050351248982575 -0.7050948023851774 -0.7051515121945031 -0.705124339045842 -0.7049963276964925 -0.7047722542414444 -0.7044615145133797 -0.7040726874826706 -0.703611687457384 -0.7030834851832795 -0.7024918569438083 -0.7018403514601184 -0.7011326055910507 -0.7003721565331429 -0.6995630193206295 -0.6987089038254412 -0.6978137876572077 -0.6968812420632581 -0.6959152100286219 -0.6949186444760308 -0.693895000165919 -0.6928467464964251 -0.6917768852033939 -0.6906870973603771 -0.6895797526786361 -0.6884567337071424 -0.6873189237925815 -0.6861681110193518 -0.6850050790395694 -0.6838309989030695 -0.6826465172274081 -0.6814519842678658 -0.680269104197448 -0.6790829691768913 -0.6778878211926624 -0.6766838629119637 -0.6754716024277362 -0.6742507718986622 -0.6730215310491684 -0.671784330216431 -0.6705389760153788 -0.6692857721286968 -0.6680246617168308 -0.6667557510579936 -0.6654790847581658 -0.6641950409711045 -0.6629037123383464 -0.6616049312392137 -0.6602993734908186 -0.6589997102480717 -0.657702235203685 -0.6563974653881807 -0.655085509469896 -0.6537666087549912 -0.652441298487456 -0.6511095310491181 -0.6497717713596495 -0.6484283790765756 -0.6470794571952834 -0.6457259464490299 -0.6443671932089519 -0.643004991484075 -0.6416383100213228 -0.6402680964055274 -0.6388945387594422 -0.6375189887437481 -0.6361401609570696 -0.634767718735984 -0.6333965061550334 -0.6320231089267391 -0.6306477848016129 -0.6292717304681719 -0.6278946088529517 -0.6265165526205206 -0.6251387518734964 -0.6237615144525591 -0.6223847581364695 -0.621009669442084
 9.949999999999999 -0.6940286963357259 -0.694088174818897 -0.6941446315978284 -0.6941176081943738 -0.6939901299685795 -0.6937669771186811 -0.693457590481106 -0.6930704180304721 -0.6926112727795907 -0.6920852927794644 -0.6914960984192889 -0.6908473382264539 -0.6901424326665431 -0.6893851340433351 -0.6885793971988049 -0.6877288513131238 -0.6868374528046607 -0.6859086774299832 -0.6849465884838594 -0.6839541556992577 -0.6829346782473492 -0.6818908350375086 -0.6808253305173155 -0.6797401215325559 -0.678637345447225 -0.6775188877435272 -0.6763858687418789 -0.6752398774209105 -0.6740816952174679 -0.6729125244666156 -0.6717329544416375 -0.6705433759580418 -0.6693655125035606 -0.6681843770581548 -0.666994211444016 -0.66579543438557 -0.6645882478654788 -0.6633726317646458 -0.6621486186422173 -0.6609166313955877 -0.6596766916304031 -0.6584288103805634 -0.6571730634982292 -0.6559096041338254 -0.654638499576044 -0.6533600766518517 -0.6520743960264932 -0.6507812108034963 -0.6494813727246783 -0.6481874894701521 -0.6468957119583305 -0.6455966749459343 -0.6442904989279969 -0.6429775228378736 -0.641658176747246 -0.6403322525661314 -0.6390005761428893 -0.6376632659642305 -0.6363204861552236 -0.6349730802793059 -0.6336207571382897 -0.6322639652723753 -0.6309038743601567 -0.6295401062186338 -0.6281731958032231 -0.6268031880077675 -0.6254310479645478 -0.6240651427442949 -0.6227001636562006 -0.6213331777479313 -0.6199647809056409 -0.6185944141539825 -0.6172238126561247 -0.6158525238137635 -0.6144817782671396 -0.613111069295051 -0.6117410932148708 -0.6103723470825626
 9.970000000000001 -0.6830882033886024 -0.683147480055063 -0.683203689686904 -0.6831768015082054 -0.6830498819817314 -0.6828277294089323 -0.6825196261299437 -0.6821340736235857 -0.681676770607367 -0.6811530147374816 -0.6805662252088107 -0.6799201309549247 -0.6792181669480816 -0.6784639808992289 -0.6776614305580052 -0.6768144277127394 -0.6759266847904524 -0.6750017935568584 -0.6740437149063657 -0.673055315482078 -0.6720399919257958 -0.6710004202280168 -0.6699394469979388 -0.66885857987346 -0.667760507541181 -0.6666467103164073 -0.66551837089315 -0.6643769692791278 -0.6632236780307695 -0.6620592510932169 -0.6608846379103248 -0.659700133149666 -0.6585272146575321 -0.6573509370289371 -0.6561657585276196 -0.6549720161060454 -0.6537699009554127 -0.6525594118956524 -0.6513406664454339 -0.6501139364221675 -0.6488792205820084 -0.6476366629198612 -0.6463863956693828 -0.6451283235029888 -0.6438626743318553 -0.6425898152059268 -0.6413095639139185 -0.6400221194833229 -0.6387280235804145 -0.637439672510257 -0.6361535894167065 -0.6348603747824209 -0.6335599548288634 -0.632252721016312 -0.6309392164438632 -0.6296193006494429 -0.6282936416098114 -0.6269622528405718 -0.6256256255961792 -0.6242841877699483 -0.6229379457940618 -0.6215876332395821 -0.6202335421164572 -0.6188760126735332 -0.6175154053985646 -0.6161519600182231 -0.6147862310981108 -0.6134267529427703 -0.6120675215956969 -0.6107070522393514 -0.6093449706951726 -0.60798157272359 -0.6066172977240383 -0.6052526120349709 -0.6038875839338745 -0.6025232952372852 -0.6011599910008028 -0.599797633419107
 9.99 -0.6722131914768581 -0.672272231613801 -0.6723282911820566 -0.6723015546079072 -0.6721750650568096 -0.6719538717333956 -0.6716470127814717 -0.6712630397840192 -0.6708076874631967 -0.670286041380338 -0.6697016818359536 -0.6690582062697317 -0.668359152260539 -0.6676080746264202 -0.6668089118646008 -0.665965366901486 -0.6650812191526622 -0.6641601367728991 -0.663205932136149 -0.6622215942255498 -0.6612105059234249 -0.660175200031285 -0.6591185021098295 -0.6580422115669473 -0.6569485236197202 -0.655839326244423 -0.6547155814365254 -0.6535790455206949 -0.6524304711727974 -0.6512709550979011 -0.6501011887702765 -0.6489215058934014 -0.6477534499299609 -0.6465822161718521 -0.6454019398801853 -0.6442132042752875 -0.6430161669767064 -0.6418107737432122 -0.6405971503728012 -0.6393756855027005 -0.6381461787093704 -0.6369088989085093 -0.6356639822550568 -0.6344112956432 -0.6331511616063745 -0.6318837500172727 -0.6306090245878474 -0.6293271897693158 -0.6280386470521661 -0.626756027666163 -0.6254755990803536 -0.6241880211030731 -0.6228932851819512 -0.6215919391039196 -0.620284293595217 -0.6189702698213988 -0.6176504111873425 -0.6163250215372569 -0.6149943897546888 -0.6136589810625331 -0.6123188719230399 -0.6109746554378258 -0.6096267720478803 -0.6082754049335779 -0.6069210497146883 -0.6055636178503851 -0.604204195539259 -0.6028506672193273 -0.6014981705680471 -0.6001440779023262 -0.5987883722785364 -0.5974314428925271 -0.5960735490796378 -0.5947152776147117 -0.5933570826121118 -0.5919992405257345 -0.5906425785490258 -0.5892866802149962




==> SI/Au_ImEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 286080.609856469 285402.0019498557 284533.0141355126 283476.2683635619 282234.9577968605 280812.8382018629 279214.2163790656 277443.9351385781 275507.3543830249 273410.3279528068 271159.1760117062 268760.6528960153 266221.9105086498 263550.4575014371 260754.1146444936 257840.9669227223 254819.3130187544 251697.6129336662 248484.43455803 245188.4000348614 241818.1327532619 238382.2057791873 234889.0924713512 231347.1199503359 227764.4259926922 224148.9198145622 220508.2470964379 216849.7594869863 213180.4887137332 209507.1253253804 205836.0019973998 202173.081251259 198523.9473693428 194893.8022328177 191287.4647682037 187709.3736596266 184163.5929666401 180653.8202808546 177183.3970569832 173755.3207638221 170372.2585166588 167036.5618732266 163750.2824993022 160515.1884362095 157332.7807298227 154204.3102083115 151130.7942231211 148113.0331939846 145151.6268236993 142246.989871656 139399.3673964954 136608.8493976716 133875.3848030768 131198.7947652662 128578.7852422524 126014.9588504412 123506.8259871513 121053.8152284495 118655.2830148736 116310.5226431627 114018.7725864997 111779.2241691437 109591.0286238161 107453.3035619247 105365.1388877821 103325.6021884969 101333.7436312795 99388.60039959993 97489.20069901561 95634.56736264384 93823.72108521138 92055.68331344328 90329.47881928099 88644.1379810845 86998.69879660269 85392.20865011268 83823.7258547517 82292.32098971009
 0.03 45490.20320205329 45516.239823206 45548.92335547227 45587.67031315836 45631.77925020581 45680.43766329087 45732.73003668355 45787.64696647854 45844.09528855632 45900.90912050426 45956.86171301407 46010.67799136924 46061.04765302983 46106.63867357498 46146.11106097831 46178.13068799375 46201.3830249197 46214.58659073883 46216.50594005782 46205.96400673339 46181.85363275731 46143.14812290423 46088.91068166317 46018.30260874169 45930.59015244352 45825.14994582628 45701.47297797284 45559.1670811093 45397.95794278169 45217.68867997733 45018.31803810353 44799.9173013617 44562.66602164038 44306.84669010075 44032.83848880458 43741.11026886356 43432.21290665675 43106.7711908052 42765.47539007738 42409.07264660024 42038.35833012602 41654.16747816399 41257.36643406736 40848.84478120675 40429.50765668228 40000.26851310493 39562.04238224318 39115.73968014859 38662.26058004124 38202.48996698602 37737.29297738549 37267.51111665789 36793.95894020605 36317.42127591313 35838.65096088109 35358.3670608875 34877.25353797412 34395.95832958767 33915.09280164275 33435.23153764428 32956.91242646429 32480.63701239432 32006.87107257505 31536.04538873403 31068.55668224532 30604.76868377888 30145.0133111586 29689.59193143729 29238.77668557115 28792.81185639726 28351.91526285089 27916.27966548207 27486.07417032594 27061.44562003567 26642.51996289603 26229.40359189611 25822.18464745296 25420.93427864711
 0.05 13340.69861973844 13366.73138136594 13400.01678651728 13440.4163472577 13487.76134889741 13541.8532020981 13602.46387920321 13669.33644396987 13742.18568458879 13820.69886029547 13904.5365719705 13993.33376687183 14086.70088701752 14184.22516972897 14285.47210744663 14389.98707214496 14497.29710751654 14606.9128895894 14718.33085362627 14831.03548207715 14944.50174507997 15058.19768159977 15171.58710584882 15284.1324202283 15395.29751277399 15504.55071407319 15611.36778594651 15715.23491195136 15815.65165804964 15912.13387066561 16004.21647890007 16091.45616790417 16173.43389137059 16249.75719276882 16320.06230730814 16384.01601960902 16441.3172556298 16491.69839144229 16534.9262658719 16570.80288869838 16599.16584092793 16619.88836847044 16632.87917526129 16638.08192633931 16635.47447552396 16625.06783603396 16606.90491558132 16581.05904010464 16547.63229233601 16506.7536928143 16458.57725176397 16403.27992047822 16341.05947051116 16272.13232814828 16196.73139034602 16115.10384667645 16027.50902985337 15934.21631522325 15835.50308724881 15731.65278856389 15622.95306469615 15509.69401509675 15392.16655873204 15270.6609202219 15145.46524038627 15016.86431311077 14885.13844868107 14750.56246217541 14613.40478414877 14473.92668969121 14332.38164098947 14189.01473775785 14044.06226931817 13897.75136168593 13750.29971274508 13601.91540845083 13452.79681297176 13303.13252575398
 0.07000000000000001 5393.294315361929 5406.910940198179 5424.368777404045 5445.630819089925 5470.651760745926 5499.377963233236 5531.747412880733 5567.689682128625 5607.125893483209 5649.968689844065 5696.122214532373 5745.482104581754 5797.935501045352 5853.361080219694 5911.629109781166 5972.601533869155 6036.132091125512 6102.066469607797 6170.242502329029 6240.490406935749 6312.633072716004 6386.486397727919 6461.859678357833 6538.556053055946 6616.373001360736 6695.102898616724 6774.533626021091 6854.449234813372 6934.630662561137 7014.856498607349 7094.903794848375 7174.548917122895 7253.568431630338 7331.740019982526 7408.843415743913 7484.661354653643 7558.980530165053 7631.592545502363 7702.294853134286 7770.891672412576 7837.194876127948 7901.024836901628 7962.211224658296 8020.59374691222 8076.022824235 8128.36019404905 8177.479436790103 8223.266419486072 8265.619652886808 8304.450559426426 8339.683650481713 8371.256612581563 8399.120303397985 8423.238659485078 8443.588518805631 8460.159362076067 8472.95297785135 8481.983057048761 8487.27472326219 8488.864005739657 8486.797262283459 8481.130559583615 8471.929018615803 8459.266132729552 8443.223065931037 8423.887938637105 8401.355107856249 8375.724448351002 8347.10064086895 8315.592473010436 8281.312157743938 8244.374673998582 8204.89713317001 8162.998174781996 8118.797393962674 8072.414802829348 8023.970327337501 7973.583340643797
 0.09 2657.131638086685 2664.569051434319 2674.115044070026 2685.757265657538 2699.480563031233 2715.266946595812 2733.095551874673 2752.942596833271 2774.7813356974 2798.582010078414 2824.311798307086 2851.934763964636 2881.411804682303 2912.700602359068 2945.755576019346 2980.527838597673 3016.965158994107 3055.011930790993 3094.609149057166 3135.694396688281 3178.201841739939 3222.062247202166 3267.202994638121 3313.548123065014 3361.018384390168 3409.531316628536 3459.001336019278 3509.339849027504 3560.455385062998 3612.253750570936 3664.638204951001 3717.509658542253 3770.76689267333 3824.306801523483 3878.024655272407 3931.814383739301 3985.568879427922 4039.180318609107 4092.540498789859 4145.541190643888 4198.074502217452 4250.033252981928 4301.31135508582 4351.804198968953 4401.40904034502 4450.025385439609 4497.555371292878 4543.904137901935 4588.980188989702 4632.69573824549 4674.967037987932 4715.714687351935 4754.863917296428 4792.344849965244 4828.092730206312 4862.048127358941 4894.157105750591 4924.371362696585 4952.648333162721 4978.95126062474 5003.249234033532 5025.51719116427 5045.735888984789 5063.891842017906 5079.977229988364 5093.98977633328 5105.932599411374 5115.81403846783 5123.647456596182 5129.451023084946 5133.247477644132 5135.063879075881 5134.931340985171 5132.884757122741 5128.962518915337 5123.206227671009 5115.660403852624 5106.372195694501
 0.11 1490.886834088577 1495.282039729616 1500.926494992316 1507.815279575673 1515.94234925119 1525.300517955579 1535.881437000587 1547.675571587722 1560.672174845296 1574.859259635179 1590.223568406674 1606.750541405075 1624.42428357256 1643.227530508857 1663.14161388855 1684.146426760611 1706.220389183457 1729.340414675321 1753.481877984451 1778.618584706377 1804.722743295641 1831.764940036504 1859.714117550847 1888.537557431016 1918.200867590423 1948.667974924609 1979.901123869725 2011.860881433498 2044.506149255223 2077.794183225726 2111.680621165267 2146.119519016649 2181.063395962234 2216.463288817079 2252.26881598595 2288.428251199924 2324.888607168768 2361.595729199017 2398.494398735107 2435.528446683114 2472.640876274379 2509.773995120906 2546.869556007081 2583.868905854499 2620.713142189956 2657.343276342726 2693.70040249762 2729.725871636907 2765.361469318511 2800.549596161738 2835.233449846623 2869.357207380257 2902.866206344507 2935.707123815189 2967.828151634163 2999.179166723197 3029.711895152273 3059.380068715212 3088.139572821618 3115.948584585771 3142.767700079006 3168.560049811339 3193.29140161901 3216.930250255566 3239.447893113219 3260.818491636462 3281.019118129204 3300.029787797796 3317.833476013126 3334.41612091337 3349.766611602897 3363.876762330433 3376.741273149176 3388.357677671478 3398.726278629957 3407.850072044089 3415.734660866004 3422.388159040641
 0.13 916.089860938137 918.8721323530359 922.4463703954821 926.8103346395089 931.9612709104521 937.8959019004473 944.6104162068078 952.1004558586866 960.3611024080944 969.3868616722418 979.1716472252622 989.7087627487422 1000.99088336199 1013.010036064725 1025.757579436717 1039.224182750869 1053.399804668231 1068.273671695338 1083.834256596086 1100.069256961872 1116.965574154892 1134.509292850104 1152.685661411389 1171.479073346509 1190.873050093628 1210.85022539907 1231.392331551485 1252.480187741515 1274.093690818146 1296.211808712985 1318.812576801542 1341.873097466032 1365.36954311695 1389.277162920756 1413.570293468023 1438.222373600465 1463.205963596145 1488.492768889836 1514.053668480006 1539.858748145241 1565.877338561113 1592.078058373845 1618.428862249679 1644.897093878938 1671.449543871685 1698.052512438039 1724.67187670096 1751.273162443243 1777.821620043997 1804.282304313718 1830.620157891676 1856.80009782546 1882.787104910734 1908.546315330275 1934.04311409571 1959.243229763778 1984.112829871935 2008.618616516159 2032.727921477529 2056.408800293716 2079.630124667451 2102.361672606381 2124.574215697694 2146.239602936438 2167.330840548524 2187.822167277736 2207.689124640385 2226.908621691104 2245.458993888216 2263.320055696437 2280.473146617865 2296.901170398399 2312.588627215201 2327.521638710853 2341.687965800465 2355.077019238496 2367.67986299166 2379.489210522097
 0.15 601.7206237074524 603.5825365788972 605.9749287211436 608.8966704432914 612.3463723687905 616.3223803049517 620.822769230427 625.8453364264711 631.3875937820972 637.4467593076357 644.0197478957709 651.1031613737925 658.6932778956427 666.7860407272882 675.3770464840557 684.4615328837883 694.0343660850122 704.090027684732 714.6226014559575 725.6257599105951 737.0927507788597 749.0163835018487 761.3890158393075 774.2025406998685 787.4483733060893 801.1174388113832 815.200160490377 829.6864486282396 844.5656902380435 859.8267397381625 875.4579107239636 891.4469689695745 907.781126796152 924.4470389428069 941.4308000750329 958.7179440630784 976.293445159086 994.1417211969761 1012.246638932862 1030.591521636218 1049.159159033068 1067.931819692032 1086.891265932246 1106.01877131886 1125.295140797149 1144.700733500258 1164.215488248257 1183.81895173775 1203.490309401746 1223.208418899048 1242.951846171291 1262.698903984023 1282.427692846213 1302.116144180398 1321.74206559375 1341.283188078688 1360.717214950814 1380.021872311938 1399.174960807264 1418.154408428508 1436.938324099258 1455.505051765381 1473.833224701994 1491.901819739716 1509.690211106659 1527.178223579184 1544.34618463383 1561.174975295156 1577.646079379576 1593.741630843487 1609.444458955166 1624.73813102389 1639.606992436296 1654.036203769149 1668.011774769004 1681.520595012609 1694.550461087008 1707.090100154768
 0.17 415.8611639549225 417.1641083480603 418.8385060955404 420.8837403679959 423.2990523076217 426.0835380791693 429.2361454068899 432.7556696087091 436.6407491408117 440.8898606677754 445.5013136754258 450.4732446456946 455.8036108149495 461.4901835395323 467.5305412945969 473.9220623347693 480.6619170476638 487.7470600338812 495.1742219497611 502.9399011518855 511.0403551850814 519.4715921584789 528.2293620569887 537.3091480383844 546.7061577689688 556.4153148535602 566.4312504182072 576.7482949066339 587.3604701538572 598.2614818027163 609.4447121311265 620.903213359734 632.6297015111982 644.6165508935997 656.8557892813417 669.3390938674172 682.0577880609419 695.0028392034189 708.1648572762238 721.5340946702636 735.1004470866325 748.8534556343101 762.782310187531 776.8758540613403 791.1225900590487 805.5106879397847 820.0279933481274 834.6620382408737 849.4000528383959 864.2289791197659 879.1354858719387 894.1059852938052 909.1266511459305 924.183438426332 939.2621045418222 954.3482319332983 969.4272521020378 984.4844709726268 999.5050955167465 1014.474261550764 1029.377062609061 1044.198579784404 1058.923912416542 1073.538209500739 1088.026701679217 1102.374733670692 1116.567796986297 1130.591562774503 1144.431914633082 1158.074981222919 1171.507168516557 1184.715191513857 1197.686105258084 1210.407334988082 1222.866705266073 1235.052467925796 1246.953328692447 1258.558472333746
 0.19 319.2102889383175 321.3628123768367 323.5022117043181 325.6722280181821 327.900919879379 330.2077614356198 332.6056400320466 335.1037546147031 337.7094121330698 340.4297252488699 343.2716087593386 346.2418761441625 349.3475360463696 352.5951878985539 355.9912184069838 359.5412965073457 363.2508694071322 367.1246578309842 371.1668508866476 375.3811015705955 379.7705209337992 384.3375834296025 389.0845912671489 394.0131986953375 399.1247762438185 404.4203152490898 409.9005426952934 416.5975964008434 424.4021430835136 432.4276792380779 440.6702536619915 449.1257096659423 457.7896801073296 466.6575826858697 475.7246155415239 484.9857531958049 494.4357428781999 504.0691012799501 513.8801117777081 523.8628221696506 534.0110429664237 544.3183462788205 554.7780653433335 565.3832947256326 576.1268912406293 587.0014756260292 597.9994350041775 609.1129261645369 620.3338796963022 631.6540049974458 643.0647961829112 654.5575389107214 666.1233181404721 677.7530268340208 689.4373756032282 701.1669033043225 712.9319885729251 724.7228622879934 736.5296209469607 748.3422409282192 760.1505936108571 771.9444613152662 783.7135540219432 795.4475268195779 807.1359980274132 818.7685679309266 830.334838064213 841.8244309670747 853.2270103398356 864.5323015143324 875.7301121554835 886.8103531043117 897.7630592703914 908.5784104794194 919.2467521800229 929.7586159130497 940.1047394464559 950.2760864795307
 0.21 260.3535938473088 261.8479587372573 263.3239241246565 264.8312700838476 266.3945260469092 268.0272697875275 269.7374259072618 271.529864626933 273.4085997863223 275.3774870558569 277.4405222644581 279.6018386482588 281.86550492545 284.2356226030885 286.7160237223098 289.310167849019 292.0214396177948 294.8526456374346 297.8062115672842 300.8844788742464 304.0891019811374 307.421744217858 310.8836751876726 314.4758661617386 318.1990869158865 322.0539017245363 326.0407648275256 330.1601171865173 334.4119811485592 338.7966572352528 343.3140193768741 347.9643105116481 352.7475386712115 357.6636230741017 362.7126496498561 367.8946274170136 373.2096053389399 378.6575981819609 384.2546526007634 391.8760500764001 399.6340539325037 407.5245638554682 415.5433163443725 423.6858835162982 431.9476722924185 440.3239239897956 448.8097143432107 457.3999539805587 466.089389374352 474.8726042907043 483.7440217557736 492.6979065580655 501.7283683032005 510.8293650357385 519.9947074404606 529.2180636330838 538.4929645477906 547.8128099261556 557.1708749090944 566.5603172303259 575.9741850065722 585.4054251163249 594.846892155503 604.2913579547535 613.7315216395053 623.1600202102338 632.5694396167368 641.9523262965998 651.3011991444854 660.6085618754225 669.8669157419664 679.0687725619562 688.2066680106469 697.2731751283078 706.2609179919234 715.1625854975108 723.9709451977469 732.6788571381375
 0.23 216.5023114792193 217.5661796167638 218.5954111764749 219.646265583816 220.745569986125 221.906718125468 223.1362700821538 224.4375508903769 225.81284972771 227.2643183804286 228.7938701869224 230.4039787617412 232.0967759031172 233.8746509871283 235.7397483519965 237.694066576364 239.7395560557597 241.8778174818448 244.1103003294378 246.4382003567282 248.8625576245317 251.3841547408903 254.0035142377926 256.7212961872719 259.537695564647 262.4530397671749 265.4672851969163 268.5806152171465 271.7929361921827 275.1043749210474 278.5145750759297 282.0237941569555 285.631800475309 289.3386694772823 293.1444809223403 297.0491156287827 301.0528527010599 305.155666653235 309.3579243434965 313.6596830349895 318.0610874985531 322.5625492732174 327.1641009005224 331.8659603488605 336.6682248441147 341.5709498228535 346.5740921242551 351.8244464367399 358.6641430150177 365.5877426828683 372.5914911364867 379.6715165626195 386.8238305850107 394.0443295518315 401.3287961758238 408.6729015378086 416.0722074630131 423.5221692783555 431.0181389573909 438.5553686580719 446.1290146568136 453.734141680594 461.3657276369492 469.0186687397817 476.6877850268608 484.367826262808 492.0534782191992 499.739369321233 507.4200776481937 515.0901382727145 522.7440509216285 530.3762879390049 537.9813025298209 545.5535372606377 553.087432791647 560.5774368125559 568.0180131529991 575.4036510365277
 0.25 181.6433053724203 182.4450620141719 183.2163418199431 184.006851498671 184.8405764100063 185.7285798753158 186.6754030013979 187.6830635177434 188.7523553283142 189.8841479789629 191.0794851417739 192.3394842177677 193.6655351595847 195.0592997159453 196.5220099998742 198.0551681828789 199.6600445174802 201.3377772907194 203.089270711497 204.9152945348417 206.8167822264673 208.7940297712368 210.8474942294353 212.9774918450386 215.1840966104639 217.4675380925968 219.8277992252065 222.2647147731837 224.7782681743724 227.3682899650973 230.0347546958374 232.7773787438357 235.5960178297833 238.4907642460587 241.4613445043443 244.5078168107787 247.630168677129 250.8285143767829 254.1027931546656 257.4533669004684 260.8801168948428 264.3835449384556 267.9635679740143 271.6206200115555 275.35474886744 279.1663120276062 283.0553836457085 287.0221446867832 291.066508227065 295.1885979204965 299.3882536423351 303.6652583200722 308.0192909616148 312.4498748903623 316.9564181964154 321.8292584126929 327.8037754241988 333.8284346180744 339.8999632813886 346.0150082528661 352.1701378339216 358.3618439634726 364.5865446600274 370.8405867335105 377.120248768182 383.4217443768475 389.7412257253334 396.0747873249395 402.4184700892673 408.7682656504759 415.120120928647 421.469942946542 427.8136038806378 434.1469463379171 440.4657888465023 446.7659315468441 453.0431620688424 459.2932615789681
 0.27 153.6416403336734 154.2652766342668 154.8681979446249 155.4897405625926 156.1491261425519 156.8553612573384 157.6119374996454 158.4199302234059 159.2796990257254 160.1914862700316 161.1556171511946 162.1729988034712 163.2444199522312 164.3708498105262 165.5533380216817 166.7928137492092 168.0901852154634 169.4462388906016 170.8616393335471 172.3370276867978 173.8729217270856 175.4696143740464 177.1274728592344 178.8465380579876 180.627022386838 182.4688090693476 184.3720503734489 186.3366660235703 188.3623413910381 190.4491254664547 192.5967292179756 194.8050233396244 197.0738363940112 199.4029524540444 201.7923095484502 204.2417971161412 206.751254074696 209.3205673084344 211.9498692817822 214.6391367838316 217.3882877102005 220.1975832884808 223.066921753746 225.9965401807459 228.9865103795642 232.0370438616402 235.1482818831628 238.3203035729234 241.553217151777 244.8471662508839 248.2021243359059 251.6179982442978 255.0948238427671 258.632469811864 262.2305865645323 265.8889053052561 269.6069892362186 273.3843049166183 277.2202127809733 281.1139438218868 285.0646094423386 289.0711964821185 293.1325494225147 297.9908537728307 303.1772286417068 308.3900324955947 313.6264451060513 318.8835946868023 324.1585602207716 329.4483739764776 334.7500242123787 340.0604580669003 345.376584630998 350.6952781992253 356.013381694361 361.3277102597482 366.6350550125679 371.9321869503702
 0.29 131.0512261691201 131.5547354374856 132.0397759618465 132.5377027339443 133.0652610879096 133.6306853607662 134.2379996099755 134.8885166883223 135.5832380764915 136.322353473744 137.1063406471539 137.9359646399296 138.8117776394056 139.7344189053567 140.7045135593594 141.722873335996 142.7899955967784 143.9063631077501 145.0723440818124 146.2883913869132 147.5547422213318 148.871517757397 150.2390223550801 151.6571426470166 153.1260469966247 154.6455840311119 156.2157817512827 157.8365462201927 159.5076601328268 161.2289808691159 163.0003397327496 164.8215394783843 166.6923529299944 168.6127213932626 170.5823528650566 172.6010198431892 174.668658439813 176.7850661019508 178.9502001428104 181.1639776876849 183.4261702383774 185.736807260234 188.0958726959992 190.5034020108369 192.9592852729795 195.4636612745768 198.0165216974174 200.6179063282812 203.2679033287571 205.9664515644196 208.7135359982989 211.5092901536091 214.3534926507011 217.2462708231939 220.1873994182045 223.1766993855347 226.2140387605883 229.2991306456874 232.431440294315 235.6108173026507 238.8365999125712 242.1082364300686 245.4250647627827 248.786343080068 252.1912215986985 255.6387524969733 259.1279129596145 262.6575643554456 266.2264855494077 269.8333443500175 273.6231380928793 278.0918613603641 282.572695837028 287.0632732997996 291.5611937413885 296.0640276247871 300.5693182661391 305.0745843426388
 0.31 112.6122172785179 113.0110837667724 113.3942860029119 113.7878917823605 114.2065617544066 114.6577490488667 115.1451990716027 115.6707495690829 116.2352299622078 116.8390613496586 117.4828563810598 118.1669188002877 118.891643259295 119.6577150028645 120.4652101247505 121.3147950957123 122.2065269639958 123.1407527288711 124.1176101878901 125.1373266585879 126.2000198754119 127.3055968627297 128.4542537848343 129.6458757739383 130.8803355372198 132.1576934440681 133.4777955947505 134.8404736718136 136.2456431756135 137.6931023454668 139.1827305680001 140.7143873743774 142.2877105281802 143.9026148058147 145.5589904714242 147.2565015483849 148.9949845895715 150.774347348678 152.5942666549892 154.4547896940979 156.3555272971691 158.2964603414503 160.2774319648298 162.2983497973375 164.3590862125773 166.4595746021645 168.5997086763296 170.7795457939185 172.9989003250962 175.2576510501147 177.5559315975651 179.8935379255706 182.2704218494142 184.68649661911 187.1416325504403 189.63575671297 192.168657678533 194.740180333649 197.3501277592762 199.9981631812404 202.6840059945904 205.4072388650314 208.1675999104583 210.9644299654745 213.7973179316155 216.6656472158166 219.5687612594612 222.5059551601224 225.4764193878711 228.4793305977574 231.5137495397912 234.5786820674515 237.6730782454261 240.7958175569551 243.9456702107963 247.1213905474593 250.321639543984 253.5450014161328
 0.33 97.42804804726839 97.73668508561434 98.03390381143916 98.34218060406612 98.67338678023675 99.03408796624657 99.42724444707196 99.85451069261218 100.3166353611905 100.8141609804811 101.3474239060519 101.916754357739 102.5224759340928 103.1649057051656 103.844054283938 104.5603258767133 105.3137183128422 106.1043230541735 106.9322254846645 107.797404580623 108.6998332620931 109.6395778259411 110.6165981612427 111.6307472476188 112.6819702372197 113.7701045211069 114.8951781808372 116.0570099261103 117.2555071193999 118.4903654885477 119.7616674283652 121.0689808923504 122.4123577756933 123.7914331908158 125.2062236367545 126.656325663774 128.1415144346635 129.6618442842459 131.2168439787016 132.8064185763819 134.4303472918615 136.0883838650508 137.7804509372647 139.5062464362101 141.2656379719295 143.058462245801 144.8845264747609 146.7437058329775 148.6358449132604 150.5607572105455 152.5183226298408 154.5084870210667 156.5309677432554 158.58574526061 160.6725697729434 162.7914558830351 164.9420853034484 167.1243096053504 169.3379420118642 171.5828672384608 173.8587353828641 176.1652618668998 178.5022324326601 180.8692981952906 183.2659797546198 185.692065367762 188.1470121847123 190.6303855488334 193.1416023639971 195.6801165299945 198.2453134476668 200.8365295950308 203.4530441754831 206.0940998389646 208.7588734767505 211.4465170903018 214.1561087343759 216.8866735343421
 0.35 84.68573542913765 84.92613789002672 85.16067732798574 85.4082362042052 85.67849299995392 85.97622242064078 86.30359488259282 86.66167668263148 87.0509298505435 87.47181188455667 87.92437586994825 88.40887028092838 88.92553916595972 89.47442171669248 90.05555312071326 90.66926399832781 91.3153808236186 91.99412643004253 92.70531980085778 93.44907634469527 94.22530825661818 95.03392386504049 95.87502816490817 96.74852223757667 97.65420285785345 98.59216208870913 99.56228636419746 100.5643560611632 101.598444160357 102.6644154976178 103.7620254058264 104.8912190483784 106.051929444971 107.2438768905453 108.466967368273 109.7208915575287 111.0056236378355 112.3209189898282 113.6665166943241 115.0421335306508 116.4476666754263 117.8828912030454 119.3475605891759 120.8413052186204 122.3641298989531 123.9156163813902 125.4957238904013 127.1039816636201 128.740498503654 130.4047533434404 132.0967998268353 133.8162669061602 135.5630564584659 137.3370419223024 139.1377709568145 140.9653661249984 142.8194206029775 144.6998019171616 146.6063497111644 148.5387795443476 150.496877723858 152.4804041720039 154.4892923307988 156.5229521054684 158.5813628486775 160.6640813871893 162.7709400926105 164.9013339978129 167.0550589605479 169.2316588756842 171.4306639374104 173.651720952636 175.8941937067162 178.1575933825009 180.441349033579 182.7448681124461 185.0674770541756 187.4085319160122
 0.37 74.01655787716132 74.21028094502014 74.40062427575756 74.60377438496172 74.82781519189432 75.07672744640121 75.35238904264251 75.65577461969792 75.98725564911328 76.34690060946302 76.73497424801569 77.15143832959956 77.59645137277795 78.06996867345671 78.57204271605872 79.10262327241574 79.66175768854197 80.24949115947011 80.86566719234752 81.51032765800771 82.18341303125192 82.88486242009449 83.6148135842478 84.37300264314403 85.15956397381431 85.97442949897065 86.817528165661 87.68888531489492 88.58832164266514 89.51585235281891 90.47148590226358 91.45502333902175 92.46635673368354 93.5054680048373 94.57212823909298 95.66629630634904 96.78771687098875 97.93622149972816 99.11162486687606 100.3137262578034 101.542408171458 102.7972339227994 104.0781492460659 105.3847798998262 106.7169332748057 108.0742930055143 109.4567275867437 110.8639789960339 112.2956713232485 113.7516054084321 115.2315624891543 116.7352998585785 118.2624545355234 119.8130399478088 121.3865486302087 122.9828499383495 124.6017937799164 126.2431043645424 127.9065879737684 129.5918247524723 131.2988765231652 133.0272826245564 134.776858775781 136.5474009676743 138.3385833824616 140.1502573432103 141.9820622943649 143.8337018146511 145.7048666635967 147.5953278628719 149.5045368135958 151.4324254507027 153.3783964353888 155.3421533865937 157.3232611523879 159.3211861220501 161.3355665795295 163.3658730988827
 0.39 64.97017744870476 65.13362286776432 65.2959846823544 65.46985268946923 65.66181460232073 65.87535579388526 66.11255943026154 66.37410619387826 66.6606745965972 66.97224068276404 67.30897822226686 67.67095839367022 68.05815035750091 68.47042111976995 68.90803608582551 69.37065880464041 69.85845230364899 70.37137821425914 70.9092982881768 71.47227400469301 72.06036686909681 72.67343900239118 73.31155252250375 73.97476981720008 74.66295330892314 75.37626481179986 76.11466478107408 76.87811225524339 77.66656339119754 78.48017099267622 79.31868303238579 80.18224196813632 81.07068365338321 81.98403594258185 82.92211759178753 83.8847374549586 84.87199377644652 85.88357188018227 86.919244756097 87.97907074434025 89.06259421788926 90.16964526416888 91.30003536633184 92.45356208487685 93.62990374031067 94.82882409758928 96.05006705310169 97.29335932498748 98.5583101476073 99.84480997101302 101.1524291662886 102.4809237376614 103.8301270423039 105.1997565187729 106.5894114250507 107.9988695871765 109.4279941594719 110.8763283973803 112.3437964439563 113.8301061310485 115.3349447962324 116.8581851165521 118.3993799601336 119.9585632567334 121.53514888828 123.1292546004589 124.7403369363814 126.3681831933596 128.0126344037934 129.6734153411475 131.3501545519721 133.0425444148828 134.7504612273826 136.4732853213613 138.2109512080636 139.9630077532614 141.7291583833118 143.5089213227164
 0.41 57.14494620157824 57.29156029659582 57.43929930906299 57.59705540464262 57.77011898990917 57.96147876819856 58.17312188748392 58.40593358030475 58.66039759578149 58.93689552375268 59.23550771107708 59.55621247014857 59.89908687967788 60.26400667780095 60.65114694758077 61.06038189497617 61.49178581935894 61.94523327666796 62.42079973529827 62.91846142483058 63.43819627771784 63.98018356405373 64.54430441955982 65.1307412669382 65.7393777307487 66.37029854598197 67.02368866051222 67.69943243162749 68.3975133168488 69.11811245926486 69.86120806762395 70.62667409144073 71.4146792913922 72.22498610529441 73.05764930996887 73.91251667932627 74.78952403901386 75.68859871799147 76.60945669742237 77.55210135728377 78.51622322112321 79.50169869940795 80.50819283193526 81.53555302979316 82.58361381738258 83.65189357503353 84.74029728276925 85.84841126579423 86.97610794230252 88.12304357422479 89.28885902155213 90.47337750089538 91.67620934895859 92.89704579162273 94.13566571935516 95.39182946967678 96.66518261743417 97.95555777363928 99.26256739365245 100.5860135954956 101.9255809890934 103.2810385172467 104.652143309152 106.0386285472801 107.4403333484334 108.8568656597983 110.2881051708055 111.7337582416076 113.1935778489719 114.667323550377 116.1546414670847 117.6554442869427 119.1693612876523 120.6961883812081 122.2355981801927 123.7873800865732 125.3511004036151 126.9265824714883
 0.43 50.38239074411317 50.5190420253778 50.65731706192446 50.80390951461492 50.9631120773413 51.13791594210427 51.33001125778019 51.54048658259666 51.76992943033976 52.01882601031944 52.28706126112375 52.574919078196 52.88248263527412 53.20953429973463 53.55635634188997 53.92273133829136 54.30884236909624 54.71447390956396 55.1398121157499 55.58474480447468 56.04936262765143 56.53375864106225 57.03792836768129 57.56187015565111 58.10568443102663 58.66947384541039 59.25324221861179 59.85709417647308 60.48103408401511 61.12516537406626 61.78958957154977 62.47420501361572 63.17900596581642 63.90418193453644 64.64941467590158 65.41498010140414 66.20044648049665 67.00597044041906 67.83140176354053 68.67647518251083 69.54121917353211 70.42524674807746 71.32835724339833 72.25054111217908 73.19137271171319 74.15061309299168 75.12810879011147 76.12349461042699 77.13659042588536 78.16689996600161 79.21441661294637 80.27861719923456 81.35936580851926 82.45621158000941 83.56899251704573 84.69742930038248 85.84123410673621 87.00000043317576 88.17361292793905 89.3617432282733 90.56404580590461 91.7803688207526 93.01044198351103 94.2539884277236 95.5107155919867 96.7804131129145 98.06296972950295 99.35796319952787 100.6651402286105 101.9844664125785 103.3155561937439 104.6581628317109 106.0121783893136 107.3772137342723 108.753158557139 110.1396014060844 111.5363997390588 112.9433299938328
 0.45 44.58836884805539 44.71434366962795 44.8412650842876 44.97552823672618 45.12102710166711 45.28055515595571 45.45570444560299 45.64736634779712 45.85603132789957 46.08208889144514 46.3256277311684 46.58663586908126 46.86520129363034 47.16121139196534 47.47485437735337 47.80591911177815 48.15449592376646 48.52047692148876 48.90395670118502 49.30493275097177 49.72350565009138 50.15957936366934 50.61326143305178 51.08466276180037 51.57379739742885 52.08078220897129 52.60573636047951 53.14868028055419 53.70973542802136 54.28892295387505 54.88646255961336 55.5022720521057 56.13646569513652 56.78895375778112 57.45983935977782 58.14912281407217 58.8566925667176 59.58243153432876 60.32631293929425 61.08830014296677 61.86804547706011 62.66559007349427 63.48066569294215 64.31308755234289 65.16266415166004 66.02908810017425 66.91213894261423 67.81148698544044 68.72708612361062 69.65837866816752 70.60529717500266 71.56745727516184 72.54456550707127 73.53641415107393 74.54258506667972 75.56294753294203 76.5970590923867 77.64476539892814 78.70570307021902 79.77969354488842 80.86635194513225 81.96547994512861 83.07686964575666 84.20019645610535 85.33523898226242 86.48175392387901 87.63949897900814 88.80820275771747 89.98769470497641 91.17771503331829 92.37805466577421 93.58853518957329 94.80882882109654 96.03873838256655 97.27811729094445 98.52664955949606 99.78417981247661 101.0504533133678
 0.47 39.67526444064979 39.78890764356262 39.90341860722846 40.02479316061988 40.15682699046907 40.30181451874967 40.46124987608503 40.63582637109346 40.82573675568288 41.03127308630934 41.25242718121569 41.48929017366913 41.74175366121838 42.00990945099385 42.29365020107663 42.59286995796494 42.90776479016947 43.23823331797242 43.58417693938789 43.94580075236514 44.32311387327987 44.71602925176227 45.12486428191535 45.54944010998061 45.99008203851371 46.44671882713672 46.91958198993941 47.4088052896069 47.91432372835707 48.43637273577653 48.97498715365085 49.5304002178904 50.10244183766048 50.69133957183119 51.29701470286974 51.91958150830537 52.55885172990504 53.21492344070592 53.88779091005876 54.57713746684553 55.28303536104224 56.00524862380787 56.74372892628898 57.4981174373387 58.26834368035891 59.05422538948307 59.85546936532798 60.6717693305515 61.50290778546389 62.34875586395005 63.20877418996944 64.08291073491125 64.9708026760914 65.87217525668747 66.7867436474184 67.71431381028364 68.65437936468645 69.60682445627475 70.57132462884127 71.54774369963265 72.53553663842555 73.53475345073406 74.54491906551976 75.56578122778259 76.59724639641428 77.63892364770258 78.6907245848773 79.75223325409257 80.82343606724189 81.90392173200357 82.99345118951464 84.09198756007001 85.19928609724172 86.31499415081045 87.43904113889597 88.57106852966847 89.71098983301491 90.85863060252647
 0.49 35.49446625132238 35.59788410531747 35.70199212950295 35.8123872159957 35.93256559125371 36.0645231977488 36.20945547232225 36.36785722123167 36.54012299189823 36.72624704136501 36.92622340147885 37.14024584080953 37.36810912332194 37.6099081638186 37.86563958017211 38.13530164236865 38.41889521838633 38.71642401693444 39.02799572708164 39.35352175480437 39.69311815648926 40.04700556942614 40.41510963933165 40.79766054494642 41.19459281975266 41.60624527086235 42.03265979513006 42.47388129254895 42.93015607699212 43.40153158436645 43.88805497825042 44.39007245309274 44.9073268350529 45.44015858057099 45.98850277275907 46.5523897157121 47.13184282684269 47.72677852734974 48.33720413093734 48.96301873090732 49.60411208575452 50.26046350340188 50.93184272421848 51.61810780297151 52.31900598986998 53.03447561086569 53.76424094738459 54.50801611566873 55.26570594591768 56.03680286142496 56.82128775791362 57.61883388328272 58.42910171798376 59.25184185625458 60.08689588844544 60.93379628467952 61.79236528009792 62.66231676194592 63.54345515876474 64.43537633195986 65.33786947002292 66.25061098569155 67.17358441633577 68.10624232786684 69.04854122246799 70.00014145045172 70.96077712655247 71.93038605096632 72.90859963545266 73.89513283481509 74.89001408407944 75.89273524168861 76.90331153903281 77.92143153663346 78.94698708729725 79.97966330655309 81.01923855068297 82.06567440265039
 0.51 31.90778297895078 32.00041875575214 32.09439361405804 32.19440504381359 32.30315010764627 32.42252572582871 32.55332825851904 32.69625388528499 32.85149858191849 33.01915829454931 33.19932881106664 33.39200642985942 33.59718792588715 33.81487131409433 34.04515621018339 34.28794468876205 34.54334153888325 34.81135521699726 35.09209819733726 35.38548761976226 35.69174573508254 36.010799847896 36.34298255696503 36.68823189316719 37.04679055505466 37.41870584206089 37.80422878539543 38.20331347667118 38.61621629431154 39.04309462778838 39.48400599974508 39.93910708606309 40.40845173393384 40.89209197800232 41.39017385465245 41.90263911450928 42.42952313323708 42.97095282071728 43.52675052869537 44.09682595699031 44.68128105836568 45.2798099421668 45.8923927768336 46.51890469140451 47.15920467613253 47.81294548233998 48.48006752164504 49.16029976469819 49.85346263957376 50.55936392996728 51.27760367335523 52.00807205928102 52.75044732793598 53.50439966921118 54.26979112240181 55.04627447675167 55.83369317303206 56.63158420635435 57.43987503042221 58.25818846343471 59.08633559585688 59.92401870027999 60.77104614359867 61.62701130173659 62.49189247715751 63.36527281940178 64.24703024889322 65.13682738426395 66.03453147344788 66.93989432879673 67.85278226647326 68.77281605037936 69.69996084087634 70.6339261485559 71.57446579331948 72.52149786902315 73.47483471394335 74.43419288731606
 0.53 28.86471129522618 28.94410205495564 29.02544847363555 29.11264851401378 29.20779992093819 29.31250020892657 29.42754664748559 29.55353644418321 29.69066692547996 29.83903511532548 29.99883861152719 30.16997535989936 30.35264422620149 30.54664576587621 30.75228219159784 30.96935883864413 31.1979839281048 31.43826992794187 31.69013401191843 31.95379801641374 32.22918969514416 32.51654237181157 32.81589499070211 33.12739226526051 33.45108422466704 33.78722575844647 34.13587585914037 34.49719686307692 34.87135348927433 35.25841197651728 35.65853901864784 36.0718992981158 36.49855691783593 36.93857383140316 37.39200317171949 37.85889917809054 38.33930412185227 38.83325623059289 39.34068661103826 39.86151517067304 40.39575553817403 40.9432079827362 41.50396833237596 42.07761689130099 42.66432735643994 43.26366073323017 43.87547025076623 44.49969627641643 45.13607023001987 45.7843154977806 46.44424234598133 47.11555483464308 47.79814473126299 48.49159842476661 49.19569283981687 49.91029535162605 50.63506770142252 51.36976291272873 52.11402620861141 52.86780293007033 53.63071045573571 54.40249812304972 55.18286815111084 55.97174856536495 56.76884312433039 57.5738512485479 58.38657795195023 59.20672377584907 60.03426472573996 60.86879221112851 61.7101829885833 62.55821910822284 63.41265786384555 64.27338174691225 65.14014840459201 66.01281060208133 66.89112618940737 67.7748380729237
 0.55 26.22028789072376 26.28680767204759 26.35552078872161 26.42982548072521 26.51181995744365 26.60270238732195 26.70337078564447 26.81412330044371 26.93515799654282 27.0664731377362 27.20836776711398 27.36074118553658 27.52369422826617 27.69712933976306 27.88115144665556 28.07576832889299 28.28099168909231 28.49693742009018 28.72362687071302 28.96118630977907 29.20964848834765 29.4690520002321 29.73964174079421 30.02136856403979 30.31448893803617 30.61906469867431 30.93536180180004 31.26335007374058 31.60330186025458 31.95529117393608 32.3193911401044 32.69587754121518 33.08481915982893 33.48618632017701 33.90014182836671 34.32664591127018 34.76595015414467 35.217801437034 35.68243487000485 36.15958272727383 36.6493623802848 37.1516862297991 37.6663546370647 38.19325885413349 38.73237795339999 39.28348375643749 39.84643576221234 40.4209850747598 41.00697133040958 41.60412662465235 42.2123734387428 42.83132256613875 43.46097903887959 44.10083905401142 44.75079090017046 45.41051488443998 46.07988425960031 46.75866615189508 47.44642348944129 48.14309693141437 48.84845379814295 49.56202900225261 50.28386398100061 51.01357662994769 51.7509112381164 52.49567842478822 53.24770507809548 54.00670429556639 54.77248532678452 55.54475351832649 56.32352026114348 57.10837294055501 57.89911488902383 58.69572534188326 59.49780939618883 60.30533797286655 61.11800778233113 61.93577129374635
 0.57 23.83251457355017 23.89080728546612 23.95141472842205 24.01753544584533 24.09106822080298 24.17311156733436 24.26436422021334 24.36492482314275 24.47509251538426 24.59486641682766 24.72414671150361 24.86303402954478 25.01143082760091 25.16944146771385 25.3370728946592 25.51433571176236 25.70134435519687 25.89791816677442 26.10438196523629 26.3207665160572 26.54700909977328 26.78335317884719 27.02984906308432 27.28675327361513 27.55402850546019 27.83194258869553 28.12056834823729 28.42008196226644 28.73066271931526 29.05239127403959 29.38544860170189 29.73001575139248 30.08617059801752 30.45388879308504 30.83343971432141 31.22479141415359 31.62790056709402 32.04302041606756 32.46989571772224 32.90866068676787 33.35934193938913 33.8216564357822 34.29571042186697 34.78130137022911 35.27831692034938 35.78663181818051 36.30611485513459 36.83662180654701 37.37789936968623 37.92968710138152 38.49201235534385 39.06449721925874 39.64705245173255 40.23928241917726 40.84108403272189 41.45214668524219 42.07235418860304 42.70138071121188 43.33910271598403 43.98507689882481 44.63927612773552 45.30144038265457 45.97122669614703 46.6484890950598 47.33295854326202 48.0244728855929 48.72267679314255 49.42759170999341 50.13884580155223 50.85626390460541 51.57956747923178 52.30867456270951 53.04330972555512 53.78336402983405 54.52846498988372 55.27870653559071 56.03370897836455 56.79335897995092
 0.59 21.71061214994135 21.76391678535974 21.81931154089163 21.87979520592284 21.94726686640955 22.02272549757365 22.10657035527425 22.1992006660574 22.30051621588672 22.41061723755782 22.52940449679983 22.65698007706795 22.79324796303133 22.9382141227609 23.09188748862267 23.25428113688237 23.42541216602765 23.60550307381553 23.79438233305228 23.99238456611481 24.19935121822252 24.41563072947006 24.64127830563172 24.87635588774956 25.12103172051827 25.37557971948036 25.63997863704707 25.91451082736103 26.19936181001792 26.49451883266598 26.80026823250321 27.11669819669367 27.44389192172561 27.78203157173594 28.13119323582686 28.49134788440211 28.86266032455248 29.24508915452126 29.63858171728294 30.04337905326972 30.4592118522829 30.88610240462792 31.32396255151402 31.77269263476185 32.23228444586424 32.70252017444797 33.18336935618646 33.67449582021594 34.17594963610971 34.68737406046824 35.20870448318465 35.73976537344807 36.28027522555021 36.83004350456239 37.38887359195373 37.95656173122319 38.53289897362131 39.11766912403994 39.7106506871508 40.3116118138769 40.92033724828256 41.5365692749715 42.16008766708411 42.79073963498799 43.42818977575829 44.07237002354667 44.72292960093995 45.37972497141215 46.04258979297512 46.71116487313568 47.38547812526846 48.0651645265159 48.74996607732807 49.43990176275683 50.13469751561974 50.83407618165048 51.53806748675351 52.24628800648095
 0.61 19.86196768839417 19.91163823962845 19.96280402382715 20.01836393115504 20.08011739482268 20.14896368489559 20.22540260098113 20.30973376379486 20.40195770560841 20.50217525958114 20.61038824797834 20.72649996927894 20.85061548417617 20.98264240047492 21.12259185689008 21.27067890575051 21.42682339461378 21.59105084679731 21.76349294083223 21.9441883888466 22.13338261388547 22.33102842617583 22.5373860983451 22.75262263960276 22.97671166889526 23.20993248704533 23.45236954788756 23.70431132841313 23.96574929793756 24.23697538630607 24.51808315115267 24.80916434422979 25.11030987682661 25.42180578429549 25.74353318970708 26.07566926665607 26.41838220124082 26.77143315324176 27.13507721652457 27.50915837869617 27.89381048004257 28.28885817177982 28.69431787365064 29.1100947309011 29.53618157067373 29.97226285785497 30.418414650417 30.87440055429585 31.34007667784956 31.81538858594246 32.30007425370319 32.79406302000675 33.29697754073267 33.80882974185336 34.32932977240933 34.85827695742977 35.39546375085921 35.94068968855353 36.49373334141021 37.05447126870051 37.62257797167303 38.19783584750053 38.78010514364386 39.36915391270918 39.96474796787658 40.56673083898028 41.17477372932273 41.78872547330656 42.40843249497057 43.03364876751746 43.66422577392282 44.29991246871636 44.94053524102816 45.58584787899379 46.23580153561352 46.8900846961619 47.54859314724526 48.21113994760492
 0.63 18.24323107672059 18.28843221792297 18.33475330737305 18.38490380022375 18.44048313286621 18.50241091765518 18.57119723667813 18.64707243456947 18.73016731037125 18.82052350844254 18.91817380841942 19.02313231422803 19.13541554215343 19.25504270796731 19.38205671311785 19.51651472998559 19.65844938620927 19.80795894808629 19.96509850305272 20.12999024124815 20.30272383617157 20.48343642443435 20.67224278461768 20.86928501524167 21.07471171185462 21.2886878432511 21.51134292682844 21.74285110309198 21.9833583093199 22.23301425239976 22.49195548084922 22.76031985603461 23.0382225226019 23.32576487813547 23.6230425420613 23.93014632381206 24.24711819027287 24.57400423252742 24.91082063192565 25.2575946254951 25.61430547071958 25.98090840970995 26.35738263279328 26.74365424154804 27.13964921131446 27.54527635321055 27.96042027568593 28.38497734564733 28.81881664919081 29.26178495197775 29.7137326592933 30.17451277582738 30.64393686522063 31.12185400941866 31.60805376788051 32.10236013668854 32.60457750760899 33.11450962715411 33.63195255569866 34.15670062670571 34.68854640611775 35.22728065197186 35.77271227429866 36.3246082953673 36.8827738103398 37.44700194840053 38.01709383442756 38.59283855127494 39.17403310273619 39.76047237726098 40.35198911249854 40.94836386074249 41.54942495535354 42.15497847823757 42.76484822845764 43.3788556920598 43.99683001319357 44.61859796660841
 0.65 16.77877654263053 16.81879578115085 16.85998339038704 16.90477906191387 16.95464230012526 17.01040321771815 17.07254203035734 17.14126945052261 17.21671708053912 17.29891700479287 17.38791278113278 17.48369963146139 17.58631523151627 17.69577039984482 17.81211978597485 17.93538285778422 18.06563468807267 18.20293634033957 18.34736635377155 18.49903042744438 18.65801200374384 18.82444275101074 18.99844184541579 19.18015625207029 19.36970960537935 19.5672516886447 19.77294751292473 19.98693659516018 20.20935973557414 20.44038069435616 20.68012366764047 20.92870926278939 21.1862764729936 21.45292165120177 21.72874448339276 22.01382896120478 22.30822035393631 22.61197817993504 22.92514117739151 23.24771827455574 23.57970955939559 23.92109524871706 24.27184365676774 24.6319121633457 25.00123018143738 25.3797241244092 25.76730237277893 26.16386124059402 26.5692809414455 26.98344955414751 27.40620798811342 27.83741894846163 28.27691890088493 28.72455603631892 29.18015223544674 29.64352103307839 30.11450658244473 30.59287161944769 31.07845842690957 31.57105779886617 32.0704890049497 32.576519754909 33.0889761633164 33.60762271451159 34.13229222783482 34.66276582320297 35.19885288708349 35.74033103892282 36.28702609808698 36.83873205137393 37.39527102115785 37.95644323422739 38.52206699138099 39.09194863784325 39.66593253456782 40.24383103049298 40.82547443581711 41.41070099636217
 0.67 15.43800726641977 15.47410490613177 15.51151956691745 15.55242085381261 15.59809861093871 15.6493131176182 15.7065148837851 15.76990514469197 15.83958585491422 15.91559968165305 15.99796109733829 16.08668617153282 16.18178406214034 16.28326680591839 16.39117120829882 16.50551863251829 16.62636668806124 16.75377961841852 16.8878387881647 17.02861366935772 17.17621162726476 17.33073840541829 17.49232781000726 17.66110139360787 17.83719763825975 18.0207617378929 18.21193238011194 18.41086612734417 18.61769649735869 18.83257354316439 19.05562583229502 19.28699742549026 19.52679185478222 19.77513010099761 20.03210357068627 20.29780007248766 20.5722877929474 20.855628271797 21.14785137671053 21.44899027755268 21.75905342013384 22.07803349948844 22.40591943269376 22.74266933124746 23.08823247302282 23.44254627382207 23.80553925854866 24.17711803202094 24.55719024945039 24.94561758660881 25.34229970971008 25.74709024503293 26.15984574831291 26.58040367393213 27.00861934393755 27.44430691691869 27.88730035677808 28.33741840142787 28.79446853144817 29.25825693874355 29.7286084952354 30.20530672162922 30.68818375629732 31.1770103243183 31.67159570671647 32.17176770994509 32.677302635659 33.18800525082312 33.70369875820484 34.22419476729884 34.74928326573518 35.27879259122112 35.81254940406966 36.35035866036766 36.89205358583826 37.43745565045238 37.98641454384602 38.53875815159964
 0.6899999999999999 14.24212394788842 14.27501112081025 14.30933267831909 14.34700852033418 14.38919840782698 14.43658295946487 14.48954304764597 14.54828019392592 14.61287666383733 14.68335596110308 14.75974312124444 14.84202560458537 14.93022328865444 15.02435025998599 15.12443480532221 15.23051080221828 15.3426281090527 15.46085395444507 15.58526302608423 15.71593815896935 15.85298072306729 15.99651071038959 16.14663632149284 16.30349355140629 16.46721577499138 16.63794313173748 16.81581960999931 17.00099413068121 17.19360923037431 17.39380504395279 17.60170628663615 17.81746223552454 18.04116871061507 18.27294905530719 18.51289911640616 18.76110922363386 19.01764916865692 19.28258118364282 19.55595891935528 19.83781442280075 20.12816011443862 20.42700476496864 20.73433947170944 21.05014363458322 21.37437493172206 21.70699029471249 22.04790688349555 22.39706206094053 22.75436336711157 23.11971049324691 23.4929832554719 23.8740545682675 24.26278941771729 24.65903183455654 25.06265686704844 25.47347755371323 25.89133789593713 26.316060830489 26.74744820197377 27.18534073525267 27.62953800786135 28.07984842245823 28.53608917933626 28.99805624903247 29.46556434507079 29.93841689687465 30.41641602288696 30.89938250393595 31.38711575688683 31.87943380861957 32.37615327037481 32.87707931251035 33.38206563971185 33.89089446670231 34.40342649449562 34.91948088724035 35.43890524970102 35.96152560542421
 0.71 13.19511494325709 13.22439992975421 13.25530619588634 13.28954372133139 13.32809246528508 13.37153326354914 13.42016712509125 13.47414612807738 13.53355281537713 13.59839138954293 13.66867770726403 13.74443007329637 13.82563993386935 13.91235266957111 14.00457858771339 14.10238371417805 14.20582078474659 14.31494963591499 14.42985829519585 14.55064327091016 14.67739984147145 14.81024194416489 14.9493023634246 15.09471161861228 15.24660825130088 15.40511511206707 15.57040384679673 15.74259618250785 15.92183951269585 16.10827888220624 16.30204097164036 16.50325908130013 16.71205411467802 16.9285315614992 17.15278948032299 17.38492048071139 17.6250147049728 17.87310880948981 18.12928394564003 18.39356474032008 18.66598227608291 18.94654707089935 19.23525905755575 19.53209656269969 19.83703628554671 20.15003427626161 20.4710279140287 20.79995188482568 21.1367331589172 21.48125896808435 21.83342978260734 22.19312528801951 22.56022236165141 22.9345770489846 23.31603453983578 23.70444514439252 24.09963626912281 24.50145439258157 24.90970504113807 25.32423276464917 25.74481111210416 26.17130260726783 26.60348872434946 27.04117986372627 27.48419532775054 27.93234329667109 28.38544080470007 28.84329371625737 29.30571670242561 29.77252321764967 30.24354547671557 30.71857443204424 31.19746975133664 31.68003979560769 32.16613159764665 32.65556084094318 33.14818183911818 33.64382751589985
 0.73 12.25949625269879 12.28629971047755 12.31480288590694 12.34648592603753 12.38216907303608 12.42234306164953 12.46725941620885 12.5170602471733 12.57180894721555 12.63152008684849 12.69622030959435 12.76593912669707 12.84069921137887 12.92052759264216 13.00546654861785 13.09559449946163 13.19095659979943 13.29164583072393 13.3977335913437 13.50933988988701 13.62656403436243 13.74952422277853 13.8783474329251 14.01317891171874 14.15414116411568 14.30138354159502 14.45505873021585 14.61529713825189 14.7822458834077 14.9560377796207 15.13682032345349 15.32471268008151 15.51984766888124 15.72232174862447 15.93223700228466 16.1497051214618 16.37479239043247 16.60757066983228 16.84810537997844 17.09642948384037 17.35258446966712 17.61658933328049 17.88843456004355 18.16812510651456 18.45562838179703 18.75091922859706 19.05393090399985 19.3646090599776 19.68287672364198 20.00863127725476 20.34178043801078 20.68220323760829 21.02978400162235 21.38436632869735 21.74583006957598 22.11400630598206 22.48873532937595 22.8698566196015 23.25718882344464 23.65056973312425 24.04979626473665 24.4547044366761 24.86508934805425 25.2807951571422 25.70160505985982 26.12735126833768 26.55784498957759 26.99288640423863 27.43231464557644 27.87592777856394 28.32358277922282 28.77507551419558 29.23023072058871 29.68890198611834 30.15090172959044 30.61610118174799 31.08431036651865 31.55538808269677
 0.75 11.40388817005986 11.42934731785916 11.45631979890702 11.48616561742712 11.51963508599657 11.55716942332907 11.59902015165567 11.64531989370378 11.69614236927474 11.75151279142048 11.81146886222011 11.87604086815693 11.94527297509676 12.01919412286848 12.09787841944788 12.18137673474566 12.26976699400117 12.36313527078285 12.46158627959716 12.56520396810744 12.67412130896445 12.78846089125061 12.90834441153992 13.03391076457583 13.16529693356956 13.30265738012144 13.44613033376806 13.59585678115853 13.75198145486277 13.91463882181578 14.08397107140134 14.26010910317939 14.44316851426143 14.63326858633851 14.83050127236681 15.03498218291604 15.24677557218644 15.46596532370004 15.69261693567287 15.92676150607455 16.16846171738256 16.41771382103861 16.6745476216151 16.9389474607001 17.21089720050959 17.49036020723641 17.77729933414567 18.07164490442682 18.3733216938134 18.68225091298169 18.99832118974006 19.32142755102171 19.65145240469356 19.98824852119494 20.33169001502041 20.68161032606121 21.037872200821 21.40028767352172 21.76869804711622 22.14293387422515 22.52281493801562 22.90815023304074 23.29876794605874 23.69448543685198 24.09512921906616 24.50049494109098 24.91040736700439 25.32469035760241 25.74317685153845 26.16565884659536 26.59199738111511 27.02199251561106 27.45550331458862 27.89234782860085 28.33237307656574 28.77540502837296 29.2213285878082 29.66994757582374
 0.77 10.60617108168969 10.63019352794045 10.65558194285443 10.68365657938523 10.71514801012258 10.75044732534762 10.78980643073522 10.83332824470367 10.88108709541229 10.93309871740716 10.98939174791579 11.05000772279107 11.11496227210532 11.18430601539519 11.25810535655811 11.33640347840139 11.41928133684484 11.50682815477815 11.59914211557411 11.69633085625915 11.79850176034261 11.90578095030627 12.01831537975598 12.1362176252372 12.25964977771644 12.38875073373093 12.52367118620875 12.66454761496201 12.81153827685586 12.96477019565631 13.12439015155984 13.29050967040843 13.46327801259347 13.64279516165244 13.82915481256258 14.02247335973578 14.22283488471963 14.43030414360925 14.64494455417558 14.86680818271541 15.09593473062926 15.33235152073331 15.5760734833121 15.82708414191891 16.08537659893122 16.35091952086914 16.62367412348486 16.90356915663178 17.19054588892238 17.48451409218429 17.78537802572453 18.09303242041223 18.40734446259082 18.728202777831 19.05546341453634 19.38897182741398 19.72858286082314 20.07412073201508 20.42543901427827 20.78234062000337 21.14468778368305 21.5122820448622 21.88494423105471 22.26250444064357 22.64477202578151 23.03157557531008 23.42274289771559 23.81808100414086 24.21744609147239 24.62062352552306 25.02747782433101 25.43783264159604 25.85152075027514 26.26837402635978 26.68826343285744 27.11100900400114 27.53646982971063 27.96450404032963
 0.79 9.875287586686252 9.897693851406476 9.921373516636937 9.947616677037159 9.977133956559397 10.01030670673695 10.04732720466181 10.08828875065188 10.13325586560822 10.18222538806259 10.23523667091574 10.29229257786703 10.35344027953583 10.41870224927544 10.48813735868012 10.56181127278605 10.63979804496711 10.72217001152631 10.80904908598403 10.900516953064 10.99671466237852 11.09775332181396 11.20377269061818 11.31491237219132 11.43131680658181 11.55313826268925 11.68053283017628 11.81363141109149 11.95258471120576 12.09755323106438 12.24865425675767 12.40603485041296 12.56980184041083 12.74008081132907 12.91697409361754 13.10058775300791 13.29098757966193 13.48825707706257 13.69245845065241 13.90363159622398 14.12181508806698 14.34703516687768 14.57930372743609 14.81861330605669 15.06494106781902 15.31826679358454 15.57853686680674 15.84568826014163 16.11966852186626 16.40037476211321 16.68772863892936 16.98161034416774 17.28192558922154 17.58851159060987 17.90126605542523 18.22001616665312 18.54462856837458 18.87495935086304 19.21081403558707 19.55205756013149 19.89850426304918 20.24997786865708 20.60633147178973 20.96735752252457 21.33289781089366 21.70278345159672 22.07681486873121 22.45486178055546 22.83671318430133 23.22224734105361 23.61125176071343 24.00359318706398 24.39910758295674 24.79763011563745 25.19902514223098 25.60312619540525 26.00980596923432 26.41890630528155
 0.8100000000000001 9.21076066429139 9.23162711053226 9.253804456525391 9.278523032765262 9.306393407336492 9.337757384402483 9.372757302419753 9.41146673207817 9.453911073967369 9.500107655969712 9.550077030380091 9.603813370753063 9.66137556847775 9.722798129081035 9.788132268259636 9.857446507641722 9.930827970278767 10.00835247586842 10.09013583570932 10.17628304738863 10.26692018920357 10.36217301431781 10.46218354465411 10.56709766452449 10.67706311399926 10.79222648201661 10.91274819923433 11.03877153062539 11.1704595678195 11.30793722119256 11.45136421170623 11.60086806250016 11.75655809023919 11.91855839621847 12.08698385722927 12.26192111618858 12.44344157253594 12.63163137240074 12.82653939854404 13.02821426007859 13.23668328197137 13.45196949433301 13.67407162149891 13.90299007090675 14.13868992177594 14.38114591359414 14.63031343441697 14.88612450898679 15.14850478667697 15.41737852926845 15.69265759856554 15.97420644385832 16.26194708923945 16.55571912078335 16.85540167359619 17.1608634187455 17.47195255007859 17.78851677093924 18.11038328079262 18.43740876176881 18.76941936513553 19.10625069771134 19.44772780823074 19.79368517367309 20.14395668556788 20.49836563628889 20.8567547053507 21.2189459457209 21.58479077016236 21.95409993761969 22.32673353966513 22.70253098701891 23.08134099615998 23.46301157604319 23.84738001493951 24.23432286741618 24.62369594147433 25.01536428586156
 0.83 8.599780454095269 8.619520820769448 8.640716505324249 8.664427869159912 8.691185718423004 8.721241802667958 8.754709013275621 8.791631181629036 8.832034377046718 8.875926704473638 8.923319901930277 8.974249637720087 9.028746507395741 9.086857430484645 9.148646146974187 9.214184013557254 9.283551399638654 9.35683778310309 9.43417234584539 9.515645569063821 9.601396228317341 9.691554688347718 9.786259197667569 9.885665882915401 9.989920742978882 10.09918164288763 10.21360330747696 10.333342314824 10.45853408945795 10.58935689534614 10.72592082865776 10.86837481030734 11.01683957828005 11.1714296797412 11.33226046293231 11.49940506885646 11.67296742275565 11.85299822538307 12.03955894407359 12.23268280361568 12.43241477692827 12.63875557554643 12.85171263991971 13.07127012952736 13.29740191281482 13.5300695569562 13.76923431744751 14.01481512753598 14.26675358749063 14.52494195372002 14.78930412774297 15.05971364501851 15.33608766364172 15.61825695291209 15.90612188178166 16.19953240719036 16.49832806229637 16.80238794460945 17.1115307040358 17.42560453084312 17.74445714355508 18.06790577678446 18.39581716901495 18.72798755034166 19.06429263018088 19.40452758495991 19.74855704579831 20.09620508619208 20.44731520971268 20.80175033773349 21.15931279719607 21.51989430842951 21.88330597303629 22.24943826185838 22.61812100303775 22.98922337018587 23.36262387067696 23.73818033408033
 0.85 8.042823264776887 8.062030773808644 8.08268167676116 8.105706361784261 8.131556067968047 8.160462484154122 8.19251894753099 8.227789642013825 8.266301296408788 8.308053082362145 8.353087812094431 8.401432735919954 8.453130739552016 8.508220841194181 8.566779488418002 8.628891454827746 8.694619936512517 8.764079448286431 8.837372319717396 8.914612290945211 8.995944008289694 9.081491019649636 9.171406769693483 9.265831594842634 9.36493371804843 9.468846243363888 9.577757150311415 9.691795288047761 9.811129369327574 9.93590696426708 10.06627249390946 10.20235422359359 10.34427425612808 10.49215552477241 10.64610278602736 10.80619861223689 10.97253538400392 11.14516128242233 11.32414528112814 11.50952813817234 11.70131238771877 11.89953533156986 12.1041790305238 12.31522729556667 12.53266867890319 12.75644146483009 12.98650266045629 13.22277898627417 13.4651988665866 13.71368141979453 13.96810344855018 14.22838142978119 14.49438750459121 14.76599346804275 15.04306075882846 15.32546044883698 15.61305323262019 15.90567941676854 16.20318890920179 16.50542120838255 16.81221539246033 17.12343010835428 17.43887356078282 17.75841350124892 18.08185721698999 18.40908151990162 18.73990273544478 19.07416669154643 19.41171870750372 19.75241358290235 20.09609558655995 20.44260844550578 20.79181533400799 21.14358886266056 21.49777106754198 21.85423339945791 22.21283671328094 22.57348125740021
 0.87 7.544619545860901 7.563377841925786 7.583408916063838 7.605573079655861 7.630301800402224 7.657827001264141 7.688272059212727 7.72170210378599 7.758144215453911 7.797638723791841 7.840199805462393 7.885876582006127 7.934713917441289 7.98677341567293 8.042104617711756 8.100805298703111 8.162952964766522 8.22865584964627 8.298019911173537 8.371174027540674 8.448245993388237 8.529364515705442 8.614697209544818 8.704388593551812 8.798580085310242 8.897458996504563 9.001155527899872 9.109850764140841 9.223696668370696 9.342830076671508 9.467397692327157 9.597538079910443 9.73338265919584 9.875033698899603 10.02260331024898 10.17617544038241 10.33582686558273 10.50162618434552 10.67361681028487 10.85184896487891 11.03632967005785 11.22708274063692 11.42408877659741 11.62732515521855 11.83677702306366 12.05239028782366 12.27410761002179 12.501861394583 12.7355657822721 12.97513664100466 13.22045755703508 13.47144582602629 13.72794444400586 13.98985609821336 14.25704315784436 14.52934766469625 14.80665132372169 15.08878549349549 15.37560117660105 15.66693900994275 15.96265925499097 16.26260178796653 16.56657608997171 16.87447123707538 17.18608589035971 17.50129828593668 17.81991622494229 18.14181706351724 18.46683770278275 18.79483457882049 19.12566365266611 19.45917040032584 19.79521980282617 20.13368633630661 20.47442396216622 20.81730611727431 21.16219570425661 21.50899508186801
 0.8900000000000001 7.099524857808506 7.117649927464326 7.136855765837048 7.157953004548064 7.181382936225252 7.207378013557605 7.236081848178216 7.267550109375756 7.301850722634541 7.339005068003428 7.379058978293665 7.422033337105953 7.468005376686945 7.517009675615467 7.56913895631874 7.624464382418983 7.683088155910706 7.745100414169162 7.810633226790355 7.879800592263123 7.952743434473815 8.02960459904414 8.110535849502829 8.195676863291784 8.285211227607459 8.379279435078271 8.478054879278918 8.5816888500825 8.690346528851494 8.80416598346862 8.923293163208776 9.047875893453268 9.178014870247669 9.313851654704717 9.455467667253767 9.602951181738419 9.756399319364009 9.915847042496829 10.08136214831698 10.25297426232697 10.43069483171812 10.61453311859727 10.80447719307611 11.00050992622563 11.20260298289872 11.41068681442341 11.62472065117009 11.84461349499576 12.07029911156859 12.30166402257652 12.53861049782337 12.78102254721647 13.02879391264982 13.28178805978704 13.53985816974844 13.80287713070709 14.07068752939844 14.34314164254871 14.6201014282272 14.90139851712817 15.18688420378766 15.47639943774147 15.76979481463028 16.06690056725827 16.36757655661184 16.67165226284534 16.97899677624079 17.28943878814884 17.60284658191876 17.9190680238249 18.23796055399795 18.55939117736918 18.883226454636 19.20931249325799 19.53755493849199 19.86780896447582 20.19994926536994 20.53387004656683
 0.91 6.693464540481294 6.710955048478445 6.729361316678002 6.749463994391085 6.771704596031595 6.796305700269947 6.823421449033158 6.853127946351369 6.885474157050942 6.920492705294267 6.95824107296645 6.998751997909052 7.042086772001122 7.088310639087706 7.137501992756144 7.189744173960406 7.245133468493789 7.303796104310354 7.365827248695437 7.431365005285681 7.500545410939059 7.573515432455334 7.650430963147556 7.731453819265139 7.81672273626917 7.90641936496063 8.000699267462274 8.099726913054953 8.203645673869264 8.312626820433421 8.426793517078339 8.546283817201029 8.671226658387397 8.801732857395663 8.93789910500174 9.079822960707908 9.227576847316264 9.381212045368532 9.540774687453879 9.706306752386517 9.877819059254934 10.05530426134477 10.23876683993744 10.42817609798661 10.6234881536751 10.82464993385438 11.03159716736954 11.24426337827223 11.46255087892464 11.68635376299742 11.91557089836474 12.15010691989983 12.38980622217449 12.63455295206615 12.88420100127641 13.13862399876489 13.3976653031027 13.66117799474971 13.92900486826032 14.2009884244222 14.47700086233318 14.75685407142104 15.04040962341179 15.32751876425173 15.61802240598904 15.91177111862073 16.20861512191115 16.50839427718822 16.81099807912402 17.11625564750632 17.4240357190082 17.73421663896262 18.04666635314955 18.36124239960314 18.67782190044669 18.99629155376351 19.31653762551176 19.6384459414919
 0.9300000000000002 6.322675668102709 6.339234441535825 6.356638914368239 6.375629951417173 6.396609186193314 6.41981952014147 6.445385421743314 6.473394125482353 6.503884730671187 6.536911600141211 6.572505358794893 6.610729592020767 6.651627843971359 6.695281615704216 6.74177936318626 6.791191495161745 6.843637370884048 6.899217297711622 6.958060528568435 7.020310259269237 7.086076625710073 7.155541700924443 7.22883349200559 7.306116936895419 7.387554901040586 7.473300173916332 7.563530465418737 7.658401402126044 7.758055523429801 7.862654277536627 7.972331017341421 8.08722199617298 8.207443363412938 8.33312215998912 8.464345313744403 8.601203634682262 8.743767810090311 8.892084399543121 9.046224829785794 9.206198389499805 9.372018223952695 9.543686329533349 9.721200548174647 9.904514561665406 10.09360288585361 10.28838586474307 10.48882566448572 10.69481026727196 10.90627846512143 11.12310185357694 11.34519582530417 11.57241556360007 11.80463603581294 12.04175198667732 12.28360793156702 12.53004814966967 12.78094667708641 13.03613729986038 13.29548354693807 13.55880868306742 13.82598570163695 14.0968473174604 14.3712459595112 14.64903376361185 14.93005256508279 15.214153891356 15.50119895455869 15.79104864407222 16.08354351907229 16.37856380105588 16.67596936636105 16.97563973868596 17.27743408161316 17.58124119114601 17.8869194882639 18.19438701150309 18.50350140957051 18.81416993399771
 0.9499999999999998 5.984368933877191 5.999692819175897 6.015836953856617 6.033490316367086 6.053056757004921 6.074738097234681 6.098679128880905 6.124948613197214 6.153587279811566 6.184639825547766 6.218159913123354 6.254183169724005 6.292787185454612 6.334045511667201 6.378032659165886 6.424841096289073 6.474584246869144 6.527368488069881 6.583328148101923 6.64258850381654 6.705285778178094 6.771583137615528 6.841614689253296 6.915547478022175 6.993546483650404 7.075756617535683 7.162345719498572 7.253469554417874 7.349282808748654 7.449924086923553 7.555553907638162 7.666278700021221 7.782230799690482 7.903525444695163 8.030253771345919 8.162504809933374 8.300334480336327 8.443823587520725 8.592989816930725 8.747877729773091 8.908485758196342 9.074822200366112 9.246868215438292 9.424583818431579 9.607929875001195 9.79684209611559 9.991259032638062 10.19107706981534 10.39623342167525 10.60658312533571 10.8220420352275 11.04248581723304 11.26776994274416 11.49777968264114 11.7323601011962 11.97136604990424 12.21466216124397 12.46208284237264 12.71349226875781 12.96873437774959 13.22765286209704 13.49010116341253 13.75592246558803 14.02497968816737 14.2971054796788 14.57217221093217 14.85004196828539 15.13055654688484 15.41359744388456 15.69902585164945 15.98670265094747 16.27650840413639 16.56832334835052 16.86201738869321 17.15750009144094 17.45462067726509 17.75329801447753 18.0534306123065
 0.97 5.673794961582896 5.687927474814046 5.702884847006462 5.719298968622192 5.737530704755347 5.757804894516523 5.780215350305466 5.804862856971978 5.831778170865217 5.861009018771416 5.892599096740181 5.926620068799445 5.963111565559235 6.002170182704398 6.043864479376444 6.088301976444701 6.135581154666967 6.185831452739915 6.23915226523945 6.295702940451328 6.355602778092303 6.419011026922133 6.486080882246783 6.556955483313199 6.631807910596077 6.710787182977041 6.79405125481672 6.881765012920233 6.974071273396625 7.071116778412867 7.17303319284302 7.279970100813268 7.392031002143557 7.509323308686587 7.631935340565011 7.759973322307733 7.893485378886222 8.03253153165188 8.177152694175511 8.327367667990028 8.483192138237609 8.644616669222554 8.811620699871241 8.984158539100527 9.162197361096174 9.345668200502839 9.534486947527332 9.728572342956879 9.927833973094241 10.13215826461168 10.34143147932575 10.55552970889508 10.77429886944348 10.99765469611058 11.22540273753252 11.45743835025537 11.69359669308376 11.93372272136777 12.17767118123076 12.42531660374136 12.67646329903277 12.93099535037254 13.18874660818648 13.44959068403998 13.71336094458079 13.97993050544669 14.24915222514237 14.52089869888941 14.79503225245367 15.07142493595458 15.34993851766066 15.63048447777621 15.91290400222369 16.19710797642711 16.4829669791013 16.77039127605237 17.0592608139949 17.3494752143913
 0.99 5.387946918642131 5.401116205962456 5.415117730306749 5.430521392754356 5.447682071475374 5.466770621174644 5.487925872434769 5.511185630958209 5.536613676708528 5.56425176295087 5.594153615191753 5.626364930018287 5.660968373836933 5.698025581511924 5.737638154903509 5.779898661306156 5.824909631786911 5.872804559424099 5.923697897446573 5.977723057273746 6.035042406456675 6.095777266520441 6.160085910708161 6.228139561626922 6.300076388796027 6.376073506097895 6.456267969132061 6.540834772472692 6.629905846830119 6.723626056116878 6.822141194418828 6.925570982871925 7.034041066445283 7.147639010631217 7.266478298042955 7.390626324920821 7.520142397547696 7.655085728574617 7.795495433257474 7.941385525605742 8.092755914444343 8.249603399389702 8.411901666741187 8.579613285289179 8.752686702041043 8.931054237866419 9.114639083063274 9.303329292846211 9.497064782758704 9.695702324010899 9.899148538744782 10.10724989522858 10.31989270298234 10.5369531078367 10.7582670869271 10.98370044362551 11.21310880241215 11.44633760368962 11.68325209854186 11.92367734344077 12.16749819490319 12.41453930410096 12.66466511142737 12.91773984102272 13.17361749526253 13.43215184921156 13.69321644504711 13.95667458645533 14.222399333004 14.49026349449582 14.76014962530611 15.03194001870901 15.30550670119624 15.58074142679312 15.85755567137595 16.13583062699562 16.41544719621199 16.69633598644413
 1.01 5.12581682328525 5.13809824545235 5.151208098464137 5.165707292806104 5.181890718232742 5.199930243264303 5.21992371459219 5.241931956392973 5.266010769551134 5.292181930790603 5.320514191715135 5.351055277757656 5.383881887038652 5.419079689133734 5.456735323750479 5.496945399314706 5.539836491466342 5.585527141465028 5.634144854505659 5.685827097944069 5.740709299433062 5.798955844969056 5.860714076849563 5.926140291541821 5.995389737462883 6.068620612671462 6.145989062471932 6.227648176930838 6.313746988306352 6.404417468391111 6.49980352576891 6.600019002985785 6.705178673636008 6.815391239363604 6.930736326780016 7.051289484298565 7.177122178886446 7.308269792735006 7.444756619849112 7.586621862556468 7.733839627937781 7.886423924178761 8.044322656844928 8.207495625080375 8.375898517731546 8.549460909397276 8.728077256406365 8.911699892723981 9.100196025788321 9.293442732279001 9.491356953818707 9.693785492609763 9.900615007007289 10.11169200703072 10.3268828498156 10.5460537350076 10.7690407001007 10.99571961572179 11.22593618086388 11.45952591807015 11.69636416857134 11.93629608737899 12.17919663833704 12.42489058913461 12.67328250628271 12.92419675005779 13.17753746941524 13.43313859687581 13.69090384338836 13.9507066931722 14.21242039854248 14.47592797472225 14.74113219464485 15.00790558375045 15.27616041478064 15.54578870257516 15.81669219887483 16.08878238713506
 1.03 4.880487710931606 4.891921363406058 4.904200523571014 4.917856110265109 4.93315002353038 4.950249144155927 4.969219333138676 4.990133431061304 5.013009257387383 5.037910609673775 5.064880262700394 5.093978967517366 5.125277450409699 5.158866411779565 5.194836524946286 5.233308434864163 5.274384756758263 5.318185074678327 5.364851939970958 5.414526869670245 5.467346344807043 5.523465808637107 5.583036664788292 5.646212275327095 5.713138958744786 5.783993987863417 5.858920587662034 5.938060933023422 6.021560146401731 6.109566295411398 6.202189390337772 6.299569381569877 6.401805156955813 6.508982539081295 6.621205282471882 6.738523070719488 6.861003513533766 6.988687143719083 7.121592414077734 7.259744694240169 7.403135267423039 7.551740327115867 7.705527973697256 7.864461210981583 8.028474942697141 8.197499968896802 8.371454982302305 8.550252564583324 8.733780182572527 8.921925184417963 9.114574795674052 9.311606115332676 9.512876111795819 9.718261618791288 9.927619331233208 10.14080580102896 10.35769743283432 10.57812047975875 10.80195103902265 11.02903504756873 11.2592282776295 11.49239633225313 11.72839464078999 11.96708845434214 12.20834284117833 12.45204268211704 12.69802266588014 12.94617728442002 13.19640082822296 13.44853738159173 13.70250081791032 13.95818479489423 14.21545274982913 14.47421789480169 14.7343832119257 14.99584144856708 15.2585051125716 15.52226646749883
 1.05 4.649861862021011 4.660508940259429 4.67202365766517 4.684899940511977 4.699399697998835 4.715639821835351 4.733707185751849 4.753646644934178 4.775478035383307 4.799268173199742 4.825053853792844 4.852907851015087 4.88289691622137 4.915115777253435 4.94965913734951 4.98664267397927 5.026172037604235 5.068392850363736 5.113420704686594 5.161406161828646 5.212490750336317 5.26681996443639 5.324546262352193 5.385821064546416 5.450810751890783 5.519649663762838 5.592489096070116 5.669486299202007 5.750763475909592 5.836465779113846 5.926706309642519 6.02160211389613 6.121256181443465 6.225748442547046 6.33517976561903 6.44959295460808 6.569039746317713 6.693568807656748 6.82320173282242 6.95793104041687 7.097761170497658 7.24267848156306 7.392635247472913 7.547583654305846 7.707472797153757 7.87222267685445 8.041751196663402 8.215976158865686 8.394795261329124 8.578076093999769 8.765716135340934 8.957592748717001 9.153573178723306 9.353524547463465 9.557323850775575 9.764807954408795 9.975843590151845 10.19030735191507 10.40803569176778 10.62890491593261 10.8527711807388 11.07948048853624 11.30890868357238 11.54093144783402 11.77540429685609 12.01220257549986 12.25120145370266 12.49226592220165 12.73531078823419 12.98018067121722 13.22679999840849 13.47503300055229 13.72479370751258 13.97596594389645 14.2284533246709 14.48217925077612 14.73702690473845 14.99291924628633
 1.07 4.437583403019165 4.447498520978314 4.458303726794015 4.470442953372661 4.484167118081892 4.499585122373224 4.516764851336145 4.535743173183681 4.556561938669507 4.579250980436622 4.603880112297654 4.630518128446855 4.659235802603845 4.690121887089193 4.723287111831895 4.758850183308883 4.796911783416623 4.837620568274935 4.881094166963166 4.927487180188834 4.9769411788889 5.029602702763826 5.085622258744597 5.145141319392883 5.208323321234571 5.275309663026856 5.346238703959163 5.421263761788133 5.500501110906961 5.584081980349392 5.672125551728673 5.764739957111834 5.862015276829638 5.964037537222618 6.070877708323594 6.182597701477148 6.29924236689652 6.420834491158415 6.547393794636296 6.678935928872724 6.815435473891332 6.956871935449115 7.103205742229681 7.254396242978223 7.410385703578942 7.571078304075741 7.736420135637044 7.906309197465623 8.080623393654372 8.259280529989045 8.442148310698951 8.629104335156725 8.820036094528362 9.014810968374588 9.21327622120498 9.415318998986024 9.620786325604556 9.829545099287971 10.04145208898275 10.2563839306928 10.47419712377929 10.69474802722366 10.91792285585552 11.14356767654732 11.37156840437769 11.60181079876539 11.83414045957593 12.06847282320301 12.30467315862692 12.54264656345223 12.78225795992709 13.02342209094656 13.26604351604252 13.50999660736273 13.75521554564165 14.00159431616595 14.24903670473726 14.49746629363539
 1.09 4.242149980149921 4.251407448725868 4.261554113173867 4.273002912329735 4.285967770863699 4.300575598936331 4.316867291791979 4.334891729289739 4.354691775371975 4.376303277470469 4.399798065850199 4.42523195289084 4.452696732306024 4.482289178300425 4.514123044664758 4.548304063808755 4.584953945732221 4.624206376934263 4.666202019260801 4.711085508690477 4.7589894540591 4.810071435722756 4.864479004159747 4.922353678511522 4.983843945062766 5.049099255660877 5.118252026074995 5.191440634294846 5.268779418769634 5.350409676587233 5.436415661593982 5.526922582455354 5.621992600657864 5.721723828452516 5.826175326740196 5.935392102899384 6.049413108556617 6.168277237300126 6.291980322337165 6.420523134095488 6.553896377769551 6.692076690811969 6.835013640370866 6.982671720673718 7.134964350358385 7.291841869752027 7.453205538098651 7.618963530736096 7.789033936223241 7.963284753418353 8.141613888509461 8.323899151997729 8.510018255634829 8.699838809315368 8.893238317925487 9.090074178148758 9.290223675230649 9.493543979702725 9.699892144067999 9.90915509944875 10.12119965219825 10.33586248047788 10.55306013080128 10.77262901454692 10.99446540444107 11.21843543101268 11.44443507902202 11.67233018386504 11.90202642795531 12.13339933708556 12.36636427677085 12.60080644857568 12.83661088642706 13.07372245291589 13.31200583558913 13.55140554323496 13.79182590216371 14.03318105248689
 1.11 4.058205176167848 4.06695724722654 4.076533693317725 4.087358458588873 4.099644474251976 4.113490658269314 4.128958914982145 4.146111134682339 4.164973193126988 4.185593950996028 4.208050253292909 4.232410928688374 4.258755788807377 4.287194627459218 4.317837219810948 4.350791321504123 4.386196667714977 4.424186972158113 4.464885926033795 4.508450196918957 4.555013427602033 4.604729234861736 4.657738208189926 4.714194908458703 4.774216866531897 4.837977581821107 4.905575520786499 4.97717511538254 5.052860761448903 5.132770817046747 5.21699260074066 5.305624389826487 5.398741418505363 5.496426876004231 5.598723904643194 5.705679597850021 5.817339998122201 5.933699094936928 6.054785822609425 6.180590058100083 6.311076618770852 6.446241260091401 6.586018673295573 6.730368482988711 6.879215244706399 7.032502442425312 7.19012848602676 7.35202170871369 7.51806036438181 7.688152624945655 7.862186577620371 8.040020222160075 8.221581468053694 8.406698131679164 8.595277933417034 8.787168494724447 8.982247335170571 9.180381869434603 9.381449404267521 9.585297135418759 9.791832144529124 10.0009013959912 10.21238173377871 10.42614987824613 10.64209242290013 10.86009583114446 11.08003643299954 11.30180042179891 11.52528385086378 11.75039263015778 11.97700252292353 12.20502914230314 12.43436794794437 12.66493424259464 12.89664316868499 13.12938970490593 13.36311866277777 13.59772468321727
 1.13 3.883668397731615 3.892045478504738 3.901158657674936 3.911439884157366 3.923116095035835 3.936285215275373 3.951022157382557 3.967389821013665 3.985418092530653 4.005179844504999 4.026726935169442 4.050142207817677 4.075521490152021 4.102959593579131 4.132590312453809 4.164518423270978 4.198873683805872 4.235796832202546 4.275420586010767 4.317884641171397 4.363330670950347 4.411915324821232 4.463772227296838 4.519035976709524 4.577848143940713 4.640349271099609 4.70665187015131 4.776893421494499 4.851182372488894 4.929610135932659 5.012289088490013 5.099297569069241 5.190704877151399 5.286570271069934 5.386955966241558 5.491897133348639 5.601412896473457 5.715521331184674 5.834218462576377 5.957509263260096 6.08535465131021 6.217728488163183 6.35458257647109 6.495858657909948 6.641507410943349 6.791434448541965 6.945578315859501 7.103817487865706 7.266080366937089 7.432265280406023 7.602240478068939 7.775894129654375 7.953124322251662 8.133799057701035 8.317806249946104 8.504993722349507 8.695259204972755 8.888470331821196 9.084484638055182 9.283199557168475 9.484482418135022 9.688200442525272 9.894240741593222 10.1024803133355 10.31280603952374 10.52510468271167 10.73926288321824 10.95517715608838 11.1727438880328 11.39183933434841 11.61238961582108 11.83430071561233 12.0574684761317 12.28180859589667 12.50722662638187 12.73363796885963 12.96097787123367 13.18916142486815
 1.15 3.719709007439273 3.727689849327021 3.736352584170334 3.746132165171964 3.757243534696284 3.769796624005942 3.783869352950663 3.799515629608235 3.816792349877708 3.835752397024799 3.856464641179589 3.879037938786492 3.903542132006586 3.93009604807231 3.958810498594613 3.98982327882258 4.023249166855619 4.059239922808274 4.097921287927718 4.139433983664039 4.183919710693381 4.231522147894056 4.282373951275722 4.336625752861735 4.394385159524826 4.455796751776196 4.520987082508219 4.59004867569087 4.663102025022063 4.740241592532096 4.821551807142352 4.90711506317852 4.996984718838505 5.091229094615308 5.189898471675107 5.292999090190808 5.400575147631379 5.512619797007241 5.629144145072072 5.750117250481359 5.875520121908066 6.005320716115811 6.139470935989969 6.277912628527133 6.420556582783396 6.567361527781956 6.718236130380534 6.87307899309917 7.031798651908957 7.194283573982326 7.360442155405481 7.530152718853707 7.703303511230179 7.879772701269052 8.05942837710357 8.242168543800002 8.427871120858246 8.616393939679956 8.807614741005128 9.001431172318085 9.197720785223849 9.396341032795931 9.597199266896645 9.800162735471012 10.00513857981547 10.21199383182256 10.42063541120286 10.63096012268548 10.84286465319842 11.05624556903025 11.27100931297449 11.48707220145827 11.7043404216567 11.92271002859469 12.14212694223771 12.36249694457334 12.58373567668525 12.80577863582149
 1.17 3.564175512504199 3.571798377717052 3.580104576228409 3.589498065103997 3.600167791465792 3.612234692250388 3.62577769392345 3.640834712150301 3.657495651422637 3.675799404641419 3.695838852655948 3.717697863759175 3.741481293139263 3.767294982287464 3.795271758362325 3.82552543351031 3.858193804142856 3.893410650169955 3.931314734190299 3.972044800638089 4.015744574886561 4.062543762308332 4.112583047292656 4.165979092219679 4.222876536391829 4.283381994922431 4.347619057581691 4.415689287600189 4.487690220430019 4.56371836246375 4.643839189711366 4.728140146435377 4.816663643744299 4.909466058144709 5.006586730052111 5.108046962260835 5.21386601837325 5.324040121188535 5.438576451051325 5.557431144160537 5.68059929083867 5.808016933761969 5.939665066151816 6.075448629927683 6.215331513822134 6.359212551458258 6.507030519390003 6.658684135105896 6.814082054996659 6.973112872287239 7.135675114933841 7.30165724348651 7.470947648917937 7.64343465041907 7.81900649316227 7.997511346032683 8.178877299328583 8.362952362431464 8.549634461446676 8.738791436815491 8.930321040899422 9.124090935537758 9.319998689579256 9.517941776388977 9.717787571331318 9.919463349230302 10.12283628180823 10.3278234351039 10.53431176687149 10.74222812396148 10.95146923968482 11.16193173116167 11.37355209665608 11.58623671289814 11.79991183239489 12.01448358073169 12.22990795386542 12.44607081541134
 1.19 3.417375653084553 3.424734462047037 3.432785307131803 3.44188014889118 3.452198938741222 3.463865618739669 3.476951121323563 3.491527369006547 3.507647274035851 3.525394738009007 3.544849651450297 3.566107893346975 3.589281330645292 3.614469817706366 3.641811195721921 3.671423292089951 3.703455919750363 3.738035876480636 3.775292944151566 3.815376887943166 3.858417455520769 3.904546376171441 3.95390035990076 4.006601096490066 4.062769254514279 4.122516480320384 4.185947396966694 4.253171603123038 4.324276671931966 4.399341149831159 4.478435555337147 4.561638377790554 4.64897607606299 4.740505077225825 4.836251775181013 4.936239529254193 5.040480662750296 5.148956461471895 5.261670172200565 5.378603001141505 5.499705112331754 5.624941626012257 5.754256616964154 5.887594112809609 6.024892092277543 6.166059483434695 6.311025161882348 6.459687948919228 6.611956609670949 6.767739851186551 6.926906320502569 7.089384602675201 7.255043218781093 7.423770623887336 7.595445204991279 7.769965278930766 7.947209090265494 8.127064809130156 8.309420529060084 8.494144264790192 8.681133950027926 8.870297435201119 9.061492485181544 9.254636776985079 9.449607897449395 9.646323340890131 9.84467050673654 10.04455669714764 10.24586911460996 10.4485448595179 10.65250092773806 10.8576242081584 11.0638414802238 11.27106941145905 11.47925455498068 11.68829334699893 11.89811210431137 12.10866702178941
 1.21 3.280164258770859 3.287355720783694 3.295209838243697 3.304070574855526 3.31409788591762 3.325418718117885 3.338107009292256 3.352247688146146 3.367898673938811 3.385148876130649 3.404080193993438 3.424806516183569 3.447423720278266 3.472055672274865 3.49883422605315 3.527891222800805 3.559358490402032 3.593376842789356 3.630074079258702 3.669591983747774 3.712059324077815 3.757615851158804 3.806373298158179 3.85846237963315 3.913997790626699 3.97308520572736 4.035826278092869 4.10230963843782 4.172617893985409 4.246833627383428 4.32501839558461 4.40722372869151 4.49349912876604 4.58388406860385 4.678386990473725 4.777035304822187 4.879826388943506 4.98675558561535 5.097810201700263 5.212955506713266 5.332151731355819 5.455356066016392 5.582527659237982 5.713575616152852 5.848458996884828 5.987076814919496 6.129368035442655 6.275221573647421 6.424556293010371 6.57727100353716 6.733254459978028 6.892415360013722 7.054632342412258 7.219793985157064 7.387788803547061 7.55852524826921 7.731871703444133 7.907716484645428 8.085947836893302 8.266463932623216 8.449152869630222 8.633902668989732 8.820611272955478 9.009176542835442 9.199496256846603 9.391468107949319 9.585009701662262 9.780008553858814 9.976402088545864 10.17407763562603 10.37294242864428 10.57295360252009 10.77399819126611 10.97601312569462 11.17892523111282 11.38265122500825 11.58712771472554 11.79230119513575
 1.23 3.152883762747871 3.159862492046364 3.167489099790845 3.17608855254081 3.185812809110714 3.196800820381693 3.209120529079101 3.222850869515841 3.238072767301524 3.254860139017465 3.273329891857543 3.293560923234939 3.315692120354783 3.339832359752746 3.366117506799582 3.394680415171689 3.425658926287706 3.459181868711192 3.495400057519439 3.534425293638462 3.576405363144231 3.621465036530198 3.669718067941188 3.721278194373726 3.776265134842872 3.834781589515661 3.896911238811219 3.962747742467677 4.032355738575953 4.105821842580568 4.183189646247546 4.264512716599607 4.349824594818724 4.439157795116237 4.532532803570658 4.629941076933359 4.731404041402302 4.836901091364015 4.946403588104021 5.059885858485928 5.177310193599427 5.298622847377427 5.423769035182586 5.552689932363529 5.685294672781034 5.82153234730448 5.961302002278899 6.104522637962964 6.251083206938272 6.400902612490299 6.553879706961419 6.709893290076423 6.868852107240945 7.030644847813274 7.195170143350037 7.362306565826231 7.531932625830157 7.703976770733791 7.878287382839162 8.054792777501362 8.23338120122877 8.413930829761188 8.596349766126535 8.780556038676819 8.966427599104119 9.153882320437337 9.342827995020521 9.533162332473568 9.724812957636175 9.917697408495918 10.11172313410136 10.30682749246117 10.50291774843018 10.69993107158347 10.89778453407945 11.09642510851306 11.29576966576024 11.49576497281471
 1.25 3.035301280523826 3.04201089956817 3.049376940409553 3.057687372197075 3.067116156934527 3.077753249306697 3.0897125964741 3.103065137836164 3.11787780476288 3.134249520294941 3.152280198812364 3.17208174567164 3.193769056811424 3.217474018326788 3.243315506012074 3.271450384872368 3.30199550860363 3.335103719041539 3.370884845579059 3.409500704552796 3.4510570985982 3.495688815973643 3.543513629853449 3.594633297589939 3.649152559944557 3.707169140288145 3.768769743770463 3.834043056459031 3.903037744447382 3.975831452932846 4.052460805263947 4.132984401957558 4.217426819685909 4.305793610233607 4.398130299424794 4.494410386020602 4.59463934058706 4.698791604333637 4.806854587922592 4.918785670249329 5.034555197193971 5.154085480344364 5.277342795690737 5.404246382292285 5.53473544091591 5.6687191326474 5.806126577475359 5.946846852848154 6.090798992204215 6.237881983476052 6.388004767568294 6.541056236810162 6.696935233382758 6.855540547721558 7.016740916894582 7.180455022956631 7.346571491280136 7.514978888863038 7.685575722614257 7.858260437617286 8.032921415372432 8.209466972018346 8.38780535653339 8.567834748917512 8.749453258355279 8.932578921360738 9.117129699904829 9.303003479526083 9.490128067425363 9.678431190545453 9.867810493636309 10.05821353730681 10.24954779606392 10.44176065634013 10.63475941451014 10.82851127489777 11.02293334777407 11.21795264734769
 1.27 2.926071174537619 2.932574406115212 2.939707666181187 2.947750926237309 2.956889151184907 2.967227299164409 2.978853321365709 2.991863161809393 3.006317757098826 3.022330036143128 3.039993919851028 3.059427320795652 3.080756142850231 3.104095280794769 3.129587619893694 3.157370035444518 3.187574392297536 3.220340544346604 3.255800333991024 3.29409359156858 3.335325134759781 3.379616767963335 3.427093281642935 3.47785245164539 3.531995038490179 3.589610786630486 3.65076342368579 3.715543659646101 3.784005186047896 3.856216675121882 3.932200778912647 4.011996128370344 4.095642332414471 4.183146976969907 4.274520623975318 4.369760810364054 4.468855047017703 4.57177581769245 4.678502577918394 4.788999753872013 4.903209741221956 5.021091903948349 5.142585573135838 5.267610045740573 5.396084583331386 5.527968410805384 5.66313071507823 5.801510643749385 5.943007303742593 6.087509759921915 6.234927033683624 6.385168101524298 6.538131893585479 6.693687292175222 6.851753130266958 7.012218189976075 7.174981201014599 7.339940839124468 7.506985724489807 7.676014420128741 7.846955430265192 8.019677198681233 8.194108107050496 8.370136473253245 8.547700549673671 8.726678521480045 8.90701850488834 9.08861854541002 9.27139661608464 9.455290615698004 9.640228366986598 9.826107614829057 10.01288602442548 10.20048117946537 10.38883058028511 10.57788164201575 10.76756169272207 10.95782797153388
 1.29 2.825044037953717 2.831353787457062 2.838260001971957 2.846056655140802 2.854910714501334 2.8649631413382 2.876274890507546 2.888966910234669 2.903095141884693 2.918786519706331 2.936128970548708 2.955244413551288 2.976250759806903 2.999295911997923 3.024495764005578 3.051987200492453 3.0819220964582 3.114423316768483 3.149619715657193 3.187630136201974 3.228598409773094 3.272622355455708 3.319812779445559 3.370272474418167 3.424089218871569 3.481345776442655 3.542120895197181 3.606478306893518 3.674483726220217 3.746161850007476 3.821577356412579 3.90074190407942 3.983689131272202 4.07042065498342 4.160938070016233 4.255234948041368 4.353295836628668 4.455103258253423 4.56061570927764 4.669794658906401 4.78258154811949 4.898937788578426 5.018792761509145 5.142075816560475 5.268696270638649 5.398593406718049 5.531666472628444 5.667854679818928 5.807027202098856 5.949093174356016 6.093971691252339 6.241551805897441 6.391742528500334 6.544422824999579 6.699501615672291 6.856877773722322 7.016440123848006 7.178107440789869 7.341768447858701 7.507311815444453 7.674676159506371 7.84375004004487 8.014431959555612 8.186660361466313 8.360313628556812 8.535330081362922 8.711627976564685 8.889125505359578 9.067740791821322 9.247411891244905 9.428056788478498 9.609603396242957 9.791999553439586 9.975163023446957 10.15903149240747 10.34356256750448 10.52868377523086 10.71434255964965
 1.31 2.731056040971724 2.737163470031337 2.743860417983099 2.751430860419981 2.760047767282041 2.769846102718971 2.78090182492766 2.79331288596479 2.807178231534476 2.822598800750959 2.839678525876364 2.858538332033537 2.87930113689398 2.902096850340898 2.927070374107387 2.954342601389778 2.984054416436157 3.016347694110102 3.051340299429657 3.089149087081585 3.129904900910917 3.173711573385858 3.220677925038081 3.270901763878456 3.324462884788266 3.381442068885961 3.44190808286951 3.505930678334417 3.573548591067465 3.644809540316253 3.719741228034629 3.798378338104068 3.880729535531112 3.966798465620967 4.056582753127332 4.150079001378604 4.247245791380557 4.348062680895623 4.452493203498903 4.560493867611055 4.672008155508212 4.786981522309068 4.905343394939323 5.027013171073651 5.151920218055377 5.279993871794071 5.411123435641257 5.545238179244462 5.682237337379835 5.822030108763581 5.964495654842462 6.109573098563647 6.257131523124176 6.40706997070034 6.559317441157305 6.713742890739272 6.87026523074055 7.028793326157867 7.189215994324307 7.351442003525268 7.515380071596816 7.680948864506907 7.84805699491986 8.016603020744579 8.186525443667003 8.357732707667232 8.53016319752191 8.703705237292356 8.878317088799001 9.053916950082732 9.230442953853704 9.407813165928271 9.585975583654651 9.764868134328008 9.944438673595599 10.12460498385275 10.30533477263033 10.4865656709745
 1.33 2.643103591364062 2.649010183858918 2.655523772866302 2.662900335759089 2.671316844669464 2.680895266361489 2.691745562080495 2.703952687379333 2.717620591921485 2.732853219261036 2.749746506599537 2.768436384519749 2.789044776696314 2.81169359958333 2.836530762078882 2.863685165166538 2.89328670153382 2.925467255167691 2.960343700927086 2.998048904092499 3.038702719892673 3.08239299300843 3.129234557053659 3.179311234033535 3.232705833779983 3.28950315336446 3.34976697648808 3.413540072849178 3.48087319748833 3.551809090110926 3.626378474387359 3.704589057230885 3.786452528053275 3.871968557998302 3.961136799153187 4.053919883738088 4.150310423273737 4.250264007727344 4.353738204636878 4.460680558213859 4.571044588424794 4.684749790051386 4.801745631729696 4.921941554968379 5.045276973146199 5.17163127048897 5.300953801026143 5.433143887527194 5.568090820418073 5.705723856677889 5.845932218716083 5.988615093230329 6.133681630045432 6.28103094093343 6.430572098415286 6.582194134544343 6.735816039671944 6.891326761195486 7.048645202289253 7.207690220618398 7.368360627036402 7.530565184266433 7.694222605566953 7.859251553382044 8.025580637976827 8.193118416058459 8.361803389383152 8.531564003349699 8.702318645580023 8.87400564448725 9.046543267831835 9.219899721266341 9.393983146869397 9.568761621669461 9.744163156159001 9.920125692799719 10.0966071045195 10.27355519320176
 1.35 2.561163267996753 2.566872889330741 2.573189231852953 2.580373274562662 2.588597991595135 2.597980352103341 2.608648320118165 2.620669854387128 2.634174908191638 2.649259429142759 2.666033358955529 2.684612633201817 2.705132181041759 2.72772492493376 2.752516780323104 2.779638655309164 2.809229450291257 2.841398057593157 2.876290361066273 2.914016235671551 2.954670547040105 2.998369151012616 3.04519989315753 3.095262608268104 3.148624119838321 3.205353239517739 3.265506766545303 3.329150487162182 3.396311174003682 3.467021585470297 3.541315465077951 3.61918754078752 3.700661524313678 3.785720110413174 3.8743479761526 3.966532780155753 4.062233161830682 4.161409740576513 4.264018114970172 4.370000861933114 4.479319535878171 4.591863667836662 4.707592764565897 4.826426307637192 4.948263752504605 5.073034527554489 5.200658033136071 5.331023640573228 5.464050691157641 5.599638495123521 5.737696330604143 5.87811344257036 6.020819041751373 6.165682303537972 6.312632366868492 6.461578333097785 6.61241926484944 6.76506418485158 6.919402074756492 7.075381873944474 7.232902478312143 7.391872739045628 7.552221461378942 7.713867403337956 7.876729274470321 8.040745734561774 8.205835392339226 8.371916804161073 8.538938472695186 8.706848845585052 8.875556314104529 9.045019211801755 9.215175813132692 9.385974332084878 9.557332920791922 9.729239668139329 9.901612598362249 10.07441966963576
 1.37 2.483871992016547 2.489416942434612 2.495573424318052 2.502588418154264 2.510650899911296 2.519883840927923 2.530391207783762 2.542295962149406 2.555691060616611 2.570677454508523 2.587383089669964 2.605928906237787 2.626439838391307 2.649037814082837 2.673871754748313 2.701059574998063 2.730739182287707 2.763019476569224 2.7980313499222 2.835883686165292 2.87667636044792 2.920511238822226 2.967481177795325 3.017668023861884 3.071125613017071 3.127933770249903 3.188145309017037 3.251798030697065 3.318921724025341 3.389553164509406 3.463709113825067 3.541398319193188 3.622606512737266 3.707332410821843 3.795554713371861 3.887257103173006 3.982380245153151 4.080904785644978 4.182761351629877 4.287900549963222 4.396251966581151 4.507755165688929 4.622319688931056 4.739895054543229 4.860350756486294 4.983656263562337 5.109681018513077 5.238334437100699 5.369535907171317 5.50318478770124 5.639200407826221 5.7774720658539 5.917909028259635 6.060420528665944 6.204905766805791 6.351273907469947 6.499444079438678 6.649325374398025 6.800816845840929 6.953837507953541 7.108326334486927 7.264192257614566 7.421344166775913 7.579720907506363 7.739241280254012 7.89984403918351 8.061447890967452 8.223991493565656 8.387423454992753 8.551662332074519 8.716656629193364 8.882354797023474 9.048705231256019 9.215646271314986 9.383106199064077 9.551073237505225 9.719465549469273 9.888261236299346
 1.39 2.409343405391984 2.41478646801105 2.420841810241112 2.427773413932939 2.435755256733709 2.444927311984767 2.455400548600798 2.467269930930427 2.480661418598258 2.495677966328343 2.512440523749108 2.531058035179731 2.551678439397994 2.574413669389609 2.599401652079047 2.626780308041866 2.656667551198577 2.689187288490039 2.724449419534433 2.762569836265807 2.80364242255424 2.847765053807636 2.895015596555178 2.945470908012484 2.999195835628478 3.056247216614032 3.116658877452402 3.180492633391506 3.247761287918095 3.31847463221385 3.392664444593469 3.470320489924798 3.551435519031056 3.635989268075232 3.723967457926711 3.815326793510203 3.910024963137054 4.008021637819027 4.109266470564622 4.213692095658054 4.321218127920964 4.431784161956984 4.545319771379255 4.661734508021022 4.780947901129428 4.902859456542643 5.027388655850453 5.154444955538469 5.283937786116098 5.415766551228455 5.549830626752353 5.686049359876593 5.824332068166703 5.964578038614341 6.106696526671576 6.25059675527023 6.396207913826556 6.543419157231444 6.692169604826414 6.842358339365682 6.993924405964524 7.146776811034256 7.300844521204086 7.456056462230189 7.612341517892281 7.76963852887804 7.927886291655717 8.087003557335288 8.246939030518529 8.407641368138369 8.56903917828796 8.731091019039846 8.893735397255652 9.056930767386778 9.220625530266499 9.384768031893991 9.549306562210734 9.714199353869827
 1.41 2.339256430731297 2.34460191487627 2.35058822929309 2.357472357083175 2.365440277434009 2.374606965523935 2.385095392409649 2.397015524896402 2.410484325390904 2.425584751736951 2.442469757033773 2.461238289437122 2.482028291943093 2.504972702154707 2.530198452031257 2.557833467620435 2.588012668773251 2.620838968841765 2.656429274359649 2.69488448470559 2.736315491749576 2.780795179482061 2.828394423626057 2.879206091232172 2.933268040256617 2.99063011912223 3.051349166262535 3.115442009648891 3.182931466300747 3.25383434177908 3.32815242966303 3.405871511009802 3.486986353797883 3.571473712353633 3.659301326761306 3.750421922256571 3.844805208603609 3.942389879455845 4.043115611700409 4.146922064786397 4.253718880037039 4.363465679945849 4.476052067456865 4.591407625229099 4.709451914885278 4.830074476245031 4.953214826542609 5.078762459629315 5.206626845160735 5.336707427768952 5.468943626219878 5.603204832555874 5.739410411223828 5.877489698188858 6.017342000033847 6.158866593044979 6.302002722283508 6.446659600643955 6.592746407898961 6.740192289731038 6.888936356751449 7.038877683506488 7.189965307471399 7.342118228032237 7.495275405455954 7.649375759848986 7.804348170104687 7.960151472839893 8.116704461321 8.273965884379852 8.43187444531984 8.590388800812566 8.749447559785457 8.909009282300755 9.069032478426253 9.229455607098261 9.390247074977188 9.551375235296241
 1.43 2.276088989893388 2.281313770255403 2.287232609898447 2.294073493072588 2.302018400379993 2.311197308686189 2.321717191015195 2.33369901642854 2.347239749888152 2.362451352103153 2.379456779360537 2.398385983339762 2.419366910911251 2.442512503918815 2.467978698946021 2.495882427066491 2.526337613578173 2.559466177721587 2.595380032382053 2.634176083775938 2.675952231120925 2.720775366290336 2.768731373451526 2.819874128688372 2.874268499607892 2.931945344931011 2.99295651406752 3.057298846675249 3.125013172203499 3.196094309420766 3.270531065926809 3.348331237649096 3.429454608323683 3.513890948960583 3.601584017293664 3.692499557215159 3.786586298194826 3.883787954683848 3.984042225503531 4.087258793218875 4.193397323497115 4.302357464451295 4.414058845968986 4.528421079026232 4.645343754986826 4.764756444887037 4.886568698705882 5.010670044621075 5.136979988250776 5.265408011881273 5.395853573680735 5.528236106899183 5.662455019054842 5.798439691107003 5.936109476615622 6.075343700887768 6.216091660111167 6.358272620474974 6.501795817278032 6.646590454024808 6.7925857015092 6.939720696886504 7.08791454273373 7.237106306098531 7.387225017537039 7.538229670140818 7.690039218553278 7.8426025779758 7.995878623163897 8.14979618741372 8.304324061539244 8.459400992840461 8.614975684062939 8.771016792349116 8.927462928181697 9.084282654319541 9.241434484726469 9.398886883493343
 1.45 2.218793861964302 2.223915414035162 2.229764818700269 2.236570061265917 2.244510123635127 2.253729984224853 2.264316617868144 2.276388995701262 2.290063085035767 2.305429849215563 2.322621247458931 2.341756234685534 2.362962761328414 2.386373773130995 2.412124210929089 2.440322010417922 2.471108101904197 2.5045814100432 2.540852853560966 2.580024344961527 2.622167790219245 2.667365088456271 2.715687131605128 2.767182804056453 2.821916982291931 2.879906534502423 2.941204320191336 3.005801189763265 3.073729984097938 3.144981534109481 3.219545660291081 3.297404172245053 3.378540868198365 3.462910534503682 3.55047194512596 3.641178861114655 3.734983030061605 3.831803185544636 3.93157904655697 4.034250316922498 4.139736684696993 4.247937821555334 4.358783382164833 4.472173003544753 4.588036304412096 4.706272884513774 4.826792323945261 4.949504182455824 5.074327998740465 5.201143289718685 5.329879549800193 5.460446250137698 5.592752837866936 5.726718735334041 5.862253339310463 5.99929602019556 6.13772612120704 6.277502957559431 6.418545815630778 6.560773952117724 6.704116593179222 6.848512933569038 6.993902135757312 7.140213329041369 7.287395608646035 7.435378034813695 7.584119631884361 7.733559387366007 7.88364625099545 8.034319133790058 8.185556907090607 8.337288401595558 8.489482406387108 8.642087667949326 8.79507288917873 8.948396728387635 9.102017798300679 9.255884665044855
 1.47 2.165580663776934 2.170620095958962 2.176422633481102 2.183228262622008 2.191219966482268 2.200526724907082 2.211252514394895 2.223503307991978 2.237372075172965 2.252984781707361 2.270433389512004 2.289864856489514 2.311396136352718 2.335152178435064 2.361265927487035 2.389852323458576 2.421033301267532 2.454924790554128 2.491623715421488 2.531218994162219 2.573796538971066 2.619424255643667 2.668166043261414 2.720063793862455 2.775177392098845 2.833535714879878 2.895154631001629 2.960049000762723 3.028223675566378 3.09967249750873 3.174389298953508 3.252340902093057 3.333494118495794 3.417828748640092 3.505273581434681 3.595798393725587 3.689323949789669 3.785790000814821 3.885126284366873 3.987262523843282 4.092108427913661 4.199573689947225 4.309597987427217 4.422060981352424 4.536892315625821 4.653991616430475 4.773268491592773 4.894632529933094 5.017983300604003 5.143250352416119 5.27033321315171 5.399131388866204 5.52958436317769 5.661591596544575 5.795072525531513 5.929956562063776 6.066153092670204 6.203611477714893 6.342231050617807 6.481971117064464 6.622730954204899 6.764479809842094 6.907146901610046 7.050671416141729 7.194992508227115 7.340049299961523 7.485800879884485 7.632196302109417 7.779184585444309 7.926714712503721 8.074755628812339 8.223236241900388 8.372145420391172 8.521431993081068 8.671044748012269 8.820962431538593 8.971143747384716 9.121557355699153
 1.49 2.114645938377871 2.119651021120885 2.125486824834798 2.132384336694428 2.140522540904081 2.150027418625286 2.160999947891377 2.173529103508964 2.18772085694626 2.203670176208297 2.221513025699021 2.241348366070277 2.263302154057687 2.287516342303431 2.314105879165948 2.34319370851654 2.374890769522924 2.409299996419717 2.446524318265874 2.486648658689096 2.529754935617218 2.575905060996596 2.625154940497508 2.677552473206586 2.733139551306308 2.791928059741559 2.853956875873295 2.919213869119329 2.987696900582277 3.059413822664674 3.134331478671316 3.212430702398843 3.293662317712605 3.377991138110858 3.465360966276326 3.555733593615159 3.649022799783367 3.745168352200751 3.844090005552397 3.945707501277796 4.049950567047633 4.15672891622833 4.265932247334396 4.377500243468665 4.491322571750494 4.607308882732005 4.725378809802447 4.845431968580787 4.967367956296601 5.091116351159387 5.216586711716383 5.343668576199019 5.472311461858117 5.602404864287931 5.733888256739212 5.866681089421364 6.000702788793888 6.135882756847221 6.272170370373148 6.409474980224929 6.547735910567317 6.68691245811664 6.826933891371128 6.967739449831665 7.109268343213182 7.25148975064687 7.394342819873453 7.537786666427716 7.68176037281454 7.826232987676665 7.971163524954438 8.116500963037797 8.262214243910769 8.408262272288724 8.554613914748721 8.701227998853192 8.848063312267287 8.995108601870212
 1.51 2.0655883387516 2.070651531027416 2.076599333805214 2.083681735086654 2.092069720094387 2.101882271204444 2.113212367866324 2.126148986510807 2.140782100445481 2.15720267973799 2.175533691087013 2.195894097680972 2.218398859044484 2.243179930872554 2.27036326485252 2.300050808473767 2.332371504825202 2.367413292380517 2.405278104771241 2.446034870547595 2.489770512927167 2.536540949531415 2.586397092110022 2.639376846253112 2.695507111091352 2.75481177898395 2.817303735194588 2.882991857555295 2.951859016118295 3.023885072795858 3.099061880988171 3.177342285199284 3.25869412064113 3.343053212825693 3.430387377145331 3.520625418441305 3.613707130560569 3.709552295900852 3.808070684944077 3.909202055778198 4.012856153607468 4.118942710251239 4.227361443631321 4.338042057247993 4.450874239644714 4.565777663861628 4.68265198687792 4.801416849043119 4.921971873497437 5.044226665581214 5.168100812233591 5.293513881380494 5.420375421312041 5.548604960049477 5.678132004701765 5.808876040811941 5.940776531693368 6.073742917756019 6.207734615822933 6.342671018436984 6.478501493158117 6.61516538185121 6.752611999964723 6.890770635800322 7.029600549773629 7.169050973666313 7.309091109869698 7.449640130620096 7.590697177226078 7.732201359287892 7.874101753909255 8.016387404901764 8.158997321982154 8.301910479962661 8.445075817934747 8.58848223844646 8.732088606673706 8.875863749585703
 1.53 2.01896689574832 2.024130369137199 2.030269534355734 2.03763238016928 2.046372892741062 2.05660105556886 2.068392849410188 2.081840252195963 2.09701423893268 2.114009781593078 2.132941848995332 2.153925406670742 2.177077416719943 2.202531837657646 2.230391624245902 2.260780727315904 2.293803093578347 2.329557665422329 2.368128380702828 2.409602172516757 2.454039968967598 2.501488692918652 2.552004261734898 2.605608587013484 2.662339574302873 2.722205122810647 2.785209125100013 2.851355466775002 2.920618026154405 2.992992673934475 3.068443272840391 3.146927677266553 3.228409732905707 3.312833276366941 3.400129134782604 3.490257125404151 3.583117055186987 3.678668720364335 3.776791906010171 3.877436385591283 3.980501920508498 4.085898259627135 4.193545138796731 4.303332280360117 4.415189392651889 4.529006169486357 4.644702289635031 4.762187416293725 4.881361196539352 5.002153260776511 5.12446322217392 5.248210676090816 5.373325199493415 5.499726350361509 5.627333667085342 5.756076667852837 5.885874850027332 6.016687689515908 6.148444640128456 6.281065132927629 6.41450857556977 6.548714351637028 6.683641819960747 6.819220313936337 6.955419140829756 7.092177581075788 7.229464887568306 7.367230284942666 7.505442968850474 7.644042105226879 7.783016829550629 7.922316246097092 8.06190942718445 8.201775412413333 8.341863207900087 8.482141785503936 8.622600082048329 8.763206998536665
 1.55 1.975401360568582 1.980717021200641 1.987108570951066 1.994811999291315 2.003970293254255 2.014684437374829 2.027004413619924 2.041020201307473 2.05678477701476 2.074412114475969 2.093994184468945 2.115657954691199 2.139504389625146 2.165665450392589 2.194257094598455 2.225400276163779 2.25917794514797 2.295686047560327 2.335023525160862 2.377243315250395 2.422417350449964 2.470590558469553 2.521797861866132 2.576066177791063 2.633425417726845 2.693875487213246 2.757424285562823 2.824056705565852 2.893752633184699 2.966487947237636 3.04223351907215 3.120941212227745 3.202558882088285 3.287045375523898 3.374323530522476 3.464323175810799 3.556984130465334 3.652236203512723 3.74997919352003 3.850122888174762 3.952607063854736 4.057321485187817 4.164175904601601 4.273090061863078 4.383963683608352 4.496706482862457 4.611218158549363 4.727438394992209 4.845246861403856 4.964583211367829 5.085337082309728 5.20744809495919 5.330825852802496 5.455419941525904 5.58112992844982 5.707895361953891 5.835655770893148 5.964330664005285 6.093889529309203 6.224241833494957 6.355357021305193 6.487174514908252 6.619633713263031 6.752693991475804 6.886304700149086 7.020445164722753 7.155054684807549 7.290082533511148 7.425527956756969 7.561320172595893 7.697428370511107 7.833841710716228 7.970499323446955 8.107390308246423 8.24448373324449 8.381738634431191 8.519134014924564 8.656648844233132
 1.57 1.935832613370429 1.941346121937547 1.948038762754183 1.956122525945308 1.965738399348665 1.976953368459114 1.989822416362852 2.004392523661525 2.020754668386233 2.038990825901418 2.059197968798661 2.081506066780365 2.106028086533357 2.13288199159239 2.162193742193568 2.194052295117688 2.228571603523515 2.265830616770992 2.305917280234397 2.348885535105451 2.3947943181864 2.44368756167306 2.495606192927859 2.550556134242877 2.608551302592903 2.669612609378517 2.733710960159224 2.800846254376647 2.870987385067812 2.944106238568524 3.020156694206884 3.09910862398694 3.180882892262528 3.265439355401304 3.352697861439012 3.442608249724016 3.535080350552118 3.630033984791722 3.727378963499347 3.827055087525563 3.928952147111368 4.032979921475061 4.139058178389657 4.247086673750898 4.356985151135901 4.468653341352509 4.581990961979411 4.696937716897075 4.813393295809572 4.931277373757355 5.050489610621081 5.170979650616522 5.292657121780676 5.415451635449152 5.539292785724902 5.664110148938416 5.789853283099477 5.916441727340546 6.043825001351922 6.171952604808768 6.300774016790119 6.430238695190008 6.560286076120804 6.690885573308934 6.821986577483104 6.953558455755148 7.085540550993694 7.217912181190753 7.350642638821432 7.483691190196907 7.617007074810852 7.750589504679493 7.884397663675455 8.018410706855631 8.152577759783242 8.286887917844306 8.421310245558725 8.555823775886218
 1.59 1.900968130611644 1.906700920641359 1.91372206699605 1.92221356040613 1.932294389455008 1.943994540526845 1.957373997744808 1.972473742899828 1.989363755369874 2.008144012029726 2.028915487151282 2.051807152294365 2.076938976188061 2.104422924602591 2.134375960211703 2.166919042445611 2.20212412733448 2.240097167342459 2.280900111192276 2.324590903680399 2.371230485482779 2.42083479295118 2.473437757900101 2.529065307384323 2.587713363467059 2.64937484297876 2.714041657266564 2.781686711934419 2.852279906573881 2.925799134485635 3.002171282391724 3.081365230138536 3.163322850390553 3.247964008314906 3.335228561256734 3.425036358405416 3.517317240451657 3.61199103923551 3.708957577385329 3.808146667947707 3.909468114008444 4.012821708304567 4.11811723282746 4.225264458417148 4.334183144347776 4.444773037904343 4.556953873950746 4.670635374489178 4.785737248210951 4.902169190038816 5.019850880660822 5.13873198605581 5.258712157010597 5.379731028628939 5.501718219832345 5.624613332852834 5.748345952717731 5.872875646726563 5.998131963920201 6.124064434542305 6.250632569493207 6.37778585977633 6.50546377593726 6.633645767495599 6.762271262369712 6.891319666294508 7.020750362232389 7.150522709777514 7.280596044553494 7.410959677604736 7.541562894781507 7.672394956118968 7.803405095210276 7.934592518573984 8.065916405015892 8.197345904985541 8.328870139927556 8.460468201628027
 1.61 1.870454504645461 1.876453799207212 1.883821594988212 1.892742883280313 1.903285653358399 1.915464892431308 1.929306585583817 1.944882715709713 1.962258263435956 1.981531207037911 2.002814522345685 2.026228182641545 2.051918158548437 2.079993417909604 2.11058392565931 2.143773643684677 2.179668530678631 2.218343541983976 2.2598646294286 2.304291741151817 2.351659821421848 2.40199681044447 2.45532464416282 2.511653254048384 2.570968566883164 2.633264504533054 2.698513983712429 2.766701915739961 2.837773206285685 2.91169575510932 2.988418455789883 3.067875195446593 3.150007854451104 3.234736306131079 3.322020416465139 3.411740043769204 3.503835038374258 3.598215242295562 3.694810488893358 3.793520602525094 3.894245398189183 3.996914681160376 4.101418246616746 4.207685879258361 4.315627352917653 4.425142430161577 4.536140861885555 4.648552386899313 4.762296731504616 4.877293609065001 4.993462719567535 5.110723749176694 5.229016369780393 5.348260238528282 5.468414997362346 5.589390272539899 5.711155674149067 5.833640795616821 5.956785213209668 6.080558485527085 6.2049001529878 6.329759737309011 6.455116740978658 6.580920646720855 6.707110916954604 6.833686993245891 6.960598295753318 7.087814222667378 7.21529414964351 7.343027429229087 7.470963390284472 7.599091337398288 7.727380550297072 7.855800283249462 7.984339764465089 8.112968195488357 8.24165475058726 8.37039857613747
 1.63 1.843748009873155 1.850039836868701 1.857808175039256 1.867172016197799 1.878164350261041 1.890799165203279 1.905095447001852 1.92110917957422 1.938936344706652 1.958666921974535 1.980437888654306 2.004370219627006 2.030608887273465 2.059276861361115 2.090491108922443 2.124360594125084 2.160953278133561 2.200367118962675 2.24264307132256 2.287844086455399 2.335987111963816 2.38711009163095 2.441197965232222 2.498269668338799 2.558303132112783 2.621273283094103 2.687156042979168 2.75591732839125 2.827503050642649 2.901869115488624 2.978948422873133 3.058696866666386 3.14102433439423 3.225870706959397 3.313145858354626 3.40279965536769 3.494701957278352 3.58881261554727 3.685021473496898 3.783238365984389 3.883373119066553 3.985355549656894 4.089065465174762 4.194442663186669 4.301396931039797 4.409808045487745 4.519645772308569 4.63078986591515 4.743180068957953 4.856726111920214 4.971367712705638 5.087024576218632 5.203636393937171 5.32112284347833 5.439443588156571 5.558538276534859 5.678326541968655 5.798788002142895 5.919842258602027 6.041478896273177 6.16361748298256 6.286227568965203 6.409278686368099 6.532730348746875 6.656542050556098 6.780683266633311 6.905103451676933 7.029802039718113 7.154728443586706 7.279872054371445 7.405192240874497 7.530668349060491 7.656269701500204 7.781985596809025 7.907795309080365 8.033658087314159 8.15957315484065 8.285509708739591
 1.65 1.820503210438682 1.827130416612145 1.835291957222957 1.845075824568244 1.856493009161003 1.869541499686677 1.884255282951838 1.900677343824982 1.918930665169432 1.939110227768355 1.961368010241901 1.985834988956452 2.012646137925999 2.041938428705646 2.07382883027724 2.108408308927138 2.145757828116113 2.185951348341407 2.229043826990931 2.275068218189623 2.324053472637978 2.375999537442736 2.430920355939768 2.488787867509135 2.549589007382364 2.613281706441915 2.679841891012894 2.749228482646976 2.821362397898596 2.896203548093394 2.973697839088937 3.053755171027741 3.136305438082604 3.221278528194273 3.308594322801457 3.398162696563225 3.489903517073792 3.583736644569738 3.679561931629666 3.777289222866344 3.876848354611351 3.978139154592267 4.081071441602425 4.185555025163285 4.291509705179434 4.398865271586299 4.507511503990553 4.617388171303324 4.728425031366196 4.840541830570096 4.95365830346709 5.067714172375145 5.182649146975937 5.298392923905733 5.414905186339436 5.532105603567834 5.649953830568157 5.768399507567963 5.887392259602487 6.006891696065485 6.126867410253672 6.247248978904851 6.368025961729811 6.489147900938069 6.6105843207576 6.73231472694861 6.854298606311483 6.976515426188997 7.098924633962946 7.221515656545247 7.344247899863698 7.467110748342482 7.590073564377565 7.713135687807116 7.8362364353771 7.959405100202183 8.082580951222097 8.205763232653634
 1.67 1.801084605043552 1.808038868832178 1.816576055543389 1.826736157924509 1.838514167043003 1.85192707224559 1.866989861109924 1.883803519388845 1.902456030947203 1.923083377691253 1.94582853949063 1.970835494092902 1.998255217030704 2.028207681521459 2.060800858359689 2.096129715801914 2.134284219444154 2.175318332092037 2.219268013623505 2.26617022084414 2.316030907335119 2.368851023293777 2.424625515366829 2.483325326476221 2.544920395637633 2.609376657771663 2.676645043507659 2.746660478980264 2.819378885618633 2.894725179928381 2.972619273266247 3.053011071607501 3.135800475306106 3.220927378847663 3.308281670595137 3.397793232527412 3.489371939970666 3.582947661322619 3.678400257769651 3.775669582996837 3.874645482890916 3.975257795236219 4.077396349403601 4.181000966032397 4.285981456705445 4.392267623617196 4.499759259234979 4.608376145953439 4.718068055742182 4.828754749786708 4.940365978122644 5.052841479263344 5.166110979820909 5.28012419412067 5.394830823809205 5.510170557455945 5.626083070148435 5.742538023081301 5.859475063139022 5.976883822472552 6.094683918069876 6.212864951320594 6.331376507574584 6.45020815569486 6.569299447604703 6.688649917829149 6.808219083030948 6.927966441541079 7.047891472883938 7.1679536372973 7.288132375247167 7.408417106937629 7.528777231815846 7.649202128072287 7.769651152136348 7.890133638167493 8.010618897542054 8.13109621833582
 1.69 1.785639304977004 1.793018148310954 1.801976223562942 1.812541523899283 1.824715040903475 1.838505764537677 1.853955683097177 1.87116178315786 1.89024304951668 1.911341465125135 1.934612011015738 1.960199666221511 1.988238407688472 2.01887221018115 2.052205046181102 2.088318885778466 2.127294696556525 2.169169443469305 2.213979088712214 2.261759591585706 2.312497908352005 2.366181992084875 2.422808792512444 2.48233825585311 2.544719324644504 2.609911937565557 2.677861029251642 2.74850853010284 2.821779366085305 2.897603458525774 2.975910723899205 3.056611073609583 3.139634413763888 3.224880644939254 3.312279661943338 3.401731353567901 3.493155602335643 3.5864522842403 3.681541268480017 3.77833241718405 3.876745585132785 3.976680619471131 4.078057359415301 4.180785635953011 4.284805271537133 4.390026079772835 4.496357865098241 4.603740422458651 4.712103536974361 4.821376983602114 4.931500526790249 5.042393920127561 5.154026905985962 5.266329215156943 5.379250566481938 5.492730666476617 5.606729208949172 5.721205874612667 5.836120330691494 5.95142223052203 6.067091213147545 6.183086902907433 6.299368909020855 6.415916825164866 6.532680229047099 6.649678681973111 6.766841728408465 6.884148895535646 7.001609692805907 7.119173611486145 7.236830124200912 7.354558684469668 7.472328726239382 7.590149663412614 7.707980889371172 7.825811776495495 7.943641675679873 8.06142991584364
 1.71 1.774464741907612 1.782343541055877 1.791789560013673 1.802821792337591 1.815436230091803 1.829655863811734 1.845541682461128 1.863195673382517 1.882751822241089 1.904364112961958 1.928195527660836 1.954393046568114 1.983101647946351 2.01444230800117 2.048526000785575 2.085437698097686 2.125229369371887 2.167947981563412 2.213620499026354 2.262249883385114 2.31384109339929 2.368374084822011 2.42581281025173 2.486127218977477 2.549247256817578 2.615143865951854 2.683740984747306 2.7549655475773 2.828749484634247 2.905012721735818 2.983685180124673 3.064666776261746 3.14788742161308 3.233237022430234 3.320645479524284 3.410012688033422 3.501258537184183 3.594272910046315 3.688995683281306 3.785306726884607 3.883145903921553 3.982403070257022 4.083008074278855 4.18489075661506 4.287930949844828 4.392088478203409 4.497283157280854 4.60343479371468 4.710483184876478 4.818358118552519 4.926999372618382 5.036356714707654 5.146349901874751 5.25694868025189 5.368092784700285 5.4797319384556 5.591835852767716 5.704354226534869 5.817256745932228 5.930483084034959 6.044032900435844 6.157855840857525 6.271911536759452 6.386189604939577 6.500669647130911 6.615301249592983 6.730083982698328 6.844987400514032 6.959991040378485 7.075074422473382 7.190237049391104 7.305428405697559 7.420647957490589 7.535875151954056 7.651109416907716 7.766330160352992 7.881506770014756 7.996648612879272
 1.73 1.767828402376965 1.776065397926517 1.785883241309837 1.797283926447354 1.810265445851345 1.824860790591661 1.841141950255211 1.859223912899235 1.879252664998331 1.901388191385267 1.925796475185567 1.952632497745872 1.982036238556086 2.014125675165302 2.048999783091512 2.086732535725108 2.127377904226181 2.170970857415604 2.217517361659931 2.267033380750086 2.319492875773877 2.374873804982314 2.433128123649758 2.494216783927896 2.558090734693549 2.62466792139033 2.693902285864147 2.765702766192571 2.839989296508079 2.916691806815165 2.99571022280136 3.076954465642145 3.160364451799784 3.245810092816089 3.333211295099131 3.422497959703914 3.513549982107021 3.606287251975264 3.700619652928341 3.796457062295541 3.893719350866488 3.99230638263598 4.092148014542924 4.193154096203401 4.295254469637888 4.398368968992665 4.502427420255437 4.607359640965194 4.713105439916371 4.8195846168573 4.926756962183029 5.034552256622527 5.142940270920323 5.251840765512618 5.361223490197923 5.47104818380225 5.581264573838948 5.691842376163172 5.802731294621106 5.913901020693947 6.025341233136743 6.136991597612114 6.248861766318953 6.360891377616156 6.47308005564145 6.585387409925405 6.697813035000682 6.810316510006635 6.922897398289298 7.035515246996897 7.148179586670918 7.260869930832885 7.373555775566883 7.486236599097965 7.598891861366539 7.711511003598817 7.824073447873467 7.936578596684559
 1.75 1.765478586281536 1.773755892327962 1.783672278227479 1.795207738239975 1.808364265295812 1.823177850963459 1.839732485411247 1.858152157363237 1.878588854049211 1.901212561148784 1.92618526272964 1.953661941179893 1.983777577134569 2.016644149396229 2.052349634849713 2.090958008371027 2.132511242730364 2.177033308489267 2.224527173891945 2.274983804750729 2.328376164325687 2.384667213198406 2.443814909139929 2.505752206972872 2.570423058427715 2.637750411993279 2.707671212761401 2.780085402265806 2.854922918315189 2.932093694820519 3.011487661616575 3.093044744277725 3.176654863927948 3.262217937045139 3.349653875259676 3.438852585147298 3.52973396801628 3.622207919688939 3.716164330277488 3.811543083954244 3.908224058716225 4.006157126144148 4.10523215115585 4.205388991754161 4.306537498769252 4.408617515595481 4.511548877922764 4.615271413462511 4.719704941668141 4.824809273450226 4.930524210886289 5.036789546925282 5.14356506508681 5.250780539155111 5.358425732867848 5.466430399599762 5.574764282041214 5.683407111871685 5.792308609428263 5.901448483369186 6.010776430332492 6.120302134589823 6.229975267695457 6.339775488130615 6.449692440943129 6.559695757382507 6.669765054530505 6.779889934927233 6.890059986192913 7.000254780645346 7.110453874913162 7.220646809544969 7.330823108614446 7.44097227932151 7.551073811589634 7.661127177659406 7.771111831678441 7.881017209287766
 1.77 1.767363186931864 1.775408799551903 1.785169294322258 1.796617665819788 1.809754907365235 1.824624010992653 1.841320967413268 1.859973765973782 1.880744394609126 1.903799839789657 1.929305086462795 1.957410117989123 1.988240916072926 2.021899460687187 2.058464729993041 2.097985700253685 2.140495345742749 2.186001638647134 2.234498548964316 2.285959044394124 2.340350090224998 2.397620649214718 2.457713681465632 2.520557144294373 2.586091992096065 2.65422617620305 2.724877644738113 2.797961342462236 2.873388210616876 2.951065186760778 3.030883204601342 3.112762193820539 3.196602079895398 3.282302783913072 3.369774222380499 3.458916307028658 3.549628944611465 3.641842036699279 3.735435479467078 3.830339163477295 3.926472973457343 4.023726788071844 4.122040479689588 4.221343914145235 4.321536950495795 4.422579440771898 4.524381229723888 4.626882154562764 4.730022044695998 4.833750721458264 4.937997997837098 5.042743678193535 5.147897557977757 5.25344942343977 5.359349051335181 5.465546208626083 5.572030652177114 5.678742128446716 5.78566037317366 5.892765111058866 6.000026055442576 6.107422907976943 6.214925358294074 6.322513083669588 6.430175748681767 6.537893004866339 6.645634490366957 6.753409829581477 6.861198632804049 6.968980495863156 7.076744999755609 7.184481710276644 7.292160177646148 7.399819936131133 7.50740050366453 7.614911381460386 7.722342053625589 7.829701986768168
 1.79 1.774675490544426 1.782353295613803 1.791806323924897 1.80301657035076 1.815998028576935 1.830802691072548 1.847534549056142 1.866331592456258 1.887358809866765 1.910787188496941 1.936775714116295 1.965468370994152 1.996981141833988 2.031407007702512 2.068808947953522 2.109226940146508 2.152676959960024 2.199153981099828 2.248636975201787 2.301090911729559 2.356463757867051 2.414696478405661 2.475716035626306 2.539462389176236 2.605832495940658 2.67474330990915 2.746111782036897 2.819832860100735 2.895812488550023 2.973955608352354 3.054167156834099 3.136338067515804 3.220373269942459 3.306180689508622 3.393647247278445 3.482682859800581 3.573207438918009 3.665100891572787 3.758313119605728 3.852714019551049 3.948233482425981 4.044811393515364 4.142337632151268 4.24076207148762 4.3399845782699 4.439965012599897 4.54061322769557 4.641889069646018 4.743722377161611 4.846052981319292 4.948850705303074 5.052045364139782 5.155596764430069 5.259474704074711 5.363638971996266 5.468049347856086 5.572665601766754 5.67746749399997 5.782424774689943 5.887517183532309 5.992714449478653 6.097996290426663 6.203342412905967 6.308752511759719 6.414176269821981 6.519633357590951 6.625083432898115 6.730546140573374 6.835971112106204 6.941367965302934 7.046726303940199 7.152025717414642 7.257275780388946 7.362456052434268 7.467556077669158 7.572575384395044 7.67749348472838 7.782319874229532
 1.81 1.788518993255825 1.795729773669572 1.804760627789632 1.815618550766049 1.828331536625519 1.842966578244034 1.859638667314567 1.87849479430978 1.899703948439766 1.923435117604823 1.949845288343258 1.979067445774233 2.011208573535641 2.046347653717024 2.084532666787535 2.125788591518931 2.170117404903627 2.217500082067791 2.267900596179485 2.321270918351877 2.377548017541495 2.436661860441551 2.498534411370337 2.563066632154686 2.630185482008512 2.699785917406435 2.771766891952493 2.846042356243952 2.922487257730215 3.001007540566848 3.081515145464712 3.163883009534239 3.248032066124828 3.333852244659402 3.421242470464113 3.510110664593216 3.60035574364913 3.691889619597691 3.784621199578606 3.878470385711141 3.973347074895041 4.069171158606703 4.165862522690624 4.263351047146142 4.361576605909487 4.46044906663116 4.559928290448665 4.659954131754629 4.760446437960308 4.861385049254528 4.962699798358079 5.064340510273595 5.166287002030933 5.268499082428116 5.370916551767832 5.47352920158956 5.576306814397337 5.679209163383206 5.782216012146397 5.885307114408272 5.988462213723073 6.091651043184534 6.194883325128389 6.298118770830833 6.401347080202983 6.504567941481398 6.607761030914706 6.710916012446406 6.814032537393886 6.917080244123748 7.020078757723478 7.122987689669539 7.225826637491964 7.328585184435502 7.431232899117422 7.53379933518201 7.636254030951882 7.738596509076171
 1.83 1.807973233955306 1.814622676302188 1.823134524678995 1.833544774495002 1.845898420096174 1.860281454739278 1.876818870561291 1.895669658544098 1.917006808474496 1.940997308899488 1.967792147076874 1.997514308921152 2.030256778944712 2.066081540194334 2.105022574182998 2.147086860816993 2.192260378318341 2.240510103142536 2.29178400989159 2.346024071222408 2.403151257750478 2.463077537948884 2.525728878042666 2.59099124189849 2.658783590909678 2.72899088387657 2.801510076882242 2.87623712316358 2.953065972977714 3.031890573463821 3.112603868500312 3.195097798557397 3.279272300545049 3.36501830765637 3.452251749206364 3.540861550466153 3.630761632492601 3.72185791195341 3.814061300947662 3.90728470682184 4.001449031981336 4.096470173697464 4.192278023909988 4.2887924690252 4.385973389709536 4.483710660678779 4.581984150482855 4.68071372128624 4.779869228644017 4.879370521273581 4.979187440822049 5.079289821629367 5.179617490487177 5.280140266393441 5.380837960302869 5.481660374873193 5.582587304207291 5.683598533591225 5.784673839228216 5.885792987968588 5.986915737035745 6.088051833748195 6.189181015237676 6.290283008163448 6.391347528422752 6.492364280857544 6.593332958957505 6.694243244559412 6.79507480754291 6.895817305522751 6.996490383537552 7.097053673735147 7.197526795054573 7.297899352904803 7.398170938840229 7.498321130233035 7.598359489942483 7.698255565981221
 1.85 1.830141641413782 1.836247342151486 1.844245237351745 1.854204322666616 1.866196592741076 1.880325041188502 1.8967366605617 1.915599442319469 1.937091376788712 1.961378453122101 1.988602659251278 2.018874981835608 2.052272406206489 2.088838916307203 2.128589494628325 2.171513122138692 2.217578778211917 2.266735440548478 2.31892108509336 2.374048685949263 2.432035215285384 2.492798643241766 2.556227937829227 2.622219064824868 2.690659987663163 2.761457667322642 2.834488062208168 2.909637128028815 2.986807817671347 3.065884081069321 3.146757865067798 3.229322113283689 3.313475765961736 3.399108759826132 3.4861280279278 3.574440499487336 3.663942099733618 3.754546749738108 3.846166366244849 3.938722861496165 4.032135143054096 4.126313113617558 4.221190670835262 4.3167117071144 4.412789109425114 4.509382759100773 4.606422531634063 4.703858296468931 4.801619916788377 4.899697249298145 4.99802014400631 5.09653844399881 5.195251985210923 5.294100596194735 5.393064097882625 5.492102303346792 5.591215017554847 5.690352037121523 5.789503150056519 5.888668135508525 5.98778676350546 6.08689879469095 6.185953980057122 6.284952060673712 6.383892767413561 6.482755820674537 6.581530930097924 6.68021779428334 6.77880610050022 6.877295524395937 6.975685729700595 7.073956367928568 7.172127078076844 7.27015748632022 7.368077205703437 7.465865835830298 7.563532962549859 7.66105815763974
 1.87 1.853247394348466 1.858919865521774 1.866498751582911 1.876090048411466 1.887794750932652 1.901744853094069 1.918105347838237 1.937058227070922 1.958787481625224 1.98345710122145 2.011199074422773 2.042109388586659 2.076248029812088 2.113640982882555 2.154282231204852 2.198141756743648 2.245168539951848 2.295296559696749 2.34843979318199 2.404513215865303 2.463402801372051 2.525028521404586 2.589249345647403 2.655981241668106 2.725093174814192 2.796471108105654 2.870012002123405 2.945580814893531 3.023080501767387 3.10238601529752 3.183397305109455 3.266008317769324 3.350116996647361 3.43560228177727 3.522383109711461 3.610355413372192 3.69942512189859 3.789505160489586 3.880517450242777 3.972374907989205 4.064997446124087 4.158311972433502 4.252248389917043 4.346730596606458 4.44171448538029 4.537121943774531 4.632918853789324 4.729022091691696 4.825411527814385 4.92203702635075 5.018848445145794 5.115825635483327 5.212918441869296 5.310096701811291 5.407330245594268 5.504608896052517 5.60190246833789 5.699180769684337 5.79645359916876 5.893660747468245 5.990841996613689 6.087937119739848 6.184955880831871 6.281878034468347 6.378723325560888 6.475461489090319 6.572092249839509 6.668605322122866 6.765010409512596 6.861287204561718 6.957435388523921 7.053464631070318 7.149354590003126 7.245104910966362 7.340735227153591 7.436215159012797 7.531564313948445 7.626762286020794
 1.89 1.877161293204661 1.882538967744861 1.889824686988409 1.89916344702829 1.910688243052537 1.924561069322199 1.940969919145298 1.96011378484679 1.982177657734514 2.007323528061145 2.035673384982138 2.067307216509683 2.102266009462646 2.140553749412524 2.182147420625397 2.22699500599989 2.275034487001135 2.326164843590753 2.380294054152834 2.437331095415948 2.497143942371157 2.559623568186053 2.624657944114829 2.692115039404357 2.761883821196314 2.833830254425334 2.907850301713202 2.983818923259093 3.061619076725854 3.141134717122353 3.222256796681878 3.304878264736606 3.388897067588156 3.474202148374201 3.560712446931202 3.648312899653209 3.736919439346791 3.826455995082073 3.916824492039901 4.007956851355148 4.099761989956167 4.192189820400404 4.285148250706199 4.378592184180752 4.472447519244312 4.566659149250579 4.661188962303339 4.755982841069351 4.850980662587506 4.946155298074271 5.041466612725451 5.136874465514268 5.232348708985809 5.327879189047829 5.423405744757973 5.518928208107416 5.614426403800946 5.70988014903355 5.805269253263479 5.900573517981885 5.995802736479005 6.090926693606969 6.185945165539234 6.280837919526704 6.375624713650565 6.470285296571866 6.564799407277911 6.659186774825474 6.753437118080901 6.847550145457151 6.941515554647799 7.035333032358074 7.129012254032981 7.222542883582541 7.315924573104231 7.409156962602662 7.50223967970657 7.595172339383165
 1.91 1.90182164256244 1.90705187920265 1.914200178553835 1.923437536909252 1.93492994970359 1.948868411492068 1.96546491592573 1.984931455722939 2.007458022637075 2.033199607420435 2.062267199784336 2.094723788355418 2.130590360628161 2.169851902913603 2.212464400284264 2.258350836515286 2.307425194021781 2.359595453792391 2.414742595319068 2.472736596523069 2.533467433677169 2.596797081324107 2.662613512191245 2.73077569710147 2.801171604880315 2.873657202259333 2.948119453775702 3.024430321668073 3.102485765768681 3.182157743391702 3.263337209217871 3.345926115175378 3.429812410317021 3.514896040693659 3.601074949223939 3.688264075560322 3.776368355951423 3.865303723100646 3.954990106021162 4.045351429887209 4.136315615881731 4.227812581040391 4.319770238091927 4.412144495294906 4.504850256270869 4.597853419833872 4.691105879816471 4.784551524892118 4.878162238394045 4.971878898130591 5.065682376197047 5.159531538783986 5.253408245982154 5.347262351583893 5.441103702881147 5.534892140460072 5.628617497992267 5.722239602022654 5.815778271754047 5.909213318828408 6.002524547104868 6.095701752434485 6.188734722431821 6.281643236243356 6.374407064312755 6.467015968143052 6.559469700055781 6.65176800294708 6.74392061004083 6.835907244638856 6.92773761986825 7.019401438425839 7.110918392319872 7.202278162608962 7.293470419138334 7.384504820273435 7.475371012630962 7.566078630807374
 1.93 1.927711143187923 1.932956231025809 1.940144767879799 1.949459750231226 1.961092173746418 1.975262033256855 1.992202322735718 2.012137035270828 2.035260163033981 2.061718697246679 2.091611628142257 2.124983944924403 2.161837635722079 2.20213268754084 2.245803086210556 2.292766816329527 2.342902861205012 2.39611420279016 2.452250821617342 2.511197696727903 2.572814805598317 2.636964124062757 2.703515626232095 2.772326284409298 2.843285069001276 2.916236948427132 2.991077889022862 3.067671854942477 3.145911808055573 3.225669707841343 3.30684751127904 3.38932517273489 3.473002643845475 3.557787873397578 3.643577807204506 3.73028038797889 3.817818555201982 3.906097244989444 3.995049389953649 4.084595919062493 4.174666757494737 4.26518182649189 4.356098043206628 4.447352320547784 4.538890567021912 4.630646686571426 4.722595578409347 4.814678136850664 4.906869251140328 4.999118805277884 5.091398677838778 5.183679741792335 5.275941864316455 5.368153906609011 5.460300723696005 5.552346164236479 5.64430007032422 5.736132277286278 5.827842613478316 5.919400900076826 6.010826950868237 6.10208057203495 6.193191561938312 6.284119710898577 6.374894800971893 6.465496605724317 6.555924890002937 6.646179409704096 6.736259911538793 6.826176132795276 6.915917801098871 7.005484634169112 7.094876339574188 7.184112614482764 7.273153145413244 7.362047607980482 7.45076566664004 7.539316974430014
 1.95 1.956210792848325 1.96163295558484 1.969029303256443 1.978584832521208 1.990510539263143 2.005049418573339 2.022457464727697 2.042969671161229 2.066781030438928 2.094032534223226 2.124807173238013 2.159128937229247 2.196993814922134 2.238324793974892 2.283050860929094 2.331055001156594 2.382221198803036 2.436406436727947 2.493484696441425 2.553309958037402 2.615736200123514 2.680612399747557 2.747809532320538 2.81718557153633 2.888607489287927 2.96193925558031 3.037055838439911 3.113832203820702 3.192158315506897 3.271897135012277 3.352968621476139 3.435243731555881 3.518631419316226 3.603028636115083 3.688343330486062 3.774480448017651 3.861366931229048 3.948925719442672 4.037068748653348 4.125727951394189 4.214834256599168 4.304325589462403 4.394140871294159 4.48422601937358 4.574537946798161 4.665011562329977 4.755619770238673 4.846306470141243 4.937043556838593 5.027803920148924 5.118548444737939 5.209248009945886 5.299882489611478 5.390432751892675 5.480879659084375 5.571199067433032 5.661391826948193 5.751424781211028 5.841307767179825 5.931030614992507 6.020573147766191 6.109935181393798 6.199116524337775 6.288126977420924 6.37693633361439 6.46556437782284 6.554000886666847 6.642245628262534 6.730308361998511 6.818188838310127 6.905886798451093 6.993391974262506 7.080724087939323 7.167862851794323 7.254827968019592 7.34161912844561 7.428246014297947 7.514688295951649
 1.97 1.987986795098435 1.993705194978583 2.001438847768862 2.011360750293542 2.023699898641318 2.038724288147402 2.056708913372353 2.077896768077653 2.102482845198036 2.130601136810547 2.162304634100364 2.197620327323356 2.236503205765398 2.278866257698428 2.324627470333259 2.373635829769141 2.42576232094008 2.480875927557908 2.53880363205211 2.59941141550641 2.66254225759212 2.728048136498251 2.795777028858386 2.865606909674324 2.937373752236493 3.010961528041145 3.086233206704312 3.163081755872559 3.241369141130515 3.32098432590519 3.401830271367094 3.483792936328147 3.566783277136395 3.650688247567539 3.735423798713269 3.820905878866435 3.907060433403031 3.993790404661024 4.08104773181602 4.168735350753789 4.256812193939643 4.345199190284683 4.433852265008932 4.522719339501348 4.611747331176747 4.700891153329624 4.790103714984913 4.879359920745675 4.968621670637735 5.057850859951289 5.147019379079479 5.236119113353989 5.325118942877614 5.413991742353895 5.502725380913779 5.591312721939352 5.679731622884661 5.767982935093643 5.856052503615177 5.943930167015297 6.031619757186578 6.119101099154722 6.206394010882382 6.293468303070221 6.380363778955275 6.467050234106616 6.55352745621837 6.639805224900099 6.7258833114646 6.811761478713153 6.897449480718234 6.982947062603762 7.068253960322889 7.153369900433404 7.238314599870751 7.323057765718753 7.407629094978047 7.492018274332294
 1.99 2.023449475324975 2.029500216804319 2.03762559471459 2.047983606036429 2.060818247051129 2.076415513323596 2.095058399682228 2.117005900195693 2.142444008146614 2.171483716002157 2.204187015381532 2.240519897020396 2.280439350732164 2.323838365366237 2.370603928763128 2.420581027706513 2.473634647872185 2.529586773773926 2.588298388706296 2.64959647468434 2.71333301238021 2.779350981056718 2.847497358497803 2.91763912093593 2.989642242976422 3.063357697518712 3.138660455674544 3.215440486683106 3.293567757823103 3.372934234321782 3.453436879260907 3.53496565347968 3.617428515474636 3.700731421296492 3.784782324443968 3.869505175754593 3.954815923292484 4.040636512233113 4.126900884745087 4.213539979868909 4.30050473339277 4.387713077725353 4.475133941765667 4.562705250769927 4.650391926215472 4.738139885661758 4.825914042608408 4.913687306350356 5.001422581830087 5.089092769486975 5.176668765103765 5.264132459650171 5.351464739123644 5.438645484387304 5.525656571005055 5.612507869073916 5.699158243053561 5.785619551593117 5.871871647355213 5.957924376837321 6.043768580190403 6.129397091034892 6.214801736274019 6.300000335904529 6.384992702824802 6.469758642640412 6.554307953467138 6.638660425731482 6.722795841968708 6.806723976618432 6.890454595817806 6.973987457192335 7.057322309644338 7.14045889313913 7.223406938488924 7.306176167134518 7.388756290924809 7.471147011894155
 2.01 2.063652203405579 2.070008336564079 2.078520789685048 2.089337559896355 2.102698643660616 2.118908036758997 2.138243734272064 2.160986730557696 2.187282019226052 2.217253593111594 2.250930444242171 2.288251563805156 2.329169942110643 2.373536568551709 2.421238431561731 2.472095518568765 2.525958815946997 2.582653308965244 2.642018981732536 2.703883817140754 2.768090796804346 2.834489900997109 2.902920108586047 2.973244396962306 3.045316741969186 3.119020117827233 3.194215497056417 3.270781850395397 3.348610146717876 3.427587352946053 3.507613433961165 3.588575352511145 3.670391069115372 3.752966541966548 3.836217726829673 3.920059576938166 4.004417042887092 4.089223072523538 4.174409610834124 4.259897599829665 4.345658978426988 4.43161268232791 4.517715643895394 4.603936792026881 4.690211052024817 4.776504345464376 4.862792590058399 4.949037699519552 5.035202583419721 5.121271147046651 5.207225291257846 5.293034912331742 5.37868190181617 5.464157146374117 5.549441527626811 5.634533921994142 5.719425200532422 5.80409622876954 5.88855686653749 5.972797967802312 6.056808380491466 6.140599946318662 6.224163500606161 6.307502872104574 6.390621882810195 6.473507347779872 6.55616907494346 6.638636864913882 6.720870510794818 6.802899797986061 6.884714503986569 6.966334398195242 7.047749241709464 7.128968787121435 7.20999277831235 7.29083095024443 7.371463028750876 7.451928730323769
 2.03 2.109163322401832 2.115764846124713 2.124663658726106 2.135942757472574 2.149847138997556 2.166676799285941 2.186726733655853 2.210239936737624 2.237386402449972 2.268234123973374 2.302810093720639 2.341046303304683 2.382838743503501 2.428063404222348 2.47655527445311 2.528152342230896 2.582677594587815 2.63994801750398 2.699804595855699 2.762064313360894 2.826578152521715 2.893175094564376 2.961710119376205 3.032046205439904 3.104035329765038 3.177546467816734 3.252469593441617 3.328673678790962 3.406046694241085 3.48448460831096 3.563886387577079 3.644146996585554 3.725185397761461 3.806905551315433 3.889232415147516 3.972081944748272 4.055387093097166 4.139071810558201 4.223087044772854 4.307354740550279 4.391824839754811 4.476447281190762 4.561179000484531 4.645968929964022 4.73079299853539 4.81558513155712 4.900342250711445 4.985026273873119 5.069601114975566 5.154049683874381 5.238352886208239 5.322493623257202 5.406460791798431 5.490227283959336 5.573791987068167 5.657146783502056 5.740289550532551 5.823192160168626 5.905873478997204 5.988325368021224 6.070545682495228 6.152527271758546 6.23427797906605 6.315800641416532 6.397085089378706 6.478143146914883 6.55898063120232 6.639593352452275 6.719985113726819 6.800155710753394 6.880124931737169 6.959882557171232 7.039438359644627 7.118782103648286 7.197943545378885 7.276902432540655 7.355668504145189 7.434251490309284
 2.05 2.158703082761889 2.165500947705544 2.174771342049341 2.186542263190582 2.201037707923719 2.218543672425678 2.239340152238506 2.263656142249351 2.291651636667784 2.323370629000439 2.358809112022991 2.397890077749482 2.440488517398956 2.486464421359451 2.535640779149317 2.587832579375874 2.642874809691407 2.700566456746503 2.760746506140724 2.823241942370631 2.887880748775141 2.954508907478237 3.022980399329025 3.093155203839135 3.164891299117481 3.238067661802366 3.312561266990958 3.388248088166103 3.465025097120526 3.542788263878374 3.621443556614146 3.700875941568984 3.781021382964342 3.861795842913044 3.943092281327714 4.024865655826607 4.107038921636832 4.189534031494968 4.272294935545098 4.355280581234249 4.43841091320525 4.52166687318702 4.604984399882286 4.688322428852745 4.771655892401669 4.85494171945398 4.938162835433783 5.021263162139372 5.104246617615736 5.187085116024561 5.269760567511725 5.352243878072335 5.434535949413291 5.516627678813387 5.598498958980992 5.68014067790929 5.761561718729121 5.842741959559422 5.923681273355294 6.004390527753712 6.084857584916891 6.165074301373335 6.245069527856567 6.324815109141608 6.404329883879163 6.483605684427598 6.562663336682677 6.641483659905134 6.720088466546061 6.798471562070175 6.87664474477695 6.954599805619702 7.032346528022585 7.109884687695592 7.187244052447547 7.264384381997154 7.341335427782108 7.418086932766332
 2.07 2.21052558155837 2.217558692917727 2.227251832816157 2.239588998774263 2.254744187738362 2.272987396066497 2.294604619511909 2.319773853203966 2.348632091626556 2.381231328593927 2.417508557224002 2.457392769909138 2.500739958284362 2.547383113193052 2.597142224650096 2.6498372818025 2.705266272887473 2.763256185187968 2.823627004985693 2.886210717511589 2.950844306893784 3.017370756103002 3.085640046895466 3.155519159753256 3.226866073822156 3.299574766846976 3.373521215104354 3.448578393333041 3.52466327466168 3.601648830534063 3.679459030631889 3.757999842795016 3.837184232939214 3.916927164971416 3.997151600702485 4.077791499757487 4.158778819483486 4.240046514854861 4.321545538376138 4.403214839982383 4.485016366937105 4.566877063727723 4.648784871958581 4.730677730241523 4.812540574084034 4.894328335774965 4.97601494426783 5.057575325061715 5.139000400079766 5.220253087545315 5.301325301855615 5.382195953453213 5.462857948694977 5.543310189718774 5.623523574307822 5.703504995752732 5.783257342711245 5.862757499065693 5.942016343778175 6.021031750743494 6.099804588639853 6.178324720777335 6.256600004944172 6.334641293250852 6.412429431972051 6.489993261386432 6.567314615614325 6.644414322453317 6.721283203211757 6.797932072540238 6.874354738261031 6.950571001195551 7.026563654989836 7.102355485938101 7.177942272804371 7.253333786642256 7.328529790612857 7.403520039800876
 2.09 2.264770706332131 2.272151926424545 2.282353920562167 2.295308686381962 2.311166220973556 2.330178520865913 2.352582582011575 2.378564399768488 2.40824296887941 2.441630283448886 2.478671336917804 2.519247122035543 2.563220630829684 2.610409854573307 2.660621783749876 2.713670408015699 2.769363716159969 2.827505696062401 2.887934334648437 2.950477617842054 3.01496853051615 3.081257056440521 3.149209178227432 3.218677877274778 3.289546133706838 3.361687926312631 3.434995232481869 3.509349028138506 3.584652287671899 3.66080798386557 3.737718087823578 3.815305568894511 3.893483394593084 3.972174530519361 4.051300940275605 4.130795585380753 4.210599425182518 4.29064241676714 4.370877514866771 4.451241671764507 4.531705837197081 4.61220595825521 4.692719979281607 4.773203841766668 4.853622484241845 4.933941842170692 5.014142847837624 5.094209430234364 5.174104514944119 5.253818024023465 5.333341875881974 5.412644985159578 5.491739262601693 5.570592614932099 5.649213944723612 5.727584150266528 5.805720125434892 5.883592759550564 5.961218937245132 6.038597538319664 6.115719437602327 6.192592504803886 6.269205604371097 6.345578595338017 6.421710331175254 6.497592659637163 6.573244422607013 6.648656455940166 6.723829589305255 6.798785646023415 6.873515442905578 6.94803079008785 7.022323490865005 7.096407341522134 7.170279131164446 7.243950641545277 7.317410646892327 7.390678913732156
 2.11 2.322641083152873 2.330498233832289 2.341295138869882 2.354901796012482 2.371418202485033 2.391088354977882 2.414155249631751 2.440785882020418 2.471106247131064 2.505109339342334 2.542727152400072 2.583833679390755 2.628270912712619 2.675837844044477 2.726339464312228 2.779585763653069 2.835383731377388 2.893554355928371 2.953897624839287 3.016268524688487 3.080503041052098 3.146453158454415 3.213991860315996 3.282967128899467 3.353277945253028 3.424781289151668 3.49738613903609 3.57099247194935 3.645478263471208 3.720763487650201 3.796759116933428 3.87337412209407 3.950540472156623 4.028168134319873 4.106188073877594 4.184551254136993 4.263166636334891 4.342004179551648 4.420993840622843 4.500082574048713 4.579237331901345 4.658416063729637 4.737564716462042 4.81666623430707 4.895677558651604 4.974579627956982 5.053336377652901 5.131928740029116 5.210347644124958 5.288565015616692 5.366579776702684 5.444360845986441 5.521908138357485 5.599220564870103 5.676277032619977 5.753084444618688 5.829631699666145 5.905917692220911 5.981950312268458 6.057708445187375 6.133218971613524 6.208471767302175 6.283455702988126 6.358199644243832 6.432682451335554 6.50691497907756 6.580906076684372 6.65466658762111 6.728178349451924 6.801460193686566 6.874515945625088 6.947345424200731 7.019951441820986 7.092346804206894 7.164524310230569 7.236496751751018 7.308267913448229 7.379834572655621
 2.13 2.384069028543645 2.392554893457682 2.404001716934151 2.41823749682368 2.43532123047905 2.455494914743066 2.479022545934237 2.506133119830233 2.536925631649155 2.571397076028596 2.609478447002497 2.6510087379758 2.695815941696913 2.743693050227951 2.794432054912799 2.84782794634296 2.903688714321213 2.961818347823069 3.022057834956031 3.08423116291666 3.148186317945445 3.21377928527948 3.280873049102949 3.349351592495419 3.419075897377952 3.48994894445702 3.56186571316624 3.634709181605929 3.708384326480473 3.782809123033523 3.85789954498101 3.933563564441994 4.009718151867339 4.086302275966222 4.16324490363048 4.2404829998568 4.317944527666746 4.395588448024644 4.473351719753317 4.551189299447676 4.629058141386174 4.70692419744013 4.784730416980929 4.862470746785098 4.940088130937273 5.017584510731048 5.094912824567741 5.172061007853054 5.249000992891652 5.325732708779668 5.402244081295141 5.478504032786383 5.554521482058324 5.630284344256784 5.705780530750744 5.781017949012585 5.855983502496334 5.9306760905139 6.005103608109342 6.079253945931169 6.153134990102681 6.226755622090376 6.300113718570431 6.37319915129328 6.446030786946294 6.51860848701459 6.59094310763999 6.663022499478133 6.734860507553776 6.806465971114297 6.877830723481413 6.948967591901162 7.01987839739213 7.090575954591983 7.161053071602316 7.231323549831832 7.301381183837901 7.371229761166498
 2.15 2.447426504948894 2.456664831650394 2.468879534697594 2.483794612039231 2.501466061148921 2.522150879013584 2.546187062119767 2.573838606437874 2.605216507404274 2.640315759901325 2.679014358235285 2.721134296112126 2.766483566611242 2.814818162157062 2.865939074488561 2.91961929462667 2.97566581283959 3.033886618606006 3.094103700576206 3.156168046531107 3.219920643339175 3.285226476911271 3.351951532153385 3.419970792917294 3.489182241949122 3.559461860835817 3.630708629949545 3.702822528389991 3.775714533924591 3.849298622926674 3.923486770311534 3.998204949470427 4.073368132202493 4.148911288644615 4.22476138719921 4.300863394459958 4.377164275135474 4.453599991970931 4.530115505667622 4.606675774800484 4.683234755733588 4.759757402533575 4.836194666881081 4.912531497980122 4.988737842465471 5.06476564430802 5.140624844718127 5.216276382046979 5.291708191685948 5.366899205963977 5.441849354042979 5.516536561811278 5.590966751775081 5.665120842948014 5.739003750738711 5.812604386836475 5.88592965909502 5.958968471414318 6.031727723620538 6.104205311344112 6.176410125895925 6.248330054141665 6.31999497837431 6.391381776184811 6.462501320330953 6.533364478604422 6.603969113696103 6.674328083059603 6.74444023877305 6.814308427399162 6.883944489843605 6.953349261211682 7.022516570663352 7.091479241266611 7.16021008984926 7.228732926849077 7.297042556162419 7.365151774991284
 2.17 2.511065079454891 2.521184581378582 2.534379081262697 2.550343577148756 2.56909406662465 2.59089454681359 2.616105014361047 2.644995465419691 2.677633895632316 2.713978300112762 2.753860673424825 2.797075009559162 2.843391301908195 2.892565543239001 2.944374725664203 2.998592840610855 3.05503087878732 3.113509830148149 3.173848683856962 3.235912428247312 3.29953305078157 3.364608538007798 3.430988875514624 3.498575047884126 3.567249038642723 3.636912830210064 3.707471403845931 3.778822739595157 3.850874816230543 3.923557611193806 3.996782100534531 4.070471258847146 4.144558059205921 4.218966473097991 4.293641470354404 4.368517019079206 4.443537085576548 4.518647634275849 4.593811627654986 4.668985026161535 4.744108788132065 4.819155869709485 4.89410122475845 4.968913804778832 5.043556558817269 5.118008433376779 5.192251372324468 5.26627331679732 5.340054205106089 5.413572972637287 5.486836551753294 5.559814871690578 5.632524858456047 5.704943434721541 5.777080519716457 5.848921029118552 5.920474874942884 5.991738965428957 6.062712204926036 6.133401493776667 6.203805728198411 6.273933800163801 6.343774597278535 6.413358002657922 6.482662894801601 6.551719147466529 6.620508629538281 6.689052204900651 6.757348732303592 6.8254030652295 6.893215051757869 6.960807534428332 7.028173350102104 7.095316329821856 7.162240298670034 7.228968075625653 7.295474473419577 7.361784298388321
 2.19 2.574544885497748 2.585650243811771 2.600183416313809 2.617904401133177 2.638758195965896 2.662904798064134 2.690603204223738 2.721958410769842 2.756975413540562 2.795529207868766 2.837415788561934 2.882391149880101 2.930213285511877 2.980647188548557 3.033474851456317 3.088476266046486 3.145489423443919 3.204330314053439 3.264865927524383 3.326947252713227 3.390432277644301 3.455228989468596 3.521204374420669 3.588266417773626 3.656316103792215 3.725245415684006 3.794976335548668 3.865416844325353 3.936481921738171 4.008092546239776 4.08017869495305 4.152662343610903 4.225485466494176 4.298572036367659 4.371875024414226 4.445320400167085 4.518870131440153 4.592470184256555 4.66607352277525 4.739634109215795 4.813124903781239 4.886509864579162 4.95974994754086 5.032818106338682 5.105704292301514 5.178369454328442 5.250814538800564 5.322999489490987 5.394932247472998 5.466592751026426 5.537978935542196 5.609070733425081 5.67987407399467 5.75037888338455 5.820592084439713 5.890501596612202 5.960127335855001 6.029445214514174 6.098484141219284 6.167224020772078 6.235681754033455 6.303867237808751 6.371769364731321 6.43940902314446 6.50677509698165 6.573887465645172 6.640748003883079 6.707367581664559 6.773737064053693 6.839879311081631 6.905786177617206 6.971469513235991 7.036933162087836 7.102179962762884 7.167223748156114 7.232069345330395 7.296709575378102 7.361161253281313
 2.21 2.63838858731796 2.650535452659221 2.666742134306158 2.686868630471204 2.710785938952739 2.73843405712502 2.76977798192625 2.804719709844833 2.843106236903791 2.884711558643347 2.929298670101676 2.976602565793825 3.026399239688807 3.078444685184849 3.13256689508283 3.188567861557877 3.246300576129126 3.305611029627674 3.366390212162686 3.428510113085681 3.491851720952993 3.556333023486411 3.621854007531985 3.688314659017017 3.755635962905233 3.823719903150125 3.892503462646488 3.961901623180128 4.031833365375761 4.1022286686431 4.17301851112113 4.244135869620569 4.315524719564532 4.387117034927382 4.458868788171781 4.530704950183952 4.602589490207132 4.674488375773239 4.746335572632754 4.818115044682807 4.889780753893496 4.961297660232413 5.03264672158741 5.103801893687592 5.174734130022544 5.2454363817598 5.31587759766057 5.3860587239937 5.455960704447913 5.525582480042295 5.59491398903507 5.663943166830647 5.732669945884948 5.801103255609043 5.869231022271078 5.937061168896519 6.00459361516671 6.071826277315775 6.138769068025837 6.205428896320613 6.271807667457348 6.337912282817135 6.40375363979361 6.469321631680048 6.534636147554867 6.599699072165551 6.66451928581102 6.729099664222427 6.793441078442452 6.857566394703055 6.921476474301723 6.985165173476261 7.048646343278075 7.111930829444034 7.175014472266893 7.237911106464299 7.300614561046408 7.363139659182137
 2.23 2.704266346941818 2.717486341043437 2.735564331200623 2.758417315704528 2.785784292450493 2.817351258928403 2.852780212211297 2.891735148942223 2.933863065319339 2.978874957079264 3.026450819478678 3.076345647274167 3.128313434700325 3.1821571754461 3.237710862629386 3.29482548876988 3.353378045760175 3.413239524835113 3.47432191653939 3.536522210693415 3.599755396357421 3.663942461793828 3.729005394427878 3.794859180806506 3.861436806555485 3.928673256334826 3.99647651379244 4.064785561516061 4.133541380983435 4.202674952510781 4.272120255199507 4.34181126688121 4.411701964060941 4.481728321858746 4.551847313949485 4.621992912500933 4.69214408811016 4.762244809738196 4.832261044642992 4.902159758310671 4.971904914385066 5.04146247459557 5.110825398683287 5.179957644325485 5.248843167058376 5.317473920198191 5.385831854760607 5.453899919378474 5.521667060217903 5.589146220892667 5.656316342376973 5.723178362916568 5.789742217938218 5.85598683995755 5.921932158485266 5.987578099931741 6.052924587510024 6.117979541137215 6.182743877334284 6.247226509124276 6.311437345928978 6.375366293463991 6.439043253632293 6.502470124416227 6.565645799767993 6.628573169498608 6.691271119165378 6.753743529957876 6.816000278582453 6.878044237145294 6.939878273034023 7.001515248797891 7.062959022026551 7.124210445227437 7.185276365701775 7.246168625419228 7.306892060891218 7.367442503042913
 2.25 2.775833793489404 2.790297510707852 2.810397573542442 2.836056980358924 2.866858729144513 2.902206817498672 2.941518242622212 2.984241001304724 3.029892089910327 3.07807050436175 3.128431240122732 3.180707292178747 3.23468265501606 3.290174322599109 3.347025288346201 3.405128545103557 3.464377085117661 3.524692900005957 3.585988980725862 3.648195317542114 3.711256899992451 3.775090716851618 3.839640756093708 3.904853004852839 3.970654449382161 4.036983075011204 4.103779866101553 4.170984806000877 4.238540876995285 4.306383060260027 4.374454335808543 4.442702682439853 4.511074077684291 4.579525497747604 4.647993917453382 4.716446310183854 4.784842647819045 4.853138900674284 4.92130203743608 4.989300025096363 5.057107828885095 5.124694412201252 5.192052736542191 5.259138761431386 5.32596644434456 5.392491740634203 5.458735603452484 5.524662983672565 5.590275829808315 5.655587087932453 5.720576701593074 5.785237611728638 5.849589756581355 5.913636071609031 5.977365489395341 6.040788939558564 6.103918348658773 6.166752640103491 6.22929273405183 6.291569547317105 6.353563993267961 6.415296981727977 6.476778418873818 6.538020207131886 6.599013245073527 6.659780427308776 6.720320644378667 6.780648782646121 6.840775724185417 6.900694346670269 6.960427523260508 7.019977122487411 7.079339008137664 7.138534039135991 7.197568069426464 7.256433947852499 7.315137518035584 7.373691618252721
 2.27 2.856832994626348 2.872838003375283 2.895208869699713 2.923745592036114 2.957814168458806 2.996606596671137 3.039339873995058 3.08528499735909 3.133866963284698 3.184625767871055 3.237199406778208 3.291326875208633 3.3467931678872 3.403445279039527 3.46116620236874 3.519869931030625 3.579463457607186 3.639897774078601 3.701123871793577 3.763070741438113 3.825706373002659 3.888976755747681 3.952838878167632 4.017229727953326 4.082098291952717 4.147395556130092 4.213063505523665 4.279064124201585 4.345321395216358 4.411792300557675 4.478432821103661 4.545168936570541 4.611980625460716 4.678803865009275 4.745599631128911 4.812324898353283 4.878939639778778 4.94541182700474 5.011719430072096 5.077811417400444 5.143684755723561 5.209307410023379 5.274655343462373 5.339714517314436 5.404472890894179 5.468923421484705 5.533052064263845 5.596861772228856 5.660338496119595 5.723484184340178 5.786302782879108 5.848787235227909 5.91094848229824 5.972790462337526 6.034314110843093 6.09553236047481 6.156445140966272 6.217066379034497 6.277406998288179 6.337467919134477 6.397262058684367 6.456800330656559 6.516084645279994 6.575136909194922 6.633950025352578 6.692555892913476 6.750936407144307 6.809125459313483 6.867113936585314 6.924916721912856 6.982546693929413 7.039997726838735 7.097281690303917 7.154414449335006 7.211389864175336 7.268230790186621 7.324914077732799 7.381472572062663
 2.29 2.947916429992367 2.965881274089612 2.990851643093413 3.02237353550733 3.059605949488304 3.10151288283822 3.14714233299393 3.195708297015736 3.246555771574346 3.299206752936296 3.353318236947831 3.408633219017259 3.464977694095771 3.522213656656723 3.580248100673393 3.639036019595199 3.698517406322391 3.758658253179207 3.819418551885503 3.880764293526854 3.942673468523119 4.005093066595481 4.067989076731966 4.131331487151432 4.195059285266019 4.259144457642102 4.323529989959694 4.388158866970343 4.452998072453508 4.517983589171401 4.583082398822333 4.648243481992529 4.713404818106434 4.778544385375506 4.843614160745501 4.908571119842247 4.973376236915916 5.038007484783792 5.102424834771534 5.166617256652953 5.230541718588279 5.294188187060954 5.35754262681292 5.420583000778444 5.483305270016433 5.545686393641306 5.607741328752368 5.669446030361733 5.730805451320769 5.791823542245106 5.852495251438164 5.912833524813265 5.972842305814274 6.03251453533483 6.091865151636127 6.150905090263292 6.209638283960333 6.268087662583687 6.326236153014366 6.384125679068713 6.441740161407771 6.499111517445281 6.556232661254313 6.613116503472538 6.669785951206163 6.726244907932517 6.782496273401327 6.838552943534673 6.894429810325638 6.950138761735675 7.005674681590697 7.061052449475898 7.116273940629334 7.171366025834255 7.226311571310227 7.281126438603047 7.335815484473459 7.390383560784711
 2.31 3.047672966453905 3.068106166387548 3.096032707265165 3.130703587653971 3.170983805789315 3.215684359566589 3.263761246531678 3.31434746386994 3.366818008393708 3.420708876528336 3.475696064296768 3.531562567302634 3.588162380711893 3.645409499232995 3.703238917095581 3.761633628027713 3.820558625231643 3.879993901358111 3.939927448479177 4.000344258059597 4.06121032092672 4.122521627238937 4.184226166452658 4.246293927287828 4.308693897691987 4.371389064802868 4.434323414909529 4.497470933412046 4.560758604779728 4.624163412507892 4.687631339073182 4.751124365887427 4.814588473250066 4.877984640299114 4.941271844960676 5.004421063897031 5.067390272453265 5.130160444602469 5.192680552889495 5.254949568373281 5.316935460567747 5.378618197381256 5.439984745054655 5.501022068097893 5.561719129225219 5.62206088928897 5.68205530721194 5.74169633991835 5.800971942263421 5.859895066961531 5.918462664513005 5.976687683129491 6.034576068657984 6.092121764503445 6.149338711550076 6.206249848081208 6.262850109697855 6.319153429235898 6.37517373668194 6.430922959087822 6.486407020483812 6.541637841790466 6.5966403407292 6.651407431731538 6.705964025847084 6.760314030650206 6.814470350145443 6.868437884671668 6.922240530804977 6.975883181260363 7.029360724792145 7.082696046093192 7.135896025692951 7.188964539854266 7.241907460469052 7.294738654952785 7.34745398613786 7.400070312165816
 2.33 3.155934835041222 3.179307889160328 3.210503242642012 3.248381894113928 3.291531841885857 3.338653083941967 3.388633617931661 3.440643441159018 3.494077550570833 3.548530942743239 3.603729613866929 3.659503559730976 3.715776775705236 3.772475256721354 3.829603997252357 3.887126991290851 3.945063232325804 4.003418713317934 4.06217842667368 4.121336364217789 4.180887517164479 4.240818876087224 4.301097430887109 4.361692170759815 4.422585084161184 4.483718158771394 4.545066381457732 4.606574738235981 4.668219214230396 4.729927793632305 4.791677459657295 4.853419194501037 4.915110979293692 4.976701794052945 5.038172617635658 5.099473427688125 5.160573200594956 5.221450911426579 5.282068533885365 5.342412040250377 5.402442401320747 5.462168586357691 5.52155656302515 5.580596297329068 5.63928375355532 5.697605894206275 5.755560679936007 5.813154069484167 5.870381019608504 5.927248485016046 5.983741418292945 6.039895769833008 6.095695487764877 6.15115651787791 6.206291803546741 6.261108285654536 6.315609902514938 6.369820589792731 6.423754280423206 6.477406904530252 6.53080238934316 6.583953659112186 6.636877635022836 6.689567235108905 6.742058374164285 6.794353963653533 6.846449911621221 6.898381122600078 6.950152497517925 7.001767933603421 7.053234324290637 7.104565559122452 7.155778523652809 7.206876099347808 7.257856163485689 7.30873358905569 7.359524244655804 7.410213994389449
 2.35 3.273826609442022 3.300532995077048 3.335145774869378 3.376100947504067 3.421761511361597 3.470745464510454 3.521978804698362 3.574691529342167 3.628359635516371 3.682663119940319 3.737380978964041 3.792429208552739 3.847755804269934 3.903364761259263 3.959260074224926 4.015459737410795 4.071987744578165 4.128856088982173 4.186089763346859 4.243689759838892 4.301632070039948 4.359922684917744 4.418540594795735 4.477453789321459 4.536635257433554 4.596037987327422 4.655635966419563 4.715386181310573 4.77523361774679 4.835147260580624 4.895075093729539 4.954987100133708 5.014821261712338 5.074547559318654 5.134135972693576 5.193547480418046 5.25274005986405 5.311693687144306 5.370368337060637 5.428762983051028 5.486846597135362 5.544588149859853 5.601994610240155 5.659043945703187 5.71573512202763 5.772054103283137 5.827997851768256 5.883563327947031 5.938755490384351 5.993583295679989 6.048049698401364 6.102151651015039 6.15590410381694 6.209323004861307 6.262403299888395 6.315169932250908 6.36762884283919 6.419793970005182 6.471670249485125 6.523283614321049 6.574638994781032 6.625751318278244 6.676634509288789 6.727305489268342 6.777778176567597 6.828048486346534 6.878152330487511 6.928083617507196 6.977869252467332 7.027503136884381 7.077013168638013 7.126393241878485 7.175659246932909 7.224819070210409 7.273886594106211 7.322868696904642 7.371761252681082 7.420581131202851
 2.37 3.40156918593444 3.431810360452057 3.469712154594115 3.513309567100217 3.560849596418024 3.610949240696145 3.662642497775732 3.715263365180781 3.768382840107149 3.821790919410264 3.875365599591558 3.929064876783599 3.982890746733932 4.036887204787636 4.091101245868579 4.14555486445939 4.200309054580139 4.255376809765728 4.31078812304199 4.3665569869005 4.422658393272101 4.47910933349914 4.535867798306413 4.592924777770832 4.650252261289801 4.70779523754831 4.76552669448474 4.823395619255395 4.881375998197742 4.939398816792379 4.997441059623718 5.055452710339392 5.113381751608392 5.171200165077912 5.22886593132894 5.286350029830571 5.34361143889304 5.400620135619502 5.45735409585654 5.513794294143408 5.569908703660015 5.625685296173653 5.681113041984466 5.736189909869661 5.790881867026483 5.845207879013933 5.899154909693241 5.952727921167106 6.005914873717696 6.058741725743417 6.11119443369445 6.163288952007074 6.215030233036752 6.266425226990031 6.317498881855198 6.368257143331761 6.418694954758716 6.468857257041623 6.518730988578502 6.568341085184541 6.617701480015637 6.666820103490762 6.715720883213174 6.764410743890485 6.812903607253564 6.861216391974325 6.909365013582375 6.957345384380545 7.005192413359323 7.052903006110169 7.100493064737753 7.147968487771111 7.195346170073735 7.242622002752598 7.289822873066139 7.33694366433122 7.384003255829047 7.430986522710095
 2.39 3.538722764651912 3.572402166448578 3.613091538589394 3.658566879865818 3.707064188789372 3.757339463584835 3.808562702182171 3.860219902207242 3.912012060971263 3.963826175459032 4.015619242315908 4.067413257833562 4.119261217934482 4.171237118155242 4.223403953628534 4.27582071906396 4.328528408727592 4.381576016420285 4.43496653545477 4.48873395863149 4.542854278213221 4.597334485898443 4.652154572793492 4.707266529383458 4.762654345501868 4.818281010299134 4.874092512209762 4.930047838918338 4.986111977324283 5.042224913505382 5.098354632680079 5.154451119168558 5.210464356352589 5.266374326634158 5.32211901139287 5.377669390942142 5.432995444484168 5.488076150063669 5.542870484520442 5.597358423440677 5.651526941107079 5.70535601044778 5.75883260298404 5.811935688776759 5.86467223637177 5.917029212743956 5.969003583240162 6.020592311520922 6.071812359500993 6.122660687288722 6.173131253124209 6.223243013316328 6.273008922178544 6.322427931963593 6.371523992796978 6.42030305260933 6.468771057067601 6.516953949505121 6.564868670850508 6.612519159555464 6.659921351521407 6.707093180025027 6.754047575642688 6.80080346617375 6.847365776562779 6.893759428820671 6.939992341944684 6.986080431837408 7.032028611224656 7.077865789572305 7.123585873002084 7.169196764206331 7.214725362361713 7.260176563041934 7.30555925812944 7.350869335726115 7.396133680063011 7.441338171409098
 2.41 3.687266832081299 3.723759881519626 3.766231372122061 3.812388302729373 3.860634671913825 3.909928477972629 3.95961971892022 4.009361392479332 4.059008496070894 4.108507026802737 4.157906981457103 4.207278356476973 4.256707147951214 4.306292351598518 4.356092962750179 4.406197976331659 4.456638386842984 4.507464188337948 4.558679374402129 4.610319938129718 4.662351872099173 4.714764168347678 4.76754981834442 4.820660812962688 4.874061142450784 4.927717796401758 4.981575763721953 5.035583032598378 5.089708590464902 5.143901423967261 5.198099518926899 5.25227386030363 5.306362432157118 5.360337217607194 5.414157198792997 5.467791356830943 5.52118967177153 5.574332122554971 5.627196686965668 5.679743341585517 5.731971061746055 5.783856821479453 5.835378593468345 5.886536348994508 5.937315057886388 5.987723688465482 6.037738207491575 6.087375580106828 6.136633769778736 6.185507738241943 6.234024445438934 6.282180849459592 6.329981906479633 6.377454570697925 6.424594794272689 6.471417527256595 6.51795071753074 6.56418931073754 6.610159250212524 6.655877476915034 6.701359929357844 6.746622543535703 6.79166125285281 6.836522988049222 6.881193677126202 6.925710245270528 6.970068614777746 7.014296704974404 7.058399432139247 7.102393709423403 7.14627744676956 7.190086550830136 7.233808924884479 7.277469468755058 7.321077078722714 7.364628647440935 7.40814006384919 7.451610213085325
 2.43 3.851227144703683 3.889199244995326 3.931832372471195 3.977070526018981 4.023554704268733 4.070495905586583 4.117477128067328 4.164303369525875 4.210916627487538 4.257363899177204 4.303745181507348 4.350153471064918 4.396698764097075 4.44348805649579 4.490592343781307 4.538089621084469 4.586021883127897 4.634401124206035 4.68326533816406 4.732599518375647 4.782394657719606 4.832621748555373 4.883262782697373 4.93426375138824 4.985579645270914 5.037186454359584 5.08901216800952 5.141005774885763 5.193136262930675 5.24533261933037 5.297553830480017 5.349750881947998 5.401872758438966 5.453890443755745 5.505742920760132 5.557409171332564 5.60885117633066 5.660025915546655 5.710923367663703 5.761522510211077 5.811781319518241 5.861698770667815 5.911261837447443 5.960449492300527 6.009268706275884 6.057697448976277 6.105751688505868 6.153428391416555 6.20071552265323 6.247639045497936 6.294194921512949 6.340390110482764 6.386240570355016 6.431763257180311 6.476954125050996 6.521839126038866 6.56643621013179 6.610759325169308 6.65480641677715 6.698613428300729 6.742196300737576 6.785552972668753 6.828718380189229 6.87170045683724 6.914514133522624 6.957177338454155 6.999697997065875 7.042090031942418 7.08438336274337 7.126572906126632 7.168666575670814 7.210701281796683 7.252663931687639 7.294571429209259 7.336431674827906 7.378262565528415 7.420059994730861 7.461840852206436
 2.45 4.033070713694602 4.070358251733123 4.111049513514021 4.153419497969645 4.196473203785045 4.239659629391953 4.282737772961661 4.325629632396803 4.36837020532205 4.411065489073707 4.453818480688209 4.496758176889534 4.539993574075509 4.583623668303037 4.627719455272215 4.672332930309365 4.717498088348984 4.763230923914573 4.809539431098403 4.856405603540169 4.903798434404563 4.951694916357753 5.000057041542767 5.0488218015538 5.097957187409412 5.147401189524651 5.197091797682095 5.246988001001784 5.297029787910082 5.347157146107461 5.397319062535173 5.447467523340871 5.497561513843122 5.547541018494857 5.597376020845728 5.647026503503398 5.696442448093743 5.745621835219991 5.794503644420775 5.843087854127124 5.891353441618379 5.939266382977039 5.986826653042552 6.034021225364028 6.080847072151901 6.127282164228524 6.173354470977723 6.219038960293278 6.264354598526369 6.309296350431967 6.353882179114183 6.398108045970581 6.442000910635445 6.485566730922022 6.528822462763731 6.57177406015435 6.614438475087177 6.656842657493184 6.698982555178152 6.740895113758806 6.782587276597944 6.824064984738573 6.865365176837061 6.906495789095294 6.947473755191863 6.988304006212287 7.029005470578257 7.069604073975928 7.110108739283272 7.150514386496482 7.190859932655432 7.231141291768226 7.271377374734826 7.311565089269769 7.351730339823986 7.391863027505726 7.431998050000617 7.47211530149084
 2.47 4.232118790607133 4.265985137754075 4.302322011302016 4.339829410225834 4.377804333262953 4.415897778907566 4.453986745403804 4.492066230737836 4.530219232628944 4.568548748519523 4.607193775564044 4.646255310616964 4.685833350219583 4.726009890585846 4.766828927587108 4.808347456735837 4.850563473168269 4.893474971626022 4.937084946436649 4.981346391493153 5.026223300232449 5.071672665612777 5.117651480090069 5.164097735593273 5.210949423498626 5.258156534602883 5.305638059095504 5.35335398652979 5.401235305792985 5.449233005075335 5.497275071838093 5.545324492780494 5.593320253805699 5.64121233998568 5.688980735525085 5.73655642372406 5.783917386940037 5.831043606548495 5.87788406290268 5.924426735292304 5.970650601901212 6.016534639764028 6.062065824721766 6.107242131376434 6.152050533044607 6.196480001709989 6.240535507974959 6.284226021011106 6.32754750850875 6.370517936625459 6.413122269933575 6.455388471366716 6.497323502165306 6.538943321821091 6.580253888020688 6.621274156588126 6.662020081426425 6.702516614458187 6.742763705565216 6.782795302527183 6.822610350959306 6.862244794249097 6.901695573492138 6.940990627426927 6.980146892368764 7.019181302142731 7.058100788015714 7.096923278627528 7.135665699921113 7.17433597507183 7.21294102441586 7.251507765377708 7.290045112396814 7.328549976853311 7.367040266992903 7.405522887850878 7.444016741175292 7.482507725349305
 2.49 4.444900853967397 4.472508366794518 4.502195310556245 4.533040684267961 4.564523486716982 4.596428716457004 4.628647371801539 4.661235450816335 4.694244951310793 4.727776870828371 4.76195320663598 4.796837955712371 4.832525114735507 4.869052680068939 4.906448647747154 4.944724013459938 4.983880772535707 5.023882919923849 5.06469545017605 5.106274357426608 5.148568635371755 5.191516277247954 5.235056275809209 5.279127623303351 5.323651311447337 5.368568331401532 5.413797673742987 5.459302328437733 5.504991284812042 5.550806531522716 5.596699056526357 5.642607847047644 5.688484889546616 5.734271169684948 5.779934672291233 5.825425381325285 5.870714279841417 5.91576934995076 5.960549572782567 6.005034928444539 6.049222395982167 6.093069953337072 6.136566577304384 6.179719243489114 6.222516926261572 6.264944598711787 6.307011232602964 6.34870379832396 6.390049264840798 6.431044599647212 6.471696768714221 6.512011736438748 6.552007465591285 6.591700917262593 6.631098050809459 6.670216823799502 6.709073191955041 6.747685109096015 6.786069527081972 6.82424239575314 6.862222662870549 6.900026274055244 6.937670172726595 6.975173300039672 7.012551594821735 7.049812993507811 7.086975430075396 7.124065835978246 7.161081140079315 7.198040268582793 7.234960144965306 7.271847689906233 7.308712821217179 7.345570453770621 7.382430499427695 7.419290866965166 7.456177462001593 7.493079186922665
 2.51 4.665559596717545 4.684647617708016 4.705984072016515 4.728867958697024 4.752894276584406 4.777843024289059 4.803639200190612 4.830285802430646 4.857816828904447 4.886298277251778 4.915797144846701 4.946372428786413 4.978045125879115 5.010827232630918 5.044724745231775 5.079711659540445 5.115755971068484 5.152795674963281 5.190789765990102 5.229667238513199 5.269359086475917 5.309776303379859 5.350870882263076 5.392541815677288 5.434733095664141 5.477344713730507 5.520329660822807 5.563598927300378 5.607083502907875 5.650735376746715 5.694475537245552 5.738244972129795 5.782004668390174 5.825693612250332 5.869261789133472 5.912681183628046 5.955908779452484 5.998905559418975 6.041649505396289 6.084108598271659 6.126272817911703 6.168109143122404 6.209615551608143 6.250781019929787 6.291591523461843 6.332055036348658 6.372168531459697 6.411919980343871 6.451336353182949 6.490403618744026 6.529140744331071 6.567563695735545 6.605668437186113 6.64348493129741 6.681017139017926 6.718284019576954 6.755302530430643 6.792098627207143 6.828671263650854 6.865047391565779 6.90124296075798 6.937266918977161 6.973157211857361 7.008908782856764 7.044552573196659 7.080103521799511 7.115560565226191 7.150960637612341 7.186302670603896 7.221593593291769 7.256871332145689 7.292123810947224 7.327367950721984 7.362613669671002 7.397877883101315 7.433167503355754 7.468482439741938 7.503828598460487
 2.53 4.886119914446462 4.895643772657577 4.90784916058413 4.922206077316901 4.938344521736077 4.956046492506115 4.975200988069673 4.995748006640628 5.017706546196136 5.041077604467777 5.065886178931757 5.092129266798192 5.119793864999442 5.148849970177527 5.179276578670605 5.210997686498521 5.243962289347428 5.278083382553464 5.313293961085521 5.349507019527058 5.386626552057009 5.424563552429739 5.463243013954089 5.502556929471482 5.542448291333106 5.582810091376166 5.623565320899209 5.66465597063653 5.705993030731642 5.747509490709826 5.789146339449759 5.830834565154218 5.872525155319854 5.91416709670606 5.9557023753029 5.997109976298136 6.038328884043326 6.079338082019007 6.120107552798967 6.160615278013601 6.200819238312347 6.240728413325225 6.280308781623452 6.319570320679167 6.358490006824229 6.397064815208128 6.435301719754992 6.473198693119684 6.51075270664302 6.547990730306074 6.584899732683607 6.621508680896597 6.657812540563885 6.693839275752944 6.729595848929754 6.765101220907823 6.800360350796308 6.835412195947291 6.870252711902174 6.904901852337219 6.939394569008227 6.973729811694372 7.007925528141175 7.042009664002642 7.075998162782573 7.109890965775008 7.143714012003879 7.177486238161821 7.211206578548172 7.244900965006157 7.278579326859278 7.3122575908469 7.345935681059048 7.379630518870418 7.41335002287362 7.447103108811644 7.480897689509572 7.514731674805532
 2.55 5.098037894352994 5.098415906042804 5.101756634202644 5.107781077958397 5.116206236233474 5.126807107743878 5.13946369099239 5.154089984261824 5.17061298560742 5.189031692848317 5.20927910355814 5.231329215054691 5.255128024388737 5.280610528331913 5.307694723363718 5.336285605657626 5.366290171066291 5.397625415105871 5.430167332939442 5.463821919359525 5.498484168769727 5.534050075165472 5.57041463211385 5.60749183273257 5.645176669668026 5.683392135072459 5.722041220580238 5.76104791728325 5.800333215705392 5.839830105776189 5.879460576803498 5.919174617445357 5.95890421568092 5.998609358780516 6.038229033274829 6.07772522492318 6.117054918680942 6.156189098666061 6.1950957481247 6.23374284939601 6.272130383876014 6.310214331980623 6.347993673107768 6.385445385598671 6.422588446698238 6.45938883251458 6.495875517977672 6.532023476797153 6.567851681419244 6.603358102982825 6.638557711274647 6.673459474683684 6.708079360154641 6.742426333140605 6.776506357554856 6.810348395721827 6.843958408327227 6.877364354367336 6.910574191097447 6.943605873979501 6.976476356628881 7.00920459076039 7.041816526133418 7.074312110496283 7.106708289529778 7.139033006789911 7.171294203649846 7.203510819241048 7.235699790393651 7.267860051576043 7.300009534833663 7.332166169727053 7.364337883269126 7.396533599861693 7.428761241231232 7.461029726363923 7.493355971439948 7.525727889767063
 2.57 5.296216804890847 5.28902627411092 5.284652733425368 5.283193181993552 5.284550618780122 5.288591042550267 5.295183451864112 5.304238845070254 5.315669220298419 5.329412575451285 5.345379908195416 5.363493215951351 5.383644495882823 5.405745744885124 5.429679959572598 5.455329136265285 5.482553270974694 5.51124435938872 5.541280396855703 5.57253037836762 5.604874298542423 5.638206151605516 5.672395931370369 5.707356631218284 5.742976244077289 5.779156762400185 5.815813178141733 5.852859482734976 5.890207667066719 5.927799721452149 5.965538635608588 6.003385398628415 6.041270998951113 6.079145424334475 6.116948661824959 6.15465169772719 6.192202517572612 6.229570106087294 6.266733447158888 6.303641523802739 6.340302318127156 6.37667381129784 6.412753983501462 6.448529813908409 6.483999280634693 6.519140360703017 6.553970030003013 6.588485263250646 6.622684033946782 6.656583314334941 6.690170075358209 6.723482286615336 6.756506916316017 6.78927093123534 6.821783296667438 6.854060976378313 6.886120932557863 6.917971125771094 6.949639514908535 6.981144057135859 7.012481707842695 7.043691420590666 7.074782147060628 7.105769836999132 7.136673438164109 7.16750189626978 7.198282154930792 7.229013155605604 7.259712837539105 7.290409137704477 7.321091990744321 7.351797328911037 7.382516082006465 7.413264177320804 7.444061539570809 7.474905090837265 7.505804750501763 7.536767435182774
 2.59 5.4811020860481 5.468490305204527 5.458042871622248 5.45034178449258 5.44559304281953 5.443798645415226 5.444929590894531 5.44891387766881 5.455652503938889 5.46505946768717 5.477030766668916 5.491447398402719 5.508185360160124 5.527105648954439 5.548054261528706 5.570898194342842 5.595471443559966 5.621650005031881 5.649274874283738 5.67820704649787 5.708318516496801 5.739477278725425 5.771570327232356 5.804466655650467 5.838071257176576 5.872280124550337 5.906997250032287 5.942126625381072 5.977591241829855 6.013305090061894 6.049208160185307 6.085233441707004 6.121310923505806 6.157391593804745 6.193426440142535 6.22937344934424 6.265192607491108 6.300832899889605 6.336283311039622 6.371511824601873 6.406487423364482 6.441197089208755 6.475628803074145 6.509771544922411 6.54362029370096 6.577155027305403 6.610391722541284 6.643318355085031 6.675952899444092 6.708280328916282 6.74032061554833 6.772089730093637 6.803585641969244 6.834835319212009 6.865836728434006 6.896607834777136 6.927166601866959 6.957529991765755 6.987715964924808 7.017742480135927 7.047618494482189 7.077370963287937 7.106998840068006 7.136540076476201 7.165991622253031 7.195384425172684 7.224724430989272 7.254021583382341 7.283302823901644 7.312578091911189 7.341854324532576 7.371140456587604 7.400455420540185 7.429808146437543 7.459215561850725 7.488666591814416 7.518191158766077 7.547775182484397
 2.61 5.656062340217972 5.640174590602501 5.625411625782402 5.6128654449795 5.603092047235378 5.59633743140698 5.592676596161422 5.592117539970005 5.594595261101431 5.600024757614217 5.608281027348311 5.619227067915919 5.632726876691518 5.64859445080109 5.666669787110544 5.68678488221335 5.708768732417369 5.732456333730892 5.757684681847878 5.784306772132403 5.812174599602301 5.841148158912019 5.871096444334675 5.90189944974332 5.933453168591401 5.965632593892441 5.998344718198911 6.031512533580324 6.065030031600521 6.09881920329418 6.132823039142522 6.16696352904823 6.201180662309583 6.235425427593792 6.269637812909553 6.303777805578816 6.337804392207756 6.371687558656971 6.405384290010891 6.438873570546392 6.472144383700654 6.505153712038217 6.537909537217254 6.570389839955091 6.602591599992923 6.634493796059775 6.666121405835676 6.697454405914071 6.728497771763458 6.759260477688265 6.789749496788946 6.819971800921335 6.849945360655221 6.879668145232177 6.909167122522624 6.938450258982151 6.967525519607072 6.996420867889255 7.025134265770185 7.0537026735943 7.082136050061588 7.110441352179446 7.138646535213809 7.166751552639557 7.194792356090193 7.222769895306809 7.250701118086334 7.278604970229073 7.306499395485544 7.334383335502617 7.36227472976894 7.390193515559711 7.418136627880733 7.446133999411804 7.47417356044944 7.502273238848923 7.530452959965697 7.558699646596099
 2.63 5.822860323620646 5.805506875913779 5.788093727871835 5.772112878745778 5.758489327613078 5.747695073373478 5.740013114744005 5.735520450253201 5.734229078234592 5.736058996819393 5.740915203928431 5.748635697263318 5.759067474296841 5.772018532262592 5.78731486814383 5.804757478661573 5.824160360261923 5.845360509102629 5.868177921038876 5.892445591608312 5.918007516015309 5.944726689114454 5.972463105393281 6.001094758954232 6.030490643495852 6.060545752293227 6.091167078177653 6.122258613515543 6.153723350186563 6.185496279561022 6.217487392476484 6.249649679213632 6.281904129471356 6.314201732341099 6.34649147628043 6.378733349085865 6.41088733786493 6.442911429007471 6.474774608156197 6.506445860176486 6.537923169125422 6.56917351822009 6.600175889805118 6.630927265319469 6.661415625262483 6.691647949159181 6.721601215524811 6.751284401828668 6.780703484457156 6.809856438676121 6.83876023859245 6.867412857114921 6.895821265914333 6.9240144353829 6.95197833459292 6.979751931254714 7.007333191673845 7.034749080707615 7.061997561720853 7.089108596540971 7.116088145412329 7.142956166949881 7.169739618092123 7.196428454053329 7.223069628275109 7.249642092377258 7.276194796107926 7.3027166872931 7.329234711785405 7.355758813412239 7.382297933923223 7.408859012936997 7.435461987887359 7.462115793968734 7.488838364081015 7.515617628773737 7.542474516189642 7.569414952007588
 2.65 5.978828938239033 5.961397052986751 5.942805056708933 5.924786948684385 5.908516728024861 5.894756393671 5.883929944387507 5.876256378757612 5.87180469517678 5.870555891845677 5.872413966762405 5.877259917713993 5.884893742267155 5.895153437758293 5.907839001282783 5.922744429683502 5.939683719538631 5.95845786714871 5.97890686852296 6.000845719364862 6.024121415057008 6.048574950645202 6.07407832082183 6.100501519908494 6.12771154183791 6.155615380135069 6.184091027897654 6.213060477775739 6.242429721950735 6.272120752113617 6.302056559442407 6.332178134578927 6.362417467604828 6.392715548016862 6.423040364701462 6.453333905908556 6.483554159224671 6.513670111545303 6.543661749046561 6.573485057156082 6.603121020523228 6.632564622988546 6.661785847552517 6.69077067634358 6.719528090585432 6.748045070563612 6.776308595591371 6.80432664397482 6.832096192977366 6.85962421878344 6.88691969646151 6.91398859992639 6.940839901900836 6.967479573876448 6.993916586073856 7.020178907402224 7.04627350541805 7.072198346283258 7.097992394722628 7.123653613980511 7.149200965776869 7.174650410262638 7.200022905974407 7.225325409788415 7.250566876873889 7.27577526064571 7.300960512716406 7.326129582847501 7.35130341890019 7.376487966785384 7.401694170413086 7.426939971641145 7.452233310223356 7.477594123756943 7.503010347629407 7.528500914964752 7.554075756569105 7.579751800875718
 2.67 6.11828222423408 6.101766152299771 6.083252630323093 6.064496657609459 6.046855233303392 6.03125435638461 6.018297025663394 6.008313239775238 6.001476997174803 5.997816296129129 5.997276134710178 5.999724510786614 6.005013422014915 6.012943865829746 6.023344839433637 6.03599333978593 6.050705363591037 6.067291907285967 6.085553967027161 6.105338538676595 6.126472617787186 6.148798199587493 6.172187278965689 6.196510850452836 6.221636908205456 6.24747344598738 6.27389445715089 6.300817934617166 6.328164870856011 6.355850257864871 6.38379608714716 6.41193434968986 6.440226035940431 6.468591135783013 6.497000638513916 6.525393532816416 6.553749806734844 6.582017447647972 6.610176442241707 6.638193776481069 6.666057435581487 6.693736403979387 6.721218665302088 6.748500202337 6.775569997000131 6.802414030303896 6.829031282324245 6.855428732167091 6.881603357934053 6.907553136687515 6.933284044415003 6.958816055992869 6.984145145149306 7.009289284426679 7.03424544514318 7.059043597353807 7.083679709810681 7.108181749922673 7.132549683714396 7.1568104757845 7.180972089263332 7.20504348576992 7.229042625368321 7.252998466523295 7.276899966055351 7.30078407909514 7.324641759037208 7.348509957493108 7.372377624243891 7.396273707191959 7.420208152312295 7.444177903603074 7.468202903035666 7.492301090504015 7.516472403773427 7.540724778428753 7.565067147821967 7.589498443019183
 2.69 6.237266352807797 6.222320335800846 6.2048475987644 6.18646914102931 6.168602961771425 6.152284060007831 6.138232434592375 6.126910084210525 6.118545007373529 6.113229202411897 6.110956667468192 6.111633400489129 6.115112399217011 6.121222661180447 6.129775183684405 6.14057696379958 6.153424998351068 6.168141283906353 6.184536816762622 6.202440592933381 6.221697608134394 6.242152857768941 6.263667336912377 6.286112040296026 6.309365962290379 6.333325096887613 6.357887437683425 6.38295597785819 6.408446710157429 6.434291626871598 6.460413719815204 6.486754980305226 6.513235399138869 6.539826966570633 6.566467672288704 6.59310950539067 6.619730454358554 6.646289507033178 6.672755650587852 6.699095871501375 6.725300155530381 6.751354487681004 6.777217852179869 6.802908232444416 6.828391611052561 6.853686969711676 6.878771289226917 6.903650549468877 6.928313729340583 6.952788806743825 6.977061758544832 7.001149560539283 7.02504218741667 7.048775612723996 7.072337808828834 7.095747746881726 7.119021396777934 7.142158727118559 7.165196705170997 7.188123296828775 7.210968466570733 7.233739177419585 7.256443390899838 7.279111066995091 7.301740164104702 7.324359638999838 7.346968446778905 7.369583540822365 7.392215872746937 7.414883392359202 7.437594047608592 7.460347784539795 7.483173547244554 7.506069277812882 7.529034916283699 7.552098400594874 7.57525966653271 7.598516647680849
 2.71 6.337684619484472 6.324636890166879 6.308850237334628 6.291689660342894 6.274526158397491 6.25841473055124 6.244186375699654 6.232355092575992 6.223241879745628 6.216991735599763 6.213636658348486 6.213111646013163 6.21530569641817 6.220058807181963 6.227200975707486 6.236529199171925 6.247870474515794 6.261046798431361 6.275870167350422 6.292167577431401 6.309806024545807 6.328619504264018 6.348480011840409 6.369258542197827 6.3908420899114 6.413119649191693 6.436007213867199 6.459398777366183 6.483218332697859 6.507399872432917 6.531856388683382 6.556537873081841 6.58137531675999 6.606330710326539 6.631353043844458 6.656392306807579 6.681426488116531 6.70640657605404 6.731309558259559 6.756103421703266 6.780777152659404 6.80531873667897 6.829685158561766 6.853894402327797 6.877924451188026 6.901761287514485 6.925423892809746 6.948889247675751 6.972163331781998 6.995246123833098 7.018152601535681 7.040892741564685 7.063451519529005 7.085848909936504 7.108111886158405 7.130217420393051 7.152204483629046 7.174081045607767 7.195845074785256 7.217525538293504 7.239129401901106 7.260665629973318 7.282152185431495 7.303599029711925 7.325034122724061 7.346445422808154 7.367871886692288 7.389303469448819 7.41075812445023 7.432263803324397 7.453800455909271 7.47540703020699 7.49708247233741 7.518825726491066 7.540663734881581 7.562588437697497 7.584616773053567 7.606758676941489
 2.73 6.426487437782714 6.415434220455024 6.401631940211988 6.386183596432055 6.370314188349706 6.355087715051944 6.34132717547415 6.329630568395302 6.320349892432553 6.31370714603517 6.309749327477845 6.308457434853357 6.309749466064603 6.313473418815994 6.319478290604209 6.327601078708311 6.337656780179234 6.349478391828627 6.362895910217063 6.377747331641612 6.393888652122781 6.411193867390809 6.429504972871339 6.448721963670449 6.468732834559042 6.489425579956611 6.51070519391437 6.532497670097735 6.554726001768198 6.577303181764539 6.600162202483434 6.623253055859405 6.646517733344155 6.669897225885268 6.693359523904276 6.716856617274093 6.740345495295838 6.763806146675 6.787205559497004 6.810513721202132 6.833718618559826 6.856787237642365 6.879727563797917 6.902506581622966 6.925123274934122 6.947573626739313 6.969856619208342 6.991958233642847 7.01388645044563 7.035648249089373 7.057242608084749 7.078674504947911 7.09994491616737 7.121078817170277 7.142074182288085 7.162940984721614 7.183685196505508 7.204334788472099 7.224889730214661 7.245366990050087 7.26577553498095 7.28613233065699 7.30644734133601 7.326728529844175 7.34700485753575 7.367275284252239 7.387547768280955 7.407851266313026 7.428184733400814 7.448557122914785 7.468987386499809 7.489484474030903 7.510046333568415 7.530693911312675 7.551434151558082 7.572276996646653 7.593221386921048 7.614286260677053
 2.75 6.510418333252937 6.501281844120667 6.489531214444049 6.476020443623801 6.461776530921836 6.447827475457874 6.434969276205448 6.42382593198729 6.414793441470102 6.408120803158724 6.40388701538967 6.402113076324064 6.402722983939949 6.405622736023992 6.410670330162577 6.417699763732264 6.42657603388966 6.437131137560661 6.449204071429081 6.462652831924674 6.477342415210537 6.4931358171699 6.509914033392311 6.527568059159197 6.54598588942882 6.565072518820624 6.58474594159896 6.604919151656206 6.625516142495281 6.646469907211539 6.667711438474059 6.689183728506324 6.710836769066288 6.73263055142584 6.754505066349657 6.776429304073451 6.798363254281605 6.820274906084207 6.842154247993481 6.863957267899609 6.885662953045951 6.907269290003661 6.928744264645704 6.950084862120275 6.971289066823605 6.992334862372184 7.013228231574379 7.033968156401461 7.054550617958025 7.07498459645183 7.095256071163043 7.115384020412888 7.135376421531714 7.155239250826469 7.174981483547588 7.194610093855307 7.214135054785388 7.233562338214263 7.252920914823606 7.272209754064325 7.291435824119988 7.310628091869673 7.32978552285025 7.348926081218104 7.368069729710286 7.387203429605117 7.406367140682229 7.425558821182045 7.444787427764727 7.464062915468565 7.483412237667828 7.502826346030067 7.522313190472898 7.541891719120246 7.561570878258051 7.581359612289476 7.60124786368957 7.621262572959439
 2.77 6.592376937856709 6.584970385378405 6.575201674285073 6.563657803998757 6.551211773807627 6.538774582862727 6.527124230174107 6.516849714606386 6.508374034873706 6.501942189534103 6.497701176983274 6.495666995447767 6.495800642977566 6.498037117438086 6.502250416501577 6.508304537637942 6.516081478104947 6.525423234937857 6.536195804938467 6.54825818466355 6.561502370412704 6.575793358215622 6.591029143818757 6.607100722671403 6.623905089911182 6.641358240348951 6.659385168453102 6.677900868333287 6.696828333723549 6.716110557964861 6.735687533987077 6.755512254290308 6.775514710925689 6.795654895475572 6.815902799033135 6.836207412181398 6.856537724971655 6.876872726901326 6.897171406891221 6.91743075326222 6.937608753711378 6.957694395287434 6.977675664365762 6.997548546622719 7.017292027009427 7.036902089724978 7.056378718189057 7.075716895013996 7.094926601976245 7.113992819987281 7.132924529063941 7.151739708298183 7.17042533582628 7.188999388797452 7.207458843341928 7.225833674538443 7.244120856381181 7.262327361746156 7.280463162357028 7.298556228750377 7.316603530240413 7.334625034883143 7.352628709439987 7.370623519340841 7.388627428646616 7.406640400011215 7.424689394642988 7.442774372265649 7.460913291078656 7.479107107717068 7.497371777210882 7.51571925294384 7.534146486611723 7.552672428180133 7.571307025841763 7.59004922597316 7.608916973090992 7.627900209807814
 2.79 6.672053984666071 6.66620656988402 6.65828103585572 6.648690382023632 6.63814560770108 6.627406712069094 6.617194694172698 6.608069552916624 6.600423287060439 6.594525895213119 6.590522375827038 6.588466727191398 6.588346947425069 6.590105034468873 6.593651986077298 6.598881799809621 6.605662473020485 6.613895002849884 6.623455386212596 6.634208619787027 6.646057700003494 6.658894623031943 6.672618384769077 6.687128980824944 6.702341406508927 6.718182656815178 6.734556726407485 6.751416609603564 6.768677300358784 6.786289792249327 6.804185078454776 6.822334151740139 6.840669004437308 6.859147628425942 6.877740015113798 6.896407155416486 6.915126039736663 6.933845657942665 6.952554999346575 6.971221052681722 6.989843806079628 7.008390247046388 7.026857362438491 7.045224138438083 7.063487560527666 7.081634613464252 7.099664281252944 7.117583547119981 7.135379393485207 7.153060801934007 7.170633753188687 7.188097227079291 7.205448202513888 7.222714657448297 7.23988456885528 7.25697691269318 7.274007663874018 7.290966796231066 7.307882282485856 7.324762094214675 7.341615201814511 7.358458574468484 7.375292180110725 7.392133985390751 7.408992955637298 7.425878054821645 7.442807245520409 7.459790488877829 7.47683574456754 7.493941970753825 7.511138124052377 7.52841315949054 7.545786030467064 7.563276688711356 7.580863084242237 7.598584165326217 7.616418878435284 7.634386168204199
 2.81 6.749350302862494 6.744892219717086 6.738699112104613 6.731026979487097 6.722416821201946 6.713527636458923 6.704950424336553 6.697196183777987 6.690637913586311 6.685525612419294 6.682011278783605 6.680167911028454 6.680000507338704 6.681468065727412 6.684519584027833 6.689057059884866 6.694996490745945 6.702224873851394 6.710659206224212 6.720191484659317 6.730724705712247 6.742167865687292 6.75443096062509 6.76742998628967 6.781081938154946 6.795331811390656 6.810094600847757 6.82530130104327 6.840915906144579 6.856860409953173 6.873095805887854 6.889571086967383 6.906229245792589 6.923058274527929 6.9399981648825 6.957017908090505 6.974096494891182 6.991191915508172 7.008303159628367 7.025389216380193 7.042436074311357 7.059424721366066 7.076350144861684 7.093201331464864 7.109955267167136 7.126630937259956 7.143205326309225 7.159676418129257 7.176051195756229 7.192327641421094 7.208513736521946 7.224616461595876 7.240624796290288 7.256556719333683 7.272419208505924 7.28823024060797 7.303978791431095 7.319682835725576 7.335361347168862 7.351021298333241 7.366671660652965 7.382311404390883 7.397968498604556 7.413651911111853 7.429359608456063 7.445121555870481 7.460926717242494 7.476802055077194 7.492747530460454 7.508772103021546 7.524884730895254 7.541104370683498 7.557428977416478 7.573869504513346 7.590422903742382 7.607109125180719 7.623938117173582 7.64089682629307
 2.83 6.825272813016521 6.822034248645179 6.817424808052711 6.811599490719877 6.804956296007172 6.797979223151883 6.791189271264639 6.784973439325406 6.779687726178962 6.775544130529839 6.772703650936723 6.771236285806332 6.771167033386756 6.772491891760271 6.775167858835607 6.779122932339703 6.784303109808911 6.790622388579685 6.798004765778724 6.806362238312592 6.815625802856808 6.825702455844393 6.836541193453903 6.848049011596916 6.860168905904997 6.87282787171613 6.885986904060618 6.899560997646463 6.913520146844197 6.927806345671205 6.942371587775505 6.957163866419009 6.972156174460244 6.987315504336562 7.002592848045808 7.017956197127467 7.033395542643286 7.048867875157375 7.064353184715766 7.079838460825472 7.095302692433001 7.110732867902362 7.126107974992541 7.141425000834457 7.156682931907398 7.171857754014943 7.186959452260354 7.201984011021464 7.216929413925038 7.231793643820621 7.246584682753879 7.261310511939417 7.275959111733096 7.290558461603829 7.305106540104876 7.31962132484463 7.334090792456897 7.348533918570678 7.36296767777943 7.377402043609857 7.391834988490174 7.406284483717893 7.420760499427108 7.435280004555286 7.449841966809576 7.464466352632623 7.479151127167902 7.493915254224564 7.508766696241813 7.523705414252794 7.53876036784802 7.553910515138313 7.569183812717291 7.584590215623386 7.600117677301397 7.615786149563592 7.631594582550351 7.647551924690362
 2.85 6.899804522630532 6.89762165765206 6.894482116302744 6.890425898081309 6.885717002370371 6.880708428433605 6.875772175412408 6.871225242322031 6.86732862804722 6.864297331337321 6.86226335080088 6.861306684899737 6.861469331942587 6.862756290078045 6.865151557287191 6.868622131375592 6.873110009964829 6.878589190483497 6.884971670157688 6.892205446000979 6.900240514803889 6.90900487312283 6.918434517268547 6.928484443294043 6.939089646981992 6.95019212383164 6.961756869045196 6.973713877513708 6.986035143802431 6.998662662135681 7.011565426381183 7.024694430033906 7.038029666199382 7.051520127576531 7.065134806439962 7.078862694621773 7.092652783492841 7.106503063943608 7.12038252636435 7.134269160624956 7.148160956054185 7.162026901418433 7.17585398489998 7.189650194074749 7.203392515889553 7.217090936638842 7.230722441940953 7.244304016713855 7.2578236451504 7.27128031069307 7.284680996008241 7.29803368295993 7.31134735258307 7.324618985056278 7.33785655967414 7.351070054818997 7.364275447932253 7.37746171548519 7.3906688329493 7.403872774766129 7.417103514316651 7.430370023890149 7.443680274652627 7.457032236614742 7.47045487859927 7.483948168208086 7.497529071788699 7.511188554400293 7.524953579779325 7.538823110304659 7.552808106962227 7.566904529309262 7.581143335438044 7.595513481939229 7.610022923864716 7.624670614690068 7.639476506276503 7.654438548832449
 2.87 6.971873521928219 6.970626530713385 6.968841112797228 6.966485267695698 6.96369099481262 6.960669293436971 6.957625162739641 6.954819601769722 6.952420609450272 6.950606184573605 6.949491325796076 6.949157031632369 6.949663300449288 6.951014130459053 6.953243519712105 6.956322466089406 6.960234967294249 6.964940020843568 6.970418624058758 6.97660777405599 6.983485467736048 6.990987701773644 6.999089472606266 7.00773477642251 7.016877609149933 7.026478966442393 7.036492843666917 7.046880235890058 7.057600137863764 7.068625544010756 7.079905448409407 7.091408844778138 7.103106726459305 7.114977086402615 7.126979917148036 7.139082210808218 7.151274959050427 7.163535153077987 7.175831783611233 7.188162840867975 7.200496314543472 7.212840193789922 7.22516246719546 7.237461122762674 7.249725147886639 7.261960529332451 7.274166253212297 7.286321304962032 7.298441669317271 7.310525330289011 7.322562271138761 7.3345784743532 7.346573921618364 7.358534593793342 7.370490470883509 7.382438532013282 7.394397755398402 7.406356118317751 7.418341597084693 7.430354167017953 7.442401802412034 7.454501476507158 7.466654161458757 7.478876828306502 7.491178446942873 7.50355798608127 7.516034413223675 7.528616694627868 7.54130279527418 7.554112678831822 7.567044307624744 7.580116642597078 7.59331964327813 7.606660267746938 7.620159472596404 7.633815212896996 7.647626442160019 7.661602112300469
 2.89 7.041254979875532 7.040854030804629 7.040348952809654 7.039652745423068 7.038734408069041 7.037669940060811 7.036553340597563 7.035495608760831 7.034635743510425 7.034087743679869 7.033949607971365 7.034312334950277 7.035227923039139 7.036738370511174 7.038865675483347 7.041630835908922 7.045032849569559 7.049061714066919 7.05369542681379 7.058918985024746 7.064700385706313 7.071021625646664 7.077858701404841 7.085163609299482 7.092908345397088 7.10106490549981 7.10959428513274 7.118468479530752 7.127656483624843 7.137118292028018 7.146833899020673 7.156772298535533 7.166893484142086 7.177186449030562 7.18761818599542 7.198169687418379 7.208807945250965 7.219521950996576 7.230289695692098 7.241110169889019 7.251950363634099 7.262798266449547 7.273652867312744 7.284511154635483 7.295352116242753 7.306173739351039 7.316983010546171 7.327767915760695 7.338527440250782 7.34927856857268 7.360009284558683 7.370718571292661 7.381434411085111 7.39213378544776 7.402846675067695 7.413570059781054 7.424301918546242 7.435072229416711 7.445877969513266 7.45671811499594 7.467620641035405 7.478585521783939 7.489619730345952 7.500732238748054 7.511933017908696 7.523230037607364 7.534631266453331 7.546155671853979 7.557793219982682 7.569561875746261 7.581460602752014 7.593497363274311 7.60569311822077 7.618034827098013 7.630532447977006 7.643194937457982 7.656030250634945 7.669028341059786
 2.91 7.108709140418859 7.109159396126985 7.109929867154562 7.110859553049902 7.111787453256691 7.112627567111442 7.113368893840478 7.114017432556466 7.114650182254467 7.115339141807536 7.11616630996186 7.117203685331429 7.118534266392233 7.12019905147602 7.122250038763569 7.12472522627751 7.127644611874685 7.131013193238031 7.134847967868019 7.139134933073618 7.1438760859628 7.149056423432586 7.154657942158622 7.160661638584306 7.167059508909437 7.173812549078419 7.180910754767988 7.188314121374492 7.1960126440007 7.20396531744216 7.212161136173082 7.220570094331778 7.229170185705632 7.237941403715615 7.246850741400338 7.255877191399648 7.265018745937769 7.27424439680598 7.283532135344842 7.292879952425963 7.30227583843331 7.311697783244067 7.321134776209035 7.33059280613258 7.340051861252129 7.34951892921721 7.358981997068044 7.368449051213682 7.3779080774097 7.387367060735431 7.396824985570765 7.406288835572491 7.415766593650196 7.425257241941723 7.434767761788176 7.444298133708497 7.453865337373585 7.463478351579996 7.473145154223176 7.482864722270293 7.492655031732602 7.502515057637395 7.512453773999515 7.522498153792441 7.532628168918933 7.542872790181279 7.553228987251083 7.563717728638663 7.574326981662002 7.585074712415308 7.595969885737133 7.607012465178102 7.618211412968219 7.629563689983767 7.641080255713812 7.65277806822629 7.664638084133717 7.676678258558482
 2.93 7.174445318927218 7.175843936537888 7.177958158603124 7.180524984686443 7.183253414250259 7.185931446653418 7.188436081148294 7.190692316877418 7.192708152869682 7.194532588036079 7.196240621165004 7.1978982509171 7.199588475819663 7.201372294260598 7.203318704481922 7.20548770457283 7.207914292462304 7.21063546591128 7.213674222504367 7.217044559641116 7.22076847452685 7.224828964163037 7.229236025337226 7.233981654612526 7.239063848316655 7.244454602530523 7.250152913076388 7.256127775505548 7.262378185085606 7.268874136787282 7.27560262527077 7.28253364487167 7.28965618958646 7.296946253057536 7.304384828557798 7.311958908974798 7.319646486794447 7.32742655408428 7.33529710247627 7.343236123149217 7.351230606810685 7.359279543678492 7.367360923461788 7.37547273534166 7.383611967951324 7.391778609355864 7.399948647031551 7.408151067844706 7.416352858030145 7.424584003169176 7.432830488167181 7.441091297230739 7.449385413844353 7.457708820746709 7.466071499906536 7.474471432498025 7.482916598875818 7.491424978549586 7.499985550158167 7.508627291443293 7.517337179222892 7.526135189363973 7.535038296755087 7.544026475278383 7.553137697781237 7.562360936047484 7.571704160768224 7.58117734151223 7.590798446695951 7.600556443553101 7.610460298103856 7.620527975123649 7.63074843811157 7.641142649258361 7.651706569414039 7.662441158055113 7.673354373251422 7.68445517163259
 2.95 7.237352898826062 7.239885030173838 7.243470198491794 7.24771240335804 7.252228644252967 7.25666892055686 7.260820231547092 7.264560576394866 7.267857954161546 7.270723363794541 7.273229804122758 7.275432273851625 7.277425771557684 7.27930129568274 7.281136844527596 7.282998416245338 7.284953008834196 7.287054620129975 7.289334247798043 7.291833889324903 7.294566542009321 7.297570202953023 7.300846869050965 7.304395536981175 7.30822420319415 7.312323863901834 7.316691515066163 7.321317152387174 7.32618977129069 7.331296366915573 7.336624934100543 7.342155467370572 7.347865960922847 7.353753408612302 7.359796803936731 7.365984140021453 7.372293409603571 7.378702605015792 7.385220718169817 7.391814740539316 7.398492663142465 7.405232476524064 7.41202317073723 7.418860735324668 7.42574515929951 7.432664431125733 7.439624538698169 7.446615469322072 7.453634209692282 7.460688745871959 7.467788063270898 7.474909146623439 7.482079979965938 7.489290546613846 7.496556829138352 7.503868809342628 7.511243468237658 7.51868978601764 7.526205742035011 7.533810314775027 7.541491481829961 7.549277219872888 7.557167504631057 7.565160310858882 7.573273612310509 7.581506381711998 7.589877590733105 7.598375209958664 7.607028208859589 7.61582655576347 7.624777217824787 7.633890160994739 7.643174349990688 7.652627748265214 7.662249317974806 7.672058019948164 7.682043813654126 7.692214657169239
 2.97 7.296632328411192 7.300547120253886 7.305744423512406 7.311727237778877 7.317987562550948 7.324094397229489 7.329784741115874 7.334884593408839 7.339328953200924 7.343135819474501 7.346337191097376 7.349033066817977 7.351305445260125 7.353256324917385 7.354982704146997 7.356559581163393 7.358080954031291 7.359608820658379 7.36119517878757 7.36288902598885 7.364730359650704 7.36675917697112 7.368983474948185 7.371421250370259 7.374092499805728 7.376985219592347 7.380126405826165 7.383495054350031 7.38707916074168 7.39089572030142 7.394904728039378 7.399122178662353 7.403528066560241 7.408098385792051 7.412823130071502 7.417699292752211 7.422714866812464 7.42784784483957 7.433086219013816 7.438418981091991 7.443843122390509 7.449346633768124 7.454918505608223 7.460565727800714 7.46625628972351 7.472009180223594 7.477812387597686 7.483662899572487 7.489568703284541 7.495508785259661 7.501511131391973 7.507552726922547 7.513652556417627 7.519809603746451 7.526029852058679 7.532314283761423 7.538668880495865 7.545102623113486 7.551624491651903 7.558231465310296 7.564933522424458 7.571748640441442 7.578664795893817 7.58570096437354 7.592855120505438 7.600137237920299 7.607564289227591 7.615135245987784 7.622850078684301 7.63071675669509 7.638744248263809 7.646940520470658 7.655295539202815 7.663836269124517 7.672554673646776 7.681446714896709 7.690532353686544 7.699800549482223
 2.99 7.353408117832004 7.358928712053008 7.365856332672863 7.373562979297152 7.381460651440101 7.389077348522349 7.396117069868323 7.402381814703197 7.407801582149457 7.412378371223051 7.416165180829144 7.419243009757462 7.421722856677236 7.423705720131736 7.425308598532409 7.4266134901526 7.427712393120887 7.428697305413991 7.429636224849302 7.430588149076983 7.431593075571686 7.43270700162385 7.433948924330609 7.435355840586289 7.436944747072495 7.438724640247815 7.4407025163371 7.442886371320355 7.445273200921219 7.447861000595045 7.450647765516591 7.45362049056728 7.456778170322091 7.460108799036026 7.463599370630187 7.467248878677448 7.471024316387729 7.474934676592871 7.47896795173111 7.483111133831148 7.487354214495839 7.491683184885457 7.496097035700589 7.50059475716461 7.505163339005776 7.509800770438918 7.514505040146739 7.519265136260715 7.52409904634161 7.528983757359586 7.533937255673936 7.538949527012416 7.544027556450184 7.549179328388365 7.554402826532204 7.55969803386886 7.565080932644786 7.570550504342749 7.576105729658443 7.581763588476742 7.587525059847552 7.593396121961296 7.599375752124018 7.605492926732103 7.611726621246635 7.618093810167365 7.624614467006324 7.631267564261048 7.638080073387455 7.645052964772333 7.652192207705482 7.659489770351485 7.666961619721115 7.6746177216424 7.682448040731305 7.690459540362095 7.698662182637311 7.707053928357428
 3.01 7.409830836234001 7.417106370035278 7.425745484418291 7.435035179001553 7.444343453315213 7.453200306798903 7.461295738799196 7.468436748566665 7.474575335252561 7.47969649790509 7.483874235465308 7.48717854676261 7.489740430509853 7.491659885298057 7.493048909590743 7.494021501717855 7.494677659869313 7.495115382088164 7.495403666263337 7.495618510122025 7.495807911221653 7.496037866941479 7.496346374473784 7.496759430814693 7.497304032754581 7.498007176868112 7.498885859503877 7.499938076773638 7.5011698245412 7.502599098410872 7.504203893715557 7.506001205504443 7.507969028530309 7.510106357236442 7.512410185743173 7.514868507834009 7.5174693169414 7.520211606132098 7.523082368092146 7.52607059511147 7.529174279068096 7.532381411411969 7.5356899831484 7.539077984821119 7.542564406494956 7.546127237738125 7.549764467604137 7.553483084613331 7.557283076734012 7.561151431363231 7.565096135307158 7.569106174761105 7.573209535289147 7.577384201803382 7.581638158542814 7.585980389051847 7.590417876158426 7.594950601951791 7.599575547759861 7.604311694126259 7.609167020786945 7.614129506646516 7.619209129754098 7.62442286727891 7.629770695485443 7.635259589708283 7.640889524326576 7.646677472738129 7.652614407333162 7.658716299467698 7.664975119436601 7.671416836446272 7.678021418586974 7.684816832804841 7.69178304487351 7.69894901936544 7.706292719622866 7.713834107728432
 3.03 7.467542109051185 7.4765427151374 7.486720493903189 7.497301444979485 7.507665567911742 7.517373862157841 7.526150327085636 7.533825961970106 7.540353765990141 7.545749738224948 7.550057877650065 7.553397183133017 7.555858653428573 7.55756928717364 7.558641082881777 7.559205038937316 7.559359153589123 7.559201424943975 7.558816850959552 7.558282429437057 7.557663158013462 7.557026034153368 7.556405055140489 7.555858218068769 7.555400519833102 7.555058957119695 7.554869526396039 7.554839223900514 7.554965045631605 7.555263987336759 7.55574404450085 7.556403212334269 7.557228485760652 7.558217859404215 7.559379327576733 7.560700884264119 7.562170523112656 7.563787237414832 7.565538020094816 7.567422863693553 7.569427760353491 7.571542701802929 7.573765679340002 7.576104683816281 7.57852770562002 7.581053734659014 7.583669760343104 7.586375771566298 7.589168756688535 7.592036703517072 7.594998599287512 7.598052430644461 7.601186183621818 7.604418843622712 7.607737395399051 7.611161823030737 7.614668109904501 7.618297238692379 7.622025191329835 7.625861948993525 7.62982449207869 7.633902800176217 7.638114852049319 7.642457625609887 7.646932097894465 7.6515552450399 7.656336042258618 7.661262463813574 7.666354482992841 7.671600072083868 7.677028202347381 7.682616843990959 7.688385966142262 7.694344536821925 7.700479522916119 7.706811890148781 7.71332960305351 7.720041624945141
 3.05 7.527694615439537 7.538184422193799 7.549512030405721 7.56093443971818 7.571897649691335 7.582007659800611 7.591036469434311 7.598858077890877 7.605425484375768 7.610774687997981 7.614970687766206 7.618100482584607 7.620283071248245 7.621634452438132 7.622286624715919 7.622336586518215 7.621912336150547 7.621109871780945 7.620013191433168 7.618717292979563 7.617277174133555 7.615777832441776 7.614254265275824 7.612760469823663 7.61132344308065 7.609988181840202 7.608761682684097 7.607679941972414 7.606749955833096 7.605968720151168 7.605363230557571 7.604921482417647 7.604661470819255 7.604559190560519 7.604625636137222 7.604845801729831 7.605230681190158 7.605756268027667 7.606432555395411 7.607246536075611 7.608188202464875 7.609254546559052 7.610444559937735 7.611746233748392 7.613148558690147 7.614669524997203 7.616287122421897 7.618000340217411 7.619817167120115 7.621725591331563 7.623735600500125 7.625843181702272 7.6280373214235 7.630348005538911 7.632751219293431 7.635255947281681 7.637871173427503 7.640605880963125 7.643446052407993 7.646412669547243 7.649501713409829 7.652714164246314 7.656067001506311 7.65955820381558 7.663187748952793 7.666974613825946 7.670904774448449 7.674999205914864 7.679255882376318 7.683683777015582 7.688280862021816 7.693057108564982 7.698010486769935 7.703139965690182 7.708464513281328 7.713983096374182 7.719694680647562 7.725598230600771
 3.07 7.591730085843372 7.603160217495012 7.615054814875884 7.626739877640346 7.637739405362697 7.647738397535226 7.656569853565903 7.664134772775722 7.670399154395688 7.67540499756344 7.679217301319537 7.681922064603372 7.683638286248742 7.684468964979064 7.684554099402226 7.683991688005098 7.682907729147679 7.681395221056891 7.679549161820026 7.677442549377824 7.675170381517219 7.672796655863707 7.670364369873383 7.667929520824602 7.665526105809309 7.663200121723997 7.660967565260323 7.658865432895369 7.656888720881543 7.65506542523614 7.653402541730539 7.651908065879055 7.650568992927433 7.649403317840999 7.64841003529245 7.647576139649299 7.646890624960965 7.64637148494552 7.645997712976071 7.645767302066813 7.64567824485871 7.645720533604849 7.645892160155424 7.646191115942391 7.646596391963759 7.647125978767549 7.647768866435394 7.6485140445658 7.649368502257057 7.650332228089812 7.651402210109291 7.652577435807181 7.653866892103167 7.655257565326136 7.65675944119502 7.658369504799328 7.660107740579309 7.661951132305797 7.663928663059711 7.66602931521122 7.668260070398572 7.670620909506593 7.673129812644844 7.675774759125458 7.678575727440639 7.681529695239833 7.684636639306576 7.68791453553501 7.691352358906078 7.694968083463398 7.698751682288806 7.702711127477595 7.706866390113424 7.711205440242912 7.715726246849926 7.720449777829552 7.725363999961747 7.730477878884704
 3.09 7.66106029968687 7.67261787647167 7.684297617609771 7.695545522766575 7.705985591529979 7.715358823408488 7.723535217828985 7.730437774134153 7.736055491579561 7.740413369330394 7.743573406457858 7.745629601935225 7.746689954633547 7.746846463317013 7.746229126637981 7.744943943131655 7.743104911210415 7.740797029157823 7.738131295122261 7.735182707110251 7.73203426297941 7.728748960431082 7.725380797002612 7.72199377005929 7.718612876785943 7.71529311417819 7.712051479033357 7.708922967941041 7.705914577273349 7.703053303174777 7.700337141551757 7.697791088061868 7.695406138102694 7.693177286800352 7.691125528997675 7.689237859242055 7.687522271772945 7.685958760509028 7.684544319035039 7.683288940588253 7.682179618044633 7.681207343904641 7.680370110278711 7.679664908872379 7.679092730971096 7.678641567424675 7.678309408631429 7.678104244521958 7.67800706454261 7.678033857638604 7.678174612236818 7.678428316228253 7.678791956950151 7.679284521167804 7.679884995056002 7.680611364180179 7.681462613477222 7.682436727235943 7.683552689077236 7.684788481933905 7.686173088030162 7.68768548886081 7.689352665170096 7.691174596930252 7.6931492633197 7.695275642700958 7.697572712598213 7.700027449674586 7.702660829709082 7.705470827573222 7.70845641720737 7.711625571596747 7.714988262747133 7.718532461660273 7.72227713830897 7.726222261611875 7.730355799407985 7.734697718430829
 3.11 7.736213083183601 7.746875221496859 7.757464256042732 7.767527186497243 7.776778012461368 7.784996733459213 7.792079348935853 7.797944858254835 7.802591260695353 7.806030555449093 7.808313741616739 7.809512818204154 7.809735784118217 7.809073638162348 7.807623379031675 7.805503005307894 7.802813515453776 7.799649907807361 7.796095180575801 7.792250331828885 7.78817035949223 7.783946261340132 7.779613034988099 7.775243677885039 7.770875187305126 7.766539560339331 7.762285793886621 7.758116884644832 7.754071829101203 7.750166623522588 7.746399263945334 7.742796746164825 7.739357065724702 7.736089217905752 7.732980197714464 7.730049999871259 7.727276618798389 7.724679048607512 7.722235283086929 7.719955315688504 7.717828139514252 7.71584174730259 7.714005131414283 7.712307283818039 7.7107481960758 7.709324859327687 7.708027264276634 7.706864401172699 7.705824259797035 7.704906829445556 7.704119098912267 7.703450056472286 7.70290968986452 7.702494986274052 7.702205932314186 7.702050514008174 7.702016716770637 7.702123525388659 7.702369924002561 7.702763896086376 7.703295424427987 7.703970491108971 7.704800077484118 7.705792164160645 7.706945730977096 7.708257756981937 7.709739220411841 7.711397098669665 7.713231368302129 7.71524100497718 7.717442983461066 7.719828277595104 7.722404860272146 7.725171703412757 7.728146777941086 7.73131105376046 7.734682499728661 7.738259083632947
 3.13 7.816306307257292 7.825070119800084 7.833718592654582 7.841914725507029 7.849401517970983 7.855995969585562 7.861593079813343 7.866097848037946 7.8694952735613 7.871775355600586 7.872978093284853 7.873152485651315 7.872397531641332 7.870782230096061 7.868404579751788 7.865358579234938 7.861739227056768 7.857649521607732 7.853170461151525 7.848385043818817 7.843355267600644 7.838156130341499 7.832849629732091 7.827489763301783 7.822111528410715 7.8167709222416 7.811481941791205 7.8062925838615 7.801208845050506 7.796257721742805 7.791457210099737 7.786804306049282 7.78231800527561 7.777996303208325 7.773857195011379 7.769881675571677 7.766075739487352 7.762450381055737 7.758983594260995 7.755684372761463 7.752542709876649 7.749557598573931 7.746728031454931 7.744053000741573 7.741521498261828 7.739122515435146 7.736875043257561 7.734759072286501 7.73277159262526 7.730923593907185 7.729213065279525 7.727637995386977 7.726187372354932 7.724881183772389 7.723707416674577 7.722665057525254 7.721772092198715 7.721017505961471 7.720409283453635 7.719948408670004 7.719630864940824 7.719486634912263 7.719484700526573 7.719653043001957 7.71999164281213 7.720497479665581 7.721179532484543 7.722037779383657 7.723081197648344 7.724306763712891 7.725724453138223 7.727333240589417 7.729142099812884 7.731150003613303 7.733355923830246 7.735767831314519 7.73838569590423 7.741208486400572
 3.15 7.899191885567515 7.905305481486506 7.911367532980548 7.917154039745713 7.922450001407678 7.927071417520002 7.930869287562108 7.933764610936933 7.935683386968289 7.936621614897889 7.936586293882079 7.935619422988252 7.933766001190945 7.931105027367638 7.927724500294222 7.923700418640174 7.919123780963409 7.914079585704827 7.908637831182542 7.902892515585807 7.896906636968626 7.89074119324304 7.884461182172137 7.878120601362708 7.871754448257628 7.865416720127899 7.859124414064409 7.852923526969351 7.846831055547359 7.840863996296315 7.835039345497856 7.829367099207569 7.823864253244868 7.818528803182578 7.813370744336198 7.80838907175285 7.803581780199942 7.798947864153492 7.794488317786171 7.790191134955019 7.786076309188866 7.782112833675438 7.778320701248159 7.774677904372651 7.771185435132917 7.767850285217229 7.764664445903707 7.761613908045591 7.758720662056217 7.755962697893674 7.753348005045175 7.750867572511116 7.748538388788839 7.746350441856081 7.74430171915414 7.74240220757073 7.740649893422543 7.739053762437504 7.737602799736741 7.736304989816247 7.735170316528255 7.734197763062315 7.733394311926074 7.73274994492577 7.73228264314643 7.731992386931782 7.731887155863867 7.731965928742382 7.732227683563715 7.732681397499711 7.733326046876146 7.734169607150919 7.735223052891969 7.736473357754901 7.737929494460349 7.739591434771046 7.741469149468634 7.743559608330198
 3.17 7.9820107726344 7.985149257655513 7.988315023721939 7.991419070539221 7.994267397744691 7.996682004905818 7.998505891518233 7.999615057003478 7.999924500706419 7.999406221892393 7.998029219744021 7.995822493357744 7.992821041740041 7.98907586380335 7.984651958361694 7.979626324125987 7.974070959699064 7.96805886357038 7.961673034110437 7.954984469564884 7.948058168048332 7.940954127537857 7.933729345866212 7.926445820714725 7.919128549605912 7.911832529895769 7.904585758765784 7.897422233214629 7.890360950049565 7.883427905877544 7.876641097096001 7.869998519883361 7.863530170189232 7.857223043724306 7.851097135949964 7.845151442067563 7.839384957007455 7.833796675417675 7.828387591652349 7.823155699759801 7.81809999347036 7.81320246618387 7.808480110956896 7.803923920489652 7.799522887112608 7.795277002772817 7.791195259019946 7.787256646992001 7.78347015740077 7.779835780516959 7.776352506155049 7.773019323657846 7.76982522188075 7.76678918917572 7.763901213374957 7.7611682817743 7.758591381116316 7.756158497573116 7.753897616728878 7.751788723562083 7.74985080242746 7.748081837037654 7.746481810444601 7.745047705020624 7.743800502439242 7.742738183655711 7.741859728887259 7.741173117593067 7.740668328453961 7.740364339351827 7.740259127348745 7.740362668665869 7.740662938662008 7.741179911811956 7.741902561684543 7.742838860920419 7.743988781209575 7.745351293268593
 3.19 8.062212962056792 8.062482438613051 8.062788050951003 8.063183798785301 8.063534681764507 8.063682699469478 8.063457851411457 8.062714137029893 8.06136355568993 8.059329106679646 8.056577789206965 8.053097602396297 8.048904545284874 8.044058616818797 8.038585815848799 8.032552141125699 8.026031591295576 8.019086164894645 8.011778860343844 8.004182675943126 7.996348609865456 7.988352660150529 7.980226824698178 7.9720461012615 7.963834487439692 7.955637980670589 7.947493578222912 7.93942627718823 7.931464074472621 7.923624966788053 7.915924950643461 7.908385022335546 7.901002177939273 7.893794413298084 7.886773724013821 7.879926105436354 7.873253552652923 7.866774060477192 7.860468623438007 7.854355235767873 7.848404891391136 7.842637583911879 7.837041306601527 7.831617052386173 7.826353813833604 7.821251583140048 7.816310352116634 7.811539112175565 7.806916854315999 7.802442569109657 7.798127246686137 7.793968876717948 7.789966448405256 7.786119950460349 7.782428371091829 7.778890697988505 7.77551491830302 7.772301018635184 7.769247985015044 7.766364802885664 7.763650457085625 7.761103931831257 7.758743210698593 7.756548276605037 7.754547111790775 7.752729697799901 7.75110401546127 7.749659044869094 7.748424765363246 7.747389155509321 7.746552193078408 7.745921855026606 7.745497117474279 7.745287955685037 7.745302344044466 7.745520256038592 7.745969664232085 7.746631540246213
 3.21 8.138048484818666 8.135887052172505 8.133632638404663 8.131529243238575 8.129522866333614 8.127483507283529 8.125257165614604 8.122696840783526 8.119683532174978 8.116137239098935 8.111994960787687 8.10724569639258 8.101883444980468 8.095929205529872 8.089419976926882 8.082401757960744 8.074937547319186 8.067081343583457 8.058886145223068 8.050414950590273 8.041729757914243 8.032875565294971 8.023914370696897 8.014882171942238 8.005833966704044 7.996803752498962 7.987810526679732 7.97890828642739 7.970095028743182 7.961418750440217 7.952878448134814 7.944490118237583 7.936264756944223 7.928210360226024 7.920346923820105 7.912652443219366 7.905147913662149 7.897832330121632 7.890694687294935 7.883746979591944 7.876977201123863 7.870385345691477 7.863972406773144 7.8577263775125 7.851659250705891 7.845758018789527 7.840015673826354 7.834438207492648 7.829028611064342 7.823773875403063 7.818673990941902 7.813738947670902 7.808957735122282 7.804339342355369 7.799882757941275 7.79557796994729 7.791443965921002 7.78747973287415 7.783673257266206 7.78004452498768 7.776583521343163 7.773297231034102 7.770195638141293 7.767277726107131 7.76454247771757 7.761998875083838 7.75964489962387 7.757491532043495 7.755536752317348 7.753778539669534 7.752237872554011 7.750902728634752 7.749771084765605 7.748863916969936 7.748179200419994 7.747706909416037 7.747455017365197 7.747433496760104
 3.23 8.208549407678905 8.204532162039202 8.20022384586227 8.195990458880003 8.191907000762185 8.187889471114993 8.18380386947919 8.179529195328076 8.174923448065149 8.169917627021482 8.164426731452838 8.158439760536513 8.151921713367891 8.144902588956725 8.137389386223163 8.129420103993469 8.121037740995497 8.112296295853872 8.103258767084901 8.093958153091213 8.084447452156125 8.07480166243772 8.065033781962674 8.055218808619784 8.045381740153246 8.035558574155628 8.02578630806061 8.016089939135405 8.006498464472944 7.997028880983759 7.987699185387618 7.978527374204865 7.969513443747496 7.960676390109963 7.952025209159704 7.943549896527395 7.935269447596941 7.927163857495184 7.919252121081344 7.911526232936184 7.903984187350909 7.896617978315798 7.889435599508546 7.882427044282355 7.875593305653751 7.86893337629012 7.862438248496991 7.856115914205036 7.849947364956807 7.843951591893209 7.838108585739694 7.832436336792203 7.826915834902827 7.821566069465212 7.816376029399688 7.811354703138151 7.806492078608656 7.801797143219771 7.797277883844649 7.79292528680485 7.788756337853893 7.784762022160558 7.780949324291913 7.7773192281961 7.773880717184844 7.770630773915725 7.767580380374175 7.764727517855232 7.762082166945039 7.759632307502083 7.75739691863819 7.755376978699267 7.75355946524579 7.751973355033054 7.750599623991169 7.749456247204811 7.748532198892729 7.747836452387017
 3.25 8.273686831639854 8.268416866273959 8.262592767602698 8.25670853536611 8.250909169244014 8.245188668854555 8.239468033752454 8.23362626342702 8.227557357299872 8.221181314722417 8.214423134973035 8.207250817254023 8.199638360688251 8.191587764315575 8.183096027088951 8.174210147870317 8.164965125426187 8.155383958422979 8.145520645422089 8.135428184874689 8.125151575116261 8.114732814360865 8.104217900695138 8.093650832072038 8.083067606304304 8.072502221057666 8.061993673843782 8.051556962012906 8.041229082746305 8.031020033048392 8.020945809738608 8.011027409443024 8.001270828585699 7.991697063379756 7.982296109818196 7.973085963664456 7.964056620442692 7.955219075427808 7.946562323635213 7.93809635981032 7.929821178417776 7.921727773630437 7.913806139318075 7.90607526903582 7.898515156012347 7.891125793137798 7.88390817295144 7.876861287629065 7.869974128970131 7.863257688384639 7.856710956879752 7.850323925046155 7.844094583044159 7.83803392058954 7.832140926939126 7.826414590876132 7.820854900695218 7.815459844187319 7.8102394086242 7.805192580742767 7.800328346729112 7.795635692202325 7.791134602198031 7.786823061151699 7.782690052881676 7.778765560571995 7.775028566754917 7.771498053293237 7.768162001362334 7.765040391431984 7.762132203247923 7.759436415813172 7.756953007369111 7.754699955376324 7.752666236495194 7.750851826566267 7.749274700590379 7.74792583270854
 3.27 8.334580890490336 8.328570295831339 8.321751530936471 8.314650595553623 8.30752148937229 8.300407212022144 8.293273763071364 8.28605714202468 8.278671348321184 8.271032381331874 8.263085240356929 8.25479692462274 8.246132433278675 8.237092765393585 8.227664919952062 8.217897895850413 8.207793691892414 8.197399306784762 8.18674773913231 8.175881987433012 8.164846050072624 8.153684925319153 8.142442611317028 8.131144106081036 8.119843407489981 8.108559513280094 8.097326421038193 8.086171128194566 8.075112632015612 8.064176929596217 8.053384017851883 8.042750893510586 8.03226855310438 8.021963992960757 8.011848209193735 8.001900197694695 7.992149954122969 7.982587473896152 7.973212752180187 7.964024783879166 7.955025563624895 7.946204085766195 7.93757134435795 7.929126333149905 7.920849045575197 7.912740474738651 7.904819613404806 7.897057453985695 7.889472988528373 7.882045208702188 7.874796105785808 7.867702670653991 7.860775893764096 7.854014765142366 7.84742927436994 7.841007410568621 7.834750162386403 7.828666517982739 7.822764465013571 7.817023990616107 7.811475081393354 7.806104723398402 7.800914902118473 7.795921602458713 7.791116808725755 7.786507504611026 7.782104673173824 7.777895296824144 7.773899357305281 7.770106835676174 7.766534712293531 7.763174966793708 7.760033578074347 7.757122524275808 7.754428782762328 7.75196333010298 7.749733142052395 7.747729193531243
 3.29 8.392793749419095 8.386424613168547 8.379011294808839 8.371094794095427 8.362969110727128 8.35472524434474 8.346417194529399 8.337986960800713 8.329405542614612 8.320608939360978 8.311548150361006 8.302192174864311 8.292514012045803 8.282505661002293 8.272164120748855 8.261516390214938 8.25055846824023 8.239354353570267 8.227908044851779 8.216263540627821 8.204475839332618 8.192568939286176 8.180575838688632 8.168543535614376 8.156507028005898 8.144491313667395 8.13253439025813 8.120642255285542 8.108861906098094 8.097203339877893 8.08567255363304 8.074309544189736 8.063092308184149 8.05206084205402 8.041205142030019 8.030523204126871 8.020037024134202 8.009744597607172 7.999636919856826 7.989713985940226 7.979985790650311 7.970433328505532 7.96107559373922 7.951903580288722 7.942897281784276 7.934075691537659 7.925429802530568 7.916949607402768 7.908655098439996 7.900515267561613 7.892550106308012 7.88474960582779 7.87712375686467 7.869670549744176 7.862370974360081 7.855253020160592 7.848307676134311 7.841532930795948 7.83492877217179 7.828514187784941 7.822279164640311 7.816220689209377 7.810360747414698 7.804686324614202 7.799206405585231 7.79392197450835 7.788841014950928 7.783972509850478 7.779306441497774 7.774860791519725 7.770624540862032 7.766607669771605 7.762810157778751 7.75923898367915 7.755904125515585 7.75279556055946 7.749921265292097 7.747281215385797
 3.31 8.448825603694845 8.442327010921176 8.434609248469956 8.426177316103946 8.417317213530952 8.40818794040249 8.398880496312197 8.389404880794023 8.379748093320133 8.36988513329862 8.359786000070939 8.349417692909098 8.338753211012634 8.327803553505316 8.31655571943161 8.305028707752921 8.293236517343562 8.281204146986507 8.268956595368882 8.256537861077218 8.243970942592471 8.231301838284784 8.218563546408012 8.205783065094012 8.192995392346679 8.180235526035736 8.167531463890308 8.154899203492212 8.142377742269044 8.129973077487005 8.117704206243475 8.105580125459374 8.093618831871247 8.081841322023134 8.070235592258189 8.058812638710057 8.047581457294001 8.036531043697808 8.025683393372441 8.015018501522448 8.004544363096139 7.994263972775517 7.984166324965973 7.974250413785738 7.964518233055098 7.954969776285369 7.945594036667635 7.936391007061243 7.927370679982067 7.918514047590526 7.909840101679378 7.901327833661255 7.892998234555991 7.884829294977687 7.876842005121555 7.869014354750528 7.861377333181629 7.853908929272108 7.846619131405349 7.839516927476541 7.832601304878122 7.825862250484981 7.819318750639447 7.812979791136026 7.806823357205935 7.800880433501379 7.795139004079627 7.789609052386841 7.784278561241696 7.779177512818762 7.774294888631672 7.769629669516053 7.765189835612263 7.760977366347873 7.756998240419956 7.753264435777146 7.749752929601478 7.746484698290024
 3.33 8.501156677409355 8.49466071064216 8.486837610208568 8.47810137587838 8.468738007368071 8.458936504339494 8.44882586639835 8.438473093092405 8.427891183909491 8.417074138275265 8.406029955550713 8.394723635029445 8.383158175934749 8.371314577416387 8.359209838547175 8.346851958319331 8.334244935640568 8.321424769329962 8.30840545811359 8.295222000619923 8.281918395374978 8.26850964079725 8.255029735192403 8.241523676747713 8.228018463526288 8.214529093461056 8.201103564348506 8.187746873842196 8.174498019446034 8.161363998507316 8.148363808209531 8.135525445564937 8.122838907406891 8.110322190381948 8.097986290941742 8.085829205334598 8.073871929596951 8.062094459544497 8.05051579076313 8.039127918599641 8.027929838152176 8.016921544260471 8.006104031495854 7.995467294151003 7.985020326229487 7.974755121435065 7.96467167316075 7.954767974477662 7.945036018123619 7.935484796491528 7.926104301617523 7.916903525168884 7.90787245843173 7.899022092298469 7.890350417255034 7.881846423367883 7.873532100270778 7.865383437151325 7.857432422737301 7.849657045282749 7.842077292553847 7.834681151814554 7.827478609812033 7.820479652761851 7.813681266332954 7.80708543563242 7.800708145189997 7.794531378942414 7.78857212021748 7.782831351717954 7.77731605550521 7.77202721298268 7.766963804879077 7.762133811231414 7.757537211367799 7.753182983890031 7.749070106655967 7.745198556761699
 3.35 8.547056222280197 8.540663961600625 8.53288962614581 8.524041215692343 8.51438972996506 8.504143168635791 8.493447531321861 8.482405817584379 8.471082026926284 8.459483158790164 8.447638212555859 8.435539187537815 8.423190082982224 8.410578898063921 8.397724631883078 8.384623283461625 8.371300851739495 8.357772335570596 8.344072733718574 8.330215044852347 8.316235267541405 8.302157400250891 8.288026441336429 8.273867389038763 8.259697241478124 8.245559996648396 8.231484652411053 8.217477206488857 8.203564656459321 8.189775999747974 8.176118233621366 8.162611355179859 8.149253361350196 8.13607424887782 8.123072014319002 8.110258654032698 8.097622164172222 8.085182540676653 8.072931779262047 8.060867875412397 8.049001824370388 8.037334621127911 8.025845260416355 8.014545736696679 8.003434044149246 7.99251117666345 7.981768127827097 7.971203890915579 7.960818458880813 7.950612824339967 7.940584979563944 7.930736916465666 7.921066626588116 7.911574101092167 7.902258330744191 7.89312030590344 7.884168016509208 7.875392452067778 7.866810601639143 7.858414453823508 7.850210996747579 7.842200218050627 7.834382104870341 7.826764643828457 7.81935782101618 7.81216062197938 7.805161031703586 7.798390034598754 7.79183561448383 7.7854977545711 7.779384437450326 7.773505645072671 7.767850358734425 7.762437559060506 7.757266225987769 7.752326338748102 7.747635875851312 7.743185815067824
 3.37 8.584200516509998 8.577996039637402 8.570394569085929 8.561622104638724 8.551891646028691 8.541429192937279 8.530389744993037 8.518894301769942 8.507050862785503 8.494886427498658 8.482445995307428 8.469731565546359 8.456765137483748 8.443545710318622 8.430089283177534 8.416393855111099 8.402494425090326 8.388396992002725 8.374134554648196 8.35972211173468 8.345185661873614 8.330569203575138 8.31589673524309 8.30119625516979 8.286490761530587 8.271808252378181 8.257184725636741 8.242627179095791 8.228173610403875 8.213821017061992 8.199608396416833 8.185544745653766 8.171629061789632 8.157879341665289 8.144315581937958 8.13091877907334 8.11771692933751 8.104690028788596 8.091870073268229 8.07922605839279 8.066787979544413 8.054525831861792 8.042460610230748 8.030583309274601 8.018891923344293 8.007388446508321 7.996062872542434 7.984924194919115 7.97396340679685 7.963179501009178 7.952573470053522 7.942154306079802 7.931901000878836 7.921845545870524 7.911954932091815 7.902250150184459 7.892730190382545 7.883395042499827 7.874242695916833 7.865284139567767 7.856527361927186 7.847952350996483 7.839588094290144 7.831412578821803 7.823457791090082 7.815699717064224 7.808159342169522 7.80083565127253 7.793737628666078 7.786854258054074 7.780204522536106 7.773777404591831 7.767592886065173 7.761638948148311 7.755925571365465 7.750451735556482 7.745226419860232 7.740249602697789
 3.39 8.611369863699206 8.605432246074233 8.598125737420924 8.589582337528739 8.579986046138369 8.569533862940551 8.55838678757466 8.546700819627091 8.534564958629419 8.522071204056353 8.509252555323464 8.496141011784694 8.482755572729666 8.469115237380763 8.455226004889992 8.441114874335643 8.426796844718723 8.412287914959164 8.397602083891853 8.382785350262393 8.367850712722694 8.352834169826322 8.337750720023644 8.322646361656755 8.307526092954186 8.292435912025397 8.277394816855066 8.262416805297145 8.247531875068711 8.232757023743609 8.218110248745857 8.203600547342864 8.189236916638412 8.175038353565439 8.161014854878587 8.147165417146567 8.133500036744277 8.120008709844722 8.106712432410728 8.093599200186421 8.080682008688516 8.067948853197374 8.055401728747851 8.043039630119948 8.030863551829222 8.018872488117013 8.007068432940439 7.995440379962184 7.98398832254008 7.972722253716476 7.961632166207392 7.950718052391461 7.939988904298676 7.929435713598906 7.919056471590221 7.908872169186992 7.8988607969078 7.889043344863126 7.879407802742831 7.869965159803439 7.860712404855208 7.851661526248997 7.842798511862925 7.834145349088825 7.825700024818506 7.81747152542979 7.80944883677237 7.801641944153451 7.79404983232319 7.786690485459948 7.77955388715533 7.772650020399029 7.765985867563482 7.759552410388318 7.753357629964611 7.747402506718949 7.741693020397292 7.736241150048659
 3.410000000000001 8.628760591809572 8.623153906673874 8.616219454086272 8.608043233842325 8.598741245690242 8.588486489329721 8.577448964410589 8.565782670531229 8.553601607236791 8.540985774017207 8.528008170304982 8.514696795472789 8.501090648830832 8.487217729624032 8.473094037028973 8.458725570150653 8.444158328019032 8.429387309585346 8.414447513718242 8.399372939199678 8.384179584720631 8.368891448876584 8.353545530162812 8.338166826969454 8.322770337576376 8.307403060147827 8.292061992726881 8.276794133229684 8.261607479439467 8.246529029000376 8.23155777941108 8.216731728018166 8.202040872009345 8.18750420840642 8.17314073405808 8.158939445632456 8.144912339609483 8.131066412273057 8.117404659702979 8.103926077766687 8.090630662110792 8.077518408152395 8.064600311070208 8.051856365795468 8.039287567002624 8.026912909099851 8.014703386219326 8.002688992207329 7.990839720614106 7.979175564683558 7.967685517342704 7.956370571190946 7.945240718489131 7.934284951148415 7.923502260718911 7.912903638378141 7.902488074919291 7.892264560739253 7.882212085826477 7.872360639748611 7.862700211639945 7.853228790188663 7.843966363623883 7.834901919702503 7.826034445695857 7.817382928376158 7.808947354002755 7.800715708308197 7.792717976484091 7.784932143166771 7.777379192422773 7.77004610773412 7.762952871983409 7.756099467438712 7.749473875738283 7.743096077875075 7.736964054181076 7.731078784311451
 3.43 8.637997052175688 8.632741370648384 8.626232065565075 8.618476136727214 8.609579583890262 8.599663406762572 8.588896605004059 8.577418178224679 8.565351125982691 8.55280344778272 8.539834143073627 8.526502211246155 8.512844651630392 8.498897463493005 8.484677646034312 8.470210198385098 8.455522119603271 8.440627408670288 8.425571064487389 8.410359085871633 8.395015471551709 8.379586220163571 8.364086330245851 8.348541800235065 8.332987628460646 8.317432813139732 8.301922352371779 8.286453244132973 8.271074486270413 8.255773076496117 8.240597012380817 8.225536291347556 8.210607910665054 8.195832867440926 8.181220158614638 8.166758780950317 8.152469731029305 8.138352005242547 8.124416599782782 8.110653510636492 8.097071733575696 8.083663264149513 8.070437097675535 8.057394229231008 8.044525653643781 8.031830365483094 8.019319359050144 8.00698162836845 7.994819167174032 7.982829968905371 7.971005026693195 7.959364333350043 7.947897881359647 7.936614662866106 7.925493669662868 7.914566893181515 7.903811324480349 7.893237954232783 7.882844772715534 7.872652769796624 7.862639934923191 7.852826257109085 7.8432007249223 7.833782326472193 7.824570049396512 7.815553880848238 7.806751807482235 7.798173815441706 7.789798890344461 7.781656017268997 7.773724180740386 7.76603236471598 7.758559552570929 7.751334727083503 7.74433787042025 7.737577964120946 7.731062989083378 7.724792925547939
 3.45 8.641245618562104 8.636340009713168 8.630252940938133 8.622955412044147 8.614499422793674 8.605005972903422 8.594610062043053 8.583441689833695 8.571627855846259 8.559267559599567 8.546445800558267 8.533211578130558 8.519629891665716 8.505717740451425 8.491521123710909 8.47705404059985 8.462363490203151 8.447444471531444 8.432351983517453 8.41709102501212 8.401707594780557 8.386205691497794 8.370631313744328 8.355011460001464 8.339361128646493 8.323708317947622 8.308078026058759 8.292489251014059 8.276978990722291 8.261545242961024 8.246206005370572 8.230991275447792 8.215898050539648 8.200936327836601 8.186137104365791 8.171488376984028 8.156990142370576 8.142672397019762 8.128516137233364 8.114530359112829 8.100717058551272 8.087074231225291 8.073614872586589 8.060316977853395 8.047202542001692 8.034250559756254 8.021482025581481 8.008876933672049 7.996445277943358 7.984187052021793 7.97210224923479 7.9601808626007 7.948432884818481 7.936868308257172 7.925466124945201 7.914245326559477 7.903196904414314 7.892339849450142 7.881653152222048 7.871156802888114 7.860848791197568 7.850730106478752 7.840798737626897 7.831074673091709 7.821545900864769 7.812222408466756 7.803103182934463 7.794197210807649 7.785513478115696 7.777040970364083 7.768789672520676 7.760757569001842 7.752964643658373 7.745398879761235 7.738059259987133 7.7309557664039 7.724098380455712 7.71748408294811
 3.47 8.64026668626366 8.635703217184355 8.630014470977544 8.623175447455861 8.615198146388538 8.606173567500354 8.596203710470379 8.585415574930535 8.573947160463957 8.561872466603173 8.54929949282808 8.536271238563735 8.52284570317795 8.509077885978703 8.494982786211338 8.480605403055597 8.465973735622441 8.451119782950689 8.436050544003466 8.42082201766444 8.405437202733907 8.389944097924632 8.374357701857543 8.358703013057211 8.343008029947141 8.327308750844878 8.311622173956902 8.295955297373366 8.280356119062606 8.264822636865487 8.249382848489537 8.234046751502905 8.218831343328121 8.203737621235668 8.188794582337351 8.173981223579503 8.159328541735967 8.144835533400906 8.130503194981431 8.116331522690009 8.102329512536718 8.088489160321279 8.074820461624919 8.061323411802041 8.047988005971696 8.034826239008874 8.021826105535608 8.008998599911878 7.996334716226342 7.983834448286864 7.971505789610865 7.959351733415483 7.947359272607544 7.93553939977335 7.923893107168275 7.912407386706179 7.90110322994864 7.88997962809399 7.879037571966173 7.868274052003425 7.857689058246754 7.847303580328246 7.837094607459197 7.827092128418041 7.817285131538115 7.80767360469523 7.798275535295077 7.789079910260432 7.780096716018196 7.771324938486257 7.76277256306016 7.754449574599621 7.746343957414843 7.738466695252668 7.730814771282553 7.723408168082374 7.716225867624044 7.709287851258979
 3.49 8.63631067124682 8.632080407117348 8.626785067281624 8.620398651557586 8.61290215972101 8.604363591504463 8.594874946596111 8.584531224638297 8.573469425225964 8.561763547904885 8.549497592169685 8.536747557461707 8.523567443166671 8.510004248612152 8.49610097306487 8.481875615727803 8.467381175737092 8.452624652158779 8.437660043985353 8.422504350132112 8.407182569433319 8.391729700638203 8.376172742406755 8.36052669330533 8.344839551802083 8.329127316262209 8.313405984942989 8.297715555988663 8.28206102742511 8.266462397154344 8.250946662948815 8.235523822445552 8.220211873140071 8.205010812380161 8.189939637359423 8.175008345110664 8.160215932499089 8.145574396215316 8.131081732768193 8.116748938477452 8.102576009466148 8.088563941652945 8.074713730744195 8.061023372225845 8.047495861355156 8.034130193152231 8.020926362391375 8.007885363592264 7.995006191010919 7.982300838630522 7.969747300152028 7.957356568984605 7.945138638235892 7.933082500702064 7.921199148857741 7.909486574845684 7.897935770466335 7.886564727167168 7.87537443603186 7.864352887769281 7.853520072702308 7.842865980756465 7.832408601448375 7.822136923874038 7.812060936696945 7.802189628135987 7.792511985953222 7.783045997441444 7.773782649411581 7.764729928179928 7.755895819555199 7.747281308825406 7.738894380744573 7.730724019519275 7.722779208794999 7.715068931642353 7.707593170543094 7.700349907375983
 3.51 8.63055300932994 8.626636013484379 8.621722161449032 8.615774453046971 8.608750888060277 8.600707466229061 8.59171618725026 8.581852050776298 8.57123005641353 8.559934203720513 8.54804849220611 8.5356369213274 8.522754490487401 8.509456199032631 8.495777046250458 8.481763031366309 8.467439153540655 8.452850411865844 8.43801380536274 8.422963332977186 8.407745993576285 8.392366785944487 8.37686170877952 8.36126876068812 8.345602940181582 8.32990124567114 8.314180675463158 8.298470227754137 8.282775900625552 8.267136692038498 8.25156059982816 8.236066621698109 8.220663755214396 8.20537099779949 8.190197346726027 8.175143799110367 8.160219351905996 8.145445001896716 8.13080874568969 8.116322579708273 8.101986500184692 8.087800503152531 8.073775584439041 8.059901739657269 8.046177964198012 8.032617253221588 8.01921760164943 8.00597100415551 7.992885455157566 7.979962948808171 7.967193478985616 7.954586039284611 7.942140623006821 7.929847223151216 7.917735832404247 7.905775443129847 7.893996047359259 7.882386636780685 7.870937202728755 7.859677736173841 7.848596227711174 7.837691667549802 7.826975045501365 7.816444350968715 7.806107572934341 7.795966699948637 7.786027720117998 7.776291621092742 7.766756390054865 7.75743201370562 7.748326478252946 7.739429769398698 7.730749872325746 7.722296771684879 7.714068451581556 7.706064895562496 7.698294086602091 7.690755007088669
 3.53 8.623887155400451 8.620264489389152 8.615711204290118 8.610166299931379 8.603606776101122 8.596048632546733 8.587551868973641 8.578183485044001 8.56803548037519 8.557171854538137 8.545687607055456 8.533646737399431 8.521092244989802 8.508091129191385 8.494676389311511 8.480895024597297 8.46678303423273 8.452364417335572 8.437686172954116 8.422774300063727 8.407662797563226 8.392380664271119 8.3769518989216 8.361413500160422 8.345782466540575 8.330095796517783 8.314379488445844 8.298653540571763 8.282933951030746 8.267248717840982 8.251616838898281 8.236047311970522 8.220568134691916 8.205170304557113 8.189890818915119 8.174721674963047 8.159670869739688 8.144750400118905 8.129968262802866 8.115315454315073 8.100822970993258 8.086460808982059 8.072247964225568 8.058197432459659 8.04428720920418 8.030528289754953 8.016921669175598 8.003466342289199 7.990164303669777 7.977013547633607 7.964025068230359 7.951198859234052 7.938514914133862 7.926003226124741 7.913652788097856 7.901453592630886 7.889434631978121 7.877575898060403 7.8658873824549 7.854378076384696 7.843035970708229 7.831882055908554 7.820904322082425 7.810122758929238 7.799525355739775 7.789123101384801 7.778912984303491 7.768904992491688 7.759098113489995 7.749511334371709 7.740122641730588 7.73095302166845 7.721999459782612 7.713261941153178 7.704749450330143 7.696460971320361 7.688404487574338 7.680569981972869
 3.55 8.616323582667144 8.612992306316666 8.608766665073597 8.60361965877075 8.597495287202216 8.590421550122411 8.582406447244972 8.573526978241466 8.563856142739921 8.553448940323218 8.542387370527267 8.530727432839049 8.518532126694467 8.505847451476026 8.492729406510346 8.479201991065517 8.465311204348248 8.451104045500879 8.436595513598199 8.421842607644114 8.406850326568117 8.391675669221609 8.376334634374045 8.360853220708886 8.345270426819429 8.329621251204399 8.313902692263442 8.298174748292379 8.282432417478347 8.266705697894729 8.251022587495935 8.235382084111995 8.21981218544301 8.20433288905339 8.188933192365969 8.173643092655908 8.158472587044455 8.143410672492529 8.12847834579412 8.113675603569542 8.099003442258491 8.084480858112965 8.070088847189982 8.055837405344144 8.041737528220041 8.027779211244468 8.013971449618484 8.000307238309302 7.986794572042005 7.973423445291104 7.960214852271918 7.947158786931795 7.934244242941153 7.921501213684375 7.908909692250518 7.896479671423858 7.88421014367429 7.872111101147525 7.860180535655164 7.848409438664569 7.836826801288598 7.825420614275155 7.814190867996601 7.803146552438964 7.792287657191032 7.781622171433245 7.771149083926447 7.760878383000471 7.750808056542562 7.74093709198564 7.731284476296407 7.721840195963291 7.712611236984233 7.703598584854319 7.694800224553252 7.686235140532671 7.677892316703305 7.669780736421994
 3.57 8.607015781945751 8.603954953416487 8.600041030806814 8.595265013954174 8.589567902658363 8.582946696680601 8.575430395742455 8.567044999524583 8.557855507665328 8.547925919759111 8.537299235354705 8.526060453953297 8.514245575006411 8.501917597913657 8.48911452202031 8.475881346614722 8.462263070925578 8.448286694118973 8.433989215295318 8.419415633486111 8.404582947650489 8.389537156671668 8.374305259353179 8.358923254414952 8.343419140489235 8.32780991611634 8.312141579740224 8.296423129703914 8.280672564244748 8.264936881489467 8.249215079449128 8.233526156013861 8.217899108947453 8.202342935881767 8.186856634311004 8.171470201585784 8.156173634907072 8.140996931319943 8.125930087707172 8.11098210078265 8.096164967084668 8.081478682969005 8.066922244601855 8.052496647952607 8.038212888786443 8.024070962656783 8.010069864897558 7.996211590615322 7.982495134681203 7.968921491722691 7.955499656115254 7.942219621973801 7.929101383143982 7.916125933193316 7.903311265402174 7.890647372754573 7.878154247928845 7.865810883288109 7.853647270870608 7.841642402379874 7.829814269174731 7.818154862259148 7.806681172271924 7.795382189476219 7.784277903748923 7.773357304569873 7.762629381010903 7.75210312172475 7.741776514933791 7.731649548418635 7.721721209506548 7.712009485059738 7.702513361463474 7.693233824614055 7.684166859906631 7.675323452222864 7.666711585918449 7.658320244810466
 3.59 8.59513626097622 8.592321936817752 8.58871480554788 8.584281867008523 8.57899312100499 8.572823567305083 8.565783205638029 8.557898035693293 8.549193057119172 8.539744269521265 8.529594672460767 8.518799265452607 8.507404047963417 8.495465019409345 8.483017179153695 8.470117526504428 8.456802060711469 8.44309778096388 8.429049686386859 8.414706776038569 8.400074048906822 8.385207503905594 8.370135139871369 8.354883955559334 8.339489949639407 8.323981120692103 8.30837446720424 8.29271798756448 8.277009680058708 8.261287542865254 8.245570574049959 8.229875771561055 8.214224133223921 8.198623656735641 8.18308433965942 8.167635179418847 8.152267173291971 8.136998318405242 8.121830611727278 8.106772050062469 8.091834630044431 8.077018348129299 8.062322200588838 8.047758183503426 8.033325292754858 8.019014524018992 8.00485587275824 7.990819334213898 7.976924903398311 7.96317357508689 7.949564343809967 7.936097203844476 7.922771149205508 7.909608173637673 7.896586270606329 7.883715433288642 7.871004654564494 7.858454927007232 7.846063242874258 7.833840594097468 7.821785972273535 7.809908368654032 7.798196774135405 7.786670179248786 7.775327574149661 7.764168948607375 7.753202291994485 7.742436593275972 7.731861840998282 7.721486023278232 7.711317127791758 7.701356141762505 7.691600051950287 7.682059844639378 7.672742505626662 7.663637020209638 7.654753373174277 7.646100548782725
 3.61 8.580541543770044 8.577967778974394 8.574622509748153 8.570507735937573 8.565589457353298 8.559842673769484 8.553256384922786 8.545847590511169 8.537633290192565 8.528669483583373 8.518989170256816 8.508639349741109 8.497677021517493 8.486146185018105 8.474095839623702 8.461549984661191 8.448568619401051 8.435175743054552 8.42141935477086 8.407326453633933 8.392934038659314 8.378288108790725 8.363406662896519 8.348325699765986 8.333083218105477 8.317706216534386 8.302221693580979 8.286648647678055 8.271024077158449 8.255366980250395 8.239695355072705 8.224027199629813 8.208382511806658 8.1927802893634 8.17722952992999 8.16175023100058 8.146342389927772 8.131025003916717 8.115799070019053 8.100673585126698 8.08564854596546 8.070735949088526 8.055944790869768 8.041275067496908 8.026717774964517 8.012291909066873 7.997999465390645 7.983829439307439 7.969791825966182 7.955887620285348 7.942124816945037 7.928495410378895 7.915007394765878 7.901671764021872 7.888477511791148 7.875424631437673 7.862532116036261 7.849799958363578 7.837217150888986 7.824802685765248 7.812545554819072 7.800465749541502 7.788552261078169 7.776814080219379 7.765259197390066 7.753888602639572 7.742709285631308 7.731711235632243 7.720913441502255 7.710313891683333 7.699912574188627 7.689727476591365 7.679737586013609 7.669962889114869 7.660401372080583 7.651052020610441 7.641932819906568 7.633024754661571
 3.629999999999999 8.563271169986225 8.560877018039042 8.557758679623511 8.553925154590077 8.549330442754535 8.543967543897201 8.537795457761899 8.530822184054825 8.523065722443231 8.51456207255397 8.505346233971887 8.495456206238051 8.484928988847837 8.473810581248857 8.462157982838731 8.449990192962709 8.437362210911141 8.424303035916791 8.410849667151997 8.397048103725682 8.382916344680201 8.368512388988055 8.353861235548427 8.33899188318359 8.323931330635135 8.308717576560069 8.293386619526753 8.277947458010678 8.262438090390098 8.246876514941508 8.231280729834968 8.215690733129277 8.200095522766986 8.18453309656927 8.169012452230641 8.153545587313511 8.138139499242595 8.122805185299175 8.1075536426152 8.092402868167243 8.077333858770301 8.062377611071442 8.047523121543303 8.032782386477439 8.01815240197752 8.003636163952365 7.989253668108843 7.974982909944615 7.960845884740723 7.94683258755403 7.932951013209511 7.919193156292398 7.905587011140165 7.892103571834375 7.878771832192368 7.865581785758804 7.852541425797065 7.83965174528049 7.82691173688348 7.81433039297245 7.801916705596625 7.789660666478703 7.777570267005358 7.765664498217607 7.753923350801024 7.742365815075815 7.730989880986741 7.719804538092897 7.70880877555736 7.698012582136669 7.687403946170188 7.677010855569306 7.666814297806508 7.656821259904296 7.647041728423975 7.637483689454299 7.628136128599968 7.618999030969998
 3.65 8.542841694334411 8.540611207264227 8.537675866553052 8.534068672055382 8.529761623592007 8.524724720949191 8.518928963877705 8.512361352091704 8.505040885267453 8.49698456304192 8.488220385011198 8.478766350728792 8.468688459703751 8.457996711398653 8.446757105227439 8.434988640553106 8.42272931668523 8.410026132877359 8.396917088324267 8.38344018215901 8.3696124134499 8.355490781197275 8.341103284330147 8.326477921702695 8.311651692090612 8.296651594187292 8.281505626599884 8.266242787845185 8.250900076345388 8.235476490423688 8.220020028299723 8.204539688084886 8.189044467777471 8.173573365257685 8.158127378282503 8.142713504480371 8.127362741345779 8.112064086233664 8.096838536353671 8.081696088764286 8.066646740366783 8.051679487899067 8.036815327929331 8.022044256849586 8.007387270869049 7.992843366007365 7.978403538087695 7.964076782729654 7.949884095342107 7.935794471115807 7.9218389050159 7.908006391774274 7.894306925881772 7.880739501580244 7.86731511285448 7.854011753423963 7.840869416734511 7.827857095949748 7.815004783942455 7.80229147328575 7.789746156244154 7.777358824764486 7.765136470466635 7.753080084634184 7.741186658204887 7.729477181761006 7.717950645519515 7.706594039322155 7.695437352625348 7.684469574489973 7.673688693571009 7.663104698107029 7.652726575909563 7.642551314352319 7.632589900360268 7.622830320398593 7.613280560461503 7.603951606060911
 3.67 8.518698686003951 8.516587914429548 8.513810636503848 8.510394852085266 8.506338560999424 8.50160176303835 8.496153457959524 8.489982645484808 8.483079325299196 8.475460497049433 8.467136160342502 8.458145314743943 8.44851595977603 8.43827609491583 8.427466719593079 8.416123833187937 8.404278435028587 8.3919775243887 8.379248100484743 8.366130162473144 8.352660709447315 8.338867740434541 8.324798254392695 8.310471250206835 8.295922726685642 8.28118168255773 8.266295116467779 8.251262026972558 8.236130412536777 8.22091827152882 8.205645602216299 8.190338402761501 8.175008671216663 8.159674405519112 8.144353603486264 8.129068262810474 8.113816381053743 8.09860895564228 8.08347398386092 8.068403462847407 8.053406389586511 8.038493760904029 8.02366457346062 8.008929823745511 7.99428850807005 7.979751622561123 7.965319163154424 7.950991125587585 7.936777505393155 7.922678297891453 7.908692498183262 7.894831101142389 7.881092101408083 7.867477493377311 7.853984271196888 7.840633428755478 7.827413959675434 7.814335857304523 7.801397114707485 7.788606724657471 7.775965679627331 7.763481971780769 7.751153592963356 7.738981534693399 7.726983788152682 7.715159344177065 7.703507193246939 7.692025325477552 7.680723730609201 7.669620397997277 7.658695316602176 7.647966474979092 7.637432861267648 7.627103463181415 7.616976267997288 7.607051262544728 7.597337433194873 7.587832765849527
 3.69 8.490887728117524 8.488879721293529 8.486233569480513 8.483003272540687 8.479171830304349 8.474718242569097 8.469600509098919 8.46379962962313 8.457293603835165 8.450104431391244 8.442231111908882 8.433693644965263 8.424522030095471 8.414746266790591 8.40439435449564 8.393508292607399 8.382105080472055 8.370233717382755 8.357924202576962 8.345214535233717 8.33214171447074 8.318723739341381 8.305010608831452 8.291039321855894 8.276816877255328 8.262402273792437 8.247812510148236 8.233067584918174 8.218213496608115 8.203251243630175 8.1882178242984 8.173142236824336 8.158023479312423 8.142891549755273 8.127755446028802 8.112635165887212 8.09754870695785 8.082498066735903 8.06749124257898 8.052540231701528 8.037653031169132 8.022839637892654 8.008112048622248 7.993459259941226 7.978892268259787 7.964419069808609 7.9500316606323 7.93574803658271 7.921570193312103 7.907497126266192 7.89352883067704 7.879674301555808 7.86594453368538 7.852317521612851 7.83882325964186 7.825441741824803 7.812201961954902 7.799083913558141 7.786105589885053 7.773265983902387 7.760576088284635 7.748032895405411 7.735636397328711 7.723395585800025 7.71131945223733 7.699406987721926 7.68765618298916 7.676077028419006 7.664687514026508 7.653466629452105 7.642434363951805 7.631577706387247 7.620926645215608 7.610459168479408 7.600195263796159 7.590132918347904 7.580271118870607 7.570618851643438
 3.71 8.460066417208242 8.458153223069001 8.455631258998384 8.452567524862275 8.448954020495497 8.444755745701046 8.439952700249199 8.434503883876491 8.428390296284533 8.421612937138709 8.41417280606673 8.406091902657058 8.397380226457173 8.388059776971724 8.378179553660532 8.367749555936456 8.35680078316312 8.345382234652511 8.333512909662433 8.321230807393809 8.30856592698788 8.295566267523244 8.282249828012745 8.26864460740026 8.254799604557318 8.240730818279589 8.226479247283256 8.212061890201218 8.197516745579168 8.18285381187156 8.168110087437389 8.153295570535878 8.138429259322004 8.123540151841897 8.108637246028099 8.093731539694684 8.078841030532249 8.063975716102757 8.049156593834258 8.034372661015457 8.019644914790161 8.004972352151583 7.990364969936505 7.975833764819313 7.961387733305899 7.947007871727411 7.932723176233889 7.918523642787747 7.904420267157135 7.890413044909153 7.876499971402939 7.862691041782621 7.848987250970128 7.835397593657873 7.821921064301308 7.808567657111329 7.79532536604656 7.782215184805502 7.769225106818545 7.756375125239848 7.743654232939091 7.731080422493092 7.71865368617729 7.706372015957098 7.694236403479128 7.682272840062283 7.670463316688715 7.658813823994658 7.647344352261131 7.636044891404506 7.624922430966959 7.613976960106777 7.603226467588552 7.592659941773241 7.582276370608092 7.572104741616462 7.56211404188749 7.552342258065659
 3.73 8.426939362719034 8.425110027920857 8.422710311579166 8.419804213563408 8.41638973371278 8.412439871835504 8.407922627707954 8.402799001073651 8.397049991642117 8.390667599087612 8.383644823047723 8.375993663121823 8.367736118869395 8.358873189808227 8.349446875412465 8.339478175110539 8.328987088282954 8.318023614259941 8.306597752318984 8.294757501682207 8.282523861513623 8.269943830916262 8.257036408929151 8.243830594524177 8.230374386602792 8.216686783992614 8.202793785443863 8.188726389625693 8.174512595122376 8.16018040042934 8.145738803949106 8.131216803987058 8.116644398747098 8.102019586327174 8.08737236471465 8.072721731781566 8.05805768527976 8.043421222835844 8.02880034194607 8.014215039971035 7.999667314130282 7.985175161496751 7.970728578991097 7.956349563375888 7.942036111249656 7.927799219040828 7.913627883001519 7.899543099201194 7.885544863520199 7.871621171643159 7.857794019052247 7.844061401020324 7.830434312603941 7.816900748636217 7.803470703719578 7.790154172218379 7.77695014825139 7.763857625684143 7.750895598121159 7.738043058898048 7.725330001073477 7.712755417420999 7.700307300420776 7.688004642251149 7.675857434780101 7.663843669556577 7.652002337801689 7.640312430399788 7.628782937889405 7.617422850454084 7.606230157913064 7.595223849711858 7.5843829149127 7.573736342184859 7.563262119794846 7.552991235596485 7.542909677020868 7.533018431066183
 3.75 8.391918186523283 8.390169756485111 8.387890346267989 8.385140955744795 8.381914584758976 8.37820223312381 8.373952900621575 8.369136587002551 8.363744291983929 8.357730015248563 8.351106756443599 8.343877515178979 8.33604729102581 8.3276360835146 8.318656892133365 8.309142716325621 8.299112555488209 8.288597408969032 8.277627276064639 8.266233156017666 8.254443048014188 8.242285951180893 8.229801864582164 8.217018787217008 8.203963718015856 8.190657655837251 8.177148599464388 8.163453547601529 8.149592498870284 8.135594451805781 8.121487404852672 8.10729035636105 8.093013304582195 8.078684247664226 8.064314183647598 8.049921110460481 8.035516025914017 8.02111792769742 8.00672681337298 7.99236268037092 7.978025525984116 7.963725347362713 7.949462141508587 7.935254905269692 7.921105635334272 7.907012328224956 7.8929959802927 7.879035587710633 7.865152146467747 7.851345652362471 7.837624100996125 7.823987487766228 7.810436807859692 7.796990056245883 7.783627227669561 7.770368316643688 7.7572113174421 7.744166224092081 7.731232030366779 7.718417729777511 7.705723315565951 7.69315578069617 7.680726117846571 7.668422319401691 7.656254377443881 7.644229283744856 7.632356029757129 7.620645606605318 7.609075005077329 7.597673215615425 7.586439228307149 7.57536203287616 7.56447061867292 7.553752974665269 7.543209089428886 7.532856951137616 7.522684547553695 7.512702866017838
 3.77 8.355346522465704 8.353695041408292 8.351532994170839 8.348936380629565 8.345905200632021 8.34241045399639 8.33842814051066 8.333918259931664 8.328844811984021 8.323198796358898 8.316958212712711 8.310134060665634 8.302732339800027 8.294756049658721 8.286217189743175 8.277158759511497 8.267571758376363 8.257518185702791 8.246997040805782 8.236050322947857 8.224697031336445 8.212985165121156 8.20092572339092 8.188556705171013 8.175916109419937 8.163013935026189 8.149889180804893 8.136568845494311 8.123072927752229 8.109439426152209 8.095668339179722 8.081797665228152 8.067837402594666 8.053816549475977 8.039734103963958 8.025621064041149 8.011485427576114 7.997338192318709 7.983187355895184 7.969054915803187 7.954939869406626 7.940842213930417 7.9267819464551 7.912759063911327 7.898783563074233 7.884864440557676 7.87099369280835 7.857178316099778 7.843431306526179 7.829759659996212 7.816144372226582 7.802614438735546 7.789170854836275 7.775800615630098 7.762525715999623 7.749343150601737 7.736253913860475 7.723256999959776 7.710380402836105 7.697604116170963 7.684947133383267 7.672398447621612 7.659977051756408 7.647691938371898 7.635531099758055 7.623504527902355 7.611620214481434 7.59988815085262 7.58829632804535 7.576863736752459 7.565588367321369 7.554480209745127 7.543537253653361 7.532759488303093 7.522153902569446 7.511740484936225 7.501498223486398 7.491436105892439
 3.79 8.317651015922493 8.316102526906127 8.31406389801143 8.311626129117856 8.30877822007694 8.305508170711606 8.301770980815379 8.297547650151444 8.292791178451601 8.287475565415086 8.281606810707283 8.27516991395828 8.268168874761344 8.26060769267124 8.252510367202436 8.243879897827192 8.23473828397352 8.225117525023007 8.215037620308543 8.204529569111898 8.193623370661191 8.182338024128232 8.170704528625738 8.158750883204426 8.146515086849988 8.134018138479938 8.121288036940326 8.108342781002357 8.095212369358851 8.081934800620608 8.068510073312632 8.054967185870243 8.041334136635065 8.027610923850878 8.013837545659362 8.000003000095719 7.98614828508415 7.972260398433242 7.958361337831206 7.944461100841002 7.930567684895345 7.916693087291582 7.902836305186453 7.889006335590717 7.875215175363679 7.86146082120757 7.847754269661821 7.83409551709721 7.820493559709887 7.806947393515281 7.793469014341881 7.780055417824896 7.766708599399801 7.753445554295757 7.740257277528904 7.727151763895551 7.714140007965225 7.701220004073617 7.6883917463154 7.675663228536926 7.66304444432881 7.650543387018395 7.638150049662085 7.625882425037579 7.613730505635976 7.601722283653761 7.589836750984676 7.578092899211478 7.566488719597572 7.555035203078538 7.543738340253527 7.532599121376558 7.521615536347689 7.510796574704075 7.500140225610914 7.489666477852281 7.479363319821837 7.469239739513443
 3.81 8.279092323379849 8.277642868340703 8.275742711706568 8.273459853360034 8.270790293156486 8.267731030923452 8.264227066459814 8.26025839953491 8.255799029887507 8.250802957224654 8.245277181220416 8.239206701514499 8.232587517710725 8.225412629375425 8.217719036035678 8.20950773717745 8.200781732243604 8.19159402063179 8.181935601692222 8.171857474725321 8.161368638979255 8.150501093647341 8.139283837865339 8.127745870708615 8.115906191189207 8.103793798252736 8.091448690775222 8.078878867559776 8.066114327333171 8.053183068742277 8.0401040903504 8.026897390633499 8.013581967976256 8.000176820668056 7.98669294689884 7.973157344754823 7.959571012214113 7.945943947142198 7.932296147287319 7.918646610275715 7.904976333606762 7.891323314647983 7.877679550629939 7.864044038641008 7.850445775622036 7.836876758360877 7.823333983486812 7.809840447464839 7.796383146589867 7.78298407698077 7.769630234574334 7.75634361511908 7.74311221416898 7.729956027077041 7.71686504898878 7.70384727483558 7.690922699327932 7.678069316948553 7.665308121945395 7.652648108324529 7.640076269842922 7.627613600001093 7.615268092035656 7.603018738911739 7.590894533315305 7.578894467645338 7.567027534005929 7.555281724198245 7.54367702971238 7.532221441719091 7.520903951061435 7.509733548246275 7.498729223435681 7.487868966438223 7.47718276670015 7.466657613296457 7.456304494921838 7.446121399881536
 3.83 8.239775112030017 8.238432731815182 8.236657099959176 8.234523216347617 8.232027080839627 8.229154693267191 8.225871053434389 8.222144161116519 8.217940016059094 8.213242617976734 8.208019966551923 8.202286061433679 8.19600790223606 8.189211488536596 8.181890819874591 8.174068895749286 8.165750715617943 8.156957278893772 8.147711584943776 8.138033633086453 8.127944422589387 8.117484952666743 8.106674222476602 8.095522231118233 8.084078977629183 8.072352460982318 8.060382680082698 8.048179633764356 8.035780320786953 8.02320473983232 8.01046288950088 7.997583768307962 7.984595374679976 7.971498706950503 7.958312763356237 7.945066542032838 7.931750041010643 7.918393258210279 7.905006191438154 7.891598838381825 7.878169196605266 7.864739263543997 7.851308036500116 7.837886512637209 7.824482688975142 7.811097562384735 7.797730129582329 7.784401387124231 7.771109331401044 7.757855958631882 7.744648264858469 7.731487245939134 7.718382897542664 7.705333215142081 7.692349194008267 7.679438829203498 7.666591115574859 7.653826047747535 7.641142620118009 7.628548826847124 7.616045661853043 7.603631118804103 7.591323191111536 7.5791228719221 7.56702715411058 7.555056030272191 7.543197492714858 7.531471533451391 7.519875144191553 7.508409316334 7.497091040958136 7.485910308815837 7.474875110323075 7.463994435551434 7.45327827421951 7.442713615684212 7.432320448931947 7.422097762569704
 3.85 8.199867059384014 8.198617793785271 8.196970737868124 8.194961891521134 8.192603254607047 8.189892826962163 8.186793608395597 8.183266598688427 8.179294797592702 8.174844204830379 8.16991282009211 8.164465643035925 8.158510673285805 8.152041910430144 8.145075354020079 8.137605003567733 8.129654858544306 8.121237918378101 8.112375182452386 8.103079650103174 8.093382320616881 8.083312193227862 8.072880267115845 8.062116541403242 8.051050015152347 8.039701687362417 8.028089556966661 8.016252622829075 8.004210883741202 7.991973338418749 7.979569985498114 7.967027823532779 7.954348850989602 7.941561066244987 7.928675467580952 7.915719053181065 7.902683821126286 7.889598769390681 7.876473895837031 7.863318198212323 7.850132674143132 7.836926321130879 7.823719136546996 7.810511117627959 7.79730226147021 7.784102565024983 7.770931025092998 7.757767638319048 7.74464240118648 7.731545310011561 7.718485360937721 7.705461549929701 7.692494872767575 7.679562325040673 7.666695902141379 7.653893599258828 7.641144411372483 7.628477333245615 7.615872359418654 7.603348484202444 7.590913701671379 7.578568005656437 7.566309389738091 7.554157847239126 7.542112371217337 7.53016995445812 7.51834158946695 7.506635268461766 7.495049983365222 7.483593725796859 7.472275487065143 7.461085258159417 7.450051029741735 7.439151792138587 7.428415535332535 7.417822248953715 7.407390922271262 7.397128544184618
 3.87 8.159442852900307 8.158264740686663 8.156701310554126 8.154798562394111 8.152561496072863 8.149967111430877 8.147017408282149 8.143655386413352 8.139874045582877 8.135638385519792 8.130937405922658 8.125747106458252 8.120074486760171 8.11390454642733 8.107254285022353 8.100117702069829 8.092498797054489 8.084430569419251 8.075925018563153 8.066994143839187 8.057669944552019 8.047962419955585 8.037892569250586 8.027500391581871 8.016795886035714 8.005807051636969 7.994554887346114 7.983069392056199 7.971367564589664 7.95947040369506 7.947407908043647 7.9351770762259 7.922819906747873 7.910344398027489 7.89776054839069 7.88508835606749 7.872335819187914 7.859524935777832 7.846664703754665 7.833754120923006 7.820814184970111 7.807842893461284 7.79486224383516 7.781871233398867 7.768869859323081 7.755877118636978 7.742884008223067 7.729909524811917 7.716952664976774 7.704024425128076 7.691112801507837 7.678238790183951 7.665411387044363 7.652619587791144 7.639872387934453 7.627179782786393 7.614540767454749 7.601964336836639 7.589459485612027 7.577026208237159 7.564662498937867 7.552387351702786 7.540200760276438 7.52809971815224 7.516095218565386 7.504205254485619 7.492407818609914 7.480732903355042 7.469178500850031 7.45773460292853 7.446429201121048 7.435250286647119 7.424208850407333 7.413311882975281 7.40255837458939 7.39194731514466 7.381498694184292 7.371200500891216
 3.890000000000001 8.118286189628664 8.117155268577745 8.11565051280094 8.113817922192418 8.111665496621834 8.109170235933739 8.106326139946862 8.103104208453301 8.099479441217598 8.095428837975712 8.090927398433871 8.085974122267336 8.080545009119019 8.074647058598048 8.068275270278166 8.06143464369606 8.054140178349574 8.046403873695793 8.038229729149052 8.0296487440788 8.020662917807392 8.011302249607747 8.001588738700898 7.991552384253453 7.981203185374934 7.970570141114997 7.959663250460572 7.948521512332869 7.937164925584283 7.925603488995204 7.913866201270698 7.90196106103709 7.889920066838447 7.877741217132935 7.865463510289083 7.853078944581933 7.840614518189077 7.828081229186603 7.815480075544911 7.802828055124439 7.790137165671273 7.777416404812649 7.764666770052352 7.751896258766009 7.739104868196261 7.726313595447849 7.713522437482577 7.700739391114167 7.687964453003026 7.675198619650884 7.662459887395334 7.649748252404274 7.637062710670228 7.624404258004567 7.611789890031634 7.599230602182745 7.586705389690093 7.574242247580556 7.561841170669379 7.549500153553772 7.537230190606388 7.5250292759687 7.512915403544286 7.500888566991985 7.488947759718974 7.477100974873728 7.465358205338876 7.453717443723959 7.442196682358084 7.430786913282476 7.419505128242921 7.40834131868212 7.397313475731927 7.386410590205497 7.375662652589329 7.365046653035205 7.354582581352036 7.344278426997604
 3.91 8.076055775868507 8.074939082796824 8.073477048711146 8.071699673508325 8.069605957061318 8.067183899218605 8.064430499803507 8.061316758613382 8.057827675418737 8.053928249962212 8.049608481957472 8.044863371087997 8.039659917005739 8.034006119329719 8.027906977644472 8.021356491498414 8.014360660402097 8.00692148382635 7.999072961200331 7.990817091909454 7.982174875293226 7.973158310642965 7.963787397199429 7.954092134150319 7.944094520627692 7.933802555705266 7.923246238395609 7.912445567647238 7.901430542341599 7.890199161289947 7.878793423230126 7.867210326823232 7.855490870650181 7.843623053208164 7.831648872907003 7.819566328065398 7.807385416907068 7.795136137556792 7.782807488036338 7.770420466260296 7.757984070031791 7.745508297038114 7.733003144846224 7.720457610898161 7.70790269250635 7.6953273868488 7.6827416909642 7.670155601746907 7.657567115941834 7.644987230139238 7.632424940769385 7.619870244097143 7.607342136216436 7.594850613044624 7.582373670316759 7.569940303579754 7.557551508186436 7.545216279289502 7.532921611835369 7.520688500557934 7.508514939972212 7.496410924367884 7.484383447802744 7.472433504096038 7.46057008682171 7.448790189301536 7.437103804598166 7.425528925508065 7.414045544554346 7.402682653979511 7.391427245738092 7.380300311489185 7.369289842588892 7.358413830082667 7.347671264697552 7.337073136834323 7.326605436559545 7.316298153597512
 3.93 8.032460326841118 8.031355897633251 8.029913631375916 8.028175527968562 8.026126587287344 8.023764809184561 8.021090193487979 8.018072740000065 8.014687448497105 8.010932318728218 8.006784350414284 8.002219543246747 7.997235896886339 7.991810410961666 7.985957085067729 7.979672918764318 7.972960911574311 7.965835062981865 7.958288372430515 7.950353839321155 7.942031463009924 7.93335424280599 7.924322177969231 7.914965267707808 7.905305511175635 7.895360907469757 7.885152455627613 7.874689154624198 7.864012003369129 7.853118000703599 7.842039145397236 7.830794436144856 7.819382871563112 7.807843450187038 7.796177170466504 7.784394030762548 7.772512029343621 7.760551164381722 7.748502433948437 7.736395836010868 7.724229368427462 7.712004028943743 7.699748815187936 7.687444724666492 7.675120754759509 7.66277590271605 7.650411165649368 7.638035540532016 7.625649024190865 7.613270613302016 7.600889304385618 7.588516093800571 7.576158977739142 7.563827952221471 7.551512013089985 7.539230156003698 7.526982376432422 7.514776669650877 7.502613030732695 7.490500454544324 7.478446935738844 7.466453468749666 7.454526047784148 7.442666666817095 7.430892319584182 7.419191999575254 7.40758470002755 7.396070413918809 7.384656133960296 7.373351852589713 7.362146561964034 7.35105825395222 7.340096920127853 7.32924955176167 7.318536139813997 7.307956674927094 7.297508147417398 7.287209547267676
 3.95 7.987252566375024 7.986149436011798 7.984733982558047 7.983025205915738 7.981018105964133 7.978716682559229 7.976099935533111 7.973168864693196 7.969900469821373 7.966281750673051 7.962277706976105 7.957888338429711 7.9531086447031 7.947905625434188 7.942294280228124 7.936260608655729 7.929829610251838 7.922982284513537 7.915734630898303 7.908106648822042 7.900111337657028 7.891749696729744 7.883052725318611 7.87404142265163 7.864715787903924 7.855115820195159 7.845240518586897 7.835121882079815 7.824787909610853 7.814227600050243 7.803482952198443 7.79257096478297 7.781493636455143 7.770268965786705 7.758916951266362 7.747446591296223 7.735869884188122 7.724203828159864 7.712450421331348 7.700617661720614 7.688726547239765 7.67677707569081 7.664777244761397 7.652738052020452 7.640659494913709 7.628550570759153 7.616411276742357 7.604261609911719 7.592099567173603 7.579927145287382 7.567751340860374 7.555572150342694 7.543410570021992 7.531254596018101 7.519113224277593 7.506995450568212 7.494911270473245 7.482850679385765 7.470840672502791 7.458861244819349 7.446941391122427 7.435070105984851 7.423256383759044 7.411509218570703 7.399836604312368 7.38823853463691 7.376724002950904 7.365301002407922 7.353968525901726 7.342725566059358 7.331591115234152 7.320574165498629 7.309662708637318 7.298866736139476 7.288204239191708 7.2776542086705 7.267256635134663 7.256978508817673
 3.97 7.940106226604033 7.939014429189685 7.937636832387724 7.935956436102563 7.933994240216469 7.931754244589036 7.929216449056532 7.926365853431176 7.923207457500298 7.919717261025404 7.915863263741154 7.911652465354229 7.907061865542103 7.902076463951722 7.89669326019808 7.8909162538627 7.884740444492016 7.878178831595652 7.871234414644615 7.863910193069372 7.856228166257852 7.848188333553328 7.839822694252216 7.831141247601764 7.822155992797661 7.812894928981526 7.803370055238315 7.793599370593626 7.783603874010901 7.773393564388542 7.762986440556912 7.752413501275259 7.741664745228523 7.730778171024056 7.719744777188248 7.708594562163041 7.69733552430236 7.68597866186844 7.674523973028055 7.663000455848653 7.651398108294391 7.639726928222072 7.628006913376992 7.616236061388678 7.604416369766541 7.592566835895425 7.580675457031061 7.568764230295422 7.556841152671988 7.54488522100091 7.532927431974073 7.520966782130077 7.509012267849101 7.497052885347694 7.485108630673448 7.473178499699598 7.461260488119505 7.449374591441059 7.437520804980975 7.425707123859009 7.413932542992059 7.402206057088195 7.39053666064057 7.378923347921255 7.367375112974973 7.35588994961274 7.344488851405412 7.333168811677136 7.321928823498713 7.310788879680868 7.299745972767424 7.288801095028379 7.277972238452907 7.267247394742252 7.256646555302536 7.246158711237475 7.23581185334101 7.225584972089838
 3.99 7.890670047677285 7.889610616465699 7.888272919070423 7.886655955398242 7.884749725334346 7.88257522874181 7.880121465460967 7.877375435308696 7.874340138077599 7.870984573535103 7.867295741422451 7.863258641453601 7.858861273314028 7.854089636659438 7.848948731114379 7.843423556270757 7.837518111686256 7.83124739688267 7.824591411344128 7.81757515451523 7.810209625799089 7.802506824555271 7.794475750097647 7.786140401692147 7.777497778554408 7.768590879847348 7.759418704678624 7.750000252098009 7.740357521094662 7.730498510594312 7.720453219456343 7.710221646470782 7.699822790355192 7.68927764975148 7.678595223222589 7.667775509249114 7.656847506225816 7.645811212458038 7.634686626158032 7.623463745441187 7.612172568322159 7.600811092710919 7.589381316408692 7.577891237103806 7.566361852367451 7.554781159649339 7.54316015627327 7.531507839432606 7.519834206185648 7.508137253450918 7.496417978002353 7.484686376464402 7.472949445307022 7.461208180840595 7.44947057921074 7.437747636393029 7.426036348187629 7.414337710213828 7.402668717904478 7.391030366500352 7.379431651044395 7.367869566375892 7.356355107124543 7.34488626770444 7.33348204230796 7.32214142489956 7.310872409209487 7.299675988727393 7.288559156695853 7.27753090610381 7.26659122967991 7.255758119885758 7.245020568909085 7.234387568656818 7.223868110748071 7.213471186507032 7.203185786955782 7.193039902807007
 4.01 7.838920777480837 7.837915744900853 7.836631988606394 7.835080508506545 7.833256304489333 7.831171376421211 7.828806724146456 7.826189347486465 7.823273246238964 7.82006642017712 7.816545869048565 7.812687592574317 7.808498590447619 7.803963862332677 7.799060407863306 7.793791226641487 7.788170318235828 7.782181682179925 7.775829317970643 7.769134225066296 7.762098402884731 7.754722850801326 7.747040568146891 7.739050554205477 7.730774808212086 7.722222329350301 7.713414116749809 7.70436016948384 7.695089486566508 7.685602066950063 7.675918909522044 7.66604901310235 7.656022376440204 7.645827998211035 7.635495877013263 7.625036011364989 7.6144583997006 7.603762040367271 7.592967931621385 7.582085071624849 7.571112458441331 7.560071090032387 7.548949964253515 7.537769078850103 7.526537431453293 7.515246019575742 7.503912840607306 7.492548891810617 7.48114317031658 7.469703673119772 7.458242397073751 7.446766338886272 7.435276495114412 7.423771862159608 7.412270436262596 7.400762213498267 7.389267189770424 7.377782360806455 7.366318722151912 7.354875269165002 7.343469997010982 7.332091900656474 7.320749974863677 7.309464214184502 7.298222612954608 7.287034165287353 7.275917865067657 7.264872705945774 7.253897681330976 7.243001784385143 7.232193008016278 7.221470344871923 7.210853787332488 7.200332327504501 7.189922957213761 7.179616667998408 7.169431451101913 7.15936629746597
 4.03 7.785302171370232 7.784362569050093 7.783144794521244 7.781672847695005 7.779935728462153 7.777944436692423 7.775693972233916 7.773190334912417 7.770417524530622 7.767354540867272 7.764006383676196 7.760340052685268 7.756352547595267 7.752038868078646 7.74737501377822 7.742372984305748 7.737019779240431 7.731316398127329 7.725267840475664 7.718894105757057 7.712179193403659 7.705144102806192 7.697799833311904 7.690166384222435 7.682245754791581 7.67405794422298 7.6656129516677 7.656940776221735 7.648032416923422 7.638915872750745 7.629603142618576 7.620113225375799 7.610445119802363 7.600628824606234 7.590665338420263 7.580563659798952 7.570333787215143 7.559994719056616 7.549547453622578 7.539010989120087 7.528375323660372 7.51765945525506 7.506864381812322 7.496009101132925 7.485083610906191 7.47410690870587 7.463079991985926 7.451999858076221 7.440878504178127 7.429723927360032 7.418536124552766 7.407324092544938 7.396097827978178 7.384856327342295 7.37359758697034 7.362332603033591 7.351069371536439 7.339816888311186 7.328575149012765 7.317343149113353 7.306138883896922 7.294961348453672 7.283820537674402 7.272725446244782 7.261664068639531 7.250656399116522 7.239709431710796 7.228824160228479 7.218008578240621 7.207271679076956 7.19661245581956 7.186028901296432 7.175542008074993 7.16515876845549 7.154869174464325 7.144681217847292 7.13461489006273 7.124658182274602
 4.05 7.730426991913588 7.729544850704539 7.728406097607101 7.727008732534761 7.725361755380966 7.723470166018637 7.721327964299587 7.718931150053863 7.716285723088982 7.713378683189093 7.710187030114047 7.706695763598368 7.70291288335015 7.698801389049856 7.69436828034903 7.689607556868923 7.684511218199026 7.679085263895516 7.673330693479616 7.667249506435866 7.660845702210294 7.65413928020852 7.647132239793749 7.639835580284692 7.632259300953388 7.624424401022941 7.616340879665174 7.60802973599818 7.599489969083802 7.590742577925009 7.581797561463198 7.572673918575394 7.563381648071368 7.553921748690669 7.544322219099569 7.534585057887901 7.524718263565842 7.514733834560573 7.50463876921288 7.494445065773644 7.48415172240026 7.473778737152958 7.463315107991035 7.452791832769014 7.442187909232691 7.431522335015121 7.420805107632489 7.410026224479922 7.399205682827185 7.388341479814317 7.377443612447156 7.36651107759279 7.355553871974925 7.344581992169148 7.333582434598121 7.322576195526684 7.311561271056864 7.300548657122802 7.289544349485602 7.278540343728074 7.267564635249421 7.256605219259802 7.245672090774845 7.234784244610056 7.22392067537514 7.213109377468252 7.202350345070144 7.19165257213825 7.181014052400663 7.170443779350045 7.159941746237444 7.149525946066031 7.139195371584757 7.128949015281911 7.118806869378623 7.108755925822249 7.098817176279711 7.088987612130726
 4.07 7.67459700864473 7.673783358643811 7.672726665673895 7.671406929650573 7.669845150469885 7.668046328007842 7.666005462119864 7.66371955264013 7.661194599380843 7.658417602131403 7.6553745606575 7.65205147470012 7.648435343974457 7.644519168168748 7.640288946943016 7.635758679927723 7.630902366722347 7.625734006893865 7.620244599975148 7.614437145463272 7.608334642817745 7.601927091458644 7.595237490764669 7.588265840071102 7.581023138667692 7.573530385796444 7.565787580649325 7.557825722365885 7.549643810030786 7.541252842671255 7.532662819254437 7.523903738684676 7.514965599800697 7.505877401372712 7.496641142099431 7.487254820604996 7.477749435435818 7.46812398505734 7.458379467850706 7.448534882109345 7.43859122603547 7.428556497736492 7.418431695221348 7.408235816396742 7.397958859063301 7.387620820911646 7.377221699518379 7.366759492341974 7.356245196718605 7.345687809857866 7.33508632883841 7.324440750603523 7.313770071956584 7.303073289556458 7.292349399912806 7.281609399381294 7.270860284158738 7.260102050278149 7.249343693603703 7.238595209825618 7.22785359445496 7.217119842818354 7.206421950052612 7.195749911099288 7.185110720699137 7.174504373386497 7.163950863483596 7.153448185094751 7.142994332100521 7.132609298151744 7.122292076663513 7.112051660809063 7.101887043513576 7.091816217447909 7.081829175022233 7.0719339083796 7.062140409389425 7.052446669640892
 4.09 7.617841997825936 7.617098868398002 7.616107273310338 7.614878212480581 7.613394685807287 7.611683693169469 7.609738234426047 7.607567309415216 7.605156917953723 7.602492059836068 7.599580734833616 7.596408942693621 7.592950683138175 7.589212955863058 7.585178760536528 7.580852096797994 7.576217964256628 7.571278362489893 7.566036291041967 7.560504749422102 7.554664737102893 7.548548253518457 7.542157298062532 7.535491870086495 7.528573968897289 7.521404593755269 7.514002743871966 7.506379418407757 7.498535616469468 7.490501337107871 7.482266579315116 7.473861342022072 7.465286624095576 7.456551424335609 7.447675741472386 7.43864957416335 7.429503920990102 7.420227780455233 7.410851150979075 7.401355030896362 7.391758418452828 7.382070311801697 7.372291709000099 7.362432608005409 7.352502006671486 7.342489902744853 7.332415293860765 7.322279177539214 7.312079551180845 7.301836412062786 7.291539757334403 7.281198584012953 7.270831888979181 7.260419668972813 7.249980920587977 7.239523640268535 7.229048824303336 7.21856446882139 7.208080569786952 7.197585122994528 7.187098124063805 7.176617568434484 7.166163451361049 7.155724767907443 7.145309512941663 7.134937681130285 7.124597266932892 7.114308264596436 7.104068668149505 7.093888471396529 7.083774667911881 7.073719251033928 7.063748213858968 7.053842549235126 7.044029249756131 7.034309307755051 7.024680715297922 7.015152464177314
 4.11 7.560174742219878 7.559484162018864 7.55856970165415 7.557415361045358 7.556035140093486 7.554414038680464 7.552559056668611 7.550487193900019 7.548183450195852 7.545636825355561 7.542841319156017 7.539802931350568 7.536498661667997 7.532921509811421 7.529057475457082 7.524918558253083 7.520489757818011 7.515764073739509 7.510762505572736 7.505470052838771 7.499906715022912 7.494064491572912 7.487955381897116 7.481590385362527 7.474970501292786 7.468126728966069 7.4610490676129 7.453748516413888 7.446245074497374 7.438549740937002 7.430673514749204 7.422624394890603 7.414404380255335 7.406022469672294 7.397510661902282 7.388846955635088 7.380062349486485 7.371146841995133 7.362120431619418 7.352983116734195 7.343754895627454 7.334415766496906 7.324994727446486 7.31548277648277 7.305888911511317 7.29622313033293 7.286485430639824 7.27667481001173 7.266810265911904 7.256892795683059 7.246911396543216 7.236895065581479 7.226833799753721 7.216725595878188 7.206591450631036 7.196439360541772 7.186248321988622 7.176048331193819 7.165838384218805 7.155627476959364 7.14540460514066 7.13518776431221 7.124987949842764 7.11480315691512 7.104642380520843 7.094514615454923 7.084407856310335 7.074353097472538 7.064338333113882 7.054371557187946 7.044463763423789 7.034621945320134 7.02484609613946 7.015144208902034 7.005517276379848 6.995982291090495 6.986528245290956 6.977166130971317
 4.13 7.501812030870339 7.501185027859819 7.500352738171147 7.499287161725869 7.49798329842736 7.496449148160378 7.494698710790548 7.492709986163744 7.490498974105421 7.488053674419837 7.485379086889216 7.482461211272815 7.479285047305926 7.47584459469878 7.472144853135386 7.468179822272282 7.463931501737204 7.459424891127678 7.454630990009533 7.449571797915327 7.444251314342704 7.438669538752657 7.432827470567715 7.426748109170062 7.420431453899555 7.413878504051676 7.407120258875401 7.400147717570984 7.392979879287664 7.385618743121299 7.378084308111899 7.370377573241107 7.362506537429572 7.354484199534267 7.346319558345701 7.338022612585081 7.329593360901362 7.321042801868243 7.312379933981068 7.303605755653656 7.29473026521504 7.285752460906138 7.276683340876338 7.267521903180009 7.25828914577292 7.248963066508591 7.239574663134563 7.230112933288585 7.22058787449472 7.21099948415938 7.201355759567275 7.191657697877281 7.181913296118236 7.172133551184655 7.162315459832361 7.152461018674042 7.142577224174731 7.132674072647201 7.12276056024729 7.112825682969143 7.102898436640373 7.092958816917149 7.083024819279208 7.073106439024781 7.063211671265451 7.053329510920928 7.043479952713747 7.03366099116389 7.023891620583337 7.01416083507053 7.004478628504763 6.994852994540508 6.98529292660165 6.97579841787565 6.96637646130764 6.957038049594438 6.947771175178477 6.938604830241688
 4.15 7.443243658891362 7.44267326036441 7.441905176442802 7.440913407049953 7.439691952091548 7.438247811455092 7.436567985009416 7.434658472604075 7.432526274068688 7.430178389212184 7.427590817821984 7.42476855966309 7.421706614477111 7.418399981981194 7.414831661866889 7.411015653798928 7.40693595741393 7.402604572319028 7.39800449809041 7.393156734271791 7.388055280372801 7.382710135867294 7.377123300191582 7.371305772742591 7.36526955287593 7.359004639903894 7.352543033093378 7.345873731663721 7.339018734784466 7.331989041573041 7.324773651092366 7.317403562348384 7.309879774287497 7.302202285793952 7.294391095687122 7.286446202718723 7.27836860556995 7.270179302848531 7.261866293085714 7.253451574733163 7.244923146159781 7.236303005648455 7.227591151392732 7.218785581493395 7.209898293954989 7.200927286682245 7.191883557476443 7.18276610403169 7.173574923931116 7.164329014643009 7.155018373516856 7.145652997779309 7.136240884530087 7.126782030737785 7.117286433235614 7.107743088717061 7.098179993731484 7.088577144679606 7.078964537808957 7.069330169209229 7.059693034807549 7.05004313036369 7.040389451465199 7.030749993522436 7.021123751763567 7.011511721229454 7.001920896768485 6.992360273031318 6.982829844465565 6.973348605310385 6.963904549591017 6.954507671113223 6.945175963457674 6.935899419974245 6.926697033776255 6.917556797734617 6.908497704471923 6.899520746356453
 4.17 7.384853427264438 7.384321659862829 7.383611815961921 7.382687895486955 7.381523898345847 7.380135824428781 7.378511673607701 7.376668445735735 7.374601140646547 7.372307758153606 7.369793298049381 7.367053760104457 7.364073144066579 7.360866449659611 7.357416676582428 7.353717824507726 7.349782893080756 7.34559488191798 7.34117479060565 7.33650661869832 7.331610365717266 7.326470031148836 7.321114614442733 7.315537115010201 7.309748532222157 7.303758865407226 7.297560113849716 7.291182276787503 7.284627353409855 7.277895342855158 7.271005244208588 7.263950056499693 7.2567497786999 7.249403409719951 7.241922948407256 7.234317393543174 7.226587743840217 7.218734997939181 7.21076815440619 7.202698211729674 7.194525168317268 7.186259022492639 7.177888772492224 7.16943641646191 7.160889952453621 7.152270378421839 7.143566692220056 7.134788891597127 7.12594697419357 7.117029937537784 7.108056779042188 7.09902949599928 7.089944085577639 7.080812544817829 7.071633870628246 7.062415059780879 7.053158108907001 7.043881014492783 7.034572772874834 7.025243380235672 7.015890832599107 7.006535125825563 6.997184255607321 6.987818217463685 6.978476006736081 6.969135618583072 6.959808047975312 6.950510289690421 6.941242338307776 6.93200218820325 6.922809833543866 6.913654268282373 6.904554486151761 6.8955094806597 6.886527245082906 6.877608772461434 6.868761055592899 6.859994087026634
 4.19 7.326618142643404 7.326118032376174 7.325450461936089 7.324558431250156 7.323446940228473 7.322091988763814 7.320509576731151 7.318707703987086 7.316672370369215 7.314429575695415 7.311965319763062 7.309274602348162 7.306363423204424 7.303222782062238 7.2998696786276 7.29627411258094 7.292451083575894 7.288402591237992 7.284120635163267 7.2796172149168 7.274895330031183 7.269954980004908 7.264798164300682 7.259446882343668 7.253892133519652 7.248144917173128 7.242216232605322 7.236106079072123 7.229827455781963 7.223378361893592 7.216781796513811 7.210036758695105 7.203155247433211 7.196127261664618 7.188972800263977 7.181692862041452 7.174287445739985 7.166777550032496 7.159152173518996 7.151423314723643 7.143589972091708 7.135662143986473 7.127630828686057 7.119526024380164 7.111325729166758 7.103041941048665 7.094683657930098 7.086250877613116 7.077743597793995 7.069169816059541 7.060530529883319 7.051834736621808 7.043082433510493 7.03427261765987 7.025424286051384 7.0165274355333 7.007590062816487 6.998622164470137 6.989623736917419 6.980602776431042 6.971558279128757 6.962500240968787 6.953437657745179 6.944368525083092 6.935302838434 6.926239593070835 6.917197784083053 6.908165406371628 6.899163454643976 6.89017892340881 6.881241806970915 6.872341099425863 6.863474794654651 6.854663886318269 6.845916367852201 6.837220232460852 6.828596473111904 6.820032082530613
 4.21 7.268137617166722 7.267660189428114 7.267007925098531 7.266152824106691 7.265057886364811 7.263730111768189 7.262166500194738 7.260382051504431 7.258383765538686 7.256158642119666 7.253721681049512 7.251076882109502 7.248220245059139 7.245143769635156 7.241861455550465 7.238356302493016 7.234641310124594 7.230707478079537 7.226569805963384 7.222217293351446 7.217653939787313 7.212900744781275 7.20793870780868 7.202798828308215 7.197463105680114 7.191963539284296 7.186279128438421 7.180432872415889 7.174434770443749 7.168274821700546 7.161965025314091 7.155526380359159 7.148948885855116 7.142232540763465 7.135399343985334 7.128448294358874 7.1213713906566 7.114188631582649 7.106910015769966 7.099516541777425 7.092027208086868 7.084443013100079 7.07676395513568 7.068990032425955 7.061141243113609 7.053207585248446 7.045189056783975 7.03710465557395 7.028935379368834 7.020709225812192 7.012407192437009 7.004047276661939 6.995630475787484 6.987155786992099 6.978632207328221 6.970059733718232 6.961456362950353 6.95280209167446 6.944125916397831 6.935416833480825 6.926674839132483 6.917927929406067 6.909166100194525 6.900387347225877 6.891611666058542 6.882838052076596 6.874074500484944 6.865322006304439 6.856587564366921 6.847881169310193 6.839200815572922 6.830547497389473 6.821939208784674 6.813373943568514 6.804862695330767 6.796403457435553 6.788004223015827 6.779665984967805
 4.23 7.20894966827682 7.208466947863646 7.207822021526111 7.206966889194607 7.205893550783403 7.204579006190248 7.203027255295916 7.20125729796366 7.199273134038609 7.197080763347092 7.194676185695883 7.192063400871382 7.189256408638721 7.186238208740803 7.183033800897257 7.179613184803344 7.176001360128768 7.172188326516428 7.168178083581101 7.163982630908045 7.159591968051533 7.155009094533325 7.150255009841053 7.145321713426548 7.140219204704088 7.134960483048579 7.129534547793662 7.123954398229746 7.118221033601982 7.112353453108148 7.106344655896478 7.100204641063412 7.093943407651274 7.087552954645886 7.081043280974105 7.074425385501284 7.06768926702868 7.060846924290769 7.053907355952505 7.046860560606505 7.039718536770152 7.032490282882651 7.025155797301988 7.017746078301835 7.010251124068378 7.002659932697079 6.995003502189356 6.98726983044921 6.979450915279768 6.971575754379757 6.963622345339917 6.955611685639327 6.947533772641684 6.939406603591488 6.931219175610173 6.922983485692162 6.914705530700855 6.906387307364542 6.898025812272251 6.889642041869528 6.881223992454141 6.872790660171724 6.864331041011341 6.855866130800991 6.847391925203039 6.838910419709577 6.83043860963772 6.821976490124833 6.813522056123689 6.805086302397556 6.796676223515226 6.788291813845957 6.779942067554376 6.771625978595283 6.763362540708415 6.755140747413123 6.746979592002997 6.738869067540417
 4.25 7.148770118546209 7.148274129674631 7.14763957246415 7.14678744684678 7.145719752738787 7.144411490040308 7.14287865863489 7.141126258388977 7.139151289151307 7.136987750752256 7.134610643003103 7.132043965695225 7.12929171859923 7.12633690146401 7.123202514015734 7.119881555956762 7.116376026964495 7.112686926690159 7.108818254757508 7.104771010761464 7.100557194266692 7.096167804806097 7.091614841879252 7.086909304950765 7.082043193448565 7.077017506762128 7.071853244240622 7.066551405190998 7.061113988875997 7.055540994512095 7.049834421267376 7.044014268259339 7.038061534552628 7.0320082191567 7.025834321023419 7.019550839044586 7.013167772049392 7.006676118801805 7.000085877997893 6.993399048263067 6.986624628149267 6.979743616132066 6.972786010607715 6.965731809890116 6.958601012207721 6.951383615700371 6.944079618416057 6.936709018307623 6.929261813229381 6.921737000933684 6.914144579067407 6.906484545168371 6.898765896661695 6.890987630856082 6.883148744940033 6.875260235977998 6.867330100906452 6.859348336529908 6.85132393951686 6.843275906395659 6.835182233550321 6.827074917216268 6.818939953475997 6.810788338254691 6.80261806731575 6.794449136256269 6.786270540502435 6.778100275304872 6.769938335733901 6.761793716674756 6.75365441282271 6.745551418678154 6.7374717285416 6.729415336508618 6.721411236464715 6.713438422080142 6.705526886804632 6.697653623862088
 4.27 7.087695795510077 7.087196561831848 7.086553404157759 7.085707322421401 7.084649316540983 7.083351386418957 7.081820531941573 7.080081752978372 7.078139049381605 7.075987420985578 7.073651867605952 7.071135389038942 7.068431985060479 7.065553655425281 7.062503399865867 7.059283218091505 7.055887109787079 7.052325074611907 7.048600112198469 7.044723222151086 7.040677404044524 7.036483657422521 7.032142981796262 7.027657376642774 7.023028841403258 7.018267375481352 7.013374978241324 7.0083436490062 7.003193387055826 6.997925191624853 6.992532061900666 6.987032997021233 6.981410996072897 6.975685058088091 6.969857182042997 6.96392736685512 6.957897611380809 6.951767914412707 6.945539274677125 6.939211690831362 6.932796161460944 6.926292685076805 6.919701260112397 6.913022884920729 6.906266557771345 6.89941327684723 6.892493040241653 6.885485845954934 6.878400691891155 6.871247575854799 6.864026495547314 6.856736448563624 6.849377432388567 6.841958444393261 6.834478481831407 6.82694854183553 6.819356621413152 6.811731717442886 6.804053826670478 6.796331945704787 6.788585071013673 6.780803198919846 6.772993325596639 6.765166447063713 6.757320559182697 6.749465657652765 6.741600738006144 6.733732795603562 6.725873825629623 6.718010823088131 6.710173782797328 6.702341699385083 6.694543567284018 6.686768380726561 6.679024133739935 6.671321820141087 6.66365943353156 6.656035967292287
 4.29 7.026099531505101 7.02558807612328 7.024940347689458 7.024092346138758 7.023025071391279 7.021732523351726 7.020226701908975 7.018494606935581 7.016568238287203 7.014452595801978 7.012160679299821 7.009687488581653 7.00704402342858 7.004234283600984 7.001270268837562 6.998143978854293 6.994858413343341 6.991434571971887 6.9878544543809 6.98413006018384 6.980263388965288 6.976266440279522 6.972139213649013 6.967874708562863 6.963483924475177 6.958977860803365 6.954348516926372 6.949596892182861 6.944734985869304 6.939763797238025 6.934694325495171 6.929506569798617 6.924214529255802 6.918827202921501 6.913345589795535 6.907761688820403 6.902085498878863 6.896308018791433 6.890450247313833 6.884492183134364 6.87844482487121 6.872309171069685 6.866095220199409 6.859781970651419 6.85339142073521 6.846922568675717 6.840376412610229 6.833741950585233 6.8270291805532 6.820248100369294 6.813397707788031 6.806468000459854 6.799478975927665 6.792419631623265 6.785308964863754 6.778126972847849 6.770903652652143 6.763617001227301 6.756296015394187 6.748920691839926 6.741510027113905 6.73407401762371 6.726589659630992 6.719097949247272 6.711576882429688 6.704035454976665 6.696483662523537 6.688930500538087 6.681373964316038 6.673814048976479 6.666269749457216 6.658729060510072 6.651211976696121 6.643717492380855 6.636244601729292 6.628812298701022 6.621410577045189 6.61404643029541
 4.31 6.964400163514215 6.96387850899837 6.963206238822773 6.962359352924039 6.961285851224105 6.959989733629864 6.958483000032748 6.956768650308241 6.954861684315321 6.952773101895844 6.950508902873866 6.948079087054884 6.945488654225034 6.942749604150207 6.939862936575106 6.936831651222239 6.933667747790844 6.930363225955755 6.926919085366194 6.923358325644501 6.919671946384812 6.915851947151645 6.911929327478449 6.907886086866071 6.903724224781162 6.899464740654522 6.895088633879374 6.890618903809578 6.886035549757779 6.881360570993485 6.87659596674109 6.871721736177825 6.866759878431643 6.861701392579046 6.856547277642839 6.85130853258983 6.845977156328455 6.840562147706338 6.835056505507797 6.829459228451282 6.823771315186733 6.818003764292896 6.812156574274563 6.806210743559747 6.800195270496794 6.794092153351433 6.787909390303759 6.781647979445154 6.775307918775137 6.768899206198165 6.762409839520351 6.755851816446132 6.749223134574868 6.742532791397376 6.735772784292402 6.728949110523028 6.722073767233022 6.715144751443107 6.708172060047196 6.701143689808524 6.69407963735576 6.68696889917902 6.67983047162584 6.672664350897072 6.665467533042729 6.658251013957752 6.651013789377737 6.643773854874574 6.636521205852043 6.629273837541342 6.622021744996543 6.614782923090009 6.607548366507724 6.600335069744581 6.593144027099597 6.58598223267107 6.578850680351684 6.571746363823532
 4.33 6.902911533017087 6.902361701418006 6.901675917851595 6.900801182255919 6.899714494554701 6.898406854656963 6.896900262456626 6.895186717832017 6.893289220645344 6.891220770742081 6.888983367950309 6.886600012079977 6.884063702922114 6.881384440247966 6.878576223808079 6.87563105333131 6.87255992852378 6.86937484906776 6.866067814620499 6.862650824812981 6.859124879248624 6.855492977501913 6.851766119116971 6.847925303606066 6.843993530448051 6.839971799086751 6.83585010892927 6.831632459344254 6.827329849660072 6.822943279162947 6.818463747095018 6.81389325265234 6.809242794982818 6.804504373184081 6.799678986301295 6.794777633324903 6.789781313188312 6.784701024765515 6.779547766868641 6.774301538245457 6.76897433757679 6.763566163473901 6.758068014475788 6.752488889046425 6.746830785571942 6.741092702357742 6.735275637625551 6.729378589510413 6.723401556057608 6.717345535219527 6.71121852485247 6.70502152271338 6.698754526456529 6.692414533630128 6.686013541672878 6.679550547910463 6.673023549551975 6.666442543686281 6.659807527278328 6.653126497165385 6.646400450053217 6.639625382512211 6.632813290973429 6.625972171724603 6.619102020906072 6.612209834506648 6.605296608359436 6.598371338137578 6.591421019349944 6.584477647336765 6.577528217265196 6.570582724124827 6.563639162723129 6.556718527680847 6.549807813427319 6.54291801419575 6.536046124018423 6.529223136721841
 4.35 6.841758485846068 6.841171498710008 6.840445229455059 6.839533678020699 6.838424844332388 6.83710772830122 6.835582329823529 6.833870648780419 6.831984685037232 6.829925438442964 6.827716908829609 6.825360096011448 6.822865999784269 6.820248619924528 6.817498956188452 6.814640008311073 6.811670776005207 6.808596258960362 6.805416456841593 6.802144369288289 6.798769995912901 6.795307336299604 6.791756390002907 6.788129156546184 6.784407635420159 6.780603826081324 6.776728727950287 6.772764340410072 6.768722662804345 6.764604694435588 6.760412434563198 6.75614688240154 6.751790037117926 6.747362897830537 6.742857463606283 6.738274733458601 6.733614706345189 6.72887038116568 6.724050756759259 6.71914783190221 6.714162605305401 6.709105075611721 6.703956241393437 6.698737101149502 6.693425653302799 6.68804489619732 6.682583828095287 6.677042447174206 6.671419751523875 6.665717739143307 6.659954407937614 6.654099755714816 6.648183780182594 6.642206478944986 6.636145849499009 6.630031889231236 6.623855595414304 6.617613965203359 6.611316995632447 6.604974683610837 6.598585025919293 6.592148019206279 6.5856616599841 6.579146944624998 6.572601869357167 6.566025430260727 6.559427623263632 6.552805444137506 6.546169888493444 6.53952995177773 6.532883629267514 6.526230916066411 6.519579807100065 6.512941297111632 6.506312380657217 6.499693052101248 6.493103305611798 6.486541135155833
 4.37 6.780934872047391 6.780292750429864 6.779527022557701 6.778581688371752 6.777430747799164 6.77609420075305 6.774561047132096 6.772841286820097 6.770946919685452 6.76889794558058 6.766707364341285 6.764386175786058 6.761936379715315 6.759359975910583 6.756687964133617 6.753904344125456 6.751028115605425 6.748053278270076 6.744990831792054 6.741852775818928 6.738631109971933 6.735336833844674 6.731961947001759 6.728518448977369 6.725008339273776 6.721432617359793 6.717784282669164 6.714064334598902 6.710284772507555 6.706436595713416 6.702512803492676 6.698533395077511 6.694471369654109 6.690346726360646 6.686152464285185 6.68188858246353 6.677547079877008 6.6731289554502 6.668635208048607 6.664076836476251 6.659424839473232 6.654709215713198 6.649910963800786 6.645031082268975 6.640069569576401 6.635037424104596 6.629922644155172 6.624728227946949 6.619461173613027 6.614113479197774 6.60868514265379 6.603194161838777 6.597621534512377 6.591985258332931 6.586277330854194 6.580504749521968 6.574658511670707 6.568766614520031 6.562809055171207 6.556794830603551 6.550733937670784 6.544624373097319 6.538476133474502 6.53227821525678 6.526059614757821 6.519798328146567 6.513505351443238 6.507198680515272 6.5008683110732 6.494532238666483 6.488179458679271 6.48181996632611 6.475461756647601 6.469104824505986 6.46274916458069 6.456421771363799 6.450092639155481 6.443801762059357
 4.39 6.720404545747412 6.719719310226537 6.718895150194693 6.717916065594063 6.716736056353441 6.7153711223879 6.71381926359841 6.712091479871392 6.710207771078217 6.708168137074631 6.705994577700146 6.703698092777349 6.701280682111163 6.698764345488044 6.696150082675125 6.69344089341929 6.690646777446201 6.687781734459256 6.684835764138492 6.681830866139428 6.678750040091852 6.675614285598542 6.672416602233929 6.669166989542711 6.665857447038394 6.662491974201776 6.659069570479387 6.655594235281847 6.652066967982181 6.648469767914069 6.644824634370035 6.641121566599589 6.637354563807284 6.633523625150746 6.629631749738621 6.625677936628471 6.621656184824618 6.617555493275908 6.613397860873449 6.609155286448255 6.604846768768853 6.600465306538831 6.595998898394312 6.591470542901382 6.58684923855346 6.5821559837686 6.577389776886744 6.572542616166904 6.567623499784307 6.562621425827451 6.557538392295132 6.552382397093398 6.54716343803244 6.541860512823436 6.536494619075334 6.53106475429157 6.525559915866737 6.519999101083187 6.514371307107586 6.5086975309874 6.502965769647331 6.497185019885691 6.491354278370722 6.485483541636854 6.479571806080912 6.473628067958258 6.467651323378885 6.461650568303441 6.455624798539215 6.449573009736044 6.443524197382186 6.437458356800114 6.431384483142277 6.42531057138678 6.419236616333033 6.413181612597324 6.407135554608345 6.401095436602669
 4.41 6.660204365023667 6.659468035713104 6.658607469381947 6.657586665973683 6.656385625418702 6.655001347633988 6.653441832522734 6.651705079973917 6.649821089861792 6.647798862045352 6.645641396367714 6.64337969265545 6.641003750717866 6.638535570346218 6.63597815131287 6.633342493370396 6.630640596250618 6.627873459663602 6.625053083296573 6.622172466812791 6.619242609850361 6.616265512020988 6.613233172908664 6.610166592068317 6.607059769024383 6.60390270326933 6.60070739426212 6.597466841426616 6.594183044149931 6.590847001780715 6.587470713627392 6.584035178956326 6.58055439698995 6.577018366904812 6.573428087829586 6.569776558843008 6.566063778971768 6.562282747188332 6.55844346240872 6.554526923490208 6.550544129228991 6.546496078357781 6.542373769543343 6.538167201383978 6.533897372406948 6.529544281065847 6.525108925737911 6.520610304721262 6.516018416232118 6.511364258401919 6.506627829274414 6.501807126802688 6.49692314884612 6.491965893167303 6.486933357428891 6.481836539190398 6.476674435904935 6.471435044915899 6.466149363453589 6.460796388631786 6.455384117444259 6.449923546761229 6.44442267332576 6.438860493750113 6.433266004512027 6.427630201950954 6.421960082264243 6.416265641503244 6.410535875569389 6.404789780210194 6.399026351015218 6.393255583411954 6.387465472661686 6.381676013855262 6.37587520190884 6.370093031559571 6.36430949736121 6.358541593679698
 4.43 6.600441191780583 6.599674788342049 6.598800840990886 6.597757349671846 6.596547314316874 6.595144734844815 6.593575611161025 6.591848943156963 6.589972730709699 6.587957973681381 6.585835671918633 6.583596825251908 6.581261433494777 6.578851496443167 6.576360013874532 6.57380698554698 6.571195411198335 6.568537290545147 6.565822623281636 6.563075409078597 6.560286647582228 6.557458338412919 6.554601481163972 6.551720075400267 6.548804120656879 6.545857616437626 6.542880562213576 6.539875957421476 6.536825801462149 6.533751093698815 6.530634833455364 6.527469020014576 6.524264652616269 6.521013730455414 6.517718252680171 6.514369218389886 6.510958626633015 6.50748747640501 6.50396776664613 6.500368496239214 6.49671266400738 6.492981268711685 6.489183309048711 6.485320783648107 6.481373691070075 6.477353029802797 6.473258798259793 6.469090994777253 6.464838617611283 6.460513664935112 6.45611513483624 6.45163202531352 6.447085334274206 6.442454059530922 6.437757198798589 6.432984749691292 6.428145709719096 6.423240076284795 6.418277846680623 6.413246018084893 6.40815558755859 6.403015552041912 6.397814908350739 6.392572653173073 6.387287783065401 6.381960294449009 6.376588183606254 6.371191446676758 6.365759079653573 6.360300078379273 6.354823438541999 6.34933715567145 6.343822225134822 6.338307642132687 6.332791401694825 6.327263498675999 6.321752927751677 6.316238683413704
 4.45 6.541384891629624 6.540622433285028 6.5397451296277 6.538700980603618 6.537480986146247 6.536089146176234 6.534520460601049 6.532801929314564 6.530934552196588 6.528946329112338 6.526848259911854 6.524650344429366 6.522365582482596 6.520003973872014 6.517587518380032 6.515108215770145 6.512587065786014 6.5100270681505 6.507439222564637 6.504815528706547 6.502168986230309 6.499499594764766 6.496810353912277 6.494104263247412 6.491381322315596 6.488645530631701 6.485877887678571 6.483090392905497 6.480286045726643 6.477455845519412 6.474591791622747 6.471685883335399 6.468761119914115 6.465787500571792 6.462768024475557 6.459714690744813 6.456597498449202 6.453428446606546 6.450209534180702 6.446930760079381 6.44358412315191 6.44016962218693 6.436689255910043 6.433143022981413 6.4295209219933 6.425823951467543 6.42205310985299 6.41820739552287 6.414287806772119 6.410283341814636 6.406213998780498 6.402060775713114 6.397832670566326 6.393528681201454 6.389148805384292 6.384703040782038 6.380180384960185 6.375589835379345 6.370941389392026 6.366223044239353 6.361445797047732 6.356608644825466 6.351719584459311 6.346778612710985 6.341784726213616 6.336756921468144 6.331684194839661 6.326576542553708 6.321431960692506 6.316250445191148 6.311060991833729 6.305842596249423 6.300604253908514 6.295354960118363 6.29009371001934 6.284830498580683 6.279574320596324 6.274314170680648
 4.47 6.483468333773713 6.482730839316909 6.4818612035169 6.480825426320855 6.479615507663721 6.478233447467902 6.476673245642917 6.474963902084994 6.473112416676607 6.471149789285957 6.469085019766414 6.466919107955879 6.464693053676118 6.462388856732026 6.460038516910835 6.457642033981285 6.455213407692723 6.452751637774152 6.450271723933232 6.447782665855226 6.44526846320188 6.442751115610265 6.440220622691555 6.437690984029754 6.435153199180364 6.432600267669013 6.430044188990009 6.427475962604852 6.424898587940697 6.422294064388744 6.419674391302597 6.41702256799655 6.414348593743828 6.411644467774776 6.408904189274988 6.406116757383384 6.403286171190237 6.400411429735136 6.397475532004909 6.394489476931484 6.39144426338969 6.388339890195025 6.385159356101342 6.381920659798502 6.378605799909971 6.375215774990353 6.371760583522879 6.36821922391684 6.364612694504961 6.360920993540734 6.357155119195681 6.353312069556579 6.34939484262262 6.345400436302527 6.34132984841161 6.337182076668771 6.332966118693458 6.328681972002561 6.32432963400726 6.319917102009819 6.315434373200328 6.310891444653385 6.306295313324735 6.301636976047854 6.296934429530476 6.292188670351071 6.287396694955273 6.282559499652249 6.277694080611027 6.272791433856757 6.267860555266935 6.262899440567569 6.257929085329288 6.252936484963408 6.247931634717945 6.242914529673574 6.237894164739539 6.232878534649511
 4.49 6.427193390895751 6.426482878703928 6.425640934389004 6.424624557899321 6.423432749171255 6.422048508128927 6.420496834683852 6.418803728734548 6.416977190166083 6.415038218849572 6.412995814641614 6.410869977383694 6.408683706901509 6.40644700300426 6.404150865483879 6.401838294114207 6.399491288650125 6.397129848826618 6.394756974357798 6.392374664935875 6.389993920230062 6.387617739885441 6.385238123521768 6.382867070732225 6.380495581082133 6.378127654107585 6.37576328931405 6.373396486174919 6.371019244129984 6.368632562583887 6.366239440904496 6.36382087842124 6.361390874423389 6.35892942815827 6.356438538829455 6.353911205594867 6.351347427564855 6.348730203800208 6.346069533310117 6.343357415050076 6.340595847919754 6.337763830760786 6.334873362354525 6.331915441419749 6.328880066610303 6.325788236512687 6.322609949643605 6.319364204447451 6.316043999293746 6.31264733247452 6.309174202201646 6.305614606604119 6.301988543725281 6.298275011520005 6.294495007851804 6.290636530489913 6.286709577106307 6.282704145272667 6.27863823245729 6.274492836021962 6.270295953218769 6.266027581186849 6.261705716949112 6.25732135740889 6.252882499346547 6.248398139416035 6.243868274141393 6.239291899913209 6.234688012985011 6.230035609469628 6.225353685335486 6.22065223640286 6.215919258340072 6.21116474665964 6.206397696714379 6.201617103693454 6.196821962618365 6.19203226833892
 4.51 6.373016939051082 6.372352427095794 6.371537197372199 6.370548249829779 6.369352584406307 6.367975201027568 6.366438099607025 6.364749280045428 6.362936742230365 6.361009486035786 6.358996511321444 6.356910817932303 6.354761405697895 6.35256127443161 6.350330423929955 6.348070853971741 6.345803564317234 6.343522554707244 6.341246824862167 6.338970374480973 6.336704203240148 6.334441310792571 6.332201696766355 6.329969360763624 6.327755302359249 6.325551521099515 6.323352016500764 6.321156788047953 6.31896983519319 6.316782157354197 6.314585753912734 6.312383624212965 6.310166767559775 6.307929183217035 6.305659870405814 6.30336182830254 6.301038056037114 6.298668552690958 6.296244317295035 6.293778348827794 6.291259646213078 6.288691208317973 6.286053033950611 6.283346121857924 6.280580470723328 6.277738079164385 6.274826945730387 6.271850068899909 6.268785447078292 6.265654078595093 6.26243496170147 6.259149094567523 6.255775475279583 6.252335101837448 6.248815972151571 6.245218084040195 6.241550435226434 6.237803023335311 6.233985845890741 6.230107900312464 6.226157183912923 6.222144693894099 6.218068427344292 6.213938381234853 6.209752552416862 6.205511937617762 6.201214533437933 6.196880336347234 6.192507342681472 6.188095548638842 6.183642950276303 6.179161543505915 6.174657324091117 6.170131287642966 6.165582429616316 6.161008745305955 6.156431229842696 6.151848878189412
 4.53 6.321228857563721 6.320609363421588 6.319819870887798 6.318834379912936 6.317652890436135 6.316278402384809 6.314732915674312 6.313045430207563 6.311242945874613 6.30932446255217 6.307330980103053 6.305261498375621 6.303138017203132 6.300981536403064 6.298793055776373 6.296594575106711 6.294378094159588 6.292165612681484 6.289967130398916 6.28777564701744 6.285602162220617 6.283450675668924 6.281321186998608 6.2792166958205 6.27713020171877 6.275061704249636 6.273005202940015 6.270971697286136 6.268945186752092 6.266925670768346 6.264906148730184 6.262879619996119 6.260848083886243 6.258802539680533 6.256724986617098 6.254637423890385 6.252511850649328 6.25035026599545 6.248142668980909 6.245892058606506 6.243597433819623 6.241242793512135 6.238826136518245 6.236350461612296 6.233815767506507 6.231201052848683 6.22851931621985 6.225768556131862 6.222940771024944 6.220034959265194 6.217060119142023 6.213998248865559 6.210868346563992 6.20765941028087 6.20437143797235 6.201003427504394 6.197566376649916 6.194058283085886 6.190469144390373 6.186817958039544 6.183094721404625 6.179317431748786 6.175467086224005 6.171551681867864 6.167590215600303 6.163572684220327 6.159498084402657 6.155385412694343 6.15121466551131 6.147013839134879 6.142781929708224 6.13850993323278 6.134205845564608 6.129878662410716 6.125527379325323 6.121152991706074 6.11677249479022 6.11237688365074
 4.55 6.27183402892624 6.271247569789315 6.270468836549361 6.269493829158035 6.268302547555801 6.26692599167165 6.265379161422781 6.263689056714229 6.26188267743844 6.259970023474808 6.257981094689139 6.255925890933097 6.253825412043572 6.251690657842017 6.249543628133725 6.247374322707062 6.245215741332644 6.243058883762477 6.240915749729032 6.238798338944281 6.236707651098678 6.234635685860096 6.232605442872707 6.230598921755819 6.22861712210266 6.226663043479115 6.224728685422407 6.222826047439739 6.220928129006878 6.219056929566693 6.217184448527642 6.215302685262212 6.213434639105305 6.211540309352583 6.209644695258751 6.207716796035801 6.205769610851208 6.203784138826063 6.201763379033173 6.199697330495098 6.197586992182154 6.195424363010345 6.193200441839274 6.190925227469974 6.188579718642717 6.186163914034755 6.183689812258023 6.181136411856785 6.178514711305238 6.175813709005062 6.173033403282927 6.170184792387939 6.167256874489054 6.164250647672426 6.161163109938724 6.158006259200381 6.154778093278811 6.151469609901569 6.148087806699466 6.144634681203627 6.141118230842515 6.137537452938898 6.133892344706763 6.130180903248196 6.126414125550198 6.122591008481468 6.118709548789123 6.114789743095386 6.110819587894214 6.106810079547878 6.102760214283513 6.098677988189595 6.094553397212394 6.09041643715236 6.086244103660479 6.08205839223457 6.077846298215544 6.073627816783606
 4.57 6.224564338703118 6.223986931388943 6.223214979065339 6.222236481685013 6.221049439189719 6.219657851509988 6.218104718564816 6.216408040261297 6.214594816494211 6.212684047145566 6.21069673208408 6.208652871164634 6.206572464227658 6.204457511098475 6.202329011586602 6.200196965484993 6.198074372569245 6.195963232596738 6.193873545305747 6.191808310414492 6.189778527620141 6.187786196597769 6.185823316999267 6.1839028884522 6.182005910558618 6.180155382893821 6.178322305005072 6.176530676410259 6.174751496596521 6.17298776501881 6.171231481098414 6.169493644221428 6.167748253737183 6.165997308956612 6.164240809150586 6.162462753548191 6.160654141334952 6.158825971651022 6.156960243589319 6.155058956193602 6.153103108456514 6.151102699317571 6.149049727661104 6.14693519231415 6.144760092044298 6.142523425557486 6.140217191495749 6.13784038843492 6.135384014882282 6.132859069274177 6.130263549973558 6.127588455267499 6.124843783364657 6.122018532392689 6.119113700395611 6.116137285331124 6.113079285067879 6.1099586973827 6.106756519957765 6.103490750377727 6.100151386126804 6.096747424585804 6.093277863029114 6.089742698621643 6.086150928415714 6.082510549347901 6.078813558235837 6.075055951774964 6.071269726535236 6.067421878957775 6.063543405351492 6.059632301889644 6.055678564606354 6.051701189393092 6.047699171995093 6.043671508007745 6.039618192872922 6.035559221875272
 4.59 6.178957675437466 6.178384336398816 6.177614186145094 6.176626224630029 6.175420451796632 6.174027867576936 6.172465471891686 6.17076726464998 6.168944245748874 6.167043415072921 6.165054772493678 6.163019317869155 6.160947051043231 6.158858971845002 6.156747080088098 6.154642375569945 6.152554858070983 6.150487527353837 6.148441383162432 6.14642742522107 6.144457653233462 6.142515066881701 6.140630665825194 6.13877644969955 6.136964418115411 6.135187570657251 6.133446906882109 6.131745426318285 6.130056128463992 6.128400012785954 6.126760078717955 6.125128325659348 6.123497752973513 6.121868359986268 6.120224145984223 6.118576110213115 6.116906251876056 6.115206570131769 6.113478064092755 6.111702732823423 6.10989157533817 6.10803559059941 6.106124777515565 6.104162134939 6.102137661663914 6.100041356424186 6.097894217891174 6.09566524467146 6.093376435304558 6.091007788260571 6.088568301937794 6.086047974660289 6.083456804675387 6.080795790151167 6.078052929173876 6.075238219745303 6.072350659780116 6.069381247103132 6.066348979446564 6.06324185444721 6.060060869643594 6.056825022473063 6.05351231026884 6.050143730257034 6.046717279553586 6.043232955161197 6.039689753966189 6.036097672735326 6.032464708112589 6.028779856615913 6.025054114633862 6.02129547842228 6.017492944100874 6.013667507649771 6.009816164906019 6.005928911560047 6.002035743152079 5.998115655068502
 4.61 6.134455930560958 6.133891675895295 6.133119348408158 6.13211694805427 6.130906474777868 6.129509928512446 6.127942309180453 6.126240616692945 6.124422850949187 6.122519011836216 6.120547099228352 6.11852811298666 6.116473052958373 6.114391918976262 6.112315710857966 6.110236428405267 6.108184071403326 6.106150639619872 6.104148132804335 6.10218655068695 6.100268892977796 6.0983961593658 6.096560349517697 6.094773463076927 6.09303849966251 6.09133645886785 6.08968034025951 6.088062143375938 6.086473867726133 6.084908512788284 6.083357078008354 6.08183356279861 6.08030796653612 6.078784288561196 6.077254528175791 6.075719684641856 6.074171757179639 6.072591744965952 6.070983647132377 6.069336462763439 6.067662190894726 6.065931830510961 6.064157380544034 6.062319839870986 6.060428207311939 6.058484481627993 6.056468661519071 6.054380745621713 6.052231732506829 6.050011620677414 6.047720408566197 6.045347094533267 6.042902676863634 6.040387153764759 6.037798523364026 6.035127783706183 6.032384932750717 6.029567968369207 6.026686888342612 6.023731690358525 6.020701372008377 6.017613930784598 6.014461364077728 6.011240669173493 6.007962843249823 6.004625883373833 6.001229786498762 5.997793549460858 5.994295168976224 5.990766641637621 5.987184963911219 5.983560132133315 5.979911142506994 5.976227991098757 5.972509673835097 5.968765186499032 5.965003524726603 5.961224684003314
 4.63 6.090526998306879 6.08995684376552 6.089176359296627 6.088165544855893 6.086956400388747 6.08555092583011 6.083985121104089 6.082296986123644 6.080492520790201 6.078602724993211 6.076645598609688 6.07464214150367 6.072613353525661 6.070568234512014 6.068527784284272 6.06648400264846 6.064466889394342 6.062488444294615 6.06052966710408 6.058622557558743 6.056757115374894 6.054946340248118 6.053182231852286 6.051465789838475 6.049800013833857 6.048185903440545 6.046606458234382 6.045073677763696 6.043569561548 6.042097109076656 6.040648319807487 6.039225193165343 6.037799728540631 6.036384925287786 6.034971782723705 6.033543300126141 6.032110476732036 6.030646311735825 6.029159804287683 6.027644953491733 6.02608175840421 6.024482218031572 6.022837331328578 6.021137097196303 6.019372514480134 6.01756458196769 6.015684298386724 6.013740662402964 6.011724672617913 6.009637327566612 6.007487625715338 6.005255565459282 6.002960145120167 6.000583362943821 5.998133217097713 5.995610705668439 5.993012826659164 5.990341577987023 5.987605957480468 5.984794962876583 5.98190759181835 5.978963841851865 5.975952710423514 5.97288419487711 5.969746292450975 5.966549000274991 5.963302315367594 5.96000423463273 5.956654754856773 5.953252872705389 5.949818584720362 5.946339887316377 5.942816776777756 5.939269249255156 5.935685300762219 5.932074927172178 5.92844712421443 5.924790887471051
 4.65 6.046676775626133 6.046096736623144 6.045314114990546 6.044309910684977 6.043097123653033 6.041709753831017 6.040162801144659 6.038483265508771 6.036701146826881 6.0348324449908 6.032919159880159 6.0309502913619 6.028955839289712 6.026955803503436 6.024951183828422 6.022963980074828 6.0210031920369 6.019070819492186 6.017176862200708 6.015334319904105 6.013534192324713 6.01179747916461 6.010106180104616 6.008472294803249 6.00688682289563 6.005353763992352 6.003874117678305 6.002429883511443 6.001024061021524 5.999647649708796 5.998304649042638 5.996986058460167 5.99567387736478 5.994372105124677 5.993070741071318 5.991761784497852 5.990438234657488 5.989102090761834 5.987733351979181 5.986344017432752 5.984916086198898 5.983440557305257 5.981928429728868 5.980360702394234 5.978737374171353 5.977059443873687 5.975317910256108 5.973502772012786 5.971634027775035 5.969692676109116 5.967678715514003 5.965591144419091 5.963439961181872 5.961205164085565 5.958897751336696 5.956514721062641 5.954068071309124 5.951545800037669 5.948948905123009 5.946274384350457 5.943544235413222 5.940736455909695 5.937871043340682 5.934945995106596 5.931952308504611 5.928897980725764 5.925793008852025 5.922626389853308 5.91941812058446 5.91615619778219 5.91286161806196 5.909512377914843 5.906127473704319 5.902706901663051 5.899260657889601 5.895776738345113 5.892274138849952 5.8887448550803
 4.67 6.002598162106129 6.002023253726952 6.001243514326187 6.000242943861393 5.999053542280296 5.997680309520557 5.996159245509477 5.994517350163682 5.992772623388744 5.990955065078773 5.989072675115955 5.987156453370055 5.98522539969787 5.983280513942642 5.981331795933424 5.979410245484411 5.977515862394213 5.9756596464451 5.973842597402192 5.972065715012609 5.970350999004583 5.968700449086517 5.967094064946006 5.965553846248819 5.964062792637822 5.962632903731875 5.96124517912468 5.959911618383575 5.958606221048298 5.95734998662971 5.956114914608454 5.954904004433593 5.95371925552119 5.952532667252858 5.951355238974249 5.950170969993513 5.948979859579716 5.947774906961198 5.946537111323908 5.945278471809678 5.943989987514464 5.942651657486547 5.941276480724679 5.939844456176192 5.938365582735067 5.936821859239952 5.93522328447215 5.933560857153545 5.931833575944502 5.930031439441713 5.928166446176008 5.926226594610121 5.924212883136402 5.922135310074506 5.91997187366902 5.917744572087066 5.91544140341584 5.913061365660126 5.910605456739761 5.908092674487055 5.905503016644168 5.902843480860454 5.900116064689752 5.897329765587636 5.894482580908631 5.891573507903376 5.888604543715753 5.88559268537997 5.882517929817599 5.879399273834584 5.876225714118193 5.873018247233938 5.869763869622446 5.866484577596297 5.863157367336812 5.859812234890808 5.856429176167304 5.853026186934192
 4.69 5.958235059892418 5.957663296902245 5.956894458717097 5.955923545295434 5.954754556586087 5.953422492528031 5.951944353050108 5.950347138070703 5.948658847497389 5.946899481226509 5.945077039142744 5.94323152111861 5.941363927013931 5.939492256675265 5.937628509935276 5.935781686612089 5.933963786508571 5.932193809411594 5.930463755091242 5.928783623299983 5.927165413771793 5.92561012622124 5.924109760342525 5.922665315808477 5.921289792269515 5.919963189352556 5.918689506659887 5.917469743767997 5.916286900226353 5.915151975556153 5.914037969249019 5.912956880765662 5.911890709534488 5.910842454950178 5.909793116372218 5.908744693123386 5.907689184488193 5.906619589711293 5.905524907995838 5.904399138501804 5.903252280344255 5.902055332591588 5.900829294263716 5.899546164330222 5.898205941708465 5.896809625261641 5.895367213796806 5.893848706062861 5.892266100748484 5.890617396480027 5.88890459181937 5.887116685261733 5.885252675233447 5.883314560089675 5.881309338112107 5.879229007506593 5.877072566400757 5.874849012841544 5.872548344792749 5.870168560132488 5.867731656650633 5.86522463204621 5.862648483924742 5.860001209795569 5.857293807069111 5.854534273054099 5.851712604954757 5.848827799867955 5.845898854780303 5.842915766565223 5.839887531979969 5.836804147662605 5.833693610128948 5.83053591576947 5.827341060846158 5.824117041489326 5.820864853694403 5.817582493318664
 4.71 5.913760373612986 5.913209770464876 5.912459852077826 5.911516618411166 5.910396069414805 5.909103205029004 5.907686025184101 5.906150529800203 5.904527718786823 5.90284359204249 5.901099149454311 5.899333390897487 5.897546316234793 5.895757925316014 5.89398721797734 5.892225194040723 5.890511853313179 5.888828195586068 5.887204220634314 5.885630928215595 5.884119318069487 5.882660389916565 5.88127614345747 5.879947578371915 5.878677694317681 5.877466490929537 5.876316967818142 5.875222124568898 5.874161960740759 5.873150475864999 5.872168669443942 5.871218540949649 5.870283089822561 5.869364315470099 5.868454217265231 5.867544794544989 5.866627046608947 5.865702972717655 5.86474457209104 5.863773843906756 5.862760787298495 5.861716401354263 5.860633685114601 5.85949163757078 5.858311257662944 5.857063544278216 5.855760496248763 5.854399112349813 5.852963391297645 5.851470331747519 5.849901932291584 5.848267191456728 5.846557107702397 5.844769679418373 5.842916904922505 5.840985782458402 5.838978310193086 5.836902486214604 5.834749308529599 5.832525775060835 5.830233883644692 5.827871632028611 5.825439017868497 5.822945038726099 5.82037869206632 5.817760975254514 5.815078885553731 5.812333420121913 5.80954357600907 5.806698350154401 5.803796739383372 5.800858740404775 5.797874349807717 5.794841564058598 5.791780379498029 5.788680792337719 5.785550798657324 5.782390394401252
 4.73 5.869484010305079 5.868955581147853 5.868243600750208 5.867347069072329 5.866273986065174 5.865049351670256 5.863690165819374 5.862236428434308 5.860685139426471 5.859076298696517 5.857427906133919 5.855750961616494 5.854053465009896 5.852355416167057 5.850677814927602 5.849018661117213 5.847399954546955 5.845831695012559 5.844302882293667 5.842835516153039 5.841429596335708 5.840097122568107 5.83881909455715 5.837607511989267 5.836452374529411 5.835366681820008 5.834332433479878 5.833361629103114 5.832426268257913 5.831538350485375 5.830688875298257 5.829861842179687 5.829068250581832 5.828281099924537 5.827500389593912 5.826730118940885 5.82595128727971 5.825155893886439 5.824344937997348 5.823509418807328 5.822642335468229 5.821742687087171 5.820793472724805 5.819803691393545 5.818756342055748 5.817660423621863 5.81650593494853 5.815284874836651 5.814007242029406 5.812652035210237 5.811240253000801 5.809750893958857 5.808184956576138 5.806552439276169 5.80484134041205 5.803052658264201 5.80119639103805 5.799270536861713 5.797255093783602 5.795181059770009 5.79303643270265 5.790810210376166 5.78852339049558 5.786173970673724 5.783750948428622 5.781265321180827 5.778716086250729 5.776121240855814 5.773461782107897 5.770746707010295 5.767984012454982 5.76516469521969 5.762306751964982 5.759410179231272 5.756474973435821 5.753490130869689 5.75048464769464 5.747438519940025
 4.75 5.825651879344511 5.825164638030396 5.824492613432136 5.823653805510746 5.822647214218209 5.821489839497259 5.820219681281118 5.818834739493198 5.817385014046762 5.815859504844538 5.814306211778309 5.812716134728439 5.811117273563386 5.809519628139154 5.807943198298715 5.806396983871392 5.80488198467219 5.803407200501107 5.801993631142385 5.800631276363734 5.799342135915512 5.798105209529862 5.796943496919815 5.795837997778349 5.794808711777407 5.793839638566882 5.79292077777355 5.792065128999977 5.791253691823373 5.790479465794419 5.789754450436041 5.789060645242155 5.788379049676367 5.787723663170627 5.787074485123862 5.786425514900549 5.785775751829253 5.78511919520114 5.784436844268424 5.783738698242802 5.782997756293828 5.782235017547255 5.781420481083344 5.780565145935121 5.7796610110866 5.778707075470968 5.777685337968732 5.776604797405818 5.775466452551637 5.77425030211711 5.772976344752657 5.771624579046138 5.770205003520763 5.768707616632957 5.767140416770189 5.765495402248763 5.763771571311559 5.761986922125753 5.760113452780482 5.758178161284476 5.756162045563653 5.75408410345867 5.751934332722437 5.749710731017597 5.747424295913957 5.74507302488589 5.742656915309693 5.740184964460906 5.737657169511595 5.735072527527599 5.732431035465726 5.729740690170932 5.727012488373439 5.724234426685826 5.721406501600089 5.718547709484647 5.715659046581324 5.712728509002282
 4.77 5.782393892377305 5.781950852469369 5.781349801108695 5.780569738257109 5.779640663867593 5.778570577884071 5.777378480241152 5.776093370863844 5.774725249667209 5.773311116556001 5.771842971424247 5.770358814154803 5.768867644618861 5.767379462675415 5.765904268170706 5.764460060937601 5.763048840794955 5.761687607546919 5.760379360982222 5.759123100873405 5.757938826976012 5.756808539027757 5.755753236747636 5.754762919835007 5.753840587968636 5.75298724080569 5.752183877980706 5.751434499104511 5.750738103763104 5.750089691516507 5.749468261897561 5.748888814410702 5.748331348530687 5.747787863701275 5.747261359333885 5.746733834806204 5.746205289460757 5.74565872260344 5.745106133502014 5.744527521384558 5.74391388543789 5.743278224805935 5.74259053858807 5.741860825837417 5.741081085559111 5.740251316708513 5.739362518189395 5.738413688852085 5.737396827491573 5.736320932845572 5.735167003592548 5.733954038349713 5.732661035670965 5.731289994044812 5.729849911892234 5.728338787564523 5.726748619341078 5.725087405427161 5.723345143951619 5.721541832964562 5.719656470435005 5.717698054248478 5.715675582204583 5.713580052014529 5.711419461298619 5.709194807583701 5.706904088300588 5.704556300781423 5.702141442257026 5.699679509854194 5.697159500592959 5.69459041138382 5.691972239024922 5.689303980199217 5.686604631471565 5.683854189285822 5.681062649961871 5.678248009692626
 4.79 5.739704963253629 5.739329138032988 5.738791076985598 5.738101780074072 5.737252247252366 5.736270478465565 5.735177473649634 5.73399223273113 5.732733755626874 5.731414042243594 5.730059092477509 5.728680906213902 5.727298483326628 5.725919823677605 5.724554927116253 5.723212793478902 5.721914422588155 5.720657814252219 5.719463968264196 5.718323884401334 5.717235562424242 5.716222002076059 5.715273203081601 5.71439016514645 5.713574887956021 5.71282837117458 5.712132614444227 5.711488617383846 5.710899379588009 5.710355900625841 5.709851180039858 5.709376217344755 5.708934012026159 5.708504563539345 5.708081871307916 5.70766693472244 5.707251753139054 5.70681632587802 5.706374652222257 5.705915731415824 5.70541256266237 5.704885145123541 5.704325477917354 5.703702560116536 5.70304939074681 5.702334968785159 5.70156029315805 5.700725362739602 5.699831176349748 5.698867732752328 5.69783403065316 5.696740068698077 5.695567845470905 5.694314359491435 5.693000609213327 5.691606593021994 5.690131309232444 5.688584756087082 5.686965931753479 5.685274834322094 5.683510461803974 5.681672812128403 5.679770883140516 5.677793672598886 5.675742178173055 5.673633397441047 5.671459327886829 5.669226966897751 5.666927311761924 5.664569359665593 5.662162107690441 5.659705552810881 5.657197691891304 5.654640521683277 5.652031038822723 5.649390239827061 5.646707121092295 5.64399067889009
 4.81 5.697533007963907 5.697227410436737 5.696765356424828 5.696168845891564 5.695419878791851 5.694538455071906 5.693554574669015 5.692470237511247 5.69132444351714 5.690127192595343 5.688887484644217 5.687626319551407 5.686350697193373 5.685092617434877 5.683838080128444 5.682619085113777 5.681434632217138 5.680292721250687 5.679204352011794 5.678169524282297 5.67719923782774 5.676292492396561 5.675451287719246 5.674676623507447 5.673968499453066 5.673320915227288 5.672732870479597 5.672196364836728 5.671715397901613 5.671268969252263 5.670871078440622 5.67050372499139 5.670156908400799 5.669833628135353 5.669515883630539 5.669205674289488 5.668883999481609 5.668562858541178 5.668223250765895 5.667866175415405 5.66747363170977 5.667047618827919 5.666586135906052 5.666083182036008 5.665527756263594 5.664919857586884 5.664251484954466 5.663532637263676 5.662742313358766 5.661881512029058 5.660960232007045 5.659968471966469 5.658906230520351 5.657772506218989 5.656557297547913 5.655270602925815 5.65391242070243 5.652481749156388 5.650967586493025 5.649379930842154 5.647728780255814 5.645993132705959 5.644191986082134 5.642325338189102 5.640392186744427 5.638382529376043 5.636315363619764 5.634179686916772 5.631985496611058 5.629742789946842 5.627429564065936 5.625075816005092 5.622661542693299 5.62020574094905 5.617698407477573 5.615147538868031 5.612564131590669 5.609946181993953
 4.83 5.65580394457704 5.655580587481374 5.65521755688239 5.654706852744227 5.654060475022717 5.65329042366518 5.652418698610188 5.651456299787291 5.650432227116697 5.649349480508931 5.64823505986444 5.647100965073178 5.64595519601414 5.644806752554865 5.643684634550906 5.642578841845259 5.641518374267749 5.640492231634398 5.639520413746732 5.638602920391071 5.63773975133777 5.636951906340435 5.636219385135083 5.635553187439291 5.634945312951281 5.634395761348993 5.633917532289105 5.633480625406017 5.633098040310814 5.632760776590167 5.632451833805225 5.632182211490443 5.631943909152396 5.631707926268541 5.631497262285955 5.631282916620024 5.631056888653101 5.630840177733131 5.630595783172233 5.630332704245249 5.630032940188255 5.629708490197036 5.629349353425525 5.628935528984203 5.628480015938468 5.62797081330696 5.627399920059855 5.62677733511712 5.626083057346734 5.625328085562871 5.624510418524046 5.623612054931223 5.622650993425893 5.62160823258811 5.620503770934494 5.619315606916194 5.618055738916818 5.616711165250327 5.61530388415889 5.61382189381071 5.612264192297802 5.610631777633746 5.6089326477514 5.607157800500579 5.605315233645688 5.603404944863341 5.601435931739922 5.59939819176912 5.597300722349431 5.595143520781621 5.592935584266153 5.590666909900579 5.5883554946769 5.585983335478886 5.583577429079366 5.581117772137477 5.578614361195879 5.576087192677949
 4.85 5.614474693180666 5.614326588992999 5.614053597848128 5.613650719710922 5.613109954538118 5.612453302278112 5.611704762870734 5.610864336246973 5.60996602232867 5.609007821028178 5.608030732247983 5.607023755880284 5.606007891806554 5.604991139897039 5.603991500010248 5.603019971992383 5.602073555676755 5.601174250883143 5.600319057417133 5.599509975069415 5.598776003615039 5.598087142812649 5.597464392403661 5.596908752111425 5.596410221640335 5.595971800674916 5.595584488878864 5.595248285894061 5.594966191339537 5.59473020481042 5.594521325876828 5.594340554082737 5.59419188894481 5.59405532995119 5.593932876560258 5.593816528199354 5.593688284263458 5.593559144113851 5.593409107076712 5.593232172441712 5.593027339460546 5.592795607345441 5.592519975267628 5.592208442355775 5.591834007694387 5.591415670322169 5.590943429230351 5.59040928336098 5.58981223160518 5.589143272801365 5.588411405733432 5.587606629128902 5.586738941657037 5.585789341926921 5.584765828485494 5.58367839981557 5.582507054333798 5.581260790388603 5.57994060625809 5.578544500147899 5.577082470189049 5.575543514435722 5.573928630863028 5.572244817364727 5.570494071750919 5.568684391745704 5.566794774984792 5.564856219013095 5.562846721282278 5.560776279148266 5.558653889868732 5.556470550600541 5.554244258397159 5.551964010206033 5.549631802865932 5.547264633104255 5.544842497534307 5.542396392652534
 4.87 5.57346217582336 5.57340033676507 5.573219400787488 5.572905367856198 5.572481237928815 5.571940010954791 5.571305686875176 5.570591265622368 5.569817747119799 5.569006131281607 5.568157418012262 5.567279607206163 5.566404698747191 5.565518692508239 5.564653588350695 5.563806386123894 5.562996085664541 5.562213686796086 5.561487189328072 5.560796593055454 5.560171897757863 5.559603103198857 5.559091209125119 5.558646215265631 5.558250121330809 5.557912927011601 5.557637631978553 5.557403235880837 5.557213738345244 5.557069138975144 5.556961437349411 5.556882633021307 5.556823725517338 5.556777714336071 5.556745598946914 5.556709378788868 5.556680053269236 5.556628621762302 5.55656708360797 5.55648643811037 5.556366684536437 5.556221822114439 5.556038850032483 5.55580176743698 5.555519573431073 5.555192267073043 5.554801847374657 5.554346313299506 5.553838663761291 5.553256897622077 5.55261101369052 5.55189201072005 5.551108887407023 5.550242642388839 5.549311274242025 5.54830478148028 5.547214162552487 5.546057415840699 5.544824539658071 5.543515532246776 5.542139391775875 5.540686116339163 5.53915470395297 5.537555152553928 5.535895459996716 5.534156624051759 5.532357642402893 5.530497512644998 5.528577232281608 5.526583798722461 5.524549209281044 5.522450461172087 5.520299551509021 5.518104477301413 5.515855235452364 5.513560822755869 5.511221235894145 5.50885547143493
 4.89 5.532705316458729 5.532710754502311 5.532613889085201 5.532399720173681 5.532074247726229 5.531640471693315 5.531132392017194 5.530545008631627 5.529908321461604 5.529234330423001 5.528514035422228 5.527787436355824 5.527043533110028 5.52630132556031 5.525569813570867 5.524857996994092 5.524164875670001 5.523519449425626 5.522911718074373 5.522350681415354 5.521845339232671 5.521387691294676 5.520987737353192 5.520654477142695 5.520360910379476 5.520137036760752 5.519953855963749 5.519832367644756 5.519745571438131 5.519693466955292 5.51967905378365 5.519692331485527 5.519726299597036 5.51977195762691 5.51983130505532 5.519885341332643 5.519945065878204 5.519983478078974 5.520010577288246 5.520007362824264 5.519975833968824 5.519916989965851 5.519809830019911 5.519656353294729 5.519467558911636 5.519213445948006 5.518904013435652 5.518540260359178 5.518111185654313 5.517607788206199 5.517050066847649 5.516417020357371 5.515709647458154 5.51492694681503 5.514078917033387 5.513144556657061 5.512143864166389 5.511067837976225 5.509913476433926 5.508692777817306 5.507382740332548 5.506015362112094 5.504567641212487 5.503051575612197 5.501465163209391 5.499817401819693 5.498099289173892 5.496309822915626 5.494467000599033 5.492562819686359 5.490594277545545 5.488582371447777 5.486507098564991 5.484386455967369 5.482210440620777 5.480000049384184 5.477742279007051 5.475439126126669
 4.91 5.492177040891313 5.492239767766435 5.492206987990777 5.492074701531301 5.491848908347324 5.491523608390319 5.491134801603703 5.490674487922581 5.490166667273452 5.489633339573896 5.489053504732212 5.488458162647029 5.487856313206882 5.487257956289759 5.4866610917626 5.486085719480781 5.485529839287547 5.485012451013423 5.484532554475589 5.484091149477212 5.483707235806754 5.483370813237249 5.483082881525531 5.482862440411442 5.482681489617002 5.482560028845544 5.482490057780815 5.482462576086045 5.482479583402981 5.482521079350886 5.482609063525509 5.482715535498013 5.482842494813877 5.482980940991759 5.483131873522329 5.48327729186707 5.48341819545703 5.483546583691568 5.483653455937033 5.483739811525444 5.483795649753104 5.483812969879205 5.483792771124382 5.483725052669249 5.483610813652885 5.483439053171298 5.483212770275855 5.482929963971668 5.482580633215961 5.482166776916391 5.481676393929344 5.481120483058191 5.480499043051519 5.479800072601315 5.479025570341135 5.47817353484422 5.477254964621594 5.476247858120123 5.475183213720538 5.474030029735426 5.472807304407194 5.471516035905994 5.470143222327613 5.468710861691338 5.467196951937773 5.465621490926647 5.463984476434566 5.462274906152741 5.460511777684691 5.458675088543894 5.456793836151432 5.454849017833574 5.452848630819351 5.450803672238084 5.448712139116888 5.446565028378135 5.444380336836891 5.442159061198327
 4.93 5.451895276724243 5.451994303923632 5.452015624565766 5.451956238618274 5.45181214604129 5.451587346787265 5.451308840800754 5.450979628018164 5.450602708367478 5.450199081767931 5.449761748129668 5.449308707353357 5.448850959329778 5.448386503939369 5.447925341051751 5.447486470525208 5.44706689220614 5.446678605928481 5.446318611513088 5.446006908767089 5.445743497483204 5.44552837743903 5.445361548396294 5.445254010100073 5.445185762277979 5.445167804639314 5.445202136874186 5.445277758652603 5.445398669623516 5.445543869413851 5.445725357627487 5.445926133844216 5.44614619761866 5.446376548479162 5.446610185926639 5.446848109433403 5.447080318441954 5.447289812363729 5.447485590577829 5.447660652429706 5.447795997229822 5.44790062425227 5.447967532733367 5.447974721870204 5.447945190819182 5.447857938694495 5.447712964566588 5.44750226746059 5.447233846354697 5.446898700178541 5.446486827811509 5.446018228081046 5.445461899760905 5.444848841569386 5.444147052167527 5.443378530157267 5.442530274079578 5.441604282412563 5.440608553569519 5.439544085896974 5.43839787767268 5.437171927103591 5.435885232323789 5.434526791392391 5.43308560229142 5.431592662923643 5.430025971110376 5.428396524589258 5.426702321011994 5.424944357942064 5.4231316328524 5.421263143123033 5.419338886038707 5.417368858786459 5.415342058453171 5.41327748202309 5.411167126375312 5.409007988281237
 4.95 5.411909953308575 5.412034292093737 5.412090727632723 5.412085259893812 5.412013888837933 5.411892614418492 5.411726436581155 5.411509355263604 5.411265370395264 5.410985481896989 5.410690689680725 5.410371993649129 5.41004839369517 5.409718889701684 5.409403481540902 5.409091169073948 5.408809952150301 5.408548830607223 5.408317804269159 5.408136872947104 5.40799403643793 5.40790029452369 5.407845646970888 5.407850093529706 5.407894633933218 5.407990267896546 5.408127995116012 5.408307815268232 5.408521728009197 5.408770732973304 5.40904682977237 5.409350017994607 5.409663297203563 5.409987666937029 5.410313126705923 5.410632675993132 5.410947314252324 5.41125704090673 5.411533855347891 5.411787756934374 5.412011744990458 5.41219381880478 5.412336977628955 5.412441220676166 5.412485547119712 5.412471956091533 5.412410446680703 5.412281017931877 5.412082668843728 5.411827398367327 5.411494205404516 5.411102088806227 5.410632047370782 5.410084079842155 5.409466184908212 5.408769361198893 5.407993607284403 5.40714792167333 5.406231302810755 5.405234749076328 5.404156258782301 5.40301583017154 5.401794461415506 5.400509150612191 5.399151895784035 5.397720694875813 5.396235545752474 5.39467644619697 5.393051393908036 5.39137138649795 5.389636421490249 5.387834496317437 5.385986608318627 5.384081754737188 5.382129932718335 5.3801401393067 5.378092371443871 5.376005625965892
 4.97 5.372301001694256 5.372431663101037 5.372513227725801 5.372562695537456 5.372557066497714 5.37252034056091 5.372459517673794 5.372357597775292 5.372228580796238 5.372083466659065 5.371913255277476 5.371729946556073 5.371541540389959 5.371348036664309 5.371159435253904 5.370983736022642 5.370829938823002 5.370698043495497 5.370596049868077 5.370533957755503 5.370511766958708 5.370539477264092 5.370606088442818 5.370713600250056 5.370871012424205 5.371079324686075 5.371319536738048 5.371602648263195 5.371920658924369 5.372263568363266 5.372633376199452 5.373030082029354 5.373436685425231 5.3738531859341 5.374262583076639 5.374673876346054 5.375079065206918 5.375470149093969 5.375827127410894 5.376170999529061 5.376472764786232 5.376743422485239 5.376962971892635 5.3771424122373 5.377262742709035 5.377332962457101 5.377344070588747 5.377296066167697 5.377178948212598 5.376992715695459 5.37673736754003 5.376412902620174 5.37601931975819 5.375545617723117 5.375001795228995 5.374377850933109 5.373683783434187 5.372907591270574 5.372061272918378 5.371141826789573 5.370141251230088 5.369067544517844 5.367920704860779 5.366709730394833 5.365415619181898 5.364066369207747 5.362641978379923 5.361153444525603 5.359607765389426 5.357996938631299 5.356329961824159 5.354604832451717 5.352823547906162 5.350994105485846 5.349106502392918 5.347180735730954 5.345206802502534 5.343193699606802
 4.99 5.33315835458265 5.333275349426641 5.33338505704292 5.333471477401015 5.333533610463398 5.333585456185311 5.333612014514563 5.333628285391296 5.333615268747716 5.333587964507799 5.333554372586964 5.333497492891709 5.333436325319223 5.333369869756964 5.333308126082201 5.333260094161536 5.333234773850385 5.333220164992428 5.333248267419035 5.333306080948653 5.333403605386168 5.333531840522229 5.333720786132546 5.333939441977158 5.334199807799662 5.334510883326419 5.334854668265728 5.335241162306958 5.335652365119667 5.33609827635267 5.336561895633098 5.337052222565398 5.337542256730334 5.338051997683926 5.33855244495638 5.339046598050975 5.339533456442927 5.340005019578213 5.34045228687237 5.340865257709263 5.341245931439815 5.341594307380717 5.3419013848131 5.342147162981172 5.342351641090836 5.342495818308265 5.34257969375845 5.342603266523724 5.34255753564224 5.342450500106438 5.342274158861459 5.342016510803546 5.341699554778405 5.341290289579539 5.340820713946546 5.340269826563397 5.339647626056664 5.338942110993742 5.338164279881021 5.337304131162036 5.336380663215581 5.335382874353801 5.334301762820243 5.333155326787889 5.331933564357138 5.33065747355379 5.329305052326961 5.327886298547001 5.326401210003361 5.324858784402438 5.323259019365392 5.321601912425924 5.319887461028031 5.318123662523734 5.316311514170765 5.314450013130234 5.312550156464264 5.31059994113359
 5.01 5.294555946280578 5.294682285162368 5.294811149399472 5.29493853896202 5.295071453813229 5.295204893909227 5.295321859198855 5.295438349623439 5.295546365116532 5.295636905603613 5.295712971001775 5.295774561219368 5.295841676155616 5.295903315700206 5.295959479732837 5.296039168122753 5.296122380728232 5.29623711739605 5.296374377960915 5.29655216224487 5.296760470056662 5.297010301191087 5.297289655428297 5.297620532533079 5.297992932254109 5.298396854323167 5.298844298454325 5.299324264343104 5.299828751665603 5.300368760077594 5.300925289213587 5.301499338685862 5.302081908083483 5.302664996971261 5.303248604888703 5.303834731348923 5.304403375837528 5.304945537811462 5.305473216697835 5.305966411892708 5.306426122759857 5.306842348629503 5.307216088797005 5.307548342521536 5.30781810902472 5.308036387489237 5.308194177057402 5.308289476829713 5.308314285863366 5.308267603170748 5.30815942771788 5.307979758422856 5.307718594154233 5.307385933729395 5.306980775912894 5.306502119414745 5.305941962888713 5.30530730493055 5.304590144076206 5.303808478800027 5.302942307512897 5.302001628560367 5.300995440220749 5.299913740703185 5.298766528145673 5.297541800613081 5.296261556095118 5.294903792504277 5.293488507673758 5.292015699355347 5.290475365217278 5.288885502842056 5.287238109724258 5.285540183268299 5.283793720786173 5.281997719495159 5.28016217651551 5.278276088868092
 5.03 5.256626712655815 5.256755405966099 5.256916440183472 5.257098815278657 5.257296531215593 5.257504587951274 5.257725985435552 5.257935723610911 5.258145802412209 5.258349221766398 5.258535981592207 5.258718081799793 5.258894522290369 5.259066302955793 5.259241423678141 5.259430884329236 5.259633684770146 5.259857824850674 5.260105304408787 5.260393123270036 5.260703281246942 5.261053778138345 5.261445613728736 5.261878787787539 5.262343300068389 5.262840150308353 5.263380338227142 5.263953863526284 5.264552725888264 5.265175924975643 5.265816460430139 5.26647433187168 5.267130538897431 5.267797081080789 5.268463957970339 5.2691221690888 5.26976271393192 5.270387591967355 5.27098580263351 5.271548345338359 5.272077219458223 5.272562424336529 5.273013959282533 5.27340182357002 5.273748016435959 5.274030537079147 5.274251384658814 5.274409558293194 5.274506057058075 5.274529879985316 5.274481026061329 5.274359494225539 5.274165283368814 5.273897392331855 5.273546819903572 5.273132564819419 5.272634625759701 5.272062001347855 5.271413690148702 5.27068169066666 5.269884001343949 5.269009620558733 5.26805954662327 5.267043777782003 5.265950312209641 5.264799148009199 5.263571283210012 5.262275715765727 5.260921443552253 5.259508464365694 5.258035775920243 5.256505375846056 5.254924261687091 5.253284430898923 5.25159388084652 5.249863608802007 5.248082611942386 5.246270887347235
 5.05 5.219450591093984 5.21960464901853 5.219813866312143 5.22005424294612 5.220329778885112 5.220626474086955 5.220925328502486 5.221242342075318 5.221547514741593 5.221844846429695 5.222135337059949 5.222419986544278 5.222697794785835 5.222980761678604 5.223266887106977 5.223557170945292 5.223860613057353 5.224196213295906 5.224543971502105 5.224922887504929 5.225334961120579 5.22578719215185 5.226271580387463 5.226787125601374 5.227344827552057 5.227935685981744 5.228559700615652 5.229217871161171 5.229900197307027 5.230598678722407 5.231323315056065 5.232055105935401 5.232795050965488 5.233535149728104 5.234265401780703 5.234996806655378 5.235700363857783 5.236396072866029 5.237055933129555 5.237689944067963 5.238278105069823 5.238832415491463 5.239341874655704 5.239797481850594 5.240199236328092 5.240547137302733 5.240822183950257 5.241043375406223 5.241191710764567 5.241276189076163 5.241286809347334 5.241223570538333 5.241087471561811 5.24087551128124 5.240590688509317 5.240230002006326 5.239784450478494 5.239274032576289 5.238676746892717 5.238004591961571 5.237265566255658 5.236448668184993 5.235555896094975 5.234595248264522 5.233556722904185 5.232460318154226 5.231285032082678 5.230060862683366 5.228757807873907 5.227404865493674 5.225983033301741 5.224511308974789 5.222988690104999 5.221406174197893 5.219782758670171 5.218108440847509 5.216383217962324 5.214627087151523
 5.07 5.183087520456812 5.183301952981294 5.183562366189852 5.183884760054347 5.184233134540117 5.184610489605827 5.185000825203276 5.185397141277179 5.185801437764928 5.18618571459631 5.186571971693207 5.186950208969266 5.187332426329535 5.187708623670073 5.188086800877533 5.188468957828714 5.188874094390084 5.189292210417271 5.189741305754535 5.190213380234205 5.190717433676077 5.191252465886802 5.19181947665924 5.192429465771768 5.193071432987585 5.193736378053968 5.194444300701512 5.19517620064333 5.195934077574241 5.196706931169902 5.197495761085945 5.198292566957054 5.199108348396036 5.199912104992849 5.200705836313605 5.201500541899554 5.202277221266023 5.203025873901334 5.203747499265697 5.204432096790071 5.205090665874991 5.205694205889375 5.206261716169298 5.206775196016733 5.207223644698278 5.207628061443833 5.207957445445269 5.20823179585505 5.208432111784846 5.208568392304096 5.208629636438563 5.208625843168845 5.208537011428861 5.20838214010432 5.208142228031144 5.20782727399387 5.207445276724035 5.206976234898506 5.206431147137814 5.205819012004431 5.205128828001037 5.20436159356875 5.203515307085333 5.20261096686337 5.201627571148409 5.200576118117091 5.199463605875234 5.198283032455901 5.197041395817434 5.195730693841466 5.194368924330893 5.192956085007835 5.191483173511556 5.189959187396362 5.188383124129468 5.186755981088843 5.185096755561021 5.183386444738892
 5.09 5.147552441041697 5.147841257956389 5.148186879667373 5.148584306147055 5.149018537361451 5.149480573270032 5.149954413825535 5.150432058973753 5.150907508653298 5.151390762795325 5.151853821323241 5.152319684152375 5.152777351189624 5.153236822333077 5.153710097471594 5.154176176484374 5.154664059240488 5.155174745598381 5.155697235405348 5.156262528496981 5.156839624696594 5.157458523814607 5.158110225647913 5.158793729979212 5.159510036576317 5.160259145191433 5.161033055560403 5.161829767401936 5.162652280416793 5.163500594286959 5.164355708674774 5.165217623222044 5.166087337549121 5.166955851253956 5.167814163911119 5.1686622750708 5.169492184257771 5.170293890970328 5.171067394679202 5.171813694826441 5.172512790824265 5.173175682053889 5.17379236786433 5.174353847571164 5.174859120455282 5.175299185761593 5.175683042697714 5.176001690432631 5.176255128095323 5.176443354773366 5.176544369511506 5.176580171310206 5.176549759124166 5.176433131860802 5.176239288378722 5.175978227486151 5.175630947939341 5.175215448440944 5.174721727638366 5.174149784122093 5.17349961642398 5.172781223015519 5.17199260230608 5.171124752641123 5.170197672300384 5.169190359496024 5.168123812370765 5.166995028995991 5.165797007369819 5.16454774541515 5.163226240977682 5.161864491823908 5.16044049563908 5.158965250025142 5.157437752498645 5.155869000488632 5.154256991334487 5.15260272228377
 5.11 5.112840294542517 5.11322450544687 5.113668348002411 5.114154822182084 5.114665927952564 5.115204665274107 5.11575403410037 5.116305034378198 5.116852666047394 5.117406929040452 5.117949823282262 5.1184833486898 5.119027505171772 5.119563292628241 5.120101710950229 5.12065176001928 5.121214439707006 5.121799749874601 5.122406690372324 5.12303526103896 5.123696461701254 5.124390292173305 5.125115752255952 5.125873841736112 5.126655560386107 5.127469907962951 5.128308884207618 5.129181488844278 5.130069721579502 5.130973582101449 5.131883070079014 5.132810185160959 5.133734926975004 5.134659295126909 5.135571289199501 5.136473908751705 5.137347153317517 5.138211022404976 5.139036515495086 5.139824632040728 5.140574371465532 5.141287733162729 5.141943716493971 5.142552320788123 5.143094545340033 5.143590389409272 5.144019852218841 5.144382932953853 5.1446686307602 5.144897944743167 5.145050873966047 5.145126417448703 5.145134574166127 5.145054343046945 5.144907722971919 5.144681712772408 5.144388311228804 5.144005517068942 5.143554328966484 5.143023745539272 5.142423765347656 5.141743386892797 5.140993608614935 5.140183428891643 5.139292846036042 5.138330858294991 5.137308463847258 5.136224660801653 5.135068447195142 5.133861820990933 5.132591780076531 5.131271322261767 5.12989744527681 5.128471146770134 5.126993424306479 5.125472275364768 5.123907697336008 5.122301687521163
 5.13 5.078979024011682 5.079472638318764 5.080004713821364 5.080570250492946 5.081160248300833 5.081766707206048 5.082381627163145 5.082998008119996 5.08360885001757 5.084224152789663 5.084827916362625 5.08543014065503 5.086032825577353 5.086645971031591 5.087250576910871 5.08787664309903 5.088504169470163 5.089164155888146 5.089835602206137 5.090539508266041 5.091274873897949 5.092033698919558 5.092823983135558 5.093647726336989 5.094493928300574 5.095374588788029 5.096277707545335 5.097206284301997 5.098150318770263 5.099118810644322 5.100084759599471 5.101067165291267 5.10204702735463 5.103015345402943 5.103982119027102 5.10492834779456 5.105864031248328 5.106761168905958 5.107638760258491 5.10847780476939 5.10926830187343 5.110020250975577 5.110725651449824 5.111372502638019 5.111961803848647 5.112493554355594 5.112957753396887 5.1133634001734 5.113692493847538 5.11396403354189 5.11414701833786 5.114271447274266 5.114308319345917 5.114275633502158 5.114165388645392 5.113984583629573 5.113725217258678 5.113386288285138 5.112966795408259 5.112477737272608 5.111918112466367 5.111276919519677 5.110576156902934 5.109792823025078 5.108948916231841 5.108032434803977 5.107045376955457 5.106004740831656 5.104892524507486 5.103728725985527 5.102501343194119 5.101221373985429 5.099898816133499 5.098512667332257 5.097083925193511 5.095601587244909 5.094085650927885 5.092526113595563
 5.15 5.046068573823342 5.046649600764168 5.047250921082255 5.047895534751581 5.048543441740099 5.049207642009581 5.049869135515457 5.050540922206606 5.05120500202513 5.051872374906105 5.052527040777295 5.053188999558847 5.053850251162959 5.054510795493516 5.055182632445706 5.055864761905601 5.056558183749723 5.057272897844574 5.058009904046136 5.058779202199361 5.059579792137615 5.060403673682108 5.06124884664129 5.062138310810228 5.063050065969948 5.063985111886756 5.064954448311527 5.065938074978976 5.066936991606896 5.067952197895366 5.068982693525943 5.070009478160812 5.071033551441935 5.072055912990137 5.073076562404198 5.074066499259906 5.075045723109072 5.075994233478544 5.076904029869168 5.077783111754743 5.078623478580931 5.079415129764162 5.080158064690492 5.080842282714443 5.081468783157822 5.082045565308505 5.082544628419194 5.082983971706159 5.083355594347938 5.083657495484022 5.08388167421351 5.084035129593734 5.084119860638865 5.084114866318487 5.084050145556142 5.083895697227862 5.083669520160657 5.083373613130988 5.082996974863215 5.082538604028007 5.082008499240742 5.081417659059867 5.080745081985238 5.079999766456435 5.079191710851052 5.078311913482946 5.077369372600491 5.076364086384771 5.075295052947771 5.074174270330533 5.072988736501289 5.071750449353564 5.070458406704259 5.069123606291706 5.067734045773691 5.066301722725468 5.064824634637726 5.063313778914548
 5.17 5.014232889637736 5.01486833826547 5.015536915038816 5.01622861993225 5.016924452914338 5.017624413947588 5.018321502988283 5.019027719986285 5.019735064884808 5.020435537620171 5.021131138121528 5.021832866310556 5.02253272210114 5.023241705399008 5.023969816101359 5.024699054096456 5.025448419263186 5.026219911470614 5.027012530577488 5.027836276431734 5.028693148869916 5.029571147716677 5.030482272784142 5.031416523871312 5.032382900763414 5.033374403231239 5.034389031030445 5.035427783900838 5.036481661565626 5.037550663730644 5.038625790083561 5.039698040293047 5.040776414007931 5.041841910856317 5.042896530444687 5.043938272356965 5.044950136153569 5.045940121370423 5.046900227517955 5.047810454080058 5.048689800513038 5.049520266244519 5.05029085067234 5.051021553163411 5.051683373052551 5.052285309641302 5.05282736219671 5.053300529950079 5.053703812095712 5.054037207789614 5.054290716148169 5.054483336246798 5.054596067118589 5.054627907752895 5.054588857093917 5.054468914039249 5.054277077438409 5.054014346091335 5.053668718746859 5.05325219410116 5.052752770796177 5.052190447418016 5.051556222495313 5.050848094497585 5.050068061833549 5.049234122849413 5.048327275827151 5.047355518982742 5.046331850464385 5.045243268350704 5.044100770648901 5.042894355292909 5.041644020141502 5.040349762976391 5.039000581500289 5.03760747333495 5.036179436019193 5.034697467006885
 5.19 4.98363591836663 4.984303797560693 4.984995642205676 4.985712452276544 4.986423227742465 4.987147968566664 4.987869674706261 4.988589346112073 4.989319982728403 4.990041584492787 4.990768151335732 4.991499683180413 4.992228179942362 4.992974641529109 4.993731067839819 4.99450645876489 4.995292814185528 4.996109133973296 4.996947417989647 4.997817666085414 4.998718878100283 4.999643053862251 5.000599193187037 5.001588295877482 5.00260036172292 5.003645390498525 5.004705381964626 5.005789335866002 5.006887251931154 5.007991129871543 5.009110969380806 5.010226770133948 5.011338531786513 5.012447253973714 5.013543936309556 5.014618578385919 5.015671179771623 5.016692740011464 5.01768325862523 5.018632735106682 5.019541168922517 5.020398559511301 5.021206906282387 5.021963208614786 5.022660465856034 5.023286677321024 5.023862842290812 5.024357960011399 5.024792029692487 5.025156050506216 5.025439021585861 5.025659942024515 5.025799810873749 5.025858627142235 5.025855389794352 5.02575909774877 5.025601749876994 5.0253613450019 5.025047881896236 5.024651359281096 5.024192775824381 5.023660130139215 5.023053420782357 5.022383646252574 5.021640804988994 5.020832895369432 5.019960915708692 5.019024864256846 5.018034739197482 5.016979538645939 5.015870260647498 5.014706903175571 5.013497464129848 5.012233941334424 5.010926332535904 5.009573635401486 5.008174847517007 5.00674296638498
 5.21 4.954405608139831 4.955070926609872 4.955763050324602 4.956470979259461 4.957183713384205 4.957902252662759 4.958625597053058 4.959347746506859 4.960078700969523 4.960812460379778 4.961548024669451 4.962289393763187 4.963046567578119 4.963811546023543 4.964594329000544 4.965386916401607 4.966209308110197 4.96706250400033 4.967936503936093 4.968842307771161 4.969768915348276 4.970738326498706 4.971729541041683 4.972753558783803 4.973810379518413 4.974891003024966 4.975985429068357 4.977103657398229 4.97823668774825 4.979384519835377 4.980527153359082 4.981676588000562 4.982821823421918 4.983962859265312 4.985091695152101 4.986187330681934 4.987271765431847 4.988322998955303 4.989333030781236 4.990310860413047 4.991247487327589 4.992132910974125 4.992966130773251 4.993739146115805 4.99445995636175 4.995110560839024 4.995708958842375 4.996236149632161 4.996691132433138 4.997074906433206 4.997386470782146 4.997626824590322 4.997782966927363 4.997877896820818 4.99788961325479 4.997819115168533 4.997684401455044 4.997466470959609 4.997185322478347 4.996819954756701 4.996381366487933 4.995877556311576 4.995300522811867 4.994648264516153 4.993941779893279 4.993160067351944 4.992314125239033 4.991413951837933 4.990447545366812 4.989426903976884 4.988350025750643 4.987228908700076 4.986042550764852 4.984820949810485 4.983544103626473 4.982232009924411 4.980873666336088 4.979471070411551
 5.23 4.926598908272688 4.927226674562478 4.927885088331785 4.928562149556519 4.929253858207004 4.929952214247855 4.930656217637805 4.931367868329522 4.932090166269408 4.93281211139735 4.933537703646473 4.934287942942846 4.93504382920518 4.93581636234449 4.936606542263736 4.937426368857442 4.93826584201129 4.939134961601682 4.940024727495285 4.940955139548549 4.941918197607201 4.942912901505712 4.94392925106674 4.944978246100553 4.946059886404418 4.947165171761974 4.948294101942577 4.949436676700618 4.950592895774818 4.951764758887507 4.952931265743857 4.954113416031114 4.955281209417789 4.956434645552835 4.957584724064791 4.958712444560905 4.959805806626233 4.960877809822714 4.961906453688216 4.962902737735564 4.963856661451537 4.964758224295843 4.965608425700071 4.966406265066619 4.967141741767588 4.96781485514367 4.96841560450299 4.96896398911994 4.969430008233979 4.969833661048416 4.97016394672916 4.970420864403451 4.970605413158569 4.970705592040508 4.970742400052641 4.970695836154348 4.970574899259618 4.970379588235648 4.970110901901386 4.969776839026075 4.969357398327761 4.968873578471783 4.968325378069229 4.96770179567538 4.967011829788119 4.966257478846327 4.96544774122824 4.964572615249803 4.963631099162973 4.962644191154028 4.961591889341823 4.960494191776046 4.959350096435436 4.958150601225982 4.956905703979094 4.955624402449764 4.954297694314682 4.952934577170343
 5.25 4.900144769234617 4.900722991725816 4.901323706326108 4.901954913011858 4.902603611753954 4.903268802517675 4.903941485262536 4.904621659942101 4.905312326503783 4.906013484888608 4.906737135030963 4.907465276858315 4.908208910290911 4.908980035241449 4.909777651614723 4.910593759307251 4.911439358206875 4.912315448192333 4.913221029132814 4.91416810088748 4.915136663304974 4.916146716222896 4.917188259467258 4.918253292851912 4.919349816177957 4.920479829233122 4.921623331791124 4.922779323610994 4.923960804436395 4.925145773994901 4.92633523199726 4.927520178136628 4.928710612087782 4.92987553350631 4.931036942027771 4.932174837266838 4.93328921881641 4.934370086246704 4.935417439104325 4.936421276911303 4.937382599164119 4.938291405332691 4.939156694859354 4.939958467157795 4.94070872161199 4.941394457575084 4.942007674368282 4.942567371279689 4.943044547563137 4.943457202436994 4.943806335082927 4.944070944644675 4.944262030226763 4.944388590893218 4.944431625666242 4.944399133524882 4.944302113403651 4.944119564191151 4.943872484728649 4.943549873808643 4.943150730173406 4.942687052513493 4.942157839466239 4.941553089614221 4.940891801483704 4.940153973543065 4.939370604201185 4.938511691805822 4.937606234641962 4.936634230930149 4.935615678824776 4.934551576412377 4.933430921709874 4.932254712662814 4.931041947143576 4.929792622949553 4.928496737801325 4.927165289340787
 5.27 4.874929142618547 4.875433829534386 4.875973855538375 4.876547220607325 4.87713892471267 4.877748967820344 4.878377349890625 4.879014070877951 4.879672130730726 4.880340529391085 4.881032266794652 4.881738342870259 4.882469757539655 4.883227510717181 4.884013602309426 4.884817032214856 4.885669800323424 4.886541906516154 4.887454350664694 4.888398132630861 4.889382252266148 4.890398709411213 4.891445503895343 4.892525635535898 4.89363810413772 4.894762909492537 4.895921051378325 4.897091529558654 4.898277343782015 4.899475493781108 4.900678979272131 4.901876799954017 4.903068955507668 4.904246445595156 4.905419269858903 4.906557427920835 4.90768191938152 4.908761743819268 4.909817900789218 4.910830389822402 4.91179821042478 4.912713362076254 4.913583844229655 4.914391656309715 4.915144797712004 4.915834267801849 4.916469065913234 4.917021191347668 4.917517643373034 4.91794042122241 4.91828852409288 4.918561951144294 4.918769701498044 4.918902774235772 4.918961168398094 4.918943882983274 4.918850916945887 4.918691269195455 4.91845693859506 4.918145923959933 4.917769224056022 4.917325837598533 4.91680576325045 4.916229999621032 4.915577545264287 4.914867398677421 4.914101558299264 4.913269022508674 4.912379789622918 4.911443857896029 4.910450225517138 4.909400890608794 4.908304851225239 4.907161105350684 4.905981650897549 4.904745485704681 4.903482607535548 4.902183014076423
 5.29 4.850772981111308 4.851202140520168 4.851669488301473 4.852181024432467 4.852713748885125 4.853266661626018 4.853838762616166 4.854431051810868 4.855034529159489 4.855670194605254 4.856319048084992 4.857002089528875 4.857701318860115 4.858436735994662 4.859200340840856 4.860001133299072 4.860841113261323 4.861710280610866 4.862620635221758 4.863560176958408 4.864541905675094 4.865563821215465 4.866617923412011 4.867704212085515 4.868811687044483 4.86995234808455 4.871115194987856 4.872291227522408 4.873480445441412 4.874683848482587 4.875890436367451 4.877091208800587 4.878296165468882 4.879476306040748 4.880650630165316 4.881800137471603 4.88292382756767 4.884013700039737 4.885068754451289 4.886088990342154 4.887055407227561 4.887986004597167 4.888852781914069 4.889665738613787 4.890422874103229 4.89112618775963 4.891753678929466 4.892317346927346 4.892815191034885 4.893248210499552 4.893605404533482 4.893886772312293 4.894103312973848 4.89424402561702 4.894317909300418 4.894305963041092 4.894227185813228 4.894082576546796 4.893861134126205 4.893572857388901 4.893207745123981 4.892775796070741 4.892277008917244 4.891720382298828 4.891086914796618 4.890396604935999 4.88964945118508 4.888843451953116 4.88798160558893 4.887061910379292 4.88608536454729 4.885060966250673 4.883989713580166 4.882870604557777 4.881715637135063 4.880512809191388 4.879273118532154 4.877995562887008
 5.31 4.827539238464897 4.827901878283791 4.828304558021419 4.82873327765545 4.829205037158379 4.829697836497405 4.830202675634276 4.830748554525124 4.831307473120265 4.831888431363981 4.832504429194284 4.833144466542648 4.833820543333726 4.834523659485034 4.835264814906627 4.836044009500739 4.836862243161406 4.837729515774064 4.838626827215125 4.839564177351533 4.840542566040289 4.841561993127963 4.842613458450175 4.84370596183106 4.844820503082704 4.845957082004556 4.847125698382834 4.848307351989877 4.849502042583504 4.850709769906338 4.8519205336851 4.853125333629895 4.85433316943346 4.855526040770407 4.85670194729642 4.857852888647455 4.858977864438894 4.860067874264692 4.861131917696489 4.862150994282717 4.863125103547662 4.864053244990519 4.864926418084418 4.86574462227543 4.866506856981545 4.867214121591636 4.867845415464392 4.868420737927231 4.868931088275193 4.869364465769806 4.869731869637933 4.870023299070592 4.870247753221759 4.870396231207145 4.870476732102949 4.87049125494459 4.870418798725418 4.870288362395403 4.87008194485979 4.869806544977757 4.869455161561016 4.869044793372425 4.868567439124556 4.868022097478243 4.86741976704112 4.866748446366126 4.866020133949982 4.865233828231667 4.864389527590846 4.863487230346296 4.8625379347543 4.861539639007018 4.860494341230844 4.859402039484728 4.858260731758493 4.857083415971113 4.85586708996898 4.854614751524141
 5.33 4.805146869468599 4.805451997466577 4.805789019149291 4.806162934494824 4.806562743476187 4.806984446061185 4.807440042212282 4.807918531886426 4.808420915034858 4.808958191602899 4.809519361529712 4.81012642474805 4.810760381183966 4.811431230756516 4.812149973377426 4.812907608950753 4.813713137372505 4.814559558530251 4.815444872302706 4.816381078559289 4.817348177159664 4.81836516795326 4.819414050778757 4.820503825463565 4.821615491823267 4.822759049661049 4.823935498767107 4.825122838918021 4.826323069876119 4.827526191388817 4.828742203187923 4.82995110498894 4.831163896490327 4.832358577372753 4.833538147298317 4.834690605909748 4.835817952829593 4.836918187659363 4.837982309978681 4.83901031934438 4.839983215289606 4.840918997322879 4.841799664927136 4.842624217558764 4.843391654646588 4.84409397559086 4.844739179762207 4.845328266500569 4.845840235114111 4.846285084878112 4.846663815033826 4.846965424787332 4.847199913308358 4.847366279729076 4.847455523142881 4.847477642603153 4.847431637121979 4.847307505668876 4.847115247169471 4.846854860504172 4.846527344506819 4.846140697963293 4.84567591961013 4.845152008133096 4.844560962165738 4.843910780287929 4.843202461024372 4.842436002843098 4.841621404153933 4.840737663306943 4.839815778590862 4.838835748231496 4.837808570390107 4.83674224316177 4.835627764573712 4.834475132583636 4.833284345078004 4.832046399870328
 5.35 4.783607829921962 4.783865453723406 4.784146827153971 4.784455950192146 4.784791822811442 4.785152444980265 4.785537816661773 4.785957937813711 4.786402808388226 4.786883428331651 4.787400797584285 4.787964916080121 4.788555783746586 4.789194400504239 4.789881766266443 4.790617880939035 4.791392744419951 4.792217356598846 4.793102717356687 4.794017826565313 4.794982684086993 4.795999289773949 4.797046643467853 4.798124744999318 4.799244594187346 4.800386190838778 4.801559534747698 4.802744625694833 4.80395146344692 4.805160047756058 4.806382378359032 4.807595454976624 4.808802277312886 4.81000184505441 4.811185157869563 4.812350215407703 4.813479017298376 4.814580563150489 4.81565585255146 4.816683885066345 4.817665660236947 4.818601177580905 4.819489436590748 4.820320436732944 4.821095177446915 4.821812658144036 4.822462878206609 4.82305583698682 4.823570533805664 4.824028967951861 4.82441913868074 4.824732045213106 4.824976686734086 4.825163062391948 4.825261171296905 4.825301012519889 4.825262585091314 4.825155887999804 4.824989920190915 4.824745680565822 4.824432167979986 4.824060381241809 4.823609319111257 4.823109980298466 4.822540363462326 4.821912467209043 4.82122629009068 4.820479830603674 4.819675087187338 4.81882205822233 4.817909742029118 4.816958136866404 4.815958240929541 4.814910052348924 4.813813569188357 4.812677789443402 4.811503711039713 4.810301331831329
 5.37 4.763001076608541 4.76321220369639 4.763446938495716 4.763690280985407 4.763971231139462 4.764269788926869 4.764593954311469 4.76495472725179 4.76534310770086 4.765768095606009 4.766229690908631 4.766739893543946 4.767288703440721 4.76789512052098 4.768541144699691 4.76924577588443 4.770001013975021 4.770814858863158 4.771669310432004 4.772584368555773 4.773539033099276 4.774535303917466 4.775581180854943 4.77665866374545 4.777777752411335 4.778917446663008 4.780088746298359 4.781270651102168 4.782475160845483 4.783691275284986 4.784908994162327 4.786129317203446 4.787341244117867 4.788544774597973 4.789721908318261 4.79089064493457 4.792021984083291 4.793125925380561 4.794202468421421 4.795231612778966 4.796223358003468 4.79716770362148 4.798054649134911 4.798893194020086 4.799675337726789 4.800389079677273 4.801054419265256 4.801652355854893 4.802182888779729 4.802644017341628 4.803036740809681 4.803372058419092 4.803627969370045 4.803815472826549 4.803933567915256 4.803982253724269 4.803962529301916 4.803873393655513 4.803715845750097 4.803487884507145 4.80319050880327 4.802833717468887 4.802407509286876 4.801911882991205 4.801366837265542 4.800752370741844 4.800088481998924 4.799354169560999 4.798571431896213 4.797738267415143 4.796856674469282 4.7959156513495 4.794925196284486 4.793895307439171 4.792826982913126 4.791709220738937 4.790552018880572 4.789367375231708
 5.39 4.743436567270439 4.743622204989331 4.743810310600508 4.74400788408325 4.744224925412034 4.744469434556422 4.744733411480919 4.745024856144814 4.745354768502003 4.745723148500785 4.746129996083634 4.746587311186963 4.74709209374085 4.747647343668755 4.748262060887213 4.748936245305501 4.749659896825286 4.750444015340259 4.751278600735734 4.752173652888239 4.753119171665079 4.754105156923876 4.755131608512091 4.756208526266526 4.757315910012806 4.758454759564828 4.759615074724206 4.760805855279682 4.762008101006519 4.763210811665883 4.764435987004177 4.76564262675239 4.766859730625394 4.768059298321238 4.76924032952041 4.770403823885089 4.771537781058361 4.772645200663429 4.773713082302792 4.774743425557408 4.775736229985827 4.776680495123321 4.777566220480967 4.778404405544738 4.779193049774546 4.779914152603281 4.780576713435825 4.781179731648041 4.781715206585743 4.782191137563651 4.782587523864311 4.782925364737009 4.783193659396655 4.783392407022649 4.783511606757722 4.783571257706767 4.783560358935631 4.783480909469905 4.78333090829368 4.783120354348288 4.782840246531022 4.782490583693832 4.782080364641998 4.781599588132796 4.781069252874124 4.780469357523122 4.779807900684765 4.779097880910433 4.778327296696465 4.777506146482695 4.776635428650956 4.775715141523578 4.774745283361849 4.773725852364473 4.772665846665998 4.771567264335216 4.770430103373564 4.769242361713481
 5.41 4.725057260583606 4.725216416142921 4.725369901835148 4.725522717639942 4.725684863532252 4.725866339482196 4.726068145454931 4.726299281410494 4.726561747303626 4.726863543083574 4.72721566869387 4.72761812407209 4.728071909149596 4.728585023851255 4.729158468095131 4.729792241792164 4.730486344845827 4.731240777151762 4.732045538597388 4.732920629061498 4.733836048413828 4.734812796514615 4.73582987321412 4.736886278352137 4.737985011757489 4.739103073247493 4.740261462627396 4.741441179689819 4.742632224214152 4.743833595965935 4.745045294696228 4.746248320140958 4.747452672020223 4.748647350037614 4.749823353879482 4.750980683214202 4.752109337691408 4.753209316941216 4.754270620573419 4.75530224817666 4.75628619931759 4.757220473540005 4.758106070363953 4.758942989284836 4.759721229772472 4.760439791270159 4.761098673193694 4.761698874930388 4.762239395838059 4.762710235243995 4.763111392443905 4.763442866700846 4.763713657244129 4.763914763268205 4.764046183931532 4.764105918355421 4.764096965622854 4.764026324777297 4.763885994821472 4.763673974716134 4.763402263378796 4.763059859682467 4.762655762454341 4.762181970474484 4.761657482474495 4.761061297136139 4.760415413089977 4.759718828913956 4.758951543131991 4.758143554212525 4.75727586056707 4.756367460548715 4.755398352450636 4.754389534504568 4.75334100487926 4.75225176167892 4.751113802941625 4.749945126637726
 5.43 4.707954116133832 4.708079796610685 4.708197671483093 4.708315740731088 4.708424004330072 4.708543462250712 4.7086831144588 4.708854960915107 4.709049001575198 4.709294236389249 4.709581665301823 4.709920288251639 4.710321105171314 4.710782115987086 4.711314320618518 4.711908718978179 4.712562310971308 4.71327809649545 4.714053075440085 4.714899247686221 4.715796613105977 4.716743171562142 4.717730922907713 4.718768866985419 4.719847003627208 4.720954332653736 4.722092853873811 4.723252567083844 4.724431472067257 4.72562056859388 4.726810856419321 4.728010335284329 4.729191004914128 4.73037186501772 4.731533915287192 4.732676155396979 4.733788585003122 4.734882203742498 4.73592601123203 4.73694100706788 4.737915190824624 4.738841562054393 4.739717120286009 4.740533865024096 4.741309795748167 4.742016911911689 4.742663212941141 4.743260698235031 4.743787367162915 4.744243219064376 4.744639253247996 4.7449744689903 4.745229865534684 4.745424442090325 4.745557197831059 4.745609131894255 4.745601243379656 4.745521531348206 4.745379994820857 4.745168632777353 4.74488544415499 4.744550427847373 4.744144582703125 4.743677907524609 4.7431494010666 4.742560062034952 4.741908889085249 4.74120688082142 4.740444035794355 4.739640352500482 4.738775829380332 4.737859464817087 4.736903257135109 4.735896204598436 4.734838305409276 4.733750557706469 4.732621959563936 4.731443508989105
 5.45 4.692143094393479 4.692255306735611 4.692338579721001 4.692412913330047 4.692467307538597 4.692533762317852 4.692612277634229 4.69271485344921 4.692840489719172 4.693019186395198 4.693241943422862 4.693526760741998 4.693874638286449 4.694284575983797 4.694756573755072 4.695300631514435 4.695914749168848 4.696590926617725 4.697337163752558 4.698135460456523 4.699002816604067 4.699921232060479 4.700879706681434 4.701898240312524 4.702946832788758 4.704034483934056 4.705143193560715 4.706280961468849 4.707429787445826 4.708597671265666 4.70976461268843 4.710942611459591 4.712109667309371 4.713257779952079 4.714404949085405 4.715522174389716 4.716608455527316 4.717675792141695 4.718703183856755 4.719700630276011 4.720647130981786 4.721553685534369 4.722410293471163 4.723205954305813 4.72396266752731 4.724647432599076 4.725282248958032 4.725856116013644 4.726360033146946 4.726801999709547 4.727184015022621 4.727504078375867 4.727743189026462 4.727930346197979 4.728036549079301 4.728081796823505 4.728054088546727 4.727965423327011 4.727815800203135 4.727593218173418 4.727299676194509 4.726954173180157 4.726536707999951 4.726057279478058 4.725525886391924 4.724922527470966 4.724268201395243 4.723561906794106 4.722794642244821 4.721974406271191 4.721104197342138 4.720192013870277 4.719217854210472 4.718203716658362 4.717147599448881 4.716051500754746 4.714913418684938 4.713736351283153
 5.47 4.677597156698861 4.677686907727471 4.677737587595948 4.677768196285042 4.677779733771042 4.677784200025672 4.677802595015955 4.677834918704075 4.677903171047202 4.678016351997304 4.678173461500941 4.678395499499042 4.678680465926651 4.679029360712664 4.679450183779543 4.679943935043005 4.680509614411704 4.681146221786878 4.681843757061988 4.682613220122328 4.683431610844628 4.684311929096618 4.685241174736594 4.686220347612948 4.687239447563686 4.688288474415922 4.689376427985357 4.690484308075736 4.691601114478284 4.692737846971121 4.693873505318664 4.695018089271004 4.696152598563259 4.697276032914921 4.698389392029167 4.699481675592164 4.700543883272345 4.701574014719667 4.702575069564856 4.703534047418628 4.704452947870878 4.705331770489876 4.706158514821421 4.706925180387983 4.707649766687823 4.708314273194102 4.708917699353957 4.709459044587567 4.709939308287201 4.710357489816231 4.710714588508147 4.711000603665538 4.711223534559056 4.711385380426364 4.711475140471062 4.711491813861589 4.711447399730121 4.711340897171428 4.711161305241725 4.710919622957507 4.710605849294351 4.710238983185712 4.709811023521687 4.709309969147771 4.708755818863592 4.708140571421616 4.707472225525846 4.706741779830493 4.705960232938636 4.705125583400851 4.704239829713833 4.703310970318991 4.702331003601027 4.701299927886494 4.700226741442337 4.699112442474417 4.697957029126009 4.696759499476287
 5.49 4.664194265228301 4.664262561640802 4.664290657003313 4.664278551296932 4.664237244498378 4.664190736579883 4.664139027509071 4.664113117248807 4.664123005757034 4.664160692986592 4.664263178885006 4.664421463394271 4.664645546450609 4.664932427984199 4.665303107918907 4.665737586171973 4.666252862653703 4.66684093726712 4.667489809907613 4.668219480462549 4.669000948810885 4.669841214822747 4.67073227835899 4.671662139270749 4.672641797398958 4.673660252573858 4.674708504614483 4.675775553328124 4.676862398509781 4.677957039941591 4.679060477392224 4.680162710616293 4.681263739353707 4.682343563329026 4.683423182250797 4.684470595810859 4.68549680368364 4.686490805525429 4.687454600973628 4.688377189645987 4.68925757113982 4.690097745031204 4.690885710874145 4.69162146819975 4.692306016515351 4.692939355303634 4.693500484021731 4.694010402100306 4.694457108942611 4.694842603923532 4.695164886388607 4.695415955653031 4.695603811000646 4.695729451682893 4.69579287691777 4.695783085888751 4.695701077743698 4.695565851593745 4.69535740651217 4.695086741533244 4.694752855651066 4.694356747818365 4.693897416945304 4.693374861898247 4.692789081498518 4.69215107452113 4.691460839693514 4.690707375694206 4.68990068115153 4.689041754642259 4.688130594690261 4.687177199765109 4.686171568280699 4.685123698593826 4.684023589002757 4.682892237745772 4.681708642999698 4.680493802878422
 5.51 4.651793382980815 4.651839231353518 4.651825750665308 4.651770940897627 4.651688802027611 4.651581334027995 4.651479536866985 4.651395410508114 4.651339954910084 4.651321170026582 4.651350055806083 4.651445612191626 4.651616839120578 4.65184273652438 4.652153304328268 4.652546542450974 4.653003450804419 4.653542029293375 4.654142277815112 4.654814196259031 4.655555784506269 4.656347042429287 4.657198969891453 4.65808956674658 4.65902983283847 4.65999876800042 4.661006372054726 4.662022644812154 4.663067586071393 4.664130195618505 4.665191473226331 4.666251418653901 4.667299031645812 4.668345311931586 4.669379259225021 4.670381873223509 4.671372153607341 4.672320100038998 4.673236712162415 4.67412198960223 4.67495393196301 4.675754538828468 4.676493809760648 4.677189744299099 4.677834341960033 4.678415602235453 4.678945524592272 4.679412108471406 4.679816353286861 4.680158258424782 4.680436823242497 4.680652047067538 4.680804929196642 4.680885468894741 4.680901665393915 4.680855517892347 4.680746025553248 4.680572187503762 4.680326002833858 4.680026470595207 4.679652589800019 4.679216359419889 4.678725778384608 4.678172845580958 4.67755555985149 4.676884919993283 4.676161924756681 4.675375572844024 4.674545862908334 4.673652793552018 4.672716363325523 4.671728570725984 4.670687414195858 4.669612892121529 4.668487002831908 4.667317744596994 4.666117115626443 4.664874114068101
 5.53 4.640181473755406 4.640195880546136 4.640149832110119 4.640054328429125 4.639931369480704 4.639773955238078 4.639623085670024 4.639471760740731 4.639358980409643 4.639275744631278 4.639250053355034 4.639292906524974 4.63939230407959 4.639577245951553 4.639827732067441 4.640161762347445 4.640568336705067 4.64105745504679 4.641609117271726 4.642231323271264 4.642924072928672 4.643676366118704 4.644468202707177 4.645319582550531 4.646209505495371 4.647138971377989 4.648094980023867 4.649080531247168 4.6500736248502 4.65108426062286 4.652102438342071 4.653119157771186 4.654123418659387 4.655124220741055 4.65610356373512 4.657070447344409 4.658004871254953 4.658905835135291 4.659775338635749 4.660612381387701 4.661405963002819 4.662147083072282 4.662846741165997 4.66349193683178 4.664085669594525 4.664625938955353 4.665102744390747 4.665527085351661 4.665887961262615 4.666185371520774 4.666420315495 4.666590792524898 4.666698801919827 4.666732342957909 4.666712414885009 4.666619016913702 4.666472148222216 4.666250807953363 4.665965995213443 4.665616709071146 4.66521394855641 4.664736712659288 4.664206000328776 4.663611810471634 4.662963141951185 4.662250993586094 4.661485364149131 4.660665252365919 4.659792656913655 4.658875576419823 4.65789600946088 4.656871954560928 4.655805410190368 4.65468637476454 4.653533846642333 4.65232882412479 4.651090305453685 4.649820288810091
 5.55 4.629133502130959 4.629117473681615 4.629039865651646 4.628913678023151 4.628739910774081 4.628543563878137 4.628334637304653 4.628136131018461 4.627968044979728 4.627830379143787 4.627751133460941 4.627731307876253 4.627788902329317 4.627912916754007 4.628112351078214 4.628396205223557 4.628753479105087 4.629183172630957 4.629695285702086 4.630267818211804 4.630910770045467 4.631614141080071 4.632365931183832 4.63316714021576 4.634016768025201 4.634894814451375 4.635810279322889 4.636743162457229 4.637694463660237 4.638662182725572 4.639627319434142 4.640589873553539 4.641558844837427 4.642505233024938 4.643439037840033 4.644349258990851 4.645236896169042 4.646100949049071 4.646922417287519 4.647700300522356 4.648445598372194 4.649137310435531 4.649785436289963 4.650390975491394 4.650931927573216 4.651420292045473 4.651855068394012 4.652226256079604 4.652533854537066 4.65278786317434 4.65297728137158 4.653103108480199 4.653154343821909 4.653151986687743 4.653086036337053 4.652944491996496 4.652749352858994 4.65249061808269 4.652156286789869 4.651768358065872 4.651315830957985 4.650798704474322 4.650227977582674 4.649591649209349 4.648901718237994 4.648158183508401 4.647349043815282 4.646487297907047 4.645580944484546 4.644609982199802 4.643605409654723 4.642537225399802 4.641436427932787 4.640281015697346 4.639081987081711 4.637850340417294 4.636576073977304 4.635258185975331
 5.57 4.618433433446716 4.618396975985751 4.618288816369835 4.618121954581384 4.617909390598744 4.617664124396082 4.617408155943282 4.617163485205801 4.616950112144519 4.61676803671556 4.616635258870116 4.61657277855423 4.616568595708569 4.616651710268189 4.616801122162263 4.617034831313813 4.617351837639398 4.617732141048811 4.618193741444736 4.618726638722406 4.619319832769219 4.619982323464363 4.620684110678405 4.621445194272865 4.622253574099775 4.623089250001224 4.623953221808871 4.624843489343454 4.625751052414278 4.626665910818677 4.627587064341467 4.628504512754381 4.629419255815474 4.630329293268526 4.63121662484242 4.632080250250496 4.632920169189898 4.633726381340895 4.63449888636619 4.635237683910201 4.635932773598342 4.636574155036263 4.63718182780909 4.637725791480642 4.638225045592628 4.638660589663821 4.639052423189232 4.639369545639244 4.639632956458744 4.639841655066228 4.639976640852893 4.640056913181713 4.640072471386486 4.64002331477088 4.639899442607446 4.639720854136621 4.639477548565711 4.639169525067859 4.63879678278099 4.638369320806745 4.637867138209386 4.637310234014702 4.636697607208874 4.636021256737342 4.635279181503646 4.634493380368248 4.633641852147337 4.63274659561162 4.631796609485094 4.630792892443798 4.629734443114549 4.628631260073662 4.627485341845649 4.626294686901904 4.625060293659369 4.623792160479183 4.622471285665313 4.621126667463169
 5.59 4.607900233783291 4.607832353428144 4.60769365009155 4.607498123756236 4.607246774400932 4.606964602000269 4.606672606524659 4.606381787940178 4.606124146208396 4.605898681286221 4.60573339312571 4.605619281673861 4.605573346872401 4.605614588657534 4.605723006959696 4.605916601703271 4.606183372806304 4.606523320180187 4.606945443729336 4.60743774335084 4.607990218934102 4.608601870360453 4.609272697502758 4.609991700224998 4.610747878381834 4.611542231818157 4.612362760368616 4.613210463857136 4.614074342096405 4.614954394887358 4.615830622018635 4.616703023266017 4.617581598391862 4.618435347144498 4.619275269257622 4.620101364449666 4.620892632423153 4.621660072864031 4.62238368544099 4.623072469804769 4.623717425587428 4.624327552401622 4.624872849839848 4.625384317473667 4.625831954852929 4.626223761504954 4.626561736933717 4.626844880619009 4.627064192015574 4.627217670552235 4.627316315631001 4.627350126626154 4.627309102883327 4.627223243718551 4.627061548417293 4.626835016233478 4.62654364638849 4.626197438070152 4.625785390431696 4.625307502590716 4.624764773628088 4.624167202586897 4.623503788471326 4.622785530245539 4.622012426832542 4.621174477113029 4.620290679924206 4.619352034058606 4.618358538262879 4.617311191236567 4.616217991630867 4.615080938047364 4.613889029036764 4.612663263097597 4.611393638674905 4.610079154158919 4.60872180788371 4.607329598125831
 5.61 4.597397869944247 4.597310572703706 4.597142333372008 4.596907151932188 4.596619028363354 4.59630996264058 4.59598295473481 4.595668004612711 4.595366112236539 4.595107277563965 4.594900500547891 4.594753781136257 4.594677119271818 4.594667514891909 4.594744967928197 4.594897478306402 4.595125045946022 4.595433670760017 4.595815352654494 4.596267091528363 4.596787887272984 4.59736873977179 4.597997648899893 4.598674614523685 4.599398636500396 4.600149714677664 4.600936848893064 4.601750038973635 4.602569284735383 4.603404585982765 4.604244942508159 4.605081354091319 4.605912820498803 4.606729341483396 4.607531916783508 4.608308546122553 4.60906122920832 4.609778965732312 4.610462755369084 4.611110597775554 4.611713492590295 4.612272439432816 4.612786437902825 4.613244487579466 4.613658588020552 4.61400673876177 4.614300939315872 4.614539189171854 4.614712487794108 4.614829834621565 4.614883229066814 4.614869670515213 4.614792158323969 4.614658691821218 4.614459270305068 4.614193893042649 4.613863559269118 4.613468268186671 4.613016018963521 4.612498810732874 4.611915642591868 4.61127751360052 4.610573422780631 4.609823369114689 4.609007351544757 4.608137368971328 4.607200420252183 4.606229504201214 4.605192619587242 4.604110765132817 4.602983939512994 4.601802141354097 4.60057536923247 4.599304621673197 4.597998897148829 4.596638194078067 4.59525451082445 4.593825845695013
 5.63 4.586849309438173 4.586731601214684 4.586535833476733 4.586274006207658 4.585969119386929 4.585625172990065 4.585273166988521 4.584925101349551 4.584589976036078 4.584308791006517 4.584070546214604 4.583892241609195 4.583783877134055 4.583743452727624 4.583790968322774 4.583912423846535 4.584107819219827 4.58438715435714 4.584736429166241 4.585156643547821 4.585646797395158 4.586185890593737 4.586781923020877 4.58742589454532 4.588116805026821 4.5888336543157 4.589587442252397 4.590356168667004 4.591149833378769 4.591949436195597 4.592742976913531 4.593542455316204 4.594336871174295 4.595115224244947 4.595878514271182 4.596616740981293 4.59732990408822 4.598017003288908 4.598659038263651 4.599266008675417 4.59983791416915 4.600353754371072 4.600824528887947 4.601249237306342 4.601618879191865 4.601933454088393 4.602181961517269 4.6023854009765 4.602522771939922 4.602595073856357 4.602610306148756 4.60256046821331 4.602445559418564 4.602263579104497 4.602026526581597 4.601722401129911 4.601353201998085 4.600927928402378 4.600436579525671 4.599878154516451 4.599254652487773 4.598585072516229 4.597839413640862 4.597048674862104 4.596200855140663 4.595287953396419 4.594318968507287 4.59330389930807 4.592233744589293 4.591117503096021 4.589947173526667 4.58873075453177 4.587469244712766 4.586172642620739 4.58482194675516 4.583436155562604 4.58200526743545 4.580540280710573
 5.65 4.576204520461284 4.576068407053199 4.575855118364014 4.575566654377357 4.575227015073062 4.574868200427074 4.574483210411351 4.574113044993726 4.573766704137769 4.573453187802628 4.573193495942851 4.572993628508193 4.572864585443408 4.572804366688019 4.572819972176075 4.572921401835891 4.573095655589772 4.573342733353717 4.573661635037109 4.574050360542387 4.574507909764701 4.575024282591554 4.575588478902416 4.57620849856834 4.57686534145154 4.577548007404969 4.578266496271874 4.579009807885329 4.579767942067759 4.580529898630447 4.581297677373016 4.582059278082904 4.58282470053482 4.583564944490174 4.584289009696503 4.584996895886875 4.585669602779276 4.586316130075975 4.586927477462884 4.587501644608892 4.588030631165185 4.588514436764552 4.588951061020665 4.589332503527356 4.589667763857871 4.589947841564094 4.590160736175785 4.590318447199768 4.590419974119125 4.590465316392364 4.590444473452573 4.590356444706554 4.590203229533946 4.589993827286327 4.589717237286297 4.589375458826551 4.588976491168939 4.588511333543489 4.587979985147439 4.587391445144234 4.586737712662515 4.586026786795092 4.585249666597893 4.584426351088909 4.583536839247107 4.582591130011343 4.58158922227924 4.580541114906071 4.579437806703607 4.578288296438961 4.577083582833405 4.57583266456118 4.574536540248291 4.573195208471271 4.571818667755946 4.570396916576175 4.56893095335257 4.567439776451217
 5.67 4.565433471880495 4.565279958984273 4.565050156667861 4.564737064915176 4.564393683706403 4.56401301301791 4.563616052822145 4.563223803087504 4.562865263778196 4.562531434854084 4.562260316270512 4.562040907978115 4.561891209922615 4.561810222044593 4.561804944279253 4.561885376556165 4.562038518798996 4.562264370925216 4.562560932845794 4.562928204464876 4.563363185679453 4.563855876378993 4.564396276445079 4.564983385751021 4.565605204161447 4.566263731531885 4.566955967708326 4.567662912526767 4.568394565812745 4.569119927380844 4.569859997034198 4.57059277456397 4.571319259748808 4.572030452354305 4.572724352132417 4.573392958820887 4.574044272142638 4.574649291805152 4.575228017499844 4.575770448901399 4.576266585667111 4.576716427436198 4.577119973829099 4.577467224446758 4.577768178869889 4.578011836658229 4.578190197349767 4.578321260459965 4.578386025480954 4.578394491880726 4.578336659102292 4.578221526562842 4.578040093652877 4.577792359735326 4.577477324144652 4.577105986185932 4.57667734513394 4.576172400232186 4.575611150691959 4.574992595691352 4.574307734374262 4.573565565849379 4.572757089189161 4.571892303428788 4.570980207565102 4.570002800555534 4.568968081317008 4.567887048724835 4.566750701611582 4.565567038765945 4.56433805893158 4.563053760805934 4.56172314303906 4.560357204232408 4.558944942937603 4.557488357655216 4.555996446833504 4.554469208867145
 5.69 4.554500133216989 4.554340226429329 4.554095917681443 4.553778206957523 4.5534230942381 4.553030579499961 4.552621662716027 4.552229343855251 4.551850622882463 4.551516499758229 4.55122497443867 4.550995046875284 4.55083471701474 4.550742984798656 4.550726850163366 4.55078631303967 4.550918373352567 4.551133031020965 4.55141728595739 4.551761138067661 4.552173587250563 4.552633633397494 4.553150276392105 4.553721516109916 4.554319352417918 4.554951785174159 4.555617814227317 4.556298439416254 4.556992660569548 4.55770047750502 4.55841189002924 4.559115897937013 4.559804501010854 4.560494699020441 4.561148491722062 4.561795878858036 4.562405860156119 4.5629894353289 4.563535604073176 4.56404536606931 4.564508720980577 4.564924668452488 4.565294208112108 4.565616339567341 4.56588206240622 4.566091376196162 4.566243280483219 4.566348774791306 4.566376858621418 4.566357531450826 4.566272792732262 4.566119641893085 4.565910078334428 4.565634101430338 4.565290710526887 4.564889904941282 4.564422683960943 4.563897046842582 4.563305992811249 4.562646521059374 4.561940630745791 4.56115832099474 4.560328590894859 4.559441439498161 4.558487865818988 4.557487868832959 4.556421447475889 4.555317600642708 4.55414732718635 4.552941625916641 4.551678495599149 4.550359934954043 4.549004942654921 4.547604517327626 4.546167657549048 4.544686361845906 4.543168628693524 4.541606456514574
 5.71 4.543368474630221 4.543213179450159 4.542965371340975 4.542646050287138 4.542278216269518 4.541884869265302 4.541477009247888 4.541073636186764 4.540695750047374 4.540352350790967 4.540061438374431 4.539831012750105 4.539661073865584 4.539568621663504 4.539541656081306 4.539589177050992 4.539710184498866 4.539912678345249 4.540174658504182 4.540505124883127 4.540904077382626 4.541350515895967 4.541851440308826 4.542388850498884 4.542970746335447 4.543577127679033 4.544216994380951 4.544880346282861 4.545547183216326 4.546226505002334 4.546908311450821 4.547583602360156 4.548252377516637 4.54891263669395 4.549545379652619 4.550161606139444 4.550740315886913 4.551291508612618 4.551815184018623 4.552291341790852 4.552720981598435 4.553113103093048 4.553457705908237 4.553745789658729 4.553986353939717 4.55416939832614 4.554295922371945 4.554363925609323 4.554366407547946 4.554320367674176 4.554206805450259 4.554026720313511 4.553789111675479 4.55348497892109 4.553112321407788 4.55268213846465 4.552195429391489 4.551631193457935 4.551019429902513 4.550340137931696 4.549594316718936 4.548799965403703 4.547939083090479 4.547021668847754 4.546045721707008 4.545014240661667 4.543924224666046 4.542788672634284 4.541595583439258 4.540355955911477 4.53906978883797 4.537738080961152 4.536348830977675 4.534924037537269 4.533463699241556 4.531946814642865 4.530404382243015 4.528817400492096
 5.73 4.532006466902382 4.531847788733323 4.53160648821007 4.531295565317361 4.530929020036399 4.530535852344765 4.530138062216317 4.529735649621073 4.529358614525075 4.529025956890248 4.52873467667422 4.528505773830161 4.528334248306573 4.528241100047085 4.528214328990222 4.528259935069167 4.5283789182115 4.528559278338919 4.528818015366961 4.529136129204686 4.529520619754364 4.529951486911131 4.530438730562643 4.530960350588702 4.531525346860878 4.532114719242106 4.532727467586271 4.533373591737782 4.534022091531114 4.534672966790363 4.535336217328753 4.535981842948152 4.536628843438559 4.537259218577582 4.537870968129895 4.538455091846685 4.539011589465079 4.539540460707558 4.540030705281353 4.540484322877827 4.540899313171845 4.54125767582112 4.541578410465547 4.541840516726529 4.542055994206272 4.542213842487085 4.542313061130638 4.542355649677234 4.542330607645038 4.542257934529311 4.54211762980162 4.541919692909028 4.541654123273278 4.541320920289955 4.540929083327637 4.540470611727026 4.539954504800063 4.539380761829037 4.538739382065661 4.53803036473016 4.537262709010307 4.536438414060479 4.53555747900067 4.534617902915511 4.533620684853262 4.532566823824782 4.531456318802505 4.53029816871938 4.529082372467808 4.527819928898558 4.52650083681967 4.525146094995343 4.523743702144804 4.522294656941172 4.520799958010291 4.519269603929562 4.517702593226755 4.516089924378801
 5.75 4.520375081423293 4.520233025575002 4.520000239464514 4.51969872307683 4.519342476393478 4.518960499392427 4.518573792047984 4.518183354330687 4.517817186207165 4.517495287639997 4.517215658587546 4.51699629900379 4.51683520883812 4.516741388035139 4.516712836534433 4.51675755427034 4.51688354117169 4.517060797161533 4.517316322156866 4.517630116068318 4.518000178799848 4.518426510248401 4.518897110303575 4.519412978847248 4.519952115753206 4.520533520886754 4.521139194104299 4.521756135252933 4.522385344169997 4.52301782068262 4.523660564607252 4.524285575749184 4.52491285390204 4.525521398847271 4.526112210353612 4.526674288176548 4.527207632057745 4.527714241724478 4.528181116889033 4.528611257248103 4.529002662482168 4.529346332254849 4.529631266212262 4.529879463982347 4.530068925174182 4.530200649377283 4.530274636160894 4.530299885073253 4.530258395640848 4.530158167367654 4.529991199734361 4.529765492197583 4.529481044189045 4.52912985511477 4.528719924354239 4.528243251259535 4.527707835154483 4.52710367533376 4.526432771062004 4.525714121572898 4.524926726068242 4.524082583717008 4.523179693654391 4.52221005498082 4.521191666760987 4.520116528022828 4.518993637756517 4.517803994913425 4.516576598405071 4.515291447102066 4.513959539833023 4.512581875383476 4.51115645249476 4.509684269862898 4.508166326137454 4.506621619920383 4.505031149764865 4.503403914174122
 5.77 4.508485290175706 4.50835986186625 4.508135596877463 4.507855495194604 4.507519556799516 4.50714978167055 4.506775169782457 4.506416721106278 4.506062435609219 4.505761313254501 4.505492354001207 4.505282557804104 4.505141924613455 4.505056454374817 4.505046147028815 4.505099002510917 4.505223020751178 4.505416201673974 4.505668545197727 4.505977051234606 4.506342719690224 4.506762550463299 4.507227543445329 4.507726698520225 4.508268015563945 4.50883249444411 4.509418135019601 4.510026937140143 4.510636900645873 4.511259025366895 4.511882311122822 4.512496757722292 4.513102364962482 4.513689132628603 4.514258060493373 4.514807148316484 4.515318395844046 4.515800802808028 4.516255368925667 4.516661093898878 4.517027977413637 4.517347019139356 4.517627218728241 4.517849575814633 4.518014090014338 4.518129760923937 4.518187588120086 4.518186571158797 4.518127709574704 4.518001002880321 4.517826450565274 4.517583052095525 4.51727080691258 4.516901714432684 4.516473774045989 4.515976985115736 4.515423346977377 4.51480085893773 4.514119520274084 4.513371330233308 4.512564288030935 4.511699392850239 4.510776643841287 4.509796040119993 4.508757580767138 4.507671264827382 4.506517091308272 4.505325059179219 4.504066167370471 4.502769414772065 4.50141580023277 4.500015322559008 4.498576980513768 4.497092772815503 4.495561698137008 4.493993755104285 4.492378942295404 4.490738258239329
 5.79 4.496359065721029 4.496251270078667 4.49605753280505 4.49578785388569 4.495473233302742 4.495134671034926 4.494782167057427 4.494445721341784 4.494123333855764 4.493834004563221 4.493594733423936 4.493405520393454 4.493284365422892 4.493218268458739 4.49321622944264 4.493286248311168 4.493426324995579 4.493616459421546 4.49387365150889 4.494197901171288 4.494557208315968 4.494980572843387 4.495438994646905 4.495939473612423 4.496463009618028 4.49701960253361 4.497596252220471 4.498195958530912 4.498795721307815 4.499407540384194 4.500009415582758 4.500612346715427 4.501197333582858 4.501772375973942 4.502327473665297 4.502854626420737 4.503352833990727 4.50382209611183 4.504252412506137 4.504643782880671 4.504996206926796 4.505300684319592 4.50554621471723 4.505752797760325 4.505901433071267 4.506001120253559 4.506042858891116 4.506025648547563 4.505949488765517 4.505805379065851 4.505613318946942 4.505352307883912 4.505023345327844 4.504635430704992 4.504189563415969 4.503674742834931 4.503101968308729 4.502470239156067 4.501770554666625 4.501001914100188 4.500185316685738 4.499310761620554 4.49836824806928 4.497366775162984 4.496318341998209 4.495210947635996 4.494045591100909 4.492833271380028 4.49156298742194 4.490244738135713 4.488879522389853 4.487466339011244 4.486006186784085 4.484509064448793 4.482965970700918 4.481374904190017 4.479757863518532 4.478093847240645
 5.81 4.484050381185415 4.483960223250453 4.483786020172388 4.483546771936985 4.483254478526702 4.482948139920623 4.482627756094357 4.482313327019928 4.482022852665656 4.481764332996012 4.481555767971466 4.481397157548321 4.481294501678531 4.481256800309497 4.481282053383866 4.481359260839292 4.481515422608204 4.481720538617549 4.481992608788517 4.482311633036263 4.482684611269597 4.483101543390682 4.483561429294695 4.484054268869491 4.48457906199524 4.485135808544057 4.485703508379612 4.486283161356734 4.486882767320986 4.487473326108243 4.488073837544237 4.488655301444108 4.489237717611917 4.489790085840165 4.490333405909289 4.490846677587137 4.491331900628441 4.491777074774266 4.492193199751453 4.492570275272033 4.492898301032645 4.493187276713924 4.49342720197988 4.49361907647727 4.493751899834941 4.493825671663171 4.493850391552987 4.493817059075471 4.493724673781058 4.493573235198808 4.493353742835673 4.493075196175743 4.492738594679484 4.492342937782953 4.491878224897011 4.491345455406504 4.490753628669447 4.490103744016185 4.48939480074854 4.488617798138944 4.487781735429555 4.486887611831372 4.485935426523307 4.484924178651281 4.483854867327273 4.482737491628369 4.4815620505958 4.480328543233952 4.479046968509379 4.477718325349789 4.476341612643017 4.474916829235992 4.473445973933684 4.471927045498032 4.47037004264687 4.468777964052825 4.467137808342215 4.465461574093919
 5.83 4.471601210246262 4.471529694972848 4.471385032459953 4.47116622269358 4.470915265656489 4.470631161328121 4.470342909684497 4.470070510698123 4.469810964337854 4.469594270568767 4.469416429352007 4.469286440644622 4.46921330439938 4.469203020564582 4.46924558908385 4.469359009895903 4.469521282934319 4.46975140812729 4.470028385397347 4.47035921466109 4.470745895828886 4.47116542880456 4.47162681348508 4.472121049760206 4.472647137512152 4.473194076615211 4.473750866935377 4.474329508329948 4.47491800064712 4.475497343725564 4.476086537393982 4.476655581470658 4.477225475762996 4.477765220067029 4.478294814166933 4.478785257834512 4.479256550828676 4.479697692894902 4.48009968376468 4.480451523154948 4.480775210767512 4.481038746288447 4.481264129387487 4.481440359717405 4.481556436913372 4.4816243605923 4.481633130352183 4.48158374577141 4.481474206408073 4.481306511799254 4.4810696614603 4.48078365488409 4.480429491540278 4.480016170874528 4.479533692307732 4.478993055235214 4.478393259025925 4.477724303021612 4.476997186535989 4.476210908853878 4.475366469230343 4.474452866889819 4.473491101025203 4.472470170796961 4.471391075332193 4.470253813723701 4.469068385029042 4.467824788269557 4.466533022429398 4.46519308645453 4.463804979251727 4.462369699687553 4.460886246587322 4.459356618734055 4.457788814867414 4.45618383368263 4.454531673829404 4.452853333910811
 5.85 4.45903752711906 4.458993659376951 4.458867543690334 4.45869018004545 4.458460568425353 4.458217708809829 4.457971601175311 4.457730245494766 4.457512641737583 4.45733578986943 4.457198689852111 4.457108341643403 4.457062745196877 4.457080900461713 4.457159807382487 4.457289465898958 4.457476875945835 4.457721037452527 4.458020950342881 4.458365614534913 4.45875402994051 4.459175196465132 4.459648114007494 4.460142782459228 4.46065820170455 4.461205371619885 4.461762292073501 4.46232896292512 4.462906384025517 4.463483555216098 4.464060476328473 4.464627147184015 4.465173567593394 4.465700737356106 4.466216656259993 4.466703324080731 4.467160740581322 4.467577905511566 4.46796481860751 4.468302479590897 4.468610888168596 4.468860044032009 4.469069946856478 4.46922959630067 4.469330992005947 4.469382133595728 4.469375020674828 4.469308652828794 4.469193029623218 4.469008150603041 4.468765015291836 4.468451623191092 4.468089973779461 4.467659066512019 4.467168900819487 4.466620476107454 4.466002791755579 4.465325847116785 4.464579641516431 4.463785174251479 4.462921444589638 4.462009451768503 4.461028194994671 4.459998673442855 4.45890988625497 4.457762832539216 4.456567511369142 4.4553139217827 4.454012062781278 4.45266193332873 4.451263532350382 4.44981785873203 4.448323911318923 4.446791688914732 4.445213190280506 4.443597414133611 4.441933359146664 4.440243023946441
 5.87 4.446384306544596 4.446368091120878 4.446261528415358 4.446103618414508 4.445914361101669 4.44571375645697 4.445498804457243 4.445309505075912 4.445132858282883 4.444995864044405 4.444898522322931 4.444846833076948 4.444848796260817 4.444893411824574 4.444999679713735 4.445163599869079 4.445375172226416 4.445633396716352 4.445946273264024 4.446303801788833 4.446702982204156 4.447145814417055 4.447609298327955 4.448114433830327 4.448629220810341 4.449175659146514 4.449730748709344 4.450296489360927 4.450861880954561 4.451426923334334 4.451990616334709 4.452544959780078 4.453087953484315 4.45360159725031 4.45410389086949 4.454576834121331 4.455009426772842 4.455422668578056 4.455794559277487 4.456118098597586 4.456411286250179 4.45664512193189 4.456838605323554 4.456983736089613 4.457078513877495 4.45710493831699 4.457091009019599 4.457008725577881 4.456876087564777 4.456675094532923 4.456423746013957 4.456104041517795 4.455724980531916 4.455277562520608 4.454779786924226 4.45421265315841 4.453587160613315 4.452892308652811 4.452148096613668 4.451335523804738 4.450473589506119 4.4495422929683 4.448552633411303 4.447513610023795 4.446416221962205 4.44526046834982 4.444055348275857 4.442791860794538 4.441480004924141 4.440119779646047 4.438711183903752 4.4372652166019 4.435760876605268 4.434218162737756 4.432639073781368 4.431011608475158 4.42934676551419 4.427655543548462
 5.89 4.433623523776524 4.433623965377287 4.433544961703544 4.433416512741997 4.433268618476265 4.433098278886813 4.432934493950864 4.432786263642291 4.432659587931506 4.432562466785329 4.432513900166843 4.432499888035237 4.432539430345642 4.432620527048936 4.432762178091554 4.432951383415273 4.433186142956986 4.433477456648469 4.433813324416121 4.434181746180701 4.434592721857049 4.435035251353794 4.435519334573039 4.436012971410051 4.43653816175292 4.437081905482211 4.437636202470607 4.438190052582527 4.438752455673743 4.439314411590976 4.439865920171476 4.440405981242598 4.440936594621353 4.441445760113955 4.44193447751535 4.442392746608729 4.442821567165033 4.443209938942438 4.443567861685837 4.443885335126292 4.444163358980488 4.444381932950164 4.444560056721539 4.444689729964707 4.444768952333047 4.444788723462586 4.444759042971379 4.444669910458851 4.444521325505145 4.444303287670442 4.444035796494273 4.443708851494819 4.443322452168197 4.44286759798773 4.442352288403206 4.441778522840118 4.441135300698903 4.440442621354152 4.439680484153818 4.438858888418407 4.43798883344015 4.437049318482173 4.436050342777643 4.435002905528909 4.433897005906618 4.432731643048834 4.431527816060129 4.430254524010666 4.428942765935272 4.427573540832494 4.426164847663642 4.424698685351817 4.423204052780931 4.421650948794709 4.42006137219568 4.418433321744152 4.416767796157179 4.415064794107512
 5.91 4.420727154569245 4.420734257821224 4.420682819127912 4.420593838476234 4.420475315850084 4.420355251230256 4.420232644594354 4.420133495916692 4.420046805168179 4.420008572316192 4.419997797324434 4.420031480152783 4.420107620757119 4.420235219089149 4.420410275096208 4.420632788721049 4.42089175990163 4.42120518857087 4.421562074656404 4.421951418080327 4.422373218758907 4.422835476602308 4.423319191514281 4.42382236339185 4.424354992124989 4.424887077596268 4.425438619680509 4.425999618244412 4.426560073146172 4.427108984235083 4.427656351351133 4.428193174324577 4.428709452975503 4.429215187113379 4.429689376536599 4.430133021031997 4.430547120374362 4.430929674325936 4.431272682635897 4.431576145039827 4.431838061259172 4.432051431000684 4.432224253955851 4.432337529800317 4.43240025819328 4.432414438776886 4.432368071175608 4.432263154995603 4.432097689824068 4.431882675228572 4.431599110756387 4.431264995933788 4.43086233026536 4.430399113233276 4.429877344296565 4.429295022890379 4.428644148425225 4.427943720286205 4.427173737832224 4.426354200395207 4.425466107279276 4.424528457759938 4.423521251083244 4.42246448646494 4.421359163089612 4.420185280109802 4.418971836645124 4.417699831781364 4.416378264569564 4.415009134025094 4.41360143912671 4.412135178815605 4.410630351994441 4.409076957526363 4.407485994234016 4.40585746089853 4.404191356258512 4.402477679009
 5.93 4.407645175166132 4.407677944618308 4.407654076754109 4.407593571560679 4.407523429022184 4.407433649119739 4.407360231831323 4.407310177131679 4.407281484992204 4.407282155380821 4.407318188261843 4.407398583595818 4.407520341339365 4.407691461445001 4.40790094386094 4.4081567885309 4.408457995393872 4.408792564383901 4.409169495429837 4.409579788455074 4.410020443377287 4.410492460108143 4.410983838553005 4.411494578610624 4.412035680172811 4.412575143124108 4.413123967341434 4.413682152693719 4.414237699041534 4.414793606236698 4.415336874121878 4.415859502530171 4.41637149128468 4.416861840198066 4.417331549072094 4.417770617697174 4.418179045851864 4.418546833302388 4.418884979802127 4.419171485091089 4.419429348895386 4.419635570926682 4.419793150881632 4.419900088441311 4.419947383270626 4.419954035017717 4.419892043313343 4.419779407770259 4.419618127982575 4.419386203525103 4.419104633952694 4.41875441879956 4.41834355757858 4.417873049780599 4.417343894873707 4.416754092302513 4.416104641487397 4.415396541823757 4.414628792681235 4.413791393402941 4.412904343304652 4.411957641674004 4.410952287769674 4.409897280820542 4.408782620024843 4.407619304549312 4.406396333528304 4.40512470606291 4.403804421220062 4.402435478031616 4.401017875493425 4.399551612564411 4.398046688165604 4.396493101179185 4.394911850447507 4.393282934772108 4.391605352912705 4.38990010358619
 5.95 4.39435656228806 4.39441500241322 4.394418711128855 4.394395688422326 4.394353934278059 4.394322448677488 4.394297231598958 4.394285283017634 4.394314602905391 4.394362191230686 4.394454047958429 4.394580173049826 4.394755566462221 4.394960228148923 4.395212158059011 4.395499356137141 4.395831822323325 4.396196556552708 4.396603558755325 4.397032828855854 4.397492366773339 4.397981172420926 4.398491245705554 4.399019586527666 4.399557194780882 4.400103070351667 4.400668213118996 4.401221622953987 4.401773299719538 4.402324243269942 4.402863453450493 4.403390930097075 4.403897673035741 4.40438268208228 4.404846957041768 4.405280497708111 4.405683303863566 4.406045375278259 4.406376711709685 4.406658312902194 4.406909178586471 4.40709930847899 4.407249702281472 4.407350359680314 4.407400280346017 4.407391463932592 4.407331910076966 4.407222618398353 4.407043588497639 4.406814819956734 4.406515312337921 4.406167065183181 4.405759078013528 4.405281350328302 4.404752881604474 4.404155671295921 4.403498718832696 4.402792023620289 4.402015585038862 4.401189402442489 4.400293475158364 4.399347802486014 4.398343383696487 4.397289218031532 4.396176304702766 4.395012642890824 4.393791231744514 4.392520070379923 4.391199157879554 4.389830493291419 4.388422075628128 4.386965903865973 4.385459976943988 4.383916293763006 4.382324853184697 4.380704654030593 4.379035695081107 4.377339975074537
 5.97 4.380834293122253 4.380918408318518 4.38094769926871 4.380962165960396 4.380967808378268 4.380973626504064 4.38100562031649 4.381050789791127 4.381126134900313 4.381228655613034 4.381376351894782 4.381555223707409 4.381764271008969 4.382020493753548 4.382313891891071 4.382641465367115 4.383013214122691 4.383407138094022 4.383832237212309 4.38429951140348 4.38477596058793 4.385282584680246 4.385808383588919 4.386352357216046 4.386906505457016 4.387467828200186 4.388028325326541 4.388595996709348 4.389152842213782 4.389707861696562 4.390252055005556 4.390773421979376 4.391283962446972 4.391763676227198 4.392231563128371 4.392658622947827 4.393054855471443 4.393420260473174 4.393744837714546 4.394028586944163 4.394262507897191 4.394465600294821 4.394608863843736 4.394702298235551 4.394744903146245 4.394737678235591 4.394680623146551 4.394553737504677 4.394387020917494 4.394149472973865 4.393853093243356 4.393506881275568 4.393089836599483 4.392612958722769 4.392087247131098 4.39149070128743 4.390845320631301 4.390129104578088 4.389354052518267 4.388528163816653 4.387643437811633 4.386698873814385 4.385694471108083 4.384641228947086 4.383538146556123 4.382375223129465 4.381162457830066 4.379891849788723 4.378581398103194 4.377221101837325 4.375812960020149 4.374365971644982 4.372869135668504 4.371324451009825 4.369750916549546 4.368129531128798 4.366470293548274 4.364782202567251
 5.99 4.367076345311409 4.367176139903725 4.367242018649112 4.367301981535345 4.367344028547367 4.367406159667221 4.367484374873965 4.367585674143585 4.367715057448878 4.367871524759344 4.368072076041048 4.368302711256474 4.368563430364373 4.368870233319588 4.369203120072879 4.369579090570725 4.369979144755113 4.370410282563324 4.370873503927703 4.371365808775402 4.371879197028139 4.372400668601916 4.372951223406741 4.373510861346337 4.374078582317825 4.374654386211414 4.375229272910064 4.375801242289141 4.376371294216058 4.376929428549911 4.377476645141086 4.378011943830876 4.378515324451065 4.379006786823509 4.379467330759709 4.379896956060355 4.380295662514881 4.380663449900984 4.380990317984148 4.381267266517146 4.381512295239533 4.381708403877125 4.381852592141467 4.381947859729288 4.382002206321943 4.381986631584841 4.381931135166867 4.381815716699779 4.381639375797612 4.381404112056047 4.381117925051783 4.380761814341893 4.380356779463164 4.379890819931432 4.379364935240891 4.378769124863408 4.378124388247811 4.377418724819171 4.376653133978065 4.375827615099843 4.374953167533859 4.374018790602711 4.373023483601455 4.371980245796812 4.370876076426366 4.369722974697739 4.368519939787769 4.367257970841654 4.365956066972114 4.36460522725851 4.36320545074597 4.361766736444497 4.360279083328065 4.3587524903337 4.357187956360555 4.355574480268971 4.353933060879518 4.352252696972035
 6.01 4.353100696943137 4.353226175184731 4.353326647193744 4.35342211295815 4.353520572463142 4.353627025691061 4.35376047262131 4.353914913230272 4.354097347491196 4.354315775374084 4.35456719684556 4.35484861186873 4.355168020403027 4.355523422404041 4.355903817823346 4.356318206608302 4.356763588701859 4.357230964042333 4.357729332563186 4.358246694192776 4.358794048854114 4.359350396464591 4.359914736935701 4.360497070172759 4.361088396074586 4.361676714533208 4.362264025433516 4.362858328652936 4.363430624061076 4.364000911519355 4.364560190880638 4.365096461988837 4.365621724678517 4.36611597877448 4.366587224091339 4.367018460433082 4.367428687592619 4.367796905351324 4.368125113478556 4.368412311731174 4.368659499853035 4.368855677574491 4.36901084461185 4.369116000666854 4.369161145426125 4.369166278560602 4.36911139972497 4.368995508557076 4.368829604677331 4.368604687688097 4.36831875717307 4.367972812696643 4.367576853803258 4.367110880016749 4.366594890839671 4.366018885752617 4.365372864213525 4.364676825656963 4.363920769493417 4.363114695108554 4.362238601862484 4.361312489088994 4.360337356094792 4.359301202158714 4.35821602653094 4.357071828432185 4.355877607052886 4.354633361552368 4.353350091058008 4.352007794664377 4.350625471432382 4.349195120388379 4.347724740523292 4.34620633079171 4.344658890110972 4.343062417360244 4.341437911379579 4.339765370968975
 6.03 4.338948326539658 4.33909849261346 4.339234563264144 4.339374538479885 4.339517418246118 4.339678202545475 4.339863891357697 4.34008048465956 4.340313982424749 4.340593384623762 4.340893691223775 4.341232902188499 4.341610017478036 4.342012037048708 4.342437960852885 4.342896788838797 4.343387520950333 4.343899157126825 4.344440697302828 4.344991141407887 4.345561489366275 4.346149741096744 4.346745896512252 4.347350955519667 4.347962918019483 4.348572783905498 4.349180553064504 4.349786225375945 4.350389800711575 4.350970278935099 4.351539659901803 4.352096943458172 4.352622129441497 4.353126217679464 4.35360820798974 4.354049100179542 4.354468894045193 4.354847589371666 4.35518518593212 4.355482683487421 4.355739081785643 4.355944380561579 4.356109579536213 4.356214678416197 4.356278676893317 4.356282574643931 4.356236371328412 4.356140066590574 4.355983660057078 4.355767151336837 4.355489540020405 4.355162825679346 4.354765007865608 4.354318086110868 4.353810059925875 4.353242928799776 4.352624692199435 4.351937349568736 4.351198900327873 4.35040134387263 4.349543679573656 4.348635906775711 4.347668024796918 4.346650032927993 4.345571930431463 4.344444716540878 4.343268390460005 4.342041951362014 4.340775398388652 4.3394507306494 4.338085947220628 4.336672047144725 4.335219029429231 4.33372689304595 4.332185636930047 4.330616259979143 4.328998761052389 4.327352138969542
 6.05 4.324686213047778 4.324870071067812 4.32504074564962 4.325215236781574 4.325410544449348 4.325623668635856 4.325860609321179 4.326127366482464 4.326430940093838 4.326757330126278 4.327124536547498 4.327510559321809 4.327942398409964 4.328389053769005 4.328879525352084 4.32938181310828 4.329914916982402 4.330467836914781 4.331051572841046 4.331633124691895 4.332243492392849 4.332862675863994 4.333489675019714 4.334124489768408 4.334756120012203 4.335396565646643 4.336023826560376 4.336647902634826 4.337270793743854 4.337871499753402 4.338459020521133 4.339025355896051 4.339569505718117 4.340092469817849 4.340583248015908 4.341042840122675 4.341471245937817 4.341867465249839 4.342214497835622 4.342529343459958 4.342794001875061 4.343007472820073 4.343180756020563 4.343313851187999 4.343385758019223 4.343397476195911 4.34337000538401 4.343281345233181 4.343131495376216 4.342932455428448 4.342673224987151 4.342353803630926 4.341984190919075 4.341553386390962 4.34105338956537 4.340503199939831 4.33990281698996 4.339231240168774 4.33851046890598 4.337729502607285 4.336888340653666 4.335997982400642 4.335046427177526 4.334045674286677 4.33299472300273 4.331883572571812 4.330733222210761 4.329523671106321 4.328273918414321 4.326963963258863 4.325625804731473 4.32422844189026 4.322800873759051 4.321325099326524 4.31981011754532 4.318255927331152 4.316663527561895 4.315042917076671
 6.07 4.310392335829134 4.310611889841871 4.310816173557408 4.311043186964305 4.31127993004847 4.3115434027931 4.311839605178597 4.312164537182486 4.312515198779316 4.312897589940538 4.313319710634397 4.313769560825786 4.314245140476102 4.314754449543087 4.315285487980662 4.31583925573874 4.316422752763031 4.317016978994844 4.317638934370861 4.318270618822916 4.318910032277745 4.319558174656746 4.3202230458757 4.320886645844509 4.3215469744669 4.322214031640125 4.322869817254658 4.32352233119386 4.324152573333658 4.324780543542189 4.325386241679441 4.325969667596893 4.326540821137127 4.327070702133429 4.327579310409398 4.328055645778518 4.328500708043732 4.32890549699701 4.329278012418882 4.329600254077989 4.3298812217306 4.330121915120128 4.33030233397663 4.330441478016296 4.330530346940932 4.330568940437417 4.33054725817717 4.330475299815583 4.330353064991456 4.330169553326416 4.329926764424331 4.329623697870693 4.329269353232016 4.328855730055205 4.328381827866911 4.327846646172893 4.327252184457346 4.32660744218223 4.325902418786592 4.325147113685859 4.324322526271136 4.323456655908486 4.322531501938197 4.321546063674043 4.320510340402522 4.319425331382101 4.318290035842427 4.317115452983549 4.315880581975108 4.314597421955534 4.313273972031215 4.311911231275668 4.310499198728692 4.309047873395506 4.307558254245883 4.306029340213274 4.304462130193909 4.302855623045897
 6.09 4.296191674650682 4.296434928636374 4.296681826603099 4.296950368539604 4.297237554432028 4.297550384263841 4.297893858015764 4.298264975665692 4.298669737188582 4.29911614255636 4.299591191737783 4.300092884698318 4.300618221399991 4.301178201801236 4.301759825856723 4.302372093517183 4.302994004729212 4.303635559435074 4.304296757572487 4.304965599074395 4.305642083868732 4.306337211878173 4.307028983019878 4.307718397205215 4.308415454339482 4.309110154321609 4.309791497043855 4.310460482391485 4.311126110242448 4.311770380467032 4.312402292927512 4.313010847477786 4.313589043963003 4.314143882219174 4.314678362072771 4.315170483340319 4.315631245827981 4.316051649331114 4.316440693633832 4.316778378508547 4.317084703715507 4.317330669002306 4.317536274103405 4.317691518739627 4.317805402617636 4.317859925429424 4.317853086851765 4.317805886545674 4.317689324155841 4.317521399310066 4.317303111618675 4.317024460673924 4.316686446049395 4.316287067299381 4.315838323958258 4.315328215539841 4.31475874153674 4.31412890141969 4.313448694636885 4.312708120613285 4.311908178749928 4.311056868423212 4.310156188984188 4.309195139757814 4.308194720042231 4.307133929107991 4.30602376619731 4.304863230523276 4.303653321269076 4.302394037587183 4.30109437859856 4.299756343391832 4.298368931022448 4.296942140511853 4.295475970846617 4.293971420977578 4.292427489818963 4.290856176247498
 6.11 4.282200209675448 4.282465167549418 4.282743684801313 4.283052761420065 4.283379397392037 4.283738592700967 4.284137347327891 4.284561661251062 4.285019534445848 4.285517966884624 4.286032958536661 4.286593509367987 4.287178619341244 4.287786288415541 4.288415516546287 4.289065303685013 4.289733649779182 4.290422554772001 4.291129018602199 4.291833041203806 4.292555622505931 4.293275762432509 4.294003460902041 4.294727717827341 4.295459533115245 4.296177906666327 4.296884838374595 4.297588328127182 4.298269375804023 4.298947981277511 4.299594144412162 4.30022786506425 4.300830143081442 4.301399978302413 4.301948370556458 4.302465319663086 4.302940825431609 4.303384887660712 4.303788506138019 4.304150680639645 4.304461410929732 4.304742696759979 4.304962537869164 4.305140933982648 4.305259884811866 4.305328390053817 4.305355449390529 4.305313062488527 4.30523022899828 4.305076948553637 4.304872220771259 4.304618045250031 4.304303421570467 4.303929349294108 4.303493827962896 4.302997857098552 4.302452436201931 4.301856564752375 4.301190242207046 4.300473468000254 4.299707241542769 4.298879562221131 4.297993429396935 4.297065842406116 4.296078800558219 4.295042303135657 4.29395534939296 4.292818938556008 4.291642069821259 4.29040674235497 4.289130955292385 4.28781570773694 4.286461998759442 4.285058827397233 4.283616192653355 4.282135093495697 4.28062552885613 4.279066497629636
 6.13 4.268526921453508 4.268823587067419 4.269132728556619 4.269470345910219 4.269842439114802 4.270247008154372 4.270679053010269 4.271155573661102 4.271663570082634 4.272201042247692 4.272774990126043 4.273383413684265 4.274015312885606 4.274668687689839 4.275343538053093 4.276047863927685 4.276761665261933 4.277494941999961 4.278235694081491 4.278983921441625 4.279740624010618 4.280493801713636 4.281255454470507 4.282013582195454 4.282769184796821 4.283511262176797 4.284250814231107 4.284977840848712 4.285692341911492 4.28638431729391 4.287053766862678 4.287701690476398 4.288327087985205 4.288930959230389 4.289492304044011 4.290023122248508 4.290521413656279 4.290989178069273 4.291406415278554 4.291782125063865 4.292116307193172 4.292410961422199 4.292654087493955 4.292846685138251 4.2929887540712 4.293080293994709 4.293111304595961 4.293101785546883 4.293031736503609 4.292902157105921 4.292721046976692 4.292480405721307 4.292179232927077 4.291827528162646 4.291415290977381 4.290943520900751 4.2904202174417 4.289837380088009 4.289205008305629 4.28851110153804 4.28775765920556 4.286954680704667 4.286100165407298 4.285186112660152 4.284232521783955 4.28321939207275 4.282155722793142 4.281041513183555 4.279888762453467 4.278685469782636 4.277433634320318 4.276142255184476 4.274811331460967 4.273430862202728 4.272021846428951 4.270563283124245 4.269076171237781 4.267550509682442
 6.15 4.255298790913203 4.255606168056297 4.255942938654681 4.256316102697639 4.256713660171972 4.257150611061941 4.257633955349193 4.258150693012674 4.258696824028545 4.25928134837007 4.259901266007504 4.260555576907964 4.261232281035294 4.261940378349915 4.262658868808667 4.263396752364636 4.264154028966973 4.264929698560707 4.265703761086532 4.266494216480599 4.267283064674293 4.268079305593984 4.268862939160797 4.26965396529034 4.27044138389244 4.271216194870862 4.271978398123019 4.272727993539664 4.273464981004586 4.274179360394276 4.274871131577597 4.275541294415437 4.276189848760351 4.276805794456195 4.277390131337741 4.277943859230292 4.278454977949282 4.278935487299854 4.279375387076453 4.279763677062376 4.280120357029336 4.280427426737006 4.280683885932544 4.280888734350127 4.28105397171045 4.281158597720239 4.281211612071727 4.281216014442144 4.281168804493173 4.28106098187042 4.280893546202844 4.280675497102206 4.280396834162482 4.280057556959285 4.279668665049259 4.279219157969473 4.278720035236803 4.278159296347297 4.277538940775541 4.276868967973996 4.276138377372344 4.275357168376811 4.274526340369476 4.273634892707587 4.272703824722846 4.271713135720692 4.270671824979573 4.269591891750212 4.268451335254855 4.267271154686505 4.266052349208154 4.26478291795201 4.263474860018689 4.262127174476421 4.260730860360238 4.259305916671138 4.257842342375265 4.256339136403051
 6.17 4.242589799352591 4.242914891752899 4.243268296253643 4.243666012844279 4.244096041511822 4.244563382240786 4.245076035013112 4.245629999808089 4.246223276602257 4.246852865369314 4.247506766079992 4.248204978701938 4.248924503199578 4.249665339533972 4.250436487662652 4.251215947539461 4.25200471911437 4.252811802333292 4.253627197137875 4.2544499034653 4.255279921248054 4.256098250413697 4.25692289088462 4.257744842577791 4.258554105404491 4.259349679270032 4.26013356407348 4.260914759707347 4.261663266057293 4.262400083001797 4.263114210411834 4.263805648150535 4.264465396072825 4.265104454025074 4.265700821844717 4.266276499359869 4.266800486388934 4.267292782740197 4.267754388211407 4.268165302589354 4.268525525649427 4.268854057155163 4.269122896857798 4.269351044495783 4.269528499794317 4.269645262464842 4.269721332204549 4.269736708695862 4.269702391605914 4.269608380586013 4.269462675271097 4.269257275279173 4.269001180210759 4.268685389648295 4.268308903155564 4.26788172027709 4.267394840537524 4.266857263441031 4.266259988470652 4.265602015087665 4.264893342730932 4.264135970816236 4.263326898735607 4.26245912585664 4.261540651521789 4.260572475047677 4.25956459572437 4.258496012814651 4.25738872555328 4.256231733146254 4.255025034770041 4.253778629570809 4.252493516663654 4.251168695131804 4.249805164025819 4.24839292236278 4.246951969125465 4.245472303261523
 6.19 4.230472928431108 4.230804739756631 4.231181782875732 4.231592057778036 4.232041564450767 4.232538302878687 4.233077273044027 4.233667474926409 4.234294908502749 4.234957573747167 4.235655470630864 4.23638459912201 4.237145959185599 4.237928550783315 4.238729373873374 4.23955042841036 4.240379714345044 4.241227231624209 4.24207298019044 4.242925959981926 4.243777170932237 4.244634612970096 4.245480286019141 4.246323189997671 4.24716232481839 4.247989690388134 4.248794286607583 4.249587113370979 4.250366170565815 4.251114458072522 4.251849975764146 4.252552723506009 4.253234701155373 4.253884908561068 4.254503345563141 4.255081011992465 4.255626907670358 4.256132032408181 4.256595386006931 4.257027968256819 4.257400778936837 4.257741817814322 4.258023084644498 4.258263579170016 4.258453301120484 4.258592250211974 4.25868142614654 4.2587098286117 4.25868745727993 4.258605311808133 4.258473391837107 4.25828969699099 4.258047226876708 4.257742981083404 4.257388959181862 4.256975160723913 4.256500585241839 4.255976232247758 4.25540110123301 4.254766191667517 4.254081502999146 4.253336034653053 4.252539786031026 4.251694756510802 4.250798945445394 4.249854352162386 4.248848975963236 4.247813816122553 4.246718871887381 4.245585142476451 4.244401627079446 4.243178324856235 4.241916234936109 4.240604356417006 4.239263688364717 4.237874229812091 4.236455979758227 4.234999937167654
 6.21 4.21900516016145 4.219340694021314 4.219719380399075 4.220140219284521 4.220608210665084 4.221131354525766 4.221695650849083 4.222309099614985 4.222958700800755 4.22365345438093 4.224392360327171 4.225152418608152 4.225953629189434 4.226765992033311 4.227606507098668 4.228457174340813 4.22931599371131 4.230192965157789 4.231078088623756 4.231961364048386 4.232840791366316 4.233719370507407 4.234594101396517 4.235456983953255 4.236317018091722 4.237165203720241 4.237990540741086 4.238803029050186 4.239593668536836 4.24037245908338 4.241119400564895 4.241834492848861 4.242527735794817 4.243189129254016 4.243819673069064 4.244409367073537 4.244967211091613 4.245484204937672 4.245960348415895 4.246395641319848 4.246790083432058 4.247133674523584 4.247437414353568 4.247680302668779 4.247882339203144 4.248034523677285 4.248125855798017 4.248167335257859 4.248157961734528 4.248098734890415 4.24797965437206 4.247799719809619 4.247568930816302 4.247278286987827 4.246937787901842 4.246536433117349 4.246085222174109 4.245573154592049 4.245012229870639 4.244389447488284 4.243717806901681 4.242985307545182 4.242212948830143 4.241380730144255 4.240498650850877 4.23956671028835 4.238594907769301 4.237563242579947 4.236491713979368 4.235371321198796 4.23421106344087 4.233000939878894 4.231751949656088 4.230464091884812 4.2291373656458 4.227780769987365 4.226376303924613 4.22493296643863
 6.23 4.208194476901653 4.208531736847246 4.208911071049728 4.209339479499056 4.209823962182855 4.210350519086373 4.210938150192401 4.211573855481208 4.212254634930444 4.212979488515047 4.213737416207131 4.214537417975873 4.21535749378738 4.216208643604548 4.217077867386918 4.217957165090511 4.218854536667663 4.219759982066838 4.220664501232446 4.221576094104631 4.22248576061907 4.223382500706744 4.224287314293711 4.225170201300861 4.226050161643663 4.226908195231904 4.227753301969416 4.228587481753791 4.229398734476084 4.230178060020518 4.230936458264162 4.231672929076608 4.232377472319639 4.233051087846877 4.233683775503437 4.23429553512555 4.234855366540201 4.235384269564727 4.235873244006431 4.236311289662172 4.236718406317948 4.237065593748466 4.237371851716707 4.23763717997348 4.237842578256958 4.237998046292216 4.238102583790742 4.23815719044996 4.238151865952726 4.238095609966814 4.237989422144404 4.237822302121543 4.237595249517614 4.23731826393478 4.236991344957423 4.236603492151576 4.236155705064342 4.235657983223298 4.235109326135899 4.234501733288864 4.233843204147554 4.23312473815534 4.232356334732962 4.231546993277873 4.230678713163585 4.229760493738987 4.228792334327665 4.227785234227215 4.22672719270853 4.225620209015098 4.224474282362268 4.223288411936526 4.222053596894749 4.220779836363446 4.219466129438007 4.218124475181916 4.216733872625976 4.215314320767518
 6.25 4.198063861347394 4.198390850873462 4.19876783739391 4.199201820898852 4.199680801376114 4.200230778811173 4.200829753187098 4.201474724484471 4.202175692681294 4.202929657752906 4.203715619671866 4.204533578407839 4.205392533927468 4.206260486194244 4.207158435168348 4.208074380806503 4.208990323061799 4.209924261883523 4.210856197216964 4.211786129003223 4.212714057178996 4.213640981676363 4.214564902422556 4.215466819339722 4.216366732344678 4.217244641348641 4.218110546256973 4.218945446968893 4.21976734337719 4.220568235367926 4.221338122820126 4.222086005605452 4.222792883587887 4.223478756623379 4.224123624559504 4.2247364872351 4.225309344479897 4.22584219611414 4.226333041948194 4.226783881782146 4.227194715405396 4.227554542596235 4.22786436312141 4.228124176735689 4.228342983181411 4.228501782188015 4.228619573471583 4.228678356734346 4.228676131664197 4.228633897934196 4.228531655202048 4.228369403109587 4.228156141282247 4.227882869328512 4.227559586839372 4.227186293387757 4.226742988527968 4.226259671795091 4.225715342704412 4.225121000750805 4.224467645408129 4.223763276128603 4.223008892342173 4.222205493455869 4.221351078853158 4.220447647893278 4.219494199910565 4.218490734213777 4.217448250085395 4.216355746780928 4.215214223528197 4.214042679526614 4.212822113946453 4.211563525928106 4.210264914581333 4.208927278984504 4.207561618183822 4.206146931192547
 6.27 4.188596296524467 4.188922019070201 4.189285662330428 4.189714226295417 4.190195710953186 4.190747116289444 4.191355442287529 4.192019688928327 4.192738856190194 4.193510944048856 4.194314952477306 4.195159881445693 4.196034730921189 4.196940500867859 4.197855191246519 4.198798802014576 4.199741333125864 4.200692784530473 4.201653156174562 4.202601448000159 4.20355765994497 4.204502791942147 4.205435843920077 4.206357815802143 4.207267707506474 4.208165518945698 4.209042250026676 4.209896900650224 4.210730470710832 4.211532960096365 4.212314368687764 4.213064696358728 4.213792942975394 4.214481108395991 4.215129192470513 4.215745195040349 4.216331115937932 4.216866954986349 4.217361711998974 4.217816386779062 4.218229979119348 4.218594488801638 4.218907915596374 4.219181259262212 4.21939451954557 4.219567696180177 4.219679788886613 4.219742797371826 4.219755721328659 4.219707560435348 4.219610314355021 4.21945198273519 4.219243565207222 4.218986061385805 4.21866747086841 4.218288793234733 4.217860028046138 4.217381174845075 4.21684223315451 4.216253202477322 4.215615082295704 4.214915872070554 4.214166571240848 4.213368179223015 4.212519695410285 4.211631119172048 4.210682449853188 4.20969468677341 4.208656829226564 4.207569876479953 4.206453827773629 4.205277682319687 4.204073439301544 4.202829097873208 4.201536657158543 4.200214116250513 4.198854474210432 4.197454730067187
 6.29 4.179792765781461 4.180096224731553 4.180454529083298 4.18087567882712 4.181358673951229 4.181909514441558 4.182527200281707 4.183199731452865 4.18393610793373 4.184714329700412 4.185544396726331 4.186406308982105 4.187308066435426 4.188229669050927 4.189171116790043 4.190121409610854 4.191091547467923 4.192069530312128 4.193037358090479 4.194014030745921 4.194988548217141 4.195952910438349 4.196905117339063 4.197846168843876 4.198765064872211 4.199673805338076 4.200561390149803 4.201426819209774 4.202272092414147 4.203086209652558 4.203869170807829 4.204631975755654 4.205353624364282 4.206054116494186 4.206704451997726 4.207334630718799 4.207914652492482 4.208453517144659 4.208962224491652 4.209410774339821 4.209829166485179 4.210197400712975 4.210515476797278 4.210784394500557 4.211002153573236 4.211169753753249 4.211288194765587 4.211355476321833 4.211363598119674 4.211330559842433 4.211228361158559 4.211076001721132 4.210873481167337 4.210610799117953 4.210297955176805 4.20992494893023 4.209502779946518 4.209029447775347 4.208495951947214 4.207913291972853 4.207270467342633 4.206587477525968 4.205844321970694 4.205051000102451 4.204208511324058 4.203315855014861 4.202384030530091 4.201402037200195 4.200370874330175 4.199299541198903 4.198179037058433 4.197020361133302 4.19582151261982 4.194573490685355 4.193297294467603 4.191981923073852 4.190627375580236 4.189244651030977
 6.31 4.171614252782627 4.171904451468296 4.172256421194556 4.172670161951981 4.173152673728964 4.173702956511662 4.174318010283931 4.17499783502726 4.175750430720679 4.176545797340674 4.177381934861087 4.178268843252995 4.1791765224846 4.180113972521093 4.181081193324516 4.182058184853608 4.183044947063648 4.184030479906289 4.185025783329372 4.186019857276743 4.187003701688054 4.187986316498552 4.188947701638865 4.18989785703477 4.190837782606962 4.191756478270803 4.192654943936067 4.193532179506676 4.194379184880419 4.195204959948673 4.196000504596103 4.196765818700364 4.197490902131776 4.19819475475301 4.198849376418751 4.199472766975356 4.200065926260495 4.200609854102798 4.201113550321476 4.20156701472594 4.201980247115414 4.202353247278528 4.202667014992911 4.20294055002477 4.203163852128458 4.203326921046036 4.203450756506829 4.203514358226955 4.203528725908866 4.203491859240868 4.203395757896633 4.2032394215347 4.203042849797971 4.20277604231319 4.202469998690425 4.202103718522523 4.20167720138457 4.201200446833337 4.200674454406713 4.200087223623131 4.199460753980989 4.198775044958048 4.198028096010841 4.19724190657405 4.196406476059895 4.195520803857493 4.194594889332222 4.193610731825073 4.192586330651989 4.191521685103191 4.190408794442508 4.189255657906684 4.18805427470468 4.186823644016969 4.185543764994822 4.184235636759577 4.18288825840191 4.181502628981086
 6.33 4.164056741500906 4.16434268320092 4.164679322517246 4.165074659440609 4.165556693959582 4.166105426060539 4.166727855727592 4.167413982942517 4.168162807684675 4.168973329930925 4.169824549655511 4.170717466829972 4.171650081423006 4.172603393400349 4.173587402724641 4.174570109355267 4.175573513248211 4.176586614355882 4.177599412626941 4.178600908006117 4.179603100434005 4.180593989846873 4.181574576176434 4.182535859349634 4.18348583928841 4.184415515909454 4.185314889123957 4.186203958837346 4.187062724949019 4.187891187352054 4.18868934593293 4.189457200571218 4.190185751139277 4.190893997501935 4.191551939516156 4.192179577030707 4.192767909885808 4.19330693791278 4.193814660933669 4.194274078760881 4.194682191196788 4.195051998033342 4.195370499051658 4.195640694021614 4.195859582701422 4.19603016483719 4.196149440162488 4.196209408397893 4.196230069250528 4.19618042241359 4.196090467565874 4.195941204371277 4.195731632478306 4.195471751519565 4.19516256111124 4.194793060852569 4.194374250325308 4.193905129093184 4.193375696701338 4.192795952675762 4.192156896522723 4.191478527728183 4.190738845757201 4.189950850053331 4.189122540038018 4.188233915109966 4.187305974644513 4.18632871799299 4.185302144482074 4.184245253413126 4.183130044061528 4.181985515675998 4.18079066747791 4.179558498660599 4.178286008388652 4.176985195797195 4.175636059991168 4.174258600044599
 6.35 4.15711021621116 4.157382904152814 4.157702217208584 4.158099155369339 4.158561718623831 4.159107906958649 4.159727720358152 4.160420158804402 4.161184222277083 4.161999910753412 4.162856224208042 4.163764162612956 4.164712725937338 4.165680914147466 4.166670727206561 4.167680165074644 4.168689227708388 4.169719915060945 4.170739227081783 4.171760163716493 4.172769724906602 4.173769910589372 4.174760720697589 4.175741155159337 4.176691213897779 4.17763189683091 4.178543203871308 4.179434134925883 4.180294689895603 4.181125868675224 4.181927671152999 4.182699097210385 4.183431146721736 4.184133819553996 4.184806115566368 4.185429034609985 4.186012576527568 4.186556741153075 4.18706052831134 4.187514937817703 4.187929969477628 4.18829462308632 4.188610898428324 4.188876795277118 4.189102313394693 4.189269452531133 4.189386212424176 4.189443592798773 4.189450593366626 4.189408213825736 4.18931545385992 4.189163313138337 4.188961791314994 4.188699888028241 4.188387602900271 4.188015935536591 4.187594885525502 4.187112452437555 4.186591635825009 4.186010435221272 4.185368850140335 4.184687880076203 4.183957524502302 4.183166782870896 4.182336654612475 4.181456139135153 4.180526235824039 4.179547944040615 4.178529263122088 4.177461192380749 4.176353731103314 4.175206878550253 4.174021633955124 4.172786996523874 4.171522965434161 4.170210539834638 4.168869718844246 4.167500501551496
 6.37 4.150756661483546 4.151006098843633 4.151320089723293 4.151697634113535 4.152169732003287 4.152704383379348 4.153330588226319 4.154019346526543 4.154788658260022 4.155609523404328 4.156481941934509 4.157394913822983 4.158348439039419 4.159322517550618 4.160327149320375 4.161353334309336 4.162379072474848 4.163406363770796 4.164444208147434 4.165471605551203 4.166500555924544 4.167510059205695 4.168510115328489 4.169490724222138 4.170461885810997 4.171403600014344 4.172315866746119 4.173208685914686 4.174073057422556 4.174906981166129 4.175712457035399 4.176487484913672 4.177224064677263 4.177930196195192 4.178587879328858 4.179216113931717 4.179804899848941 4.18034423691708 4.180844124963699 4.18130456380702 4.181705553255542 4.182068093107662 4.182390183151289 4.18265282316343 4.182866012909793 4.183029752144359 4.183144040608955 4.183198878032823 4.183203264132166 4.183158198609689 4.183063681154145 4.182909711439853 4.182695289126214 4.182431413857223 4.182118085260962 4.181744302949093 4.181321066516337 4.180847375539944 4.180314229579158 4.17973162817466 4.179098570848025 4.178406057101146 4.177674086415665 4.176891658252385 4.176049772050681 4.175168427227897 4.174237623178731 4.173267359274621 4.172247634863112 4.171178449267219 4.170069801784781 4.168922691687801 4.167736118221788 4.166510080605073 4.165235578028133 4.163931609652898 4.162590174612047 4.161219272008305
 6.39 4.144961062177069 4.145207252082828 4.145504924807107 4.145885080341055 4.146336718673774 4.146879839792264 4.147503443681372 4.148198530323711 4.148963099699595 4.149790151786944 4.150666686561197 4.151594703995197 4.152553204059088 4.153543186720186 4.154553651942848 4.155585599688332 4.156619029914651 4.157662942576406 4.158708337624624 4.159744215006578 4.160781574665604 4.161800416540903 4.162809740567337 4.163790546675213 4.16476283479007 4.165706604832437 4.166630856717594 4.167525590355329 4.16839180564967 4.169229502498626 4.170037680793905 4.170807340420625 4.171548481257027 4.172250103174163 4.172912206035592 4.173535789697047 4.174119854006108 4.174655398801867 4.175151423914571 4.175608929165266 4.176015914365431 4.176364379316599 4.176684323809974 4.176943747626034 4.177154650534128 4.177306032292062 4.177417892645681 4.177469231328434 4.177472048060936 4.177425342550518 4.177319114490772 4.177162363561079 4.176947089426138 4.176681291735477 4.176365970122964 4.175991124206298 4.175565753586501 4.175080857847399 4.174546436555082 4.17396248925738 4.173329015483302 4.172635014742489 4.171901486524638 4.171108430298938 4.17027584551348 4.169383731594664 4.168452087946601 4.1674809139505 4.166460208964051 4.165389972320791 4.164280203329476 4.163131901273426 4.161945065409877 4.160708694969312 4.159443789154794 4.158139347141279 4.156797368074929 4.15541585107241
 6.41 4.139725403433301 4.139959348963336 4.140252707490434 4.140625479005885 4.141077663498959 4.141619260956858 4.142230271364662 4.142931694705255 4.143702530959255 4.144534780104928 4.14541644211809 4.146350516972005 4.147314004637282 4.148309905081741 4.149326218270294 4.1503649441648 4.151414082723921 4.152465633902962 4.15351859765371 4.154562973924256 4.155598762658813 4.156626963797525 4.157636577276265 4.15862760302642 4.159601040974683 4.160555891042813 4.161481153147406 4.162379827199648 4.163248913105056 4.164079410763218 4.16489132006752 4.165665640904865 4.166400373155377 4.167096516692113 4.16775407138074 4.168373037079232 4.168953413637531 4.169485200897223 4.169977398691186 4.170431006843241 4.170825025167791 4.171180453469443 4.171487291542639 4.171744539171259 4.171952196128228 4.172101262175108 4.172210737061683 4.172260620525532 4.172250912291601 4.172202612071762 4.172083719564351 4.171926234453723 4.171708156409772 4.171441485087461 4.171115220126332 4.170738361150009 4.1703019077657 4.169816859563679 4.169281216116765 4.168685976979795 4.168051141689078 4.167355709761854 4.166611680695734 4.16582805396813 4.164984829035689 4.164102005333699 4.163159582275507 4.162187559251914 4.161156935630564 4.160095710755322 4.158976883945656 4.157827454495995 4.156640421675084 4.155403784725332 4.154128542862151 4.15282369527328 4.151481241118116 4.150100179527012
 6.43 4.135021670670238 4.135245374855423 4.135544423082179 4.13591081534193 4.136354551624111 4.136895631916124 4.137515056203275 4.138212824468718 4.138989936693367 4.139817392855823 4.140705192932278 4.141644336896411 4.142613824719281 4.143625656369209 4.144647831811647 4.145693351009044 4.1467392139207 4.147798420502614 4.148858970707314 4.149911864483696 4.150957101776834 4.151984682527799 4.152993606673451 4.153995874146242 4.154969484873995 4.15592543877968 4.156843735781181 4.157744375791056 4.158616358716284 4.159450684458003 4.160256352911246 4.161024363964668 4.161753717500242 4.162455413392988 4.163108451510649 4.163722831713393 4.164298553853484 4.164835617774952 4.165314023313262 4.165764770294955 4.166155858537301 4.16650828784793 4.166802058024459 4.167056168854108 4.167251620113312 4.167398411567315 4.16749554296977 4.167543014062313 4.167531824574139 4.167470974221571 4.167361462707608 4.167192289721483 4.166963454938191 4.166694958018025 4.166356798606099 4.165978976331854 4.165541490808566 4.165054341632838 4.164508528384095 4.163912050624049 4.163266907896175 4.162571099725174 4.161826625616414 4.161031485055388 4.160187677507134 4.15929420241567 4.158362059203404 4.15737924727055 4.15634776599452 4.155277614729321 4.15416779280493 4.15300929952668 4.151811134174612 4.150575296002841 4.149309784238896 4.147995598083069 4.146642736707738 4.145262199256694
 6.45 4.13082984957632 4.131063315400691 4.131350057163717 4.131710074856955 4.132166368470003 4.132706937990456 4.133324783403848 4.134030904693591 4.134805301840895 4.13563897482469 4.136532923621534 4.137477148205511 4.138453648548127 4.139460424618192 4.140490476381689 4.141541803801644 4.142595406837988 4.143661285447394 4.144720439583126 4.145771869194863 4.146826574228528 4.147853554626097 4.148872810325406 4.149875341259945 4.150850147358652 4.151798228545682 4.152728584740185 4.153631215856065 4.154496121801734 4.155324302479856 4.156133757787081 4.156895487613773 4.157630491843732 4.158315770353898 4.158974323014055 4.159584149686523 4.160146250225844 4.160679624478449 4.16115427228234 4.161591193466729 4.161979387851702 4.162328855247852 4.162619595455914 4.162860608266388 4.16305389345915 4.163198450803065 4.163293280055577 4.163329380962304 4.163315753256614 4.163243396659198 4.163121310877634 4.162950495605938 4.162719950524116 4.162440675297693 4.162100669577248 4.161711932997932 4.161274465178979 4.160776265723207 4.160229334216517 4.159631670227375 4.158985273306286 4.158280142985274 4.157534278777329 4.156729680175864 4.155885346654161 4.1549912776648 4.154048472639088 4.153065930986475 4.152034652093963 4.150954635325509 4.149834880021412 4.148675385497702 4.147478151045508 4.146242175930434 4.144967459391907 4.143643000642533 4.142301798867437 4.140910853223594
 6.47 4.127154926104604 4.127379156506218 4.127663595583014 4.128039243326678 4.128488099726968 4.129030164771669 4.129657438446539 4.130371920735244 4.131143611619281 4.131984511077905 4.132884619088034 4.13382593562415 4.134808460658198 4.135822194159464 4.136858136094456 4.137907286426769 4.138968645116946 4.140033212122328 4.141099987396895 4.1421609708911 4.143204162551697 4.144241562321554 4.14526117013946 4.146263985939928 4.147241009652986 4.148190241203955 4.149112680513227 4.150018327496029 4.150877182062178 4.151708244115834 4.152511513555234 4.153267990272428 4.153996674152998 4.154687565075776 4.155331662912545 4.15593696752774 4.156504478778137 4.157024196512528 4.157495120571398 4.157928250786587 4.158313586980944 4.158650128967968 4.158937876551459 4.159166829525129 4.159356987672241 4.159489350765205 4.159581918565193 4.15960569082173 4.159590667272276 4.159516847641816 4.159383231642417 4.159210818972795 4.15896860931787 4.158687602348303 4.158346797720042 4.157947195073838 4.157497794034774 4.156999594211769 4.156451595197082 4.155843796565805 4.15518719787535 4.154480798664922 4.153734598454994 4.152929596746758 4.152074793021583 4.151171186740456 4.150227777343415 4.14923556424898 4.148204546853567 4.147123724530896 4.145995096631399 4.144836662481606 4.143629421383532 4.142383372614055 4.141109515424281 4.139786849038906 4.138435372655565 4.137045085444178
 6.49 4.123968886467069 4.124193884338855 4.124487024448897 4.124869306789009 4.125331731349105 4.125875298117158 4.126513007079144 4.12722685821898 4.128006851518444 4.12885498695711 4.129753264512249 4.130701684158736 4.131691245868942 4.132702949612625 4.133736795356807 4.13479278306564 4.13586291270027 4.136925184218691 4.137991597575589 4.139051152722176 4.140104849606021 4.141141688170865 4.142162668356438 4.143166790098253 4.14413505332741 4.145086457970373 4.146012003948755 4.146910691179078 4.147771519572544 4.148596489034778 4.149394599465575 4.150155850758639 4.150879242801303 4.151555775474256 4.152204448651244 4.152805262198777 4.153359215975824 4.153874309833493 4.154342543614712 4.154772917153895 4.155144430276603 4.155478082799193 4.155752874528466 4.155979805261296 4.156167874784262 4.156297082873261 4.156368429293121 4.1563999137972 4.156363536126984 4.15628729601166 4.156152193167711 4.155968227298462 4.155725398093659 4.155432705229006 4.155081148365717 4.154680727150044 4.154230441212811 4.153731290168924 4.153172273616884 4.152554391138289 4.151896642297327 4.151190026640259 4.150424543694897 4.149619192970071 4.148764973955087 4.147860886119187 4.146907928910982 4.145906101757891 4.144865404065571 4.143784835217328 4.142656394573541 4.141489081471045 4.140281895222541 4.139037835115978 4.137743900413923 4.136422090352939 4.135061404142943 4.133662840966561
 6.51 4.121289717129064 4.12152748531965 4.121830330125459 4.122219251538426 4.122685249548622 4.123242324144205 4.123891475311361 4.124604703034255 4.125395007294943 4.126241388073312 4.127147845346976 4.128104379091196 4.129091989278767 4.130111675879907 4.13115443886214 4.132209278190166 4.133277193825725 4.134339185727452 4.135415253850725 4.136474398147501 4.137528618566146 4.138565915051266 4.139588287543504 4.140584735979365 4.141554260290995 4.142508860405985 4.14342653624714 4.14431828773226 4.145184114773901 4.146013017279129 4.14679499514927 4.14755104827965 4.148269176559321 4.148951379870792 4.14958565808974 4.150183011084711 4.150732438716827 4.151244940839469 4.151699517297963 4.152116167929251 4.152494892561555 4.152815691014038 4.153088563096449 4.153313508608763 4.153479527340817 4.153606619071928 4.153675783570515 4.153696020593701 4.153657329886915 4.153569711183485 4.153434164204214 4.153238688656961 4.152994284236204 4.1526909506226 4.152338687482533 4.151937494467656 4.151476371214425 4.150967317343627 4.150398332459888 4.149779416151197 4.14912156798839 4.148404787524654 4.147639074295008 4.146824427815779 4.145959847584071 4.14504633307722 4.144093883752256 4.143092499045337 4.142042178371187 4.140953921122531 4.139825726669502 4.138648594359059 4.137433523514392 4.136179513434314 4.134887563392647 4.133556672637605 4.132187840391159 4.130791065848409
 6.53 4.119145404803894 4.119384946118421 4.119697499226602 4.120095064120497 4.120587640790323 4.121148229224422 4.121798829409191 4.122533441329033 4.123324064966279 4.12418070030112 4.125096347311517 4.126052005973101 4.127039676259081 4.128068358140131 4.129109051584269 4.130163756556732 4.131231473019842 4.132303200932864 4.133369940251854 4.134439690929502 4.135484452914961 4.136524226153674 4.137548010587195 4.13854680615299 4.13951961278424 4.140466430409636 4.141388258953162 4.142274098333866 4.143132948465635 4.143946809256949 4.144733680610638 4.145484562423618 4.146199454586633 4.146866356983979 4.147497269493223 4.148091191984913 4.148637124322285 4.149137066360952 4.149598017948593 4.150001978924631 4.150368949119905 4.150686928356327 4.150947916446542 4.151169913193571 4.151333918390447 4.151449931819847 4.151517953253713 4.151526982452867 4.151487019166612 4.15138906313233 4.151241114075075 4.151045171707154 4.150790235727692 4.150486305822207 4.150124381662158 4.149712462904501 4.149241549191223 4.148731640148881 4.148151735388121 4.147533834503196 4.146866937071477 4.146140042652949 4.145365150789705 4.144550261005432 4.143676372804887 4.142764485673358 4.141802599076137 4.140792712457961 4.139742825242462 4.138644936831598 4.137508046605091 4.136323153919834 4.135109258109314 4.133847358483012 4.132546454325799 4.131207544897324 4.129840629431397 4.128425707135359
 6.55 4.117561936447539 4.117805253648454 4.118138518610722 4.118543731326521 4.119042891786223 4.11962799997834 4.120293055889476 4.121030059504275 4.121832010805333 4.122699909773143 4.123615756385997 4.124572550619901 4.125569292448469 4.126587981842817 4.127639618771451 4.128694203200135 4.129762735091762 4.130836214406216 4.131903641100219 4.132965015127179 4.134022336437021 4.135053604976017 4.136070820686605 4.137071983507201 4.138038093372001 4.138989150210777 4.139905153948666 4.140785104505945 4.141640001797809 4.142458845734124 4.143241636219196 4.143978373151504 4.144689056423452 4.14535268592109 4.145980261523842 4.146560783104221 4.14710425052754 4.147600663651599 4.148050022326392 4.148452326393775 4.148806575687154 4.149112770031147 4.149371909241238 4.149582993123436 4.149736021473919 4.149850994078657 4.149906910713053 4.149904771141557 4.149864575117277 4.149755322381582 4.149608012663693 4.149391645680283 4.149137221135043 4.148822738718261 4.148460198106382 4.148038598961564 4.14755794093123 4.147038223647598 4.146459446727221 4.14583160977051 4.145155712361246 4.144429754066088 4.14364473443408 4.142821652996132 4.141939509264511 4.141018302732318 4.140048032872953 4.139039699139578 4.137981300964565 4.136875837758948 4.135730308911853 4.134537713789932 4.13331605173678 4.132045322072352 4.130737524092364 4.129390657067697 4.12800672024378 4.126594712839978
 6.57 4.116569299253492 4.116835395061326 4.117179375375501 4.117604240188318 4.118119989490291 4.118721623270106 4.119391141514574 4.120141544208563 4.120955831334941 4.12182600287449 4.122744058805835 4.12371199910534 4.124710823747022 4.125731532702434 4.126774125940556 4.12784060342767 4.128910965127234 4.129976210999734 4.131046341002551 4.132110355089795 4.133160253212149 4.134196035316697 4.135205701346751 4.136201251241657 4.137171684936605 4.138108002362431 4.139018203445404 4.139904288107008 4.140744256263717 4.141559107826765 4.142337842701904 4.14307146078915 4.143778961982531 4.144430346169823 4.145054613232276 4.145622763044329 4.146154795473333 4.146649710379239 4.14708650761431 4.147487187022795 4.14783074844062 4.148126191695055 4.148383516604376 4.148583722977527 4.148735810613766 4.148830779302304 4.148876628821942 4.14887435894069 4.148813969415391 4.148705459991326 4.148547830401814 4.148331080367812 4.148057209597495 4.147733217785831 4.147361104614162 4.146929869749759 4.146450512845369 4.145922033538782 4.145334431452348 4.144697706192519 4.144012857349373 4.143278884496125 4.142485787188635 4.14165356496491 4.140773217344596 4.139833743828457 4.138866143897857 4.137839417014229 4.136774562618531 4.135660580130702 4.134508468949107 4.133307228449973 4.132067857986826 4.130791356889901 4.129475724465566 4.128121959995728 4.126731062737225 4.125302031921225
 6.59 4.116236480647737 4.116515357741863 4.116872056852856 4.117315577973127 4.117849921093336 4.118458086202342 4.119153073287151 4.119908882332862 4.1207265133226 4.121610966237438 4.12253224105632 4.123503337755972 4.124504256310798 4.125527996692782 4.126573558871374 4.127642942813361 4.128707148482753 4.129775175840633 4.130849024845024 4.131906695450729 4.132951187609174 4.133980501268242 4.134995636372099 4.135975592861004 4.136942370671128 4.137872969734349 4.138780389978047 4.13966163132489 4.140498693692615 4.141300576993793 4.142067281135593 4.142797806019544 4.143493151541271 4.144142317590244 4.144755304049501 4.145321110795378 4.145841737697222 4.146325184617101 4.146752451409502 4.147141537921025 4.147474443990072 4.147769169446515 4.148006714111371 4.148197077796468 4.148339260304089 4.148434261426624 4.148470080946209 4.148448718634357 4.148389174251573 4.148270447546981 4.148093538257924 4.147868446109563 4.147585170814474 4.14725271207223 4.146872069568974 4.146433242976994 4.145944231954277 4.145398036144071 4.144811655174424 4.14415808865772 4.143464336190221 4.142722397351576 4.14192227170434 4.14107295879349 4.140184458145911 4.139237769269897 4.138252891654634 4.137218824769672 4.1361465680644 4.135025120967501 4.133856482886411 4.132648653206766 4.131403631291833 4.130109416481948 4.128788008093935 4.127418405420528 4.126020607729767 4.124575614264415
 6.61 4.116607468283834 4.116890129303218 4.117268550603975 4.117731732178638 4.118284674018002 4.118910376111094 4.119612838445118 4.120384061005394 4.121218043775302 4.122096786736201 4.123033289867351 4.123998553145826 4.125003576546416 4.126031360041528 4.127081903601066 4.128135207192325 4.129203270779848 4.13027609432531 4.131334677787359 4.132388021121481 4.133437124279832 4.13446198721108 4.135462609860227 4.136449992168433 4.13740213407283 4.138330035506317 4.139223696397368 4.140093116669813 4.140927296242625 4.141717235029692 4.142481932939578 4.143200389875292 4.14388460573403 4.144522580406922 4.145124313778765 4.145680805727754 4.146190056125203 4.146663064835252 4.147079831714575 4.147459356612083 4.147782639368602 4.148057679816565 4.148286477779681 4.148467033072605 4.148600345500594 4.148675414859159 4.148703240933715 4.148672823499203 4.148594162319737 4.148467257148209 4.14828310772591 4.148049713782135 4.147758075033782 4.147408191184939 4.14701906192647 4.146561686935588 4.146066065875423 4.145511198394585 4.144898084126714 4.144246722690026 4.143536113686847 4.142777256703146 4.141970151308058 4.141113797053399 4.140209193473165 4.139255340083043 4.138254236379897 4.137203881841251 4.136115275924772 4.13497841806773 4.133803307686471 4.132579944175862 4.131318326908744 4.130018455235366 4.128681328482825 4.12729694595448 4.125883306929378 4.124433410661659
 6.63 4.117717250038129 4.11801369758205 4.118413844414508 4.118898690528139 4.119461235913882 4.120105480560928 4.120825424456668 4.12160306758665 4.122444409934496 4.123339451481847 4.124271192208274 4.125242632091196 4.12624377110578 4.127276609224846 4.128323146418751 4.129382382655277 4.130436317899502 4.131504952113673 4.13255928525706 4.133609317285815 4.134645048152813 4.135666477807488 4.136664606195669 4.137638433259401 4.138587958936751 4.13950418316163 4.140396105863584 4.141243726967582 4.142066046393814 4.142855064057457 4.14359777986845 4.14431719373125 4.144980305544598 4.145608115201254 4.146199622587744 4.14673582758409 4.147235730063531 4.147690329892247 4.148097626929061 4.148457621025145 4.148771312023715 4.149038699759715 4.149257784059496 4.149420564740493 4.14953504161088 4.149603214469236 4.14961208310419 4.149573647294059 4.149477906806491 4.149333861398084 4.149130510814007 4.148879854787612 4.14858089304004 4.148223625279816 4.147808051202436 4.147344170489953 4.146830982810548 4.146260487818095 4.145640685151728 4.144972574435381 4.144246155277345 4.143470427269794 4.142646389988321 4.141774042991456 4.140853385820185 4.139884417997451 4.138877139027659 4.137811548396164 4.13670764556876 4.135555429991153 4.134364901088433 4.133127058264539 4.131849900901708 4.130536428359929 4.129173639976382 4.127774535064863 4.126347112915227 4.124872372792789
 6.65 4.11960481400508 4.119925050633857 4.12033692628984 4.120843440965785 4.121425594652764 4.122089387340124 4.122817819015452 4.123604889664506 4.124453599271158 4.12535594781732 4.126295935282869 4.12726456164556 4.128272826880934 4.129292730962216 4.130336273860206 4.131392455543168 4.132453275976702 4.133509735123618 4.134560832943797 4.135598569394044 4.13662194442794 4.137630957995674 4.138627610043886 4.139589900515485 4.140517829349466 4.141433396480728 4.142303601839866 4.143150445352974 4.143952926941436 4.144731046521693 4.145464804005033 4.14616319929734 4.146817232298869 4.147425902903982 4.147999211000903 4.148526156471443 4.149007739190741 4.149452959026973 4.149841815841073 4.15018430948644 4.15048043980863 4.150729206645056 4.150930609824663 4.151075649167614 4.151183324484953 4.151222635578266 4.151225582239343 4.151160164249815 4.151056381380801 4.150895233392536 4.150676720033998 4.150408841042525 4.150083596143427 4.149709985049581 4.149288007461037 4.148807663064599 4.148268951533406 4.147681872526505 4.147046425688424 4.146352610648715 4.145620427021524 4.14482987440512 4.143980952381436 4.143093660515602 4.14215799835546 4.141173965431084 4.140141561254283 4.139060785318105 4.137932637096323 4.136765116042928 4.135551221591599 4.134297953155182 4.133007310125143 4.131669291871037 4.130292897739942 4.128870127055912 4.127418979119408 4.125930453206723
 6.67 4.122308148492691 4.122642176728366 4.123066784450508 4.123593971651974 4.124197738323971 4.124872084456008 4.125611010035853 4.12641751504948 4.127274599480996 4.128167263312588 4.129115506524431 4.130082329094612 4.131089730999035 4.132107712211323 4.133149272702716 4.134194412441945 4.135244131395127 4.136298429525625 4.137339306793917 4.138374763157453 4.139387798570504 4.140386412984004 4.141361606345385 4.142313378598409 4.14323172968298 4.144125659534964 4.144987168085995 4.145814255263268 4.146606920989335 4.147366165181884 4.148080987753524 4.148760388611544 4.149406367657683 4.149995924787879 4.150551059892019 4.15105977285368 4.151524063549856 4.151940931850691 4.152322377619192 4.152647400710939 4.152926000973792 4.153148178247585 4.153332932363815 4.153461263145322 4.153542170405967 4.153565653950293 4.153541713573191 4.153469349059546 4.15334056018389 4.153153346710027 4.152917708390679 4.152634644967097 4.152294156168681 4.15189424171259 4.151446901303341 4.150942134632405 4.150387941377792 4.14978532120363 4.14912527375974 4.148416798681199 4.147659895587896 4.146844564084089 4.145980803757941 4.145079614181056 4.144118994908019 4.143110945475901 4.142054465403786 4.140950554192272 4.139808211322975 4.138617436258019 4.13738922843952 4.136113587289071 4.134789512207203 4.133428002572864 4.132029057742856 4.130592677051306 4.129118859809092 4.127597605303286
 6.69 4.125827242018057 4.126175064345094 4.126623407327696 4.127163270958831 4.127778655229831 4.128463560130367 4.129222985648386 4.130030931770068 4.130889398479761 4.131791385759913 4.132739893590994 4.133706921951418 4.134714470817445 4.135732540163094 4.136764129960026 4.137799240177443 4.138848870781961 4.139883021737489 4.140912693005093 4.141938884542854 4.142941596305722 4.143920828245362 4.144886580309985 4.145818852444188 4.146727644588772 4.147603956680554 4.14844578865218 4.149264140431931 4.150039011943507 4.150769403105823 4.151476313832783 4.152128744033053 4.152745693609836 4.15332816246061 4.153856150476905 4.154347657544021 4.154794683540786 4.155195228339268 4.155540291804511 4.155848873794242 4.156100974158581 4.156306592739741 4.156465729371722 4.156577383879997 4.156632556081192 4.156640245782754 4.156590452782621 4.156493176868874 4.156338417819394 4.156136175401498 4.155875449371576 4.155568239474727 4.15520154544437 4.154778367001864 4.15430570385612 4.153785555703188 4.153207922225862 4.152580803093263 4.151897197960412 4.151164106467805 4.150383528240981 4.149544462890075 4.148656910009367 4.14772186917683 4.146738339953657 4.1457063218838 4.144636814493488 4.143509817290735 4.142334329764858 4.141121351385968 4.139859881604472 4.138561919850548 4.137215465533639 4.135831518041908 4.134410076741716 4.132942140977079 4.131435710069107 4.129892783315466
 6.71 4.130153083303017 4.130514702168959 4.130976783558867 4.131529327465808 4.132167333881246 4.132864802795 4.133636734195198 4.134446128068226 4.135315984398663 4.136220303169217 4.137161084360647 4.138139327951687 4.13912803391895 4.140148202236837 4.141170832877431 4.142196925810389 4.143237481002823 4.144263498419177 4.145284978021091 4.146281919767269 4.147276323613328 4.148246189511648 4.14919451741121 4.150108307257431 4.150999558991986 4.151857272552629 4.152681447873007 4.153472084882461 4.154229183505821 4.154942743663202 4.155622765269786 4.156257248235595 4.156858192465256 4.157413597857777 4.157925464306285 4.158390791697786 4.158811579912899 4.15918582882559 4.159514538302902 4.159787708204666 4.160024338383225 4.16020442868313 4.160337978940839 4.160424988984411 4.160454458633184 4.160427387697465 4.160362775978179 4.160231623266549 4.160061929343745 4.159824693980528 4.159540916936902 4.159208597961737 4.158817736792404 4.158370333154388 4.15787438676091 4.157320897312525 4.156718864496725 4.156059287987528 4.155351167445067 4.154595502515166 4.153781292828906 4.152918538002199 4.152009237635331 4.151050391312526 4.150034998601479 4.148981059052896 4.147868572200018 4.14671953755815 4.14552195462417 4.144276822876038 4.142994141772297 4.141662910751569 4.140285129232034 4.138869796610925 4.137416912263982 4.135927475544932 4.134390485784944 4.132815942292078
 6.73 4.1352846612699 4.13565207908604 4.136137901983478 4.136704129955386 4.137345762993355 4.138066801087352 4.138832244225683 4.139655092394933 4.140528345579909 4.141436003763575 4.142380066926975 4.143351535049155 4.144332408107075 4.145345686075514 4.146360368926967 4.147379456631539 4.148402949156828 4.149420846467802 4.150425148526669 4.151414855292743 4.152391966722297 4.153335482768414 4.154265403380829 4.155161728505761 4.156036458085751 4.156876592059473 4.157675130361551 4.15844907292237 4.159179419667873 4.159877170519354 4.160530325393245 4.161138884200896 4.16171384684835 4.1622442132361 4.162728983258855 4.163170156805288 4.163564733757781 4.163914713992162 4.164218097377438 4.164465883775511 4.164678073040905 4.164833665020464 4.164932659553063 4.164995056469301 4.164999855591187 4.164949056731822 4.164850659695079 4.16469466427526 4.164491070256767 4.16423087741375 4.163923085509753 4.163556694297358 4.163133703517812 4.162662112900658 4.162133922163348 4.161557131010861 4.160921739135304 4.160239746215511 4.159499151916632 4.158710955889721 4.157864157771308 4.156979757182976 4.156037753730915 4.155047147005488 4.153999936580774 4.152914122014112 4.151780702845638 4.150589678597813 4.149360048774943 4.148093812862697 4.146769970327616 4.145408520616606 4.144000463156442 4.142553797353251 4.141070522591997 4.139540638235946 4.13797314362614 4.136368038080857
 6.75 4.14119496503739 4.1415771841794 4.142067751638804 4.142648667408874 4.143314931481325 4.144030543846274 4.144810504492195 4.145638813405873 4.146516470572339 4.147419475974806 4.148357829594601 4.149323531411075 4.150309581401528 4.151306979541111 4.152315725802723 4.153328820156911 4.154336262571751 4.155338053012724 4.156326191442596 4.15730067782128 4.158260512105693 4.159187694249608 4.160102224203501 4.160983101914386 4.161831327325645 4.162645900376857 4.16342782100361 4.164176089137315 4.164881704705001 4.165553667629125 4.16618097782735 4.166765635212331 4.167314639691492 4.167819991166795 4.168270689534497 4.16868673468491 4.169057126502151 4.169381864863875 4.169651949641017 4.169875380697516 4.170053157890032 4.17017428106767 4.170259750071677 4.170278564735145 4.170250724882703 4.170175230330208 4.170044080884417 4.169864276342664 4.169628816492525 4.169334701111474 4.16899392996654 4.168595502813945 4.168149419398748 4.167645679454473 4.167084282702736 4.166475228852856 4.165808517601476 4.165094148632156 4.16432112161498 4.163501436206139 4.162633092047513 4.161707088766258 4.160734425974363 4.159703103268221 4.158634120228183 4.157506476418105 4.156342171384892 4.155121204658039 4.153861575749148 4.152544284151461 4.15119032933937 4.149798710767926 4.148359427872343 4.146873480067492 4.145350866747386 4.14379058728467 4.142183641030083 4.140540027311941
 6.77 4.147873983916469 4.148272006725036 4.148768321755859 4.149364929002308 4.15002682845622 4.150759020107855 4.15154450394586 4.152379279957212 4.153253348127161 4.154162708439169 4.155096360874833 4.156059305413811 4.157040542033736 4.158023070710122 4.159028891416269 4.160027004123153 4.161019408799319 4.162007105410757 4.16298009392078 4.163939374289887 4.16487494647563 4.16578681043246 4.166675966111578 4.167532413460778 4.168355152424275 4.169155182942535 4.169912504952088 4.170627118385354 4.171317023170436 4.171954219230926 4.172557706485698 4.173117484848688 4.173643554228682 4.174113914529078 4.174540565647658 4.174932507476346 4.175269739900958 4.175561262800948 4.175797076049143 4.175997179511482 4.17614157304673 4.176240256506206 4.176282229733487 4.176277492564117 4.176217044825302 4.176108886335599 4.175945016904604 4.175733436332626 4.175464144410361 4.17513814091855 4.174765425627641 4.174334998297436 4.173846858676737 4.173311006502981 4.172718441501869 4.17207816338699 4.17137917185944 4.170623466607425 4.16982004730587 4.168968913616015 4.168060065185 4.167103501645451 4.166089222615055 4.165027227696129 4.163917516475186 4.162761088522483 4.161555943391579 4.160294080618872 4.158995499723136 4.15764820020505 4.156265181546722 4.154823443211204 4.153345984641999 4.151830805262566 4.150257904475814 4.148659281663595 4.147012936186179 4.145330867381738
 6.79 4.155313707406467 4.15570853618791 4.156220601755415 4.15682490410245 4.157503443220971 4.158232219101382 4.159026231732494 4.159858481101477 4.160740967193797 4.161646689993154 4.16257864948142 4.163528845638548 4.164498278442498 4.165487947869144 4.166469853892175 4.167454996482994 4.168434375610605 4.169408991241497 4.17036784333952 4.17130393186575 4.172225256778362 4.173113818032473 4.17397961558 4.1748116493695 4.175620919346003 4.176387425450849 4.177121167621498 4.177811145791357 4.178468359889582 4.179081809840884 4.179661495565326 4.180187416978104 4.180679573989337 4.181127966503838 4.181521594420887 4.18187945763399 4.182183556030633 4.182451889492036 4.182655457892887 4.182823261101088 4.182934298977472 4.183000571375535 4.183010078141144 4.182973819112251 4.182880794118588 4.182741002981373 4.182544445512985 4.182291121516661 4.181990030786157 4.181633173105426 4.181218548248275 4.180756155978024 4.180236996047152 4.179660068196937 4.179036372157098 4.178354907645416 4.177615674367362 4.176828672015706 4.175994900270133 4.175093358796841 4.174154047248133 4.173156965262014 4.172103112461769 4.171011488455533 4.169862092835873 4.168655925179336 4.167411985046015 4.166121271979092 4.164782785504388 4.163397525129888 4.161964490345281 4.160484680621477 4.158968095410121 4.157404734143115 4.155803596232104 4.154156681067986 4.152472988020393 4.150742516437184
 6.81 4.163494125191203 4.163895762218073 4.16441658124411 4.165027582262878 4.16570576526645 4.166453130245369 4.167246677188612 4.168077406083534 4.168949316915813 4.169854409669391 4.170785684326399 4.171735140867084 4.172702779269731 4.173671599510563 4.174642601563654 4.175615785400825 4.176583150991532 4.177534698302754 4.178472427298866 4.179395337941516 4.180294430189486 4.181160703998551 4.182003159321329 4.182812796107127 4.18358961430178 4.18433261384748 4.185043794682604 4.185711156741528 4.186334699954446 4.186926424247165 4.187473329540915 4.187966415752131 4.188426682792242 4.188842130567454 4.189212758978515 4.189538567920485 4.189810557282494 4.190036726947494 4.190218076792005 4.190343606685854 4.190423316491908 4.1904572060658 4.190435275255648 4.190356523901768 4.190231951836378 4.190050558883304 4.189823344857669 4.189538309565576 4.189196452803795 4.188798774359431 4.188353274009593 4.187849951521056 4.187289806649909 4.186682839141212 4.186019048728623 4.185296435134046 4.184527998067249 4.183700737225488 4.182817652293122 4.181885742941218 4.18089700882716 4.179861449594231 4.178778064871215 4.17763685427197 4.176448817395003 4.175203953823046 4.173921263122609 4.172581744843545 4.171204398518589 4.16977122366291 4.168300219773645 4.166782386329422 4.165217722789891 4.163606228595241 4.161958903165706 4.160263745901069 4.158532756180163 4.156765933360361
 6.830000000000001 4.172425227135211 4.172835674646885 4.173355250010652 4.173965953220169 4.174652784267623 4.175401743143698 4.176194829837528 4.177027044336653 4.177899386626962 4.178805856692627 4.17972745451604 4.180667180077738 4.181626033356318 4.182584014328353 4.183545122968294 4.184497359248369 4.185454723138481 4.186385214606088 4.187311833616086 4.188203580130679 4.189081454109251 4.189925455508219 4.190746584280891 4.191534840377312 4.192279223744105 4.193001734324305 4.193680372057184 4.194316136878074 4.194918028718185 4.195467047504404 4.195983193159107 4.196454465599945 4.196881864739638 4.197265390485756 4.197605042740491 4.19788982140043 4.198129726356319 4.198324757492812 4.198473914688226 4.198568197814284 4.198606606735846 4.198600141310649 4.198546801389021 4.198437586813601 4.198271497419051 4.19804953303176 4.19778169346954 4.197455978541319 4.197084388046823 4.196654921776255 4.196159579509969 4.195627361018134 4.19502726606039 4.194370294385505 4.193665445731014 4.192904719822868 4.19209611637506 4.19123063508925 4.190307275654392 4.189327037746341 4.188298921027462 4.187223925146236 4.186092049736843 4.184913294418763 4.183676658796347 4.182393142458395 4.181062744977728 4.179685465910748 4.178251304796991 4.17678026115868 4.175261334500266 4.173696524307967 4.172085830049297 4.170427251172586 4.168732787106505 4.166991437259569 4.165214201019653 4.163390077753475
 6.85 4.182097003280059 4.18251626348332 4.183035598022107 4.183657006890169 4.184346490079806 4.185086047581835 4.185881679385551 4.186715385478674 4.187590165847296 4.18847902047582 4.189403949346896 4.190334952441339 4.19127502973806 4.192225181213971 4.193176406843891 4.194120706600456 4.195048080454003 4.195969528372463 4.19686605032124 4.197747646263089 4.198595316157983 4.199419059962967 4.200209877632033 4.200966769115948 4.20169173436211 4.20238277331438 4.203029885912912 4.203635072093978 4.204206331789783 4.204734664928279 4.205209071432965 4.205649551222689 4.206046104211438 4.206388730308122 4.206697429416353 4.206951201434221 4.207150046254053 4.207314963762181 4.207423953838686 4.207477016357152 4.207485151184402 4.207437358180238 4.207343637197157 4.207194988080084 4.206998410666079 4.206736904784053 4.20642847025446 4.206063106888999 4.205651814490305 4.205173592851626 4.204647441756502 4.204065360978437 4.203426350280559 4.202730409415281 4.201987538123951 4.20118773613649 4.200330003171046 4.199415338933608 4.19845374311764 4.197435215403703 4.196359755459063 4.195237362937299 4.1940570374779 4.192830778705866 4.191546586231289 4.190216459648938 4.188838398537831 4.187413402460803 4.185942470964074 4.184414603576799 4.182839799810619 4.181229059159205 4.179571381097795 4.177866765082727 4.176116210550957 4.174319716919583 4.172496283585358 4.17061790992419
 6.869999999999999 4.192536443840753 4.192956518910358 4.193476615420276 4.194100733364349 4.194781872734987 4.195535033523144 4.196324215718265 4.197161419308249 4.198020644279389 4.198912890616316 4.199821158301928 4.20074544731732 4.201678757641708 4.202612089252336 4.20354544212439 4.2044718162309 4.205381211542632 4.206284628027983 4.207162065652858 4.208015524380548 4.208844004171605 4.209638504983702 4.21040002677149 4.211137569486451 4.211832133076745 4.212482717487043 4.213101322658366 4.213685948527909 4.21421759502886 4.214705262090209 4.215159949636564 4.215560657587949 4.215917385859593 4.216229134361726 4.216497902999354 4.216711691672042 4.216880500273676 4.21700532869223 4.217074176809523 4.217098044500967 4.217065931635315 4.216978838074391 4.216845763672833 4.216656708277807 4.216411671728733 4.216120653856994 4.215762654485644 4.215358673429108 4.214897710492875 4.214380765473185 4.213816838156709 4.21318592832023 4.212508035730304 4.211764160142924 4.210972301303181 4.210124458944908 4.209228632790325 4.208266822549677 4.207258027920866 4.206191248589072 4.205068484226374 4.203898734491366 4.202671999028752 4.201398277468956 4.200067569427715 4.198690874505655 4.197256192287888 4.195775522343575 4.194248864225498 4.192675217469625 4.191054581594662 4.189387956101604 4.187675340473282 4.185915734173896 4.184110136648548 4.18226854732277 4.18038096560204 4.178447390871292
 6.890000000000001 4.203762539202222 4.204173431281454 4.204706292518154 4.20532312290625 4.206007922438267 4.206745691105281 4.207539428896898 4.208372135801185 4.209225811804639 4.210113456892106 4.211016071046735 4.211925654249894 4.212843206481097 4.213760727717916 4.214678217935898 4.215587677108458 4.21648010520679 4.21735650219974 4.218216868053709 4.219042202732518 4.219842506197287 4.220609778406298 4.221352019314859 4.222052228875151 4.222717407036082 4.223340553743123 4.223919668938145 4.224464752559248 4.224967804540583 4.225426824812168 4.225841813299699 4.226203769924349 4.226530694602576 4.226804587245901 4.227033447760705 4.227208276047996 4.227338072003197 4.227412835515895 4.227443566469617 4.22742826474157 4.2273479302024 4.227231562715929 4.227049162138887 4.226821728320649 4.226528261102951 4.226188760319608 4.225802225796227 4.225349657349912 4.224841054788956 4.224285417912541 4.223663746510415 4.222995040362583 4.222260299238966 4.221478522899081 4.220639711091693 4.219743863554477 4.21879198001366 4.217783060183669 4.216727103766761 4.215604110452661 4.214435079918179 4.213219011826831 4.211935905828449 4.21060576155879 4.20922957863913 4.207797356675861 4.206308095260077 4.204781793967156 4.20319945235633 4.201571069970261 4.199885646334597 4.198164180957534 4.196396673329359 4.194573122922002 4.192713529188571 4.190807891562882 4.188867209458987 4.186869482270695
 6.909999999999999 4.215800279915885 4.216213991117103 4.216739619796472 4.217351165948007 4.21804062956434 4.218775010636677 4.219564309154772 4.220383525106866 4.221233658479647 4.222107709258182 4.222996677425861 4.223902562964319 4.224805365853366 4.225708086070899 4.226610723592812 4.227495278392908 4.228371750442789 4.229222139711756 4.230046446166687 4.230845669771928 4.231619810489157 4.232358868277258 4.233064843092179 4.233736734886791 4.234365543610735 4.234960269210268 4.235511911628097 4.236019470803215 4.236483946670717 4.23689533916163 4.237272648202716 4.237605873716287 4.23788501562 4.238120073826648 4.23830104824396 4.238437938774371 4.238529745314803 4.238566467756437 4.238559105984471 4.238485659877882 4.238377129309177 4.238202514144135 4.237982814241549 4.23769802945296 4.23736615962238 4.236989204586018 4.236545164171988 4.236045038200024 4.23548982648118 4.234886528817524 4.234218145001832 4.23349267481727 4.232711118037071 4.231882474424212 4.230987743731072 4.230045925699099 4.22903702005846 4.227982026527688 4.226860944813326 4.225692774609559 4.224467515597849 4.223186167446548 4.221857729810532 4.220473202330791 4.219032584634054 4.217544876332371 4.21600107702272 4.214411186286585 4.21277520368954 4.211082128780824 4.209342961092907 4.207558700141059 4.205728345422902 4.203850896417956 4.201928352587197 4.199960713372585 4.197945978196598 4.195896146461763
 6.929999999999999 4.228687656696299 4.229105189101469 4.229625587900318 4.230231853086948 4.230907984654094 4.231648982593094 4.232425846893841 4.233242577544751 4.2340811745327 4.23494263784297 4.235827967459189 4.236711163363258 4.237601225535272 4.238480153953447 4.239358948594026 4.240229609431183 4.241072136436931 4.241897529581008 4.242696788830772 4.243470914151077 4.244208905504151 4.244923762849468 4.245593486143608 4.24622907534012 4.246821530389365 4.247369851238373 4.247884037830672 4.248356090106128 4.248773008000772 4.249157791446616 4.249487440371476 4.249773954698777 4.250016334347356 4.250204579231259 4.250348689259539 4.25043766433603 4.250482504359131 4.250472209221587 4.250417778810242 4.250307213005808 4.250141511682622 4.249920674708387 4.249653701943926 4.249321593242905 4.248944348451576 4.248509967408496 4.248010449944247 4.247463795881148 4.246862005032963 4.246193077204599 4.245478012191806 4.24469680978086 4.243869469748248 4.242975991860344 4.242035375873082 4.241028621531617 4.239964728569987 4.238854696710763 4.237678525664696 4.23645621513036 4.235166764793783 4.23383117432808 4.23243844339307 4.230990571634897 4.229495558685641 4.227945404162919 4.226338107669489 4.224684668792837 4.222985087104767 4.221230362160984 4.219428493500667 4.217571480646032 4.215678323101907 4.213730020355282 4.211745571874857 4.209704977110597 4.207619235493265 4.205498346433952
 6.95 4.24247466041788 4.242875016079099 4.243391187635837 4.243994175082281 4.244667978411269 4.245396597614262 4.2461720326813 4.246977283600962 4.247804350360313 4.248654232944847 4.249518931338425 4.250389445523205 4.251257775479571 4.252114921186047 4.252970882619216 4.253808659753624 4.254628252561683 4.255430661013564 4.256195885077092 4.256935924717621 4.257639779897924 4.258319450578052 4.258954936715208 4.259545238263604 4.26010235517431 4.260616287395116 4.261085034870358 4.26151059754076 4.26189297534327 4.262221168210871 4.262516176072413 4.262755998852415 4.262942636470877 4.263085088843074 4.263183355879359 4.263226437484942 4.263215333559677 4.26315904399784 4.263047568687895 4.262891907512264 4.262670060347077 4.262404027061931 4.262071807519638 4.261693401575962 4.26125980907935 4.26077102987067 4.260216063782928 4.259613910640983 4.258956570261263 4.258234042451468 4.257454327010267 4.256628423726993 4.255736332381332 4.254778052742999 4.253772584571419 4.252711927615391 4.251595081612759 4.250411046290062 4.249180821362188 4.247885406532021 4.24654280149008 4.245134005914156 4.243679019468933 4.242167841805617 4.24060147256155 4.238987911359817 4.237318157808857 4.235593211502056 4.233822072017344 4.231995738916779 4.230123211746126 4.22820449003444 4.226230573293629 4.224210461018016 4.222156152683903 4.220045647749118 4.217888945652564 4.215688045813756
 6.969999999999999 4.257169282111703 4.257565463051713 4.258077409967004 4.258677122851849 4.259339601699188 4.260056846500601 4.260811857246273 4.261606633924945 4.262423176523866 4.263262485028737 4.26410655942365 4.264957399691017 4.265805005811502 4.266640377763935 4.267465515525234 4.268281419070306 4.269069088371958 4.269828523400786 4.270561724125074 4.271268690510674 4.271940422520883 4.272566920116327 4.273158183254817 4.273715211891219 4.274229005977303 4.2746975654616 4.275122890289241 4.275494980401798 4.275831835737116 4.276116456229135 4.27635584180772 4.276541992398467 4.276683907922515 4.27678058829635 4.2768140334316 4.276812243234833 4.276746217607327 4.276635956444868 4.276470459637511 4.276249727069352 4.275973758618291 4.275652554155786 4.275265113546605 4.274823436648567 4.274335523312282 4.273781373380888 4.273171986689774 4.272507363066295 4.2717765023295 4.270999404289829 4.270156068748824 4.269256495498825 4.268300684322654 4.267289634993317 4.266222347273668 4.265088820916089 4.263898055662162 4.262652051242326 4.261349807375537 4.259992323768917 4.258577600117397 4.257097636103363 4.255570431396284 4.253987985652338 4.252350298514038 4.250665369609847 4.248916198553788 4.247119784945045 4.245278128367566 4.243371228389655 4.241428084563556 4.239430696425039 4.23738606349297 4.235287185268887 4.233143061236556 4.230953690861538 4.228718073590737 4.226438208851943
 6.99 4.272796512962374 4.273187521175061 4.273696246012475 4.274274687468966 4.274935845537578 4.27563272021001 4.276377311476586 4.277152619326208 4.277959643746306 4.278769384722786 4.279594842239962 4.280425016280501 4.281242906825337 4.282058513853607 4.282852837342553 4.28362887726744 4.284385633601462 4.285114106315635 4.285805295378691 4.286471200756968 4.287100822414289 4.287685160311836 4.288234214408021 4.288739984658351 4.289210471015285 4.289626673428085 4.289998591842661 4.290327226201418 4.290601576443082 4.290832642502536 4.291019424310642 4.291150921794054 4.29124013487503 4.291274063471247 4.291253707495591 4.291188066855955 4.291069141455024 4.290894931190065 4.290665435952698 4.290381655628667 4.290051590097608 4.28965723923281 4.289207602900959 4.288712680961901 4.288151473268369 4.287534979665734 4.286853199991723 4.286125134076149 4.285330781740634 4.284482142798314 4.283576217053553 4.282605004301644 4.281577504328501 4.280494716910355 4.279345641813434 4.278140278793641 4.276878627596234 4.275561687955486 4.274188459594349 4.27274994222411 4.27125413554404 4.269714039241042 4.268107652989282 4.266444976449832 4.264727009270287 4.262962751084395 4.261133201511664 4.259258360156982 4.25732722661021 4.255351800445792 4.253320081222341 4.251233068482227 4.249110761751156 4.246924160537755 4.244701264333131 4.242424072610444 4.24011158482446 4.237744800411108
 7.01 4.289349344304968 4.289726181755858 4.290222687042497 4.290789860159314 4.291430701099451 4.292117209854728 4.292853386415603 4.293609230771136 4.294387742908936 4.295179922815107 4.295985770474189 4.296777285869092 4.297575468981022 4.29835231978941 4.299117838271823 4.299864024403877 4.300580878159145 4.301259399509052 4.301921588422776 4.302536444867134 4.303114968806459 4.303659160202485 4.304157019014214 4.304611545197785 4.305020738706329 4.305385599489828 4.305706127494961 4.305973322664948 4.306195184939387 4.306363714254082 4.306488910540874 4.306568773727459 4.306585303737201 4.306557500488942 4.306474363896801 4.30634789386998 4.306156090312545 4.305918953123219 4.305628482195158 4.305281677415728 4.304870538666273 4.304414065821875 4.303902258751116 4.303325117315826 4.302692641370832 4.302004830763691 4.301250685334435 4.300452204915291 4.299587389330409 4.298656238395576 4.297669751917932 4.296627929695672 4.295529771517747 4.29436627716356 4.293137446402655 4.291862278994398 4.290520774687658 4.289113933220477 4.287661754319736 4.286143237700816 4.284568383067253 4.282939190110389 4.281243658509014 4.279502787929002 4.277706578022949 4.275844028429792 4.273936138774441 4.27197390866738 4.269955337704292 4.267891425465652 4.26577317151633 4.263599575405186 4.261379636664654 4.259106354810326 4.256796729340525 4.25442375973588 4.252014445458888 4.249551785953476
 7.03 4.306778767622049 4.30714243624879 4.307625724475912 4.308181632297925 4.308802159708066 4.309470306698272 4.310188073259135 4.310925459379871 4.311676465048262 4.312450090250611 4.313217334971675 4.313981199194607 4.314741682900878 4.315489786070209 4.316217508680486 4.31692485070767 4.317592812125706 4.318233392906424 4.31884559301944 4.319411412432037 4.319940851109053 4.320434909012765 4.320873586102755 4.321277882335779 4.321626797665635 4.32193133204301 4.322191485415338 4.322398257726642 4.322559648917372 4.322667658924244 4.322721287680062 4.322731535113543 4.322686401149135 4.322587885706827 4.322443988701957 4.322236710045007 4.321984049641401 4.321676007391294 4.321304583189353 4.32088777692454 4.320405588479872 4.319868017732202 4.319276064551969 4.318628728802956 4.317926010342042 4.317157909018945 4.316324424675956 4.315444557147675 4.314500306260738 4.313489671833541 4.312424653675948 4.311293251589007 4.310105465364656 4.308863294785417 4.307554739624092 4.306190799643454 4.304761474595919 4.303276764223234 4.301725668256144 4.300119186414054 4.298457318404693 4.296740063923767 4.294957422654607 4.293129394267815 4.291235978420897 4.289287174757896 4.287282982909025 4.285223402490279 4.283119433103053 4.280960074333758 4.278745325753417 4.276475186917266 4.274160657364352 4.271791736617113 4.269377424180968 4.266908719543888 4.264405622175972 4.261847131529006
 7.05 4.325015774540741 4.325366276253575 4.325828349877206 4.326372995406218 4.326974212833948 4.327624002152441 4.328312363352427 4.329023296423271 4.329755801352929 4.330491878127896 4.331232526733146 4.331968747152066 4.332691539366392 4.333402903356129 4.334081839099476 4.334742346572729 4.335372425750206 4.335964076604134 4.336519299104554 4.337036093219211 4.337517458913442 4.337943396150054 4.338332904889198 4.338667985088243 4.338958636701634 4.339203859680758 4.339395653973788 4.339532019525536 4.339624956277294 4.339673464166669 4.339657543127412 4.339598193089247 4.339473413977688 4.339305205713851 4.339081568214268 4.338804501390682 4.338472005149855 4.338085079393347 4.337643724017314 4.337147938912277 4.33658672396291 4.335970079047798 4.335299004039209 4.334562498802849 4.333770563197613 4.332923197075338 4.33201140028054 4.331043172650151 4.330010514013255 4.328912424190804 4.327757902995347 4.326548950230737 4.325274565691844 4.32393374916426 4.322538500423989 4.321077819237149 4.319560705359649 4.317979158536876 4.316341178503373 4.314638764982502 4.312880917686114 4.311067636314204 4.309188920554569 4.307254770082456 4.3052661845602 4.303222163636865 4.301122706947875 4.298967814114642 4.296759484744181 4.294494718428735 4.292175514745371 4.289811873255603 4.287393793504973 4.284920275022652 4.282402317321034 4.279840919895308 4.277224082223041 4.274562803763751
 7.07 4.343958356829882 4.34429469351211 4.344735554953632 4.345259941149113 4.345841852091977 4.346472287774388 4.347133248187202 4.347815733319933 4.348510743160711 4.349220277696216 4.349933336911635 4.350622920790588 4.351310029315071 4.351983662465367 4.352616820219982 4.353229502555548 4.35381270944674 4.354347440866178 4.354854696784325 4.355315477169378 4.355728781987163 4.356096611201007 4.356428964771625 4.356696842656984 4.356929244812171 4.357097171189254 4.357219621737139 4.35729859640141 4.357313095124187 4.357284117843953 4.357199664495393 4.357061735009217 4.356868329311987 4.35662144732593 4.356320088968749 4.355964254153432 4.355543942788049 4.355079154775546 4.354549890013538 4.353965148394088 4.35332592980349 4.352631234122037 4.351872061223794 4.351048410976354 4.350169283240598 4.349224677870446 4.348224594712599 4.347170033606287 4.346039994382991 4.344855476866186 4.343614480871054 4.342299006204208 4.340928052663403 4.339501620037245 4.338009708104888 4.336453316635739 4.33483044538914 4.333153094114058 4.331421262548768 4.329622950420523 4.327760157445224 4.325841883327089 4.323869127758301 4.321830890418674 4.319738170975292 4.317589969082152 4.315387284379806 4.313129116494987 4.310816465040238 4.308439329613532 4.306017709797887 4.303540605160978 4.301020015254736 4.298443939614957 4.295814377760887 4.293140329194809 4.290410793401641 4.287638769848495
 7.09 4.363484506397223 4.363808679905659 4.364226331552404 4.364731461332197 4.365283069238558 4.365885155263757 4.366518719398779 4.367173761633287 4.367842281955575 4.368514280352511 4.369181756809489 4.369844711310362 4.370484143837373 4.371112054371086 4.371708442890307 4.372265309371994 4.372792653791181 4.373280476120868 4.373721776331934 4.374125554393023 4.374482810270439 4.374783543928024 4.375049755327044 4.375250444426054 4.375405611180772 4.37551625554394 4.375562377465176 4.375564976890832 4.375512053763837 4.375405608023539 4.375243639605534 4.37501814844151 4.374749134459054 4.374424597581487 4.374036537727665 4.373602954811796 4.37310584874324 4.372544219426302 4.371937066760036 4.371266390638016 4.370530190948131 4.369749467572356 4.368893220386517 4.367982449260067 4.367017154055837 4.365976334629797 4.364890990830798 4.36373012250032 4.362514729472212 4.361223811572422 4.359888368618726 4.358477400420447 4.357010906778177 4.355479887483485 4.353884342318623 4.352222271056232 4.350506673459027 4.348724549279498 4.346888898259588 4.344977720130375 4.343021014611742 4.340999781412056 4.338914020227818 4.336772730743327 4.334576912630339 4.332316565547702 4.330000689141007 4.32763128304222 4.325206346869317 4.322727880225909 4.320193882700859 4.317606353867903 4.314963293285257 4.312276700495221 4.309536575023782 4.306740916380204 4.303901724056623 4.301017997527624
 7.110000000000001 4.383459215286714 4.383769227452129 4.384165671657946 4.384639547898978 4.385172856168831 4.385746596459885 4.386341768763255 4.386969373068745 4.387600409364812 4.388235877638511 4.388866777875437 4.389484110059671 4.390087874173702 4.390659070198368 4.39120969811277 4.39172075789419 4.392192249518009 4.392615172957608 4.393009528184268 4.393348315167077 4.393639533872806 4.393875184265805 4.394064266307881 4.394208779958168 4.394288725173006 4.394324101905794 4.394303910106857 4.394229149723298 4.394090820698842 4.393907922973685 4.393660456484327 4.393369421163408 4.393012816939531 4.392602643737085 4.392128901476064 4.391609590071875 4.391025709435143 4.390378259471518 4.389676240081458 4.388918651160032 4.388097492596692 4.387210764275064 4.386269466072714 4.385263597860917 4.384203159504426 4.383068150861219 4.381877571782266 4.380622422111263 4.379312701684381 4.377927410330004 4.376477547868453 4.374973114111721 4.373403108863186 4.371768531917333 4.370068383059459 4.368304662065382 4.366485368701138 4.364591502722676 4.362642063875548 4.360638051894592 4.358559466503611 4.356426307415046 4.354238574329641 4.351986266936115 4.349679384910808 4.34730692791734 4.344880895606257 4.342400287614672 4.339855103565903 4.3372653430691 4.334612005718877 4.331914091094928 4.329161598761647 4.326354528267732 4.323494879145799 4.320579650911971 4.317620843065482 4.314618455088266
 7.13 4.403748475675823 4.404025328303387 4.404410567389206 4.404853192928163 4.405356204913957 4.405901603339073 4.406468388194747 4.407058559470928 4.407653117156233 4.408252061237898 4.40884639170172 4.409417108531998 4.409974211711472 4.410500701221241 4.410995577040699 4.411450839147448 4.411867487517209 4.412234522123733 4.412564942938707 4.412837749931644 4.413063943069782 4.413243522317969 4.413368487638541 4.413427838991206 4.41344257633291 4.413401699617702 4.413306208796603 4.413147103817448 4.412943384624752 4.412675051159543 4.412352103359207 4.411965541157322 4.411534364483488 4.41102957326315 4.410480167417415 4.409866146862871 4.40919751151139 4.408464261269935 4.407667396040356 4.406815915719181 4.405899820197409 4.404929109360286 4.403883783087085 4.402783841250877 4.4016192837183 4.400390110349313 4.399106320996965 4.397746915507131 4.396333893718269 4.394846255461151 4.39330300055861 4.391686128825254 4.390013640067209 4.388266534081821 4.386464810657385 4.384598469572843 4.382657510597493 4.380661933490688 4.378611738001529 4.37648692386855 4.374307490819406 4.372053438570545 4.36975476682689 4.367392475281494 4.364964563615213 4.362483031496357 4.359936878580344 4.357336104509346 4.354681708911934 4.351972691402708 4.349200051581934 4.346382789035166 4.343501903332869 4.340576394030037 4.337597260665796 4.334574502763022 4.331488119827927 4.328357111349667
 7.149999999999999 4.424202279872942 4.424465974742648 4.424819010997028 4.42524038863104 4.425714107638466 4.426220168011898 4.426758569742695 4.427311312820944 4.427868397235421 4.428429822973537 4.428977590021289 4.429512698363196 4.430014147982235 4.430494938859769 4.43093507097548 4.431334544307278 4.431695358831224 4.432008514521434 4.43227301134999 4.432490849286826 4.432653028299637 4.43275854835376 4.432808409412057 4.432802611434792 4.432742154379512 4.432628038200907 4.432448262850675 4.432213828277381 4.431925734426308 4.431582981239305 4.431175568654631 4.430704496606785 4.430188765026348 4.4295993738398 4.428965322969346 4.428257612332734 4.427495241843063 4.426668211408589 4.425787520932525 4.424842170312841 4.423832159442051 4.422758488206995 4.421630156488626 4.42042716416178 4.419169511094951 4.417837197150047 4.416450222182156 4.414989586039297 4.413474288562178 4.411883329583922 4.410228708929824 4.408510426417076 4.406726481854492 4.404877875042244 4.402965605771564 4.400987673824473 4.398946078973475 4.396840820981271 4.394669899600447 4.392435314573176 4.390136065630899 4.387782152494008 4.385363574871527 4.382881332460778 4.380335424947055 4.37773485200328 4.375079613289661 4.372360708453349 4.369588137128074 4.366750898933798 4.363869993476343 4.360924420347026 4.357926179122286 4.3548832693633 4.351776690615606 4.348626442408708 4.34542152425569 4.342163935652802
 7.170000000000001 4.444714620314826 4.444964159181913 4.445283994861589 4.445675127348879 4.446118556637658 4.446594282720616 4.447094305589231 4.447618625233732 4.448138241643047 4.448653154804764 4.449154364705073 4.449641871328707 4.45009867465888 4.450522774677213 4.450917171363669 4.451261864696467 4.451567854651998 4.451816141204739 4.452016724327154 4.452169603989601 4.452266780160219 4.452298252804826 4.452284021886797 4.452205087366953 4.452070449203425 4.451881107351532 4.451628061763644 4.451319312389037 4.450946859173754 4.450520702060452 4.450029840988242 4.449475275892536 4.448866006704874 4.448203033352758 4.447465355759473 4.446673973843905 4.445827887520359 4.444908096698363 4.443934601282473 4.442896401172074 4.44179349626117 4.440616886438171 4.439385571585682 4.438090551580274 4.436730826292261 4.435306395585471 4.433808259317 4.432255417336977 4.430628869488313 4.428937615606451 4.427171655519108 4.425351989046007 4.423457615998617 4.421499536179881 4.419476749383925 4.417389255395792 4.415238053991143 4.413022144935965 4.410732527986282 4.408388202887837 4.405980169375797 4.40349742717443 4.400960975996795 4.398370815544412 4.395705945506938 4.392987365561829 4.390214075374009 4.387378074595516 4.384477362865161 4.381522939808176 4.378513805035848 4.37545195814516 4.372336398718423 4.369157126322897 4.365933140510425 4.362656440817031 4.359326026762549 4.355951897850216
 7.19 4.465180489564113 4.465405874159472 4.465702511489877 4.46606240155042 4.46647454433506 4.466920939836589 4.467381588046603 4.467856488955464 4.468337642552256 4.468815048824737 4.469269707759289 4.469711619340855 4.47012078355288 4.470500200377244 4.470828869794182 4.471128791782218 4.471369966318067 4.47156339337656 4.471699072930541 4.471778004950778 4.471811189405853 4.471778626262054 4.471690315483265 4.471537257030846 4.471328450863509 4.47105589693719 4.470728595204918 4.470337545616672 4.46989174811924 4.469381202656071 4.46880690916712 4.468168867588691 4.467477077853273 4.466720539889367 4.465900253621321 4.465016218969144 4.464077435848324 4.463065904169642 4.461998623838973 4.460868594757095 4.459663816819473 4.458405289916067 4.457072013931102 4.455674988742856 4.454214214223439 4.452688690238558 4.451089416647289 4.449426393301831 4.447698620047269 4.445897096721321 4.444030823154087 4.442100799167783 4.440107024576488 4.438038499185864 4.435906222792888 4.433700195185575 4.431439416142689 4.429104885433454 4.426706602817264 4.424244568043381 4.421717780850632 4.419127240967101 4.416472948109813 4.413764901984416 4.410982102284857 4.408146548693053 4.405246240878561 4.402283178498229 4.399265361195868 4.396193788601884 4.393059460332942 4.3898703759916 4.38662853516594 4.38333293742921 4.379983582339444 4.376580469439084 4.3731245982546 4.369624968296101
 7.209999999999999 4.485498880306872 4.485699112337461 4.48597355351325 4.486310203829399 4.486681063279951 4.487086131857797 4.487517409554651 4.487953896361004 4.488396592266094 4.488825497257846 4.48924261132283 4.489626934446197 4.48999046661162 4.49031320780123 4.490597157995535 4.490831317173352 4.49100668531172 4.491145262385816 4.491217048368861 4.491232043232023 4.491190246944317 4.491093659472499 4.49093228078095 4.490705110831561 4.490423149583616 4.490077396993659 4.489666853015364 4.4892015175994 4.488663390693293 4.488070472241268 4.48741276218411 4.486702260459001 4.48591696699936 4.485067881734677 4.484165004590341 4.483188335487466 4.482157874342702 4.481053621068065 4.479895575570726 4.47866273775283 4.477367107511289 4.476006684737574 4.47458246931751 4.473084461131054 4.471522660052079 4.469887065948145 4.46818667868027 4.466423498102694 4.464585524062636 4.462683756400054 4.460718194947387 4.458678839529309 4.456565689962457 4.454387746055177 4.452147007607247 4.449832474409603 4.447453146244058 4.445010022883022 4.442494104089207 4.43992338961533 4.437278879203822 4.434571572586515 4.431799469484338 4.428963569606997 4.426064872652659 4.423111378307629 4.420085086246019 4.41700499612941 4.413871107606521 4.41067342031286 4.407412933870376 4.404108647887101 4.400740561956805 4.397318675658616 4.393843988556661 4.390305500199693 4.386723210120712 4.383098117836576
 7.23 4.505580785350235 4.505756866499464 4.506006113685022 4.506310526902134 4.506659106144927 4.507022851406387 4.507413762678343 4.507809839951419 4.508213083214998 4.508594492457173 4.508963067664698 4.509310808822928 4.509616715915763 4.509883788925574 4.510111027833143 4.510279432617575 4.510410003256227 4.510473739724616 4.510480641996331 4.510431710042938 4.510325943833879 4.510155343336363 4.509919908515264 4.509618639332998 4.509263535749407 4.508834597721633 4.508350825203989 4.507803218147822 4.507180776501377 4.506505500209649 4.505765389214237 4.504961443453187 4.504094662860832 4.503163047367635 4.502157596900008 4.501099311380151 4.499967190725862 4.498780234850365 4.49752044366211 4.496196817064586 4.494799354956124 4.493338057229686 4.491812923772669 4.490213954466681 4.488552149187329 4.486825507803996 4.485015030179609 4.483151716170413 4.481204565625731 4.479192578387719 4.477117754291124 4.474969093163027 4.472747594822591 4.470461259080795 4.468111085740172 4.465688074594531 4.463191225428688 4.460630538018183 4.458006012128989 4.455307647517227 4.452546443928867 4.449720401099432 4.446832518753686 4.443879796605327 4.440863234356677 4.43778383169835 4.434640588308941 4.431444503854686 4.428184577989133 4.424860810352802 4.42148420057284 4.418043748262672 4.41455945302165 4.411012314434691 4.407402332071917 4.403748505488283 4.400040834223208 4.396280317800199
 7.249999999999999 4.525340197620053 4.52550112954818 4.525726184878121 4.525996363605169 4.526302665723528 4.526635091226284 4.526983640105375 4.527340312351555 4.527694107954352 4.528035026902025 4.528355069181504 4.528645234778351 4.528904523676683 4.529123935859116 4.529284471306691 4.529397129998805 4.529462911913121 4.529470817025493 4.529412845309874 4.529288996738219 4.529109271280389 4.528864668904044 4.528555189574538 4.528180833254804 4.527752599905233 4.527249489483556 4.526682501944713 4.526041637240718 4.525346895320526 4.524588276129887 4.523755779611199 4.52286940570336 4.521909154341603 4.520886025457345 4.519799018978008 4.518648134826856 4.51742337292282 4.516135733180308 4.51478421550903 4.513358819813797 4.511870545994335 4.510307393945076 4.508682363554958 4.506982454707216 4.50521966727916 4.503383001141966 4.501473456160443 4.499499032192805 4.497452729090443 4.495331546697678 4.493147484851522 4.490889543381431 4.488558722109044 4.486164020847935 4.483695439403343 4.48115397757191 4.478548635141399 4.475870411890427 4.473128307588181 4.470322321994125 4.467443454857713 4.464500705918094 4.461495074903807 4.458415561532479 4.45528216551051 4.452075886532761 4.448816724282231 4.445493678429735 4.442106748633572 4.438666934539192 4.435164235778855 4.431607651971286 4.427988182721333 4.424314827619603 4.420588586242111 4.416809458149919 4.412976442888758 4.409090539988671
 7.269999999999999 4.544666110158623 4.544810894503131 4.545010760082791 4.545246706892958 4.545518734927917 4.545818844180849 4.546126034643802 4.546440306307654 4.54675365916208 4.547045093195496 4.547316608395016 4.547557204746393 4.547758882233965 4.547920640840585 4.548024480547555 4.54808140133455 4.548080403179543 4.548013486058716 4.547889649946379 4.547700894814869 4.547447220634461 4.547137627373256 4.546754114997083 4.546295683469382 4.545783332751087 4.545197062800505 4.544546873573193 4.543831765021822 4.543053737096044 4.542202789742353 4.541286922903934 4.54030813652052 4.539265430528232 4.538149804859422 4.536970259442507 4.535716794201801 4.534400409057342 4.533021103924712 4.531567878714854 4.53005073333388 4.528460667682889 4.526797681657756 4.525070775148941 4.523270948041271 4.52139720021374 4.519460531539283 4.517449941884558 4.515366431109721 4.513208999068191 4.510988645606422 4.508685370563655 4.506318173771676 4.503878055054567 4.501364014228452 4.498787051101231 4.496137165472328 4.493413357132412 4.490626625863126 4.487765971436811 4.484842393616225 4.481845892154247 4.478785466793595 4.475652117266518 4.472465843294507 4.469205644587976 4.465882520845962 4.462505471755796 4.459055496992797 4.455552596219938 4.451985769087514 4.448357015232817 4.444673334279787 4.440937725838672 4.43713818950568 4.433285724862625 4.429379331476569 4.425420008899457 4.421407756667755
 7.29 4.563446516122455 4.563565154498429 4.563739832404342 4.563950549835615 4.564189306786609 4.564445103250598 4.564718939219738 4.564991814685035 4.565253729636301 4.565504684062111 4.565725677949755 4.565907711285181 4.566049784052939 4.566153896236119 4.566201047816275 4.56619023877336 4.566122469085649 4.565999738729646 4.565800047680014 4.565546395909468 4.565216783388686 4.564823210086205 4.564364675968322 4.563832180998973 4.563234725139626 4.562574308349158 4.56183993058373 4.561042591796661 4.560170291938288 4.559235030955835 4.558236808793264 4.557164625391129 4.556019480686421 4.554820374612416 4.553548307098509 4.552202278070045 4.550794287448152 4.549312335149565 4.54775642108644 4.546137545166173 4.544445707291209 4.542690907358846 4.540863145261035 4.538951420884177 4.536986734108917 4.534939084809919 4.532818472855665 4.530623898108214 4.528366360422989 4.526025859648537 4.52362239562629 4.52114596819033 4.518595577167139 4.515972222375348 4.513275903625479 4.510506620719691 4.507674373451507 4.50476816160555 4.501789984957266 4.498747843272648 4.495641736307947 4.49246366380939 4.489211625512878 4.485907621143698 4.482529650416219 4.479087713033577 4.475583808687372 4.472015937057351 4.468395097811079 4.464701290603627 4.460954515077229 4.457153770860955 4.453290057570369 4.449373374807185 4.445393722158921 4.441370099198543 4.437284505484105 4.433144940558395
 7.309999999999999 4.581517408780095 4.581618902780586 4.581766395060959 4.5819418856167 4.582144374442245 4.582366861530959 4.582597346875107 4.582826830465814 4.583046312293033 4.583245792345494 4.583416270610659 4.58354774707467 4.583630221722285 4.583675694536823 4.58366416550009 4.583585634592314 4.583461101792061 4.583261567076159 4.582996030419613 4.58266549179551 4.582259951174927 4.58179040852683 4.581256863817972 4.580639317012784 4.579967768073253 4.579212216958819 4.578403663626237 4.577511108029464 4.576555550119511 4.57553598984432 4.574443427148614 4.573276861973757 4.5720482942576 4.570745723934324 4.569380150934282 4.567941575183839 4.566428996605193 4.564854415116215 4.563205830630253 4.561485243055964 4.559700652297121 4.557833058252417 4.555902460815275 4.553899859873641 4.551813255309781 4.54966364700007 4.547441034814773 4.54514541861783 4.542766798266628 4.540325173611775 4.53781054449686 4.535222910758223 4.532562272224706 4.529819628717406 4.527012980049424 4.52414332602561 4.521190666442295 4.518175001087032 4.515076329738323 4.511924652165343 4.508689968127658 4.505401277374946 4.502040579646704 4.498606874671955 4.495119162168949 4.491559441844864 4.487935713395494 4.484248976504941 4.480510230845294 4.476697476076311 4.472830711845097 4.468911937785763 4.464930153519105 4.460894358652252 4.456795552778332 4.45264373547612 4.44843890630968 4.444191064828019
 7.33 4.598680781509984 4.59876513270637 4.598885441381546 4.599033707531058 4.599210931149419 4.599397112230085 4.599583250765424 4.599769346746682 4.599935400163949 4.600082411006107 4.60020137926079 4.600281304914325 4.600314187951678 4.600300028356395 4.600218826110529 4.600081581194576 4.599879293587392 4.599610963266121 4.599278590206106 4.598871174380799 4.598398715761668 4.597853214318104 4.597232670017308 4.596539082824194 4.595781452701266 4.594950779608514 4.59404706350328 4.593069304340142 4.59202750207078 4.590913656643842 4.589735768004799 4.588474836095813 4.587160860855574 4.585764842219159 4.584304780117868 4.582771674479062 4.581165525225996 4.579486332277653 4.577744095548558 4.575918814948609 4.574030490382881 4.572070121751446 4.57003670894917 4.567919251865519 4.565739750384357 4.563488204383735 4.561152613735681 4.558753978305978 4.55627329795395 4.553719572532231 4.551092801886532 4.548392985855413 4.545621124270038 4.542785216953932 4.539867263722729 4.536876264383928 4.533812218736625 4.530685126571253 4.527474987669319 4.524212801803129 4.520866568735512 4.517457288219541 4.513985959998246 4.510440583804327 4.506833159359855 4.503161686375982 4.499428164552628 4.495630593578178 4.49176097312917 4.487847302869978 4.483860582452493 4.479820811515792 4.47572798968581 4.471572116575008 4.467363191782031 4.463091214891366 4.458775185472995 4.454407103082035
 7.35 4.614713627798376 4.614788837740714 4.614881964803622 4.615003008982708 4.615142970272557 4.615292848666713 4.61544364415765 4.615584356736731 4.61570598639418 4.61580953311903 4.615874996899081 4.615893377720846 4.615874675569496 4.615789890428797 4.615649022281047 4.615452071107002 4.61518003688581 4.614842919594919 4.614441719210008 4.613955435704889 4.613406069051416 4.612782619219392 4.612085086176464 4.611314469888018 4.610469770317069 4.609561987424144 4.608571121167167 4.607516171501329 4.606379138378963 4.605178021749411 4.603904821558884 4.602567537750325 4.601148170263254 4.599664719033627 4.598109183993673 4.596480565071735 4.594778862192109 4.593014075274871 4.591166204235706 4.589256248985728 4.587263209431298 4.58519708547384 4.583068877009641 4.580856583929666 4.578573206119348 4.576215743458389 4.573776195820545 4.57127356307342 4.568688845078238 4.566031041689627 4.56330015275539 4.560497178116265 4.557620117605703 4.554671971049617 4.551649738266137 4.548555419065364 4.545378013249111 4.54214752061065 4.538834940934441 4.535448273995871 4.53199951956098 4.528487677386178 4.524902747217975 4.521245728792686 4.517534621836141 4.5137504260634 4.509904141178443 4.505993766873869 4.502021302830596 4.497994748717536 4.493906104191288 4.489753368895809 4.485547542462099 4.481278624507859 4.476966614637164 4.472591512440123 4.468163317492529 4.463681029355522
 7.37 4.629368941237295 4.629426011454668 4.629499958871272 4.629592783482772 4.629695485283828 4.629808064268071 4.629921520428074 4.630025853755321 4.630103064240164 4.630151151871786 4.630163116638151 4.630137958525954 4.630056677520566 4.629919273605973 4.62971674676471 4.629449096977795 4.629116324224656 4.628708428483046 4.628237409728971 4.627682267936597 4.627053003078159 4.626360615123867 4.625584104041803 4.624734469797821 4.623811712355436 4.622815831675708 4.621745827717127 4.620603700435488 4.61938744978377 4.618099075711997 4.616747578167107 4.615312957092811 4.613805212429448 4.612234344113835 4.610591352079116 4.608874236254604 4.607074996565615 4.605213632933301 4.603279145274489 4.60127153350149 4.599180797521928 4.597027937238558 4.594792952549066 4.59248484334589 4.590103609516007 4.587650250940743 4.585123767495559 4.582515159049844 4.579833425466695 4.577079566602699 4.574252582307715 4.571343472424632 4.568371236789146 4.565315875229519 4.562188387566334 4.558997773612256 4.555725033171773 4.552379166040944 4.548970172007138 4.545489050848774 4.541934802335047 4.538317426225655 4.534626922270526 4.530873290209533 4.52705752977221 4.523167640677455 4.519225622633245 4.515210475336326 4.511142198471919 4.507010791713406 4.502815254722016 4.498567587146513 4.494256788622871 4.489891858773952 4.485464797209169 4.480993603524162 4.476469277300447 4.471881818105085
 7.39 4.642359715522534 4.64239764752339 4.642461417233123 4.642525024647453 4.642598469761114 4.642682752567822 4.64275787306025 4.642815831229997 4.642855627067544 4.642858260562219 4.64282473170215 4.64274504047421 4.642609186863967 4.642408170855622 4.642151992431945 4.641821651574212 4.641427148262124 4.640958482473735 4.640405654185376 4.639788663371557 4.63908851000489 4.638315194055982 4.637467715493349 4.636548074283304 4.63554427038985 4.634468303774572 4.633328174396519 4.632105882212083 4.630810427174874 4.629440809235588 4.627999028341876 4.62648508443821 4.624896977465729 4.623236707362103 4.621503274061376 4.619707677493808 4.617828917585721 4.615876994259334 4.613852907432586 4.611755657018972 4.60958624292736 4.607333665061811 4.605018923321389 4.602621017599979 4.600150947786081 4.597598713762616 4.59498331540672 4.592285752589543 4.589515025176022 4.586662133024676 4.583746075987381 4.580747853909144 4.577677466627869 4.57453391397413 4.571317195770927 4.568028311833443 4.564657261968796 4.561222045975792 4.557724663644661 4.554145114756803 4.550502399084517 4.546786516390738 4.543007466428756 4.539165248941947 4.535250863663481 4.531273310316041 4.527232588611531 4.523128698250781 4.518971638923245 4.514741410306699 4.510458012066931 4.506121443857431 4.501721705319072 4.497257796079787 4.492751715754247 4.488181463943529 4.483569040234784 4.478892444200892
 7.41 4.653420944451701 4.653447739724188 4.653492333640381 4.653534726196056 4.653577917386017 4.653632907204067 4.653668695642975 4.653687282694452 4.653689668349108 4.653654852596417 4.653574835424662 4.653438616820894 4.653257196770875 4.653000575259017 4.652689752268324 4.652305727780319 4.651846501774977 4.651314074230651 4.650697445123983 4.650017614429831 4.649254582121168 4.648408348169002 4.647498912542268 4.646496275207731 4.645429436129879 4.644280395270813 4.64305915259013 4.641763708044807 4.640395061589076 4.638954213174298 4.637440162748826 4.635852910257874 4.634183455643374 4.632450798843831 4.630644939794175 4.628755878425602 4.626804614665424 4.624771148436903 4.622674479659079 4.620495608246607 4.61824353410958 4.615919257153346 4.613521777278325 4.611042094379824 4.608490208347839 4.605865119066865 4.603157826415689 4.600378330267183 4.597525630488104 4.594600726938865 4.591602619473333 4.588522307938592 4.585369792174725 4.582144072014578 4.578846147283525 4.575475017799232 4.572021683371407 4.568515143801552 4.564926398882713 4.561264448399225 4.557539292126442 4.553751929830481 4.549891361267944 4.545957586185648 4.541970604320346 4.537910415398441 4.533798019135705 4.529611415236979 4.525372603395888 4.52106058329453 4.516704354603179 4.512285916979974 4.507803270070606 4.503267413508 4.498679346912001 4.494036069889037 4.489340582031796 4.484600882918892
 7.43 4.662298621922306 4.6623142819346 4.662337701944901 4.662358881949047 4.66238082194191 4.662404521917375 4.662410981868308 4.662399201786532 4.662361181662783 4.662287921486674 4.662159421246646 4.661984680929924 4.661755700522458 4.661452480008873 4.661086019372396 4.6606443185948 4.660139377656328 4.659541196535621 4.658879775209637 4.658134113653565 4.657306211840747 4.656404069742573 4.655429687328397 4.654372064565427 4.653231201418628 4.652027097850608 4.650739753821505 4.649379169288871 4.647936344207551 4.646430278529557 4.644850972203933 4.643188425176629 4.641463637390352 4.63965560878443 4.637784339294663 4.635830828853172 4.633814077388238 4.631715084824151 4.629543851081036 4.627298376074691 4.62498165971641 4.622581701912809 4.620119502565642 4.617574061571617 4.614946378822202 4.612256454203438 4.609483287595733 4.606637878873665 4.603720227905768 4.600719334554331 4.597646198675171 4.594500820117421 4.591282198723304 4.587981334327905 4.584618226758935 4.581181875836497 4.57766228137285 4.57408044317215 4.570435361030216 4.566708034734268 4.562917464062666 4.559053648784658 4.555127588660103 4.551138283439208 4.547075732862247 4.542959936659287 4.538770894549902 4.534528606242887 4.530223071435961 4.525855289815483 4.521423261056134 4.516937984820632 4.512399460759408 4.5078076885103 4.50315166769824 4.498452397934921 4.493689878818484 4.488884109933181
 7.450000000000001 4.668768741929892 4.668773268130511 4.668783516097303 4.668793485826162 4.668793177312027 4.668794590548868 4.668778725529643 4.668735582246285 4.668667160689655 4.668552460849503 4.668393482714426 4.668180226271817 4.667901691507817 4.667559878407253 4.667143786953577 4.666654417128807 4.666090768913449 4.665454842286427 4.664735637225009 4.663932153704715 4.663056391699241 4.662097351180361 4.661065032117838 4.659959434479317 4.658760558230231 4.657499403333686 4.656153969750354 4.654746257438354 4.653255266353134 4.651690996447343 4.65004344767071 4.648333619969904 4.646549513288395 4.644693127566326 4.642764462740351 4.640752518743496 4.638677295505003 4.636518792950169 4.634298011000188 4.631994949571982 4.629618608578028 4.627169987926189 4.624649087519531 4.622044907256138 4.619378447028934 4.616628706725474 4.613796686227766 4.610902385412062 4.60792480414865 4.604875942301658 4.601752799728827 4.598548376281308 4.595280671803425 4.591929686132467 4.588517419098443 4.585020870523862 4.581462040223482 4.57782092800408 4.574116533664196 4.570348856993893 4.566508897774489 4.562595655778311 4.558619130768425 4.55457932249837 4.55046723071189 4.546301855142652 4.542072195513977 4.537770251538541 4.533415022918104 4.529005509343206 4.524533710492874 4.520007626034325 4.515418255622657 4.510775598900542 4.506079655497916 4.501330425031657 4.496526907105268 4.49168010130855
 7.47 4.672683298566197 4.672684692384321 4.672681770145122 4.672668531844546 4.672664977477603 4.672643107038338 4.672593920519807 4.67252841791405 4.672436599212047 4.672290464403687 4.672099013477718 4.671854246421701 4.671535163221963 4.67115176386353 4.670705048330077 4.670175016603859 4.669571668665642 4.668885004494634 4.668125024068401 4.667282727362792 4.666356114351852 4.665357185007733 4.664274939300596 4.663118377198522 4.661889498667401 4.660577303670832 4.659191792170009 4.657732964123609 4.656190819487673 4.654586358215483 4.652897580257434 4.651145485560906 4.649321074070125 4.647413345726025 4.645442300466108 4.64339793822429 4.641271258930757 4.639081262511798 4.636817948889657 4.634472317982361 4.632064369703556 4.629573103962329 4.627008520663037 4.624371619705124 4.621652400982932 4.618869864385521 4.616006009796465 4.613067837093666 4.610057346149139 4.60696453682882 4.603809408992346 4.600570962492845 4.59726019717672 4.59388611288342 4.590429709445223 4.586899986686996 4.583307944425966 4.579642582471482 4.575903900624768 4.572102898678676 4.568228576417442 4.564280933616421 4.560280970041831 4.556207685450497 4.552070079589571 4.547870152196267 4.543606902997587 4.539280331710035 4.534900438039339 4.530456221680158 4.525959682315793 4.521398819617891 4.51678463324614 4.512117122847971 4.507396288058243 4.502621128498934 4.497802643778824 4.492919833493176
 7.489999999999999 4.673946286017363 4.673944548863144 4.673938458231004 4.673920014116944 4.673892216516037 4.67385606542241 4.673802560829211 4.673712702728584 4.67358749111163 4.673426925968372 4.673203007287707 4.672923735057363 4.672582109263846 4.672176129892382 4.671686796926863 4.67112411034978 4.670488070142154 4.669768676283468 4.668966928751588 4.668090827522683 4.667132372571142 4.666100563869486 4.664984401388275 4.663785885096011 4.662524014959039 4.66117779094144 4.659759213004924 4.658266281108717 4.656690995209444 4.655051355261007 4.653338361214458 4.651552013017879 4.649693310616233 4.647770253951243 4.645763842961236 4.643695077581009 4.641542957741673 4.639327483370498 4.637028654390758 4.634666470721571 4.632221932277728 4.629715038969524 4.627124790702586 4.624471187377691 4.621735228890588 4.618926915131809 4.616045245986473 4.613080221334101 4.610053841048413 4.60694310499712 4.603771013041726 4.600515565037308 4.597186760832308 4.593795600268309 4.590321083179814 4.586784209394016 4.583173978730569 4.579490391001353 4.575734446010231 4.571925143552808 4.568032483416181 4.56407646537869 4.560058089209658 4.555976354669137 4.551830261507636 4.547621809465858 4.54334999827443 4.539013827653621 4.534625297313063 4.530172406951473 4.525666156256354 4.521096544903712 4.516483572557755 4.511806238870591 4.507075543481928 4.502291486018765 4.497463066095074 4.49258128331149
 7.510000000000001 4.672567698562181 4.672561831827045 4.672551574590939 4.672527926849916 4.672494888599116 4.67244245983274 4.672373640544032 4.672278430725237 4.672137830367576 4.671952839461201 4.671712457995159 4.671409685957338 4.671042523334423 4.670601970111838 4.670088026273686 4.669500691802693 4.668839966680127 4.668085850885746 4.667269344397707 4.666358447192496 4.665375159244842 4.664317480527629 4.663176411011806 4.661951950666293 4.660664099457881 4.659292857351126 4.657857224308246 4.656338200289007 4.654755785250607 4.653088979147559 4.651358781931567 4.649555193551394 4.647688213952738 4.64573784307809 4.643723080866596 4.641635927253914 4.63947438217207 4.637250445549296 4.634942117309882 4.632571397374019 4.630127285657625 4.627600782072181 4.625009886524567 4.622347598916874 4.61960091914623 4.616791847104617 4.613909382678677 4.610944525749525 4.607916276192553 4.604805633877226 4.601631598666881 4.598375170418515 4.595055348982575 4.591662134202743 4.588186525915714 4.58465752395097 4.581046128130554 4.577371338268835 4.573622154172274 4.569811575639183 4.565936602459479 4.561988234414436 4.557977471276433 4.553902312808698 4.549764758765045 4.545562808889611 4.541297462916588 4.53697972056995 4.532597581563174 4.528152045598968 4.52365211236897 4.519099781553477 4.514493052821143 4.509831925828684 4.505118400220578 4.50035047562876 4.495528151672315 4.490662427957167
 7.529999999999999 4.668609530570374 4.668609535627318 4.668594113552525 4.668574264342102 4.668534987991253 4.668476284494257 4.668401153844443 4.668288596034163 4.668141611054749 4.667940198896488 4.66768435954857 4.667364092999042 4.666980399234767 4.666524278241358 4.665983730003132 4.66537975450304 4.664693351722601 4.663922521641837 4.663078264239195 4.662161579491471 4.661160467373728 4.660075927859207 4.658916960919243 4.657694566523167 4.656388744638207 4.655008495229387 4.653554818259424 4.652026713688617 4.650434181474727 4.648768221572872 4.647027833935389 4.645224018511721 4.643345775248282 4.641394104088323 4.639379004971794 4.637299477835203 4.635136522611472 4.632910139229784 4.630610327615428 4.628247087689648 4.625800419369472 4.623290322567555 4.620707797192002 4.618050843146198 4.615331460328633 4.612528648632711 4.609652407946576 4.60671373815291 4.603691639128754 4.600606110745293 4.597437152867672 4.594205765354775 4.590900948059026 4.587523700826172 4.584082023495065 4.580567915897436 4.576980377857682 4.573330409192621 4.569606009711274 4.565818179214612 4.561957917495331 4.558043224337591 4.554056099516778 4.550005542799248 4.545900553942064 4.541722132692746 4.537490278788993 4.533194991958426 4.528846271918306 4.524433118375264 4.519967531025016 4.515446509552078 4.510863053629478 4.506235162918468 4.50155383706822 4.496818075715529 4.492028878484511 4.487185244986291
 7.549999999999999 4.662229776500916 4.662235654704799 4.662224069533282 4.662209020982521 4.662172509047785 4.662106533723428 4.662023095002868 4.661914192878554 4.661749827341939 4.661539998383431 4.661266705992365 4.660938950156948 4.660537730864212 4.660064048099962 4.659525901848721 4.658894292093664 4.658199218816554 4.657420681997677 4.656557681615762 4.655622217647913 4.654612290069521 4.653527898854178 4.652360043973599 4.651127725397516 4.64981094309359 4.648430697027308 4.646974987161876 4.645455813458116 4.643862175874347 4.642204074366276 4.64047150888687 4.638664479386237 4.636803985811498 4.63486902810665 4.632859606212435 4.630785720066198 4.628649369601744 4.626438554749188 4.624153275434806 4.621804531580878 4.619382323105524 4.616896649922551 4.614337511941274 4.611704909066353 4.60900884119761 4.60622930822986 4.603386310052715 4.600470846550407 4.597490917601592 4.594428523079158 4.591301662850019 4.588102336774925 4.584829544708241 4.581493286497746 4.578084561984412 4.574611371002194 4.571065713377795 4.567445588930451 4.563762997471695 4.560015938805123 4.556205412726159 4.552332419021808 4.548384957470415 4.544384027841411 4.540319629895062 4.536191763382211 4.531999428044015 4.52775362361168 4.523444349806194 4.519081606338051 4.514664392906972 4.510193709201631 4.505658554899363 4.501079929665881 4.496437833154976 4.49175126500823 4.487020224854708 4.482225712310656
 7.57 4.653646430900381 4.653657183588214 4.653649437038982 4.653627191248899 4.653593446213288 4.653540201926583 4.653459458382285 4.653332215572944 4.653169473490124 4.652952232124361 4.652679491465129 4.652334251500789 4.651924512218544 4.651441273604388 4.650884535643044 4.650254298317908 4.649549561610987 4.64876132550282 4.647899589972421 4.646953354997192 4.645942620552845 4.644847386613325 4.643688653150714 4.642454420135144 4.641145687534699 4.639763455315321 4.6383147234407 4.63680249187217 4.635225760568601 4.633573529486281 4.631856798578793 4.630075567796903 4.628218837088425 4.626308606398093 4.624323875667428 4.622274644834598 4.620160913834278 4.6179826825975 4.61573095105151 4.613415719119607 4.61102598672099 4.608571753770597 4.606044020178935 4.603452785851915 4.600788050690678 4.598059814591418 4.5952570774452 4.592381839137776 4.589442099549396 4.586429858554619 4.583353116022108 4.580202871814442 4.576980125787898 4.573692877792256 4.57033212767058 4.566907875259003 4.563420120386505 4.5598588628747 4.556234102537593 4.552545839181365 4.548783072604123 4.544967802595675 4.541088028937273 4.537133751401383 4.533136969751415 4.529065683741488 4.524940893116161 4.520752597610168 4.516509796948164 4.512212490844446 4.50785267900268 4.50343736111563 4.49897953686487 4.494457205920502 4.489880367940867 4.485260022572255 4.480585169448601 4.475866808191197
 7.589999999999999 4.643089488401339 4.643105116892561 4.643111210662042 4.643102769706037 4.64307079401994 4.64301928359825 4.642940238434557 4.64281465852151 4.642643543850779 4.642426894413028 4.642146710197865 4.641791991193807 4.641382737388226 4.640890948767296 4.640323625315941 4.639693767017777 4.638979373855042 4.638190445808535 4.637317982857542 4.636379984979761 4.635368452151226 4.63428138434622 4.633119781537192 4.631893643694664 4.630591970787141 4.62922476278101 4.627793019640436 4.626295741327262 4.624723927800892 4.623096579018193 4.621404694933354 4.619647275497784 4.617824320659984 4.615936830365412 4.613984804556353 4.611968243171788 4.609886146147245 4.607740513414664 4.605529344902241 4.603254640534281 4.600915400231044 4.59850162390858 4.596024311478569 4.593482462848157 4.590867077919779 4.588188156590991 4.585434698754282 4.582616704296906 4.579736173100679 4.576781105041803 4.573752499990666 4.570670357811643 4.5675036783629 4.564284461496181 4.560990707056608 4.557622414882461 4.554201584804963 4.550706216648062 4.547147310228205 4.543524865354107 4.539837881826525 4.536097359438019 4.53228329797271 4.52840469720604 4.524472556904526 4.520485876825505 4.516425656716883 4.512321896316871 4.50815359535373 4.503930753545501 4.499644370599734 4.495313446213218 4.490918980071696 4.486480971849597 4.481987421209737 4.477440327803039 4.472849691268235 4.468204511231575
 7.61 4.630855943720768 4.630876449317531 4.630886385079913 4.630889751004222 4.630861547085908 4.630821773319545 4.630734429698807 4.630620516216435 4.630450032864213 4.630224979632923 4.629935356512314 4.629581163491047 4.629163400556662 4.628671067695512 4.628104164892722 4.627463692132118 4.626748649396172 4.625949036665934 4.625084853920962 4.624146101139243 4.623141778297126 4.62206188536923 4.620907422328361 4.619687389145432 4.618402785789356 4.617051612226959 4.615644868422875 4.614162554339448 4.612624669936612 4.611011215171793 4.609352189999784 4.60761759437263 4.6058274282395 4.603982691546568 4.602062384236874 4.600086506250194 4.598056057522903 4.595950037987826 4.5937904475741 4.591555286207019 4.589265553807885 4.586901250293845 4.584482375577736 4.581988929567913 4.579431912168091 4.576809323277161 4.57412416278902 4.571373430592392 4.568550126570644 4.565661250601591 4.562709802557317 4.559682782303969 4.556593189701566 4.553438024603793 4.550220286857791 4.546937976303957 4.543581092775721 4.540170636099329 4.53668660609363 4.533148002569837 4.529534825331311 4.525868074173323 4.522137748882815 4.518352849238166 4.514503375008943 4.510590325955653 4.506622701829499 4.502601502372111 4.498515727315303 4.494375376380799 4.490191449279973 4.485942945713575 4.481640865371456 4.477284207932296 4.47288297306332 4.468428160420013 4.463918769645825 4.459364800371893
 7.63 4.61719379165852 4.617228175645952 4.617252955053543 4.617259129877651 4.617242700113783 4.617205665756584 4.617131026799812 4.617007783236302 4.616839935057945 4.616615482255642 4.616327424819276 4.615963762737659 4.615546495998489 4.6150436245883 4.61447714849241 4.613826067694855 4.613110382178338 4.612320091924152 4.611464196912125 4.61052269712053 4.609526592526024 4.608453883103556 4.60730656882629 4.606102649665513 4.604833125590547 4.60350699656865 4.602115262564918 4.600657923542181 4.599143979460902 4.597563430279059 4.595928275952033 4.594235516432495 4.592488151670278 4.590674181612258 4.588795606202216 4.586870425380714 4.584870639084954 4.582825247248641 4.580704249801833 4.578528646670799 4.576287437777866 4.573991623041263 4.57163120237496 4.569195175688511 4.566705542886883 4.564151303870285 4.561532458534001 4.558838006768203 4.556090948457776 4.553278283482132 4.550391011715019 4.547450133024332 4.544435647271914 4.541355554313355 4.538221853997793 4.535013546167703 4.531740630658684 4.528414107299252 4.525022975910612 4.521558236306443 4.518047888292666 4.514463931667223 4.510826366219831 4.507123191731759 4.503366407975578 4.499555014714916 4.495680011704218 4.491750398688484 4.487755175403023 4.483717341573186 4.479613896914108 4.475466841130438 4.471265173916073 4.467008894953882 4.462698003915421 4.45834350046067 4.453934384237725 4.449480654882531
 7.65 4.602384027095804 4.602434290742278 4.602472915425845 4.602492901142906 4.602479247889031 4.602444955658932 4.602372024446447 4.602261454244507 4.602084245045107 4.601852396839268 4.601564909617002 4.601202783367268 4.600776018077923 4.600273613735678 4.599697570326039 4.599055887833252 4.598339566240243 4.597547605528552 4.596691005678264 4.59575776666794 4.594758888474535 4.593694371073327 4.592573214437829 4.591375418539702 4.590131983348665 4.588820908832402 4.587444194956463 4.586020841684163 4.584530848976476 4.582984216791928 4.581380945086483 4.579722033813423 4.578006482923238 4.576234292363488 4.574406462078691 4.572521992010179 4.570582882095972 4.568577132270636 4.56651574246514 4.564398712606709 4.562217042618683 4.559979732420351 4.557676781926805 4.555309191048774 4.552885959692458 4.550398087759368 4.547845575146146 4.545238421744393 4.542556627440491 4.539820192115421 4.537018115644572 4.534152397897556 4.531222038738011 4.528227038023408 4.525166395604844 4.522052111326842 4.51887318502714 4.515629616536483 4.512322405678401 4.508959552268995 4.50553205611671 4.502050917022112 4.498504134777657 4.494903709167454 4.491238639967031 4.487518926943093 4.483743569853271 4.479915568445885 4.476031922459682 4.472083631623587 4.468090695656436 4.464044114266718 4.45994188715231 4.455786014000201 4.451585494486221 4.447330328274766 4.44303051501851 4.438677054358126
 7.67 4.5866776449937 4.586732789551098 4.5867852611202 4.586809059697455 4.586819185278486 4.586787637858081 4.586716417430153 4.586598523987725 4.586423957522896 4.586193718026804 4.585898805489591 4.585538219900358 4.585101961247121 4.584592029516761 4.584015424694975 4.583364146766212 4.582648195713618 4.581855571518975 4.580997274162624 4.580072303623404 4.579081659878573 4.578034342903724 4.576920352672717 4.575738689157579 4.574511352328423 4.57321634215335 4.57186465859836 4.570466301627242 4.569000271201476 4.567487567280127 4.565928189819727 4.564301138774168 4.562627414094578 4.560898015729201 4.559110943623272 4.557278197718886 4.555378777954867 4.553433684266626 4.551431916586028 4.549364474841248 4.547241358956612 4.54506256885246 4.542828104444985 4.540527965646072 4.538173152363141 4.535762664498977 4.533276501951564 4.530745664613907 4.528139152373864 4.525478965113957 4.522762102711193 4.519971565036874 4.517125351956408 4.514224463329112 4.511248899008015 4.508228658839656 4.505133742663879 4.501983150313621 4.498777881614702 4.495497936385607 4.492173314437266 4.488784015572832 4.485340039587451 4.48184038626803 4.478277055393011 4.47465804673212 4.470985360046137 4.467256995086641 4.463473951595769 4.459636229305957 4.455753827939691 4.451806747209238 4.447814986816392 4.443768546452201 4.439677425796699 4.435531624518632 4.431341142275178 4.427095978711669
 7.69 4.570278640391717 4.570349667095683 4.570415987139005 4.570454600518176 4.57045850722888 4.570440707265966 4.570373200623432 4.570247987294388 4.570077067271035 4.569839440544627 4.569536107105433 4.569167066942695 4.568723320044584 4.568213866398152 4.567629705989278 4.566978838802613 4.566252264821524 4.565469984028025 4.564609996402714 4.563685301924702 4.562702900571541 4.561662792319143 4.560556977141701 4.559392455011609 4.558181225899362 4.556903289773477 4.555576646600392 4.554203296344365 4.552772238967376 4.551283474429017 4.549758002686382 4.548174823693961 4.546533937403515 4.544846343763957 4.543112042721228 4.541320034218174 4.539472318194409 4.537576894586183 4.535625763326242 4.533618924343684 4.53156437756382 4.529445122908018 4.527269160293556 4.525037489633458 4.522750110836341 4.52040702380625 4.518008228442485 4.51554472463944 4.513024512286418 4.510439591267466 4.507799961461177 4.50509462274052 4.502333574972644 4.499517818018686 4.496636351733573 4.493700175965834 4.490698290557382 4.487641695343314 4.484530390151705 4.481353374803385 4.478121649111733 4.474834212882445 4.471492065913317 4.468085207994014 4.464633638905843 4.461116358421506 4.457544366304878 4.453926662310753 4.450254246184601 4.44652711766232 4.442745276469982 4.438908722323579 4.43502645492876 4.431090473980568 4.427108779163174 4.423072370149611 4.418991246601488 4.414865408168724
 7.71 4.553402008406369 4.553478918476562 4.553551088562237 4.553593518659932 4.553612208765384 4.553588158873512 4.553524368978388 4.553403839073213 4.55322556915029 4.552981559200983 4.552670809215687 4.552295319183785 4.551844089093597 4.551316118932347 4.55073340868609 4.550073958339682 4.549348767876699 4.548555837279389 4.547697166528601 4.546780755603716 4.545797604482573 4.544766713141397 4.543668081554714 4.542522709695271 4.54131859753395 4.540066745039669 4.538766152179301 4.537408818917563 4.536002745216928 4.534548931037508 4.533047376336954 4.531508081070339 4.529901045190047 4.528257268645651 4.52656475138379 4.524825493348048 4.523029494478815 4.521185754713167 4.519285273984713 4.517338052223473 4.515335089355716 4.513284385303827 4.511177939986149 4.509005753316832 4.50679682520567 4.504522155557942 4.502190744274253 4.499804591250358 4.497351696376988 4.494854059539684 4.492289680618608 4.489680559488367 4.487005696017823 4.484265090069905 4.481478741501415 4.478627650162831 4.475720815898108 4.47275823854447 4.469739917932209 4.46666685388447 4.463529046217035 4.46034449473811 4.457095199248098 4.453801159539378 4.450441375396077 4.447035846593833 4.443575572899563 4.440059554071225 4.436488789857573 4.432873279997911 4.429202024221848 4.425475022249034 4.421704273788919 4.417877778540478 4.414006536191958 4.410089546420606 4.406117808892398 4.40210232326177
 7.730000000000001 4.53618874422978 4.536271538870125 4.536359560546051 4.536407809254147 4.5364302849902 4.536411987749195 4.536342917525282 4.536216074311748 4.536032458100995 4.5357820688845 4.535455906652781 4.535062971395354 4.534605263100696 4.534080781756188 4.533479527348073 4.532811499861393 4.532077699279942 4.531286125586193 4.530427778761242 4.529511658784735 4.528527765634799 4.527497099287961 4.526416659719079 4.525279446901248 4.524093460805723 4.522858701401827 4.521576168656853 4.52024386253598 4.518864783002157 4.517435930016013 4.515970303535742 4.514454903516997 4.512892729912774 4.511291782673293 4.509643061745884 4.507936567074853 4.506193298601361 4.504401256263288 4.502553439995104 4.500666849727724 4.49872448538837 4.496725346900424 4.494678434183279 4.492585747152191 4.490436285718114 4.488230049787549 4.485968039262376 4.483659254039692 4.481295694011638 4.478864359065223 4.476388249082153 4.473855363938651 4.471266703505263 4.468612267646684 4.465912056221558 4.463157069082285 4.460345306074832 4.457467767038516 4.454544451805812 4.451565360202141 4.448530492045655 4.445440847147029 4.442295425309234 4.43909322632732 4.435847249988192 4.432544496070375 4.429186964343785 4.425772654569495 4.422314566499489 4.418799699876429 4.4152400544334 4.411625629893662 4.407965425970399 4.404259442366464 4.400498678774112 4.396693134874743 4.39283181033863 4.388935704824656
 7.75 4.51879484312833 4.518894523527255 4.518978398321414 4.519032467507436 4.519061731081168 4.519038189037656 4.518964841371125 4.51883268807495 4.518633729141628 4.518368964562749 4.518036394328948 4.51763801842988 4.517163836854166 4.516621849589351 4.516014056621854 4.515339457936911 4.514597053518521 4.513797843349384 4.51292982741084 4.512015005682794 4.511041378143653 4.510009944770248 4.508939705537755 4.507810660419621 4.506632809387466 4.505416152411006 4.504151689457958 4.502837420493942 4.501484345482387 4.500092464384426 4.49865177715879 4.497172283761702 4.49564398414676 4.494077878264824 4.492463966063898 4.490811247489005 4.48911072248206 4.487372390981742 4.485576252923361 4.483742308238719 4.481851556855972 4.479912998699485 4.477937633689688 4.475905461742921 4.473815482771284 4.471679696682477 4.46949710337964 4.46724770276119 4.464962494720652 4.462609479146487 4.46021165592192 4.457757024924757 4.455255586027213 4.452688339095715 4.450075283990722 4.447405420566533 4.444679748671085 4.441898268145761 4.439070978825186 4.43618688053702 4.433246973101753 4.430252256332485 4.427210730034719 4.424113394006135 4.420960248036371 4.417761291906796 4.414506525390279 4.411206948250958 4.407850560244003 4.404439361115375 4.400991350601585 4.397488528429446 4.393930894315823 4.390336447967381 4.386687189080324 4.382993117340142 4.379253232421338 4.375458533987172
 7.77 4.501342300441312 4.50143886777199 4.501529597192747 4.501599488700253 4.501624542290411 4.501597757958328 4.501510135698302 4.501374675503796 4.501161377367402 4.500881241280815 4.500534267234793 4.500110455219122 4.49962980522257 4.499072317232842 4.498447991236528 4.497765827219055 4.497016825164627 4.496198985056165 4.495334306875246 4.494419790602035 4.493447436215215 4.492416243691913 4.491346213007625 4.490227344136134 4.489068637049426 4.487861091717605 4.486613708108799 4.485317486189071 4.483991425922317 4.482626527270167 4.481212790191881 4.479759214644242 4.478266800581443 4.476736547954972 4.475166456713501 4.473558526802755 4.471901758165393 4.470207150740879 4.46846470446535 4.466673419271483 4.464845295088354 4.462969331841297 4.461045529451757 4.45907488783715 4.457056406910697 4.454981086581282 4.452868926753285 4.450699927326423 4.448483088195585 4.446210409250658 4.443880890376363 4.441514531452074 4.439082332351636 4.43660329294319 4.43407741308898 4.43148469264517 4.428857131461644 4.426161729381817 4.42342048624243 4.420633401873348 4.417789476097361 4.414889708729961 4.411944099579141 4.40894164844517 4.405893355120381 4.402789219388938 4.399639241026622 4.396443419800588 4.39319075546914 4.389893247781492 4.386548896477526 4.383149701287555 4.379714661932064 4.376222778121475 4.372677049555881 4.369094475924796 4.365467056906892 4.361783792169736
 7.790000000000001 4.483944111579632 4.484047567000217 4.484135152536624 4.484201868185568 4.484223713943001 4.484183689804094 4.484092795763219 4.483944031813921 4.483717397948888 4.483422894159919 4.483051520437892 4.482613276772723 4.482108163153322 4.481545179567552 4.480904326002174 4.480206602442803 4.479440008873842 4.478625545278432 4.477752211638385 4.476831007934118 4.475849934144588 4.474829990247211 4.473760176217801 4.472651492030471 4.471491937657567 4.470303513069575 4.46907621823503 4.467798053120427 4.466490017690125 4.465143111906243 4.463766335728562 4.462339689114415 4.460884172018581 4.459389784393169 4.457855526187504 4.456282397348006 4.454670397818066 4.45302052753792 4.451331786444523 4.449595174471409 4.44780969154856 4.445996337602264 4.444126112554972 4.44221701632515 4.440261048827129 4.438257209970958 4.436206499662236 4.434107917801962 4.431952464286366 4.429760139006743 4.427509941849285 4.425213872694905 4.422859931419062 4.420470117891578 4.418013431976459 4.415518873531703 4.412969442409111 4.410362138454098 4.40771796150549 4.405007911395328 4.402261987948657 4.399458190983332 4.396609520309793 4.393702975730863 4.390750557041525 4.387752264028699 4.384698096471028 4.38159705413864 4.378449136792927 4.375256344186303 4.372016676061974 4.368722132153691 4.365390712185515 4.362003415871558 4.358570242915747 4.355092193011559 4.351567265841767 4.348007461078183
 7.81 4.466693272024522 4.466804616678377 4.466890059800471 4.466954601387561 4.466964241435653 4.466920979939976 4.466807816894979 4.466635752294282 4.46639578613067 4.466077918396048 4.465693149081408 4.465241478176795 4.464710905671261 4.464123431552822 4.46346805580841 4.46275377842382 4.461981599383656 4.461150518671274 4.460270536268715 4.45934065215665 4.458361866314299 4.457344178719372 4.456275589347982 4.45517709817458 4.454028705171861 4.452850410310687 4.451632213559994 4.450373114886705 4.44908411425563 4.447765211629371 4.446406406968225 4.445007700230065 4.443589091370248 4.442121580341492 4.440624167093769 4.439096851574178 4.437520633726834 4.435916513492735 4.434272490809636 4.43257956561192 4.43085873783046 4.429090007392483 4.427272374221427 4.425426838236798 4.42352339935402 4.421583057484283 4.419593812534392 4.417567664406604 4.415483612998474 4.413361658202681 4.411183799906865 4.408958037993457 4.406694372339501 4.404374802816481 4.401997329290129 4.399582951620256 4.39712166966055 4.394603483258396 4.39203939225467 4.389427396483552 4.38675849577232 4.384053689941143 4.38129197880288 4.378483362162862 4.375617839818685 4.372716411559982 4.369768077168215 4.366763836416443 4.363712689069091 4.360625634881731 4.357481673600835 4.354292804963549 4.351057028697445 4.347774344520279 4.344446752139746 4.341083251253225 4.337662841547532 4.334197522698656
 7.829999999999999 4.449696777326295 4.449796012342216 4.449889314501308 4.449931683800368 4.449939120235451 4.44988462380185 4.44975919449408 4.449564832305849 4.449302537230028 4.448962309258626 4.448554148382749 4.44807905459257 4.44753502787728 4.446923068225047 4.446243175622969 4.44551335005702 4.444725591512002 4.44388889997148 4.443002275417727 4.442055717831654 4.44108022719275 4.440053803479006 4.43898744666684 4.437890156731025 4.436752933644605 4.435575777378812 4.434376687902977 4.433138665184441 4.431868709188464 4.430558819878124 4.429228997214217 4.427868241155156 4.426468551656864 4.42503792867266 4.42357737215315 4.422077882046108 4.420548458296356 4.418979100845643 4.417381809632516 4.41573458459219 4.414059425656419 4.412344332753351 4.410591305807399 4.40879034473909 4.406951449464924 4.405073619897219 4.403147855943964 4.40117415750866 4.399163524490159 4.397103956782506 4.39499745427477 4.392853016850873 4.390651644389424 4.388413336763535 4.38611609384065 4.383782915482357 4.381391801544204 4.378963751875514 4.376478766319186 4.373946844711505 4.371377986881945 4.36875219265296 4.366078461839783 4.363358794250222 4.36059218968444 4.357788647934749 4.354929168785381 4.35202175201228 4.349068397382864 4.346069104655809 4.343021873580811 4.33993970389835 4.336800595339461 4.333625547625487 4.330393560467833 4.327126633567723 4.323812766615951 4.320452959292624
 7.850000000000001 4.433037623103104 4.433135749595547 4.433207912224507 4.433249110986821 4.433235345878593 4.433159616895179 4.433022924031161 4.432807267280325 4.432512646635637 4.432150062089203 4.431720513632246 4.431221001255059 4.430644524946973 4.430019084696304 4.429324680490314 4.428571312315157 4.427767980155825 4.426915683996093 4.426013423818456 4.425071199604071 4.424078011332684 4.423054858982565 4.421990742530433 4.420896661951378 4.419760617218788 4.418594608304257 4.417397635177506 4.416178697806292 4.414919796156312 4.413639930191114 4.41232909987199 4.410988305157881 4.409616546005267 4.408214822368059 4.40679213419749 4.405330481441995 4.403827864047097 4.402306281955281 4.400745735105873 4.399155223434911 4.397515746875011 4.395857305355235 4.394149898800952 4.392403527133695 4.390619190271024 4.388795888126368 4.386934620608883 4.38502538762329 4.383078189069725 4.381083024843575 4.379048894835315 4.37696779893034 4.374838737008794 4.372662708945399 4.370448714609277 4.368186753863773 4.365877826566264 4.36352093256798 4.361127071713815 4.358676243842128 4.35618744878455 4.353641686365788 4.351058956403418 4.348429258707679 4.34575259308127 4.343028959319131 4.340257357208233 4.337449786527354 4.334586247046862 4.331684738528491 4.328737260725106 4.325742813380479 4.322702396229052 4.319615008995695 4.316491651395473 4.313321323133395 4.310105023904173 4.306843753391966
 7.869999999999999 4.41679280503975 4.416889824109046 4.416960848622583 4.41698187857724 4.41694791396917 4.416850954793786 4.41668400104574 4.416447052718896 4.416132109806307 4.415738172300183 4.415276240191855 4.41474531347174 4.414155392129302 4.413496476153007 4.412778565530278 4.412011660247443 4.411193760289683 4.410316865640978 4.409408976284047 4.408451092200282 4.407463213369687 4.406423339770806 4.405362471380653 4.404260608174633 4.403137750126469 4.401983897208116 4.400798049389675 4.399581206639313 4.398343368923161 4.397074536205225 4.39578370844729 4.394472885608812 4.393121067646824 4.39174825451582 4.390355446167647 4.388921642551394 4.387468843613273 4.385975049296494 4.384452259541152 4.382899474284091 4.381316693458782 4.37969491699518 4.3780341448196 4.376344376854568 4.374616613018685 4.372848853226473 4.371033097388236 4.369189345409902 4.367296597192868 4.365365852633845 4.363397111624689 4.361380374052247 4.359325639798175 4.35722290873878 4.355072180744841 4.352883455681426 4.350647733407718 4.348374013776827 4.346052296635606 4.343683581824457 4.341266869177141 4.33880315852058 4.336302449674655 4.333753742452005 4.331169036657822 4.328526332089638 4.325846628537115 4.32311892578183 4.320345223597052 4.317534521747525 4.31467781998924 4.311773118069206 4.30882241572522 4.305834712685631 4.302801008669106 4.299720303384381 4.296603596530026 4.29344088779419
 7.889999999999999 4.401069318886495 4.401155231619065 4.401206119414005 4.401207982268235 4.401162820177956 4.401036633138639 4.400839421145003 4.40057218419099 4.400226922269741 4.399801635373564 4.399308323493897 4.398755986621281 4.398134624745312 4.3974432378546 4.396712825936727 4.395911388978194 4.39508092696437 4.394189439879436 4.393257927706328 4.392295390426674 4.39129082802073 4.390256240467309 4.389189627743716 4.388090989825667 4.386961326687215 4.385810638300669 4.384637924636507 4.383433185663298 4.382207421347599 4.380959631653871 4.37968081654438 4.378390975979094 4.377070109915588 4.375717218308929 4.374344301111571 4.372951358273246 4.371517389740842 4.370063395458288 4.368588375366433 4.367074329402918 4.365521257502051 4.363947159594673 4.362335035608027 4.360692885465615 4.359011709087063 4.357291506387974 4.355533277279783 4.353745021669601 4.351908739460072 4.350044430549206 4.348132094830225 4.3461807321914 4.344181342515883 4.342142925681539 4.340067481560776 4.337944010020362 4.335782510921256 4.333572984118422 4.331325429460641 4.329030846790332 4.326688235943347 4.324308596748792 4.321890929028819 4.319415232598429 4.31690250726527 4.314352752829429 4.311745969083216 4.309111155810963 4.306420312788798 4.303691439784432 4.30091553655693 4.298103602856491 4.29524463842422 4.292338642991887 4.289395616281707 4.286406558006089 4.283371467867401 4.280299345557724
 7.91 4.385924160457908 4.385990967926471 4.386031720382028 4.386013417821533 4.385940060241238 4.385783647636668 4.385557180002611 4.385250657333085 4.384875079621316 4.384420446859707 4.383896759039809 4.383303016152278 4.382650218186841 4.381947365132254 4.381174456976252 4.380361493705507 4.379497475305572 4.378602401760828 4.377657273054425 4.37667008916822 4.375661850082721 4.374611555777005 4.373540206228663 4.372446801413717 4.371321341306545 4.370173825879805 4.368995255104348 4.367803628949137 4.366590947381148 4.365356210365292 4.364099417864307 4.362811569838667 4.361512666246478 4.360191707043373 4.358840692182405 4.357467621613939 4.356074495285529 4.35465131314181 4.353207075124375 4.351722781171649 4.350219431218767 4.348685025197438 4.347111563035823 4.345509044658385 4.34387646998576 4.342204838934614 4.340504151417494 4.338764407342682 4.336986606614043 4.335169749130872 4.333313834787734 4.331419863474305 4.329487835075207 4.327506749469839 4.325497606532214 4.323440406130778 4.321335148128238 4.319201832381381 4.317020458740892 4.314791027051167 4.312523537150128 4.310218988869027 4.307866382032254 4.305476716457136 4.303037991953739 4.300553208324664 4.298030365364837 4.295470462861298 4.292863500592992 4.290208478330549 4.287517395836066 4.284788252862884 4.28201304915536 4.279189784448642 4.276330458468433 4.273425070930761 4.270472621541737 4.267483109997313
 7.929999999999999 4.371440325631733 4.371497028895519 4.371508647373555 4.371462181062835 4.371359629959656 4.371174994059603 4.370909273357525 4.370574467847517 4.37014957752289 4.369664602376142 4.369100542398931 4.368477397582028 4.367793167915291 4.367059853387616 4.366265453986892 4.365419969699959 4.36453440051255 4.363616746409243 4.362649007373399 4.361658183387104 4.360636274431107 4.359582280484751 4.358497201525907 4.357399037530897 4.356268788474422 4.355116454329482 4.353952035067296 4.352764530657211 4.351555941066623 4.350335266260879 4.349082506203188 4.347827660854518 4.346541730173501 4.345233714116328 4.34391461263664 4.342564425685421 4.341194153210889 4.33980179515837 4.338379351470191 4.33693682208555 4.335464206940395 4.333961505967293 4.332438719095303 4.330875846249838 4.329283887352531 4.327652842321092 4.326001711069164 4.324301493506182 4.322573189537215 4.320805799062824 4.319009321978895 4.317163758176487 4.315290107541671 4.313367369955359 4.311416545293144 4.309417633425124 4.307380634215726 4.305304547523535 4.303191373201107 4.301029111094794 4.298829761044549 4.296581322883741 4.294305796438961 4.291982181529832 4.289611477968799 4.287202685560941 4.284756804103755 4.282262833386953 4.279731773192254 4.277152623293165 4.274537383454765 4.271884053433491 4.269183632976907 4.266437121823481 4.26365251970236 4.26083182633313 4.257965041425591 4.255051164679506
 7.95 4.357679810347781 4.357708410452727 4.357691896298022 4.357626267880692 4.357476525197083 4.357253668242835 4.356959697012861 4.356576611501332 4.35612241170164 4.355589097606379 4.354995669207309 4.354333126495319 4.353619469460392 4.352844698091563 4.352019812376875 4.351153812303331 4.350246697856843 4.34929746902218 4.348317125782914 4.347304668121354 4.346270096018489 4.345203409453924 4.344114608405802 4.343002692850744 4.341868662763769 4.340722518118213 4.339553258885654 4.338371885035825 4.33716839653653 4.335952793353549 4.33471407545055 4.333464242788992 4.332202295328023 4.330909233024382 4.329604055832291 4.32827776370335 4.326939356586419 4.325570834427514 4.32417219716968 4.322762444752879 4.321321577113857 4.319851594186028 4.318360495899339 4.316830282180134 4.315279952951027 4.313690508130758 4.312081947634053 4.310423271371477 4.308745479249292 4.307028571169297 4.305272547028685 4.303478406719877 4.301655150130371 4.299782777142568 4.297882287633619 4.295943681475244 4.293965958533571 4.291950118668953 4.289885161735791 4.287783087582358 4.285651896050613 4.283473586976007 4.281247160187305 4.278992615506382 4.276689952748034 4.274349171719776 4.271961272221641 4.269536254045971 4.267073116977217 4.26457286079172 4.262024485257499 4.259439990134037 4.256807375172056 4.254137640113301 4.251420784690302 4.248667808626156 4.245877711634293 4.243040493418236
 7.97 4.34467361060684 4.344683108585796 4.344638463126294 4.3445356742254 4.344357741879504 4.344087666084302 4.343747446834768 4.343326084125146 4.342824577948914 4.342262928298754 4.341621135166531 4.340918198543247 4.340166118419013 4.339361894782996 4.338506527623394 4.337611016927366 4.336672362681004 4.335702564869266 4.334700623475928 4.333666538483523 4.332620309873274 4.331541937625041 4.330440421717243 4.329316762126791 4.328179958829014 4.327030011797581 4.325857921004428 4.324673686419665 4.323476308011495 4.322266785746129 4.321045119587686 4.319800309498106 4.318544355437049 4.317276257361792 4.31598601522713 4.314674628985266 4.313352098585701 4.311998423975121 4.310633605097284 4.309248641892901 4.30783253429951 4.306395282251352 4.304928885679251 4.303432344510471 4.301915658668592 4.300369828073367 4.298793852640587 4.297177732281934 4.295533466904839 4.293859056412328 4.292146500702876 4.290403799670249 4.288622953203347 4.286802961186041 4.284954823497014 4.283057540009589 4.281131110591563 4.279166535105032 4.277153813406217 4.275112945345284 4.273033930766163 4.27090576950636 4.268750461396777 4.266546006261513 4.264304403917676 4.262024654175183 4.259697756836561 4.257342711696748 4.254939518542883 4.252499177154098 4.250011687301308 4.247486048746998 4.244924261245003 4.242324324540286 4.23967723836872 4.236993002456857 4.234262616521703 4.231495080270479
 7.99 4.332481722469609 4.33246411934253 4.332382343889601 4.332242396107927 4.332018275993941 4.331710983543392 4.33132351875132 4.33085488161204 4.330316072119107 4.329707090265299 4.329026936042579 4.328286609442064 4.327495110453985 4.326652439067648 4.325758595271393 4.324832579052542 4.323864390397359 4.322875029290992 4.321842495717415 4.320797789659379 4.319720911098346 4.318630860014422 4.317518636386295 4.316383240191163 4.315244671404665 4.314083930000797 4.312909015951844 4.311722929228287 4.310532669798726 4.309320237629793 4.308095632686054 4.306858854929922 4.305619904321561 4.304347780818779 4.303075484376934 4.301780014948823 4.300473372484576 4.299146556931546 4.297797568234189 4.296428406333954 4.295038071169156 4.293626562674858 4.292185880782742 4.29072402542098 4.289232996514102 4.287721793982862 4.286170417744098 4.284599867710593 4.28299014379093 4.281350245889342 4.27967217390557 4.277973927734701 4.276227507267018 4.274460912387839 4.272646142977359 4.270803198910476 4.268921080056634 4.266999786279646 4.265040317437524 4.263052673382298 4.261016853959842 4.258941859009687 4.256839688364837 4.254688341851585 4.252499819289313 4.250273120490306 4.24800824525955 4.245705193394534 4.243354964685049 4.240966558912977 4.238540975852087 4.236078215267815 4.233578276917066 4.231030160547976 4.228444865899708 4.225823392702217 4.223153740676032 4.220447909532019
 8.01 4.321122142055658 4.321067438829796 4.320959534678479 4.320773429598848 4.320513123587381 4.32015961663988 4.319725908751447 4.319200999916462 4.318614890128567 4.317958579380629 4.317232067664708 4.316454354972032 4.315614441292955 4.314733326616914 4.313811010932393 4.312856494226875 4.311859776486792 4.310830857697478 4.309788737843105 4.308714416906639 4.30761789486977 4.306507171712854 4.305374247414841 4.304239121953216 4.303079795303917 4.301908267441267 4.30073253833789 4.299544607964637 4.298344476290499 4.297141143282519 4.295914608905705 4.29468587312294 4.293444935894877 4.292191797179852 4.290916456933775 4.289639915110032 4.288341171659372 4.2870312265298 4.285700079666465 4.284347731011539 4.282975180504108 4.281581428080038 4.280167473671861 4.278733317208641 4.277268958615846 4.275774397815214 4.274259634724616 4.272705669257918 4.271132501324836 4.269529130830798 4.267886557676787 4.266214781759193 4.264513802969664 4.26277462119494 4.261005236316704 4.259197648211409 4.257360856750121 4.255475861798343 4.253561663215852 4.251619260856516 4.249628654568121 4.247599844192193 4.24554182956381 4.243435610511421 4.241302186856653 4.239119558414121 4.236899724991234 4.234651686387997 4.23235644239681 4.230021992802263 4.227641337380936 4.22523247590118 4.222776408122915 4.220293133797408 4.217761652667058 4.215183964465178 4.212579068915763 4.209926965733273
 8.029999999999999 4.310626865542397 4.310535063212494 4.31038103164174 4.310158770827315 4.30984328076574 4.309434561452867 4.30894461288386 4.308384435053171 4.307742027954517 4.307029391580854 4.306266525924341 4.305441430976317 4.304564106727252 4.303645553166715 4.302685770283334 4.301692758064746 4.300667516497552 4.299610045567264 4.298540345258257 4.297437415553701 4.296321256435518 4.295191867884304 4.294050249879273 4.292884402398187 4.291716325417283 4.290544018911199 4.289349482852903 4.288161717213605 4.286950721962679 4.285737497067578 4.284521042493745 4.283292358204519 4.282050444161043 4.28079730032217 4.279541926644355 4.278264323081562 4.276974489585149 4.275674426103767 4.274352132583243 4.273018608966469 4.27166485519328 4.270279871200342 4.268884656921021 4.267469212285259 4.26602353721945 4.264557631646297 4.263061495484694 4.261546128649571 4.259990531051765 4.258415702597873 4.256800643190105 4.255167352726137 4.253493831098958 4.251782078196713 4.250051093902548 4.248280878094449 4.246471430645078 4.244623751421607 4.242747840285547 4.240842697092578 4.238889321692373 4.236906713928419 4.234876873637838 4.232817800651206 4.230720494792359 4.228584955878208 4.226412183718548 4.224201178115863 4.221951938865122 4.219665465753589 4.217330758560606 4.214967817057397 4.212558641006854 4.210121230163328 4.207636584272409 4.20510470307071 4.202545586285648 4.19994023363522
 8.050000000000001 4.300978889164079 4.300851988712548 4.300661830985464 4.300385415980037 4.300014743692835 4.29956081411976 4.299016627256034 4.29840018309618 4.297712481633991 4.296954522862511 4.296134306773998 4.295262833359894 4.294350102610787 4.293385114516379 4.292386869065435 4.291357366245746 4.290304606044078 4.289219588446125 4.288111313436449 4.286990780998435 4.285845991114224 4.284698943764653 4.283528638929194 4.28235507658588 4.281168256711246 4.279978179280243 4.278783844266171 4.277577251640597 4.276368401373275 4.275145293432059 4.273919927782818 4.272692304389345 4.271451423213264 4.270199284213936 4.268933887348354 4.267667232571051 4.266388319833987 4.265088149086448 4.263776720274928 4.262454033343027 4.261111088231324 4.259746884877266 4.258361423215045 4.256955703175468 4.255530724685835 4.254084487669812 4.252608992047288 4.251103237734249 4.249577224642632 4.248021952680189 4.24643742175034 4.244823631752024 4.243170582579552 4.241498274122452 4.239786706265315 4.238045878887636 4.23626679186365 4.234458445062168 4.232610838346416 4.230724971573855 4.228810844596016 4.226857457258324 4.224866809399912 4.222846900853447 4.220788731444944 4.218682300993579 4.216547609311497 4.214375656203618 4.212165441467452 4.209906964892884 4.20762122626199 4.205297225348818 4.202925961919191 4.200527435730494 4.198081646531461 4.195598594061962 4.19307727805278 4.190519698225398
 8.07 4.292200209210813 4.292027211607927 4.291782928972003 4.291451361300288 4.291036508589387 4.290528370835256 4.289928948033176 4.289258240177737 4.288515247262811 4.287701969281524 4.286836406226231 4.285919558088478 4.284960424858972 4.28395900652754 4.282924303083086 4.281858314513552 4.280759040805866 4.279646481945899 4.278511637918403 4.27736350870697 4.276192094293958 4.275017394660442 4.273829409786146 4.272638139649377 4.271433584226955 4.270225743494144 4.26901461742457 4.267801205990152 4.266583509161015 4.265352526905413 4.264120259189633 4.262883705977915 4.261635867232356 4.260384742912819 4.259122332976826 4.257857637379472 4.256570656073309 4.255282389008247 4.253972836131442 4.252651997387187 4.251320872716795 4.249968462058486 4.248594765347258 4.247200782514775 4.245787513489234 4.24434295819524 4.242889116553671 4.241404988481548 4.239890573891896 4.238346872693601 4.236783884791274 4.235191610085103 4.2335600484707 4.231908199838956 4.230218064075883 4.228498641062464 4.226750930674481 4.224963932782367 4.223147647251031 4.221293073939692 4.219399212701713 4.217478063384422 4.215517625828936 4.213518899869987 4.211491885335733 4.209416582047578 4.207312989819984 4.205171108460279 4.202991937768464 4.200774477537018 4.1985187275507 4.196225687586346 4.193895357412665 4.191516736790033 4.189110825470282 4.186668623196486 4.184178129702748 4.181650344713986
 8.09 4.284251822027599 4.284033728231666 4.283745321919013 4.283359603086918 4.282880571732033 4.282319227850359 4.281665571437237 4.280940602487323 4.280143320994563 4.27928472695217 4.278364820352592 4.277402601187479 4.276397069447653 4.275350225123066 4.274271068202756 4.273168598674816 4.272042816526335 4.270894721743355 4.26972331431082 4.268548594212518 4.267350561431029 4.266150215947659 4.264945557742381 4.26372758679377 4.26250630307893 4.261281706573429 4.260053797251218 4.258822575084561 4.257589040043952 4.256352192098031 4.255112031213505 4.253869557355053 4.252613770485236 4.25135667056441 4.250097257550624 4.24881553139952 4.247542492064237 4.246247139495298 4.244940473640512 4.243623494444856 4.242285201850367 4.240935595796018 4.239575676217615 4.238185443047657 4.236783896215227 4.235353035645854 4.233901861261393 4.232431372979883 4.23093057071542 4.229399454378009 4.227850023873437 4.226270279103115 4.224661219963942 4.223022846348152 4.221346158143158 4.219649155231402 4.217913837490201 4.216150204791578 4.214347257002102 4.212514993982727 4.210654415588616 4.208745521668976 4.206818312066878 4.204841786619086 4.202837945155871 4.200794787500834 4.198714313470718 4.196595522875221 4.194438415516802 4.192242991190494 4.190020249683703 4.187750190776007 4.185441814238962 4.183106119835886 4.180722107321666 4.178301776442535 4.175844126935867 4.173348158529957
 8.109999999999999 4.277121724013388 4.27685853497093 4.276516006198503 4.276078137693419 4.27553492945237 4.274919381471406 4.274202493745928 4.273423266270654 4.272572699039607 4.271659792046081 4.270694545282617 4.26968795874097 4.268628032412073 4.267545766285998 4.266431160351924 4.265283214598085 4.26412292901173 4.262939303579073 4.261742338285242 4.260532033114224 4.259308388048813 4.258081403070542 4.256851078159634 4.255607413294924 4.254370408453798 4.253130063612122 4.251876378744168 4.250629353822542 4.249379988818097 4.248136283699861 4.246881238434946 4.245622852988464 4.24436212732344 4.243099061400713 4.241823655178846 4.240545908614028 4.23925682165997 4.237966394267806 4.236654626385982 4.235331517960151 4.233998068933059 4.232652279244434 4.231287148830862 4.229900677625675 4.228504865558824 4.227077712556754 4.225631218542276 4.224164383434435 4.222678207148381 4.221162689595227 4.21961683068191 4.218051630311055 4.216447088380823 4.214824204784771 4.213160979411693 4.211479412145475 4.209758502864937 4.208008251443673 4.206219657749888 4.204402721646242 4.202556442989677 4.200671821631248 4.198748857415952 4.196796550182553 4.194806899763407 4.192778905984278 4.190722568664158 4.188627887615077 4.18649486264192 4.184324493542234 4.182115780106029 4.179869722115593 4.17758531934528 4.175263571561312 4.172904478521584 4.17050803997544 4.168064255663475 4.16559312531732
 8.130000000000001 4.270768911620147 4.270461628266072 4.270055978235895 4.269563961526962 4.268968578136003 4.26828982805912 4.267519711291767 4.266677227828728 4.265772377664097 4.264816160791255 4.263796577202831 4.262735626890682 4.261641309845848 4.260514626058528 4.259355575518032 4.258172158212735 4.256967374130047 4.255758223256346 4.254525705576945 4.253280821076026 4.252032569736592 4.250779951540407 4.249514966467931 4.248256614498259 4.246993895609054 4.24572880977648 4.244460356975122 4.24319853717792 4.241933350356085 4.240665796479024 4.239394875514251 4.238121587427307 4.236855932181667 4.235578909738651 4.234298520057328 4.233006763094424 4.231712638804217 4.230408147138436 4.229101288046161 4.227774061473711 4.226435467364531 4.225085505659084 4.223716176294738 4.222335479205637 4.220934414322591 4.219513981572943 4.218072180880451 4.216602012165151 4.215121475343229 4.213600570326887 4.212071297024202 4.210501655338989 4.208913645170657 4.207285266414065 4.205638518959367 4.203962402691872 4.202246917491882 4.200513063234538 4.198740839789658 4.196929247021583 4.195089284789004 4.1932199529448 4.191313251335866 4.189377179802938 4.187392738180423 4.18538092629622 4.183339743971532 4.181251191020691 4.179134267250971 4.176978972462393 4.174786306447543 4.172556268991365 4.170287859870979 4.167982078855468 4.165638925705686 4.163257400174047 4.160839502004322 4.15838423093142
 8.15 4.265157381351959 4.264796004609733 4.264336234509118 4.263782071047493 4.263133514221629 4.262392564027674 4.261569220461138 4.26067348351687 4.259715353189035 4.258694829471094 4.257631912355767 4.256526601835009 4.255388897899973 4.254217800540975 4.253014309747455 4.251797425507932 4.250557147809966 4.249303476640105 4.248037411983841 4.246767953825548 4.245495102148437 4.244207856934493 4.242918218164418 4.24163518581756 4.240348759871855 4.239058940303757 4.237775727088163 4.236490120198342 4.235201119605858 4.233918725280491 4.23263393719015 4.2313467553008 4.230057179576359 4.228765209978619 4.227481846467152 4.226176088999209 4.224878937529629 4.223559392010729 4.22223945239221 4.220908118621046 4.219566390641376 4.218203268394387 4.216839751818211 4.215445840847797 4.2140415354148 4.212617835447451 4.211173740870437 4.209709251604771 4.208225367567662 4.206712088672385 4.205169414828139 4.203607345939912 4.202014881908342 4.200404022629571 4.198754767995095 4.197085117891624 4.195377072200919 4.193640630799645 4.191874793559212 4.190070560345615 4.188236931019271 4.186375905434856 4.184475483441131 4.182546664880779 4.180569449590229 4.178574837399478 4.176530828131914 4.174459421604134 4.172349617625767 4.170202415999274 4.16801681651977 4.165793818974827 4.163542423144286 4.161243628800048 4.158917435705887 4.156543843617237 4.154131852280998 4.151683461435315
 8.17 4.260229129764127 4.259814660545939 4.259301771547702 4.258694462766826 4.25798373420012 4.257180585843781 4.256304017693373 4.255355029743806 4.25434462198932 4.253280794423452 4.252164547039012 4.251015879828053 4.249823792781836 4.248609285890795 4.247371359144497 4.246111012531602 4.244836246039823 4.243549059655871 4.242249453365412 4.240945427153013 4.23963798100209 4.238327114894846 4.237013828812219 4.235707122733807 4.234385996637816 4.233082450500985 4.231766484298521 4.230466098004015 4.229153291589377 4.227848065024757 4.226550418278455 4.225249351316848 4.223946864104295 4.222640956603056 4.221334628773191 4.220015880572475 4.218704711956294 4.217373122877547 4.216040113286549 4.214706683130919 4.213351832355473 4.211985560902121 4.210599868709743 4.209203755714084 4.207797221847628 4.206370267039483 4.20491389121525 4.203447094296907 4.201950876202671 4.200435236846872 4.198900176139814 4.197335693987645 4.195741790292212 4.194118464950921 4.192476717856589 4.190805548897306 4.189095957956274 4.187356944911661 4.18559950963644 4.183793651998242 4.181968371859181 4.180104669075702 4.178202543498408 4.176272994971901 4.174314023334599 4.172316628418569 4.170281810049352 4.168208568045777 4.166106902219791 4.163957812376261 4.161780298312798 4.15956535981956 4.157312996679067 4.155022208665999 4.152694995547006 4.150329357080503 4.147926293016467 4.145485803096235
 8.19 4.255932153462301 4.255473592669232 4.254908585931903 4.254239133247755 4.25346523461364 4.252608890025797 4.251680099479844 4.250668862970755 4.249615180492839 4.24849905203971 4.247339477604269 4.246137457178662 4.244911990754257 4.243653078321605 4.2423717198704 4.24107791538944 4.239759664866587 4.238438968288712 4.237114825641656 4.235777236910174 4.234436202077884 4.233092721127204 4.231755794039303 4.230414420794029 4.229070601369852 4.227734335743794 4.226403623891361 4.225081465786467 4.223744861401364 4.222426810706563 4.221105313670749 4.219782370260709 4.218455980441234 4.217138144175043 4.21580886142268 4.214487132142434 4.213154956290233 4.211810333819551 4.210465264681302 4.209108748823743 4.207741786192363 4.206364376729774 4.204976520375602 4.20356821706637 4.202149466735383 4.200711269312611 4.199252624724558 4.197774532894152 4.196276993740601 4.194750007179276 4.193203573121573 4.191637691474779 4.190042362141932 4.188418585021686 4.186765360008162 4.185082686990807 4.183381565854241 4.181641996478114 4.179872978736944 4.178065512499965 4.176239597630971 4.174375233988148 4.172472421423918 4.170541159784766 4.168572448911075 4.166574288636952 4.164538678790056 4.162474619191422 4.160362109655274 4.158222149988855 4.156044739992232 4.153828879458112 4.151575568171658 4.149284805910288 4.146955592443485 4.144599927532597 4.142195810930639 4.139755242382092
 8.210000000000001 4.252202449101625 4.251689797623805 4.251071674291838 4.250350079103197 4.249534012054768 4.24861547314284 4.247634462363083 4.24657997971053 4.245464025179561 4.244303598763866 4.243091700456432 4.241856330249502 4.240577488134549 4.239286174102234 4.237961388142381 4.236633130243921 4.235282400394863 4.233928198582238 4.232560524792059 4.231189379009267 4.229825761217675 4.228447671399917 4.227087109537389 4.225714075610183 4.224346569597031 4.222986591475234 4.221634141220592 4.220278218807339 4.21892982420806 4.217577957393624 4.216234618333099 4.21489880699367 4.213550523340559 4.212210767336931 4.210868538943815 4.209524838120001 4.208180664821953 4.206824019003707 4.205456900616775 4.20408930961004 4.20271024592965 4.201321709518913 4.199911700318189 4.198492218264768 4.197062263292765 4.195612835332997 4.194142934312862 4.192654560156218 4.191145712783255 4.189607392110368 4.188049598050029 4.186473330510646 4.184867589396434 4.183242374607276 4.181578686038574 4.179895523581115 4.17817388712092 4.176433776539095 4.17465519171168 4.172847132509492 4.171011598797978 4.169136590437042 4.167233107280895 4.16530214917788 4.163332715970316 4.161324807494323 4.159278423579645 4.157204564049485 4.155092228720322 4.152952417401732 4.150765129896206 4.148549365998964 4.146296125497771 4.143995408172742 4.141666213796153 4.139300542132246 4.136897392937029 4.134445765958075
 8.23 4.24897601338589 4.248429272102663 4.247758033306642 4.246984296995328 4.246106063165649 4.245144331813935 4.24410110293591 4.242994376526668 4.241835152580654 4.240632431091639 4.23937721205269 4.238098495456148 4.236787281293584 4.235442569555778 4.234094360232672 4.232722653313333 4.231338448785915 4.229940746637607 4.228550546854589 4.227145849421984 4.225748654323801 4.224347961542886 4.222944771060857 4.22154808285805 4.220157896913451 4.218775213204637 4.217390031707701 4.216011352397187 4.214640175246013 4.213266500225401 4.211900327304789 4.210542656451763 4.209182487631963 4.207819820809002 4.206456655944377 4.205090992997379 4.203724831924997 4.202347172681822 4.200968015219956 4.199579359488894 4.198189205435439 4.196778553003586 4.195358402134412 4.193926752765969 4.192476604833166 4.191015958267657 4.189525812997719 4.188026168948128 4.186507026040043 4.184958384190867 4.18339024331413 4.181802603319348 4.180176464111896 4.178541825592863 4.176867687658921 4.175175050202174 4.173442913110022 4.171693276265009 4.169904139544671 4.16808650282139 4.166240365962238 4.164355728828816 4.162453591277091 4.160501953157246 4.158522814313502 4.156506174583963 4.154460033800429 4.152377391788243 4.1502552483661 4.148106603345879 4.145909456532459 4.143683807723537 4.14142165670944 4.139121003272944 4.136783847189077 4.134408188224931 4.131985026139462 4.129535360683298
 8.25 4.246198843066719 4.245598012846795 4.244883659703631 4.244056783634759 4.243126384637145 4.242122462707161 4.241036017840583 4.239877050032566 4.238674559277622 4.237419545569595 4.236131008901638 4.23480894926618 4.2334543666549 4.232076261058685 4.230685632467599 4.229280480870843 4.22786380625671 4.226432608612546 4.225008887924697 4.223571644178467 4.222140877358058 4.220717587446519 4.219290774425693 4.217861438276152 4.216448578977138 4.215033196506496 4.213625290840606 4.212224861954323 4.210830909820889 4.209435434411873 4.208046435697083 4.206656913644496 4.205274868220163 4.203890299388142 4.202505207110391 4.201118591346689 4.199730452054549 4.198340789189109 4.196941602703045 4.195540892546465 4.194119658666813 4.192697901008757 4.191256619514087 4.189804814121602 4.188343484766996 4.186862631382747 4.185361253897997 4.183841352238431 4.182301926326154 4.180742976079572 4.179164501413254 4.177557502237809 4.175930978459752 4.174265929981364 4.172582356700565 4.170879258510761 4.169137635300709 4.167368486954369 4.165569813350755 4.163742614363789 4.161876889862145 4.159983639709091 4.158060863762336 4.156100561873866 4.154112733889783 4.152086379650141 4.150031498988772 4.147929091733123 4.145798157704077 4.143639696715779 4.141433708575463 4.139190193083266 4.136918150032044 4.134609579207191 4.132252480386449 4.129868853339719 4.127436697828863 4.124978013607515
 8.27 4.243774934942756 4.243141016644365 4.242383550257497 4.241512535779716 4.240539973208019 4.239482862538827 4.238354203767965 4.237151996890647 4.235907241901448 4.234607938794289 4.233277087562405 4.231911688198316 4.2305237406938 4.229113245039855 4.227688201226664 4.226240609243558 4.224790469078972 4.223336780720401 4.22187954415436 4.220418759366325 4.218955426340691 4.217499545060711 4.216040115508447 4.214588137664702 4.213142611508969 4.21170453701936 4.210273914172542 4.208850742943667 4.207424023306303 4.20600675523236 4.20459593869201 4.203183573653612 4.201779660083631 4.200374197946553 4.198967187204795 4.197558627818623 4.196149519746055 4.194738862942775 4.193317657362023 4.191895902954514 4.190453599668317 4.189011747448772 4.187559346238366 4.186086395976635 4.184604896600047 4.183102848041893 4.181581250232166 4.180051103097448 4.178491406560779 4.176922160541547 4.175313364955349 4.173696019713869 4.172050124724748 4.170375679891445 4.168671685113104 4.166949140284415 4.165198045295474 4.163408400031637 4.161601204373374 4.159754458196124 4.157880161370139 4.155966313760335 4.15402591522613 4.152055965621296 4.150048464793781 4.148013412585566 4.145939808832482 4.143827653364051 4.141678946003312 4.139501686566646 4.137286874863607 4.135034510696733 4.132733593861376 4.130416124145511 4.128051101329551 4.125648525186168 4.123208395480088 4.12072071196791
 8.289999999999999 4.241660285858869 4.240990280329915 4.240189701789506 4.239275550235233 4.23825882566413 4.237159528072661 4.235987657456703 4.234752213811523 4.233464197131766 4.232132607411423 4.230767444643811 4.229359708821539 4.227938399936486 4.226494517979754 4.225027062941648 4.223556034811625 4.222071433578259 4.220585259229197 4.219094511751113 4.21760119112966 4.216115297349416 4.214625830393841 4.213143790245207 4.211668176884551 4.210189990291611 4.208729230444762 4.207265897320949 4.205810990895626 4.204372511142676 4.202922458034345 4.201489831541165 4.200055631631876 4.198629858273344 4.19720251143048 4.195773591066154 4.194343097141108 4.192912029613867 4.191470388440641 4.190038173575236 4.188585384968957 4.187132022570498 4.185669086325852 4.1841855761782 4.1827024920678 4.181199833931886 4.179677601704548 4.17813579531662 4.176584414695563 4.175004459765345 4.173414930446319 4.171796826655096 4.17014914830442 4.16848389530304 4.166799067555574 4.165075664962375 4.163333687419401 4.161563134818064 4.159764007045097 4.157926303982405 4.156071025506922 4.154177171490458 4.152254741799547 4.150293736295301 4.148305154833239 4.146278997263141 4.144224263428881 4.142131953168261 4.140002066312849 4.137843602687807 4.135647562111724 4.133413944396435 4.13114274934685 4.128833976760776 4.126487626428733 4.124104698133772 4.121683191651289 4.119224106748836 4.116728443185932
 8.31 4.23977489270538 4.239069800783589 4.238235111166713 4.237286823852371 4.236236938837637 4.235094456119012 4.233879375692424 4.232610697553199 4.231288421696041 4.229913548115018 4.228516076803524 4.227074007754261 4.225619340959198 4.224132076409552 4.222641214095736 4.221136754007338 4.219619696133068 4.218099040460721 4.216585786977129 4.215058935668118 4.213539486518452 4.212027439511787 4.210521794630608 4.209014551856181 4.207513711168485 4.206030272546151 4.204544235966405 4.203065601404992 4.201595368836109 4.200132538232335 4.198668109564554 4.19721208280188 4.195753457911575 4.194304234858971 4.192853413607384 4.191401994118026 4.189949976349916 4.18848636025979 4.187022145802009 4.185558332928458 4.184083921588448 4.182589911728618 4.181095303292827 4.179582096222052 4.178058290454277 4.176514885924381 4.174962882564027 4.173381280301544 4.171791079061812 4.170171278766134 4.168532879332123 4.166875880673567 4.165189282700308 4.163475085318106 4.161741288428508 4.159979891928715 4.158179895711442 4.156361299664776 4.15451410367204 4.152629307611638 4.150715911356915 4.148773914776007 4.146794317731683 4.144787120081197 4.142751321676127 4.140667922362214 4.138555921979204 4.136417320360682 4.134230117333903 4.132015312719626 4.129762906331941 4.127472897978095 4.125145287458312 4.122781074565624 4.120378259085678 4.117938840796557 4.1154618194686 4.112947194864201
 8.33 4.238040752417302 4.237310574930365 4.236449775301199 4.235468353527449 4.234374309606221 4.233207643534064 4.23195835530695 4.230656444920261 4.229290912368768 4.227892757646606 4.22645098074725 4.224985581663486 4.223497560387385 4.221985916910262 4.220451651222651 4.218923763314259 4.217373253173934 4.215829120789615 4.214282366148293 4.212732989235963 4.21118999003757 4.209644368536966 4.208106124716847 4.206575258558698 4.205051770042741 4.203535659147862 4.202026925851558 4.200525570129865 4.199032591957288 4.197537991306731 4.19606076814943 4.194571922454865 4.193102454190691 4.191621363322653 4.190148649814506 4.188674313627923 4.187200354722416 4.185715773055237 4.184230568581291 4.182734741253038 4.181239291020395 4.179723217830638 4.178208521628298 4.176673202355056 4.175129259949638 4.173564694347699 4.17198250548172 4.170389693280886 4.168769257670973 4.167129198574227 4.165469515909242 4.163792209590839 4.162086279529934 4.160351725633412 4.158597547804002 4.156805745940128 4.154996319935787 4.153157269680406 4.151280595058697 4.14937629595052 4.147443372230734 4.145481823769046 4.143482650429869 4.141455852072158 4.139391428549265 4.137298379708774 4.135167705392347 4.132999405435554 4.130793479667716 4.128559927911731 4.126278749983911 4.123969945693803 4.121623514844021 4.119239457230066 4.116818772640144 4.114349460854995 4.111853521647694 4.109320954783476
 8.35 4.236397861973583 4.235651599739308 4.234755691149314 4.233749136201275 4.232630934892332 4.231430087219074 4.230146593177524 4.228809452763116 4.227420665970684 4.225988232794434 4.224512153227918 4.223013427264009 4.221491054894869 4.219956036111922 4.218398370905811 4.216837059266366 4.215262101182568 4.213684496642501 4.212114245633312 4.210541348141159 4.208965804151169 4.207396613647386 4.205834776612712 4.204281293028854 4.202734162876268 4.201195386134095 4.199653962780095 4.198129892790593 4.196614176140396 4.195095812802734 4.193586802749182 4.192086145949586 4.190583842371987 4.189079891982536 4.187585294745421 4.186089050622774 4.184583159574586 4.183086621558622 4.181569436530322 4.180062604442712 4.178535125246309 4.177007998889014 4.17546122531602 4.173904804469705 4.172329736289522 4.170745020711897 4.169150657670112 4.167527647094198 4.165885988910815 4.164224683043135 4.162545729410723 4.160837127929415 4.159110878511187 4.15735498106404 4.155581435491853 4.153769241694266 4.151939399566539 4.150070908999415 4.148183769878982 4.146258982086532 4.144296545498411 4.142315459985883 4.140296725414975 4.138240341646324 4.136155308535029 4.134043625930491 4.131883293676255 4.129695311609856 4.127469679562644 4.125206397359631 4.122916464819316 4.120577881753517 4.118212647967198 4.115799763258298 4.113359227417547 4.110872040228296 4.108357201466325 4.105794710899668
 8.369999999999999 4.234756218396389 4.233992872222831 4.233080855710938 4.232048168858414 4.230904811662432 4.229668784119621 4.22837108622605 4.226999717977212 4.225586679367999 4.224118970392686 4.222619591044902 4.221096541317605 4.219550821203051 4.217981430692764 4.216399369777499 4.214803638447209 4.213205236691003 4.211604164497108 4.210000421852823 4.208404008744473 4.206803925157361 4.205211171075719 4.203626746482652 4.202049651360087 4.20047888568871 4.198906449447911 4.197352342615718 4.19580556516873 4.194257117082059 4.192715998329252 4.191184208882222 4.189659748711175 4.188135617784527 4.186608816068839 4.185092343528718 4.183574200126749 4.1820453858234 4.180516900576935 4.178987744343326 4.177448917076158 4.175899418726535 4.174350249242979 4.172782408571333 4.17120489665466 4.169607713433134 4.168000858843937 4.166375332821143 4.164731135295615 4.163068266194886 4.161386725443041 4.159685512960602 4.157956628664404 4.156209072467473 4.154432844278897 4.152628944003705 4.150796371542727 4.148935126792468 4.147056209644972 4.145138619987677 4.143194357703291 4.141210422669628 4.139199814759483 4.137160533840475 4.135083579774897 4.132978952419573 4.130836651625693 4.128656677238665 4.126449029097949 4.124203707036905 4.121921710882623 4.119601040455762 4.117243695570373 4.114847676033743 4.112415981646209 4.109945612200993 4.107448567484018 4.10490384727373 4.10231245134092
 8.390000000000001 4.233054818750367 4.232273389435978 4.231344266028763 4.230285448526458 4.229125936926269 4.227874731224863 4.226541831418357 4.225145237502297 4.223706949471635 4.222214967320716 4.220691291043243 4.219142920632257 4.217562856080107 4.215969097378418 4.214362644518053 4.212753497489085 4.211130656280752 4.209496120881422 4.207877891278543 4.206246967458602 4.204633349407077 4.203018037108388 4.201399030545839 4.199798329701572 4.198203934556503 4.196618845090264 4.195030061281145 4.193460583106024 4.191898410540307 4.190334543557853 4.188779982130911 4.187232726230038 4.185684775824027 4.184136130879834 4.182595791362488 4.181045757235015 4.179505028458353 4.177953604991262 4.176391486790234 4.174830673809407 4.173269166000463 4.171687963312536 4.170098065692112 4.168497473082927 4.166879185425867 4.165251202658856 4.163603524716754 4.161938151531241 4.160253083030712 4.158549319140149 4.15681785978102 4.155066704871145 4.153297854324581 4.151491308051497 4.149665065958044 4.147811127946233 4.145939493913795 4.14403016375405 4.14209213735578 4.140115414603074 4.138121995375203 4.136089879546467 4.134020066986055 4.131922557557898 4.129797351120511 4.127635447526853 4.125434846624163 4.123196548253809 4.120930552251124 4.118617858445251 4.116277466658972 4.113899376708548 4.111483588403549 4.109031101546679 4.106540915933615 4.104004031352815 4.101439447585356 4.098827164404747
 8.41 4.231190660141953 4.23040114847571 4.229463919187574 4.22838897227531 4.227213307736155 4.225935925566818 4.22458582576346 4.223175008321678 4.221700473236489 4.2201942205023 4.218644250112891 4.217071562061386 4.215467156340221 4.213848032941122 4.212227191855061 4.210583633072229 4.208936356581991 4.20728736237285 4.205644650432405 4.203990220747303 4.202353073303193 4.200712208084679 4.199079625075265 4.197454324257301 4.19583730561193 4.194227569119027 4.192626114757136 4.191031942503411 4.189437052333546 4.187859444221715 4.186281118140489 4.184711074060776 4.183139311951741 4.181567831780725 4.180004633513176 4.178440717112556 4.176867082540265 4.17529272975555 4.173718658715421 4.172134869374556 4.170540361685209 4.168947135597117 4.167334191057398 4.165711528010455 4.164070146397872 4.162420046158309 4.160750227227396 4.159062689537623 4.157355433018229 4.155620457595089 4.153875763190594 4.152103349723542 4.150303217109003 4.14848336525821 4.146636794078427 4.144761503472821 4.142857493340333 4.14092576357555 4.138966314068564 4.136979144704841 4.134954255365075 4.132900645925059 4.130809316255527 4.128691266222018 4.126544495684724 4.124351004498343 4.122128792511922 4.119869859568706 4.117583205505974 4.115249830154892 4.11288773334034 4.110488914880752 4.108042374587948 4.105569112266974 4.103058127715915 4.100500420725738 4.097914991080108 4.095282838555213
 8.43 4.229081739718672 4.228293146480214 4.227348812313555 4.226265737216481 4.225072921186264 4.223778364219649 4.222413066312847 4.220975027461506 4.219485247660698 4.2179527269049 4.216387465187962 4.214790462503092 4.213169718842815 4.211536234198953 4.209880008562587 4.208222041924022 4.206550334272748 4.204885885597406 4.203218695885739 4.201549765124553 4.199887093299667 4.198222680395865 4.196576526396848 4.194926631285173 4.193284995042205 4.191661617648057 4.190035499081527 4.188417639320038 4.186808038339572 4.185206696114608 4.183604612618038 4.182010787821117 4.180426221693371 4.178839914202531 4.177253865314448 4.175666074993017 4.174069543200094 4.172481269895409 4.170884255036476 4.169276498578509 4.167659000474329 4.16604276067426 4.164406779126052 4.162761055774759 4.161106590562656 4.159423383429128 4.157741434310563 4.15603074314025 4.154301309848263 4.152553134361349 4.150776216602821 4.148981556492429 4.14716815394625 4.145326008876564 4.143457121191731 4.141559490796058 4.139633117589682 4.137679001468432 4.135698142323699 4.133688540042298 4.131641194506339 4.129565105593072 4.127462273174761 4.125321697118533 4.12314337728623 4.120938313534265 4.118694505713465 4.116412953668926 4.114104657239851 4.111749616259396 4.109365830554507 4.106945299945764 4.104477024247207 4.101982003266182 4.099449236803157 4.09686972465157 4.094263466597635 4.091609462420183
 8.449999999999999 4.226647054668461 4.225858380628227 4.224904942573604 4.223813740502406 4.222602774411935 4.221301044298978 4.219918550159786 4.218474291990059 4.216967269784931 4.215419483538938 4.213827933246009 4.212214618899426 4.210578540491807 4.208919698015067 4.207248091460394 4.205574720818205 4.203887586078116 4.202198687228901 4.200507024258448 4.198822597153717 4.197135405900694 4.195465450484344 4.193793730888557 4.192130247096099 4.190473999088553 4.188814986846266 4.187175210348284 4.1855426695723 4.183918364494578 4.182293295089891 4.180676461331459 4.179067863190872 4.177459500638015 4.175849373640998 4.174238482166075 4.172637826177568 4.17102640563778 4.169414220506916 4.16779327074299 4.166171556301745 4.164541077136554 4.162899833198333 4.161240824435438 4.159582050793578 4.157903512215704 4.156207208641916 4.154491140009352 4.152766306252086 4.151013707301013 4.149242343083748 4.147452213524502 4.145644318543973 4.143807658059227 4.141942231983575 4.140050040226456 4.138139082693306 4.136190359285437 4.134222869899905 4.132218614429381 4.130185592762013 4.128125804781295 4.126027250365927 4.123901929389678 4.121737841721237 4.119546987224074 4.117318365756292 4.115051977170477 4.112758821313548 4.110427898026601 4.108059207144757 4.105643748497001 4.103200521906023 4.100729527188056 4.098211764152712 4.095647232602812 4.093054932334222 4.090424863135675 4.087759024788608
 8.470000000000001 4.223781602219002 4.222992848138356 4.222039307174665 4.220947979325768 4.219728864589 4.218418962961186 4.217029274438621 4.215557799017056 4.214044536691679 4.212478487457095 4.2108816513073 4.209252028235659 4.207589618234874 4.205924421296956 4.204237437413194 4.202537666574122 4.200835108769475 4.19913076398816 4.197423632218206 4.195723713446729 4.194021007659877 4.192336514842793 4.190649234979557 4.188960168053135 4.187288314045328 4.185624672936714 4.183969244706586 4.182312029332896 4.180673026792189 4.179033237059537 4.177401660108471 4.175768295910915 4.174144144437109 4.172519205655537 4.170894479532851 4.169277966033791 4.167651665121104 4.16601557675546 4.16437970089537 4.162744037497094 4.161088586514555 4.159433347899244 4.157759321600127 4.156075507563545 4.154383905733126 4.152662516049668 4.150942338451052 4.149193372872123 4.147426619244593 4.145641077496921 4.143826747554214 4.141994629338099 4.140143722766617 4.138265027754099 4.136357544211045 4.134423272044004 4.132460211155448 4.130469361443643 4.128450722802516 4.126404295121536 4.124320078285563 4.122208072174721 4.120068276664264 4.117891691624421 4.11567631692027 4.113434152411578 4.111154197952664 4.108836453392246 4.106481918573285 4.10409959333284 4.101680477501907 4.099213570905256 4.096719873361281 4.09418838468183 4.091610104672041 4.089004033130175 4.086351169847454 4.083661514607874
 8.49 4.220388379637073 4.219609546268429 4.218655903363062 4.217565450918833 4.216346188933112 4.215028117402756 4.213629236324109 4.212159545692967 4.210629045504578 4.209056735753609 4.207441616434126 4.205795687539572 4.204126949062733 4.202445400995717 4.200742043329913 4.199035876055966 4.197317899163732 4.195596112642248 4.193883516479683 4.192167110663303 4.190458895179421 4.188748870013351 4.187046035149362 4.185350390570619 4.183663936259136 4.181984672195719 4.180312598359905 4.178649714729901 4.17699602128253 4.175339517993155 4.17369220483562 4.172053081782174 4.170414148803407 4.168773405868174 4.167132852943518 4.16549148999459 4.163850316984574 4.162208333874605 4.160556540623675 4.15890593718856 4.157234523523724 4.155564299581223 4.153875265310623 4.152176420658896 4.150468765570327 4.148742299986413 4.146997023845758 4.145232937083974 4.143451039633571 4.14165033142385 4.139830812380794 4.137983482426948 4.136117341481315 4.134213389459229 4.13230162627224 4.130352051827994 4.128374666030101 4.126368468778025 4.124334459966935 4.122273639487593 4.120174007226211 4.118057563064319 4.11589330687863 4.113701238540898 4.111481357917778 4.109214664870685 4.106919159255643 4.104597840923142 4.102227709717988 4.099830765479147 4.097397008039594 4.094915437226157 4.092406052859355 4.089860854753242 4.087276842715241 4.084647016545977 4.081989376039116 4.079284920981192
 8.51 4.216382384227898 4.215611472314853 4.21466672842386 4.213575152552806 4.212356744699091 4.211039504859611 4.209641433030749 4.208163529208353 4.206624793387725 4.205044225563596 4.203421825730099 4.201768593880756 4.200092530008437 4.19839363410534 4.196683906162959 4.194971346172045 4.193245954122573 4.191517730003707 4.18978867380376 4.18806578551014 4.186341065109324 4.184624512586798 4.182915127927012 4.181203911113331 4.179509862127978 4.177823980951983 4.176136267565123 4.174467721945861 4.17279634407129 4.17113413391706 4.169470091457321 4.167815216664648 4.166169509509976 4.164522969962522 4.162865597989714 4.161218393557113 4.159570356628332 4.15791248716496 4.156244785126471 4.154577250470145 4.152899883150975 4.151223683121584 4.149517650332124 4.14781278473019 4.146089086260717 4.144346554865883 4.142595190485014 4.140824993054475 4.139026962507565 4.13722009877441 4.135384401781859 4.133530871453364 4.131649507708874 4.129739310464715 4.12781127963347 4.125855415123865 4.123861716840639 4.121849184684427 4.119809818551629 4.117732618334284 4.115627583919931 4.113494715191488 4.11132401202711 4.109115474300049 4.106880101878522 4.104616894625561 4.102316852398877 4.099967975050707 4.09760326242767 4.095189714370617 4.092740330714476 4.090262111288101 4.087738055914106 4.085176164408723 4.082586436581624 4.079949872235767 4.077276471167232 4.074566233165044
 8.529999999999999 4.211670613334522 4.210917623611976 4.209981779680227 4.208899081537189 4.207690529180291 4.206372122606465 4.204974861812135 4.203498746793202 4.201960777545019 4.200371954062379 4.198751276339485 4.197089744369933 4.195406358146677 4.193710117662006 4.191992022907511 4.190262073874054 4.188529270551727 4.186794612929819 4.185058100996778 4.183328734740162 4.181596514146604 4.17987243920176 4.178155509890261 4.176447726195667 4.174746088100408 4.173043595585733 4.171359248631658 4.169673047216897 4.168004991318809 4.166335080913329 4.164664315974909 4.163002696476443 4.161349222389205 4.159685893682772 4.158030710324952 4.156376672281707 4.154711779517076 4.153056031993093 4.151381429669708 4.149706972504699 4.148022660453586 4.14632849346954 4.144625471503298 4.142913594503065 4.141182862414418 4.139433275180212 4.137674832740481 4.135887535032329 4.134091381989835 4.132277373543942 4.13043450962235 4.128563790149407 4.126684215045993 4.124767784229411 4.122832497613265 4.120869355107344 4.118877356617501 4.116858502045529 4.114801791289038 4.112727224241322 4.110614800791237 4.108474520823067 4.106297384216384 4.104091390845923 4.101848540581436 4.099578833287554 4.097261268823648 4.094925847043679 4.092542567796055 4.090122430923484 4.08767543626282 4.085190583644911 4.082658872894444 4.080099303829792 4.07749287626285 4.074859589998873 4.072179444836317 4.069471440566673
 8.550000000000001 4.206199064337198 4.205453997531473 4.204536054492814 4.203472235219157 4.202271539707959 4.200963967956191 4.19956651996032 4.198089195716291 4.196552995219511 4.194964918464836 4.193335965446536 4.191685136158279 4.189993430593105 4.188288848743389 4.186573390600825 4.184845056156376 4.18311484540025 4.181371758321865 4.179636794909799 4.177899955151757 4.176170239034527 4.174438646543932 4.172724177664782 4.171007832380828 4.169298610674704 4.167598512527881 4.165915537920603 4.164221686831834 4.162545959239195 4.160878355118903 4.159208874445706 4.157539517192816 4.155878283331838 4.154226172832704 4.152564185663598 4.150901321790879 4.149237581179002 4.147574963790446 4.145901469585625 4.144219098522808 4.142536850558034 4.14084472564502 4.139133723735075 4.137412844777005 4.135684088717025 4.133935455498654 4.13216894506262 4.130383557346764 4.128589292285931 4.126766149811866 4.124925129853113 4.123056232334899 4.121168457179026 4.119252804303759 4.117309273623706 4.11534786504971 4.113358578488717 4.111330413843665 4.109285371013352 4.107202449892318 4.105091650370712 4.102942972334162 4.100776415663646 4.098562980235355 4.096321665920557 4.094052472585458 4.091736400091066 4.089392448293044 4.087021617041561 4.084602906181157 4.082147315550586 4.079663844982662 4.077133494304117 4.074575263335434 4.071971151890696 4.069339159777428 4.066659286796432 4.063943532741622
 8.57 4.199890734652768 4.199172591481735 4.198271550259139 4.19721561098294 4.196033773650627 4.194734038259204 4.193346404805179 4.191879873284545 4.190352443692763 4.188765116024747 4.187146890274835 4.185487766436768 4.183806744503666 4.182103824467995 4.180389006321541 4.178662290055377 4.176933675659823 4.175192163124417 4.173458752437873 4.171723443588039 4.169995236561855 4.168264131345308 4.166552127923385 4.164836226280027 4.163129426398068 4.161429728259195 4.159749131843881 4.158065637131337 4.15638124409944 4.154714952724684 4.153046762982112 4.151388674845245 4.149728688286021 4.148067803274719 4.146406019779892 4.14475433776829 4.143091757204783 4.141429278052282 4.139757900271664 4.138075623821681 4.136393448658882 4.134702374737522 4.133002402009477 4.131282530424147 4.12955375992837 4.127806090466322 4.12603952197942 4.124265054406226 4.122460687682342 4.120649421740305 4.118808256509491 4.116949191915992 4.11506222788252 4.11314736432829 4.111214601168901 4.10925293831623 4.107263375678306 4.10524691315919 4.103201550658862 4.101128288073081 4.099018125293273 4.096880062206396 4.094714098694808 4.092510234636139 4.090279469903151 4.088010804363605 4.085704237880121 4.083360770310037 4.080989401505267 4.078581131312152 4.076135959571319 4.073652886117526 4.071132910779513 4.068575033379848 4.065990253734777 4.063358571654055 4.060688986940799 4.057973499391315
 8.59 4.192720621734082 4.192020402907271 4.191136264412992 4.190108206249229 4.1889442284135 4.187662330902842 4.186283513713806 4.184825776842429 4.183308120284226 4.18174054403417 4.180123048086664 4.178473632435522 4.176803297073944 4.175101041994482 4.173396867189019 4.171671772648729 4.169942758364046 4.168212824324629 4.166489970519324 4.164755196936117 4.1630385035621 4.161318890383424 4.15960635738525 4.157891904551702 4.156195531865817 4.154507239309492 4.152826026863427 4.15114389450707 4.149478842218561 4.147813869974663 4.146155977750707 4.144497165520523 4.142847433256372 4.14119678092888 4.139545208506963 4.137893715957755 4.136231303246534 4.134578970336642 4.132916717189409 4.131244543764063 4.129572450017658 4.12788043590498 4.12619050137846 4.124479646388086 4.122750870881313 4.12102317480296 4.119265558095128 4.117490020697085 4.115706562545183 4.113893183572741 4.11206188370995 4.110212662883763 4.108334521017784 4.106438458032164 4.104514473843483 4.102562568364635 4.100582741504716 4.098573993168901 4.096538323258323 4.094474731669956 4.092383218296479 4.09025378302616 4.088097425742723 4.085902146325211 4.083679944647865 4.081420820579975 4.079133773985754 4.076808804724194 4.07444691264892 4.072047097608057 4.069610359444077 4.067146697993651 4.064635113087506 4.062096604550265 4.059510172200302 4.056887815849573 4.054237535303479 4.051540330360687
 8.609999999999999 4.184663723069404 4.183989429288126 4.183133194423848 4.182122018474579 4.180984901437863 4.179721843310775 4.178360844089902 4.176921903771329 4.175424022350624 4.173865199822814 4.172267436182371 4.170627731423179 4.168957085538515 4.16727549852102 4.165580970362669 4.163865501054737 4.162148090587771 4.160427738951549 4.158705446135045 4.156991212126384 4.155274036912808 4.153563920480628 4.151861862815176 4.15016786390076 4.148480923720613 4.14680204225684 4.145131219490366 4.143468455400876 4.14180374996676 4.140148103165055 4.138499514971374 4.136860985359849 4.135220514303064 4.133579101771981 4.131936747735878 4.130303452162269 4.128660215016834 4.127017036263336 4.125363915863552 4.123709853777185 4.122046849961783 4.120373904372655 4.118692016962781 4.116990187682728 4.115280416480559 4.113560703301731 4.111822048089012 4.110064450782376 4.108288911318907 4.106494429632696 4.104681005654741 4.102839639312839 4.100980330531479 4.099103079231734 4.097186885331146 4.095252748743619 4.093290669379298 4.091300647144455 4.089282681941366 4.087236773668195 4.085152922218862 4.083041127482928 4.080902389345456 4.078735707686894 4.07652108238293 4.07428951330437 4.072010000316994 4.069702543281423 4.067358142052977 4.064976796481534 4.062567506411387 4.060111271681095 4.057627092123342 4.055096967564778 4.052537897825872 4.049932882720762 4.047300922057091 4.044621015635854
 8.630000000000001 4.175737036181844 4.175090668139301 4.174260337796285 4.173276045150826 4.172155790200499 4.170920572942411 4.169587393373186 4.168167251488959 4.166687147285346 4.165148080757434 4.163559051899755 4.161939060706266 4.16028810717032 4.158625191284646 4.156941313041307 4.155245472431685 4.153536669446429 4.15183690407544 4.150124176307814 4.148429486131818 4.146721833534841 4.145031218503348 4.143348641022843 4.141664101077814 4.139996598651688 4.138327133726777 4.136674706284224 4.13502131630395 4.133375963764595 4.131737648643457 4.130108370916434 4.128478130557956 4.126856927540921 4.125233761836628 4.123609633414708 4.121995542243051 4.12037048828773 4.11873447151293 4.117109491880868 4.115473549351709 4.113818643883492 4.112163775432041 4.110498943950881 4.108825149391147 4.107132391701499 4.105430670828026 4.103709986714156 4.101979339300553 4.100220728525029 4.098444154322435 4.096648616624564 4.094834115360045 4.093001650454238 4.091131221829126 4.089241829403205 4.087334473091369 4.0853901528048 4.08342686845085 4.081425619932925 4.079406407150358 4.077349229998299 4.075265088367576 4.073142982144583 4.070992911211143 4.068814875444381 4.066599874716589 4.064346908895097 4.062056977842133 4.059739081414684 4.057383219464363 4.054991391837254 4.052571598373781 4.050103838908555 4.047599113270226 4.045068421281333 4.042488762758157 4.039873137510559 4.03722054534183
 8.65 4.165967558628792 4.165337117010193 4.164543692069418 4.163585283804524 4.16250289221311 4.161294517292319 4.159979159038815 4.158585817448774 4.157134492517863 4.155614184241228 4.154053892613461 4.15245261762859 4.150820359280046 4.149167117560639 4.147502892462525 4.145825683977183 4.144146492095374 4.142455316807109 4.140772158101617 4.139086015967295 4.137407890391675 4.135726781361383 4.134062688862087 4.132406612878454 4.130747553394103 4.129106510391547 4.127473483852148 4.125838473756057 4.12422048008216 4.122601502808018 4.120990541909803 4.11938759736224 4.117783669138542 4.116178757210335 4.114582861547602 4.112974982118599 4.111378118889792 4.109770271825779 4.108161440889208 4.106543626040707 4.104925827238795 4.103297044439804 4.101650277597795 4.100003526664465 4.098336791589063 4.096652072318303 4.094957368796257 4.09324368096428 4.091522008760893 4.089771352121698 4.088001710979275 4.086214085263072 4.084397474899309 4.082562879810867 4.080700299917178 4.078819735134118 4.076900185373889 4.07496365054491 4.072998130551696 4.070994625294741 4.068974134670399 4.066915658570758 4.064829196883515 4.062704749491854 4.060552316274315 4.058362897104658 4.056145491851741 4.053891100379373 4.051598722546194 4.049279358205515 4.046913007205197 4.044518669387498 4.042086344588932 4.03961803264012 4.037101733365644 4.034558446583897 4.031978172106927 4.029350909740288
 8.67 4.155395288001371 4.154791773484035 4.154034254816347 4.153112731996379 4.152057205021762 4.150875673889671 4.149597138596807 4.14823159913939 4.14679905551314 4.145306507713252 4.143773955734387 4.142201399570639 4.140587839215513 4.138963274661903 4.137317705902054 4.135670132927544 4.13400955572924 4.132346974297269 4.130682388620978 4.129014798688903 4.127365204488719 4.125712606007203 4.124067003230188 4.122429396142518 4.120798784727998 4.119176168969344 4.117570548848131 4.115962924344739 4.114363295438297 4.11277166210662 4.111188024326156 4.109602382071921 4.108025735317432 4.106458084034646 4.104879428193885 4.103308767763775 4.101728102711163 4.100147433001053 4.098565758596525 4.096984079458657 4.095382395546445 4.093780706816723 4.092170013224076 4.09054931472076 4.088908611256605 4.087259902778935 4.085591189232466 4.083913470559223 4.082217746698437 4.080493017586449 4.07875928315661 4.076996543339181 4.075215798061228 4.073417047246515 4.071589290815401 4.069733528684727 4.067849760767705 4.065947986973802 4.064008207208631 4.062050421373829 4.060054629366938 4.058030831081287 4.055979026405859 4.053890215225183 4.051773397419189 4.049618572863089 4.047435741427244 4.045215902977031 4.042959057372705 4.040674204469268 4.038342344116324 4.035982476157943 4.033585600432512 4.031151716772601 4.028679825004803 4.026171924949594 4.023616016421183 4.021033099227354
 8.69 4.144100221923885 4.143522635177362 4.142792023643604 4.141907387320707 4.140887726206329 4.139743040297676 4.138502329591488 4.137164594084028 4.135768833771063 4.134304048647849 4.132800238709103 4.131245403948986 4.12967054436108 4.12807465993836 4.12645675067316 4.124827816557153 4.123195857581313 4.121551873735877 4.119915865010316 4.118286831393297 4.116654772872637 4.115029689435262 4.11341258106717 4.111802447753378 4.110200289477875 4.108605106223576 4.10701689797227 4.105446664704555 4.103874406399803 4.102310123036084 4.100753814590115 4.099205481037197 4.097655122351152 4.096113738504257 4.094561329467174 4.093017895208889 4.09147443569663 4.089928950895798 4.0883734407699 4.086817905280457 4.085252344386936 4.083686758046664 4.082101146214749 4.080516508843991 4.078911845884797 4.077298157285091 4.075665442990227 4.07401370294289 4.072352937083008 4.070663145347652 4.068964327670936 4.067236483983919 4.065491614214503 4.063726718287326 4.061934796123658 4.060123847641293 4.058274872754436 4.056406871373593 4.054511843405456 4.05258878875279 4.050627707314311 4.048647598984564 4.046630463653813 4.044586301207901 4.042503111528138 4.040392894491164 4.038244649968823 4.036069377828036 4.033846077930659 4.031605750133352 4.029317394287442 4.026992010238786 4.024639597827622 4.022239156888435 4.019812687249804 4.017338188734265 4.014835661158151 4.012287104331447
 8.710000000000001 4.132150358053298 4.131609699739466 4.130914996190622 4.130066247404888 4.129073453379947 4.127974614113037 4.126760729600936 4.125470799839949 4.124101824825892 4.122675804554073 4.121198739019273 4.119682628215718 4.118136472137063 4.116558270776361 4.114979024126039 4.113377732177862 4.111774394922905 4.110168012351521 4.1085595844533 4.106949111217036 4.105355592630688 4.10375802868133 4.102169419355121 4.100586764637248 4.099021064511885 4.097453318962142 4.095902527970011 4.094359691516319 4.09281480958067 4.091286882141384 4.089756909175446 4.088245890658438 4.086721826564482 4.085217716866172 4.083701561534506 4.08219436053882 4.080676113846721 4.079166821424006 4.077647483234595 4.076128099240452 4.074597669401504 4.07305719367557 4.071517672018269 4.069958104382938 4.068388490720554 4.066809830979635 4.065222125106159 4.063605373043466 4.061979574732174 4.060334730110068 4.058670839112016 4.056987901669866 4.055286917712345 4.05355688716495 4.051798809949852 4.050022685985783 4.048228515187929 4.04639529746782 4.044544032733213 4.042654720887984 4.040747361832005 4.038801955461031 4.036829501666574 4.034828000335787 4.032789451351329 4.030722854591256 4.028619209928876 4.026477517232626 4.024307776365944 4.022110987187128 4.019867149549202 4.017585263299785 4.015276328280941 4.012929344329045 4.010535311274637 4.008115228942278 4.0056470971504 4.00315091571116
 8.73 4.119650694078707 4.119136964851876 4.118469170129208 4.117656309908843 4.11671038418849 4.115648392965419 4.114471336236445 4.113218213997916 4.111887026245695 4.110497772975144 4.1090594541811 4.10757106985786 4.106061619999149 4.104522104598101 4.102970523647225 4.101407877138383 4.099832165062754 4.098254387410795 4.09668354417222 4.095110635335948 4.093534660890077 4.091975620821827 4.090423515117515 4.088878343762497 4.087341106741129 4.085809804036709 4.084286435631441 4.082770001506367 4.081271501641321 4.079770936014875 4.078277304604274 4.07679260738538 4.075315844332608 4.073837015418865 4.072357120615479 4.070886159892138 4.069404133216816 4.067931040555702 4.066446881873126 4.064962657131484 4.063478366291165 4.061973009310464 4.060468586145507 4.058954096750166 4.057420541075974 4.055886919072037 4.054323230684949 4.052761475858697 4.051169654534571 4.049569766651071 4.047950812143807 4.046302790945402 4.044635702985397 4.042950548190136 4.041247326482681 4.039515037782688 4.037753682006311 4.035975259066087 4.034157768870828 4.032323211325503 4.030449586331127 4.028557893784642 4.026629133578798 4.024671305602033 4.022676409738348 4.020653445867184 4.018603413863296 4.016515313596622 4.014389144932153 4.012225907729806 4.01003560184428 4.007807227124929 4.005540783415619 4.00323827055459 4.000897688374315 3.998520036701353 3.996105315356206 3.993653524153173
 8.75 4.106679227720825 4.106203428227849 4.105571543163024 4.104795572524508 4.103885516310039 4.102860374516917 4.101730147141994 4.100513834181657 4.099220435631818 4.097867951487892 4.096467381744775 4.095016726396828 4.093545985437847 4.092043158861045 4.090520246659016 4.088994248823714 4.087457165346417 4.085906996217695 4.084374741427376 4.082828400964506 4.081299974817315 4.079768462973175 4.078244865418553 4.076737182138974 4.07523641311897 4.073732558342032 4.072256617790564 4.070776591445824 4.069305479287879 4.067841281295539 4.066383997446311 4.064935627716332 4.063495172080307 4.062052630511451 4.060609002981419 4.059173289460245 4.057737489916264 4.056299604316051 4.054851632624343 4.053412574803963 4.051954430815751 4.050494200618476 4.049034884168764 4.047556481421009 4.046066992327297 4.044568416837316 4.043050754898262 4.041523006454763 4.039986171448776 4.0384212498195 4.036846241503278 4.035243146433499 4.033619964540504 4.03197969575148 4.030320339990358 4.028631897177712 4.026915367230649 4.025180750062701 4.023418045583714 4.021626253699742 4.019807374312926 4.017959407321378 4.016074352619068 4.014170210095704 4.012218979636608 4.01024966112259 4.008243254429829 4.006198759429743 4.00412617598886 4.002016503968689 3.999878743225583 3.997693893610609 3.995481954969407 3.99323192714206 3.990944809962944 3.98861060326059 3.986248306857544 3.983849920570217
 8.77 4.093333956731483 4.092884087611857 4.09228911302708 4.091550032975332 4.090675847454377 4.089698556461544 4.088615159993722 4.087435658047339 4.086189050618354 4.084874337702233 4.083510519293929 4.082097595387868 4.080664565977918 4.079200431057366 4.077714190618893 4.076226844654544 4.074717393155694 4.073214836113021 4.071710173516467 4.070202405355205 4.068711531617598 4.06721755229116 4.065730467362513 4.064250276817345 4.062786980640364 4.061330578815251 4.059881071324605 4.0584384581499 4.057003739271427 4.05557591466824 4.054165984318098 4.052753948197409 4.051339806281167 4.049943558542889 4.048536204954555 4.047136745486535 4.045736180107527 4.044335508784482 4.04293273148254 4.041529848164946 4.040115858792982 4.038702763325886 4.037278561720775 4.035834253932567 4.034390839913884 4.032937319614987 4.031464692983675 4.0299819599652 4.028480120502181 4.026959174534505 4.025430121999238 4.023870962830527 4.022302696959501 4.020706324314173 4.01909184481934 4.017448258396476 4.015785564963629 4.01409576443531 4.012376856722393 4.010628841731995 4.008863719367366 4.007060489527777 4.005229152108404 4.003369707000202 4.001472154089793 3.999556493259345 3.997593724386439 3.995602847343955 3.993583861999933 3.991527768217454 3.989433565854501 3.987302254763832 3.985143834792839 3.982947305783419 3.980703667571826 3.978431919988541 3.97611406285812 3.973769095999057
 8.789999999999999 4.079700878893134 4.079278940779093 4.078710877487238 4.07801868901577 4.077191375362478 4.076249936524721 4.075203372499423 4.074070683283055 4.072861868871618 4.071593929260631 4.070268864445106 4.06890267441953 4.067507359177839 4.0660809187134 4.064633353018974 4.063183662086695 4.06172184590804 4.060246904473789 4.058779837774001 4.057309645797968 4.055856328534186 4.054399885970311 4.052950318093116 4.051507624888453 4.050081806341201 4.048662862435225 4.047240793153322 4.045845598477178 4.044447278387304 4.043056832862994 4.041683261882257 4.040307565421769 4.038930743456806 4.037570795961187 4.036209722907206 4.034846524265572 4.033482200005335 4.032126750093824 4.030761174496569 4.029393473177233 4.028026646097537 4.026648693217182 4.02525961449377 4.023871409882724 4.02247307933721 4.021055622808048 4.019628040243631 4.018190331589829 4.01673449678991 4.015258535784444 4.013763448511209 4.012260234905096 4.010726894898015 4.009185428418796 4.007615835393085 4.006016115743246 4.004399269388254 4.002753296243591 4.001088196221137 3.999395969229063 3.997674615171714 3.995926133949502 3.994138525458787 3.992333789591762 3.990489926236333 3.988618935275999 3.98670981658973 3.984772570051844 3.982798195531876 3.980795692894457 3.978756061999179 3.976678302700464 3.974573414847436 3.972420398283778 3.970240252847602 3.968022978371304 3.965758574681431 3.963467041598529
 8.81 4.065861992018366 4.065467985534987 4.064936834339721 4.064271538430794 4.063481097806017 4.06258651246278 4.061586782398043 4.060500907608315 4.059328888089643 4.058109723837596 4.056821414847242 4.055502961113131 4.05414536262927 4.052756619389095 4.051356731385455 4.049944698610569 4.048510521056012 4.047084198712668 4.045654731570707 4.044222119619543 4.042807362847802 4.04138846124328 4.0399764147929 4.038571223482671 4.037182887297646 4.035801406221869 4.034425780238336 4.033058009328935 4.0316970934744 4.030344032654258 4.029007826846768 4.027669476028867 4.026338980176114 4.02501633926262 4.023691553260994 4.022365622142274 4.021047545875864 4.019728324429457 4.018398957768976 4.017078445858494 4.015746788660163 4.01441498613414 4.013063038238506 4.011719944929189 4.010357706159884 4.008986321881967 4.007593792044409 4.006203116593698 4.00479229547374 4.003361328625776 4.001912215988288 4.000453957496903 3.998966553084301 3.997471002680114 3.995945306210829 3.994401463599687 3.992829474766579 3.991238339627942 3.989619058096651 3.987971630081913 3.986295055489157 3.984591334219917 3.982868466171726 3.981108451237993 3.979309289307893 3.97749298026624 3.97563852399337 3.973755920365023 3.971835169252206 3.96987727052108 3.967892224032823 3.965869029643503 3.963807687203947 3.961719196559604 3.959583557550415 3.95742077001067 3.955219833768874 3.9529727486476
 8.83 4.051889293949429 4.051512219714722 4.051018981410635 4.050390579035409 4.049647012586884 4.048789282062478 4.047827387459183 4.04678832877355 4.045664106001671 4.044481719139163 4.04324116818115 4.041960453122244 4.040650573956519 4.039309530677488 4.037947323278075 4.036563951750592 4.035177416086705 4.033788716277403 4.032397852312966 4.031012824182929 4.029625631876044 4.028245275380245 4.026870754682602 4.025513069769284 4.024152220625511 4.022808207235507 4.021471029582459 4.02014068764846 4.018828181414464 4.017511510860223 4.016202675964244 4.014911676703725 4.013618513054498 4.012323184990969 4.011045692486054 4.009756035511118 4.008475214035908 4.007193228028484 4.005911077455151 4.004626762280388 4.003342282466775 4.002046637974916 4.000740828763366 3.999424854788549 3.998109716004682 3.996783412363687 3.995437943815116 3.994083310306054 3.992718511781045 3.991334548181989 3.989931419448061 3.988519125515615 3.98707766631809 3.985617041785911 3.984138251846393 3.982640296423643 3.981123175438455 3.979567888808207 3.978004436446758 3.976401818264337 3.974782034167439 3.973123084058709 3.971445967836834 3.969740685396426 3.967997236627907 3.96622562141739 3.964425839646562 3.962588891192561 3.96072377592785 3.958820493720097 3.956890044432044 3.954912427921385 3.952915644040623 3.950872692636955 3.948791573552121 3.946683286622282 3.944526831677874 3.942344208543472
 8.85 4.037836782557759 4.037487641182772 4.037021316555491 4.036430808674182 4.035724117536705 4.03490424314051 4.03399818548262 4.032997944559627 4.031920520367666 4.030784912902403 4.029592122159019 4.028349148132186 4.027076990816042 4.025774650204173 4.024460126289587 4.02312441906468 4.02177652852121 4.020425454650269 4.019073197442246 4.017726756886794 4.016377132972793 4.01503432568831 4.013698335020562 4.012379160955873 4.011056803479627 4.009750262576231 4.008451538229058 4.007158630420402 4.005883539131429 4.004605264342124 4.003333806031232 4.00208116417621 4.00082533875316 3.999567329736776 3.998327137100278 3.997075760815356 3.995832200852095 3.994597457178914 3.993352529762498 3.992105418567725 3.990848123557595 3.989599644693158 3.988331981933432 3.987063135235333 3.985784104553592 3.984494889840673 3.983196491046694 3.981888908119337 3.980561141003767 3.979223189642539 3.977867053975514 3.976491733939759 3.975096229469462 3.973682540495831 3.972249666947 3.970798608747928 3.9693183658203 3.967819938082424 3.966292325449126 3.964746527831647 3.963171545137532 3.961569377270522 3.959938024130443 3.958268485613092 3.956581761610124 3.954865852008933 3.953112756692535 3.951331475539451 3.949512008423578 3.947664355214073 3.945779515775222 3.943857489966316 3.941906277641523 3.939918878649751 3.937893292834526 3.935830520033847 3.93372956008006 3.93160241279971
 8.869999999999999 4.023770455743531 4.023439247832433 4.023001837658753 4.022448225220772 4.021779410516375 4.021006393543042 4.020138174297829 4.019184752777365 4.018155128977829 4.017057302894936 4.015912274523921 4.014717043859513 4.01348261089592 4.012227975626801 4.010952138045237 4.009654098143712 4.008354855914078 4.007042411347526 4.005727764434551 4.004419915164926 4.00310886352765 4.00180460951093 4.000517153102122 3.999225494287707 3.997941633053232 3.996673569383276 3.995413303261402 3.994158834670102 3.992912163590753 3.991671290003564 3.99044921388752 3.98922393522033 3.988006453978364 3.9867957701366 3.985584883668561 3.98437079454625 3.983165502740091 3.981969008218858 3.980761310949608 3.979552410897615 3.978333308026293 3.977123002297128 3.975902493669599 3.974671782101106 3.973429867546888 3.972178749959943 3.970918429290947 3.969647905488171 3.968367178497393 3.967067248261816 3.965748114721972 3.964419777815638 3.963073237477738 3.961706493640254 3.960310546232124 3.958906395179151 3.957474040403898 3.95602248182559 3.95454171936001 3.953032752919393 3.951505582412323 3.949949207743621 3.948365628814235 3.946752845521134 3.945112857757188 3.943443665411054 3.941737268367062 3.940002666505095 3.938239859700465 3.936438847823798 3.934600630740902 3.932734208312648 3.930830580394838 3.928898746838079 3.926929707487649 3.924913462183368 3.922869010759459 3.920787353044419
 8.890000000000001 4.009720311435191 4.009418037585377 4.009008542633371 4.008481826577476 4.0078608894156 4.00712573114525 4.006295351763517 4.005388751267065 4.00440692965212 4.003356886914442 4.002249623049319 4.00110313805154 3.999916431915379 3.998699504634564 3.997462356202254 3.996212986611017 3.994951395852797 3.993677583918883 3.992411550799879 3.991132296485667 3.989869820965375 3.988604124227337 3.987345206259056 3.986093067047159 3.984857706577358 3.983618124834405 3.982396321802046 3.981181297462968 3.979972051798758 3.978771584789847 3.977576896415454 3.976390986653537 3.975211855480733 3.974030502872299 3.972856928802055 3.971682133242317 3.970516116163839 3.969347877535746 3.968178417325464 3.967008735498656 3.965837832019144 3.964655706848847 3.963473359947698 3.962280791273574 3.961078000782212 3.95986598842714 3.958652754159584 3.957420297928396 3.956178619679961 3.954917719358117 3.953646596904062 3.952356252256269 3.951046685350393 3.949718896119175 3.948371884492351 3.947005650396553 3.945620193755213 3.944206514488457 3.942774612513015 3.941313487742102 3.939834140085325 3.938315569448573 3.936779775733903 3.935214758839436 3.933621518659242 3.931991055083225 3.930341367997009 3.928654457281823 3.926939322814376 3.925185964466739 3.923405382106226 3.921586575595263 3.919729544791268 3.91784528954652 3.91592380970803 3.91396410511741 3.91196717561074 3.909932021018435
 8.91 3.995747347589029 3.9954640083912 3.995072429420343 3.994584610674778 3.99399155215244 3.99330325385086 3.992520715767164 3.991651937898054 3.990707920239795 3.989705662788196 3.988646165538599 3.987547428485851 3.986399451624286 3.985231234947706 3.984041778449345 3.982831082121857 3.981609145957271 3.980373969946977 3.979146554081682 3.977915898351382 3.976682002745328 3.975455867251982 3.974235491858987 3.973022876553119 3.971816021320251 3.970625926145305 3.969432591012207 3.96825701590384 3.967077200801996 3.965915145687323 3.964760850539274 3.963613315336053 3.962463540054557 3.96132152467032 3.960187269157454 3.959051773488585 3.957915037634795 3.956786061565551 3.955645845248646 3.954515388650123 3.953372691734212 3.952230754463255 3.951087576797634 3.949934158695696 3.948770500113673 3.94759660100561 3.946413461323282 3.945220081016108 3.944017460031076 3.942795598312648 3.941563495802682 3.940312152440337 3.939042568161985 3.937762742901122 3.936454676588266 3.935127369150871 3.933780820513222 3.93241603059634 3.931021999317882 3.929610726592036 3.928169212329418 3.926700456436966 3.925202458817833 3.923686219371278 3.922132737992555 3.920560014572796 3.918949048998905 3.917310841153436 3.915633390914476 3.913928698155526 3.912196762745381 3.910425584548004 3.908627163422406 3.906781499222516 3.904907591797054 3.9030064409894 3.901057046637468 3.899070408573565
 8.93 3.981855562188735 3.981591158226992 3.981237495988272 3.980778575470913 3.980223396672871 3.979572959591707 3.978828264224578 3.978008310568222 3.977111098618946 3.976147628372607 3.975135899824598 3.974075912969822 3.972976667802681 3.971846164317039 3.970696402506212 3.969534382362931 3.968350103879318 3.967164567046855 3.965975771856355 3.964784718297926 3.963590406360936 3.962402836033978 3.961222007304833 3.960048920160423 3.958871574586781 3.957710970568993 3.956567108091167 3.955420987136376 3.954281607686616 3.953148969722749 3.952034073224459 3.950915918170192 3.949806504537101 3.948693832300996 3.947589901436275 3.94649371191587 3.945396263711185 3.94429755679203 3.943197591126552 3.942096366681176 3.940994883420531 3.939882141307378 3.93876914030254 3.937655880364828 3.936521361450964 3.935388583515504 3.934244546510759 3.933091250386715 3.931918695090949 3.930735880568543 3.929543806762001 3.928332473611163 3.92710188105311 3.925853029022078 3.924593917449359 3.923306546263217 3.92199991538878 3.920675024747952 3.919321874259305 3.917948463837983 3.916547793395601 3.915127862840133 3.913670672075811 3.912194221003018 3.910689509518174 3.909156537513627 3.90758530487754 3.905995811493776 3.90436805724178 3.902713041996465 3.901019765628086 3.899298228002126 3.897539428979164 3.895742368414758 3.893918046159313 3.892055462057959 3.890155615950411 3.888227507670848
 8.949999999999999 3.968100953244969 3.967855485096905 3.967520740332938 3.967089718951426 3.966573420950347 3.96595184632729 3.965254995079443 3.964472867203582 3.963624462696052 3.962708781552758 3.961735823769143 3.96072358934017 3.959663078260298 3.958581290523465 3.957480226123057 3.956346885051886 3.955212267302165 3.954065372865468 3.952916201732711 3.951754753894112 3.950610029339157 3.949462028056567 3.948310750034256 3.947177195259296 3.94603936371787 3.944919255395235 3.943805870275672 3.942689208342445 3.941590269577748 3.940498053962658 3.939402561477083 3.938325792099708 3.937245745807945 3.936174422577867 3.935100822384161 3.934034945200059 3.932977790997283 3.931909359745976 3.930839651414644 3.929779665970083 3.928708403377315 3.927635863599516 3.926554046597945 3.92547095233187 3.924377580758496 3.923274931832884 3.922172005507875 3.921049801734011 3.919917320459451 3.91876556162989 3.917604525188472 3.916434211075704 3.915244619229367 3.914035749584429 3.912807602072948 3.911561176623982 3.910285473163496 3.909000491614258 3.907687231895749 3.906355693924058 3.904994877611779 3.903615782867911 3.902198409597753 3.900762757702794 3.899298827080605 3.897806617624734 3.896285129224586 3.894736361765316 3.89314931512771 3.891533989188072 3.889891383818101 3.888210498884773 3.88649133425022 3.884744889771606 3.882970165301 3.881148160685252 3.879297875765861 3.877410310378851
 8.970000000000001 3.954481518794949 3.954254987031729 3.953940160476871 3.953538039128752 3.953049622985372 3.952476912044347 3.951817906302895 3.951074605757829 3.950264010405534 3.949397120241961 3.948472935262604 3.94749945546248 3.946486680836112 3.945444611377502 3.944382247080112 3.943298587936835 3.942202633939967 3.941095385081177 3.939985841351483 3.938874002741209 3.93775886923996 3.936651440836581 3.935540717519121 3.934436699274794 3.933339386089938 3.932249777949972 3.931166874839354 3.930100676741531 3.929032183638896 3.927970395512735 3.92691631234318 3.925859934109153 3.924821260788316 3.923780292357007 3.922738028790194 3.921703470061408 3.920677616142681 3.919640467004492 3.918612022615694 3.917572282943451 3.916542247953175 3.915501917608449 3.914451291870961 3.913399370700435 3.912338154054547 3.911276641888859 3.910194834156735 3.909113730809265 3.908013331795184 3.90690263706079 3.905773646549856 3.904634360203552 3.903476777960349 3.902298899755934 3.901112725523122 3.899897255191757 3.898673488688626 3.897420425937354 3.896149066858315 3.89484841136853 3.893529459381561 3.892182210807421 3.890816665552456 3.889411823519249 3.88798968460651 3.886538248708965 3.885058515717248 3.883541485517789 3.882006157992695 3.880431533019645 3.878820610471759 3.87719039021749 3.875512872120502 3.87381705603954 3.872073941828317 3.870302529335383 3.868493818403995 3.866646808871995
 8.99 3.941018256902031 3.940811662088482 3.94051575446894 3.940152534041798 3.93969300080508 3.939149154756427 3.93852899589309 3.937833524211913 3.937061739709326 3.936233642381322 3.935357232223445 3.934423509230768 3.933460473397874 3.932467124718833 3.931443463187178 3.93039948879588 3.92934320153732 3.928275601403263 3.927205688384822 3.926133462472431 3.925058923655809 3.923982071923924 3.922911907264959 3.921848429666269 3.920791639114342 3.919732535594759 3.918690119092151 3.917645389590148 3.916608347071338 3.915587991517214 3.914564322908128 3.913549341223236 3.912532046440444 3.911523438536358 3.910522517486219 3.909519283263851 3.9085157358416 3.907519875190266 3.906513701279049 3.90550621407548 3.904508413545349 3.903499299652645 3.902480872359481 3.901461131626025 3.900432077410423 3.899402709668727 3.89835402835482 3.897295033420332 3.896236724814567 3.895148102484416 3.894061166374277 3.892954916425968 3.891829352578644 3.890694474768705 3.889530282929706 3.888357776992272 3.887165956883997 3.885945822529355 3.8847063738496 3.883448610762671 3.88216153318309 3.880857141021862 3.879523434186374 3.878161412580287 3.87677107610343 3.875362424651698 3.873915458116933 3.872440176386823 3.870936579344783 3.869405666869842 3.867845438836529 3.866247895114752 3.864613035569682 3.862949860061633 3.861258368445933 3.85952856057281 3.857762436287257 3.855957995428912
 9.01 3.927734165655309 3.927537508350003 3.92727052038394 3.926927201755532 3.926496552462822 3.925990572503479 3.925409261874783 3.924752620573615 3.924030648596443 3.923240345939304 3.922403712597792 3.921518748567035 3.920594453841674 3.919640828415845 3.918656872283155 3.917661585436649 3.916645967868795 3.915618019571447 3.914588740535816 3.913557130752444 3.912513190211163 3.911475918901062 3.910446316810454 3.909414383926834 3.908389120236841 3.907370525726215 3.906359600379754 3.905356344181272 3.904350757113547 3.903351839158279 3.902370590296036 3.901378010506203 3.900402099766933 3.899424858055086 3.898446285346182 3.897476381614331 3.896504146832183 3.895541580970864 3.894567683999914 3.89359245588722 3.892617896598953 3.891642006099499 3.890655784351389 3.889659231315231 3.888662346949633 3.887666131211135 3.886649584054127 3.885624705430775 3.884588495290942 3.883543953582107 3.882480080249281 3.881406875234926 3.880314338478868 3.879202469918209 3.878082269487242 3.876942737117355 3.875773872736944 3.874596676271315 3.873391147642594 3.872166286769626 3.870913093567878 3.869641567949338 3.868341709822416 3.867012519091835 3.865665995658535 3.864290139419558 3.862876950267943 3.861444428092617 3.859984572778284 3.85848638420531 3.856959862249608 3.855396006782525 3.853812817670721 3.852182294776052 3.850524437955448 3.848838247060787 3.847104721938777 3.845342862430825
 9.029999999999999 3.914624243169213 3.914446523924551 3.914200456322196 3.913876040360577 3.913484276037761 3.91300816335144 3.912465702298925 3.911847892877132 3.911163735082566 3.91041322891131 3.909615374359006 3.908779171420834 3.907894620091497 3.906990720365193 3.906046472235599 3.905091875695841 3.904115930738466 3.903128637355419 3.90213899553801 3.901148005276881 3.900144666561978 3.899148979382511 3.898149943726922 3.897159559582844 3.896165826937062 3.895178745775473 3.894200316083045 3.893228537843768 3.892254411040611 3.891297935655476 3.890339111669143 3.889378939061228 3.888435417810122 3.887481547892942 3.886545329285476 3.88559776196212 3.884658845895827 3.88371858105804 3.882777967418635 3.881827004945853 3.880884693606238 3.879932033364568 3.878979024183788 3.87801666602494 3.877053958847089 3.876070902607253 3.875088497260326 3.874096742759 3.873084639053692 3.872074186092458 3.871043383820918 3.869994232182167 3.868935731116693 3.867857880562295 3.866761680453986 3.865656130723913 3.86452223130126 3.86336898211216 3.862197383079592 3.8610064341233 3.85978813515968 3.858550486101692 3.857284486858755 3.855989137336644 3.854676437437388 3.853335387059165 3.851955986096194 3.850558234438627 3.849132131972437 3.84766767857931 3.846174874136526 3.84465471851685 3.843106211588414 3.841520353214594 3.839896143253898 3.838243581559837 3.836553667980809 3.834825402359969
 9.050000000000001 3.901704487583119 3.901547706945411 3.901310560409163 3.901016047972821 3.900654169634471 3.900206925391834 3.89970331524225 3.899115339182666 3.898469997209629 3.897769289319263 3.897020215507258 3.896223775768848 3.895378970098792 3.894513798491356 3.893619260940284 3.892704357438777 3.891769087979464 3.89082245255438 3.88987445115493 3.888914083771859 3.887951350395223 3.886987251014352 3.886029785617814 3.885069954193378 3.884108756727975 3.883164193207658 3.882217263617558 3.881277967941843 3.880336306163668 3.879402278265135 3.878476884227236 3.87755812402981 3.876628997651486 3.875717505069634 3.874804646260305 3.873890421198181 3.87297482985651 3.87205887220705 3.871151548220007 3.870233857863973 3.869315801105859 3.868387377910832 3.867468588242243 3.866529432061563 3.865590909328307 3.864643019999967 3.86368476403193 3.862717141377413 3.861740151987375 3.860753795810446 3.859748072792841 3.858732982878283 3.857699526007915 3.856656702120219 3.855594511150924 3.854503953032922 3.853405027696178 3.852286735067634 3.851150075071121 3.849984047627262 3.848799652653374 3.847586890063374 3.846355759767678 3.845096261673097 3.843808395682737 3.842502161695898 3.84115755960796 3.839794589310285 3.838393250690099 3.836973543630389 3.835516468009787 3.834031023702457 3.832507210577978 3.830956028501233 3.829366477332284 3.827748556926253 3.826103267133206 3.824409607798023
 9.07 3.888985897060969 3.888838055570515 3.888621830795044 3.888346222733021 3.888014231382552 3.887606856741382 3.887123098806881 3.88658295757603 3.885978433045413 3.885315525211197 3.88459723406912 3.883839559614467 3.883044501842056 3.882219060746214 3.881365236320755 3.880491028558954 3.879595437453522 3.878689462996581 3.877782105179629 3.876863363993515 3.875932239428402 3.875008731473737 3.874083840118216 3.873166565349739 3.872235907155384 3.871323865521354 3.870409440432944 3.869503631874497 3.868594439829352 3.867693864279807 3.866790905207063 3.865906562591181 3.865009836411025 3.864121726644211 3.863233233267056 3.862352356254517 3.861461095580137 3.860579451215984 3.859696423132591 3.858803011298894 3.857909215682169 3.857015036247962 3.856111472960031 3.855206525780265 3.854293194668628 3.853369479583074 3.852446380479484 3.851503897311586 3.850552030030878 3.849590778586552 3.848610142925417 3.84762112299181 3.846622718727523 3.84560493007171 3.844568756960809 3.843513199328447 3.842439257105356 3.841346930219282 3.840235218594891 3.839095122153678 3.837946640813867 3.836759774490321 3.835564523094436 3.834329886534049 3.833077864713328 3.831797457532679 3.83048766488863 3.829150486673733 3.827784922776456 3.826390973081066 3.82496963746753 3.823518915811391 3.822030807983661 3.820505313850705 3.81896143327412 3.817369166110619 3.815758512211914 3.814101471424585
 9.09 3.876467469790884 3.876320567982054 3.876133265654409 3.875878562806426 3.875566459436237 3.875187955541609 3.874744051119942 3.87423374616825 3.873668040683153 3.873044934660862 3.872375428097159 3.871658520987384 3.87090221332641 3.870117505108626 3.869304396327913 3.868469886977621 3.867615977050541 3.86675066653888 3.865873955434231 3.86499584372754 3.864106331409082 3.863215418468418 3.862332104894364 3.861437390674959 3.860549275797416 3.859669760248094 3.858788844012449 3.857904527074992 3.857028809419247 3.856161691027705 3.855292171881775 3.854431251961732 3.853568931246675 3.852705209714464 3.851850087341676 3.850984564103541 3.850127639973894 3.849269314925106 3.848411588928036 3.847542461951957 3.846683933964505 3.845815004931605 3.844935674817408 3.844056943584225 3.843168811192454 3.842270277600513 3.841362342764764 3.840446006639442 3.839529269176577 3.838584130325918 3.837639590034855 3.836675648248336 3.835693304908788 3.834701559956036 3.833691413327209 3.832661864956664 3.831613914775891 3.830557562713427 3.829461808694764 3.828358652642255 3.827236094475021 3.826075134108855 3.824905771456127 3.82370800642568 3.822481838922736 3.821227268848785 3.819944296101493 3.818642920574588 3.817304142157757 3.815946960736539 3.81455037619221 3.813127388401679 3.811664997237371 3.810185202567112 3.808657004254016 3.807111402156366 3.805517396127495 3.803904986015666
 9.109999999999999 3.864143203984805 3.864016242386116 3.863839863185815 3.8636040663824 3.86331185197402 3.862963219958469 3.862559170333172 3.862078703095178 3.861551818241143 3.860969515767321 3.860339795669538 3.859661657943186 3.858946102583194 3.858202129584012 3.857427738939589 3.856634930643346 3.855820704688154 3.854997061066304 3.854161999769481 3.853315520788732 3.852457624114436 3.851608309736269 3.85075757764317 3.849894427823306 3.849049860264034 3.848193874951858 3.847345471872395 3.846494651010325 3.845652412349352 3.844808755872158 3.843973681560355 3.843136189394436 3.842298279353724 3.841468951416325 3.84063820555907 3.83979704175746 3.838964459985616 3.838131460216211 3.837299042420422 3.83646520656786 3.835621952626511 3.834778280562675 3.833924190340894 3.83307068192389 3.832198755272496 3.831336410345582 3.830454647099989 3.829563465490451 3.828662865469522 3.8277438469875 3.826815409992351 3.825877554429625 3.824931280242377 3.823956587371088 3.822972475753577 3.821969945324917 3.820947996017347 3.819907627760185 3.818849840479736 3.817762634099203 3.81666700853859 3.815542963714611 3.814389499540592 3.813218615926374 3.812019312778212 3.810791589998676 3.809545447486548 3.808261885136718 3.806958902840077 3.805618500483416 3.804258677949308 3.802862435116007 3.801436771857332 3.799973688042553 3.79848218353628 3.796963258198344 3.795405911883681 3.793810144442212
 9.130000000000001 3.852017097878118 3.851900077012311 3.851743621611451 3.851528731674052 3.851266407198285 3.850937648181965 3.850563454622548 3.850122826517114 3.849625763862357 3.849082266654568 3.848482334889623 3.847854968562961 3.847179167669568 3.846474932203953 3.845742262160133 3.8449891575316 3.844216618311302 3.843423644491615 3.842630236064314 3.841815393020544 3.840999115350789 3.840182403044836 3.839363256091747 3.838543674479818 3.837721658196541 3.836898207228571 3.836082321561678 3.835266001180711 3.834447246069554 3.833637056211074 3.832826431587085 3.832023372178292 3.831209877964245 3.830404948923288 3.829598585032504 3.828792786267663 3.827985552603166 3.827177884011986 3.826359780465612 3.825552241933988 3.82473426838545 3.823905859786662 3.823078016102556 3.82225073729626 3.821404023329032 3.820557874160194 3.819702289747054 3.818827270044841 3.817953815006627 3.817060924583253 3.816158598723248 3.81524783737276 3.814308640475464 3.813370007972489 3.812402939802333 3.811427435900776 3.810432496200797 3.809410120632483 3.808378309122944 3.807318061596221 3.806239377973188 3.805142258171469 3.804016702105335 3.802862709685609 3.801690280819568 3.800490415410846 3.799271113359327 3.798014374561047 3.796739198908089 3.795425586288475 3.794083536586061 3.792723049680426 3.791315125446767 3.789888763755777 3.788424964473545 3.786932727461427 3.785402052575943 3.783843939668648
 9.15 3.840095149729303 3.839988070113419 3.839842539176765 3.839647556917874 3.839405123334935 3.839106238425789 3.838760902187918 3.838350114618434 3.837893875714066 3.837380185471148 3.836830043885599 3.836232450952907 3.835596406668114 3.834932911025789 3.834239964020012 3.833528565644349 3.832786715891821 3.83203441475489 3.831272662225419 3.83050945829465 3.829725802953169 3.828940696190877 3.828155137996953 3.827367128359821 3.826578667267108 3.825787754705615 3.825006390661268 3.82421257511908 3.823428308063108 3.822642589476409 3.821865419340993 3.821076797637776 3.820297724346529 3.819517199445833 3.818737222913021 3.817955794724124 3.817163914853823 3.816381583275385 3.815598799960611 3.814806564879769 3.814014878001541 3.813212739292954 3.812401148719321 3.811590106244172 3.810768611829186 3.809949665434126 3.809110267016767 3.808262416532825 3.807405113935881 3.806538359177311 3.805653152206207 3.804759492969298 3.803856381410876 3.802925817472709 3.801985801093964 3.801026332211119 3.800059410757883 3.799063036665105 3.798049209860687 3.797015930269494 3.795955197813266 3.794875012410519 3.793777373976458 3.792650282422876 3.79150573765806 3.79033273958669 3.789131288109742 3.787901383124382 3.786644024523866 3.785357212197435 3.78404294603021 3.782700225903079 3.781330051692594 3.77992142327086 3.778484340505418 3.777018803259136 3.775515811390092 3.773975364751458
 9.17 3.828362357819581 3.828266219965032 3.828130614150119 3.827956540373386 3.827733998633044 3.827464988926957 3.827140511252634 3.826768565607219 3.826342151987477 3.82586827038978 3.825347920810092 3.824790103243952 3.824194817686453 3.823571064132224 3.82291884257541 3.822238153009645 3.821546995428029 3.820826369823102 3.820106276186819 3.819374714510514 3.818623684784877 3.817881186999919 3.817127221144935 3.816372787208474 3.8156168851783 3.814859515041356 3.81410067678372 3.813341370390569 3.812580595846133 3.811818353133653 3.811065642235334 3.810312463132298 3.809557815804538 3.808792700230865 3.808036116388859 3.807280064254813 3.806523543803681 3.805756555009022 3.804990097842939 3.804224172276028 3.803447778277309 3.802671915814166 3.801885584852289 3.801100785355605 3.800296517286208 3.799493780604298 3.79867057526811 3.797848901233837 3.797008758455569 3.796159146885206 3.795301066472393 3.79442451716444 3.793538498906242 3.792634011640199 3.791722055306138 3.79077962984123 3.789829735179899 3.788851371253747 3.787854537991459 3.786849235318715 3.785815463158105 3.78475322142903 3.783672510047615 3.782573328926611 3.781446677975299 3.780290557099397 3.779116966200953 3.777904905178251 3.776674373925704 3.775415372333759 3.774118900288779 3.772803957672949 3.771450544364161 3.770069660235905 3.768660305157164 3.767212478992291 3.765737181600907 3.764223412837777
 9.19 3.816818720452563 3.816732524865213 3.816606844822432 3.816452680322783 3.816251031364495 3.816001897945454 3.815706280063197 3.815365177714899 3.814967590897359 3.81453351960699 3.814052963839799 3.813525923591373 3.812970398856859 3.812387389630944 3.811765895907835 3.811124917681236 3.810465454944322 3.809796507689715 3.809107075909454 3.808408159594969 3.807697758737051 3.806987873325818 3.806266503350682 3.805534648800316 3.804811309662617 3.804087485924668 3.803353177572698 3.802627384592046 3.801900106967112 3.801162344681318 3.800434097717063 3.799704366055673 3.798974149677357 3.798234448561157 3.797503262684895 3.796772592025121 3.79603043655706 3.795289796254557 3.794548671090021 3.793798061034361 3.793046966056935 3.792287386125481 3.791528321206062 3.790748771262991 3.789971736258777 3.789184216154051 3.788388210907497 3.787583720475787 3.786769744813505 3.785937283873074 3.785096337604684 3.784235905956215 3.783366988873158 3.782490586298541 3.78158469817284 3.780670324433907 3.779727465016876 3.778776119854092 3.777807288875009 3.776808972006116 3.775792169170838 3.774757880289451 3.773705105278989 3.772612844053147 3.77151309652219 3.770375862592855 3.769219142168254 3.76803493514777 3.766822241426964 3.765581060897464 3.764311393446868 3.763014238958635 3.761688597311981 3.760334468381767 3.758942852038393 3.757522748147683 3.756065156570777 3.754579077164015
 9.210000000000001 3.805449235953919 3.805373983134149 3.805258229506848 3.805123975070595 3.804942219823638 3.804712963763887 3.804448206888904 3.804135949195894 3.803768190681694 3.803363931342753 3.802923171175121 3.802435910174434 3.801911148335891 3.801367885654235 3.800787122123739 3.800186857738172 3.799558092490784 3.798919826374275 3.798272059380774 3.7976047915018 3.796926022728246 3.796248753050334 3.795559982457593 3.794869710938817 3.794169938482035 3.793469665074469 3.792777890702498 3.792075615351617 3.791371839006397 3.790658561650437 3.789953783266327 3.789249503835597 3.788543723338669 3.78783844175481 3.787121659062083 3.786406375237291 3.785689590255926 3.784974304092118 3.784248516718572 3.783523228106513 3.78278843822563 3.78205414704401 3.781301354528081 3.780549060642544 3.779797265350313 3.779025968612443 3.778247170388066 3.777458870634322 3.776661069306285 3.775845766356895 3.775020961736878 3.774187655394678 3.773335847276376 3.772465537325614 3.771586725483514 3.770680411688596 3.769764595876701 3.768830277980899 3.767878457931412 3.766897135655519 3.765908311077475 3.764890984118419 3.763845154696279 3.762780822725685 3.761698988117872 3.760577650780584 3.75943881061798 3.758282467530532 3.757086621414927 3.755863272163968 3.754621419666466 3.753341063807141 3.752033204466513 3.750696841520796 3.74932197484179 3.74792960429677 3.746488729748378 3.745030351054505
 9.23 3.794241902671038 3.794176593113819 3.794081766538391 3.793957422943346 3.793795562326953 3.793596184687142 3.793351290021505 3.793058878327275 3.792730949601322 3.792356503840134 3.791945541039806 3.791497061196016 3.791012064304019 3.790499550358616 3.789958519354137 3.789388971284422 3.788800906142792 3.788204323922026 3.787587224614337 3.786950608211338 3.786314474704018 3.785658824082706 3.785012656337043 3.784344971455945 3.783677769427568 3.783010050239273 3.782341813877586 3.781663060328159 3.780982789575729 3.780303001604072 3.779622696395966 3.778941873933138 3.778260534196225 3.777569677164715 3.776878302816908 3.776187411129857 3.775496002079321 3.774795075639706 3.774094631784012 3.773385670483775 3.772666191709011 3.771947195428151 3.771219681607985 3.770483650213595 3.769748101208295 3.76899303455356 3.768229450208963 3.767457348132106 3.766676728278548 3.765887590601736 3.765078935052929 3.764252761581125 3.763418070132988 3.762573860652768 3.76170213308222 3.760821887360531 3.75992312342423 3.759005841207112 3.758060040640149 3.757106721651406 3.756124884165957 3.755124528105787 3.754105653389712 3.753058259933283 3.75198334764869 3.750889916444676 3.749767966226429 3.748628496895499 3.747449508349685 3.746254000482947 3.745018973185294 3.74376642634269 3.742475359836942 3.741155773545603 3.739808667341852 3.738423041094398 3.737008894667362 3.735567227920169
 9.25 3.783192718972701 3.783138353167666 3.783053454273638 3.782939022289224 3.78279705721271 3.782617559042051 3.782401527774863 3.782139963408409 3.781840865939594 3.781496235364942 3.78111407168059 3.780706374882266 3.780251144965272 3.779777381924466 3.779267085754239 3.778738256448498 3.778190894000636 3.77762399840351 3.777038569649416 3.776443607730057 3.77582911263652 3.775214084359237 3.774589522887962 3.773955428211727 3.77331980031882 3.772684639196736 3.772039944832145 3.771383717210855 3.770736956317766 3.770080662136829 3.769423834651009 3.768767473842228 3.768100579691331 3.767433152178028 3.766766191280852 3.766099696977104 3.765423669242802 3.764737108052629 3.764052013379874 3.763367385196383 3.762673223472491 3.76196952817697 3.761257299276967 3.760536536737942 3.7598162405236 3.759077410595834 3.758340046914652 3.757583149438111 3.756818718122248 3.756035752921012 3.755243253786186 3.754443220667318 3.753623653511646 3.752786552264018 3.751930916866819 3.751067747259889 3.750185043380439 3.749284805162977 3.74835503253922 3.747418725438006 3.746452883785214 3.745469507503671 3.744456596513065 3.743437150729856 3.742378170067181 3.741301654434763 3.740196603738813 3.739063017881936 3.737911896763035 3.736722240277209 3.735514048315653 3.734278320765556 3.73300405751 3.73170125842785 3.730370923393656 3.729012052277537 3.727614644945077 3.726189701257213
 9.27 3.772277683248759 3.772232261680271 3.772158291090394 3.772063771477751 3.771941702840645 3.771782085177054 3.771585918484619 3.771353202760634 3.771083938002036 3.770768124205386 3.770425761366863 3.77003684948224 3.769631388546871 3.769178378555668 3.768716819503084 3.768217711383089 3.767701054189148 3.767164847914196 3.766620092550609 3.766055788090183 3.765482934524096 3.764889531842887 3.764296580036417 3.763694079093839 3.763091029003562 3.76247842975322 3.761855281329625 3.761232583718735 3.760608336905614 3.759975540874388 3.7593421956082 3.758708301089169 3.758064857298345 3.757421864215657 3.756769321819867 3.75611623008852 3.755464588997893 3.75480239852294 3.754131658637238 3.753461369312932 3.752782530520679 3.752094142229586 3.751406204407152 3.750700717019207 3.749995680029849 3.749272093401377 3.748549957094229 3.747808271066915 3.747049035275942 3.746291249675754 3.745514914218651 3.744720028854725 3.743917593531779 3.743095608195254 3.742266072788154 3.741407987250962 3.740541351521569 3.739657165535183 3.738743429224255 3.737822142518386 3.736873305344253 3.73590591762551 3.73490997928271 3.733895490233207 3.732853450391074 3.731792859667001 3.730703717968207 3.729597025198344 3.7284507812574 3.727287986041599 3.726085639443308 3.724865741350924 3.723608291648786 3.722331290217061 3.721016736931644 3.71966463166405 3.718293974281306 3.716884764645843
 9.289999999999999 3.761488793909819 3.761454317057037 3.761389275387374 3.761305668899465 3.761202497591635 3.761062761461881 3.76088546050787 3.760682594726925 3.760432164116014 3.760156168671739 3.759842608390316 3.759493483267566 3.759116793298891 3.758702538479259 3.758261718803181 3.757802334264692 3.757325384857328 3.756819870574099 3.756304791407463 3.755771147349302 3.755228938390892 3.75467716452287 3.754115825735208 3.753533922017176 3.752953453357306 3.752372419743362 3.7517808211623 3.75118065760023 3.750579929042374 3.749968635473026 3.749358776875514 3.748748353232147 3.748127364524177 3.747497810731749 3.746868691833853 3.746239007808275 3.745600758631544 3.744962944278885 3.744306564724155 3.743649619939802 3.742995109896794 3.74232103456457 3.741648393910978 3.740956187902214 3.740265416502759 3.739557079675319 3.738849177380756 3.73812270957802 3.737378676224089 3.736635077273893 3.735873912680245 3.73509418239377 3.734306886362832 3.733500024533455 3.732675596849254 3.731832603251351 3.730982043678302 3.730101918066011 3.729214226347648 3.728298968453575 3.72736514431125 3.726412753845148 3.725431796976671 3.724433273624061 3.72340618370231 3.722361527123065 3.721288303794541 3.720186513621422 3.719067156504766 3.717909232341913 3.716732741026377 3.715518682447758 3.71428605649163 3.713014863039445 3.711716101968428 3.710388773151471 3.709033876457026 3.707640411748997
 9.31 3.750809049386929 3.750773517723877 3.750729405583886 3.750654712965608 3.750561439867382 3.750440586287229 3.750293152222839 3.750109137671565 3.749897542630408 3.749640367096005 3.749356611064615 3.749045274532099 3.748698357493912 3.748313859945074 3.747911781880156 3.747492123293257 3.747043884177981 3.746568064527411 3.74608366433409 3.745590683589985 3.745078122286463 3.744546980414265 3.744016257963467 3.743465954923454 3.742916071282883 3.742356607029647 3.741787562150844 3.741218936632728 3.740639730460682 3.74005194361917 3.739463576091693 3.738865627860754 3.738268098907803 3.737660989213198 3.737054298756153 3.736438027514692 3.735823175465597 3.735198742584354 3.734564728845104 3.733922134220586 3.73328095868208 3.732620202199352 3.731960864740594 3.731292946272363 3.73060644675952 3.72992136616517 3.729217704450592 3.728505461575178 3.727785637496364 3.727046232169563 3.726299245548092 3.725534677583104 3.724760528223514 3.723968797415925 3.723158485104556 3.722330591231157 3.721484115734941 3.720629058552496 3.719746419617712 3.718845198861689 3.717925396212665 3.716978011595921 3.716022044933701 3.71502849614512 3.714026365146079 3.712985651849171 3.711927356163591 3.710840477995042 3.709736017245643 3.708592973813828 3.707431347594252 3.706232138477695 3.705014346350954 3.703757971096749 3.702474012593619 3.701162470715813 3.699821345333191 3.698442636311111
 9.33 3.740215448131271 3.740189862126904 3.740144680119527 3.740089902107806 3.7400165280901 3.739915558064447 3.739785992028565 3.739620829979835 3.739428071915288 3.739209717831598 3.738954767725064 3.738672221591592 3.738354079426684 3.738008341225414 3.737635006982411 3.737244076691836 3.736825550347362 3.736389427942147 3.735944709468811 3.735471394919409 3.734989484285399 3.734487977557621 3.733987874726258 3.733468175780806 3.732939880710044 3.732410989501996 3.731862502143895 3.731315418622144 3.73075773892228 3.730201463028933 3.729634590925782 3.729058122595514 3.72848305801978 3.727898397179145 3.727304140053048 3.726710286619744 3.726107836856264 3.725495790738356 3.724874148240437 3.724254909335536 3.723626073995241 3.72298864218964 3.722332613887264 3.721677989055027 3.721014767658166 3.720332949660178 3.719652535022756 3.718953523705726 3.718236915666978 3.717521710862399 3.716777909245807 3.716026510768874 3.715266515381062 3.714487923029544 3.713691733659131 3.712876947212199 3.712044563628605 3.711193582845618 3.71032400479783 3.70943682941708 3.708532056632368 3.707597686369774 3.706646718552372 3.70567615310014 3.704677989929875 3.703662228955105 3.702607870085993 3.701544913229248 3.700444358288032 3.699315205161865 3.698167453746526 3.696982103933959 3.695778155612169 3.69453660866513 3.693266462972673 3.691967718410391 3.690641374849533 3.689277432156893
 9.35 3.729673988613865 3.729659348732133 3.729633097453877 3.729588234777777 3.729523760702208 3.729440675225233 3.729330978344591 3.729194670057691 3.729030750361597 3.728830219253017 3.72860307672829 3.728349322783367 3.728069957413796 3.727751980614704 3.727418392380777 3.727056192706239 3.726676381584829 3.726268959009779 3.725843924973788 3.725410279468994 3.724957022486948 3.724486154018585 3.724005674054194 3.723516582583383 3.723017879595052 3.722509565077349 3.721991639017645 3.721465101402488 3.720928952217569 3.720393191447681 3.719847819076677 3.719292835087429 3.718729239461783 3.71816503218051 3.717593213223268 3.717010782568546 3.716429740193617 3.715840086074489 3.71523082018585 3.714623942501018 3.714006452991881 3.713391351628847 3.712757638380783 3.712105313214954 3.711454376096968 3.710795826990709 3.710117665858281 3.709431892659936 3.708737507354012 3.708024509896866 3.707303900242808 3.706564678344026 3.705807844150517 3.705042397610019 3.70425933866793 3.703457667267239 3.702637383348445 3.701799486849484 3.700943977705645 3.70006985584949 3.69916712121078 3.698256773716379 3.697317813290179 3.696351239853013 3.695366053322564 3.694363253613277 3.693321840636274 3.692261814299258 3.691184174506423 3.690068921158356 3.688935054151948 3.68776257338029 3.686571478732585 3.685343770094037 3.68408644734576 3.682801510364671 3.681487959023388 3.680136793190125
 9.369999999999999 3.719188669325268 3.71917297602518 3.719156656066199 3.71912070944702 3.719075136166034 3.719011936221324 3.718920109610655 3.718801656331461 3.718666576380841 3.718494869755535 3.718295536451921 3.718070576465994 3.717817989793349 3.717538776429164 3.717232936368184 3.716899469604691 3.716548376132493 3.716170655944893 3.715783309034667 3.715378335394037 3.714954735014645 3.714513507887521 3.714062654003057 3.713592173350973 3.713123065920285 3.712635331699269 3.712147970675427 3.711640982835454 3.71113536816519 3.710610126649591 3.710085258272681 3.709550763017515 3.709017640866129 3.708464891799503 3.707913515797508 3.707352512838861 3.706782882901079 3.706204625960424 3.705616741991852 3.705020230968965 3.704425092863951 3.703812327647531 3.703189935288902 3.70255891575568 3.701919269013835 3.701271995027638 3.700616093759593 3.699941565170375 3.699249409218766 3.698548625861586 3.697840215053629 3.697113176747593 3.696377510894006 3.695614217441161 3.694843296335037 3.694053747519227 3.693246570934865 3.692420766520543 3.691576334212239 3.690714273943235 3.689824585644032 3.688926269242276 3.687989324662667 3.687045751826877 3.686072550653464 3.685071721057786 3.684053262951905 3.683006176244506 3.6819304608408 3.680837116642433 3.679705143547388 3.678555541449895 3.677367310240332 3.676161449805124 3.674916960026648 3.673643840783128 3.672343091948536 3.671013713392487
 9.390000000000001 3.708717488775287 3.708711742510975 3.708694354455153 3.708677324606527 3.70864165296351 3.708596339524202 3.708523384286392 3.708433787247543 3.708316548404782 3.708171667754887 3.708001145294272 3.707803981018975 3.707579174924637 3.707328727006489 3.707060637259329 3.706754905677503 3.706432532254882 3.706092516984842 3.705733859860233 3.705347560873362 3.704952620015957 3.704549037279147 3.704117812653423 3.703686946128614 3.703237437693853 3.70277828733754 3.702300495047312 3.701824060810001 3.7013369846116 3.700842266437224 3.700336906271066 3.69982290409636 3.699300259895335 3.69876797364917 3.69823704533795 3.697686474940619 3.697137262434931 3.6965684077974 3.696001911003249 3.695426772026358 3.694841990839211 3.694239567412839 3.693637501716767 3.693017793718951 3.692389443385725 3.691753450681738 3.691108815569891 3.690445538011276 3.689773617965113 3.68908405538868 3.68838685023725 3.687671002464021 3.686937512020048 3.686195378854171 3.685434602912941 3.684656184140552 3.683860122478758 3.683046417866806 3.68221307024135 3.681353079536382 3.680484445683137 3.679587168610031 3.67867224824256 3.677739684503229 3.676778477311458 3.6757886265835 3.674781132232355 3.673745994167672 3.672682212295669 3.671599786519032 3.670479716736829 3.66934200284441 3.668175644733315 3.666970642291174 3.66574799540161 3.664486703944139 3.663197767794068 3.661880186822394
 9.41 3.698238445492693 3.698241646713472 3.698244191138499 3.698236078766495 3.698209309595888 3.698182883624799 3.698127800851041 3.698056061272103 3.697966664885142 3.697850611686971 3.697706901674041 3.697537534842432 3.697340511187833 3.697117830705524 3.696876493390358 3.696609499236741 3.696314848238609 3.696002540389407 3.695671575682063 3.695323954108964 3.694947675661925 3.694572740332169 3.694169148110289 3.69375689898622 3.69333599294921 3.692896429987784 3.692457210089707 3.691999333241952 3.69153279943066 3.691056608641103 3.690571760857642 3.690077256063688 3.689573094241657 3.689060275372928 3.688538799437798 3.688008666415433 3.687478876283822 3.686931429019727 3.686374324598634 3.685808562994699 3.685244144180698 3.684662068127967 3.684060334806354 3.683460944184155 3.682842896228061 3.682227190903092 3.681581828172544 3.680939807997921 3.680278130338871 3.679599795153128 3.678911802396436 3.67820715202249 3.677493843982861 3.676751878226932 3.676002254701818 3.675234973352304 3.674449034120762 3.673645436947079 3.672823181768582 3.671983268519957 3.671125697133173 3.670239467537398 3.66933457965892 3.66841303342106 3.667461828744094 3.666493965545161 3.665486443738178 3.664472263233754 3.663418423939096 3.662347925757922 3.661248768590368 3.660110952332889 3.658955476878174 3.657771342115042 3.656559547928346 3.655309094198878 3.654039980803263 3.652734207613864
 9.43 3.687746538024938 3.687758687175369 3.687760164652823 3.687770970456036 3.687762104583451 3.687744567033211 3.687708357803148 3.687664476890782 3.687592924293298 3.687493700007542 3.687377804030005 3.687236236356806 3.687076996983679 3.686880085905956 3.686667503118543 3.686427248615906 3.686160322392044 3.685884724440471 3.685582454754191 3.685252513325671 3.684913900146813 3.68455661520893 3.684191658502717 3.683808030018215 3.683405729744785 3.682993757671073 3.682574113784973 3.682134798073596 3.68169681052323 3.6812391511193 3.680772819846335 3.680297816687921 3.679813141626658 3.679319794644123 3.67881677572082 3.678306084836135 3.67778572196829 3.677256687094292 3.676718980189887 3.676163601229502 3.675608550186201 3.675035827031625 3.674463431735937 3.67387336426777 3.673275624594165 3.672659212680513 3.672034128490496 3.671401371986025 3.670749943127177 3.670080841872128 3.669403068177091 3.66871762199625 3.668003503281687 3.667281711983319 3.666542248048822 3.665794111423561 3.665018302050517 3.664224819870213 3.663412664820636 3.662582836837164 3.661734335852482 3.660868161796507 3.659974314596305 3.659061794176006 3.658121600456729 3.657162733356487 3.656176192790106 3.655160978669139 3.654128090901773 3.653067529392742 3.651977294043236 3.650860384750803 3.649714801409266 3.648540543908617 3.647338612134926 3.646109005970241 3.644840725292492 3.643553769975388
 9.449999999999999 3.677212764937879 3.677234862457829 3.677245273553253 3.677264998222901 3.677264036465233 3.67726438827841 3.677256053660289 3.677220032608414 3.677176325120001 3.677104931191928 3.677016850820723 3.676901084002548 3.676759630733181 3.676600491008002 3.676414664821972 3.676202152169613 3.67597195304499 3.675714067441686 3.675439495352775 3.675146236770805 3.674835291687765 3.674505660095059 3.674158341983477 3.673803337343169 3.673428646163607 3.673035268433554 3.672643204141035 3.672231453273294 3.671802015816766 3.671372891757029 3.670925081078774 3.670468583765759 3.67000239980077 3.669527529165577 3.669043971840889 3.66855172780631 3.66804979704029 3.66753017952008 3.66701187522168 3.666473884119789 3.665928206187752 3.66537484139751 3.664811789719541 3.664231051122806 3.663641625574696 3.663043513040967 3.662438713485682 3.661814226871153 3.661172053157878 3.660522192304475 3.659853644267618 3.659177409001972 3.658483486460126 3.657770876592523 3.657039579347391 3.656301594670671 3.655534922505945 3.654760562794361 3.653957515474563 3.653136780482606 3.652298357751885 3.651441247213057 3.650566448793954 3.649662962419509 3.648731788011669 3.647782925489311 3.646815374768161 3.6458101357607 3.644786208376085 3.643734592520053 3.642665288094834 3.641557294999059 3.640430613127665 3.639266242371805 3.638084182618749 3.636863433751788 3.635613995650139 3.634336868188839
 9.470000000000001 3.666628124815507 3.666649171140208 3.666678516413187 3.666697160633205 3.66671510379874 3.666733345907972 3.666732886958782 3.666724726948737 3.666697865875083 3.666654303734732 3.666593040524249 3.666505076239834 3.666390410877311 3.666258044432109 3.66609997689924 3.665913208273286 3.665710738548373 3.665490567718151 3.665241695775769 3.664976122713851 3.664692848524471 3.664390873199124 3.664071196728697 3.663732819103442 3.663385740312943 3.663020960346081 3.662646479191006 3.662253296835099 3.661851413264933 3.661439828466242 3.661010542423875 3.660581555121763 3.660133866542871 3.659677476669162 3.659212385481547 3.658727592959845 3.658245099082734 3.657743903827701 3.657233007171001 3.656714409087597 3.656187109551116 3.655651108533793 3.655097406006417 3.654535001938276 3.653964896297103 3.653375089049013 3.652778580158448 3.652163369588117 3.651539457298933 3.650897843249947 3.650248527398291 3.649580509699106 3.64889479010548 3.648201368568376 3.647479245036566 3.646749419456561 3.646001891772535 3.645236661926256 3.644442729857011 3.643640095501529 3.642810758793905 3.641961719665525 3.64109597804498 3.640201533857992 3.639289387027327 3.638359537472718 3.637390985110775 3.6364037298549 3.635399771615204 3.634356110298416 3.633295745807793 3.632206678043032 3.631088906900176 3.629943432271521 3.628770254045522 3.627568372106697 3.626327786335533 3.625059496608381
 9.49 3.655962616259683 3.65599261181979 3.656030891824023 3.656068456271156 3.656104305159681 3.6561314384878 3.656148856253413 3.656157558454115 3.656158545087181 3.656132816149555 3.656098371637836 3.656027211548267 3.655949335876714 3.655843744618653 3.655712437769151 3.655553415322845 3.655386677273925 3.655183223616103 3.654962054342605 3.654724169446129 3.654467568918833 3.654193252752301 3.653900220937517 3.653589473464835 3.653270010323946 3.652931831503851 3.652574936992822 3.652209326778372 3.651825000847218 3.65143195918524 3.651029201777448 3.650608728607942 3.650188539659865 3.649750634915368 3.649293014355565 3.648836677960485 3.648361625709029 3.647887857578923 3.647386373546668 3.646885173587492 3.646376257675297 3.645848625782611 3.645313277880528 3.644759213938659 3.644206433925075 3.643625937806247 3.643046725546992 3.642439797110407 3.641834152457816 3.641211791548701 3.640569714340643 3.639910920789253 3.639243410848112 3.638558184468697 3.637854241600319 3.637132582190048 3.636393206182645 3.635636113520489 3.634860304143503 3.634066777989081 3.63325453499201 3.632425575084394 3.631567898195574 3.630681504252051 3.629787393177403 3.628865564892203 3.627916019313936 3.626937756356915 3.625940775932192 3.624917077947474 3.623873662307035 3.622793528911623 3.621684677658371 3.620557108440706 3.619391821148253 3.618208815666741 3.616987091877911 3.615737649659413
 9.51 3.645225237889872 3.645264183111522 3.645311398394897 3.645357883738787 3.645402639141698 3.645446664601851 3.645482960117168 3.64550952568527 3.645527361303458 3.645528466968711 3.645510842677662 3.645477488426593 3.645415404211415 3.645337590027651 3.645242045870419 3.645109771734411 3.644960767613878 3.644794033502602 3.644609569393873 3.644397375280472 3.644158451154636 3.643910797008037 3.643645412831754 3.643361298616241 3.643058454351299 3.642747880026042 3.642408575628867 3.642070541147416 3.641713776568545 3.641337281878283 3.640953057061798 3.640560102103352 3.640147416986269 3.639727001692886 3.639296856204512 3.638857980501389 3.638401374562636 3.637936038366214 3.637460971888869 3.636968175106089 3.636467647992049 3.635957390519565 3.635439402660032 3.634903684383382 3.634359235658019 3.633796056450764 3.633225146726803 3.632646506449621 3.632039135580944 3.631434034080681 3.630800201906855 3.630158639015545 3.629499345360813 3.628832320894649 3.628136565566892 3.627433079325167 3.626711862114812 3.625961913878811 3.625204234557716 3.624418824089575 3.623625682409859 3.622803809451382 3.621954205144227 3.621085869415662 3.620199802190065 3.619296003388843 3.618354472930343 3.617394210729775 3.616416216699123 3.61540949074706 3.614365032778863 3.613301842696317 3.612221920397634 3.611102265777355 3.609955878726263 3.608779759131281 3.607566906875389 3.606335321837517
 9.529999999999999 3.634394988342883 3.634443883647751 3.634499034752422 3.6345534416557 3.634617104356106 3.634670022851878 3.634733197140963 3.634777627221005 3.634813313089334 3.634841254742959 3.63484145217855 3.634833905392427 3.634799614380543 3.634747579138469 3.634668799661372 3.634573275944004 3.634451007980672 3.634310995765223 3.63414323929102 3.633967738550916 3.63375549353723 3.633534504241724 3.633295770655567 3.633029292769314 3.632754070572872 3.632460104055469 3.632157393205623 3.631836938011106 3.63149673845891 3.631148794535212 3.630781106225332 3.6304056735137 3.630020496383811 3.629617574818188 3.629204908798336 3.628774498304702 3.628344343316625 3.627896443812294 3.6274297997687 3.626964411161585 3.626481277965397 3.625979400153232 3.625478777696788 3.624950410566309 3.624423298730528 3.623878442156615 3.623324840810118 3.622753494654904 3.622164403653101 3.621566567765034 3.620950986949166 3.620327661162033 3.619676590358181 3.619016774490098 3.618339213508148 3.617642907360504 3.616939855993075 3.61620805934944 3.615457517370773 3.614690229995769 3.613904197160572 3.613090418798699 3.612268894840963 3.611408625215393 3.610540609847157 3.609644848658482 3.608720341568568 3.607778088493512 3.606807089346217 3.605809344036311 3.604791852470058 3.603737614550272 3.602664630176228 3.601562899243567 3.600434421644214 3.599266197266274 3.598081225993948 3.596857507707432
 9.550000000000001 3.623471866272622 3.623528712077975 3.623593799540431 3.623656128658803 3.623727699431629 3.623808511857167 3.623879565933382 3.623941861657945 3.623995399028214 3.624040178041228 3.624077198693692 3.624086460981965 3.624078964902042 3.624054710449539 3.624002697619675 3.623933926407255 3.623837396806648 3.623724108811762 3.623593062416032 3.623435257612383 3.623248694393218 3.62305437275038 3.622843292675133 3.622602454158129 3.622354857189382 3.622077501758231 3.621792387853315 3.621498515462532 3.62117588457301 3.62085449517107 3.620505347242187 3.62014644077095 3.61977877574103 3.619402352135129 3.619008169934947 3.618594229121133 3.618182529673242 3.617752071569691 3.617302854787711 3.616844879303297 3.616379145091162 3.615904652124684 3.615412400375856 3.614911389815231 3.61439162041187 3.613864092133284 3.613318804945381 3.612754758812404 3.612192953696876 3.611603389559535 3.611005066359279 3.610389984053096 3.609755142596006 3.609113541940992 3.608453182038936 3.607766062838551 3.607069184286311 3.606355546326383 3.605623148900552 3.604862991948155 3.604095075406001 3.6032993992083 3.602484963286587 3.60164276756964 3.600781811983409 3.599904096450929 3.598996620892246 3.598062385224329 3.597109389360991 3.5961286332128 3.595120116687 3.594092839687416 3.593027802114373 3.591944003864602 3.590832444831153 3.589683124903298 3.588505043966446 3.58730920190204
 9.57 3.612453870349837 3.612510667068592 3.612583691419725 3.612664943402061 3.612745423014154 3.612834130254278 3.612923065120421 3.613013227610277 3.613083617721232 3.613155235450355 3.613210080794388 3.613246153749724 3.613265454312402 3.613257982478083 3.613232738242038 3.613189721599122 3.613130932543764 3.613033371069938 3.612930037171144 3.612797930840384 3.612639052070136 3.61247140085233 3.612275977178322 3.61206278103886 3.611841812424061 3.611592071323376 3.611333557725562 3.611056271618644 3.610761212989883 3.610447381825741 3.610124778111846 3.609793401832948 3.609443252972885 3.609074331514542 3.608706637439807 3.608310170729532 3.607915931363485 3.607502919320306 3.607071134577464 3.606630577111204 3.606182246896501 3.605715143907011 3.605240268115018 3.604756619491381 3.604255198005483 3.603736003625175 3.603208036316717 3.602671296044726 3.602107782772114 3.601545496460028 3.600954437067792 3.600356604552843 3.59973999887067 3.599105619974744 3.598463467816458 3.597792542345059 3.597114843507578 3.596408371248761 3.595684125511002 3.594951106234268 3.594190313356024 3.593411746811167 3.592605406531941 3.591781292447868 3.590938404485667 3.590077742569175 3.589178306619268 3.58827109655378 3.58732611228742 3.586363353731688 3.585371820794792 3.584352513381557 3.583304431393346 3.582238574727964 3.581134943279572 3.580012536938598 3.57885235559164 3.577664399121375
 9.59 3.601332999261871 3.601398747302651 3.601480709067831 3.601570884556249 3.601669273766474 3.601766876696799 3.601873693345231 3.601970723709489 3.602068967786987 3.602158425574823 3.602230097069773 3.602292982268268 3.602339081166388 3.60235839375984 3.602359920043941 3.602343660013604 3.602301613663312 3.602240780987103 3.602154161978544 3.60204875663071 3.601926564936158 3.601775586886901 3.601607822474384 3.601421271689452 3.601216934522326 3.600993810962564 3.600751900999041 3.600502204619905 3.600224721812552 3.599937452563582 3.599641396858773 3.599317554683034 3.59899492602037 3.598653510853845 3.598293309165534 3.597924320936487 3.597537546146684 3.597141984774986 3.596737636799095 3.596314502195503 3.595873580939447 3.595434873004854 3.594966378364297 3.594501096988937 3.594017028848476 3.593514173911097 3.593004532143412 3.592476103510404 3.59192888797537 3.591374885499863 3.590802096043628 3.590221519564543 3.58962315601856 3.589006005359632 3.588371067539658 3.587718342508412 3.587047830213474 3.586359530600165 3.585652443611476 3.584927569187996 3.584184907267844 3.583423457786587 3.582635220677177 3.581828195869867 3.581002383292134 3.580149782868609 3.579268394520989 3.57836921816796 3.577451253725117 3.576495501104879 3.575521960216406 3.574520630965513 3.573500513254585 3.57244260698249 3.571355912044488 3.570241428332142 3.569109155733228 3.567938094131643
 9.609999999999999 3.59011025171243 3.590184951479611 3.590275851178752 3.590374950808703 3.590481250368046 3.590596749855092 3.590721449267872 3.590837348604125 3.590952447861292 3.591059747036503 3.591158246126566 3.591238945127949 3.591311844036774 3.591357942848791 3.591386241559366 3.591386740163464 3.591371438655627 3.591337337029954 3.591277435280078 3.591198733399145 3.591093231379791 3.590979929214111 3.590827826893638 3.590668924409314 3.590491221751458 3.590284718909739 3.590070415873146 3.589838312629951 3.589587409167679 3.589317705473071 3.589039201532049 3.588741897329681 3.588436792850138 3.588112888076657 3.587770182991501 3.587418677575916 3.587058371810089 3.5866802656731 3.586284359142883 3.585878652196173 3.585465144808462 3.58503383695395 3.584593728605492 3.584135819734549 3.583669110311137 3.583184600303767 3.582682289679399 3.582171178403379 3.581652266439383 3.581105553749362 3.580551040293479 3.579987726030049 3.579396610915479 3.578797694904201 3.578180977948611 3.577545459999003 3.576883141003501 3.576212020907994 3.57552309965606 3.574815377188909 3.574090853445294 3.573337528361457 3.57256640187104 3.571777473905019 3.570959744391625 3.570124213256267 3.569270880421454 3.568379745806717 3.567479809328522 3.566542070900199 3.565585530431845 3.564601187830254 3.563589042998822 3.562549095837463 3.561490346242524 3.560393794106691 3.559268439318902 3.558115281764258
 9.630000000000001 3.578787626421334 3.578871278315105 3.578971116462733 3.579079140863081 3.579204351514747 3.579327748416058 3.579471331565065 3.579604100959532 3.579737056596925 3.579872198474404 3.579987526588811 3.58008604093665 3.580175741514082 3.580248628316901 3.580303701340523 3.580331960579964 3.580342406029821 3.580336037684256 3.580301855536967 3.580240859581172 3.580162049809581 3.580065426214372 3.579950988787166 3.579808737518996 3.579647672400285 3.579478793420808 3.579282100569666 3.579066593835252 3.578842273205222 3.578600138666453 3.578339190205014 3.578059427806125 3.577771851454123 3.577464461132416 3.577149256823454 3.576816238508673 3.576463406168466 3.576102759782131 3.575734299327828 3.575347024782535 3.574950936121996 3.574537033320676 3.574105316351714 3.573664785186865 3.573215439796454 3.572749280149319 3.57226430621276 3.571771517952483 3.571260915332538 3.570741498315272 3.570194266861257 3.569639220929242 3.569076360476081 3.56848568545668 3.567886195823927 3.567258891528629 3.566623772519448 3.56597083874283 3.56530009014294 3.564600526661591 3.563894148238174 3.563158954809587 3.56240494631016 3.561624122671583 3.560824483822827 3.560007029690075 3.559161760196635 3.558297675262869 3.557405774806111 3.556496058740582 3.555547526977313 3.55458117942406 3.553587015985217 3.552574036561733 3.551523241051027 3.550444629346894 3.549337201339423 3.5482119569149
 9.65 3.567379122124293 3.567461726540702 3.567570503646023 3.567696453439131 3.567830575918638 3.567972871082889 3.568124338929954 3.56827497945762 3.568425792663381 3.568577778544425 3.568711937097626 3.568837268319525 3.568954772206322 3.569044448753856 3.569126297957588 3.569181319812587 3.569209514313506 3.569229881454565 3.56921342122953 3.569189133631686 3.569137018653821 3.569057076288193 3.568960306526507 3.568844709359893 3.568711284778869 3.568559032773317 3.56838995333245 3.568201046444782 3.567984312098095 3.567769750279402 3.567526360974916 3.567274144170009 3.567004099849179 3.566714227996008 3.566417528593123 3.566101001622155 3.565776647063698 3.565433464897263 3.565072455101237 3.564702617652834 3.564324952528049 3.563929459701612 3.563515139146936 3.563091990836069 3.562662014739643 3.562213210826817 3.561745579065229 3.561261119420936 3.560767831858364 3.560266716340244 3.559737772827558 3.559201001279478 3.558646401653305 3.55807297390441 3.557492717986167 3.556883633849891 3.556266721444772 3.555621980717811 3.554968411613748 3.554288014074996 3.553588788041574 3.552871733451028 3.552135850238366 3.551383138335984 3.550601597673585 3.549792228178114 3.548965029773671 3.548119002381441 3.547245145919606 3.546343460303278 3.545423945444402 3.544475601251686 3.543498427630513 3.542494424482853 3.541471591707182 3.540410929198392 3.539321436847704 3.53820411454258
 9.67 3.555877737572672 3.55596929490368 3.556087011470646 3.556222887272453 3.556364922307729 3.556525116574836 3.556684470071864 3.556853982796623 3.557022654746631 3.557193485919107 3.557354476310957 3.557496625918757 3.557631934738746 3.557749402766806 3.557849029998445 3.557930816428782 3.557985762052526 3.558023866863957 3.558034130856903 3.558026554024721 3.558002136360271 3.557948877855892 3.557878778503374 3.557790838293938 3.5576750572182 3.557540435266146 3.5573879724271 3.557227668689696 3.557038524041839 3.556830538470678 3.556614711962566 3.556381044503027 3.55612753607672 3.555866186667393 3.555586996257853 3.555288964829922 3.554982092364392 3.554657378840985 3.554323824238312 3.553972428533819 3.553602191703751 3.553224113723096 3.552828194565543 3.552423434203426 3.552001832607681 3.551570389747783 3.551122105591704 3.550665980105851 3.550181013255016 3.549698205002313 3.549187555309126 3.548669064135049 3.548121731437822 3.547567557173274 3.547004541295261 3.546413683755599 3.545805984504001 3.545188443488013 3.544544060652945 3.543881835941804 3.543200769295223 3.542501860651394 3.541775109945995 3.541040517112116 3.540277082080186 3.5394868047779 3.53867768513014 3.537849723058903 3.536994918483216 3.53611127131906 3.53520878147929 3.534279448873554 3.533321273408208 3.532335254986233 3.531320393507148 3.53028768886693 3.529217140957918 3.528117749668733
 9.69 3.544289471533265 3.5443899821668 3.54451663869417 3.544661441114273 3.544822389425751 3.544991483626981 3.545168723716074 3.545356109690861 3.545543641548887 3.5457313192874 3.545910142903336 3.546071112393308 3.546233227753592 3.546368488980114 3.546484896068427 3.546594449013701 3.546667147810698 3.546731992453758 3.546769982936772 3.546780119253165 3.546782401395871 3.546746829357307 3.546704403129349 3.546634122703306 3.546544988069892 3.546427999219195 3.54630315614065 3.546160458823006 3.545988907254294 3.545809501421794 3.545611241312 3.545394126910584 3.545169158202362 3.54491633517125 3.544654657800234 3.544384126071319 3.544085739965495 3.543789499462696 3.543464404541747 3.543130455180331 3.542788651354934 3.542418993040803 3.542051480211896 3.541655112840833 3.541260890898845 3.540838814355725 3.540408883179772 3.53996109733774 3.539504456794778 3.539029961514386 3.53853861145834 3.538028406586649 3.537509346857491 3.536973432227147 3.536419662649946 3.5358480380782 3.535257558462139 3.534649223749848 3.534024033887199 3.533378988817784 3.532717088482848 3.532037332821217 3.531328721769229 3.530603255260662 3.529857933226661 3.529085755595664 3.528295722293324 3.527486833242439 3.526650088362869 3.525784487571459 3.524902030781959 3.523979717904945 3.523050548847734 3.522082523514305 3.521086641805212 3.520072903617497 3.519020308844608 3.517939857376309
 9.710000000000001 3.53262932278808 3.532739787108078 3.532875384089488 3.533028113731219 3.533197976031925 3.533375970990002 3.533572098603579 3.53377835887051 3.533983751788366 3.53417927735442 3.534376935565641 3.534564726418679 3.534744649909846 3.534897706035109 3.535041894790069 3.535169216169944 3.53526967016955 3.535351256783284 3.535416976005102 3.535454827828495 3.53546481224647 3.53546692925152 3.535432178835607 3.535388560990127 3.535318075705891 3.535228722973087 3.535121502781259 3.534996415119272 3.534852459975279 3.534690637336691 3.53451094719014 3.534322389521446 3.534105964315578 3.533880671556622 3.533636511227732 3.533384483311103 3.533114587787917 3.532825824638314 3.532519193841339 3.5322046953749 3.531871329215727 3.531530095339319 3.531170993719902 3.530804024330376 3.530418187142269 3.530014482125682 3.529602909249239 3.529173468480035 3.52872615978358 3.528270983123742 3.527796938462694 3.527306025760854 3.526806244976827 3.526279596067344 3.525744078987202 3.525190693689202 3.524619440124086 3.524020318240469 3.523413327984779 3.522788469301187 3.52214474213154 3.521474146415291 3.520794682089431 3.520087349088418 3.519351147344103 3.518608076785656 3.517826137339496 3.517036328929209 3.516218651475479 3.515372104896002 3.514497689105414 3.513605404015208 3.512684249533651 3.511745225565706 3.510768332012947 3.509763568773473 3.508739935741823 3.507687432808893
 9.73 3.52090529013411 3.521024708520573 3.521159246444596 3.521321903905098 3.521500680900747 3.521696577429958 3.521911593490875 3.522125729081377 3.522339984199057 3.522564358841221 3.522779853004865 3.522985466686672 3.523184199882996 3.523364052589843 3.523527024802859 3.523672116517309 3.523789327728067 3.523899658429584 3.523982108615878 3.524037678280507 3.524075367416549 3.524096176016576 3.52408910407263 3.524063151576196 3.524020318518177 3.523949604888866 3.52386001067791 3.523752535874288 3.523637180466277 3.523493944441415 3.523331827786471 3.52316183048741 3.522962952529356 3.522756193896556 3.522530554572339 3.522298034539079 3.522045633778154 3.521776352269904 3.521488189993591 3.521192146927347 3.520877223048142 3.520555418331725 3.520214732752586 3.519856166283903 3.519488718897493 3.519104390563765 3.518712181251664 3.518291090928622 3.517873119560501 3.517426267111539 3.516972533544297 3.516499918819598 3.516009422896469 3.515502045732086 3.514985787281708 3.514441647498618 3.513889626334063 3.513309723737184 3.512720939654957 3.512115274032124 3.511481726811128 3.510839297932041 3.510168987332499 3.509470794947632 3.508764720709985 3.508029764549457 3.507277926393217 3.506497206165635 3.505698603788205 3.504871119179467 3.504015752254929 3.503142502926991 3.502240371104858 3.501321356694466 3.500363459598395 3.499386679715789 3.498372016942264 3.497339471169833
 9.75 3.509104372383128 3.509232745212167 3.509377224562374 3.509557810432679 3.509746502821764 3.509951301728057 3.510175207149727 3.510408219084669 3.510641337530505 3.510873562484564 3.511106893943876 3.511332331905158 3.511547876364799 3.511746527318847 3.511927284762992 3.51210014869255 3.512246119102443 3.512364195987182 3.512464379340845 3.512547669157055 3.512614065428962 3.512652568149212 3.512663177309931 3.51265589290269 3.512630714918484 3.512587643347704 3.512516678180106 3.512437819404781 3.512331067010123 3.5122154209838 3.512071881312714 3.511920447982976 3.51174012097986 3.511551900287774 3.511345785890217 3.511130777769744 3.510897875907923 3.510647080285296 3.510377390881333 3.510099807674394 3.509805330641681 3.509490959759192 3.509169695001678 3.508830536342589 3.508482483754032 3.508107537206718 3.507733696669908 3.507332962111367 3.506923333497305 3.506496810792328 3.506061393959377 3.505599082959675 3.505127877752669 3.504638778295971 3.504132784545297 3.503617896454409 3.50307511397505 3.502524437056881 3.50194586564742 3.501349399691974 3.50074503913357 3.500112783912897 3.499461633968227 3.498782589235348 3.4980956496475 3.497370815135294 3.496638085626644 3.495876461046694 3.495097941317737 3.494289526359146 3.493454216087293 3.49260001041547 3.491717909253813 3.490807912509216 3.489879020085255 3.488922231882101 3.487926547796441 3.486912967721387
 9.77 3.497255568361468 3.497383896005353 3.497547317260376 3.497727832125479 3.497924440599356 3.498149142680453 3.498381938366955 3.498623827656782 3.498874810547576 3.499125887036696 3.499378057121203 3.499621320797844 3.499846678063048 3.500073128912902 3.50027167334314 3.500453311349127 3.500617042925834 3.50076386806783 3.500892786769253 3.500993799023792 3.501067904824665 3.501134104164594 3.501163397035784 3.501184783429894 3.50117826333801 3.501152836750621 3.501100503657586 3.501040264048108 3.500962117910701 3.500855065233155 3.500730106002511 3.500597240205016 3.500445467826097 3.500276788850321 3.500089203261354 3.49988271104193 3.499669312173805 3.499437006637717 3.499186794413347 3.498918675479277 3.498642649812939 3.498348717390577 3.498046878187198 3.497726132176525 3.497388479330947 3.497041919621474 3.496678453017681 3.496297079487662 3.495896798997971 3.495489611513573 3.495064516997789 3.494630515412236 3.494169606716776 3.493700790869452 3.493214067826431 3.492708437541946 3.492185899968232 3.491645455055464 3.491086102751695 3.490509843002787 3.489914675752353 3.48930160094168 3.488670618509674 3.488011728392775 3.487334930524905 3.486640224837381 3.485926611258852 3.485185089715224 3.484415660129585 3.483627322422127 3.482812076510074 3.481977922307605 3.481114859725768 3.480223888672408 3.479315009052084 3.478368220765984 3.477402523711846 3.476408917783875
 9.789999999999999 3.485348876909823 3.485486159737029 3.485649523370622 3.485838967809554 3.486055493052534 3.486289099098022 3.486530785944222 3.486791553589075 3.487051402030249 3.487322331265127 3.4875823412908 3.487844432104051 3.488088603701342 3.488323856078802 3.488551189232208 3.488750603156971 3.488933097848115 3.489097673300262 3.489245329507612 3.489365066463916 3.489467884162463 3.489542782596048 3.489599761756956 3.489639821636929 3.489650962227145 3.489645183518189 3.489621485500026 3.489569868161966 3.489510331492639 3.489421875479962 3.489326500111106 3.489202205372459 3.489069991249596 3.48891985772724 3.488750804789224 3.488564832418457 3.488359940596882 3.488147129305431 3.487916398523995 3.487667748231369 3.487411178405218 3.487136689022027 3.486844280057057 3.486543951484298 3.486224703276421 3.48588853540473 3.485544447839109 3.485182440547977 3.484802513498229 3.484405666655186 3.483999899982541 3.483576213442304 3.483135606994742 3.482686080598326 3.48220863420967 3.481724267783472 3.481220981272453 3.480700774627294 3.480151647796576 3.479594600726714 3.479020633361892 3.478417745643997 3.477806937512552 3.477168208904649 3.476510559754877 3.475825989995255 3.475132499555158 3.474401088361243 3.473661756337381 3.472893503404578 3.472098329480898 3.471274234481393 3.470431218318016 3.469570280899549 3.468671422131522 3.467754641916128 3.466798940152147 3.465825316734855
 9.81 3.473394296883037 3.473531535258291 3.473703841739388 3.473902216325291 3.474128659014722 3.474371169806156 3.474622748697817 3.474892395687665 3.475172110773392 3.475450893952409 3.475730745221835 3.476011664578486 3.476273652018862 3.476527707539128 3.476763831135105 3.476993022802251 3.477193282535641 3.477377610329952 3.477533006179439 3.477681470077921 3.477793002018754 3.477896601994805 3.477972269998438 3.478021006021478 3.478061810055194 3.478074682090267 3.478069622116761 3.478036630124097 3.47799670610102 3.477927850035571 3.477841061915047 3.477745341725977 3.477622689454083 3.477492105084242 3.477342588600453 3.477176139985796 3.476990759222397 3.476797446291385 3.476576201172852 3.476347023845809 3.476109914288149 3.475845872476594 3.475572898386657 3.475291991992592 3.474984153267347 3.474667382182517 3.474333678708295 3.473991042813417 3.473631474465114 3.473253973629061 3.472858540269318 3.472455174348282 3.472034875826622 3.471595644663232 3.471138480815165 3.47066438423758 3.470181354883677 3.46967139270464 3.469142497649569 3.468606669665424 3.468041908696955 3.46745921468664 3.466869587574616 3.466241027298613 3.465604533793885 3.464939106993139 3.464256746826468 3.463555453221274 3.4628262261022 3.462079065391054 3.461302971006732 3.460498942865147 3.459676980879148 3.458827084958441 3.457958255009516 3.457051490935559 3.456125792636375 3.455172160008306
 9.83 3.461382827149905 3.461530021434231 3.461712271227005 3.461920576527202 3.462154937333556 3.462398353644558 3.462668825458449 3.462947352773211 3.463246935586558 3.463534573895929 3.463834267698471 3.464124016991032 3.464405821770148 3.464668682032022 3.46492359777252 3.465171568987142 3.465390595671016 3.465583677818871 3.465767815425023 3.465926008483351 3.466066256987278 3.466178560929746 3.466273920303193 3.46635133509953 3.466400805310113 3.466432330925716 3.466446911936506 3.46643354833201 3.466411240101088 3.466361987231899 3.466294789711874 3.466219647527675 3.466115560665168 3.465994529109385 3.465864552844487 3.465717631853725 3.465551766119407 3.465368955622851 3.465167200344351 3.464958500263134 3.464731855357313 3.464486265603848 3.464233730978499 3.463963251455782 3.463674827008919 3.463379457609792 3.463055143228894 3.462733883835281 3.462383679396516 3.46202652987862 3.461652435246018 3.461259395461487 3.460848410486096 3.460430480279154 3.459993604798151 3.459529783998697 3.459058017834469 3.458568306257144 3.458070649216339 3.45754404665955 3.457000498532088 3.456429004777013 3.455849565335069 3.455251180144615 3.454624849141562 3.4539815722593 3.453319349428628 3.452628180577685 3.451920065631877 3.451193004513804 3.450437997143183 3.44965504343678 3.448853143308326 3.448023296668442 3.447165503424565 3.446288763480861 3.445374076738151 3.444440443093827
 9.85 3.449327466592977 3.44948361714374 3.449665810707662 3.449884047283728 3.450128326870684 3.450380649467037 3.450661015071045 3.450959423680712 3.451257875293773 3.451566369907694 3.451873907519651 3.452173488126524 3.452474111724882 3.452756778310971 3.453030487880693 3.453287240429598 3.45352703595286 3.453737874445264 3.453941755901183 3.454118680314557 3.454267647678875 3.454409657987151 3.4545137112319 3.454610807405114 3.454679946498237 3.454731128502136 3.454754353407077 3.454770621202695 3.454757931877959 3.454728285421151 3.454680681819827 3.454614121060785 3.454540603130034 3.454439128012757 3.454319695693274 3.454192306155007 3.454035959380441 3.453872655351085 3.453692394047433 3.453493175448918 3.453285999533878 3.453061866279505 3.452818775661803 3.452568727655547 3.452290722234228 3.452015759370015 3.451711839033698 3.451400961194644 3.451072125820747 3.450725332878369 3.450361582332297 3.449988874145681 3.449599208279988 3.449191584694935 3.448766003348443 3.448332464196572 3.447871967193466 3.447402512291289 3.44691509944017 3.446400728588135 3.445877399681048 3.445327112662544 3.444767867473966 3.444180664054297 3.443575502340097 3.442952382265426 3.442301303761786 3.441631266758041 3.44094427118035 3.440228316952098 3.439493403993812 3.4387315322231 3.437950701554565 3.437140911899732 3.436304163166971 3.435448455261421 3.434553788084903 3.433641161535848
 9.869999999999999 3.437231214108357 3.43738732127931 3.437578459069206 3.437796627477038 3.438050826501565 3.438313056141309 3.438602316394546 3.4389116072593 3.439218928733331 3.439536280814126 3.439864663498892 3.440183076784542 3.440493520667677 3.440784995144581 3.4410795002112 3.441345035863126 3.441603602095585 3.441834198903411 3.442047826281034 3.442243484222458 3.442412172721236 3.442563891770452 3.442696641362698 3.442803421490046 3.442891232144026 3.442962073315598 3.443005944995125 3.443030847172346 3.443038779836345 3.443027742975519 3.44299973657755 3.44295376062937 3.442889815117129 3.442808900026158 3.442709015340938 3.442591161045056 3.442456337121175 3.44231254355099 3.442141780315192 3.441963047393422 3.441777344764235 3.441562672405054 3.441341030292127 3.441101418400479 3.440843836703873 3.440579285174757 3.440296763784215 3.439996272501927 3.439677811296104 3.439352380133454 3.439008978979115 3.438647607796612 3.438278266547798 3.437881955192798 3.437476673689958 3.43705442199578 3.436614200064871 3.436167007849878 3.435690845301433 3.435196712368087 3.434684608996249 3.434155535130124 3.433607490711647 3.433041475680415 3.432457489973629 3.431845533526015 3.431224606269764 3.43056670813446 3.429899839047007 3.42920499893156 3.428481187709453 3.427740405299119 3.426980651616027 3.426191926572593 3.425376230078113 3.42453056203868 3.423667922357108 3.422776310932852
 9.890000000000001 3.42507606860552 3.425242132746848 3.425434215212952 3.425661316002837 3.425915435115275 3.426197572548802 3.426496728301712 3.426805902372047 3.42713309475759 3.427460305455856 3.427798534464079 3.4281267817792 3.428447047397858 3.428758331316374 3.429061633530733 3.429346954036572 3.429615292829165 3.429865649903399 3.430098025253761 3.430304418874312 3.430501830758672 3.430663260899995 3.430815709290946 3.430942175923678 3.431039660789807 3.431130163880383 3.431192685185867 3.4312382246961 3.431255782400275 3.431265358286908 3.431256952343805 3.43122156455803 3.43117719491587 3.431105843402806 3.431026510003473 3.430929194701626 3.430813897480101 3.430681618320778 3.430531357204541 3.430363114111238 3.43018688901964 3.429993681907395 3.429782492750991 3.429563321525707 3.429327168205567 3.429073032763298 3.428800915170276 3.428520815396483 3.428223733410454 3.42790966917923 3.427586622668301 3.427236593841559 3.42687858266124 3.426513589087873 3.426119613080221 3.425708654595225 3.425289713587949 3.424852790011519 3.42438788381706 3.423914994953644 3.423425123368219 3.422916269005551 3.422379431808159 3.421834611716251 3.421261808667658 3.420671022597765 3.420062253439444 3.419434501122989 3.41877976557604 3.418106046723516 3.41740334448754 3.416683658787372 3.415934989539327 3.415168336656706 3.414372700049716 3.413549079625397 3.412707475287541 3.411836886936615
 9.91 3.412878029007118 3.413044050465477 3.413245078053492 3.413473111770176 3.413737151614315 3.414029197584459 3.41432924967892 3.414657307895759 3.414984372232782 3.415332442687527 3.415669519257258 3.416008601938946 3.416347690729264 3.416679785624569 3.416992886620887 3.4172879937139 3.417575106898928 3.417835226170909 3.418088351524385 3.418313482953479 3.418511620451875 3.418701764012794 3.418864913628976 3.419000069292653 3.419128230995522 3.419228398728727 3.419311572482823 3.419366752247754 3.419413938012822 3.419433129766657 3.419435327497188 3.419419531191608 3.419385740836344 3.419344956417021 3.41927517791843 3.419188405324489 3.419094638618205 3.418971877781642 3.418842122795875 3.418694373640954 3.418529630295863 3.418356892738478 3.418166160945521 3.417958434892518 3.417732714553757 3.417498999902236 3.417248290909621 3.416980587546195 3.416693889780809 3.416400197580835 3.416089510912111 3.41575982973889 3.41542315402379 3.415058483727734 3.4146868188099 3.414297159227663 3.413889504936539 3.413463855890122 3.413030212040032 3.412568573335849 3.412089939725057 3.411602311152976 3.411087687562702 3.410554068895046 3.410002455088461 3.409432846078982 3.408835241800158 3.408229642182981 3.407596047155817 3.406933456644343 3.406252870571463 3.405553288857246 3.404826711418851 3.404081138170449 3.40330656902315 3.402505003884927 3.40167344266054 3.400824885251454
 9.93 3.400621094248796 3.400787073367359 3.400998046518506 3.401236013701262 3.401500974914422 3.401801930156553 3.402111879425982 3.402440822720791 3.402788760038808 3.403135691377596 3.403493616734444 3.403842536106356 3.404191449490037 3.40453335688188 3.404856258277953 3.40517115367398 3.405469043065327 3.405748926446985 3.40600180381355 3.406246675159203 3.406464540477691 3.406665399762304 3.406848253005855 3.407003100200653 3.407140941338481 3.407261776410568 3.407354605407566 3.407429428319518 3.407487245135836 3.407527055845262 3.407548860435846 3.407553658894911 3.407540451209019 3.40749923736394 3.407451017344617 3.407384791135128 3.407300558718653 3.407199320077434 3.407090075192736 3.40695282404481 3.406808566612851 3.406646302874955 3.406467032808079 3.406279756387995 3.406075473589246 3.405853184385105 3.405613888747518 3.405366586647069 3.405101278052921 3.404818962932772 3.404518641252803 3.404211312977627 3.403885978070234 3.403542636491942 3.403182288202337 3.402812933159222 3.402416571318557 3.402013202634404 3.401590827058866 3.401151444542033 3.40069305503191 3.400217658474368 3.399724254813076 3.399201843989434 3.398672425942516 3.398114000608996 3.397547567923091 3.396953127816484 3.396330680218261 3.395700225054842 3.395030762249906 3.394353291724324 3.393647813396083 3.392913327180216 3.392160832988726 3.391380330730508 3.390580820311275 3.389752301633484
 9.949999999999999 3.388310263279009 3.388486200397507 3.388698119548584 3.388946020731272 3.389209903944383 3.389512769186494 3.389832616455951 3.390171445750854 3.390529257069053 3.390887050408135 3.391244825765418 3.391613583137933 3.391973322522422 3.392315043915311 3.392657747312708 3.39298343271038 3.393291100103739 3.393591749487827 3.393864380857293 3.394118994206377 3.394356589528889 3.394567166818186 3.394759726067152 3.394935267268173 3.395093790413115 3.395224295493295 3.395336782499458 3.395432251421747 3.395499702249679 3.39556013497211 3.395592549577209 3.395607946052426 3.395614324384458 3.395594684559216 3.395556026561795 3.395510350376433 3.395437655986476 3.395356943374345 3.395258212521494 3.39514246340837 3.395008696014376 3.394867910317828 3.394709106295914 3.394533283924647 3.394339443178827 3.394128584031992 3.393909706456372 3.393673810422842 3.393429895900876 3.393158962858494 3.392880011262217 3.39258304107701 3.392279052266236 3.391958044791597 3.391608018613087 3.391250973688929 3.390876909975525 3.390493827427396 3.390083725997126 3.3896646056353 3.38921846629045 3.388764307908984 3.388282130435136 3.387781933810894 3.387273717975939 3.386737482867582 3.386182228420696 3.385599954567648 3.385008661238235 3.384389348359612 3.383752015856223 3.38308566364973 3.382401291658942 3.381688899799742 3.380957487985012 3.380198056124561 3.379419604125045 3.378613131889895
 9.970000000000001 3.375950535058844 3.376127430513607 3.376339296097038 3.376587131808179 3.376871937645852 3.37717471360865 3.377495459694934 3.377844175902825 3.378202862230193 3.378570518674649 3.378949145233538 3.379317741903923 3.379688308682573 3.380049845565956 3.380393352550214 3.380738829631159 3.381056276804249 3.381366694064574 3.381650081406838 3.381925438825337 3.382172766313943 3.38240306386608 3.382606331474703 3.382802569132275 3.38297077683074 3.383110954561506 3.383244102315408 3.383350220082688 3.383438307852967 3.383518365615214 3.383561393357715 3.383596391068045 3.383614358733035 3.383614296338736 3.383597203870392 3.383562081312397 3.383508928648267 3.383438745860596 3.383361532931024 3.383256289840192 3.383144016567711 3.383013713092112 3.382866379390811 3.382711015440061 3.382528621214915 3.382348196689173 3.382140741835343 3.381916256624592 3.381683741026698 3.381434195010001 3.381176618541356 3.380891011586078 3.380598374107897 3.380288706068897 3.37997000742947 3.379625278148258 3.379271518182098 3.378900727485966 3.378510906012919 3.378104053714036 3.377680170538361 3.377237256432842 3.376776311342266 3.376297335209201 3.375800327973931 3.375285289574394 3.374752219946112 3.37419111902213 3.373611986732943 3.373013823006436 3.372397627767806 3.3717534009395 3.371080142441135 3.370398852189436 3.369679530098155 3.368951176078 3.368184790036562 3.367399371878236
 9.99 3.363528908561841 3.363705762685841 3.36392757512973 3.364176345892563 3.36446207497317 3.364774762370162 3.365105408081915 3.365455012106567 3.36582357444201 3.366202095085881 3.366581574035549 3.366961011288107 3.367341406840357 3.3677137606888 3.36806707282962 3.368423343258667 3.368751571971447 3.369071758963097 3.369374904228375 3.369660007761634 3.369918069556807 3.370159089607383 3.370382067906387 3.370588004446358 3.370776899219321 3.370937752216767 3.371080563429624 3.371207332848233 3.371315060462316 3.371395746260952 3.371469390232545 3.371514992364793 3.371543552644659 3.371564071058334 3.371557547591206 3.371542982227828 3.371501374951878 3.371451725746125 3.371385034592389 3.37130030147151 3.371198526363297 3.371089709246496 3.370962850098749 3.370818948896547 3.370657005615189 3.370478020228738 3.370291992709975 3.370088923030356 3.369876811159958 3.369638657067439 3.369392460719983 3.369128222083252 3.368856941121335 3.368558617796697 3.368252252070123 3.367927843900669 3.367585393245601 3.367235900060344 3.366858364298423 3.366472785911404 3.366070164848841 3.365648501058208 3.365199794484845 3.364742045071891 3.364266252760227 3.363763417488408 3.363251539192599 3.362711617806512 3.362153653261338 3.361577645485677 3.360972594405473 3.360349499943945 3.359707362021515 3.359038180555734 3.358349955461216 3.357632686649558 3.356887374029272 3.356133017505707




==> SI/Au_ReEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 -113964.1172937616 -113322.3627632824 -112504.9197976835 -111517.2548565233 -110365.9048741727 -109058.3828446933 -107603.074641275 -106009.1273582191 -104286.3312105445 -102444.9974897303 -100495.8345697319 -98449.82437114957 -96318.10126748191 -94111.83557778408 -91842.12328462236 -89519.88369643039 -87155.76615432202 -84760.06687469786 -82342.65653894312 -79912.87267663232 -77479.5954127338 -75051.10653392968 -72635.07316529819 -70238.54009209255 -67867.92089163525 -65528.99771408985 -63226.92861063197 -60966.22689613407 -58750.85386074337 -56584.23087032776 -54469.21177403829 -52408.14351858025 -50402.899247551 -48454.89554216923 -46565.13265164247 -44734.315922986 -42962.77051912086 -41250.52061785264 -39597.321516083 -38002.63472382289 -36465.8283754791 -34986.03325405686 -33562.22590576619 -32193.23414628952 -30877.78069761588 -29614.54861317114 -28402.11719777228 -27239.00789386941 -26123.66983280282 -25054.60508158961 -24030.25946414777 -23049.07138181353 -22109.45332322515 -21209.89989609754 -20348.88744901252 -19524.90889777154 -18736.47445291463 -17982.17234857946 -17260.59959138321 -16570.3781405528 -15910.18029105816 -15278.73819744654 -14674.8100451297 -14097.17919221578 -13544.70050155886 -13016.26772986099 -12510.81015292718 -12027.27895986057 -11564.70694189446 -11122.14798159176 -10698.6918064905 -10293.4590650274 -9905.633485215074 -9534.420602066308 -9179.056611833816 -8838.810809148556 -8513.001153275351 -8200.966765743997
 0.03 -54345.53084910857 -54198.85172302772 -54010.88221610591 -53781.94796543472 -53512.46572070102 -53202.94061776997 -52853.96624658013 -52466.2254716473 -52040.49158983013 -51577.62979477488 -51078.59840142172 -50544.44976621859 -49976.3305403423 -49375.4812492371 -48743.2349192772 -48081.01483792877 -47390.33121607194 -46672.77684324864 -45930.02166641254 -45163.75880695386 -44375.82610027087 -43568.09315813844 -42742.46443076992 -41900.88005131547 -41045.30526231119 -40177.71953083811 -39300.1053301748 -38414.40142842056 -37522.56639710307 -36626.55512074465 -35728.25128079968 -34829.4876811249 -33932.03703056993 -33037.58601715635 -32147.73309359631 -31264.07003706562 -30388.05402646654 -29521.04948972758 -28664.32415645725 -27818.98956357369 -26986.17374784159 -26166.84594951425 -25361.87543504142 -24572.01409488279 -23797.92053138471 -23040.20891085866 -22299.36859699581 -21575.79792415499 -20869.77879701593 -20181.59509581981 -19511.41482143118 -18859.33427005646 -18225.35530936614 -17609.49220772632 -17011.66819321334 -16431.75006735645 -15869.54902954869 -15324.88294674024 -14797.50750446552 -14287.13435886866 -13793.45892991963 -13316.17241831871 -12854.93015215011 -12409.35345676661 -11979.07931427633 -11563.73024728368 -11162.91377073821 -10776.21149250389 -10403.24221111579 -10043.60350478171 -9696.889279654702 -9362.687343087424 -9040.61431132144 -8730.276269297567 -8431.279927833388 -8143.237182129865 -7865.782801369165 -7598.54854837483
 0.05 -26543.38163339559 -26508.0771075189 -26462.81904032239 -26407.56266579736 -26342.27013783 -26266.90656906398 -26181.43897876545 -26085.83615728851 -25980.06914109575 -25864.11239201146 -25737.94523799335 -25601.5536322271 -25454.93196101179 -25298.08499365134 -25131.02976814595 -24953.79755533751 -24766.43570746103 -24569.00948884559 -24361.60380355116 -24144.27473987468 -23917.18696656006 -23680.50487744136 -23434.40664386921 -23179.09646193169 -22914.80514108738 -22641.79054946372 -22360.33770900593 -22070.72151294008 -21773.28454976897 -21468.42322016707 -21156.52700277963 -20838.00889205233 -20513.30388600067 -20182.84895805147 -19847.08658683138 -19506.55441952268 -19161.75525745003 -18813.20282991322 -18461.41860616581 -18106.86976330784 -17750.14720188249 -17391.78115653601 -17032.29904703619 -16672.20343568624 -16311.99224677906 -15952.20404958792 -15593.32916777464 -15235.83859261533 -14880.15151630142 -14526.75112157843 -14176.05657673844 -13828.46227778481 -13484.30826572705 -13143.98416361837 -12807.81697828274 -12476.10128594469 -12149.09496200849 -11827.07835195987 -11510.2791878901 -11198.88723307013 -10893.07912531761 -10593.02742848197 -10298.86530339456 -10010.68590845859 -9728.590983951286 -9452.658159239843 -9182.938795333672 -8919.445549370928 -8662.21573692968 -8411.25084882965 -8166.533844517917 -7928.026233983106 -7695.703392693785 -7469.514314986604 -7249.392989621778 -7035.263145763958 -6827.056462924636 -6624.686492811169
 0.07000000000000001 -15006.00914967444 -14994.48762752806 -14979.81980494191 -14961.96082811522 -14940.87212027782 -14916.51644356356 -14888.85587896179 -14857.85064094421 -14823.45842759169 -14785.63442104205 -14744.33148854316 -14699.50066772432 -14651.09166559377 -14599.05349223062 -14543.33504056855 -14483.88577476907 -14420.65635765811 -14353.59933915747 -14282.66984168868 -14207.77180427002 -14128.90651507662 -14046.05350489982 -13959.18532353689 -13868.28057107745 -13773.32449624159 -13674.30968857927 -13571.23665387358 -13464.07439061364 -13352.84522352646 -13237.6111110911 -13118.40973530886 -12995.28903827534 -12868.30755859619 -12737.51517230623 -12602.95917528829 -12464.78253273411 -12323.08749563578 -12177.98712032623 -12029.60450148509 -11878.00954327088 -11723.41046371052 -11565.96057334794 -11405.82204860142 -11243.14488187878 -11078.09026082704 -10910.88020262577 -10741.70538635107 -10570.7570935213 -10398.19427767338 -10224.26607089838 -10049.17804388065 -9873.133859434849 -9696.304535221467 -9518.937093249626 -9341.237003657352 -9163.399343606632 -8985.603735159844 -8808.075216534493 -8631.005116783992 -8454.565333144979 -8278.933007047308 -8104.298727421945 -7930.828596884843 -7758.662373939226 -7587.962468441509 -7418.878783731398 -7251.545183446437 -7086.065395235041 -6922.577206356606 -6761.188808017109 -6601.995519636096 -6445.075701575675 -6290.526123082813 -6138.419541698689 -5988.815550968952 -5841.764647739937 -5697.326215241665 -5555.541035431902
 0.09 -9490.047811574805 -9485.221368654466 -9479.189804691408 -9471.916808716933 -9463.37498560976 -9453.540413521943 -9442.390282713583 -9429.901376282467 -9416.049087468897 -9400.807102302302 -9384.147265533771 -9366.03972916655 -9346.453083954342 -9325.354614384056 -9302.710477595469 -9278.48597381429 -9252.645742387886 -9225.154008214047 -9195.974819943351 -9165.010638515356 -9132.269983359105 -9097.732029350114 -9061.362820271062 -9023.129515473207 -8983.000595382389 -8940.946194139819 -8896.938342216075 -8850.906660290157 -8802.832621646747 -8752.734036017833 -8700.593608382347 -8646.397313243457 -8590.134707530662 -8531.777747726212 -8471.287577395686 -8408.722823013506 -8344.089729717838 -8277.399179507865 -8208.666241910536 -8137.841768394374 -8065.021491594386 -7990.236165533359 -7913.52166547924 -7834.89694866273 -7754.39002109055 -7672.092281923442 -7588.059805538975 -7502.348657362122 -7414.980407315075 -7326.074200105793 -7235.704226635446 -7143.945142552012 -7050.840066404052 -6956.516956749404 -6861.064087042419 -6764.563865055609 -6667.088008083087 -6568.762475820645 -6469.684097818566 -6369.936109356984 -6269.61443769969 -6168.836560341401 -6067.701677077645 -5966.288918498102 -5864.708787937097 -5763.066229413174 -5661.45682905791 -5559.951965077744 -5458.665745016809 -5357.688220599317 -5257.102625132303 -5156.980822949001 -5057.419851574803 -4958.497373206375 -4860.282641414349 -4762.840362314808 -4666.249010507523 -4570.571891252493
 0.11 -6493.743767862277 -6491.263135868156 -6488.277584608691 -6484.753748434036 -6480.669312625882 -6476.007031178579 -6470.752108452012 -6464.890462772722 -6458.407565166464 -6451.28799881003 -6443.515206692236 -6435.0715525735 -6425.938343029899 -6416.095980160925 -6405.524026430002 -6394.201352493097 -6382.106200053233 -6369.216291357076 -6355.508921324319 -6340.887158770793 -6325.380558752375 -6308.982669018887 -6291.670251725183 -6273.420126600983 -6254.209203231652 -6234.014652549836 -6212.813976082511 -6190.53305904068 -6167.156030579834 -6142.706947499313 -6117.166180888621 -6090.515046569319 -6062.735999823462 -6033.788251044577 -6003.615404895905 -5972.269230914356 -5939.738127458179 -5906.012277263174 -5871.083093247104 -5834.866208386157 -5797.436814281578 -5758.793496439891 -5718.937184707145 -5677.846757326912 -5635.507988933618 -5591.97403134752 -5547.255946304923 -5501.362161737084 -5454.260802102755 -5406.024962481966 -5356.676416451185 -5306.235792081216 -5254.68802102759 -5202.109255117014 -5148.531659970829 -5093.980586245413 -5038.46965750792 -4982.071167101529 -4924.826369385456 -4866.76264925912 -4807.921984395252 -4748.370712011434 -4688.157079901936 -4627.30968703045 -4565.892536748061 -4503.965872748907 -4441.582309607616 -4378.771287357747 -4315.610191368926 -4252.153644262728 -4188.451895673958 -4124.546089116029 -4060.506885447573 -3996.387461263587 -3932.235113149976 -3868.095302846832 -3804.030883064853 -3740.091623593027
 0.13 -4701.506595708355 -4699.958344244777 -4698.213513654665 -4696.237556887211 -4694.009151953441 -4691.513441007346 -4688.739082419386 -4685.676249383709 -4682.315267505249 -4678.646078117034 -4674.657904581351 -4670.339296231031 -4665.678106308616 -4660.661622761755 -4655.276603152564 -4649.509384836863 -4643.345904666109 -4636.771764360303 -4629.772272094229 -4622.235417531851 -4614.215451534655 -4605.719328859032 -4596.731876045425 -4587.23780338799 -4577.221663057797 -4566.667960835342 -4555.561145189202 -4543.820445417248 -4531.437355645066 -4518.452594453054 -4504.851279979526 -4490.61872712194 -4475.740583232557 -4460.173243678571 -4443.853005710253 -4426.845632254411 -4409.138849424723 -4390.721050615561 -4371.580567922359 -4351.614936409651 -4330.907930628055 -4309.451443864195 -4287.238404893232 -4264.234615592595 -4240.412108968317 -4215.818872042179 -4190.452626549122 -4164.306428900374 -4137.325983478564 -4109.574385447084 -4081.054959177043 -4051.768257021409 -4021.673483897319 -3990.830501973802 -3959.24871000309 -3926.928823779042 -3893.857540455328 -3860.085474508703 -3825.628092588055 -3790.484982747553 -3754.671139221244 -3718.227782856221 -3681.176013181172 -3643.515417745899 -3605.283985424545 -3566.515706729893 -3527.236498137505 -3487.44762906594 -3447.202522902129 -3406.530633398645 -3365.457407301591 -3323.999318493677 -3282.205349756585 -3240.106715369546 -3197.729405667341 -3155.098567980423 -3112.25905877291 -3069.24301828094
 0.15 -3548.027353419176 -3546.813059055833 -3545.576746647876 -3544.278133358639 -3542.893307191283 -3541.406652960479 -3539.807370567046 -3538.087011597071 -3536.237767869819 -3534.251785361258 -3532.120712132312 -3529.835764092878 -3527.38766163428 -3524.766782064075 -3521.963196477917 -3518.966773903588 -3515.76718865217 -3512.3539745107 -3508.71655000945 -3504.690474495155 -3500.374966539139 -3495.794525806174 -3490.938779306138 -3485.797268146135 -3480.359360595457 -3474.614353069928 -3468.551405135423 -3462.066971322996 -3455.159931539841 -3447.898834251482 -3440.273000500987 -3432.271697820786 -3423.884259381869 -3415.060855713696 -3405.724573716393 -3395.969364574493 -3385.785268568976 -3375.16255737169 -3364.090761693423 -3352.444155644247 -3340.331217352307 -3327.743706775158 -3314.673844526228 -3301.07998092821 -3286.927183895303 -3272.272103437389 -3257.109255971686 -3241.426711821321 -3225.155492275719 -3208.364801784965 -3191.052055959458 -3173.210531547348 -3154.784611565592 -3135.834551066072 -3116.36115302602 -3096.354462362257 -3075.787698281229 -3054.706169391661 -3033.114320723669 -3010.998021017343 -2988.359784764946 -2965.230984013847 -2941.619777961813 -2917.509895502275 -2892.927280304132 -2867.893024738549 -2842.418896993476 -2816.489265145177 -2790.145674584322 -2763.403138922108 -2736.272212628797 -2708.75363758289 -2680.883670333483 -2652.679281700851 -2624.151952260739 -2595.31247247599 -2566.193260254709 -2536.813292627029
 0.17 -2758.268298856832 -2756.629896089844 -2755.204829921201 -2753.926509547117 -2752.753874741602 -2751.659931589867 -2750.626880115064 -2749.641923609874 -2748.694079386058 -2747.772918956515 -2746.867512965779 -2745.966715286129 -2745.058896697556 -2744.132281970828 -2743.175036673644 -2742.175419320492 -2741.121802687205 -2740.002755711431 -2738.80707210015 -2736.936066365109 -2734.799551106455 -2732.522208764051 -2730.096010954777 -2727.51294381269 -2724.764861747169 -2721.843617632015 -2718.740926336077 -2715.267478903124 -2711.434079985529 -2707.387662032819 -2703.120312332221 -2698.623964394091 -2693.890533570526 -2688.849295090468 -2683.386150489399 -2677.659329506105 -2671.661037713154 -2665.383537641658 -2658.817719254571 -2651.789429516317 -2644.458819899974 -2636.818843066597 -2628.862660744639 -2620.537877630827 -2611.800589527472 -2602.728417424894 -2593.315693031759 -2583.548063650535 -2573.338261990136 -2562.77383660325 -2551.850682331879 -2540.559084541313 -2528.828905720298 -2516.731332523491 -2504.264181431565 -2491.411907404603 -2478.138365005696 -2464.492754074062 -2450.475040530467 -2436.063008802373 -2421.253343262025 -2406.075879477558 -2390.532900285274 -2374.598235500301 -2358.293657892997 -2341.634967369544 -2324.626883707099 -2307.242818006668 -2289.520446640175 -2271.467170382217 -2253.085140831272 -2234.365323739761 -2215.338128887059 -2196.012269244222 -2176.390263293655 -2156.473771081035 -2136.288289490405 -2115.844435046226
 0.19 -2194.362850307665 -2193.855631013108 -2193.386915234988 -2192.914195368517 -2192.419603529121 -2191.895182319737 -2191.33704170528 -2190.742781600713 -2190.110162780066 -2189.436698914589 -2188.719584449059 -2187.955633826009 -2187.141495868345 -2186.273511531454 -2185.347982236482 -2184.360974696915 -2183.308608551006 -2182.186808112897 -2180.991467755448 -2180.282861737901 -2179.652602291447 -2178.966207075599 -2178.216742617987 -2177.397308249716 -2176.500866647868 -2175.520594495927 -2174.449435672007 -2173.271668873684 -2171.98108028689 -2170.577805004962 -2169.054533202211 -2167.403687164584 -2165.617637577974 -2163.447692672482 -2160.478389018567 -2157.342176068433 -2154.032525533206 -2150.542887683569 -2146.863850258401 -2142.66149646274 -2138.258616233036 -2133.64920794416 -2128.827373129101 -2123.713875478633 -2118.242827684559 -2112.543006986473 -2106.609254278326 -2100.423627927437 -2093.863126655151 -2087.055551824879 -2079.996692580119 -2072.674495672001 -2064.99565351317 -2057.05574289237 -2048.851724781957 -2040.363180168818 -2031.543059937875 -2022.452780936429 -2013.09061104724 -2003.427181998359 -1993.45602153839 -1983.2110837071 -1972.692080433134 -1961.864336892998 -1950.750222968481 -1939.364638443342 -1927.708902784271 -1915.747377555906 -1903.519390425082 -1891.028538415256 -1878.272108278487 -1865.234273059041 -1851.944361429896 -1838.406523590915 -1824.617697125143 -1810.57367131771 -1796.2971110498 -1781.793668588299
 0.21 -1797.816471954191 -1797.821012801101 -1797.801216457499 -1797.725115084571 -1797.580085712957 -1797.36198913801 -1797.070250230894 -1796.70562456927 -1796.269019491845 -1795.761393581588 -1795.183637782909 -1794.536257458548 -1793.8196528924 -1793.034049744872 -1792.179293067768 -1791.255179986037 -1790.261111653995 -1789.196417193916 -1788.060149025057 -1786.981608391339 -1785.866033496019 -1784.681904151678 -1783.426905253843 -1782.098624286433 -1780.69461986705 -1779.212210639858 -1777.64874002346 -1776.164914120745 -1774.74057429714 -1773.232000533108 -1771.635607655986 -1769.947532455475 -1768.163964286124 -1766.513324359189 -1765.384526325057 -1764.155703046227 -1762.820871759502 -1761.374018524568 -1759.80883105463 -1758.104795223124 -1756.269855238763 -1754.297488179395 -1752.181233373229 -1749.63061981401 -1746.406465994705 -1743.022653742182 -1739.474287133224 -1735.730988070115 -1731.554686291853 -1727.202279694928 -1722.669727435481 -1717.940111082595 -1712.865303790486 -1707.60135225542 -1702.145081921409 -1696.468011497054 -1690.502974644375 -1684.339057399156 -1677.973959981141 -1671.367977351529 -1664.511939974516 -1657.45078313918 -1650.1831465979 -1642.663398677581 -1634.91869922045 -1626.966405011928 -1618.806238154174 -1610.392058145328 -1601.770071026219 -1592.942136158421 -1583.902294699937 -1574.628632147535 -1565.153273717813 -1555.477907842419 -1545.595575156458 -1535.497795362971 -1525.207507960494 -1514.727509324961
 0.23 -1504.861751857618 -1504.985726664652 -1505.058877127931 -1505.066491601058 -1505.001823534212 -1504.863339923359 -1504.651443527537 -1504.36720565651 -1504.012239431353 -1503.587909620918 -1503.095590457379 -1502.536599334391 -1501.911918091656 -1501.222514489972 -1500.469060781068 -1499.652110676796 -1498.771998022409 -1497.828799278893 -1496.822442019444 -1495.826211545334 -1494.786891026498 -1493.68708487229 -1492.525652637823 -1491.301466371384 -1490.013225108331 -1488.659512216823 -1487.238835500609 -1485.824961563922 -1484.408334043341 -1482.922703111177 -1481.366091054648 -1479.736721034739 -1478.032566828173 -1476.305679955493 -1474.645288897642 -1472.905881402884 -1471.085011485172 -1469.180214014411 -1467.191503098209 -1465.415149453891 -1463.547878168647 -1461.586418644673 -1459.52758092519 -1457.642657496111 -1456.153525157014 -1454.55308065391 -1452.836368665069 -1450.997376229944 -1449.021845509937 -1446.915275168461 -1444.672783656475 -1442.239013588313 -1439.04804999136 -1435.716173911831 -1432.240084757629 -1428.566121558081 -1424.563664619114 -1420.411658951373 -1416.107605647722 -1411.588288085614 -1406.839686928971 -1401.935111003469 -1396.872763318502 -1391.586529408612 -1386.115527966847 -1380.484493142308 -1374.692412674148 -1368.676212434427 -1362.497252952591 -1356.156870294844 -1349.64611357243 -1342.935369053724 -1336.064280456187 -1329.033227695491 -1321.831733870659 -1314.447288965738 -1306.90616525036 -1299.209541963627
 0.25 -1280.598319545553 -1280.754863995864 -1280.83921269905 -1280.854012633585 -1280.800098590865 -1280.678529888992 -1280.490630428318 -1280.237930990144 -1279.921690280219 -1279.543345918864 -1279.104311979759 -1278.605731879603 -1278.048857521064 -1277.434695191588 -1276.764185620819 -1276.037964599538 -1275.256589363151 -1274.420507442929 -1273.529858088291 -1272.634643663528 -1271.698971122482 -1270.711131064735 -1269.670451776932 -1268.576307662908 -1267.427925266273 -1266.224429589135 -1264.964820710574 -1263.695797808462 -1262.411299088099 -1261.069433221046 -1259.669091497398 -1258.209072694547 -1256.688293865305 -1255.136168247994 -1253.603261400863 -1252.007202062867 -1250.34682294251 -1248.620737436062 -1246.829020076071 -1245.108147410598 -1243.318228513151 -1241.457775022732 -1239.52516021288 -1237.583114087958 -1235.682567304332 -1233.704447313395 -1231.646766622709 -1229.531016870801 -1227.569893210402 -1225.520783094141 -1223.381093255912 -1221.19736758032 -1219.511695151783 -1217.71906687407 -1215.81590295018 -1213.796783011691 -1211.653556985853 -1209.389553187936 -1207.001529425557 -1204.248886600955 -1201.08260069651 -1197.794070828109 -1194.381199750372 -1190.713691097193 -1186.870429040583 -1182.901493150368 -1178.805501436982 -1174.480173859364 -1170.025059979792 -1165.442102847461 -1160.717867792656 -1155.808755413546 -1150.771645337885 -1145.606222942321 -1140.297362112495 -1134.827052727781 -1129.22965075522 -1123.505425338108
 0.27 -1103.823364923338 -1103.985182739756 -1104.073636642453 -1104.098895509717 -1104.064602593404 -1103.972300454691 -1103.822704426364 -1103.616141202557 -1103.35321545701 -1103.034631991017 -1102.661350212393 -1102.234236546901 -1101.754307483702 -1101.222624256514 -1100.64014366227 -1100.007688619193 -1099.325923166266 -1098.595468306229 -1097.816679994252 -1097.026944274581 -1096.199861367463 -1095.326913508764 -1094.407770044717 -1093.442030884284 -1092.429386311643 -1091.369147861331 -1090.260787358565 -1089.137758627263 -1087.995653668243 -1086.80470771005 -1085.564089634789 -1084.273151281265 -1082.931040027638 -1081.557995455675 -1080.188483798559 -1078.766579374035 -1077.291636204514 -1075.762965925545 -1074.180632683843 -1072.631606525805 -1071.02722037719 -1069.366843114343 -1067.649678427005 -1065.911614972449 -1064.181754920267 -1062.392688886806 -1060.543480057793 -1058.644151697283 -1056.793201340619 -1054.878230468606 -1052.898090059642 -1050.863115816025 -1048.899697260159 -1046.865375795844 -1044.758685329321 -1042.62472814418 -1040.580099123715 -1038.454778713777 -1036.246915918605 -1034.18559792163 -1032.313808222696 -1030.343564782661 -1028.27242366584 -1026.093743570321 -1023.808063635723 -1021.415013717603 -1018.912605617329 -1015.903402755945 -1012.779979080262 -1009.552278589207 -1006.193927568283 -1002.618189019895 -998.9386703772453 -995.1546606895155 -991.2412349661648 -987.1686333683001 -982.9922184353227 -978.7117377353612
 0.29 -961.7600720417208 -961.9266289252615 -962.0227433034455 -962.0608766420177 -962.0460817339945 -961.9801798886202 -961.8637399377266 -961.6968096601095 -961.4795492246237 -961.212341152785 -960.89569520176 -960.5305522687062 -960.1177398175084 -959.6583738290383 -959.1532628761397 -958.6033168246249 -958.0093110616211 -957.3719356526922 -956.6917149292105 -955.9979657075169 -955.2703213414587 -954.5021536099433 -953.6933437411873 -952.8437656753723 -951.9531788674553 -951.0210856318903 -950.0472026310406 -949.0571615090655 -948.0476975730495 -946.9960265231433 -945.9015212334514 -944.7636772853696 -943.5819852550303 -942.3715363564561 -941.1580697419499 -939.9000998611726 -938.597106280257 -937.2487007622057 -935.8552498096873 -934.4792087712199 -933.0571129115668 -931.5887521470124 -930.0737224459962 -928.5367741953916 -926.9981577324997 -925.4119522426024 -923.7777350216762 -922.1022951036118 -920.4485027510111 -918.745115008349 -916.9916131159905 -915.1940004832402 -913.4244920182795 -911.6021140125185 -909.7260604765415 -907.8173139244806 -905.9300013032929 -903.9849786630623 -901.9813037640748 -899.9723470160619 -897.9676007446378 -895.8987944796019 -893.7646929594196 -891.683815745859 -889.579805042414 -887.4032216098428 -885.1527887718262 -883.212751403486 -881.1975648952264 -879.0947502841334 -876.9020224449486 -874.6152463324655 -872.2367442670364 -869.7653135547772 -867.1044730339781 -864.1383472391968 -861.0850866745191 -857.9440863875245
 0.31 -845.6763384563804 -845.849668527094 -845.954240831251 -846.0030347023867 -846.0021620798054 -845.9545754684975 -845.8613994107836 -845.7229545701102 -845.5395069274713 -845.3114192909944 -845.0393349192939 -844.7240082592474 -844.3662956989139 -843.9671371363617 -843.5274463652372 -843.0479204779491 -842.529523287399 -841.9727379682356 -841.3781761186536 -840.769708243801 -840.1307844619049 -839.4561011342489 -838.7457646201815 -837.9995609583567 -837.2173774754311 -836.3988567234709 -835.5437745473249 -834.6726378832424 -833.7828013900122 -832.8561358138995 -831.8920737886527 -830.8903379718364 -829.8504052187251 -828.7842755949729 -827.712186529224 -826.6015576068036 -825.4521102055626 -824.2635282749005 -823.0361358589147 -821.8181954645511 -820.560966175544 -819.2643072128313 -817.9281842420338 -816.5713162284594 -815.2088487399791 -813.8066831979734 -812.364914376409 -810.8883699489479 -809.4227355838159 -807.9168226859974 -806.3705173861183 -804.7881321751992 -803.2194811842456 -801.6091398074401 -799.956927767469 -798.2762988212987 -796.602092104481 -794.8838296118237 -793.1210667120228 -791.3443831936066 -789.5593153392898 -787.7268138255852 -785.8461463442741 -783.9724590420867 -782.0700877746926 -780.1157438708713 -778.108726302491 -776.1391651556985 -774.1156557985099 -772.0347456397835 -769.9192025743672 -767.8484501090345 -765.7143837636667 -763.5161584419927 -761.3459651660872 -759.3151682687192 -757.2090986375774 -755.026848005348
 0.33 -749.58503376688 -749.7488304632808 -749.8456382145924 -749.8890333548321 -749.8865102234072 -749.8415987764571 -749.7561320362953 -749.6307244792398 -749.4659601521695 -749.2622027681775 -749.0202624717444 -748.7407218038881 -748.4243566577932 -748.0720383854576 -747.684508375938 -747.2624877758066 -746.8065929024754 -746.3172859110736 -745.7950876055979 -745.259785745087 -744.6976780556051 -744.1043362588387 -743.4797540181443 -742.8237171029042 -742.1360825720664 -741.4167462777646 -740.6652406899307 -739.8985878428168 -739.1145438043619 -738.2981831693315 -737.4490265771699 -736.5668745554933 -735.6513093901478 -734.7119901227446 -733.7655338765633 -732.7853351116996 -731.7711946102974 -730.7229921926782 -729.6409736651433 -728.5639379001725 -727.4526840497019 -726.3073928920981 -725.1280435133893 -723.9294372232405 -722.7236111060835 -721.4839808077306 -720.2104336577102 -718.9071428274641 -717.6093282244443 -716.2776805220348 -714.9123612251054 -713.5167568708848 -712.1283061647001 -710.7056884500055 -709.2490354119661 -707.7680951137252 -706.2882678643207 -704.7733992170635 -703.2231242970239 -701.6587522561022 -700.0841386539972 -698.4726607632017 -696.8239330959906 -695.1733071511828 -693.4980017782852 -691.7832151564514 -690.0285259855166 -688.2855341861905 -686.5018729063377 -684.6754759300954 -682.8168567864395 -680.962935553645 -679.0630642559606 -677.1166915486764 -675.1451968876479 -673.174568679232 -671.153663106494 -669.0818911274649
 0.35 -669.0252740607061 -669.1674675633016 -669.2472803556316 -669.2787772686062 -669.2691930000377 -669.2223668837837 -669.1397940346037 -669.0223526789331 -668.8705747518152 -668.6849645102546 -668.4661122432931 -668.214712679133 -667.9314868896665 -667.617200402795 -667.2723860729517 -666.8977762902671 -666.4938152488464 -666.0609386446488 -665.5995437134845 -665.1264029196725 -664.6298404659195 -664.1060423350029 -663.5549412538606 -662.9764594807112 -662.3703455858365 -661.7363652166835 -661.0743042879458 -660.3983504673043 -659.7067273975058 -658.9865756354733 -658.2377091091405 -657.4597626327044 -656.652498240989 -655.8238591436116 -654.9878058996267 -654.1220817133229 -653.226438151824 -652.3009691851341 -651.3457065492413 -650.3927143328686 -649.4098432884368 -648.3970771677593 -647.3545017829641 -646.2942174930841 -645.2261440167179 -644.1286186711054 -643.0017745379132 -641.8488157559566 -640.6982734410226 -639.5187108328907 -638.3102562695653 -637.0757301886592 -635.8448980557824 -634.5852413196964 -633.2968160939056 -631.9876261642537 -630.6771627219955 -629.3376715217011 -627.9691524632465 -626.5876513970253 -625.1962147513996 -623.7749318812919 -622.3238026366942 -620.8683876497477 -619.3923633389217 -617.8850880286926 -616.3463550830016 -614.811872650635 -613.2454824205579 -611.6460040850973 -610.0200282087578 -608.3913797003299 -606.7274628858403 -605.0280144797828 -603.3051781519641 -601.5738453872048 -599.8045748350374 -597.9969520464739
 0.37 -600.7268101438041 -600.8439742486662 -600.9045113934498 -600.923004305614 -600.9064195464035 -600.858000071789 -600.778891967513 -600.6698177483925 -600.5310075420477 -600.3628277972534 -600.1657773171229 -599.9404314073695 -599.6874267698975 -599.4073832820046 -599.1007052314976 -598.7681336580364 -598.409886791051 -598.0264422545865 -597.6180119694542 -597.1990666130806 -596.7594944774706 -596.2960762057046 -595.8086246474169 -595.2970637437103 -594.7612290019739 -594.2008220910874 -593.6156867375018 -593.017877052699 -592.4058520025364 -591.7687417289945 -591.106254964845 -590.4180685317625 -589.7039315024053 -588.9706716369861 -588.2300843648541 -587.4632900516042 -586.6701108022205 -585.8504370807526 -585.0044465470119 -584.1592625107576 -583.2875373038294 -582.3895032706574 -581.4652275775635 -580.5247035412349 -579.5763822767299 -578.6021136653345 -577.6020475425602 -576.5789726065301 -575.5565565469598 -574.5087915948945 -573.4358499933116 -572.3401177886512 -571.2460511432737 -570.1270979687915 -568.9834662801549 -567.8215892703059 -566.6573884051493 -565.46856723851 -564.2552300466816 -563.03013238208 -561.7959289454467 -560.5368336759559 -559.2529219584983 -557.9642150473236 -556.6581345051386 -555.3265540566648 -553.9693982555688 -552.6135994635847 -551.2320733405631 -549.8239331440759 -548.3941334371284 -546.9599594024303 -545.4978532615931 -544.0075960975316 -542.4976612782659 -540.9783235802364 -539.429290709169 -537.8502736164533
 0.39 -542.3911134730969 -542.4851658613004 -542.5270604984228 -542.5317672193341 -542.5061388884268 -542.4531582349198 -542.3738345411682 -542.2687044540831 -542.137919089792 -541.9818768516777 -541.8007741719574 -541.5952805869762 -541.3657230564049 -541.112697076547 -540.8364660279778 -540.5375370577516 -540.2163156464252 -539.8729299501662 -539.5076531382222 -539.1330958760421 -538.740334094359 -538.3265310245441 -537.8915531105675 -537.4353155979018 -536.9575921297173 -536.4582128107324 -535.9368795690825 -535.4042018665867 -534.8588032377943 -534.2911559581975 -533.7010548120071 -533.0881516598859 -532.4523131670381 -531.79946179206 -531.1396944869439 -530.456714648642 -529.7503722925792 -529.0205838585076 -528.2675501090862 -527.5144075015578 -526.7379206628932 -525.9380406287501 -525.1149213465883 -524.2771747932629 -523.4319614073985 -522.5638211368292 -521.6729192013646 -520.761651271116 -519.8499970605924 -518.9160345387459 -517.9599541551074 -516.9838024821292 -516.0080271738065 -515.010676240609 -513.9917405407217 -512.956700687535 -511.9188053732887 -510.859618508721 -509.7793189785205 -508.6884313123267 -507.5892195709713 -506.4688337475864 -505.3273812831572 -504.181141096023 -503.0199548247781 -501.8374896839489 -500.6335945317687 -499.4298783492922 -498.2048003300372 -496.9577583792613 -495.6927448219201 -494.4231641182834 -493.1308003861154 -491.815532428262 -490.4838297644184 -489.1435344657867 -487.7792858912709 -486.391006223796
 0.41 -492.0674278377129 -492.1438920353731 -492.1734971550102 -492.1699412552283 -492.1395658356894 -492.0851308218759 -492.0077079304818 -491.9077451836149 -491.7855157138062 -491.641035254829 -491.4747901161489 -491.2870352348352 -491.0781743633727 -490.8486210496328 -490.5986267752643 -490.3285796614849 -490.0387620794569 -489.7293908004499 -489.4005376299958 -489.063398452257 -488.7101169388375 -488.3381763222735 -487.9474059644512 -487.5378148502109 -487.1090514663968 -486.661135036628 -486.1937878020689 -485.7162753184824 -485.2273574998601 -484.7187600089229 -484.1901759147946 -483.6414437881519 -483.0723627941569 -482.4881016634832 -481.8975336117427 -481.2862828676247 -480.654418600054 -480.001758194676 -479.32839767997 -478.6546779432897 -477.9601902071233 -477.2448960958563 -476.5090671933168 -475.7600237713643 -475.004058949783 -474.2278364977145 -473.4313150068618 -472.6167376766722 -471.8012349116918 -470.9660112312652 -470.1111965917303 -469.2385972212365 -468.3657344672902 -467.4737674571004 -466.5627991707761 -465.6374749273879 -464.709133583882 -463.7621468467931 -462.7967555966755 -461.8217679251244 -460.8391328842293 -459.8382080482534 -458.8190586872944 -457.7952745526393 -456.7585570734733 -455.7035686645675 -454.6303369445116 -453.5565501640162 -452.4648039437566 -451.3544909211798 -450.2289016056472 -449.0989474412312 -447.9500623764361 -446.7821062400587 -445.6002918223562 -444.4108847606355 -443.2017547283294 -441.9727822265777
 0.43 -448.2433094118437 -448.3110717326697 -448.3373933013772 -448.3335002038082 -448.3048662294646 -448.2542073080601 -448.182667452753 -448.0907404491185 -447.9787482109334 -447.8469947218518 -447.6957060470653 -447.5252782890396 -447.3360731644426 -447.1283512443752 -446.9024321335325 -446.6587355799292 -446.3972849928301 -446.1185096415388 -445.8222971617005 -445.5187105677886 -445.2007447504454 -444.8660811563627 -444.5147018758877 -444.146482592551 -443.761278802718 -443.3589867395733 -442.9393405816485 -442.5105750061159 -442.0716727770691 -441.6152270590204 -441.1410167958456 -440.648822945414 -440.1385543301369 -439.6146693936798 -439.0850922740774 -438.5370916734926 -437.9707433448643 -437.3858398256838 -436.7825351391395 -436.1785641528694 -435.5561547455526 -434.9152029015723 -434.2558958139731 -433.5847382159315 -432.9071204609511 -432.2113716019837 -431.4976544596707 -430.7676844798852 -430.0365491207476 -429.2877765792682 -428.5215106377631 -427.7394144201678 -426.9565994583588 -426.1568212685752 -425.3400451380118 -424.510451821634 -423.6778036492435 -422.8286356427986 -421.9631154439689 -421.088902251878 -420.2077441709577 -419.3103529688127 -418.397109843959 -417.4794302032733 -416.550231848953 -415.6052214747568 -414.6443407712593 -413.682657239817 -412.7053197149085 -411.7121045944714 -410.7056958778248 -409.6952896107236 -408.6686937370549 -407.6258971566463 -406.5712972886176 -405.5100091396679 -404.4321951766493 -403.3376756027449
 0.45 -409.7887392865773 -409.8547620051214 -409.8830907959396 -409.8832135284649 -409.8600652949216 -409.8162056568461 -409.7529606328895 -409.6711203679462 -409.5711048436662 -409.4531771504094 -409.3178356117137 -409.1652807873494 -408.9959395560448 -408.8099893599705 -408.6079090070804 -408.3897305534099 -408.1558746196424 -407.9062590876587 -407.6411691033917 -407.369432706115 -407.0847784882971 -406.7851520859646 -406.4705402711168 -406.1407354361432 -405.795702322401 -405.4352569781119 -405.0592875867438 -404.675065823048 -404.2817127929244 -403.8725401372923 -403.4474719201492 -403.0061904209985 -402.5487277118331 -402.0790110488646 -401.6041025091867 -401.1127296125618 -400.6047877385266 -400.0801828890045 -399.5390912666167 -398.9972865488836 -398.4388542785019 -397.863845129885 -397.2722490821483 -396.6699558287178 -396.0617558937366 -395.4371921554368 -394.7964530766404 -394.1411102925424 -393.4843937659251 -392.8118246299404 -392.1235839285898 -391.4209720950183 -390.7174318377298 -389.9986070548163 -389.2646010562805 -388.5189053945186 -387.7702435030088 -387.0067617432423 -386.2286470599092 -385.4425970443356 -384.6500717061496 -383.84324915313 -383.0221478791728 -382.1969227602868 -381.3614488585054 -380.5119577335777 -379.6485310622774 -378.7840278651408 -377.905832540418 -377.013741404996 -376.1101182420209 -375.2027704549208 -374.2813440274999 -373.3460459897441 -372.400401988952 -371.4488499657687 -370.4831433346782 -369.5032141684705
 0.47 -375.8935342545934 -375.9579885633794 -375.9875659583615 -375.9908963550339 -375.972688650584 -375.9355843189225 -375.8810145467024 -375.8095733903617 -375.7218493042333 -375.6181969297684 -375.4988554159285 -375.3641727908014 -375.2144014995084 -375.0498309374698 -374.870710888104 -374.6771422310397 -374.4693739859251 -374.2474766499265 -374.0115041564068 -373.7694795460885 -373.5156895111996 -373.2483492197176 -372.9673627138188 -372.6726418172541 -372.3640146745718 -372.0413471689129 -371.704643172508 -371.3603753070083 -371.0077069097882 -370.6407941533564 -370.2593723580197 -369.8633477779422 -369.4526289407479 -369.0308217108139 -368.6042606564066 -368.1627870708097 -367.7063511075991 -367.2348550502144 -366.7484846559836 -366.2614034247493 -365.759272922252 -365.2422027884173 -364.7101123606982 -364.1683389026169 -363.6211491876496 -363.0591848885941 -362.4825647725563 -361.8927633616846 -361.3015514797802 -360.6960148949007 -360.0762168180703 -359.4434752682033 -358.8096917533355 -358.162049988255 -357.5006921286089 -356.8287679315561 -356.1538367430219 -355.4655336916026 -354.7640668891498 -354.0553756380575 -353.3406495452545 -352.6129967428943 -351.8726456157165 -351.1283385350379 -350.3748017993154 -349.6087093812018 -348.8302018810015 -348.0504773864087 -347.2586668383959 -346.4545409030952 -345.6400640494976 -344.8222328327711 -343.9920907829787 -343.1496939989527 -342.2982394470599 -341.4414823645704 -340.5724152673162 -339.6910335613052
 0.49 -345.9083748669766 -345.9716263715797 -346.0021059256915 -346.0083966804912 -345.9951201105189 -345.9648030775982 -345.9187154855287 -345.8576641855784 -345.7818504728071 -345.6917167032595 -345.5874239220695 -345.4693041425197 -345.3374658181086 -345.192161733678 -345.0335120006594 -344.8617975405017 -344.6770382143472 -344.479391406025 -344.2688355205374 -344.0526899493171 -343.8257978341358 -343.5864819261514 -343.3345910051822 -343.0701845716988 -342.7930086244327 -342.5030040978975 -342.2000960700263 -341.8903781280291 -341.5729067415791 -341.242335401436 -340.898651860621 -340.5417308282564 -340.1713197361867 -339.7908981485007 -339.4061128640726 -339.0078787422444 -338.5960011517714 -338.1705515531527 -337.7316454244699 -337.2919960708589 -336.8387581377343 -336.3720097978912 -335.8917478426036 -335.402692806842 -334.9086252387233 -334.4012661533135 -333.8806769208934 -333.3480166997975 -332.8140998039335 -332.2671831850821 -331.7073388200783 -331.135766992963 -330.5630554221932 -329.9777827029926 -329.3801287449139 -328.7728444846815 -328.1626734243723 -327.5404445749841 -326.9062163154345 -326.2653217570193 -325.6188778133543 -324.9608068758079 -324.2912239944259 -323.6179097643328 -322.9361988175864 -322.2432261204441 -321.5391062759894 -320.833691332051 -320.1173993943332 -319.3901415446581 -318.6536035642088 -317.9139757616425 -317.1633431059271 -316.4018658637387 -315.6323535412387 -314.8580408300309 -314.0728944570836 -313.2768915383806
 0.51 -319.2554755442174 -319.3196270740034 -319.3529168247636 -319.3636348282294 -319.3563261571374 -319.3332974583179 -319.2959434063906 -319.2447763280894 -319.180226457242 -319.1024747604358 -319.0117273733993 -318.9082271791388 -318.7921772548675 -318.6636236477706 -318.5228894496528 -318.3700630415171 -318.2052002541277 -318.0283619426119 -317.8397632371612 -317.6458548738923 -317.4420236689334 -317.2266884878025 -316.9998344731504 -316.7614088769391 -316.5112968701337 -316.249441688985 -315.9757481629853 -315.695662176579 -315.4085585717153 -315.10948198433 -314.7984353868466 -314.4752465527877 -314.1398630035909 -313.7952953077233 -313.4467652721913 -313.0859150465427 -312.7128369394596 -312.327376678041 -311.9296820598745 -311.5313697279981 -311.1207322688494 -310.697815123305 -310.2626369309066 -309.8195142273739 -309.3718488455007 -308.9121374395295 -308.4404113031007 -307.9577968908659 -307.4738988938572 -306.9782474386973 -306.4709523107359 -305.9528566111905 -305.4337650583701 -304.9032200330513 -304.3614056480751 -303.8108371922255 -303.2575131584468 -302.6932464764481 -302.1181315097397 -301.5368494571381 -300.9504649887661 -300.3534785865715 -299.7460429893761 -299.1351713424579 -298.5166449516618 -297.887853742022 -297.249036520872 -296.6089492454045 -295.9589748946329 -295.299109845698 -294.6309911544445 -293.9598750401883 -293.2790041745747 -292.5883256744199 -291.8904974984131 -291.1883488475424 -290.4764774690934 -289.755076164058
 0.53 -295.489125260299 -295.5529910750216 -295.5883090486296 -295.6026193684075 -295.600068135839 -295.5829041820606 -295.5522981607998 -295.5089467818103 -295.4531598048313 -295.3852220340885 -295.3052769223675 -295.2135708066854 -295.1101979685932 -294.9953880341437 -294.8692548485604 -294.7319372796476 -294.5835991439834 -294.42424557494 -294.2538795408782 -294.0786406596656 -293.8942246294697 -293.6992162135817 -293.493643388825 -293.2773383863088 -293.0502942464876 -292.8125071626884 -292.5637548319722 -292.3091996353954 -292.0481551817398 -291.7762208577839 -291.493277754185 -291.1992691530474 -290.8941328872519 -290.5806636516228 -290.2636199360103 -289.9353541803672 -289.5958655018994 -289.2452276043709 -288.883415659644 -288.5211381415368 -288.1476175420785 -287.7629949002455 -287.3672378432585 -286.9642684005226 -286.5571987702908 -286.1391161291297 -285.7101672642664 -285.2713592888943 -284.8313362405118 -284.3807071523692 -283.9193614780939 -283.4483150295632 -282.9762385980908 -282.4937286389904 -282.0010192195757 -281.5002674806514 -280.9969913815501 -280.4836961787583 -279.9605173581777 -279.4317191810565 -278.8981626136243 -278.3550080404559 -277.802385661583 -277.2464142133694 -276.6836037931528 -276.1114478876545 -275.5300849051472 -274.9475022113643 -274.3560302691252 -273.7555772816431 -273.1475448394713 -272.5368233710375 -271.9173198967013 -271.2889427862642 -270.6540591198503 -270.0153555520622 -269.3679245793105 -268.7119490102014
 0.55 -274.2764841422064 -274.3357838409649 -274.3689651806225 -274.3826370961089 -274.380404954119 -274.36453591908 -274.3361639845049 -274.2958634957462 -274.2440575311695 -274.18100512676 -274.1070025601899 -274.0221083733637 -273.9266576144702 -273.8206831865686 -273.7044210917356 -273.5779391938082 -273.4413541447544 -273.2947137315073 -273.1381022856008 -272.9770690681473 -272.8076204850978 -272.6285165363287 -272.4397284653012 -272.2411627080396 -272.0328528949781 -271.8145763138278 -271.5864774455144 -271.3529723342428 -271.1136341057427 -270.8643892177531 -270.6050902208046 -270.3357084603581 -270.056204930362 -269.76913626829 -269.4788919017228 -269.1784533365365 -268.8679510367661 -268.5471832962057 -268.2163392418145 -267.885098968995 -267.5437853688093 -267.1923297472017 -266.8308220262952 -266.462722927827 -266.0910297787938 -265.7093309893667 -265.3177653131495 -264.9172155398365 -264.5156876203412 -264.1043918744518 -263.6834010610785 -263.2535709511504 -262.8228461532178 -262.3825745018164 -261.9330163586458 -261.4760575066106 -261.0168760967718 -260.5484682382522 -260.071065401135 -259.5884988623926 -259.1015812548766 -258.6059151393982 -258.101531129921 -257.5941736518847 -257.0804591436731 -256.5582403612332 -256.0277366858479 -255.4959213350568 -254.9560951767158 -254.4080880461765 -253.8532486665622 -253.2958292721083 -252.7304491345289 -252.1571428923612 -251.5779171832355 -250.9951403790049 -250.4045365236662 -249.8062140739907
 0.57 -255.2225720099932 -255.2752994391905 -255.3039377050052 -255.3146107563645 -255.3108182940068 -255.2943813180702 -255.2664852889938 -255.2277095537423 -255.1784498273684 -255.1188497309275 -255.0491866507624 -254.9696506551756 -254.8803573985108 -254.7815470056655 -254.6733092270583 -254.5557348980764 -254.4289304238314 -254.292964603252 -254.1478518571434 -253.998736697847 -253.8419549505329 -253.6763694043625 -253.5018557285549 -253.3184098037996 -253.1259994154514 -252.9245051895522 -252.7139956967199 -252.49866092495 -252.2779434273743 -252.0480886080238 -251.8091572086435 -251.5610285466075 -251.3036915739849 -251.0394832578068 -250.7723525515872 -250.4960747281487 -250.2105185538085 -249.9157513939768 -249.6118471202233 -249.3076284888667 -248.9942995111421 -248.6717540450024 -248.3400860486093 -248.0025018855694 -247.6616821619713 -247.3118295952792 -246.9530075251373 -246.5859943761396 -246.2181188126194 -245.8413650755104 -245.4558712813312 -245.0621866233444 -244.6677703749388 -244.2646764752822 -243.8530498072911 -243.4347455679603 -243.0142947710951 -242.5855192424839 -242.148456427549 -241.7067331415096 -241.2610286120864 -240.8072324647771 -240.3455437707254 -239.8810742472048 -239.4109002307346 -238.9328280428371 -238.4472556784478 -237.9605407969801 -237.4663893160416 -236.9647934077986 -236.4570294979733 -235.9469292674589 -235.4296007565281 -234.9049485716052 -234.3749702945677 -233.8418889945348 -233.3016327420948 -232.7543490259152
 0.59 -237.9804201905984 -238.0280477846333 -238.0536090139593 -238.0629046368602 -238.059070895802 -238.0439481787259 -238.0184066975952 -237.9828916962056 -237.9378697112698 -237.8833420947895 -237.8196000327282 -237.7467176399996 -237.6648491357892 -237.5741017972266 -237.4746798300282 -237.3664976328311 -237.2496902585404 -237.1244097476145 -236.9906576478113 -236.853106254324 -236.7084693546326 -236.5555467578001 -236.3944034753448 -236.2249226617183 -236.047148035423 -235.8610265808037 -235.6664369575452 -235.4674027769162 -235.2634877537929 -235.0511863695031 -234.8304615055278 -234.601264778103 -234.3636754337602 -234.119692875849 -233.873245852084 -233.6183467131591 -233.3549315524744 -233.0831349570184 -232.8029655494522 -232.5227064014411 -232.2340283582787 -231.9369882248508 -231.6316500429841 -231.3208890102287 -231.0072881701172 -230.6854077139503 -230.3553015341532 -230.0177959992484 -229.6795624404916 -229.3332053202141 -228.9788303419159 -228.6170334721544 -228.2546003042677 -227.884205353977 -227.506025366905 -227.1217404680513 -226.7355391132587 -226.341705492708 -225.9403039864729 -225.5345988421663 -225.1252411447069 -224.7086355082326 -224.2847064301833 -223.858239787576 -223.4264987854877 -222.987683787763 -222.5419338199561 -222.0951131345162 -221.6416547882198 -221.1813447218505 -220.7153772421219 -220.247300905836 -219.7725783062639 -219.2913413617321 -218.8051714063917 -218.3161736831443 -217.8206733386906 -217.3188706206668
 0.61 -222.3486656450849 -222.3933663617938 -222.4174755665958 -222.4265601919964 -222.4236553600159 -222.4104232062495 -222.3877060681332 -222.3559783734279 -222.315388262927 -222.2661322893998 -222.208227340281 -222.1418443260197 -222.0670906613004 -221.9840610925528 -221.8927826417636 -221.7934312566103 -221.685941383534 -221.5704471865695 -221.4469491250563 -221.3199310407484 -221.1861934113488 -221.0446928584902 -220.8955577591886 -220.7385860507936 -220.5738188764643 -220.4012886391971 -220.2208871704354 -220.0363600792897 -219.8472670824 -219.650367694471 -219.4457396995127 -219.2332731628206 -219.0129560437277 -218.7869000891637 -218.5585329980578 -218.3224503266185 -218.0786035945304 -217.8269854921012 -217.5676767484001 -217.3083451004225 -217.0413862633216 -216.7667326617438 -216.4844112923085 -216.1972258272684 -215.9074693593932 -215.6102118981118 -215.3053073469545 -214.9936841223333 -214.6815123836968 -214.3618476051021 -214.0348174182355 -213.7010693469238 -213.3667730831702 -213.0251671947501 -212.6764437144023 -212.3221104306481 -211.9661235102718 -211.6031498224919 -211.2332381648542 -210.8594108508741 -210.4823703394539 -210.0985270261006 -209.7081006759661 -209.3154417687303 -208.9178877453444 -208.5139552266521 -208.1035695338994 -207.6923948511449 -207.2750500395776 -206.8515005037468 -206.422806959705 -205.9922268050629 -205.555555290949 -205.1129816958671 -204.6659535014364 -204.2162746699997 -203.7608070240766 -203.2995156276387
 0.63 -208.1688412104727 -208.2120683988576 -208.2356983887784 -208.2450514958087 -208.2430486345255 -208.2313178416826 -208.2107332589548 -208.1816300730612 -208.1441915867736 -208.0986561883182 -208.0450359473816 -207.98342746753 -207.9139399746528 -207.8366299763445 -207.7516254166363 -207.6589676109924 -207.5587464725863 -207.4509684698728 -207.3356857784726 -207.2170025803883 -207.0920312225684 -206.959875342842 -206.8204422622422 -206.6737844797408 -206.5198530704164 -206.3586301310788 -206.1901310373733 -206.0177476313908 -205.841160969807 -205.6574246125793 -205.4664110922257 -205.2682299537157 -205.0628047450002 -204.8520697282079 -204.6392945215411 -204.4193673318968 -204.192308258247 -203.9581567258066 -203.7169210710221 -203.4757957374115 -203.2276188722885 -202.9724349244022 -202.7102206425264 -202.4435856350301 -202.1746736804619 -201.8987566891827 -201.6160347760773 -201.3270317543798 -201.0376260606441 -200.7413819408929 -200.4384304279754 -200.129362760168 -199.8197552010463 -199.5036007206623 -199.1808288880524 -198.8530576751099 -198.5237753418469 -198.1880658430744 -197.8461254565267 -197.5006108524555 -197.1521615147155 -196.7975506133675 -196.4369061188163 -196.0742962475051 -195.7072372791821 -195.3343318057572 -194.9556403217598 -194.5761848464118 -194.1911520273229 -193.8004630358175 -193.4051061238956 -193.008076282831 -192.6055312034055 -192.1975539377757 -191.7855727629649 -191.3712269459728 -190.9515759104862 -190.5266641051793
 0.65 -195.2762861535888 -195.3171589272481 -195.3392376487899 -195.3476654882246 -195.3452949005296 -195.3336924063744 -195.3136727749861 -195.2856204301646 -195.2497312664505 -195.206172102454 -195.1550146083525 -195.0963595975661 -195.0303094956186 -194.9569359941964 -194.8763294104143 -194.7885649093023 -194.6937081735225 -194.5917906873341 -194.4828485668154 -194.3707576393629 -194.2527913804782 -194.1280949738631 -193.9966478678378 -193.8584514820996 -193.7134850728436 -193.5617571482601 -193.4032569444331 -193.2412014716573 -193.075260971196 -192.9026708125021 -192.7233996309234 -192.5374790559167 -192.3448876397933 -192.1474262070196 -191.9481286040988 -191.7422663100578 -191.5298456775647 -191.3108824647036 -191.085431277432 -190.8601753827494 -190.628450982601 -190.3902824185467 -190.1456786972214 -189.8970471166145 -189.6463950731963 -189.3893645799197 -189.1260426651235 -188.8570269423682 -188.5877178312278 -188.3121654790702 -188.0304641838487 -187.7431506279352 -187.455498543021 -187.1618226061108 -186.8621536666361 -186.5578927847147 -186.252365340579 -185.9409935851984 -185.6238924321185 -185.3036133005398 -184.980708969657 -184.6522120242786 -184.3182066117475 -183.9824615101786 -183.6427324680314 -183.2976509150324 -182.9473080744596 -182.5963654868031 -182.2403428648108 -181.8791757299273 -181.5137759501338 -181.1469019091912 -180.7750136572913 -180.3981984631143 -180.0177386672902 -179.6351809372609 -179.2477866235344 -178.8556192173206
 0.67 -183.4782211725488 -183.5161690663761 -183.5362527585528 -183.54340840487 -183.5403759573961 -183.5286752930812 -183.5091001584792 -183.4820154505947 -183.4476263678566 -183.4060872252277 -183.3574582054532 -183.3018353214585 -183.2393017929023 -183.1699361848933 -183.0938125468813 -183.0109879887316 -182.9215171569919 -182.825444807366 -182.7227947744027 -182.6171831134147 -182.5060652556396 -182.3886290216568 -182.2648698950745 -182.134782876502 -181.9983520678229 -181.8555809267842 -181.70648081192 -181.5540529078249 -181.397996340796 -181.235740384862 -181.0672497282172 -180.8925535200809 -180.7116588480009 -180.5262429056221 -180.3391567609409 -180.1459805850657 -179.9467204515059 -179.7414066860109 -179.5301006569813 -179.3190346264747 -179.1020018118292 -178.8790261779271 -178.6501172501231 -178.4175404778592 -178.1831490389903 -177.9429126848447 -177.6968874260427 -177.4456526290972 -177.1942418438199 -176.9371160015568 -176.6743618442766 -176.4064825545356 -176.138403326341 -175.8648181969378 -175.5857681495386 -175.3025569370208 -175.0182825766127 -174.7286986855874 -174.4338906079878 -174.1362341723998 -173.8362735907957 -173.5312101184624 -173.2211565650358 -172.9095910366543 -172.5944438192484 -172.2744371829815 -171.9496527978524 -171.6244012304741 -171.2945430420372 -170.960017877468 -170.6216519557886 -170.2820213616843 -169.9378311282834 -169.5891523811511 -169.2371879834979 -168.8833647826019 -168.5251403574411 -168.1625660675298
 0.6899999999999999 -172.638731267921 -172.6744172046893 -172.6931649821663 -172.6996621311395 -172.6965479340685 -172.6853012485919 -172.6667098441329 -172.6411479716093 -172.6087922612502 -172.5697969665264 -172.5242112231973 -172.4721133374837 -172.4135745993693 -172.3486560690417 -172.2774116304776 -172.1998856191828 -172.1161057920941 -172.0261215396534 -171.929946268064 -171.8309591117383 -171.7267696359503 -171.6166069797015 -171.5004690888144 -171.3783477192652 -171.250233070769 -171.1161350406312 -170.9760420678781 -170.8328063076831 -170.6861270361013 -170.5335914651304 -170.3751948681103 -170.210961515482 -170.0408928409184 -169.8665855178472 -169.6907098863812 -169.5091314606755 -169.3218659667285 -169.1289507506458 -168.9304455773861 -168.7322053700071 -168.5284100294326 -168.3191008347577 -168.1043008041147 -167.8861205261177 -167.6663185219063 -167.4411273978098 -167.2106011986503 -166.9752848117065 -166.7399081213578 -166.499293294429 -166.2535154562568 -166.0030622774958 -165.752544601687 -165.4970001336069 -165.2364753084157 -164.9721849716264 -164.7070401199113 -164.4370569327657 -164.1623389750465 -163.8850896904025 -163.605817615615 -163.3219237858624 -163.0335087409279 -162.7437971923617 -162.4508758816143 -162.1535547091528 -161.8518904145735 -161.5499156777207 -161.2437675708234 -160.9333755816581 -160.6195227677462 -160.3045972915915 -159.9855299669651 -159.6623824862393 -159.3362780587744 -159.0085296503588 -158.676780023702 -158.3410697799773
 0.71 -162.6809937133669 -162.714263086481 -162.7315108760345 -162.7372064403866 -162.7338747348983 -162.7229573323599 -162.7052107135008 -162.6809845275885 -162.6504537431169 -162.6137355285897 -162.570888693404 -162.5219476688374 -162.4669806291463 -162.4060191227795 -162.3391180437151 -162.2662957829266 -162.1875836599865 -162.1030046048146 -162.0125721595798 -161.9194623807645 -161.8214199213995 -161.7177215834813 -161.6083634405799 -161.4933292106489 -161.3726189490489 -161.2462385617943 -161.1141873390379 -160.979138338803 -160.8408168609766 -160.6969619415784 -160.5475743873153 -160.3926814004392 -160.23227696392 -160.0678854069481 -159.9020156007829 -159.7307881749609 -159.5542212338794 -159.3723623437712 -159.1852778000878 -158.9984624553044 -158.8064793871666 -158.609353707392 -158.4071335708474 -158.2018017552144 -157.9950221211646 -157.7832611130584 -157.5665808101871 -157.3455148885744 -157.1244908533547 -156.8986628117473 -156.6681179966416 -156.4333080808123 -156.198575201781 -155.9592574073424 -155.7154137017704 -155.4681925327224 -155.2203027488572 -154.9680367881834 -154.7114640071538 -154.4526855605215 -154.1921529419716 -153.9274379555458 -153.6586262078702 -153.3887579012032 -153.1160119673139 -152.8392819022047 -152.5586241416886 -152.2778242478321 -151.9932268862741 -151.7048018544281 -151.4132457405781 -151.1207945038727 -150.824600175225 -150.5246923691216 -150.2221249063463 -149.9181274476185 -149.610488928149 -149.2992519931122
 0.73 -153.533470291275 -153.563609810685 -153.578802845 -153.5832319289119 -153.5792673465257 -153.5682388117211 -153.5508330085847 -153.527380361917 -153.4980287478149 -153.4628696043359 -153.4219427222454 -153.3752850458535 -153.3229357439445 -153.2649264308049 -153.2012986973555 -153.1320721623933 -153.0572672139493 -152.9769032907696 -152.8909855539259 -152.8025252585641 -152.7093700657978 -152.6108548947551 -152.5069700747884 -152.3977073578548 -152.2830659310769 -152.1630445494947 -152.0376541990166 -151.9094187995828 -151.7780787785483 -151.6415150843005 -151.4997171901193 -151.3527213682939 -151.2005493345073 -151.0446143625006 -150.8873021990309 -150.7249487291339 -150.5575997617062 -150.3853016554198 -150.2081160249823 -150.0312423077572 -149.8495511807577 -149.6630933780292 -149.4719081184342 -149.2778880838544 -149.0825892978245 -148.8827108446135 -148.6783186487668 -148.4699176451252 -148.2616739193365 -148.0490588088728 -147.83214782457 -147.6113701427043 -147.390812347621 -147.1661009249288 -146.9373022852766 -146.7054766987263 -146.4731845897355 -146.2369368527652 -145.9968334485268 -145.7547949508799 -145.5112622043971 -145.2639739326068 -145.0129957869271 -144.7611660763029 -144.5067908475582 -144.2488267564739 -143.9873281696025 -143.7258033668286 -143.4608670046856 -143.1924729104359 -142.9212683669236 -142.6493424882054 -142.374026165967 -142.095345226729 -141.8142726898481 -141.5319674063146 -141.2463447883517 -140.9574526398136
 0.75 -145.1100293419315 -145.1378532797882 -145.1516451683565 -145.1552677840799 -145.1509237308936 -145.1398532605314 -145.1226991728946 -145.0997604864817 -145.0711907088853 -145.037071877356 -144.9974441894388 -144.9523544536845 -144.9018374604404 -144.8459310327251 -144.7846668371912 -144.718073395182 -144.6461728438864 -144.5689806775993 -144.4865075290915 -144.4015866810972 -144.3122117979255 -144.2177415872017 -144.1181682117476 -144.0134911316066 -143.9037070862237 -143.7888247367864 -143.668856228737 -143.5461713344636 -143.4205490261809 -143.2899734890081 -143.1544626742554 -143.0140415329284 -142.8687387694601 -142.7198953356827 -142.5697656350485 -142.4149170871112 -142.2553935522796 -142.0912370868546 -141.9225375283612 -141.7541885811875 -141.5813742025427 -141.4041610287472 -141.2225879418652 -141.0384441066944 -140.8532199581252 -140.6638012388796 -140.4702658676475 -140.2730992076283 -140.076238645494 -139.8754032507864 -139.6706935757594 -139.4624996656829 -139.2546860296177 -139.043139061677 -138.8279099027865 -138.6100184329549 -138.3918526340691 -138.1701489932253 -137.9449740166092 -137.7181701039361 -137.4901130834646 -137.2586947075931 -137.0239713490526 -136.7885986577049 -136.5509906679576 -136.3101643368058 -136.0661550625102 -135.8222731439199 -135.5753120304499 -135.3252330027204 -135.072650273865 -134.8195037615161 -134.5632946204713 -134.3040408660487 -134.0426489081336 -133.7802014859215 -133.5147447933604 -133.2463059052938
 0.77 -137.3208628221759 -137.3471308710486 -137.3600390110322 -137.3632422853717 -137.3587839306863 -137.3478471172317 -137.3310510092143 -137.3086950051599 -137.2809251483364 -137.2478239072365 -137.2094316561212 -137.1658106556272 -137.1169892134427 -137.0630056450547 -137.0038959345713 -136.9396840256241 -136.870404392356 -136.7960721204964 -136.716695478533 -136.6349582789823 -136.5489594897658 -136.4580995056989 -136.3623759200968 -136.2617911765056 -136.1563364305645 -136.0460325920067 -135.9308802668063 -135.8131383294784 -135.692593895541 -135.5673367141456 -135.4373983408871 -135.3028093807987 -135.1636014115429 -135.0210421568069 -134.877273049911 -134.7290664976412 -134.5764623343136 -134.4195269760819 -134.2583500754978 -134.0975550963344 -133.9326330986823 -133.7636298643306 -133.5906134524424 -133.4152841955348 -133.2390549557766 -133.0589976616128 -132.8752075147275 -132.6881348973573 -132.5014988099651 -132.3112981792864 -132.1175980167598 -131.9208009073521 -131.7245349087894 -131.5249266112072 -131.3220334072276 -131.1168061824785 -130.911509146562 -130.703055724487 -130.4915048985728 -130.2785964008376 -130.0646919458806 -129.8477875342682 -129.627923686435 -129.4076212371084 -129.1853721602666 -128.9602377246399 -128.7322510197619 -128.5045352125819 -128.2740710246438 -128.0407801698406 -127.8052745627507 -127.5693608175627 -127.3306768475946 -127.0892516754138 -126.8459221435598 -126.6016932658771 -126.3547459094595 -126.105087717209
 0.79 -130.0892220045947 -130.1140391660776 -130.126072256908 -130.1288128401802 -130.1242420378229 -130.1135013308253 -130.0971874595055 -130.0755839738271 -130.0488287437619 -130.0170098097038 -129.9801538129347 -129.9383078161459 -129.8914980940176 -129.8397591538595 -129.7831179963162 -129.7215874261422 -129.6551945730475 -129.5839572326215 -129.5078877573373 -129.4295157876414 -129.3470416431351 -129.2599073038512 -129.1681026816316 -129.0716269916128 -128.9704892638237 -128.8647040249018 -128.7542745999358 -128.641348554439 -128.5257221764618 -128.4055975588495 -128.2810174516531 -128.1519936147001 -128.0185848203332 -127.8819971163244 -127.7442483289727 -127.6023159263938 -127.4562314220096 -127.3060765982465 -127.1519335104509 -126.9982168010308 -126.8406472938328 -126.6792913687632 -126.5142237266621 -126.3470633144419 -126.1791626604958 -126.0077676003907 -125.8329655028502 -125.6551993760388 -125.4780059741585 -125.297591644365 -125.1140375940156 -124.9277074382572 -124.7420690279656 -124.5534353580446 -124.3618870860956 -124.168311401468 -123.9748454146983 -123.7785683373496 -123.5795498722597 -123.379414184208 -123.1785206410098 -122.9749474850475 -122.7687638252476 -122.5623116395125 -122.3541903876145 -122.1434848045615 -121.9302529344417 -121.7173988647547 -121.5020910112366 -121.2842673031865 -121.0644746492995 -120.8444129340142 -120.6218533343782 -120.3968264974394 -120.170109968165 -119.9426430978949 -119.7127147933308 -119.4803239360664
 0.8100000000000001 -123.3707991356521 -123.3940340865742 -123.4049665175989 -123.4070258313894 -123.4021444359633 -123.3914138048864 -123.3754240675046 -123.3544147492159 -123.3285426617828 -123.2978462736888 -123.2623708305396 -123.2221240155116 -123.1771492398509 -123.1274445034254 -123.0730477953318 -123.0139680745626 -122.9502172607348 -122.8818112448849 -122.8087573803338 -122.7334646836257 -122.6542346055447 -122.5705085422142 -122.4823100662842 -122.3896300482096 -122.2924776876264 -122.1908680948305 -122.0848302323639 -121.9763761767148 -121.8653425801371 -121.7500253925956 -121.6304548838421 -121.5066750356306 -121.3787236440764 -121.2477704221673 -121.115731202432 -120.9797446197751 -120.839854184484 -120.6961335854161 -120.5486925033731 -120.4017013046711 -120.251120474913 -120.0970330429723 -119.9395128951954 -119.7801006998315 -119.6200829116967 -119.4568697570831 -119.2905481989189 -119.1215520121893 -118.9532269496263 -118.7819916776762 -118.6079310027536 -118.4314048177894 -118.2556782090836 -118.0772833434686 -117.8962901257949 -117.7135320467456 -117.5310563909882 -117.346089955674 -117.1586883992919 -116.9704036608852 -116.78154270964 -116.5903298048537 -116.3967883362902 -116.203162884931 -116.0080890741288 -115.8107309111714 -115.6111167792635 -115.4120099099325 -115.2107054558652 -115.0071520541821 -114.8018506601553 -114.5964244613753 -114.3887478823721 -114.1788446196964 -113.9674588374641 -113.7554591533695 -113.5412246651703 -113.3247577276473
 0.83 -117.1155216611433 -117.1370316291103 -117.1468604267055 -117.1483210514737 -117.1432668151335 -117.1327190837448 -117.117196337909 -117.0969288730039 -117.0720156994544 -117.0425072430395 -117.0084080852395 -116.9697450236237 -116.9265257122816 -116.8787607622994 -116.8264782022852 -116.7696781289451 -116.7083790177129 -116.6425933134374 -116.5723341711294 -116.4998895167736 -116.4236358582067 -116.3430766560684 -116.2581967648263 -116.1690277538821 -116.0755641387603 -115.9778348523864 -115.8758605164586 -115.7715804329169 -115.6648312255163 -115.553997471508 -115.4391224334348 -115.3202570510461 -115.1974469333376 -115.0717941707223 -114.9451532073385 -114.8147881535013 -114.6807622183024 -114.5431592923673 -114.4020733007733 -114.2614865261378 -114.1175638718817 -113.9703891156755 -113.8200498230753 -113.6680095713555 -113.5154978235452 -113.3600585426763 -113.2017844162496 -113.0410934509267 -112.8811655074562 -112.7186111358398 -112.5535114807471 -112.386215437187 -112.2198247464415 -112.0510574222719 -111.8799611574033 -111.7073652202951 -111.535168462206 -111.36077480456 -111.1842313366219 -111.006982623488 -110.8293638744016 -110.649640901398 -110.4678783382888 -110.2861617399895 -110.1032279121999 -109.9182624514422 -109.7312941554641 -109.5449265340128 -109.3566105999858 -109.1662829809658 -108.9744210511423 -108.7825456136285 -108.5886597331764 -108.3927599592953 -108.1955524197786 -107.9978555946418 -107.7981346604767 -107.5963909352241
 0.85 -111.2753076677453 -111.2954118218772 -111.3045391177874 -111.3058408879229 -111.3010379910681 -111.2910537424903 -111.2763550941134 -111.2571276647213 -111.233456120193 -111.2053572337685 -111.1728439663501 -111.1359280068382 -111.0946097925055 -111.0489047294101 -110.9988286028512 -110.9443827778681 -110.8855978797867 -110.8224657448154 -110.7550118406929 -110.6854052973921 -110.6121244978821 -110.5346717189525 -110.4530674321024 -110.3673179744999 -110.2774448800132 -110.1834751203189 -110.0854357060919 -109.9851775982801 -109.8825407894686 -109.7760205153382 -109.665661236223 -109.5515027287718 -109.4336034877174 -109.3130331177609 -109.1915439055734 -109.0665597019237 -108.9381351539345 -108.8063588174743 -108.6713484896911 -108.5368641816916 -108.3992936113743 -108.2587088464209 -108.1152034574527 -107.9701798513578 -107.8248084547961 -107.6767605478876 -107.5261384480909 -107.3733288042786 -107.2213703010149 -107.0670390330441 -106.9104278899944 -106.7518533913054 -106.5942938113848 -106.4345962450015 -106.2728421429215 -106.1097857877945 -105.9472725102953 -105.7828068755296 -105.6164357097087 -105.4495591671003 -105.2824453372626 -105.1134961525666 -104.9427367060145 -104.7721518993595 -104.6005449215331 -104.4271428573865 -104.2519604967511 -104.0774697938249 -103.901241566889 -103.7232254083603 -103.5438597551859 -103.3645875595831 -103.1834983201299 -103.0005983132114 -102.8165520948248 -102.632128732748 -102.4458714190744 -102.2577741131178
 0.87 -105.8166118416536 -105.8358966375132 -105.8448242442169 -105.8463570431132 -105.8421004282794 -105.8329031466484 -105.8191861481599 -105.8011236659372 -105.7787714464914 -105.7521583699535 -105.7212837303359 -105.6861470858246 -105.646756759105 -105.6031128177213 -105.5552405744724 -105.5031414078469 -105.446823282498 -105.3862937497619 -105.3215777582221 -105.254741714321 -105.1843310930233 -105.1098880585335 -105.0314281450692 -104.9489714276955 -104.8625410832234 -104.7721627511732 -104.6778716848107 -104.581439202256 -104.4827364276709 -104.3803237425286 -104.2742457869689 -104.1645677612446 -104.0513487272612 -103.9356006502174 -103.8190221403475 -103.6991469147736 -103.5760526794699 -103.4498291713451 -103.3205711904483 -103.1919010623025 -103.0603677703708 -102.9260469986621 -102.7890420444796 -102.6506781213192 -102.512089151922 -102.3710598014874 -102.2276863110524 -102.0823523210415 -101.9379541649946 -101.7914147234783 -101.6428384181854 -101.4925260862293 -101.3432964246396 -101.1921835650636 -101.0392473486806 -100.8852126013345 -100.7318185588909 -100.5767159128236 -100.4199365560381 -100.2627934889362 -100.1055784357286 -99.94673794100062 -99.78630687653678 -99.62616893841036 -99.46516918434251 -99.30259246133721 -99.13843363359638 -98.97505034072134 -98.81012290620481 -98.64359383621849 -98.47589109870124 -98.30836228275207 -98.13920071833195 -97.9684200062794 -97.79662912864296 -97.62454740933424 -97.45080440510561 -97.27539184685476
 0.8900000000000001 -100.7177687016126 -100.7364727817052 -100.7452756536817 -100.7470009851681 -100.7431617478881 -100.7345747277735 -100.7216255350962 -100.7044811646225 -100.6832054457914 -100.6578088029168 -100.6282862054161 -100.5946381480653 -100.5568770612829 -100.5149902814437 -100.4689967812247 -100.4188973099842 -100.3647085541767 -100.3064333478052 -100.2440909429137 -100.1796544901209 -100.1117556691999 -100.0399449497033 -99.96425591163919 -99.88469553619944 -99.80131303654316 -99.71413506863864 -99.62320624216713 -99.53021863149129 -99.43505845669179 -99.33635874467551 -99.23417828035915 -99.12858722793152 -99.01965083219872 -98.90834647001574 -98.79628965180869 -98.68114600319166 -98.56299704668243 -98.44192356352127 -98.31805084559718 -98.19481382748616 -98.06893146860568 -97.94049827549057 -97.80959375419427 -97.67750778282088 -97.54531304419245 -97.41090835865644 -97.27438897703836 -97.13612644374486 -96.99886893002152 -96.85972093737152 -96.71873544113947 -96.57624618426594 -96.43491293121785 -96.29191179209982 -96.14731277695195 -96.00181341023885 -95.85703281553579 -95.71077545041619 -95.56304620154697 -95.41510782999568 -95.26720439675543 -95.11788829849222 -94.96718720352006 -94.81687656800852 -94.6658589624281 -94.5134482182377 -94.3596408448194 -94.20667057666502 -94.05233193081898 -93.89656988458179 -93.73977775347879 -93.58323590949777 -93.42523054959989 -93.2657543745074 -93.10539902777212 -92.94485148512751 -92.78277235412824 -92.61917895407977
 0.91 -95.94963084659214 -95.96795852964352 -95.97673428177686 -95.9786539471483 -95.9751738509959 -95.96707678973621 -95.95475701107959 -95.93835818416582 -95.9179508697196 -95.89353896022797 -95.86512389014017 -95.83270553609097 -95.79627868714931 -95.75585016509298 -95.71141336471123 -95.66299227413687 -95.61058613520927 -95.55420786387057 -95.49387238059649 -95.43147593086401 -95.36570674565833 -95.29614393202064 -95.22282777363974 -95.14578259148952 -95.06503924451522 -94.98066231037033 -94.89267874620818 -94.80272457952968 -94.71070045909116 -94.61531735587471 -94.51663442412476 -94.41472329245329 -94.3096642850181 -94.20238823277646 -94.09446082481827 -93.98365207978233 -93.87005390735912 -93.75375682988374 -93.63485783402362 -93.51667494256371 -93.39607109629434 -93.27313150600486 -93.14794914458784 -93.02175478925761 -92.89558197388752 -92.76742176147044 -92.63737009670649 -92.50578697872271 -92.37529045392893 -92.24311888901448 -92.1093455640904 -91.97425296598114 -91.84041133167122 -91.70510866191066 -91.56841995498442 -91.43098725064993 -91.29439973424805 -91.15650637099124 -91.01733883043444 -90.87810087113267 -90.73902224549022 -90.59871351480575 -90.45718349451833 -90.31614675965815 -90.17454353050702 -90.03170926847261 -89.88765469218075 -89.74447726379019 -89.60009532553377 -89.45443970648999 -89.30788680958898 -89.16165258885661 -89.01409647690045 -88.86521991264087 -88.71555724929105 -88.56577642258866 -88.41461757928253 -88.26204983587701
 0.9300000000000002 -91.48109789047847 -91.49926321410966 -91.50815289028559 -91.51036552240373 -91.5073072580888 -91.4997453492776 -91.48805254232035 -91.47238255809951 -91.45279121216653 -91.42930600489741 -91.40190974166829 -91.37060272305142 -91.33538266503352 -91.29625290925682 -91.25322311328485 -91.20628765089391 -91.15546098239177 -91.10076917496559 -91.04221698306006 -90.9816302187881 -90.91774104237588 -90.85018112264386 -90.77898362752619 -90.70418206463046 -90.62581191184017 -90.5439352679621 -90.45861342342096 -90.37140946100419 -90.28223133665901 -90.18986164034456 -90.09436497694219 -89.99582706722619 -89.89432826889852 -89.79077891768989 -89.68666682853082 -89.57988395679543 -89.47052353962158 -89.35866016731026 -89.24442657480797 -89.13097129327527 -89.01531756174523 -88.89754626887516 -88.77775973479535 -88.65712599305866 -88.53663710269443 -88.41439101037075 -88.29046539266879 -88.16521650847328 -88.04114468148288 -87.91559809284453 -87.78866895391589 -87.66063014915957 -87.53390354917387 -87.40592449386325 -87.27674834575362 -87.14700447345561 -87.01818441528087 -86.88824561301466 -86.7572207958497 -86.62623353448464 -86.49552331539181 -86.36373922525803 -86.23090581560272 -86.0986401975771 -85.96593774694861 -85.83215291927462 -85.69729419526874 -85.56335490636434 -85.4283538304783 -85.29221212797893 -85.15529473786174 -85.01874736413627 -84.88100786242737 -84.74206574679438 -84.60244065677114 -84.46275258462974 -84.32179995287113 -84.17956542194489
 0.9499999999999998 -87.28892575966822 -87.3067488121817 -87.31556974854612 -87.31790588622034 -87.31511222666533 -87.30793209541872 -87.29672607218411 -87.28164343093565 -87.2627344400383 -87.24001879238499 -87.21348136555098 -87.18312094196654 -87.14894202910904 -87.11093298971529 -87.06911363201539 -87.0234789399894 -86.97404882364795 -86.92083686933842 -86.86387124007796 -86.80488873591503 -86.74269732432121 -86.6769394206147 -86.60765387841762 -86.53489335014889 -86.45869337755471 -86.3791208122784 -86.29624700647234 -86.21156920345354 -86.12501965840552 -86.03543765912889 -85.94291074684273 -85.84751124703959 -85.74932279039669 -85.64923912374562 -85.5487000611037 -85.44567477476959 -85.34027711648592 -85.23258550867193 -85.12273536572933 -85.01373457542398 -84.90275260034693 -84.78986846945763 -84.67518727971287 -84.55983551778444 -84.44475595186893 -84.32812096359315 -84.2100383600184 -84.09082409574725 -83.97287979513598 -83.8536674746168 -83.73326951513286 -83.61194376468977 -83.49201767102767 -83.37103345441678 -83.24903183058073 -83.12661264375109 -83.00520374985663 -82.88284671985124 -82.75957580318418 -82.63643295141613 -82.51367779198503 -82.38999746212498 -82.26540995294229 -82.14147546365176 -82.0171987359773 -81.89197845872012 -81.76581630249785 -81.64062005465837 -81.51445673437168 -81.38729952790263 -81.25945148406851 -81.13202381988417 -81.0035152663976 -80.87391642471964 -80.74371822224987 -80.61350470910196 -80.4821285847311 -80.3495688647657
 0.97 -83.35146431750874 -83.36863359535386 -83.37709311380475 -83.37925274101681 -83.37643214595462 -83.3693525684578 -83.35836163931972 -83.34360246037994 -83.3251323746303 -83.30295381633593 -83.2770636111716 -83.24745269637407 -83.21411119091159 -83.17704836567151 -83.13626398366648 -83.09176766026116 -83.04357287341978 -82.99169089397655 -82.93615988592957 -82.87864478675989 -82.8180082877775 -82.7539147044951 -82.68640767703185 -82.61553096054838 -82.54134945571522 -82.46392706921577 -82.38333414428662 -82.30101680129626 -82.2169249783648 -82.12996207202664 -82.04020164793806 -81.9477408116321 -81.85267632932313 -81.75585651876314 -81.65866779015246 -81.55920092710724 -81.45754709768616 -81.35380717547903 -81.24810898076007 -81.14334552170826 -81.03680644569775 -80.92858394066099 -80.81877113652763 -80.70845654674183 -80.59854419986119 -80.48729257123999 -80.37479339480018 -80.2613558248928 -80.14927321825313 -80.0361285160527 -79.92198206605136 -79.80710712485248 -79.69368630026472 -79.57938862377331 -79.46425605312452 -79.34883714502608 -79.23450524796746 -79.11938203516263 -79.00349060761927 -78.88784475733702 -78.77266007063885 -78.65668736163805 -78.53994305584477 -78.42390095391482 -78.30761763554429 -78.19051501351308 -78.07258567788045 -77.95563597033576 -77.83785651870744 -77.71916244163312 -77.59988227339406 -77.48105676891656 -77.36124274894331 -77.24043208537732 -77.11909222680119 -76.99778046417401 -76.87540092670885 -76.75192192793261
 0.99 -79.64738708146052 -79.66385468961799 -79.671874867969 -79.6737774535674 -79.67084064846354 -79.66376313976237 -79.65288535969326 -79.63834971569165 -79.62020549049305 -79.59846325224004 -79.57310309460294 -79.54412511691464 -79.51151918432065 -79.47528403794493 -79.43542359507258 -79.39195057935032 -79.34486541100569 -79.29419963708618 -79.23996326171945 -79.18378513639573 -79.12456222027383 -79.06198512051212 -78.99609440262572 -78.92695268087164 -78.85461604866312 -78.77916196901509 -78.70066647502213 -78.62053047037082 -78.53871259988827 -78.45416249012855 -78.36697731999917 -78.27725453142916 -78.18510157008141 -78.09134242611056 -77.99731320496925 -77.90119132826466 -77.80307415466744 -77.70307857087558 -77.60132117263537 -77.50058729582202 -77.39827944758221 -77.29450027754127 -77.18934148907717 -77.0838376406644 -76.97887237728992 -76.87277169194408 -76.76562783718911 -76.65772088680804 -76.55126873753652 -76.44393038088084 -76.33578897502446 -76.22706669682613 -76.1198718739127 -76.01197715686904 -75.90339638152838 -75.79467994136581 -75.68710969999806 -75.5788844237921 -75.47003046458623 -75.36151890252573 -75.25353603901682 -75.14490340980142 -75.03560292815567 -74.92706032821548 -74.81836058843137 -74.70895667515641 -74.59882319636885 -74.48969293553372 -74.37981888560486 -74.269133443171 -74.15792936274809 -74.04721279122089 -73.93559110243584 -73.82306823194848 -73.71006638192716 -73.5971356062158 -73.48320185555779 -73.36825674298336
 1.01 -76.16042173133091 -76.17621324438564 -76.18384219032224 -76.18551662465181 -76.18248455975045 -76.17541646491094 -76.16464983640455 -76.15031230755356 -76.13244701881457 -76.11106944787352 -76.08615959975256 -76.05771105692982 -76.02571825947243 -75.99016741518365 -75.95107043976489 -75.90843414699361 -75.86227044891776 -75.81260960606787 -75.75946220768792 -75.7043893419859 -75.64634915640526 -75.58504896791852 -75.52053784334414 -75.45287674968827 -75.38213908451235 -75.30839627632821 -75.23174253502226 -75.15353452231004 -75.07373394222284 -74.99135263162815 -74.90648918078536 -74.81926264393881 -74.72976672994959 -74.63881839296832 -74.54770350315053 -74.45468473741673 -74.35987346025907 -74.2633732245968 -74.16532166268236 -74.06838211706047 -73.97007752158233 -73.87050725247695 -73.7697605994823 -73.66884028703804 -73.56857927554266 -73.46738411267704 -73.36533383479708 -73.26270967839773 -73.16162478165076 -73.05984084601914 -72.95741558795015 -72.85456848065 -72.75332496594251 -72.65154169621437 -72.54920892644965 -72.44686411635617 -72.3457332325864 -72.24407924105529 -72.14194044935834 -72.04020579929151 -71.93907436947686 -71.83739836809536 -71.73517280573061 -71.63373612832515 -71.53223994025271 -71.43011282750868 -71.32735825102117 -71.22562886008571 -71.12322397592584 -71.02011274538187 -70.91653429473061 -70.81346659363855 -70.7095834992501 -70.60486430041431 -70.4997228820513 -70.39467975966126 -70.28869890397769 -70.18178276576727
 1.03 -72.87498297208589 -72.890088624177 -72.89729286066851 -72.8987228662657 -72.89556555235035 -72.88846963702665 -72.87775844517631 -72.86355504852293 -72.84590169570606 -72.82479283236572 -72.80022767123747 -72.77217404225878 -72.74064297268743 -72.70562502723224 -72.66712191819724 -72.62513482563972 -72.57969659754316 -72.53082557000594 -72.47855299744644 -72.42436990282599 -72.36729375789015 -72.30703260342983 -72.24367271956311 -72.17725319603909 -72.10787330256474 -72.03561015915638 -71.9605600465168 -71.88404038643957 -71.80602447224173 -71.72558127922674 -71.64281903517866 -71.55784812088959 -71.47079464072159 -71.38243651320519 -71.29401372167554 -71.20388798494852 -71.11215909803839 -71.01894084291861 -70.92436204932797 -70.83100120562378 -70.73647146968408 -70.64088176986093 -70.54431852598658 -70.44773013043498 -70.35194204924008 -70.25541020327385 -70.15819858948537 -70.06059582220375 -69.9646050145068 -69.86809829965773 -69.77111031261228 -69.67385637159828 -69.57827170977036 -69.48227696694158 -69.38589338139495 -69.28960700177663 -69.19459212907354 -69.09919004867764 -69.00339397253921 -68.90810409141156 -68.81346407718971 -68.71839239534499 -68.6228692774587 -68.52817309385618 -68.43348558634472 -68.33825855105694 -68.24248439140217 -68.14774019112826 -68.0524201874961 -67.95644866456877 -67.86008853661814 -67.76425035165063 -67.6676562650544 -67.57029987337022 -67.47257637818804 -67.37496358017097 -67.2764761532092 -67.17712025870506
 1.05 -69.77062740617616 -69.78503450834785 -69.79179555860986 -69.7929813226246 -69.78971771071321 -69.78262288789662 -69.77200285394446 -69.75797174343249 -69.74055926580873 -69.71976247546857 -69.69556946183967 -69.66796229947661 -69.63692879816651 -69.60246423304548 -69.56458013472709 -69.52328191944325 -69.47858882919832 -69.43052390193724 -69.37913953172841 -69.32585619896227 -69.2697366505664 -69.21053301023828 -69.14829915869633 -69.08312100395084 -69.01507557159525 -68.94426019511933 -68.87077838624546 -68.79590696528886 -68.71962773154337 -68.64107091369397 -68.56033739025737 -68.47755550005213 -68.39285587269968 -68.30698005915752 -68.22116051228669 -68.13380359745435 -68.04503137317346 -67.95495484178123 -67.8636990101578 -67.77375093048688 -67.68283258106024 -67.59103069712761 -67.49844391179404 -67.40598842696627 -67.3144479543502 -67.22233180650124 -67.12972790792961 -67.03688390626219 -66.94574653346341 -66.85422543711678 -66.76240291176923 -66.67044134034028 -66.5802154155982 -66.48972549170512 -66.39897298583325 -66.30841524985429 -66.21919906210429 -66.1297043392258 -66.0399411580899 -65.95073756779982 -65.8622436917785 -65.77342157994244 -65.6842384309635 -65.59592309462133 -65.50767560424821 -65.41897903926858 -65.32980713783536 -65.24168403956513 -65.15305007837438 -65.06382644541847 -64.9742754521361 -64.88526543340048 -64.79557177077963 -64.70516490590769 -64.61443580396909 -64.52384199729727 -64.4324408190901 -64.34020222724347
 1.07 -66.83397111753141 -66.84764858127603 -66.85395393172368 -66.8548771481527 -66.85150556085223 -66.84442043115867 -66.83391123149947 -66.82006828544439 -66.80292134776457 -66.78245618449957 -66.75865835303317 -66.73150350217809 -66.70098434227002 -66.66710204527189 -66.62984604488841 -66.58924190669204 -66.54530863826054 -66.49807403932712 -66.44757217194386 -66.39521011065899 -66.34007158270906 -66.28192228822678 -66.22083362046529 -66.15689042604009 -66.09018940518931 -66.02081943205336 -65.94889447497532 -65.87565446682271 -65.8011015753321 -65.72439539347762 -65.64565606986454 -65.56501037914917 -65.4825881924864 -65.39913178800627 -65.31582575132065 -65.23114330606164 -65.14520908445328 -65.05813912791749 -64.97007257771619 -64.88338591563108 -64.79590119468232 -64.70770846988809 -64.61889670906639 -64.53035463368079 -64.44283445973176 -64.35491608869549 -64.26666025851159 -64.17832290462175 -64.09175772106076 -64.00497788160222 -63.91801545096019 -63.83106331604903 -63.74590723730304 -63.66060210005798 -63.57517433599615 -63.49004781465709 -63.40629890501583 -63.32238589713037 -63.23831142386075 -63.15486906266115 -63.07219673744744 -62.98927969054177 -62.90609074469639 -62.82380118519835 -62.74164815205748 -62.65911833227912 -62.57619305222369 -62.4943251700552 -62.41200519828024 -62.32917536637965 -62.24606838353445 -62.16351063144813 -62.08033997726686 -61.99650400659952 -61.91239285663936 -61.82843235938871 -61.74371211498879 -61.65821032515585
 1.09 -64.05695027111501 -64.06986295711533 -64.07568516702574 -64.07631138718381 -64.07278989983359 -64.06566823315831 -64.05520598131953 -64.0414830545031 -64.02452021897183 -64.00430286712574 -63.98080323756976 -63.95399585518946 -63.92389035123544 -63.89045861341642 -63.8537180360019 -63.81368827993478 -63.77037389295459 -63.72383207973181 -63.67409065201409 -63.62250345878495 -63.56820610643587 -63.51098261895208 -63.45090689811359 -63.38806432371147 -63.32256028378093 -63.25449511485164 -63.18399674221652 -63.11225143021983 -63.03928309256563 -62.96428657264757 -62.88739332390132 -62.8087347301803 -62.72845062615651 -62.64726012774691 -62.56630683256721 -62.48413219041387 -62.40086320377573 -62.31662907837668 -62.23155054375059 -62.14792973384978 -62.06367848768869 -61.97887834002384 -61.89362395207191 -61.80877338226698 -61.72504377705881 -61.64107072175354 -61.55691197139823 -61.47281546171114 -61.39055634005894 -61.30822120648286 -61.22584974477509 -61.14361976360734 -61.06322166771306 -60.98281963912505 -60.90239734847034 -60.82238416632367 -60.74379847462166 -60.6651626881394 -60.58645244603075 -60.50844389343484 -60.4312567531498 -60.35391591737596 -60.2763980795302 -60.19980708613295 -60.12340813876994 -60.0467156861303 -59.96969012612259 -59.89373280807093 -59.81739645499253 -59.74060609595844 -59.66359783853937 -59.58715392133819 -59.51013679661046 -59.43252785297518 -59.35467214821689 -59.2769862521808 -59.19859446976257 -59.11948128399427
 1.11 -61.42880896865645 -61.44093074990732 -61.44622735673397 -61.44651708666463 -61.44278609672637 -61.43555081347438 -61.42504776302724 -61.41135107110795 -61.39447511309131 -61.37438772405778 -61.3510659188544 -61.32448995216254 -61.2946435285736 -61.26154130267258 -61.22516509913005 -61.1855507328032 -61.14271765884628 -61.09670359283115 -61.04756497087835 -60.99660079979945 -60.94299259725133 -60.88653337190291 -60.82730862361529 -60.76541573363586 -60.70095715480729 -60.63405151179197 -60.56481788131318 -60.49442325241341 -60.42289074673106 -60.34946526879625 -60.2742710263468 -60.19746228066546 -60.11915803693922 -60.04007872464199 -59.96132367794143 -59.88151010613149 -59.80074262409131 -59.71916745277201 -59.63690642971252 -59.55617950958541 -59.47496262477439 -59.39336137598436 -59.3114539928856 -59.23007527479335 -59.14991205138398 -59.06964535344937 -58.98934243369068 -58.90923784755319 -58.83103396410318 -58.75288117694898 -58.67483347520701 -58.59703134451465 -58.5211312880915 -58.44533585785035 -58.36963860555946 -58.29443252405775 -58.22071343852455 -58.14704735780512 -58.07339497579407 -58.00051193287773 -57.92851634743739 -57.85643571741497 -57.78426010194254 -57.71305919303745 -57.64210246736471 -57.57092040806801 -57.49948391667115 -57.4291148150514 -57.35844122748629 -57.28736880277557 -57.21612558643964 -57.14546490299622 -57.07429023831662 -57.0025738720631 -56.93064798020891 -56.85891041764231 -56.78651540085612 -56.71344474072394
 1.13 -58.93601697695057 -58.94745098558213 -58.95226713504556 -58.95221565879665 -58.94825218221347 -58.94086555262272 -58.93028310933141 -58.91657362366366 -58.89972187900334 -58.8797153908425 -58.85652515683599 -58.83011927686239 -58.80049878309207 -58.76765466006224 -58.73159643475953 -58.6923457167109 -58.6499333980828 -58.6044015837895 -58.55580489161082 -58.50541742232016 -58.45244076982298 -58.39669437130674 -58.33827424740269 -58.27727718236035 -58.21381250423521 -58.14801344509056 -58.07998242121408 -58.01088458335006 -57.94073460694799 -57.86881529242844 -57.795267315467 -57.72021984729733 -57.64383385503415 -57.56678296201699 -57.49014063817611 -57.41257695042093 -57.3342194930527 -57.25518335820199 -57.17560502629223 -57.09762793653049 -57.01931041742642 -56.94074316734077 -56.86201951506439 -56.78392778042915 -56.70713710495179 -56.63038877251215 -56.55373531006681 -56.47738928839962 -56.40300785291026 -56.32882263444232 -56.25483910015198 -56.18122082441895 -56.10956144980076 -56.03810739803189 -55.96686371106922 -55.89619730218503 -55.827070427109 -55.75807916522075 -55.68921459079436 -55.62116847429593 -55.55406306373629 -55.48696246607957 -55.41983524870975 -55.35372347095615 -55.2879074456795 -55.22194436092018 -55.15578455160971 -55.09071378134734 -55.02539897424292 -54.95974019682744 -54.89396303003291 -54.82877946124273 -54.76314697641401 -54.69701277227321 -54.63070853858662 -54.56460777050653 -54.49790390099504 -54.43056225332624
 1.15 -56.56880919903614 -56.57963472627463 -56.58397075650227 -56.58354970437313 -56.57930753783671 -56.57172268816161 -56.56099993996396 -56.54719969124067 -56.53031771340779 -56.51033654134405 -56.48721035344002 -56.4609216016531 -56.43145840156861 -56.39882222246742 -56.36302841740034 -56.32410050326987 -56.2820591909195 -56.23696939523128 -56.18887854523172 -56.1390204142071 -56.08664721982811 -56.03159146428484 -55.97394840443244 -55.91381355194819 -55.85131767350052 -55.7865857309306 -55.71973843144749 -55.65190233783709 -55.58310090868601 -55.51264731862091 -55.44069174856423 -55.36737169600694 -55.29282947529939 -55.21773864796088 -55.14314368300902 -55.06776231730962 -54.99170991594822 -54.91511953262398 -54.83811874006721 -54.76278181048122 -54.68723819600976 -54.61157472923087 -54.53588140367845 -54.4609203943924 -54.38734713849851 -54.31394330581935 -54.24074693951707 -54.1679843967694 -54.09723068948001 -54.02678467502444 -53.95666268703272 -53.88701576620996 -53.81935655119617 -53.75201000946645 -53.684980348273 -53.61861151562995 -53.55382683134254 -53.48927349808181 -53.42491987250613 -53.36145604643082 -53.29897670804735 -53.2365790331931 -53.17422979667343 -53.11291893363696 -53.05198081100569 -52.99094608896115 -52.92978735248781 -52.86973794297531 -52.80949361988059 -52.74897207245128 -52.6883620615117 -52.62838417131277 -52.5679861614469 -52.50715862882943 -52.44619002974758 -52.38544999197824 -52.3241451569759 -52.26224412213165
 1.17 -54.3186594558632 -54.32883413465962 -54.33267178376837 -54.33186603478434 -54.32732275302531 -54.31949676755336 -54.30859710120039 -54.29467423059822 -54.27771864621309 -54.25770487238498 -54.23459540737196 -54.20837573339968 -54.1790211867166 -54.14654577765486 -54.11096366069746 -54.07230001455191 -54.03058877223086 -53.9858896011399 -53.93826678317336 -53.888909344818 -53.83710618726564 -53.78269738653481 -53.72578847360211 -53.6664904345439 -53.60492848068871 -53.54122692878107 -53.47553415115748 -53.40891179593486 -53.3414194172125 -53.2723936552879 -53.20197662688746 -53.13032588541249 -53.05756801120155 -52.98437762180971 -52.91175829230559 -52.83846567558704 -52.76463909271624 -52.69040856327508 -52.61588351574175 -52.5430785278894 -52.47019280720782 -52.397314281349 -52.32452537859766 -52.25257209836764 -52.18206494172514 -52.11184347193981 -52.04196064506487 -51.97259653054707 -51.90530999186771 -51.83842389721577 -51.77197134019422 -51.70608760056056 -51.6422328950029 -51.57878931795243 -51.51575397243369 -51.45345602095355 -51.3927852964303 -51.33242621316383 -51.27236218784819 -51.21322446062758 -51.15512898619723 -51.09718642495001 -51.03937044417029 -50.98263055927602 -50.92629821511036 -50.86994498728409 -50.81352435356977 -50.75822780534925 -50.70278930911532 -50.64713763802895 -50.59145095353315 -50.5363869370248 -50.48098239158541 -50.42518303377211 -50.36926997546996 -50.31361144580666 -50.25743424313089 -50.20070683705522
 1.19 -52.1757040389156 -52.1852597188493 -52.18863763546381 -52.18748657345519 -52.18267930081694 -52.1746583288594 -52.16361859223287 -52.14959967895474 -52.13259832044066 -52.11257370154009 -52.08950283057633 -52.06336186939127 -52.03414251339522 -52.00184025162199 -51.9664849767895 -51.92810791536638 -51.88674828764471 -51.84245777781951 -51.7953136840751 -51.74647743867894 -51.69525629808327 -51.64151878303504 -51.58537020869464 -51.52692693476385 -51.46631050562359 -51.40365512048189 -51.33911086353288 -51.27371098412713 -51.20752772695401 -51.13991528223678 -51.07103366594102 -51.00102725999685 -50.93003452253608 -50.85870212814444 -50.78801338813007 -50.71677695080872 -50.64512161180657 -50.5731704143814 -50.50105489976286 -50.43070730751277 -50.36038710590618 -50.29019356233408 -50.22020012372859 -50.15112988701163 -50.08358425956783 -50.01642273974264 -49.94970341736668 -49.88360760430704 -49.81962130504681 -49.7561415172935 -49.69319289261758 -49.63089130712197 -49.57066090214364 -49.51093995498825 -49.45170526969885 -49.39328462785979 -49.33652442943682 -49.28015116365436 -49.22415631991133 -49.16914070873614 -49.11519265278234 -49.06148311786585 -49.00796841404479 -48.95555722674317 -48.90359715791944 -48.85168569728095 -48.79976687354559 -48.74898218575149 -48.69810683461611 -48.6470754339455 -48.59605316209517 -48.5456780234834 -48.49499381015807 -48.44396619341828 -48.39287722549152 -48.34204168126762 -48.29074004009048 -48.23892673760844
 1.21 -50.13315398247193 -50.14218918659921 -50.14519843288041 -50.14376917564369 -50.13875637131874 -50.13057196845438 -50.1194073577395 -50.10530542202749 -50.08825552636463 -50.0682244880221 -50.04518922653228 -50.01911829372925 -49.99001441379387 -49.95788510330357 -49.92275011128731 -49.8846384292857 -49.84361322141699 -49.79973137444892 -49.75305433787681 -49.7047250340086 -49.65409462805676 -49.6010212182378 -49.54562233587973 -49.48801856553777 -49.42834468511915 -49.36673127601691 -49.30332761325386 -49.23914883563665 -49.17426323592095 -49.10805857098791 -49.04068771203281 -48.97231442476626 -48.90305917962876 -48.83356331201901 -48.76476822253699 -48.69554783724202 -48.62602053792692 -48.55630560240866 -48.48653413483645 -48.41858011601784 -48.35076110376364 -48.28316973325254 -48.215884567416 -48.14960064734439 -48.08490583271518 -48.0206909222439 -47.95701619415883 -47.89405575670021 -47.83324593864494 -47.7730319898575 -47.71343011186812 -47.6545746584791 -47.59781149640011 -47.54163074591345 -47.48602243157038 -47.43129819291902 -47.37826109526542 -47.32569929046818 -47.27356729776786 -47.22247140465234 -47.17248976775861 -47.12280693381264 -47.07337855060764 -47.02507600802232 -46.97728781907975 -46.92958747104791 -46.88194455658316 -46.83545004491732 -46.78891787308942 -46.74227162722342 -46.69568042385248 -46.649756161291 -46.60357759105539 -46.55708959933455 -46.51056978851089 -46.46433344873307 -46.41766456954124 -46.37052590154573
 1.23 -48.18482366566309 -48.19343910903371 -48.19616176585939 -48.19452691696096 -48.18934036336766 -48.18103894633298 -48.16976987735369 -48.15559942819203 -48.13851674090131 -48.11847633785508 -48.09546301177991 -48.06945994579216 -48.04046403343884 -48.00848181874269 -47.97355243625206 -47.9357022610954 -47.894998799041 -47.85149970656219 -47.80528711090814 -47.75745216018083 -47.70738718341849 -47.65496885068576 -47.60030584317103 -47.54353312329145 -47.48478154480591 -47.42419641293651 -47.36191200449885 -47.29893565804189 -47.23532417399755 -47.17050605484076 -47.10462879526042 -47.03785006234181 -46.97030655576116 -46.90260896799254 -46.83568515452832 -46.76843022411305 -46.70097894899205 -46.633447515175 -46.56596107271515 -46.50033523600502 -46.43494577408923 -46.36987702099498 -46.30521518608113 -46.24163335440645 -46.17968648711787 -46.11831766185947 -46.0575712832029 -45.99763611310011 -45.93987358135923 -45.88279544614417 -45.82641691449902 -45.77085579289798 -45.71741467782156 -45.6646347663601 -45.61248724684531 -45.56129700951066 -45.51182993718176 -45.46289336599725 -45.41446326616138 -45.3670999927291 -45.32090476642433 -45.27505643449283 -45.22951986158992 -45.18514475070461 -45.14131575412055 -45.09764158441509 -45.05406847549698 -45.01165166368416 -44.96925954882192 -44.92679186544296 -44.88441495396978 -44.84272955196059 -44.80082856539956 -44.75866389003232 -44.7165015627475 -44.67463555300539 -44.63237475431437 -44.58969318575619
 1.25 -46.32602191562421 -46.33420756523139 -46.33662612922675 -46.33477004207815 -46.32941001593653 -46.3209555606504 -46.309580683783 -46.29532077063252 -46.27816698425533 -46.2580941854924 -46.23507736299917 -46.20910442327884 -46.18017883071947 -46.14831649763499 -46.11354572431036 -46.07592113905113 -46.03549665823765 -45.99234124638425 -45.94654165620352 -45.89917570867622 -45.849639013127 -45.79783747730623 -45.74388500747845 -45.68790733851765 -45.63004719400985 -45.57045287636341 -45.50926607692733 -45.44745760611816 -45.38509078355592 -45.32162157820937 -45.25720248855124 -45.1919831927239 -45.12609962871591 -45.06015927455003 -44.99504832848328 -44.92971044921936 -44.86427520613441 -44.7988583695163 -44.73358157081824 -44.67020964292725 -44.60716980044829 -44.54454662000436 -44.48241814055352 -44.42143850372333 -44.36214633416348 -44.30351906991722 -44.24560909281229 -44.18857029887218 -44.13375165874827 -44.07968635817376 -44.02639980843993 -43.97399692689572 -43.92374379747124 -43.87422800122589 -43.82542110692224 -43.77760618162607 -43.73154827133349 -43.68609382162606 -43.64120264835461 -43.59742895835267 -43.55483217018003 -43.51265400489793 -43.4708382268758 -43.43021071463119 -43.39017322170339 -43.35033835756135 -43.31065100854728 -43.27212782885637 -43.23367154155348 -43.19519372962792 -43.15684459708688 -43.11919474008846 -43.08137290811511 -43.04333223518837 -43.00532292112559 -42.9676231028396 -42.92957084568202 -42.89112739483104
 1.27 -44.55150373904478 -44.55923483501045 -44.5613418271729 -44.55923977106342 -44.55369795679726 -44.54508468908672 -44.53357317725683 -44.51920474526371 -44.50196550171567 -44.48182783989728 -44.45877378779647 -44.43280199813486 -44.40391174840142 -44.37212754088983 -44.33749012273949 -44.30005157598062 -44.25986741758352 -44.21702363951239 -44.17160905878377 -44.12467664753014 -44.07565314306871 -44.02443789797591 -43.97117083016771 -43.91596518298633 -43.85897986529353 -43.80035249157086 -43.74022654202723 -43.67955894271441 -43.61840303565048 -43.55625592895203 -43.49324448697533 -43.42953569046688 -43.36526897672407 -43.30101600976612 -43.23766346051597 -43.17417290699353 -43.11068050452094 -43.04729568594021 -42.98415493184386 -42.92294969081913 -42.86216715970631 -42.80189384387178 -42.74220757749629 -42.68373216387919 -42.62700592575912 -42.57102096565196 -42.51583306620631 -42.4615852605777 -42.40959064282163 -42.35843549830656 -42.30812217414716 -42.2587547096588 -42.21158327683384 -42.16519403084038 -42.11958643054437 -42.07503690905554 -42.03225308429813 -41.99012898960704 -41.94863113435002 -41.90829180457702 -41.86916144369693 -41.83049277318305 -41.79224828330742 -41.75520541390541 -41.7187953051709 -41.68262366848289 -41.64665385726455 -41.61185720787519 -41.57717039053605 -41.54250317029076 -41.5079987780011 -41.4742067013788 -41.4402863360545 -41.40617558668404 -41.37211711809337 -41.33840638646258 -41.30436235054979 -41.26997088295571
 1.29 -42.85630410453738 -42.86363022236463 -42.86542221806562 -42.86307592588591 -42.857325651034 -42.84853021969333 -42.83686299903651 -42.82236432724206 -42.80500326351358 -42.78477926810174 -42.7616749623289 -42.73567626861672 -42.70680161051691 -42.67507782274509 -42.64054527121828 -42.60326268309586 -42.56331328682451 -42.52076117218715 -42.47571605035623 -42.42919773395154 -42.38065548710297 -42.33001832551823 -42.27740668655611 -42.22295535930533 -42.16680518466957 -42.10911140545871 -42.05001442648685 -41.99044617467739 -41.93046429917561 -41.86957573146891 -41.80793121551545 -41.74566787788125 -41.6829435578865 -41.62031758776123 -41.55864372281098 -41.4969282215928 -41.4352994861022 -41.37387932197136 -41.31278274867921 -41.25365981977384 -41.19505286310785 -41.13703863108698 -41.07969617093274 -41.02363854495952 -40.96937252086672 -40.91593717204658 -40.86336305790805 -40.81182914421763 -40.76255810345749 -40.71419584520169 -40.66674654651088 -40.62032717234644 -40.57610797600439 -40.53274410956987 -40.49022329439281 -40.4487908215855 -40.40916892254257 -40.37025915948431 -40.33202543602373 -40.2949783477583 -40.25918282288676 -40.22389120285213 -40.18906518301111 -40.15547242333098 -40.12252535911453 -40.08988065175364 -40.05746605951249 -40.02624495834083 -39.99515780271813 -39.96414176652946 -39.93331820397347 -39.90321417050359 -39.87302382380277 -39.84267602479281 -39.81241107867865 -39.78249494602858 -39.75229694389093 -39.72176881694786
 1.31 -41.23631058595192 -41.24324431970138 -41.24472568988063 -41.24211065731024 -41.23611541967757 -41.22711587154768 -41.21524639437637 -41.20056835652537 -41.18305664327988 -41.16270335686859 -41.13949051648614 -41.11341989831831 -41.08451055556998 -41.05280591849618 -41.0183265944361 -40.98116554785052 -40.94138579036281 -40.89908263080351 -40.85435218525893 -40.80818705712395 -40.76008452715913 -40.70995897355255 -40.65795199198659 -40.60419297570985 -40.54883067561467 -40.49200814032035 -40.43387944626255 -40.37534433778913 -40.31647668726276 -40.25679850517069 -40.19644218024191 -40.13558306957236 -40.07434028875826 -40.01328554203809 -39.95323118244377 -39.89323584196107 -39.8334161517002 -39.77388158207658 -39.71477045300243 -39.6576720740897 -39.60117182486462 -39.54536223499463 -39.49030087452784 -39.43658027414587 -39.38470114543028 -39.33373683114344 -39.28370916552394 -39.23478742459753 -39.1881655465039 -39.14251589183978 -39.09785586401922 -39.05427081965131 -39.01290405893615 -38.97246636607947 -38.93291723972678 -38.89452097341728 -38.85793905605847 -38.8221312024219 -38.7870505736607 -38.75317666784963 -38.72057551054807 -38.68853988538686 -38.6570103246794 -38.62671942005768 -38.59712306313416 -38.5678458961897 -38.53886609288855 -38.51106160902101 -38.48344577327408 -38.45592282803133 -38.42862704020209 -38.40206530208098 -38.37543422223816 -38.34869557644125 -38.32205164860927 -38.29577698179946 -38.26924529922746 -38.24241899532151
 1.33 -39.68664899990606 -39.69319555617417 -39.69436441956864 -39.69148249553419 -39.68524688185284 -39.67602081865392 -39.6639532984258 -39.64907875602997 -39.63139651871694 -39.61089464614452 -39.58755231039836 -39.56139022601496 -39.5324190700072 -39.50068013189264 -39.46622832372466 -39.42913745012659 -39.38948460832913 -39.34736793821115 -39.30289164234394 -39.25703413603956 -39.20930028740287 -39.15962725738812 -39.10815783985984 -39.05502445165857 -39.00038157267164 -38.94437513590914 -38.88716283758564 -38.82961787720762 -38.77181207766726 -38.71329540534261 -38.65420502020468 -38.59469393593172 -38.53491495003102 -38.47539250396859 -38.41693536330715 -38.35862504785281 -38.30058297181071 -38.2429264339502 -38.18576397777983 -38.13066293173267 -38.07624459936235 -38.02258671955025 -37.96976340672432 -37.91834363108995 -37.86881188887345 -37.8202626125785 -37.7727271412561 -37.72635681078862 -37.68231107418825 -37.63930876191061 -37.59734207218369 -37.55652543135315 -37.51793882424398 -37.48033088453938 -37.44367475517744 -37.40820652876589 -37.37457644801587 -37.3417571861948 -37.30972553759949 -37.27892484804961 -37.24941380540221 -37.22050828008814 -37.1921492356705 -37.16504504942618 -37.13866993295068 -37.11265415278716 -37.08695337107996 -37.06244260625365 -37.03815512371764 -37.01398988659751 -36.99008197649324 -36.96690856426527 -36.9437002208486 -36.92041719809611 -36.89725948965092 -36.87446814184921 -36.85144797465342 -36.82816747261677
 1.35 -38.20329242174115 -38.20943280433577 -38.21028443060855 -38.20712588884691 -38.20063312475028 -38.19117193143924 -38.17888210946644 -38.16380470682923 -38.14593971898432 -38.12527707886452 -38.10180417689747 -38.07552612102669 -38.04648256673492 -38.01471081707002 -37.98027224267342 -37.94323562181136 -37.90368872040908 -37.8617450220881 -37.81749407820681 -37.77190593790446 -37.724511958149 -37.67526131378862 -37.62428764760755 -37.57173977038609 -37.51776181096537 -37.46252551631689 -37.40616863161708 -37.34956253032745 -37.29277344428021 -37.23536609376995 -37.17749274765158 -37.11929477344476 -37.06091832744536 -37.00289898484407 -36.94600485985259 -36.88934417583768 -36.83304899546364 -36.77722105084329 -36.72199311369808 -36.66884531552753 -36.61647371778856 -36.56494051208499 -36.51431216036769 -36.46515399514574 -36.41793317970915 -36.37174548836344 -36.32665165667656 -36.28278215173876 -36.24125772243555 -36.20083213973463 -36.16151402698683 -36.12338719024195 -36.08750672857967 -36.05265364445621 -36.01880227406721 -35.9861742877273 -35.95541117026687 -35.92549637144661 -35.89640033639029 -35.86857752603643 -35.84205703760916 -35.81617962510906 -35.79088753982433 -35.76685715086303 -35.74357617570669 -35.72069314078603 -35.69815810207933 -35.67682189573391 -35.65572775871132 -35.6347974494568 -35.61413830859362 -35.59422357964274 -35.57430752976843 -35.55432953055033 -35.5345101787827 -35.51505690730104 -35.49541306583708 -35.47552077190216
 1.37 -36.78301439478463 -36.78873145000846 -36.78922293366218 -36.78573666524678 -36.7789458463881 -36.76919055084531 -36.75662639452072 -36.74129415547152 -36.72319632392316 -36.7023212322846 -36.67867113516554 -36.65225385939567 -36.62311039404605 -36.59127778045278 -36.55682189224309 -36.51982319536396 -36.48037178811337 -36.43857543117447 -36.39454446765276 -36.34922281311635 -36.30215596563972 -36.253308205851 -36.20281768698296 -36.15083238492812 -36.09751398829789 -36.04301590848635 -35.98749221973848 -35.93178602922356 -35.87597752711357 -35.81964925666715 -35.76293967431926 -35.70601648977685 -35.6490071561209 -35.59243300991502 -35.53705076132101 -35.48201073422165 -35.42741328635117 -35.37338131943348 -35.32001802932882 -35.26879629618895 -35.21842742462134 -35.16898587386278 -35.12051806796262 -35.07357673597625 -35.02860261216896 -34.98475897623094 -34.94205039350335 -34.90062770521634 -34.8615681387391 -34.8236842978427 -34.78694184297574 -34.75144282155361 -34.71820008826175 -34.6860366053731 -34.65491851308062 -34.62506501984497 -34.59706978275806 -34.56998359792284 -34.54374477084987 -34.51879405687107 -34.49517155157129 -34.47221428123801 -34.44988633332982 -34.42882948696411 -34.40853775342453 -34.38868001668855 -34.36919934397596 -34.35090594631849 -34.33289228915122 -34.31506421292629 -34.29752887374946 -34.28074817403983 -34.26398883321351 -34.24720286839161 -34.23056901513297 -34.21432367819239 -34.19790340230458 -34.18126553299454
 1.39 -35.42064142981722 -35.42594490228214 -35.42607372725734 -35.42224926396568 -35.41513258813643 -35.40506550201295 -35.39220224436177 -35.37659316048332 -35.35824205222418 -35.33714651799106 -35.31330149276664 -35.28673735812718 -35.25748473226211 -35.22559187999575 -35.19112263281129 -35.15417287887686 -35.11483219307436 -35.07321317703072 -35.0294320191519 -34.98440106465996 -34.93769980563307 -34.88929258104888 -34.83933150683129 -34.78795995590091 -34.73533605822941 -34.68162539089784 -34.6269711981593 -34.5722145915062 -34.51742855974211 -34.46220876905882 -34.40670996311843 -34.35107946314118 -34.29546222799895 -34.24035305431481 -34.18650311656907 -34.1330808272118 -34.08018613678242 -34.02794780403656 -33.97646872608046 -33.92716855851326 -33.87878705557763 -33.83140714031886 -33.78508724475303 -33.7403455600443 -33.69761421669199 -33.65606062472761 -33.61571807392228 -33.576710224005 -33.54008894489198 -33.50466471692765 -33.47045999113752 -33.43753551949354 -33.40688259519209 -33.37734485294535 -33.34889075928616 -33.32173488288702 -33.29644721489358 -33.27210594927299 -33.24863943317774 -33.22647731732528 -33.20565601639385 -33.18554660943521 -33.16607689030437 -33.14788893810714 -33.13049514766571 -33.11354756000287 -33.09700315284524 -33.08165845114609 -33.0665999276281 -33.05176612334669 -33.03723323827418 -33.02346394190549 -33.00973000388571 -32.99599216465997 -32.98242523614627 -32.96925867243158 -32.95593090049171 -32.94240064093544
 1.41 -34.1105170963454 -34.1154480252514 -34.11525459012447 -34.11111845854182 -34.10371162866471 -34.09337100924566 -34.08024867963663 -34.06440218979897 -34.04584690031461 -34.02457745239895 -34.00060310791535 -33.97394672939127 -33.94464374003634 -33.91275513376226 -33.87834876520473 -33.84151849974752 -33.80236584354883 -33.76099652357002 -33.71754098760684 -33.6728997543234 -33.62665856328893 -33.57879633501765 -33.52945999101158 -33.47880347380697 -33.42699064702412 -33.37417070542097 -33.32050638495057 -33.26680618282286 -33.21315217757068 -33.15915527912035 -33.10496840886722 -33.05073549975615 -32.99660348636746 -32.94305361500822 -32.8908241038097 -32.83909466283053 -32.78797707416669 -32.73759068206781 -32.68803538306062 -32.64069792607958 -32.59434934260519 -32.54905655681007 -32.50490570571329 -32.46236610934321 -32.42187484090922 -32.3826240069827 -32.34461992768743 -32.30800477689998 -32.2737923324604 -32.24083301639341 -32.20911755514064 -32.17872518980435 -32.15061749640269 -32.12365144613725 -32.09780998567307 -32.07328210743162 -32.05064183989706 -32.02895594793621 -32.00819214313271 -31.98874404413574 -31.9706507270236 -31.95328286568282 -31.93659259220295 -31.9211814872877 -31.90656753068269 -31.89244687162022 -31.87872682928179 -31.86621839327837 -31.85401430414916 -31.84204784387921 -31.83040073643633 -31.81951717832764 -31.80869713917636 -31.79788938231921 -31.78726430542476 -31.77703049113335 -31.76666245771883 -31.75611274977275
 1.43 -32.85118857578073 -32.85575044160215 -32.85523449530907 -32.85081282157762 -32.84311818946689 -32.83250346242544 -32.81913254829891 -32.80306091933912 -32.78429914221435 -32.76285804802121 -32.73875750229791 -32.71201156503918 -32.6826749607128 -32.65079674827786 -32.61646820120505 -32.57977826749864 -32.54082885972077 -32.49974236501786 -32.45664714514929 -32.41241924651862 -32.36667868020741 -32.31940070201178 -32.27074378248187 -32.22086195696439 -32.16990340564853 -32.11804280361507 -32.06543594088938 -32.01285674249802 -31.9604084285295 -31.90771374419919 -31.85491524991866 -31.80215550136975 -31.74958867958341 -31.69767658102385 -31.64713286767785 -31.59716545714981 -31.54789717276266 -31.49941416366488 -31.45184599494394 -31.40651118774633 -31.36222801940479 -31.31908146357247 -31.27710324036489 -31.23679950650961 -31.19856298550408 -31.16160590778201 -31.12595779088839 -31.09172033966378 -31.05990800643789 -31.02937808123304 -31.00012944197767 -30.97223132473029 -30.94662201391434 -30.92218920256405 -30.898903282582 -30.87694760500845 -30.85689190030297 -30.83781778863868 -30.81967929020952 -30.80285902555094 -30.78741352587426 -30.77271254341532 -30.75870687179761 -30.74598007641035 -30.73406362480193 -30.72265072708912 -30.71167470638236 -30.70189114922768 -30.69243072606547 -30.68323126170673 -30.67435308582695 -30.66624853347831 -30.65820800562029 -30.65020843966942 -30.64240026006833 -30.63498645887461 -30.62745194636989 -30.61975484168953
 1.45 -31.64201581986249 -31.64619330139226 -31.64533742941406 -31.64058596454925 -31.63258816534469 -31.62167581827868 -31.6080229077681 -31.59168273617662 -31.5726943238243 -31.55105025899839 -31.52678574796565 -31.49992012498598 -31.4705073723277 -31.43861488028433 -31.40432472719322 -31.36774212945586 -31.32897236156013 -31.28814081610466 -31.24537547382523 -31.20155149362344 -31.15628951259788 -31.10958658607774 -31.06158540765913 -31.01245975924425 -30.96235841108357 -30.91145473182112 -30.85989615854316 -30.8084481168303 -30.75721506081343 -30.70582016323342 -30.65441611550493 -30.60314914778456 -30.55215481904347 -30.50189516714466 -30.45306846892532 -30.4048829902842 -30.3574701862745 -30.31093196120236 -30.26535743873119 -30.22205832199228 -30.17986114370169 -30.13885087628389 -30.09907662200229 -30.06100033309703 -30.02502497193026 -29.99036398113925 -29.95705662379748 -29.9252065035842 -29.8957592249627 -29.86764257336751 -29.84084121540092 -29.81540502903916 -29.79224822384855 -29.77030879121182 -29.74953606456523 -29.73010960964645 -29.71257413475384 -29.69604197101737 -29.68046489268146 -29.66622355740022 -29.65334145654531 -29.64122219552696 -29.62981635412831 -29.61969105685352 -29.61038258329012 -29.60159064848575 -29.59325892333989 -29.58609217501079 -29.57927874733799 -29.57272789128097 -29.56652662537408 -29.56107471619825 -29.55572190886983 -29.55040920754703 -29.5452959859541 -29.54057969792391 -29.53575608795914 -29.5307780518124
 1.47 -30.48092649640945 -30.48468709811822 -30.48344401907308 -30.47832498477898 -30.46996944197313 -30.45872053863044 -30.44474850397004 -30.42811669846292 -30.40885832384066 -30.38699241310558 -30.36253643054185 -30.33552155172822 -30.306012623552 -30.27407853422459 -30.23980711329856 -30.20330457168642 -30.16468724168109 -30.12408023697837 -30.08162830270117 -30.03817761542606 -29.99337537321186 -29.94721776563065 -29.89986265380125 -29.85146677042524 -29.80220205982587 -29.75222098798978 -29.70169350261178 -29.65135863314294 -29.60131755084205 -29.55120765883065 -29.5011901521518 -29.45139794783285 -29.40197366495238 -29.35335954471137 -29.30622801050905 -29.25982807802342 -29.2142775552968 -29.16966153282657 -29.12609146366135 -29.08481171350279 -29.04471502081339 -29.00584785693029 -28.96826645618562 -28.93242484603345 -28.89869352718361 -28.86633807374275 -28.83535080336281 -28.80585727739728 -28.77877606106539 -28.75304592362465 -28.72866299855192 -28.70566611373345 -28.68494146166398 -28.6654478896554 -28.64714181005519 -28.63019878047489 -28.61513330402909 -28.60108817958505 -28.58801299202344 -28.57627587251041 -28.56589488878141 -28.55629097543705 -28.54740418425126 -28.53978920449222 -28.53301156325638 -28.52675170581583 -28.52096654597928 -28.5163391164674 -28.5120679193023 -28.50807038621199 -28.50443714904985 -28.50153937022962 -28.4987530731762 -28.49601031279266 -28.4934774859437 -28.49134892195609 -28.48912520313623 -28.48674193530536
 1.49 -29.36464851940735 -29.36795371908038 -29.36629339167394 -29.36077862659872 -29.35204154758712 -29.34043593269828 -29.32612409432408 -29.30919582919623 -29.28966965839431 -29.26757692735502 -29.24293085588263 -29.21578155816051 -29.18617769276418 -29.15420294267553 -29.11995391529863 -29.083534722477 -29.04506643051254 -29.00469320018617 -28.96254654678024 -28.919464220103 -28.87511710451495 -28.82950419895747 -28.78278601698362 -28.73512559679148 -28.68668601125992 -28.6376395579871 -28.58813254933183 -28.53890880245786 -28.49005709938134 -28.44124137702156 -28.39261000725524 -28.3442901469743 -28.29643162814766 -28.24946371788686 -28.20403980851605 -28.15943204764616 -28.11574963825394 -28.07306670876552 -28.03149296314519 -27.99225807098926 -27.95424449762551 -27.91752182421815 -27.88214106787883 -27.84852369178369 -27.81704660529685 -27.78697256410052 -27.7583172903319 -27.73116824272736 -27.70643353677389 -27.68307532486827 -27.6610830564841 -27.64050215834706 -27.62217734461868 -27.60509606708877 -27.58922434537695 -27.57471419714346 -27.56207146830964 -27.55046926328823 -27.53983611522394 -27.53053740624454 -27.52258920772267 -27.51543472054886 -27.50900396541593 -27.50383861311514 -27.49950226484441 -27.49569577252885 -27.49236131915406 -27.49018492911238 -27.4883672485625 -27.4868251758027 -27.48566157165808 -27.48522224988213 -27.48489733757281 -27.48463527560378 -27.48458681907065 -27.48492272775313 -27.48517398659285 -27.48529509618761
 1.51 -28.2892727720848 -28.29213375870416 -28.29006490899659 -28.28415638537668 -28.27505765746987 -28.26311323211704 -28.24851103338015 -28.23131776254867 -28.21157153814708 -28.18928466594339 -28.16450007895874 -28.13725704747814 -28.10761058906243 -28.07564052856144 -28.04145756812859 -28.00517197723683 -27.9669023726961 -27.92679575867242 -27.88500655670855 -27.84233952574657 -27.79849028215224 -27.7534640097414 -27.70742442980844 -27.66054294115703 -27.61297984013319 -27.56489919066079 -27.51646491427978 -27.46838786018705 -27.42075981528024 -27.37327334420463 -27.32605280940317 -27.27925117116996 -27.23297965770712 -27.18768515518558 -27.1439922478095 -27.10119138788492 -27.05939157589261 -27.01866619056529 -26.9791081689696 -26.9419099265927 -26.90600386743417 -26.87143936410289 -26.83824689791951 -26.80686840902461 -26.77763569649263 -26.74984677845208 -26.72350477221194 -26.69869087439478 -26.67628928107663 -26.65528857793396 -26.63566855039788 -26.61746256381613 -26.60151748362263 -26.58682482551525 -26.57333325564201 -26.56123213079563 -26.55096287861731 -26.54174887780933 -26.53351113835731 -26.5266048917621 -26.52103691128162 -26.51626075218308 -26.51221432200565 -26.50942830083405 -26.50746347158331 -26.50603456029486 -26.50508271644448 -26.50526874326217 -26.50581738806444 -26.50665922259916 -26.5078598634034 -26.50979207217446 -26.51184626615441 -26.51395762852855 -26.51628027883797 -26.51899530340649 -26.52162411578248 -26.52412648719559
 1.53 -27.25164227046852 -27.2540856223123 -27.25163488126526 -27.24538955191338 -27.2359830787576 -27.22377320621818 -27.20894765863981 -27.19157885029759 -27.17169839540399 -27.14932943811667 -27.12449984254742 -27.09724835277202 -27.06764372284132 -27.03578004679339 -27.00174533866706 -26.96567177251658 -26.9276865624278 -26.88793900253579 -26.84657215704396 -26.8044021102449 -26.76112351654292 -26.7167533704784 -26.67146501675416 -26.62541923026381 -26.57878613612235 -26.53172200969897 -26.48439893665235 -26.43751417296846 -26.39116919500102 -26.34503547951486 -26.29927331373217 -26.25400849538184 -26.20936456275217 -26.16576046474689 -26.12381673094484 -26.0828539616633 -26.04294597802541 -26.00418134203153 -25.96665082663491 -25.93151144582188 -25.89770304469666 -25.86529272957097 -25.83429972805878 -25.80514333917617 -25.77815128344677 -25.75263986301276 -25.7285985817518 -25.70610674540005 -25.68602257168143 -25.66735317044352 -25.65007802380018 -25.63423690628113 -25.62063069498884 -25.60828199976282 -25.59715008335174 -25.58739519159339 -25.57947727360293 -25.57259477196958 -25.56670573296209 -25.5621379267431 -25.55889125759282 -25.55643948414221 -25.55472786961585 -25.55424699208503 -25.55459412473096 -25.55546694611866 -25.55682594048173 -25.55930257801823 -25.56214276519797 -25.56528188508144 -25.56877506765087 -25.57298466015336 -25.57731662745666 -25.58172018241774 -25.58633749626445 -25.59133570899056 -25.59624611976447 -25.60104988735188
 1.55 -26.24926456133472 -26.25132689426849 -26.24854663554039 -26.24201746113834 -26.23238502949847 -26.22001444150915 -26.2050794805157 -26.18766294232596 -26.1677819652167 -26.14544872994085 -26.12070228973578 -26.09357757033242 -26.0641474899655 -26.03250074938486 -25.99873789186782 -25.9629921732329 -25.92539357185472 -25.88609463868028 -25.84525603724672 -25.80366264370051 -25.76103230681833 -25.71739392802967 -25.67291972144111 -25.62776732386264 -25.5821079748359 -25.53611991666457 -25.48994876444702 -25.44429984611124 -25.39925271245235 -25.35451549717263 -25.31022734692434 -25.2665182113554 -25.2235192831581 -25.18162662812097 -25.14144398518397 -25.1023104764971 -25.06430254748275 -25.02751012690175 -24.99199430692337 -24.95890151319951 -24.92719914494315 -24.89693494501134 -24.86812106999272 -24.84118188030009 -24.81641718026783 -24.79315651825469 -24.77139159675195 -24.75120166249726 -24.73340524659422 -24.71704897463823 -24.70209025684832 -24.68856825820569 -24.67726518859883 -24.6672369929756 -24.65843410150248 -24.65098706973109 -24.64535993877249 -24.64077924547917 -24.63719112263519 -24.63490002915464 -24.6339294202886 -24.63374752784104 -24.63430220039358 -24.63607282353977 -24.63865839012875 -24.64177834051878 -24.64537639284086 -24.65007268327268 -24.65513976632302 -24.66048878512716 -24.66621097175332 -24.67262145752031 -24.67916334332713 -24.68578107999411 -24.69259855861639 -24.6997948709298 -24.70691764968931 -24.71391315906054
 1.57 -25.28010293282219 -25.28183521876131 -25.2787755967228 -25.27204325338472 -25.26228212024851 -25.24985747364262 -25.23493404472694 -25.21758133949794 -25.19781985879457 -25.17565868830503 -25.15111811857437 -25.12425169501295 -25.09511350790596 -25.06379998242383 -25.03041922863376 -24.99510303151233 -24.9579918709594 -24.91924210181314 -24.87900515386639 -24.83807325188463 -24.79617182562513 -24.75333091985794 -24.70972555438842 -24.66552882408155 -24.6209060788881 -24.57602930387279 -24.5310562192445 -24.48667103038867 -24.44296428790193 -24.39964522762928 -24.3568563307037 -24.31472508358843 -24.27337516812213 -24.23320818156687 -24.19479027665925 -24.15749515166473 -24.12139160043529 -24.08656120247066 -24.05306623298311 -24.02201543296621 -23.99240395926745 -23.96426999466508 -23.93763041794923 -23.91288583400759 -23.89032669391567 -23.86929709503199 -23.84978711109827 -23.83187323234484 -23.81634551560149 -23.80225339441391 -23.78958489916591 -23.77835280720766 -23.76932911299022 -23.76157104820629 -23.75503896193784 -23.74986951081031 -23.74649625915409 -23.74417054917312 -23.74282384112102 -23.742763423485 -23.74401469317755 -23.74605144573652 -23.7488182555333 -23.75278096598996 -23.75754984980499 -23.7628542091882 -23.76863458610506 -23.77548960253048 -23.78271823071244 -23.79022636344571 -23.79809954435584 -23.80665172819364 -23.81533051114054 -23.8240792411249 -23.8330288781496 -23.8423465346312 -23.8515962157508 -23.86072670981694
 1.59 -24.34320022853078 -24.34462699405434 -24.34135585199965 -24.33448820907581 -24.32467774904395 -24.31228353272068 -24.2974605979821 -24.2802704497686 -24.26070842009037 -24.2387918880336 -24.21452687976757 -24.18797225855251 -24.15917902474836 -24.12825460582447 -24.09530150637029 -24.06045597810703 -24.02387452990055 -23.98569584777528 -23.94610732492948 -23.90586063175171 -23.86471123583877 -23.82270308201505 -23.77999793235343 -23.73677540619783 -23.69321177018747 -23.64947585828295 -23.60572942179428 -23.56263083941087 -23.5202865172337 -23.47841207880971 -23.43714054516857 -23.39660302486187 -23.35692838400491 -23.31849584632131 -23.28186960319027 -23.24641919369704 -23.2122287946863 -23.17935834081894 -23.14788417463214 -23.1188694566031 -23.09133745521636 -23.06531914703502 -23.04084621677598 -23.01827883738934 -22.99790779014209 -22.97909030470638 -22.96181640925233 -22.94614452054587 -22.93284181405145 -22.92100376403996 -22.91057734370211 -22.90160583526737 -22.89481383012854 -22.88929768897248 -22.88500034191679 -22.88205950865292 -22.88089027859587 -22.88077371104052 -22.88163169532498 -22.88375501100109 -22.88718358801223 -22.89138784687886 -22.89631237889162 -22.90241856631259 -22.9093257325848 -22.91675231255004 -22.92465028267544 -22.93361208128893 -22.94293641882378 -22.95254812807241 -22.96249729444995 -22.97313096626736 -22.98388106501472 -22.99471563565467 -23.00573091692641 -23.01710796166029 -23.02841047710346 -23.0395977952565
 1.61 -23.43763258693692 -23.43880213203688 -23.43535802056955 -23.42842440866412 -23.41863775159475 -23.40633840378376 -23.39167190880539 -23.37467923939024 -23.35535428743034 -23.33369919398497 -23.30973626928717 -23.28349478275111 -23.25505701298016 -23.22451088777589 -23.19197912414799 -23.15761080832515 -23.12154321576693 -23.08394555117674 -23.04498991851592 -23.00543374101914 -22.96504189121094 -22.92385933092373 -22.88206974131717 -22.8398373428991 -22.79734131554802 -22.75476228853736 -22.71224877056138 -22.67045918976308 -22.62948897376403 -22.58907282969627 -22.54934191423638 -22.51041666364195 -22.47242978379026 -22.43574337021971 -22.40091134817366 -22.36731843264729 -22.33503696843707 -22.30414227019351 -22.27468118247688 -22.24770107981631 -22.22224659677233 -22.19834492800291 -22.17601111833329 -22.15559115282961 -22.1374021668767 -22.1207695062598 -22.10569020725091 -22.0922321366994 -22.08113756212736 -22.07151163182986 -22.06329678498008 -22.05654140173965 -22.05194340337438 -22.04862615237549 -22.04651719258649 -22.04576152933605 -22.04676713957685 -22.04879612203077 -22.05180878734043 -22.05608038822751 -22.06162269965778 -22.06794492901327 -22.07497438627158 -22.08317630419273 -22.09215709851356 -22.10166678815002 -22.11164213540745 -22.12265140619927 -22.13400952027387 -22.14566655145048 -22.15765448786366 -22.17029933221703 -22.1830682220463 -22.19590782999174 -22.20893645408049 -22.22230746801874 -22.23560561149408 -22.24880230048828
 1.63 -22.56198918762622 -22.56293712457691 -22.55939995015096 -22.5524714593308 -22.54277828821082 -22.53063847400035 -22.51616798502719 -22.49939968074166 -22.48032730172139 -22.45894354967666 -22.4352584674565 -22.40932289905546 -22.38121559962117 -22.35103347546268 -22.31891248405969 -22.28499570407257 -22.2494404053535 -22.21241620895845 -22.17410151716028 -22.13524287346302 -22.09562527261727 -22.05529403063687 -22.01442285481692 -21.97320587375323 -21.93180886736318 -21.89040343690824 -21.84915421501807 -21.80869896571641 -21.76913194444877 -21.73019805811207 -21.69201726508632 -21.65472670526841 -21.61843022010809 -21.58350575264642 -21.55048412755654 -21.51875021118708 -21.48838268160822 -21.45944708866061 -21.43199543400716 -21.4070432711879 -21.38364638567805 -21.36183664494943 -21.34161446853525 -21.32333707809853 -21.30728003750428 -21.29280251289557 -21.27989032277353 -21.26860640808163 -21.25967990229428 -21.25221682150984 -21.24617945454835 -21.24159471305404 -21.23914835160279 -21.23797285781474 -21.2380070724722 -21.23939008964302 -21.24250673680967 -21.24665261500397 -21.25177104894808 -21.25813269720138 -21.26573983231394 -21.27412560098639 -21.28322561423661 -21.2934636975732 -21.30447574117625 -21.31600781008522 -21.32799823439437 -21.34100370945593 -21.35435146609102 -21.36799513080874 -21.38195653603347 -21.39657349034064 -21.41129974870116 -21.42609625273474 -21.44107647097218 -21.45639181912703 -21.47162689037664 -21.48675706565285
 1.65 -21.71440915434675 -21.71521734668207 -21.71166624028205 -21.7048335984559 -21.69530743747488 -21.68337560657506 -21.66915351796056 -21.65263937680736 -21.63382472126772 -21.61270789247517 -21.58929865455016 -21.56365864460633 -21.53587254275764 -21.50605310212596 -21.47434314884979 -21.44088406209353 -21.40584847405777 -21.36941470999052 -21.33176883819935 -21.29364045006464 -21.25483118005391 -21.21539158573733 -21.17550028780448 -21.13534080008235 -21.09509634955484 -21.05491805638361 -21.01498476393052 -20.97590774878167 -20.93779040077317 -20.90037889301869 -20.86380176193886 -20.8281743172927 -20.79360069221114 -20.76045705323264 -20.72924897034117 -20.69939089700652 -20.67094044022716 -20.64396253057566 -20.61851154224689 -20.59557398310898 -20.57421320475731 -20.55446450257158 -20.53633898577608 -20.52016988750328 -20.50621205486091 -20.49385370900269 -20.48307407520272 -20.47392250293381 -20.46711539594986 -20.46177268237236 -20.45785508478115 -20.45539178030988 -20.45505012074577 -20.45596534263441 -20.45810347738937 -20.46156852140686 -20.4667508561858 -20.4729527084531 -20.48011786029467 -20.48852175929215 -20.49815436866547 -20.50854484742162 -20.51964952050959 -20.53188037898173 -20.54487188016185 -20.55836713781992 -20.5723169123539 -20.58726855097859 -20.60256034792192 -20.61812574462861 -20.63402342997171 -20.6505437304718 -20.66716907052443 -20.68387583263573 -20.70074612766643 -20.71793661508459 -20.73505644322704 -20.75206321956988
 1.67 -20.89324808237997 -20.89396074396675 -20.89044636991184 -20.88374196136195 -20.87440751416721 -20.86270276888371 -20.84871477077655 -20.83244405982334 -20.81388761071834 -20.79302325287711 -20.76988955044175 -20.74455055228674 -20.71709713202554 -20.68765353801773 -20.65637459337704 -20.62341438598001 -20.58894685847556 -20.55315740829546 -20.51623148766556 -20.47890600361821 -20.44097794800548 -20.40250524751369 -20.36367580367893 -20.32466366290388 -20.28564263647587 -20.24678103058632 -20.20823504635162 -20.17062368983549 -20.13402888207294 -20.0982113890959 -20.06327772196063 -20.02936312677688 -19.9965694847391 -19.96524090215963 -19.93588735050397 -19.90792615642832 -19.88140842181944 -19.85640603383693 -19.83296308495802 -19.81201969302507 -19.79270237129574 -19.77500648849611 -19.75895028887673 -19.74485264227182 -19.73297500416171 -19.72270023573857 -19.71401029397568 -19.70694982170035 -19.70221720767049 -19.69895583665513 -19.69712144951895 -19.69673558331097 -19.69843861135753 -19.70140333335967 -19.70558598549525 -19.71108865052558 -19.71827637790718 -19.72649022390839 -19.73565247173126 -19.74603538163881 -19.75763271108772 -19.7699917048668 -19.78304328524116 -19.79720975210243 -19.8121177331252 -19.82753227392966 -19.84339400825083 -19.86022653811435 -19.8774020240192 -19.89484656512732 -19.91260193946049 -19.93097125410443 -19.94945510542056 -19.9679966792653 -19.98670613121735 -20.0057280268129 -20.02466270178919 -20.0434867123363
 1.69 -20.09729374433772 -20.09796803853516 -20.09452410339452 -20.0879693774448 -20.07882206555865 -20.06732794895475 -20.05356315520058 -20.03752546821579 -20.01920293827597 -19.99858699201697 -19.97572796243987 -19.95069018891631 -19.92358492719471 -19.8945430194069 -19.86372668407556 -19.83130665612233 -19.79745429687671 -19.76237275408578 -19.72623994192471 -19.68978606100825 -19.65281416840313 -19.61539436764152 -19.57770694873549 -19.53991885819269 -19.50221771903315 -19.46474482080744 -19.42768132961599 -19.39159578813003 -19.35660058561384 -19.32243765794865 -19.28923240765808 -19.25710089393542 -19.22613373267261 -19.19666919649111 -19.16920910477486 -19.14317405370512 -19.11861367629766 -19.09560294244211 -19.07416337894364 -19.05524615956723 -19.03795349508437 -19.02231604332255 -19.00831486921742 -18.99627402486794 -18.98645210959451 -18.97824253000022 -18.97161574003532 -18.96662280106514 -18.96392680194139 -18.96270446907718 -18.96290449652572 -18.96454802606292 -18.96826506727397 -18.97323669764408 -18.97941860265355 -18.98689318587711 -18.99604719908799 -19.00621746236655 -19.0173181742138 -19.02963902166997 -19.04314882043806 -19.05741198501285 -19.07235515881516 -19.0884011343319 -19.10516660326164 -19.12243985666624 -19.14015449512846 -19.15881757891574 -19.17781296815043 -19.19706624298647 -19.21664029379279 -19.23680341134354 -19.25706636701532 -19.2773906229916 -19.29787461247444 -19.31864540990378 -19.33934591118427 -19.35992599392003
 1.71 -19.32533121433816 -19.32617954323461 -19.32298632484236 -19.31671062464887 -19.30786492603131 -19.29667516025874 -19.2831975064948 -19.26744015180071 -19.24938718113885 -19.22905782737686 -19.2064930012921 -19.18178186157681 -19.15504903484375 -19.12643535563245 -19.09610541641614 -19.06425338760931 -19.03105622757601 -18.99670194263882 -18.9614019170888 -18.92585110319608 -18.88988029122143 -18.85354461942886 -18.81704330409902 -18.78052666954389 -18.74417495812239 -18.70814775025725 -18.67258564445316 -18.63808788731615 -18.60472629357438 -18.57226077610041 -18.5408077859349 -18.51047802231206 -18.4813628726866 -18.45379741276257 -18.42824754652399 -18.40415575626745 -18.38158233263663 -18.36056279465902 -18.34115316978484 -18.32424665392819 -18.30899058151066 -18.29539291550735 -18.28344458749561 -18.27346047770636 -18.26567463507827 -18.25950368731488 -18.25492388094469 -18.2519576213844 -18.25128236300547 -18.25206695920396 -18.25427462247391 -18.25791233448434 -18.26359108615994 -18.2705247377657 -18.27865285899543 -18.28807833906445 -18.29914108680656 -18.31120780077533 -18.3242119993499 -18.33840480084549 -18.35377677362866 -18.36989072623748 -18.3866740275068 -18.40453015669871 -18.42310575363838 -18.44217843885533 -18.4616813837304 -18.48211160064852 -18.50285799315737 -18.52387259613215 -18.54517763594659 -18.56707129065032 -18.58905314015286 -18.61109155641417 -18.63327612364217 -18.65574989849719 -18.67813495030356 -18.70039758126858
 1.73 -18.57660558568642 -18.57790863940537 -18.57520112596507 -18.56941650741642 -18.56103985515839 -18.55028886993998 -18.53721973186271 -18.52183893038349 -18.50414439431794 -18.48415969184417 -18.46194845050697 -18.43761164722262 -18.41128621828417 -18.38312849936722 -18.35332178553643 -18.32205173125256 -18.28951739038018 -18.25592054619609 -18.22145185139853 -18.18681560811713 -18.15184625792367 -18.1166063318438 -18.0812834603696 -18.04604089347323 -18.01104217062147 -17.97644877079157 -17.94240815248804 -17.9094810437608 -17.87775812222456 -17.84699092507956 -17.81729742913375 -17.78877487082642 -17.76152382625343 -17.73584760119407 -17.71222282113961 -17.69007539132375 -17.66947808675476 -17.65047055224984 -17.63308640247126 -17.61819311196489 -17.60496091520076 -17.59340176661613 -17.58349782066076 -17.57555411184497 -17.56979571479006 -17.5656473242816 -17.56308432532554 -17.56213483320716 -17.56344969355317 -17.56620943239682 -17.57039213624644 -17.57599475215717 -17.58360291780632 -17.59245716157224 -17.60249776261697 -17.61381256097268 -17.62674633763211 -17.64066651464312 -17.65551381520736 -17.67152696378341 -17.68870302619426 -17.70659485973947 -17.72516883331207 -17.74478127752022 -17.76510066481402 -17.78590195961729 -17.80712244846477 -17.8292510201446 -17.85169401584637 -17.874384139315 -17.89737329701019 -17.92091659827205 -17.94454567549273 -17.96822255429434 -17.99204374371323 -18.01613441639088 -18.04013420877135 -18.0640022613057
 1.75 -17.85032871177091 -17.85219856783944 -17.85008633710898 -17.84488846782552 -17.83707144895957 -17.82683876020799 -17.81424834199634 -17.79930957548154 -17.78203041255496 -17.76244883584594 -17.74064315872575 -17.71673174531203 -17.69086426047374 -17.66321192983654 -17.63396843978891 -17.60333108748864 -17.5715041408701 -17.53869289865209 -17.50509662034639 -17.4714108062671 -17.43747670754066 -17.40336176611675 -17.36924507478012 -17.33530218716323 -17.30168466775985 -17.26855374193987 -17.23604429596498 -17.20472113700557 -17.17465204315886 -17.14561678346825 -17.11769966794399 -17.09100833758531 -17.06563978440388 -17.04188138144896 -17.02018488283402 -17.00001515376513 -16.98140990057104 -16.96440885073517 -16.94905987292941 -16.93619336705004 -16.92501044425565 -16.91548976700724 -16.90763282911065 -16.90172025576122 -16.89798092359102 -16.89585554071856 -16.89529991680111 -16.89635368308978 -16.8996351324875 -16.90436012960981 -16.91048294084878 -16.91801387444009 -16.92752315053329 -16.93826185126547 -16.95016150083844 -16.96332855559941 -16.97808424412545 -16.99381875731175 -17.01045826846376 -17.02822980339349 -17.04715172051987 -17.06678072097348 -17.0870615787057 -17.10836487060232 -17.13035770660196 -17.15283373981912 -17.1757083366723 -17.19946065701706 -17.22352349428435 -17.24782559562407 -17.27240378205415 -17.29752376861512 -17.32272644453052 -17.34796857337297 -17.3733453232364 -17.39897894691427 -17.42451112208409 -17.44991199149832
 1.77 -17.14506607395789 -17.14740637673115 -17.14582364528009 -17.14116688370194 -17.1338757981185 -17.12414260667786 -17.11202247955663 -17.09752952896237 -17.08067956913648 -17.06152735635756 -17.04016443894502 -17.01672461726326 -16.99137309372632 -16.96429300280289 -16.93568774102197 -16.90576485697904 -16.87473235134278 -16.84280237686239 -16.81017832837564 -16.77754246281754 -16.74474698922971 -16.7118612387706 -16.67906490472648 -16.64652064252328 -16.61438768973935 -16.58281936611916 -16.55195900358807 -16.52232756626807 -16.4940162604947 -16.46678515483516 -16.44073695010763 -16.41596134940185 -16.39254407810117 -16.37076842390594 -16.35107074685843 -16.33292944936933 -16.31637380624588 -16.30144687472168 -16.28816335448839 -16.27736479772916 -16.26824673915414 -16.26078489603791 -16.2549978382591 -16.25114198834218 -16.24943793150153 -16.24932354568783 -16.2507805616371 -16.25382533292201 -16.25905683600612 -16.26573305030063 -16.2737807282242 -16.28320517526548 -16.29458814004888 -16.30717651440335 -16.32091591343448 -16.3358815555999 -16.35240719278824 -16.36989469040152 -16.38826293744133 -16.40775826659873 -16.42835639434812 -16.44966287104505 -16.47160042102821 -16.49452649272565 -16.5181345187654 -16.54218552609049 -16.56664492607868 -16.59195751466683 -16.61755962248013 -16.64339084496636 -16.66949086253515 -16.69611648070253 -16.72280461024076 -16.7495324173337 -16.77637699373768 -16.80347035694817 -16.83045646037226 -16.85730320350709
 1.79 -16.45979908388479 -16.46245820402107 -16.4612758065532 -16.45704940110845 -16.45019470056732 -16.44089103106527 -16.42918976199464 -16.41510772600705 -16.39867359901605 -16.37995123020027 -16.35905062200679 -16.33611724015506 -16.31133212364121 -16.28488912474281 -16.25700179902408 -16.22788539534169 -16.19775344585106 -16.16682002601318 -16.13529189460212 -16.10383917371318 -16.07232015877164 -16.04080540854227 -16.00946584513964 -15.97847360403921 -15.94796690408918 -15.91810440752341 -15.88901835997512 -15.86121395049168 -15.83478690155039 -15.80948802907542 -15.78541641245587 -15.76266515456502 -15.74129369178094 -15.72159864400833 -15.70398983470188 -15.68795316089097 -15.67351209320602 -15.66071180590637 -15.64956131690983 -15.64087637782406 -15.63385702397966 -15.62850470446524 -15.62480584216443 -15.62301567379494 -15.62335301994978 -15.62527366514066 -15.62872726784376 -15.63375927054781 -15.64094576980472 -15.6495339862827 -15.65947990482213 -15.67079360449409 -15.68401457866182 -15.69841385504505 -15.7139367657874 -15.73067167752692 -15.74893232146989 -15.76811013346786 -15.78817321409827 -15.80930927874852 -15.8315442477037 -15.8544476862381 -15.87797036471062 -15.90246156866404 -15.92760300892851 -15.95318137172913 -15.9791417587979 -16.00593145749008 -16.03300540090502 -16.06029008801178 -16.08782867377934 -16.11587921931184 -16.14398122198873 -16.1721084756101 -16.20034335054716 -16.22881313389819 -16.25716863964985 -16.28538069884414
 1.81 -15.79525681077538 -15.79810537475678 -15.79718935349156 -15.79326860183673 -15.78673974906456 -15.77776942886409 -15.76640686934306 -15.75267318303005 -15.73660250687704 -15.71827632226227 -15.69781544499346 -15.67538345531148 -15.65117034789433 -15.62538590186162 -15.59824919077946 -15.56998310266588 -15.54080549999668 -15.5109332697119 -15.48057078322275 -15.45037943641931 -15.42021975967863 -15.39016275787374 -15.36037741038321 -15.33102187110155 -15.3022394384503 -15.27417015539011 -15.24694428943358 -15.22106842265906 -15.19659968172543 -15.17331126788798 -15.15129872701523 -15.13063553960705 -15.11138659081382 -15.09382952045696 -15.07836008305072 -15.06447930782536 -15.05220384875173 -15.04155646456737 -15.03256916880421 -15.02601989981789 -15.02113244081869 -15.01789599990442 -15.01629089009496 -15.01658863936888 -15.01895971070196 -15.02290134210783 -15.02835166668078 -15.03536108264075 -15.04447406338068 -15.05497331751628 -15.06679678893822 -15.07995117686698 -15.0949691659103 -15.11115033612342 -15.12841740307211 -15.14687051789873 -15.16680273739121 -15.18764700405526 -15.20933207618969 -15.23207708796518 -15.25587176950632 -15.28031959697733 -15.30536290267121 -15.33134773510282 -15.35795496910561 -15.38499454593235 -15.41238120335992 -15.44058302579819 -15.46904264440316 -15.49771068719451 -15.52661104917746 -15.55599690246944 -15.58543754643119 -15.61489050780286 -15.6444336808449 -15.67420147748396 -15.70384562746402 -15.73335145850266
 1.83 -15.15303003727076 -15.15587936696509 -15.15504221107226 -15.1512518093981 -15.14488448726328 -15.13609948550473 -15.12494085047741 -15.11143151405635 -15.09562102363902 -15.07759804214805 -15.0574992980342 -15.0355037852798 -15.0118113334025 -14.98664324745946 -14.96022609805192 -14.93278991133026 -14.90455366899953 -14.87573529832539 -14.84654042214079 -14.81761796885295 -14.78883160245116 -14.76024353251504 -14.73203439422363 -14.704332988365 -14.67729095134674 -14.65104241520722 -14.62570772762759 -14.60177079194477 -14.5792876571652 -14.55804122797977 -14.53810273477958 -14.51954336367283 -14.50242730650282 -14.48702160086719 -14.47371078013824 -14.46198523348469 -14.45187596589469 -14.44340410820028 -14.43657466710327 -14.43216381520269 -14.42939393102386 -14.42826409904902 -14.42875334974981 -14.43109659962148 -14.43551433121899 -14.44144725319507 -14.44887673034026 -14.45782803362507 -14.46885042024435 -14.48120821366381 -14.49487690366898 -14.50983943641651 -14.52662076448799 -14.54453427694633 -14.56351546939487 -14.58363463403913 -14.60520172975149 -14.62764333213874 -14.65089740361272 -14.67518631346397 -14.70049259793867 -14.7264136703188 -14.75292656100578 -14.78034032760749 -14.80835282502901 -14.83676896556685 -14.86553425900718 -14.89506552272774 -14.92485551180389 -14.95482387911863 -14.98501840547686 -15.0156751997239 -15.04637085886842 -15.07707171820987 -15.10785542147045 -15.13884609093188 -15.16970391757689 -15.20041369123567
 1.85 -14.53297029983396 -14.53559099209387 -14.53460403717614 -14.53072481957242 -14.52431716033034 -14.51553043705481 -14.50440663390974 -14.4909750816199 -14.47529276747317 -14.45746251532306 -14.43763603559153 -14.41600171527217 -14.39277424793377 -14.36818010372418 -14.34245316937463 -14.31582526820446 -14.28851866012631 -14.2607503516517 -14.23272407589722 -14.20507213259117 -14.17766952808078 -14.15056414534 -14.12393405397799 -14.09790592024815 -14.07262377705793 -14.04820443397935 -14.02475982726033 -14.00277417983675 -13.98229197134545 -13.96308400813811 -13.94522699329607 -13.92877923664614 -13.91379804477752 -13.90053485105971 -13.88937399566167 -13.87980707557215 -13.87185651462123 -13.86553484350329 -13.8608552598012 -13.85855956801212 -13.85789403957463 -13.85884985289754 -13.86140175339025 -13.86578787349484 -13.87218994271987 -13.88010221767604 -13.88947501211378 -13.90033747696265 -13.91322380037297 -13.92742256775943 -13.94288858184694 -13.95962017271869 -13.97812593786661 -13.99772677224421 -14.01836033832192 -14.04010264614502 -14.06325029339421 -14.08724253544895 -14.11202105545362 -14.13779851438656 -14.16454180113216 -14.19190893255607 -14.21981198358344 -14.24859398728061 -14.27795699494009 -14.30768984616888 -14.33775495898056 -14.36857324989081 -14.39961114401678 -14.43081660518028 -14.4622425460148 -14.49409322807666 -14.52598242196028 -14.55786751741751 -14.58981097348152 -14.62194579859486 -14.6539560007422 -14.68579813758761
 1.87 -13.93274680207604 -13.93496272837192 -13.93363988599124 -13.92949049386504 -13.92287234846671 -13.9139284438133 -13.90270437146698 -13.88923557053692 -13.87359080768132 -13.85588769710981 -13.83628946058606 -13.81499619743082 -13.79223086452519 -13.7682257963143 -13.74321778481134 -13.71744071960199 -13.69111580784927 -13.66444862429882 -13.63765714128467 -13.61134012873546 -13.5853770841812 -13.55982540276064 -13.53483402722914 -13.5105339479672 -13.48706191298962 -13.4645240179554 -13.44303441617834 -13.42303408863831 -13.40458198399353 -13.38744647859351 -13.37169373649294 -13.35737446946661 -13.34454686702511 -13.33344389643179 -13.32443810272062 -13.31703102871528 -13.31123878504937 -13.30705935018791 -13.30451604045008 -13.30433126003336 -13.30576209103898 -13.30878430349894 -13.31337430540448 -13.31977458273615 -13.32814852949554 -13.33801011773869 -13.3492963276113 -13.36203240738577 -13.37674282350015 -13.39274476059907 -13.40997261157673 -13.42843458762197 -13.44861888826557 -13.46986692142983 -13.49210929348044 -13.51542900928079 -13.54011552224883 -13.56561100441641 -13.59185720649134 -13.61906421792217 -13.64721270696576 -13.6759449107578 -13.70520001538626 -13.73530077596792 -13.76594029672811 -13.7969506810836 -13.82825766172886 -13.86027898072573 -13.89251795959663 -13.92491329942129 -13.95749176093718 -13.99048618464381 -14.02349846091074 -14.05649004008966 -14.08954502263049 -14.1227670792016 -14.15584897081431 -14.18876061895164
 1.89 -13.35022871140189 -13.35192709748535 -13.35013568472857 -13.34557881627096 -13.33861457372937 -13.3293921271992 -13.31796300525596 -13.30437387495689 -13.2887065718429 -13.27109468994084 -13.25171175176596 -13.23076914832469 -13.20849356911781 -13.18512563214384 -13.16089792390279 -13.13604421940043 -13.11078005215271 -13.0853160441908 -13.05983991606646 -13.03496034685791 -13.01053897417615 -12.98663474417186 -12.96337290154281 -12.94089825954186 -12.91931844998556 -12.89874277326342 -12.87926701834782 -12.86133598280471 -12.84497628280496 -12.82997474313664 -12.81637461721799 -12.80423011711141 -12.79359415353825 -12.78468470589463 -12.77786100226828 -12.7726340094564 -12.76900984298466 -12.76699600712735 -12.7665949449287 -12.76851802822556 -12.77202878767128 -12.77711737276103 -12.78374610185856 -12.79214252222437 -12.80247990004547 -12.81425707046682 -12.82743484762427 -12.84203055467935 -12.85854340385584 -12.87631205647813 -12.8952742330116 -12.91542458310489 -12.93725364563431 -12.96011470875031 -12.98392666992623 -13.0087882460092 -13.03495322327352 -13.06190796747637 -13.089590143916 -13.11818172749257 -13.14769163277153 -13.17774919404982 -13.20830545542477 -13.23965472086601 -13.27153948429019 -13.30375251963883 -13.33625579095931 -13.369442672489 -13.40281781874272 -13.4363252646036 -13.47001731541729 -13.50409205708986 -13.53817474618923 -13.57221710005035 -13.60631714688419 -13.6405607158906 -13.67466565737515 -13.70858443287008
 1.91 -12.78374747121011 -12.78486094680514 -12.78250621588553 -12.77743611558231 -12.77002459239082 -12.76043147217185 -12.74872267015296 -12.73495862093012 -12.7192386684695 -12.70170771610958 -12.68255446656345 -12.66199483192149 -12.64026335365424 -12.61759671261567 -12.59423246904668 -12.57039303257908 -12.54628903223976 -12.52212932645544 -12.49808565305766 -12.47475069928835 -12.45197620180572 -12.42982070669077 -12.40840993945421 -12.38785853504401 -12.36827328785344 -12.3497507817298 -12.33238613998371 -12.31659319539916 -12.30240730024415 -12.28960286628226 -12.27821907478477 -12.26831533654385 -12.25991062188639 -12.25324166068893 -12.24864099239337 -12.24562792602383 -12.24419805020444 -12.24437095317826 -12.24613299282733 -12.25017710669392 -12.25578072200297 -12.26293398568587 -12.27159775440559 -12.28198674458309 -12.29427250242534 -12.30796740395473 -12.32301638504011 -12.33945177142938 -12.35774796878387 -12.37726317271433 -12.39793244881884 -12.41975455272256 -12.44320020011934 -12.46763121681547 -12.4929877587753 -12.51935069216921 -12.54697261342361 -12.5753536092733 -12.60441367681611 -12.63435748357004 -12.66518416753277 -12.69652298724382 -12.7283208218493 -12.76090196116933 -12.79397812576837 -12.82735875702821 -12.8610010972241 -12.89529770960371 -12.92976453846932 -12.96435534926315 -12.99908781865584 -13.03419924463838 -13.06929234661743 -13.10434468551408 -13.13942913386622 -13.17464237593461 -13.20970555781259 -13.2445825675397
 1.93 -12.23138411252835 -12.23188617104774 -12.22893118893899 -12.22330802712124 -12.21541030671964 -12.2054204390664 -12.19342103570207 -12.17949109837702 -12.16374582905319 -12.146346799906 -12.12749115332658 -12.10740275192422 -12.08631683852914 -12.0644737361955 -12.04208770820473 -12.0193994280692 -11.99659724953626 -11.97387392659258 -11.9514041634689 -11.92974980464526 -11.90876592485651 -11.88848757909844 -11.86904476263431 -11.85053322100188 -11.833051510021 -11.81668538580182 -11.80152598475351 -11.78796282359367 -11.77603416935839 -11.76550549941306 -11.75640512146379 -11.74878559356977 -11.74268246415632 -11.73829259202884 -11.73595830638764 -11.73518831684375 -11.73598894343561 -11.73836475664688 -11.74230656742527 -11.74848738720248 -11.75619869791534 -11.7654190320281 -11.77611540255601 -11.78850464309024 -11.80273411782413 -11.8183302515808 -11.83524989984239 -11.85349792878061 -11.87357418528909 -11.89481179701716 -11.91716557240551 -11.9406291107235 -11.96567107210827 -11.99165171760584 -12.01852708921403 -12.04635297992743 -12.07541213378448 -12.10516857591662 -12.13558873259965 -12.16685774130741 -12.19894877076771 -12.23153603102075 -12.26455335347995 -12.29831196099533 -12.33252975791955 -12.36704225017659 -12.4017817853332 -12.43714309267319 -12.47266473327462 -12.50827411009 -12.54401683802946 -12.58010376404718 -12.61617335723093 -12.65218555889492 -12.68819854267603 -12.72434548463348 -12.76031640335199 -12.79608446004858
 1.95 -11.69211869044535 -11.69204564873002 -11.6885194268298 -11.68236182926079 -11.67400024154431 -11.66363657020787 -11.65137868278643 -11.63732653782373 -11.62161757487396 -11.60442472450358 -11.58595684829336 -11.56644475884077 -11.54612061976249 -11.52521671569727 -11.50395438230911 -11.48254656629067 -11.46117936536703 -11.44004061829982 -11.41927399489172 -11.39943415599126 -11.38036863349812 -11.36210423036883 -11.34474265062292 -11.32838230934951 -11.3131120227145 -11.29900058796823 -11.2861271234537 -11.27487866861543 -11.26527477400889 -11.25708037131067 -11.25032719332924 -11.24505947401655 -11.24128631848026 -11.23921586299694 -11.23917638502595 -11.24068334322429 -11.24373544746235 -11.24833168884062 -11.25446957970735 -11.26279695367741 -11.27261427565202 -11.2839038518398 -11.29663741977896 -11.31101003836063 -11.32717574785359 -11.34466501993029 -11.36343497769421 -11.38349465570869 -11.40531818002728 -11.42826151822557 -11.45228261943465 -11.47737248437617 -11.50398070539922 -11.53148640651885 -11.5598479234565 -11.58911478368229 -11.6195601764592 -11.65068677288937 -11.68242982596238 -11.71496357060567 -11.74830550373721 -11.78209931432034 -11.81629456342105 -11.85118826426755 -11.88652558231235 -11.92211431529686 -11.95791848331861 -11.99430727890104 -12.03083145706615 -12.06742992540993 -12.10413939418051 -12.14116966635951 -12.17815689774621 -12.21507452704491 -12.2519830459554 -12.28899762926674 -12.32584196495426 -12.36246877428002
 1.97 -11.16577125203036 -11.16522539010943 -11.16121024392987 -11.154586061425 -11.14581335229267 -11.13512412799615 -11.12265752176527 -11.10853702859777 -11.09292453526081 -11.07600394029264 -11.05800837400465 -11.03915324848345 -11.01968947759337 -10.9998288569791 -10.97979475406863 -10.95977483807655 -10.93995851000753 -10.92050660266023 -10.90155863063149 -10.88364277032089 -10.86659624993574 -10.8504306294964 -10.83525127084207 -10.82112910763707 -10.80814408537748 -10.79636319139841 -10.78585041488176 -10.77698003686449 -10.76975551024755 -10.76394658980539 -10.75958194219613 -10.75668862597243 -10.75528323159306 -10.75556603143521 -10.75783734980766 -10.76162824296469 -10.76694376912088 -10.77377172846687 -10.78210070318598 -10.79257100747187 -10.80449085754722 -10.81784677168344 -10.83259767022156 -10.84893976559422 -10.8670296923489 -10.88639674717238 -10.90699384891652 -10.92883719862539 -10.95238202956376 -10.97701438724708 -11.00267047947297 -11.02934974635421 -11.05749203035338 -11.08649546631918 -11.1163072815244 -11.14698470570572 -11.17879297110532 -11.21123071251439 -11.24426439731858 -11.27805281554544 -11.31259356991393 -11.34755224588611 -11.38289760172092 -11.41889937853035 -11.45530347033774 -11.49194185413867 -11.5287631299641 -11.56613940094615 -11.60362268338639 -11.64116473682684 -11.67880325412352 -11.716728401523 -11.75460754874161 -11.79238055904762 -11.83014598934645 -11.86799353026887 -11.9056535362623 -11.94309764568542
 1.99 -10.65181641362774 -10.65091426449772 -10.64651120338037 -10.63950123145718 -10.63039267239592 -10.61944972235143 -10.60685076996677 -10.59275081637439 -10.57732523519759 -10.56079990255217 -10.54337844704821 -10.52531361979216 -10.50682719438913 -10.48814283694537 -10.46946100607108 -10.45096021288346 -10.43280567101005 -10.41515527659235 -10.39813667828978 -10.38224573728403 -10.36731051728364 -10.35333301452913 -10.34041043779837 -10.3286018884125 -10.31797130024223 -10.30857788971464 -10.30046969582047 -10.29401360012195 -10.28920945676117 -10.28581562246904 -10.28385635657487 -10.2833632410166 -10.28434740035168 -10.28697535176867 -10.29157040509963 -10.2976507528332 -10.30522191012856 -10.31426208483024 -10.32477594748376 -10.33737074135231 -10.35138383243423 -10.36677534948165 -10.38352420402014 -10.40181041036937 -10.42178641566499 -10.44300107988171 -10.46539682585749 -10.4889891993191 -10.51422768890898 -10.54050112621341 -10.56775003579219 -10.59598411520964 -10.62562022506731 -10.65607933903805 -10.68730731390186 -10.71935656958326 -10.75247773919057 -10.78620404905677 -10.82047541878235 -10.85545837127992 -10.89117437282092 -10.92726773308414 -10.9637097352065 -11.0007667358358 -11.03820518518574 -11.07584963709311 -11.11364892907736 -11.15197162240247 -11.19038443214126 -11.22883010724225 -11.2673499905989 -11.30613408912172 -11.34484287381281 -11.38346388984329 -11.42203595663352 -11.46067803793616 -11.49912645192215 -11.53734126126976
 2.01 -10.15007260649362 -10.14889723591486 -10.144175502768 -10.13685015132361 -10.12745860902491 -10.11633398648852 -10.10368504750554 -10.08969554904265 -10.0745842712435 -10.05856515743024 -10.04186912410522 -10.02473349095293 -10.00738296084217 -9.99001173982843 -9.972826067156454 -9.955983165263174 -9.939629509780815 -9.92390719954034 -9.908921936575176 -9.895158236125269 -9.882434136641455 -9.870735839790244 -9.860137770458914 -9.850699806761064 -9.842480290042541 -9.835511924887873 -9.82985049912711 -9.825837823843205 -9.823471553379898 -9.822504465350168 -9.822969110645229 -9.824869533444181 -9.828220271224248 -9.833192624771735 -9.840093608193637 -9.848438348930014 -9.85823851776712 -9.869471968851332 -9.882123779703937 -9.896808101236738 -9.912864877768648 -9.930256137043154 -9.948954210246828 -9.969145322028853 -9.990961530521572 -10.01397059736222 -10.03811345771576 -10.06339796029892 -10.09027590740548 -10.11814458493287 -10.14694420241003 -10.17667208302672 -10.20776088366422 -10.2396193949275 -10.27220001117894 -10.30556778057362 -10.33996356509616 -10.37492213059939 -10.41038770684455 -10.44653457754348 -10.48335791040244 -10.52054187716797 -10.55803119367465 -10.5961157598948 -10.63454590999033 -10.6731463123666 -10.71189236972855 -10.751124889139 -10.79042756207921 -10.82974063451188 -10.86910318694642 -10.90871849450681 -10.94824091700192 -10.98764662899843 -11.02700245989639 -11.06640476400749 -11.10559792063612 -11.14455804416326
 2.03 -9.661621430713735 -9.660192147022661 -9.655171608079025 -9.647540161092641 -9.637891737099014 -9.626612390960137 -9.613942351365406 -9.600132520832746 -9.585384545709875 -9.569952096175733 -9.554062566242131 -9.537948933755544 -9.521817020399176 -9.505866521695154 -9.49026959700703 -9.475175669542466 -9.46071246635621 -9.446997208353308 -9.434126030292642 -9.422549220790746 -9.412092112325906 -9.402718971242688 -9.394489397756733 -9.387458575959991 -9.381657423826299 -9.377135043217457 -9.373913689889655 -9.372340013500454 -9.372395387616189 -9.373845319719951 -9.376692471220064 -9.380956417459174 -9.386643857723897 -9.393914135255152 -9.403062127259082 -9.413624594918748 -9.425589613406473 -9.438951791896994 -9.453694313581352 -9.470400695681661 -9.488436389466703 -9.507760710268393 -9.528339307499245 -9.550360414670736 -9.573953279412716 -9.598682023493861 -9.624495432843194 -9.651411757572751 -9.679858222001414 -9.709255354679957 -9.739529928417333 -9.770701440308274 -9.803170341762243 -9.836371838533744 -9.870252420754102 -9.904881402964715 -9.940493214151822 -9.976632017782874 -10.01324525184452 -10.05049930888226 -10.08839166604186 -10.12661785511252 -10.16511888257186 -10.20418480963284 -10.24357014229261 -10.28310357138325 -10.32274550262471 -10.36285615667975 -10.40300968921105 -10.44315864094055 -10.48334688771108 -10.5237601105502 -10.56407069573662 -10.60423912486884 -10.64435077493646 -10.68450196839393 -10.72442822323702 -10.76410386308183
 2.05 -9.187400458220782 -9.185651002156577 -9.180302686749688 -9.172344832007942 -9.16243661238658 -9.150999346788963 -9.138332718567503 -9.124706845524656 -9.110364249914152 -9.095549388442347 -9.080508352269751 -9.065450567012743 -9.0505858027455 -9.03608499400208 -9.022112739778773 -9.008796973536642 -8.996242663204306 -8.984558131181005 -8.973815394339899 -8.96444155403168 -8.956240326088466 -8.949181730828013 -8.943300553058291 -8.938648892082387 -8.935245451703775 -8.933119940232041 -8.932302930488953 -8.933112599815029 -8.935535450076534 -8.939328247672989 -8.944501363545177 -8.951053643183704 -8.958999146638112 -8.96849180852659 -8.979809098046321 -8.99250263898446 -9.006564539729808 -9.02196951328518 -9.038707497280548 -9.057351003986932 -9.077274680331101 -9.098444867911136 -9.12081619301286 -9.144581906627192 -9.169866564468403 -9.196238506993451 -9.223650609422249 -9.252125841759035 -9.282071048814872 -9.312913260231232 -9.344607150504817 -9.377143449013568 -9.410936580043964 -9.445421512819628 -9.480550081531273 -9.51638500536807 -9.553167258550445 -9.590430950364359 -9.62815124519715 -9.666472902574926 -9.705407177201623 -9.744630678999698 -9.784125163152602 -9.824135410148992 -9.864450225828799 -9.904885181431128 -9.945417803644153 -9.986383644656943 -10.02737753221334 -10.06834914966793 -10.10934131604413 -10.15053712609449 -10.19161601036327 -10.23254339525122 -10.27340263308284 -10.31428125217597 -10.35491744691389 -10.39531405781989
 2.07 -8.726396566523231 -8.724236631067722 -8.718501481425246 -8.710210380268508 -8.700045995309729 -8.688497099301358 -8.675891760036899 -8.662516210351894 -8.648647718125059 -8.634521496279557 -8.620383832784453 -8.606449580656326 -8.592893537961091 -8.579895447815964 -8.56757478839166 -8.55605530291483 -8.545428459670655 -8.535764872005743 -8.527136108331259 -8.519932212126315 -8.513962001941632 -8.509172831403555 -8.505598749218326 -8.503264759176739 -8.502188080159099 -8.50240102614063 -8.503909606197185 -8.50703127451148 -8.511734480379635 -8.517791528218334 -8.525196107572306 -8.533953523122454 -8.544067244694419 -8.555688027267774 -8.569084880985754 -8.583814751165635 -8.59987564830973 -8.617232128117086 -8.635878771495856 -8.656385464576413 -8.678112288725234 -8.701044560559565 -8.725140121962941 -8.75056819010153 -8.777469477441402 -8.805419071766725 -8.834371066198919 -8.864320539216822 -8.895706694677887 -8.927954671840475 -8.961005795387242 -8.994872795449696 -9.029935537633964 -9.065668533047754 -9.102010918328649 -9.13902248567368 -9.176936432870267 -9.215315803328599 -9.254110496115423 -9.293487345989343 -9.333435273437674 -9.373661714714848 -9.414121791882478 -9.4550837428511 -9.496313771423628 -9.53765206734057 -9.579061936327117 -9.620888290142034 -9.66272655662852 -9.704524469767033 -9.746323179730107 -9.788305792939269 -9.830165022124072 -9.871860956383284 -9.913469681248328 -9.955082568748992 -9.996449847481447 -10.03755688267869
 2.09 -8.276819395476355 -8.274161755705974 -8.268019796758693 -8.259397263846465 -8.249037497784977 -8.237445764994314 -8.224989317499743 -8.211971392932647 -8.198656094531584 -8.185305791143509 -8.172147967225127 -8.159391232844417 -8.147199833682363 -8.13573036103481 -8.125089721814529 -8.115384118553505 -8.106671339405429 -8.099017378148384 -8.092470574187827 -8.08740910255978 -8.083622473934303 -8.08105219461925 -8.079709996564338 -8.079626487365518 -8.080808250269675 -8.083274364179699 -8.087032343659937 -8.092367608941997 -8.099278325931 -8.107507376212274 -8.117061837058474 -8.12793841143721 -8.140137418019151 -8.153811661186703 -8.169209041043194 -8.185906103422671 -8.203882819900276 -8.223125477803302 -8.243617730222851 -8.265906866026231 -8.289390249870056 -8.314025692214091 -8.339787039335903 -8.366841903346288 -8.395314792205582 -8.424799509740827 -8.455241065663872 -8.486662585590373 -8.519458551059861 -8.553085469556727 -8.58747873453235 -8.622650815428255 -8.658991927700448 -8.695956052844863 -8.733501328424088 -8.771692528095265 -8.81075630163933 -8.850249474991559 -8.890129930273474 -8.930571315826187 -8.971554936245171 -9.012789712416549 -9.054245671554899 -9.096169527242674 -9.138338769471243 -9.180604734683564 -9.222923395818665 -9.265632102357799 -9.308331030372475 -9.350983052574337 -9.393613968366921 -9.436416023899412 -9.479072142122384 -9.521547822845582 -9.563937592797837 -9.606307015689111 -9.648424582274748 -9.690271760421984
 2.11 -7.838347910077095 -7.835173733025913 -7.82860881223095 -7.819665305324829 -7.809124066081775 -7.79751385441824 -7.785225866393647 -7.772556554211267 -7.759793496219222 -7.747182356911642 -7.734964526929931 -7.723335553064235 -7.712451578255038 -7.702446471594934 -7.69341194833059 -7.685425999864895 -7.678549993759292 -7.672818983736363 -7.668262379682602 -7.665244697651447 -7.66353843986656 -7.663085894725379 -7.663889536802943 -7.665956626856046 -7.66930291182765 -7.673918724851699 -7.679829585258238 -7.687304608578938 -7.696332606552959 -7.706659387133296 -7.718284244493493 -7.731210969034851 -7.745426777394099 -7.761085452451557 -7.778431403339841 -7.797043105453097 -7.816904280456816 -7.837994546298262 -7.860291387217496 -7.884340563759084 -7.909548592784461 -7.935873507485018 -7.963290377395934 -7.991958948410751 -8.022013172796781 -8.053031459211319 -8.084981402718736 -8.117868754808443 -8.152100253413815 -8.187117722932053 -8.22288416424505 -8.259387914741287 -8.297023488338818 -8.335265125509295 -8.374055603303225 -8.413455575376332 -8.453700582017159 -8.494351840175929 -8.535376343494704 -8.576917242338853 -8.618986513829926 -8.661281551879915 -8.703766517226986 -8.746699847472716 -8.789864777120831 -8.833096017617592 -8.876369687393741 -8.920005201908152 -8.963610933693202 -9.007156452401892 -9.050665024856736 -9.094321535100573 -9.137820414449203 -9.181124061546024 -9.224318932418594 -9.267480290537296 -9.310382476876024 -9.352988169975042
 2.13 -7.411900632854103 -7.408223037386989 -7.401211304564132 -7.391877614326823 -7.38101767327095 -7.369210104647568 -7.35684815836361 -7.344282450982721 -7.331804805726202 -7.319684612474093 -7.308158017766395 -7.297417954804418 -7.287610343452334 -7.27885649023882 -7.271223588358918 -7.264784217676079 -7.259555544724355 -7.255578322710846 -7.252864991518312 -7.251745877708055 -7.251992594523006 -7.25352724189108 -7.256359706428807 -7.260481461445231 -7.26588616694611 -7.272577569638434 -7.2805579029353 -7.290109786961086 -7.301192328557041 -7.313557821287246 -7.327214945444974 -7.342147308059506 -7.358361182903357 -7.375983940500024 -7.395259668132184 -7.415782929850433 -7.437521286482562 -7.46046367564341 -7.484585091745286 -7.510417996009016 -7.537376116475647 -7.565425438018817 -7.594532052357801 -7.624853338071324 -7.656520320612078 -7.689127432322083 -7.722641122448815 -7.757050817162202 -7.792766449572488 -7.829245339749026 -7.866444724739985 -7.904350948593047 -7.943352722377126 -7.982925324205091 -8.023031779257614 -8.063718859808104 -8.105213815248774 -8.14709074211795 -8.18931173412855 -8.232026962197828 -8.275238374478469 -8.318662416390941 -8.362253350657289 -8.406258907336317 -8.450477363860237 -8.494736375072781 -8.539021013268924 -8.58363732823609 -8.628207987297067 -8.672696405354529 -8.717129124937278 -8.761689696248251 -8.806069227214307 -8.850247693537833 -8.894289008750269 -8.93827948426752 -8.981996629447366 -9.025409871648865
 2.15 -6.997648119960008 -6.993518706655109 -6.985981763835136 -6.976006293644224 -6.964432725370559 -6.951910075446939 -6.938932047451447 -6.9259048321082 -6.913189707288296 -6.901093738010806 -6.889853476443925 -6.879654461906277 -6.870635920868349 -6.862883566954064 -6.856452700942544 -6.851376110770012 -6.847664571531904 -6.845319545485163 -6.8443384820507 -6.845032617816146 -6.847164976538732 -6.850640969148511 -6.85545059375173 -6.861590635634579 -6.86903756726711 -6.877797348307553 -6.887850825606888 -6.89946973321376 -6.91261839237975 -6.927048611565025 -6.942764886444348 -6.959750599913511 -6.977993322096181 -6.997628550351216 -7.018889439280425 -7.041370820736828 -7.065054443833427 -7.089906844952514 -7.115920877755528 -7.143606573193528 -7.172390629518214 -7.202240822293643 -7.233110174408592 -7.265175176089571 -7.29854320491458 -7.332827395827634 -7.367974491153992 -7.40399891061625 -7.441285471351232 -7.479308997927733 -7.518019782365194 -7.55741384415324 -7.597861610272236 -7.638860135214767 -7.680353741008192 -7.722404547238215 -7.765227821073555 -7.80840346729174 -7.851900698306061 -7.895862444193703 -7.940294552725117 -7.98489696939466 -8.029657167452529 -8.074799487938026 -8.12012303971424 -8.165468799504065 -8.210812871927789 -8.256467259542054 -8.302046712880438 -8.347526880495577 -8.392925669002896 -8.438422723125997 -8.483721135743771 -8.5288038979392 -8.573726809049978 -8.618580516720939 -8.663134116958338 -8.707369134186051
 2.17 -6.594104865559077 -6.589582276598822 -6.581416787882862 -6.570485443658105 -6.557689075782736 -6.543820703726768 -6.529567834572646 -6.515498863016008 -6.502068471366512 -6.489605129548828 -6.478368695103716 -6.468510413189245 -6.460140516582152 -6.453303925679348 -6.448024848499568 -6.444299080685179 -6.442106305504179 -6.441419193852346 -6.44220570425561 -6.44476428287261 -6.448833063497441 -6.454301467562704 -6.461161104142697 -6.469381069956935 -6.4789462493739 -6.489839214415088 -6.502040824759352 -6.515810227747547 -6.531105358387521 -6.54768453935945 -6.565538681021527 -6.584651681416059 -6.604998926275925 -6.626730389031511 -6.650061130818049 -6.674594930483414 -6.700296814596454 -6.727152897455762 -6.755139311099029 -6.784764175312926 -6.815452297643553 -6.847173933407515 -6.879898985703598 -6.913772275425117 -6.948918311272912 -6.98494390976906 -7.021805875271353 -7.059515389988446 -7.098442803995891 -7.138071645252897 -7.178363579620013 -7.219300950877594 -7.261255760745271 -7.303723358902255 -7.346662063008683 -7.390124358727919 -7.434323309749896 -7.478848477815522 -7.523662692742167 -7.568904842450301 -7.61458549299128 -7.660415508576309 -7.7063707116067 -7.752679892705322 -7.799138070749407 -7.84559573290467 -7.892023714660821 -7.938731089868481 -7.985342100777554 -8.0318221980771 -8.078206520936689 -8.124658587049398 -8.17089295267634 -8.216883842692893 -8.262698550636566 -8.308414138756643 -8.353810958065528 -8.398874348391958
 2.19 -6.198913179545769 -6.194102248615748 -6.185326180044767 -6.17339422008784 -6.159269703057472 -6.143961051324144 -6.128380175316936 -6.11327967352419 -6.099188532494347 -6.086484226836852 -6.075390419223179 -6.066033760387988 -6.058482489130423 -6.052730532315518 -6.048759204875761 -6.046529609812833 -6.045984138199456 -6.047078469181459 -6.049744669980011 -6.054258495894041 -6.060351090302856 -6.067898984668988 -6.07687429854125 -6.087237639558065 -6.098967003450989 -6.112040874048567 -6.126433123280439 -6.14238931118172 -6.159860185897752 -6.178614583689122 -6.198630228937075 -6.219888234149261 -6.24237589996587 -6.266214015166174 -6.29161925667548 -6.318211889572538 -6.34594749709737 -6.374799210659623 -6.404761199847391 -6.436321342436582 -6.468914844400816 -6.502516029921882 -6.537078221400822 -6.572763219469584 -6.609671903003349 -6.647430679133512 -6.685998993261364 -6.725371589072447 -6.765929318551718 -6.807146491999442 -6.849000038047883 -6.891460523678838 -6.934905434242005 -6.978822803474264 -7.023189753519844 -7.068040934951448 -7.113592006792333 -7.15943532653943 -7.205546020187475 -7.252050282254194 -7.29895571580664 -7.345993322488599 -7.393110332549222 -7.440562064872815 -7.488128987009883 -7.535675105209444 -7.583165694452626 -7.630894498487644 -7.678513919866106 -7.725977589980763 -7.773311889104678 -7.820699826431913 -7.867837390119707 -7.914713277332218 -7.96138594428588 -8.007944666296366 -8.05415973782724 -8.100031812540312
 2.21 -5.809690724031791 -5.804672426226839 -5.795493145660444 -5.782980430506134 -5.76817441742123 -5.752220631547283 -5.736188886510682 -5.720915784423289 -5.706992215883201 -5.694787559975634 -5.684499084273881 -5.676216044840425 -5.669962586228145 -5.665706941481652 -5.663379832138789 -5.662916468232252 -5.664241348291357 -5.667281059343997 -5.671954776918742 -5.678523465047144 -5.68669157626621 -5.696355551621103 -5.707446020668023 -5.719952301477381 -5.733822500637114 -5.749028413256351 -5.765558422969292 -5.783638801939363 -5.803211210863703 -5.824054398977932 -5.846135104061272 -5.869443352441976 -5.893957259003162 -5.919794927188986 -5.947178749011238 -5.97570690505635 -6.005351864492813 -6.036096365079091 -6.067913123171977 -6.101281303735448 -6.135659050350052 -6.171009075222807 -6.2072906891977 -6.244649171766717 -6.283204571081525 -6.322579753965746 -6.362720865927946 -6.40363960117519 -6.445697042627449 -6.488395511932604 -6.531686489482276 -6.57556694442844 -6.620373874700805 -6.665645967025084 -6.711321716942074 -6.757458558827684 -6.804257675913853 -6.85132326031041 -6.898625513027962 -6.946290814001737 -6.994333542116522 -7.042474555232626 -7.09068024021299 -7.139181122951408 -7.187774438401942 -7.236324690609495 -7.284792462741674 -7.333481657121881 -7.382029405263731 -7.430397037906788 -7.478626795053687 -7.526865396008644 -7.574847159417441 -7.622543433308842 -7.670026045137559 -7.71736381182874 -7.764344289824061 -7.810957585129431
 2.23 -5.423909074405856 -5.418689386142775 -5.409369363146594 -5.396889955424516 -5.382372001874971 -5.367005630288059 -5.351853757346083 -5.33774008862418 -5.325222718591045 -5.314633730609742 -5.306144896938646 -5.299807578732466 -5.295595426043404 -5.293453277822428 -5.293306361920676 -5.295051895090996 -5.298608482989634 -5.303881720178065 -5.310801790125002 -5.319589765208567 -5.329975806718647 -5.341832664859437 -5.355109378752195 -5.369765276438207 -5.385772374881972 -5.403091279974646 -5.421700586537723 -5.441826078326994 -5.463418928036759 -5.486249097304382 -5.510292136715105 -5.535522085807235 -5.561928673077626 -5.589624115987563 -5.618821020968998 -5.649132683431183 -5.680531787767711 -5.712991407364001 -5.746479484605215 -5.781488400884676 -5.817470496612705 -5.854384331226065 -5.892197603197852 -5.931064930047992 -5.971073788354264 -6.011869913763976 -6.053414641006226 -6.095696043904795 -6.13907719539174 -6.183068737521658 -6.227627281486667 -6.27274442763213 -6.318760635473168 -6.365199503711917 -6.412026860255645 -6.459284802235722 -6.50717618602741 -6.555314907270638 -6.60365688089162 -6.652341991125502 -6.701371051539954 -6.7504826350598 -6.79964205399269 -6.84906934005585 -6.898559294403942 -6.947994447658065 -6.997323649935911 -7.046850160883157 -7.096215409706049 -7.145390175205304 -7.194400035811253 -7.243403729620361 -7.292137954433114 -7.340564297793259 -7.388754877028534 -7.436786879292839 -7.4844548516099 -7.531729690918494
 2.25 -5.04023371110431 -5.034752610040744 -5.025487815781714 -5.013579680087718 -5.000192144000069 -4.986471037841305 -4.973385281215704 -4.961648683009866 -4.951726141393427 -4.943882743819803 -4.93821576702709 -4.934731077039034 -4.933386629166135 -4.934088168006847 -4.936742527448905 -4.941245730670802 -4.947503890143361 -4.955419707631505 -4.964918074196131 -4.976225370196188 -4.989062265290897 -5.003305318442164 -5.018922377917196 -5.035855581291317 -5.054083455450966 -5.073573516596985 -5.094303570248094 -5.116490511244651 -5.140091523752631 -5.164880081267961 -5.19083214662108 -5.217926771981837 -5.246151998864718 -5.275614258134398 -5.306530870011658 -5.338512244079674 -5.371535379290703 -5.40557716397316 -5.44060779583913 -5.477108171992338 -5.514539078936561 -5.552860032584519 -5.592051138267315 -5.632244210744336 -5.673549214213729 -5.715601682323468 -5.758363418182958 -5.801831624375271 -5.846365322970035 -5.891476305536944 -5.937129333159969 -5.983303346452262 -6.03034881557179 -6.077790530237724 -6.125594349747606 -6.17380858299531 -6.222629518489828 -6.271664494374956 -6.32088602844979 -6.370436308190181 -6.42030173077112 -6.470229493090082 -6.520188001791361 -6.570397763291421 -6.620652773805334 -6.670830609374248 -6.720889135893998 -6.771124779144845 -6.821183344822396 -6.871039608569728 -6.920712496010704 -6.970369042784624 -7.019738234582116 -7.068787597182361 -7.117592416491709 -7.166219038583662 -7.214468569740276 -7.262325356495046
 2.27 -4.660448098535534 -4.654686863494449 -4.645682770643372 -4.634766073419913 -4.623145214915143 -4.611853127873996 -4.601685534695763 -4.593223747434623 -4.586776967800327 -4.582505087158919 -4.580437686533575 -4.580526936605512 -4.582687997715073 -4.586803119862816 -4.59277814271082 -4.600485595584038 -4.609837797471835 -4.620740357029627 -4.633110072580687 -4.647184032118094 -4.662692713306857 -4.679515483486183 -4.697613099671983 -4.71694900855951 -4.737499546526243 -4.759234739634961 -4.782132003637074 -4.80641984397616 -4.832051355791776 -4.858803423923524 -4.886648522915404 -4.915578417020457 -4.945580460205706 -4.976763796157446 -5.009331658286831 -5.042910469735858 -5.077481343383683 -5.113016881853358 -5.149496857518951 -5.187379982513079 -5.226150858734918 -5.265769417858619 -5.30620962134226 -5.347604680437239 -5.390069186198209 -5.433241439493568 -5.477083661016483 -5.521604511296458 -5.567139330711603 -5.613228829501406 -5.659825457780233 -5.706906855551463 -5.754831782722309 -5.803132589119359 -5.851764514504866 -5.900781658593765 -5.950374801071531 -6.000165421612792 -6.050130619900809 -6.100391775647827 -6.150954588616273 -6.201558248640936 -6.252178575652012 -6.303023769699188 -6.353908200976678 -6.404697349849302 -6.455358096879626 -6.506174942856154 -6.55680854882266 -6.607219936108667 -6.657447876361063 -6.707637081576923 -6.757523134137603 -6.807091666844034 -6.856398402953349 -6.905524526216812 -6.954257000919092 -7.002589641918965
 2.29 -4.287734107879203 -4.281799218778607 -4.27335700141944 -4.263887510844169 -4.254575792105337 -4.246305780265915 -4.239692600399794 -4.235105567592285 -4.232713886940759 -4.232550353555338 -4.234563652559688 -4.238657159091897 -4.244701338305466 -4.252566845370389 -4.262132025474353 -4.273291613824053 -4.28593523564663 -4.299996006191225 -4.315386130730715 -4.332343504563539 -4.350607313015715 -4.370074031443014 -4.390710125233305 -4.412487949809087 -4.435376150630201 -4.459366563196772 -4.484430413052346 -4.510801115787256 -4.538437377042236 -4.567110192512285 -4.596819247950787 -4.62753721917392 -4.659260172065354 -4.692096262581243 -4.726252236755558 -4.761356330705745 -4.797400070638721 -4.834348572857273 -4.872188933766793 -4.911369539882459 -4.951381317836802 -4.992199484387712 -5.033787236426914 -5.076283120988901 -5.119800995260352 -5.163982796590071 -5.20880010249946 -5.254251350693508 -5.300684059072395 -5.347624825743651 -5.395040779034943 -5.44292326750748 -5.491600159970101 -5.540632735493997 -5.589967223428181 -5.639666743415638 -5.689909675410249 -5.740334259694475 -5.790909026897836 -5.841763798016204 -5.89289264443196 -5.944057217934978 -5.995209330744554 -6.046585155532226 -6.097970695445536 -6.149255514132781 -6.200401575768769 -6.251682675081565 -6.302772427380344 -6.353639878584291 -6.40430408525261 -6.454919614615703 -6.505228594607471 -6.555213493898854 -6.604926061932577 -6.654445468959139 -6.703566226074107 -6.752281585256716
 2.31 -3.923316780735894 -3.91751981852333 -3.910107552068657 -3.902655937950662 -3.896264623099569 -3.891609144797391 -3.88908013067838 -3.888845198729516 -3.890917157291113 -3.895217205057461 -3.901606531077594 -3.909946314756116 -3.920069325854145 -3.93184172449034 -3.945125661142026 -3.959818076646465 -3.975831102202196 -3.993081259370543 -4.011517560077216 -4.03136440661409 -4.052387091641091 -4.074483598188275 -4.097633299658042 -4.121812759827549 -4.147002032851278 -4.173205163263832 -4.200389485982909 -4.228789926312498 -4.258361199946318 -4.28890871297147 -4.320408761872359 -4.352851133534882 -4.386227605250864 -4.420647344722838 -4.456315310069062 -4.49287794982892 -4.530308402968606 -4.568588498887188 -4.607703097423016 -4.648097868860532 -4.689277963937444 -4.731204343852342 -4.773860320272732 -4.817371335343514 -4.861852141695934 -4.906952882457011 -4.952650531259469 -4.998937592252192 -5.046162420111214 -5.093863470051277 -5.142007497837962 -5.190584269800418 -5.239925162844733 -5.28958642446791 -5.339524232772549 -5.38980335648219 -5.440596804957361 -5.491553778212378 -5.542635396932887 -5.593977862494176 -5.645576706980302 -5.697189403204035 -5.748786504727653 -5.800572455884614 -5.852366371802121 -5.904045918424615 -5.955578742538219 -6.007224781796147 -6.058677154745137 -6.109890310852885 -6.160900160536551 -6.21184917519234 -6.2624821072262 -6.312786090085634 -6.362814478292709 -6.412634097478229 -6.462059814417129 -6.511072807065151
 2.33 -3.566679330835015 -3.561561677426511 -3.55588263853876 -3.551221272221804 -3.548466327204027 -3.54806424289251 -3.550153049373439 -3.55470986741258 -3.561591708455849 -3.570618074629934 -3.581582558743007 -3.594299844285516 -3.608605005431086 -3.624324507037485 -3.641358204647705 -3.659592444491153 -3.678957963484935 -3.699379889235285 -3.720821940039087 -3.743511124885559 -3.767239443458053 -3.791918786136012 -3.817520933997095 -3.844049758819457 -3.871478123084181 -3.899822779977944 -3.929058873395835 -3.959416837944406 -3.990872498944903 -4.023212072436765 -4.056437665181345 -4.09053497466587 -4.125494889107671 -4.161427187458708 -4.198544339410351 -4.236482305398491 -4.275233436608955 -4.314777474983249 -4.355102703224652 -4.396639964804681 -4.438900713969906 -4.481873245749178 -4.525515715961266 -4.569960111222903 -4.615331868957277 -4.661279207403005 -4.707774315623556 -4.75482918351717 -4.80277289182731 -4.851156822153621 -4.899944736963478 -4.949139809604047 -4.99905720431499 -5.049265406241757 -5.099728771449504 -5.150497326937675 -5.201757500655246 -5.253157861516687 -5.304670899418598 -5.356416105257125 -5.408397410946117 -5.460375439436064 -5.512319624733854 -5.564438041923349 -5.616557177186836 -5.668542717827304 -5.720367192291699 -5.772302740195041 -5.824024592345518 -5.875512390770577 -5.926774328743962 -5.977972110813841 -6.028854972831947 -6.079397201983806 -6.129654386820087 -6.179704707289064 -6.22935284477024 -6.278585032109175
 2.35 -3.218101181221805 -3.214454419444923 -3.211452085962872 -3.210504340235147 -3.212213732712796 -3.216727604838717 -3.223953589048065 -3.23366770876871 -3.245614278421751 -3.259521903422142 -3.275145180179335 -3.292268096098065 -3.310723229579175 -3.330355050020552 -3.351056317818156 -3.372747084367136 -3.395354292063073 -3.418841174303305 -3.44317515548841 -3.468604251023772 -3.494923967321318 -3.522053801801365 -3.550006342894635 -3.578762470044426 -3.608329753708928 -3.638705055363742 -3.669895727504576 -3.702118213650119 -3.735351348345132 -3.769396857163773 -3.804254056713107 -3.839904954636898 -3.876361949619607 -3.913721731390702 -3.952198780729196 -3.991434369468507 -4.03142746050159 -4.072153677786408 -4.113596386351723 -4.156202802303218 -4.199477632829993 -4.243413816211421 -4.287967061824405 -4.333281960151028 -4.379467602786615 -4.426182532448259 -4.47341081298377 -4.521155499381113 -4.569744647778323 -4.618735375473928 -4.66810790093791 -4.717844183823171 -4.768268044977612 -4.81895579645674 -4.869873111536918 -4.921065994729201 -4.972723791793829 -5.024494589755383 -5.076362466918608 -5.12844006288495 -5.180728678569809 -5.233002586220531 -5.28523061943519 -5.337611103182134 -5.389969273820357 -5.442190959120692 -5.494245258287883 -5.546387041983511 -5.598318132349847 -5.649993113034631 -5.701446279216773 -5.752819737633082 -5.803875026605956 -5.854581586072106 -5.905004427612347 -5.955209094482452 -6.005017171645106 -6.054403195802994
 2.37 -2.878700634539273 -2.877581748079962 -2.878397298950127 -2.882186247960036 -2.889189547211648 -2.899244340098903 -2.912027861308109 -2.927164136818368 -2.944299383902079 -2.963108911125516 -2.983334118349463 -3.004766396729927 -3.027223928718961 -3.050592088065518 -3.074778139816448 -3.099714440317562 -3.125368537214795 -3.151717469455486 -3.178737867289769 -3.206703552272085 -3.235417537262805 -3.264827826430006 -3.294936115251376 -3.325752290516283 -3.357290330327968 -3.389539904105957 -3.422530072588598 -3.456471487835815 -3.491337393232035 -3.526956423489347 -3.563310804650841 -3.600410454094217 -3.638241580535578 -3.676919184033526 -3.716648455993482 -3.757079379172302 -3.798214827683147 -3.840027657000698 -3.882503123966647 -3.926088806795525 -3.970295305080864 -4.015106579801737 -4.060495563329622 -4.106603359435708 -4.153526043298532 -4.200948291512095 -4.248839762094367 -4.297204784496252 -4.346368689611023 -4.395910129784218 -4.445785548824064 -4.496001892012375 -4.546871776116037 -4.597975019398985 -4.649279201634796 -4.700837394119855 -4.752829999687112 -4.804921042720506 -4.857071949169992 -4.909420706567268 -4.96195924404217 -5.014466732339788 -5.066904613838302 -5.119486532567574 -5.17203916422851 -5.224430206213203 -5.276647867625925 -5.328939449304915 -5.381005553845052 -5.43281400562141 -5.484396700813708 -5.535890307431695 -5.587054935341492 -5.637873606292892 -5.688395443947694 -5.738703753909018 -5.788601773751696 -5.838091133053735
 2.39 -2.54822497419965 -2.550968447552586 -2.55684936276517 -2.566415681942653 -2.579479058769715 -2.595584538510764 -2.61422685801028 -2.634913145693238 -2.657240721565579 -2.680881797214754 -2.705570275810336 -2.731112352104699 -2.757362912433788 -2.784233434717949 -2.811672288462862 -2.839626734760563 -2.868094226290539 -2.897068007320959 -2.926564613709987 -2.956853572907214 -2.987760803955219 -3.019256417491242 -3.051344615749006 -3.084050692560671 -3.117390333358937 -3.151366515179323 -3.185999106662583 -3.22151336805733 -3.257897751222812 -3.294952399631919 -3.332702248374362 -3.371122724160093 -3.41022684532293 -3.450117621824427 -3.49100145525801 -3.532540638853339 -3.574722057480958 -3.617543947657254 -3.660977257549654 -3.705465916982199 -3.750528807441391 -3.796150802082391 -3.842310055735588 -3.889138054913502 -3.936741677818082 -3.984803604348397 -4.033291706108747 -4.08222421641716 -4.131913430314389 -4.181942214573315 -4.232280377708848 -4.282922499988306 -4.334186093442325 -4.385643671876258 -4.437288070882142 -4.489157447851218 -4.541427771987024 -4.593778524319097 -4.646177307717275 -4.698737846906644 -4.751476798483139 -4.804162080929808 -4.85677344463379 -4.909497511903977 -4.962177246989448 -5.014692976098607 -5.067022167419161 -5.119414711138829 -5.171572829466916 -5.223463536656709 -5.275117369028727 -5.326674954994878 -5.377901955083491 -5.428775341965309 -5.479354990480402 -5.529716737666082 -5.57966434278579 -5.629192377359031
 2.41 -2.225646794403731 -2.233768712825947 -2.245999673354973 -2.262264639337994 -2.281988865977594 -2.30448500033201 -2.329115181315506 -2.355356939698737 -2.38278849810921 -2.411090271031814 -2.440031164809376 -2.469466777643335 -2.499291699594448 -2.529442712583601 -2.559901090392685 -2.590662798665566 -2.621739594909146 -2.653160328494502 -2.684943740658165 -2.717395864503468 -2.750349625002023 -2.783788238995335 -2.817731615196514 -2.852199554192143 -2.887224548444285 -2.92282048229263 -2.959008231956826 -2.996011865538929 -3.033810143026093 -3.072240416293399 -3.11129472910689 -3.150974917126815 -3.191278507911095 -3.232327020918996 -3.274302867515045 -3.316892050973209 -3.360071956481304 -3.403841651145706 -3.448185143996318 -3.493521715991834 -3.53938915002534 -3.585776740930195 -3.63266319548627 -3.68016952242653 -3.728402442443967 -3.777058688198926 -3.826107284326797 -3.875558317446142 -3.925726336167209 -3.976201391100899 -4.026952044868187 -4.077981882109992 -4.129587439497543 -4.181367965743249 -4.233305011612062 -4.285444239933396 -4.337953565613587 -4.39051702564892 -4.443109169139234 -4.495847657302157 -4.548735633487935 -4.601559883194911 -4.654288404085671 -4.707123026003854 -4.759887710991686 -4.812480293308198 -4.864878609448223 -4.917325958162094 -4.969525710476187 -5.021456919714216 -5.07314088151937 -5.124719833877268 -5.175964237139812 -5.226855574049891 -5.277449519767007 -5.32781126189383 -5.377768180503677 -5.427305398169005
 2.43 -1.912673657117328 -1.92768280658483 -1.94729089433217 -1.970874484898001 -1.997534434941134 -2.026463993240768 -2.056979700696845 -2.088550390330397 -2.120814587283997 -2.153482108822239 -2.186384464332296 -2.219414155324538 -2.252518975433215 -2.285676710417224 -2.318908838160951 -2.352241728675184 -2.38571984409813 -2.41938873869649 -2.453292958866685 -2.487746443136141 -2.522602222164682 -2.557852118746077 -2.593523147809666 -2.629654216422132 -2.666271323789424 -2.703395861258784 -2.74105521232098 -2.779462352612631 -2.818618349918765 -2.858345364175511 -2.898648047472991 -2.939525944058412 -2.980980590339348 -3.02312481488725 -3.066142038441173 -3.10972544391174 -3.153859056385354 -3.198530633128666 -3.243733633593312 -3.289872429420925 -3.336510554448454 -3.38361573471377 -3.4311731784616 -3.47931610614979 -3.528136980455908 -3.577349276284213 -3.626902630772966 -3.676837033302188 -3.727436595501738 -3.778314711259858 -3.829434136732141 -3.880790980350925 -3.932701492835148 -3.984760537200705 -4.036942188771256 -4.089300775189574 -4.142004676429394 -4.194734304807831 -4.247475374998308 -4.300340114044113 -4.353338701372509 -4.406250278809477 -4.459052760595073 -4.51194456339943 -4.564763226339444 -4.617388460996125 -4.669806681432661 -4.722262214213183 -4.774465068422311 -4.826397835685425 -4.878072640189725 -4.929633308706107 -4.980855700611837 -5.031729587914095 -5.082289005274343 -5.132631730033613 -5.182558662238672 -5.232060584669138
 2.45 -1.614382674252017 -1.637324041419213 -1.664808339162215 -1.695779233163138 -1.729198781478321 -1.764208734538562 -1.800164135149458 -1.836601318491729 -1.87319641212164 -1.909756635971483 -1.946162802350077 -1.982358215943378 -2.01834327381512 -2.054145465407547 -2.089819772542223 -2.125422169420881 -2.16101932262641 -2.196685991123877 -2.232480826261682 -2.268724271772786 -2.305290363776049 -2.342170830777686 -2.379418393672829 -2.417060265747201 -2.455130452678958 -2.493659952540613 -2.532665955801159 -2.572372645328292 -2.612773396390837 -2.653700776661315 -2.695157546218702 -2.737142257551355 -2.779657555560158 -2.822815177561848 -2.866796093292574 -2.911300324911663 -2.956310077005629 -3.001810766592442 -3.047796943126018 -3.094674958500999 -3.141998797057825 -3.189757025588056 -3.23792430334003 -3.286628662024828 -3.335975015822557 -3.385661981388983 -3.435668887862501 -3.486005546871507 -3.536979852542094 -3.588189031506204 -3.63961285291014 -3.69124960842352 -3.743390992248674 -3.795660581130484 -3.848030964366689 -3.90054475381868 -3.953382943922795 -4.006227071702117 -4.059056706778811 -4.111996081387026 -4.165042470386316 -4.217991201275684 -4.270818954208215 -4.323722042006299 -4.376526000177524 -4.429142156931198 -4.481529213195552 -4.533950292635604 -4.586112391671765 -4.637992039499157 -4.689615928107651 -4.741122702302711 -4.792285929726976 -4.84309359088268 -4.893594229154867 -4.943862570835461 -4.993725305148187 -5.043169704274391
 2.47 -1.33696571342486 -1.367986985586578 -1.403031276929068 -1.440809854232185 -1.480258576893922 -1.520583696930649 -1.561216858977428 -1.601773800288321 -1.642027950736795 -1.681834632816177 -1.721147161640138 -1.759971444943265 -1.798340383081673 -1.836345969033715 -1.874051088400734 -1.91154741940788 -1.948932632905057 -1.986284492367888 -2.023688653898811 -2.061465766228263 -2.099503170715945 -2.137807101352202 -2.176414984759523 -2.215372340194135 -2.254716079547746 -2.294479707349389 -2.334679920767437 -2.375532909611723 -2.417041756335854 -2.459028836039645 -2.501512216471752 -2.544476458032477 -2.58792991377673 -2.631981829417223 -2.67681840332785 -2.72213018654727 -2.767896302782741 -2.814125068414166 -2.860784302498383 -2.908298526773711 -2.956209985664787 -3.004516026287623 -3.053196008455016 -3.102365544682202 -3.15213836019287 -3.202210232925447 -3.252573003539768 -3.30322662542407 -3.354472064702355 -3.405932710242112 -3.457570373662467 -3.509392169342677 -3.561687214431107 -3.614088688854583 -3.66655689532822 -3.719156129365695 -3.772051399290012 -3.824931246244741 -3.877781414205764 -3.930718719993559 -3.983750133285998 -4.036668786631722 -4.089450015464061 -4.142289738115561 -4.195032185833105 -4.247571932793656 -4.299884206120641 -4.352208765900979 -4.404279945202795 -4.456066320093816 -4.507584269660484 -4.558984736027774 -4.610043254379793 -4.660746482981109 -4.711146823198885 -4.761306269525797 -4.811065159603785 -4.86040893424864
 2.49 -1.086116825788435 -1.12413979084436 -1.165468360170735 -1.208767001601608 -1.253023375823419 -1.297517036375222 -1.341787429648976 -1.38552449488985 -1.428567564196612 -1.470857962522047 -1.512396307673434 -1.553223910313077 -1.593440573958908 -1.633140294985136 -1.672427162622984 -1.711423858961469 -1.750225258948285 -1.788930130390741 -1.827638533956801 -1.866668823176202 -1.90592004444167 -1.945395937010241 -1.985148833004668 -2.02521995741496 -2.065642028100031 -2.106455755789469 -2.147662444085435 -2.189494889464711 -2.231945381280882 -2.274844201766664 -2.318190326036415 -2.361995822088794 -2.406245350809606 -2.451055035974829 -2.496602804253834 -2.542582055212806 -2.588987901318395 -2.635805177941569 -2.683017553361703 -2.731033948770909 -2.779413988278648 -2.828150328916546 -2.877214580643546 -2.926742306351303 -2.976817891869901 -3.027169105973867 -3.077764090388488 -3.128626389796516 -3.18004406184515 -3.231638357153416 -3.283391529319919 -3.335289924930953 -3.387645653569031 -3.440070957821817 -3.492554843291485 -3.545135638604503 -3.597989985421895 -3.650820708449956 -3.703599865451427 -3.756461417257221 -3.809389547778608 -3.862198594019951 -3.914866626091996 -3.967580687225684 -4.020188433786588 -4.072582125289893 -4.124751124416029 -4.176927817026874 -4.228849972182655 -4.280474012159473 -4.331843552467509 -4.383091241869931 -4.433997622402487 -4.484542839393876 -4.534796551486812 -4.584811740659875 -4.634425202250144 -4.683632644976632
 2.51 -0.8661176945305034 -0.9088180409518412 -0.9543195733840513 -1.001262360673895 -1.048680964745555 -1.095929140600841 -1.142578236319482 -1.188402893059404 -1.233293445057104 -1.277220219628049 -1.320239937167127 -1.362429811149171 -1.403902348129506 -1.444778047744583 -1.485192802712687 -1.525263098834664 -1.565108014994779 -1.604836423161601 -1.644534288388991 -1.684534368817182 -1.724732815673923 -1.765140473275743 -1.805805679029296 -1.846774763432823 -1.88806995007773 -1.929728255650257 -1.971766489933323 -2.014407255808432 -2.057621649257792 -2.101259559366515 -2.14531566832501 -2.18978945143153 -2.234690017094865 -2.280100136837243 -2.326212975297395 -2.37272070023381 -2.419617182528222 -2.466890096189283 -2.514526628356451 -2.56290896930413 -2.611627882446053 -2.660654254339889 -2.709985234692132 -2.759728316363269 -2.809992735373207 -2.860493590907016 -2.911210235320951 -2.962156984148841 -3.013629816108738 -3.065255493109971 -3.11700117026051 -3.168883085874716 -3.221183121481461 -3.27353470183265 -3.325927144912134 -3.378397041945043 -3.43112468740757 -3.483811619037171 -3.536437797843236 -3.589120938118258 -3.64187179744944 -3.694496456730862 -3.746974090176112 -3.799483055331491 -3.851884753089742 -3.904074747704366 -3.956032346804482 -4.007999651410318 -4.059705725949291 -4.111123648272725 -4.162287439673211 -4.213324944902622 -4.26402513219081 -4.314373543265003 -4.364429873369906 -4.414252041288521 -4.463686129363736 -4.51272038352066
 2.53 -0.6786383027416711 -0.7229107195399092 -0.7699609008971464 -0.8183515166333102 -0.8670879298619987 -0.9155119969906735 -0.963212267720932 -1.009978285048774 -1.055715085264961 -1.100416397955401 -1.144161646001571 -1.187047745581014 -1.229194106167865 -1.270737230533472 -1.311811414747034 -1.35254564817633 -1.393065513488516 -1.433457186650976 -1.473843636932266 -1.51452912690314 -1.555412012437642 -1.596500742714312 -1.637851860217463 -1.679496800738585 -1.721463293377845 -1.763778760545677 -1.806458017964536 -1.849709774670735 -1.893528233016434 -1.937731788671774 -1.982340630627128 -2.027332341195546 -2.07272079601532 -2.118590504052751 -2.165128517605062 -2.212024092303519 -2.259273757116743 -2.306864784354213 -2.354780419669977 -2.403413002066603 -2.452340923899351 -2.501548750880566 -2.551012102084355 -2.600871479951488 -2.651207570294595 -2.701749932303636 -2.752478068551643 -2.803410635000805 -2.85483352100883 -2.906381719335636 -2.958036136150413 -3.009800821038983 -3.061961027011554 -3.114152070510853 -3.166363491420613 -3.21864492307448 -3.271160662265343 -3.323625359255061 -3.376023277784633 -3.428466905084852 -3.480972801887386 -3.533335532436359 -3.585550554500411 -3.637799039385287 -3.689933561946932 -3.741861000605132 -3.79355699735771 -3.845257757795267 -3.896692541116547 -3.947854730144364 -3.998759911342158 -4.049543284831182 -4.099994024408331 -4.150110317564646 -4.199927045504471 -4.249524013165332 -4.298734619238503 -4.34755169619033
 2.55 -0.5209428194410304 -0.5636293961386247 -0.6095885128994833 -0.6572466404790074 -0.70546844313413 -0.7535412786234978 -0.8009974982077477 -0.8475977466497433 -0.8932371622149304 -0.9379086766716949 -0.9816756152917741 -1.024645996850717 -1.066928733628414 -1.108667331409647 -1.149987189484737 -1.191014500650221 -1.231873351209614 -1.272650420974227 -1.313447183264053 -1.354571704908761 -1.395915446248734 -1.437486861136209 -1.479326596936517 -1.521468594529395 -1.563938388310433 -1.606755606192598 -1.649923969607885 -1.693658593509085 -1.73793658637168 -1.782597650195877 -1.827632050508756 -1.8730322463666 -1.918796400357344 -1.965025728603214 -2.011876930763504 -2.059070130037558 -2.10658101316792 -2.154402880443683 -2.202521255704035 -2.251318936342008 -2.300372273308476 -2.34968165111634 -2.399221997844984 -2.44911711514496 -2.499453918242938 -2.54997340594692 -2.600658510651737 -2.651508318344826 -2.702829188612318 -2.754251684645419 -2.80575593324714 -2.857348544839317 -2.909308683470023 -2.9612914368213 -3.013280606217288 -3.065326966632691 -3.117583276701692 -3.169784628727239 -3.22190773869073 -3.27406647626219 -3.326279824810836 -3.378350741416126 -3.430270976879264 -3.482215415735212 -3.534045536265179 -3.585672040509641 -3.637060994281875 -3.688455187182024 -3.739599692611769 -3.790461087789502 -3.841076903766143 -3.891573555441521 -3.941751831581393 -3.991582744835094 -4.041141401753814 -4.090473162809568 -4.13943476241482 -4.188004648942817
 2.57 -0.386137502633991 -0.4247534292368584 -0.4674471685038544 -0.5124958920898841 -0.55863786535126 -0.6050210473458772 -0.6511115908334677 -0.6965937422758408 -0.7413276418372092 -0.7852801233845401 -0.8284902144879371 -0.8710370364210984 -0.9130359041617915 -0.9546034263924117 -0.9958559055005818 -1.036912637579796 -1.077874112430154 -1.118835413559133 -1.159871918182457 -1.201288497225015 -1.242962415321859 -1.284901930819313 -1.327141295776126 -1.36969635596475 -1.412593050872703 -1.455839513704021 -1.49945387138086 -1.543618944545148 -1.588318547560428 -1.633389998513762 -1.678813619217811 -1.724596915213041 -1.770721005770074 -1.817279063892189 -1.864436746317988 -1.911906813524233 -1.959669409728852 -2.007710562894134 -2.056026244730122 -2.104975240698177 -2.154165390014805 -2.203567945655639 -2.253180264359704 -2.303107876633876 -2.353452736757609 -2.403950262787918 -2.454580946564615 -2.505365083715828 -2.556579873663805 -2.607875769631011 -2.659231098646536 -2.710657511552819 -2.762429013012691 -2.814200571516775 -2.865961379391237 -2.917760852805866 -2.969765461782579 -3.021698870204279 -3.073543695824117 -3.12541975027518 -3.177335149080582 -3.229102881664012 -3.280714781360716 -3.33235074542895 -3.383868665061911 -3.435168825400149 -3.486249945544493 -3.537327878569487 -3.588159001537353 -3.638710025512516 -3.689019565576668 -3.739210330844428 -3.789082614479558 -3.838632793711833 -3.887895109854465 -3.936948028322228 -3.985633698650167 -4.033938854513027
 2.59 -0.2673847183546414 -0.3004824853263361 -0.3384273347925664 -0.3794849392734285 -0.4223090651826684 -0.4659402728278579 -0.5097425164106379 -0.5533287440269472 -0.596497197667329 -0.6391689132172687 -0.6813505204575616 -0.7230902430647426 -0.7644671986115519 -0.8055950985674567 -0.8465577482992259 -0.8874562470715457 -0.9283818880477295 -0.9694025582904366 -1.010597238762514 -1.052233304327872 -1.09419252375244 -1.136466959705213 -1.179069768759362 -1.222031901393454 -1.265356101992747 -1.309052108850587 -1.353112954169923 -1.397729464064897 -1.44287438856259 -1.488382751604847 -1.534239321050276 -1.580434108676325 -1.626951680181548 -1.673883105187985 -1.721387637243705 -1.769177583825522 -1.817234396341856 -1.865544650135789 -1.914095364488293 -1.963253042621655 -2.0126129017031 -2.062157362848621 -2.111882961127026 -2.161898005564213 -2.212300249147676 -2.262816788831257 -2.313447605540146 -2.36419532417616 -2.415356303623271 -2.466561076753425 -2.517806690432678 -2.569100345527588 -2.620715036911964 -2.672318503473914 -2.723884418123244 -2.775476837799186 -2.827248113478506 -2.878940260183954 -2.930526636993124 -2.982140467047685 -3.033770657563032 -3.085258499838341 -3.136575409267058 -3.187908535347834 -3.239114731695921 -3.290114176055008 -3.340882620309578 -3.391645120497715 -3.442155376824466 -3.492399203675669 -3.54239220963237 -3.59227590748575 -3.64184380425263 -3.691085531191546 -3.740053243819425 -3.788811311928851 -3.83720644960596 -3.88522905524897
 2.61 -0.1618282747166777 -0.1889311729541294 -0.2213364208719693 -0.2575149918227204 -0.296132553237527 -0.3361744666263284 -0.3769290875780822 -0.4179599657609749 -0.4589780449227394 -0.4998724628909574 -0.5405919515734148 -0.5811598369585216 -0.6216270391157366 -0.6620547721960879 -0.7025187444327052 -0.7430957581414184 -0.7838369097214297 -0.8248071896559974 -0.8660537825132533 -0.9078369669470181 -0.9500238156977296 -0.9925831955934363 -1.035532067550864 -1.07887018657657 -1.122601801768186 -1.166734156315753 -1.21124771750317 -1.256321586709699 -1.301918179411651 -1.347874145184122 -1.394171857702888 -1.440796724746409 -1.487728428197983 -1.535052534048019 -1.582923752396466 -1.631062307455402 -1.67944121755178 -1.72804275513033 -1.776863176756651 -1.826251083120475 -1.875815829039141 -1.925541323461228 -1.975409459470448 -2.025537884289703 -2.076028499285405 -2.126598439972009 -2.177259056016783 -2.228011131244857 -2.279133813644496 -2.330284725372657 -2.381454362760856 -2.432645526321263 -2.484130530753152 -2.535583544949631 -2.586988032004708 -2.638386719220668 -2.689953178115818 -2.741419704432568 -2.792777428145865 -2.844130803472039 -2.895501708878001 -2.946717297090848 -2.997752865107886 -3.048795484207075 -3.099698469957897 -3.150391052232678 -3.200853515218383 -3.25130277742884 -3.301499131717512 -3.351423465290702 -3.401102579721315 -3.450666590963123 -3.499917409365565 -3.548844579689113 -3.597501711121184 -3.645950767292645 -3.694044346294893 -3.741773240697564
 2.63 -0.0707923700637032 -0.0921039908744099 -0.1187269260260759 -0.1495305496723702 -0.1833194302236105 -0.2191130303469127 -0.2561915069664131 -0.2940542112634805 -0.3323865886770019 -0.3710088789036785 -0.4098385158983628 -0.4488466278744649 -0.4880480373043561 -0.5274761609198642 -0.567167009712783 -0.6071661889354427 -0.6475131981013558 -0.6882350309858687 -0.729362675626934 -0.7711280143259049 -0.8133889236484144 -0.8561000744253189 -0.8992656317537264 -0.942866854998087 -0.986905197791403 -1.031359728036477 -1.076224467907309 -1.121659803850537 -1.167626996587042 -1.213949261113605 -1.260610816704723 -1.307586456914523 -1.354861479578808 -1.402514856817247 -1.450686735035678 -1.499107494928598 -1.547748931481765 -1.59659326397499 -1.645628765985084 -1.695198825388969 -1.744923714367005 -1.794779339406457 -1.844759991305217 -1.894967175175678 -1.945498650448858 -1.99609948087873 -2.046749384546786 -2.097476003866852 -2.148544695590129 -2.199620760810509 -2.25068762497016 -2.301758617865367 -2.353099853652683 -2.404378140855373 -2.455596482370142 -2.506796505474199 -2.558145851832652 -2.609379537506227 -2.660476562959325 -2.711574113068471 -2.762665627131105 -2.813591138874758 -2.86433631646663 -2.915066932523557 -2.965660414122404 -3.016034952810884 -3.066168434618815 -3.116292790069816 -3.166159814193487 -3.21575162653805 -3.265095371183473 -3.314326366755117 -3.363240526437867 -3.411835047990819 -3.460162373762477 -3.508283530706529 -3.556055710398158 -3.603461759050969
 2.65 0.003732345629034128 -0.012376289451554 -0.03337520112144077 -0.058635664305557 -0.08724554835687215 -0.1183406170565178 -0.1512329286140179 -0.1854244356674801 -0.2205658852838681 -0.2564425189592949 -0.2929310726193357 -0.3299649766194186 -0.3675165557452083 -0.4055831292130829 -0.444163910670623 -0.4832744081971487 -0.5229245243043383 -0.563113855936864 -0.6038509944731114 -0.645346925725951 -0.6874358299435706 -0.7300622818103832 -0.7732066504480066 -0.8168536994163116 -0.8609778467145617 -0.9055575747826232 -0.950571420502289 -0.9961716551986726 -1.042310874641711 -1.088810959047782 -1.135656593081414 -1.182815205857128 -1.230261170941393 -1.27807637635471 -1.326398854573819 -1.374946862534081 -1.423703251631952 -1.472645417727675 -1.521756871148067 -1.571387116689513 -1.621139173621133 -1.671009815688109 -1.720975531115224 -1.77115480261058 -1.821633517369525 -1.872154607078805 -1.922712247920915 -1.973318670578703 -2.024247820240189 -2.075163476603642 -2.126052423882921 -2.176928140813057 -2.228047750656128 -2.279102921207411 -2.330073174801829 -2.381010948320689 -2.43207765319875 -2.4830243254316 -2.533825915583359 -2.584610858794754 -2.635383924791512 -2.685973847893139 -2.736382547022071 -2.786775455713194 -2.83702200212378 -2.887040879043833 -2.936821003906841 -2.986576688800946 -3.036082970480604 -3.085306400378646 -3.134293284618841 -3.183153314028919 -3.231708304154096 -3.279942465271092 -3.327914132402671 -3.375683935332713 -3.423108598621802 -3.470172071623413
 2.67 0.06349759689221912 0.05180435547616291 0.03594697752752118 0.0160420873786471 -0.007344885231175269 -0.03354950515585564 -0.061978031842715 -0.09216241933267355 -0.1237487162605007 -0.1565240658551001 -0.1903117059398181 -0.2250131689328025 -0.2605775818473788 -0.2969512662925045 -0.3341083384732304 -0.3720283091912187 -0.4106854838453433 -0.4500590624322811 -0.4901355395472038 -0.5310905043845313 -0.5727507407387016 -0.6150376270050639 -0.6579175361807934 -0.7013631158659059 -0.7453401982643477 -0.7898156901851472 -0.8347459330436813 -0.8802945228630072 -0.9263946902753091 -0.9728696605234202 -1.019690293462491 -1.066826093561717 -1.114258149906227 -1.162049986199074 -1.210331100763344 -1.258837296544417 -1.307535911112367 -1.356412386664495 -1.40544765002802 -1.45496976266293 -1.504608860665023 -1.554350024769066 -1.604178610352191 -1.654189567437449 -1.704486070697566 -1.7548156494589 -1.805162467705614 -1.855545414084073 -1.906224441907446 -1.956881679160563 -2.007502308505023 -2.058093867284525 -2.108916977530491 -2.159654385967936 -2.210298954021653 -2.260914697822617 -2.311636658214786 -2.362225030762117 -2.412675485755953 -2.46308720822273 -2.513486317932008 -2.563701829404863 -2.613729741922622 -2.663728269535984 -2.713579261074517 -2.763204310156528 -2.812587165199364 -2.861952459430085 -2.911053720896603 -2.95988943247923 -3.008474891902671 -3.056944151748485 -3.105103319468014 -3.152952907395783 -3.200545242763408 -3.247929707713997 -3.294974919317061 -3.341668889583986
 2.69 0.1153106971776356 0.1071789570105555 0.09575292257098056 0.08069921747584274 0.06223917059003981 0.04078621602630683 0.01680769314501163 -0.009307753446018197 -0.03724297389175035 -0.06676131309020228 -0.09769511069275261 -0.1299105011044652 -0.1633061134844738 -0.1978174717463865 -0.2333781945587532 -0.269943695345555 -0.3074414822867606 -0.3458437583189138 -0.3850954211357838 -0.4253556631890891 -0.4664342716892342 -0.5082293086061558 -0.5506982406702097 -0.593801079373133 -0.6374885509690902 -0.6817146264757667 -0.7264412516755971 -0.7717990271170141 -0.817728198115848 -0.8640525447567917 -0.9107302418949637 -0.9577300191575961 -1.005019260945817 -1.052670506436559 -1.100810769584582 -1.149157909124632 -1.19770093857373 -1.246414436233607 -1.295266105193264 -1.344598973331708 -1.394038883320851 -1.443562022628539 -1.493159793521798 -1.542937633070228 -1.592973363149595 -1.643035830445623 -1.693103826457977 -1.743192957504467 -1.793571464725453 -1.843910944088492 -1.894199736393208 -1.944456937276412 -1.99492651721746 -2.045312151543881 -2.095596530437271 -2.145827728939453 -2.196170766958936 -2.246372319277659 -2.296423965558045 -2.346442590350362 -2.396428993100416 -2.446238358157567 -2.495842784783091 -2.545432027158897 -2.594864734396605 -2.644069340547003 -2.693035964609871 -2.741980240544215 -2.790667687278907 -2.839077248723721 -2.887254813780824 -2.935305096356673 -2.983055215374392 -3.030504704786589 -3.077689053588641 -3.124679425832493 -3.171334770640899 -3.217642982222227
 2.71 0.1677621522402646 0.162349820574514 0.1545110390032551 0.143591730454105 0.1294712229494763 0.112348349606437 0.09249884863655211 0.07022576334568065 0.04578254213376276 0.01940063849454177 -0.008753888984688984 -0.03853067662344323 -0.06981025564837573 -0.1024941521936853 -0.1364905873015552 -0.1717065769226238 -0.2080661319165173 -0.2455021580524104 -0.2839389560096546 -0.3235166213784542 -0.3640168346605872 -0.4053309912702154 -0.447400661534715 -0.4901573806956208 -0.5335570189096011 -0.5775383612495322 -0.6220502977056466 -0.6672244031867436 -0.7129841875215277 -0.7591504754599985 -0.8056879466749596 -0.8525518157636238 -0.8997104222493224 -0.9472214805833286 -0.9952190101467959 -1.04341949525282 -1.091810495148627 -1.140353694017902 -1.189036560983249 -1.238178660108792 -1.287417810402959 -1.336739435821377 -1.386113275269974 -1.435652602608224 -1.485445176652595 -1.535243351180164 -1.585037004932429 -1.634842661619336 -1.684920189923485 -1.734951793504585 -1.784922251004105 -1.834848436050173 -1.884974787262701 -1.935007618258775 -1.984928687658284 -2.034792589089818 -2.084757661196846 -2.13457666764417 -2.184240437124666 -2.233855733366333 -2.283452145139647 -2.332847106265232 -2.382053725621864 -2.431223487154797 -2.480243889884464 -2.529037057915505 -2.577587770446192 -2.626107781778188 -2.674373311326749 -2.722380333631279 -2.770137178366306 -2.817773430352889 -2.86512281957044 -2.912163871168996 -2.958947285481928 -3.005535008039134 -3.051797449580677 -3.097718086070939
 2.73 0.2256737531313124 0.2222335369039872 0.21715691715346 0.2095720161429941 0.1991018610830242 0.1857128841310285 0.1695108223913557 0.1506809179150679 0.1294167176996925 0.1059030736889959 0.08030194277271541 0.05276658678622859 0.02343217251023511 -0.007572828329639236 -0.04012463906325614 -0.07412357807640824 -0.1094599588113478 -0.1460374897673056 -0.1837590145010974 -0.2227405216277774 -0.2627560548213204 -0.3036674528153966 -0.3454099794041774 -0.3879101634432178 -0.4310984688504149 -0.4749125746070106 -0.5192886947587141 -0.5643443084168425 -0.6100080797596092 -0.6560939880334544 -0.702555507554484 -0.7493455477100071 -0.7964370129601814 -0.8438706428397413 -0.8917899619598657 -0.9399065300101412 -0.9882005017606676 -1.036646557064273 -1.085217750858883 -1.134227253169989 -1.183326769113334 -1.232487748897663 -1.28169911782771 -1.33105590630729 -1.380650699842604 -1.430237249045696 -1.479814269638094 -1.52938880245468 -1.579209623447705 -1.628976773691045 -1.678670329384666 -1.728311561859297 -1.778142777581349 -1.827861208158064 -1.877462130342902 -1.927001796041182 -1.976626752316008 -2.026094211394426 -2.075404830673881 -2.124659072728974 -2.173877185318489 -2.222903041392728 -2.271726359101182 -2.320512311800496 -2.369145268062788 -2.417543291684303 -2.465705511694411 -2.513828222364973 -2.561700303220076 -2.609304789046156 -2.656664079902494 -2.703913961132131 -2.750860653373182 -2.797509132570583 -2.843905619988252 -2.890109442221716 -2.935984371211165 -2.981530774254995
 2.75 0.2882474594043334 0.2861734652531513 0.2831353158894174 0.2781579329359261 0.2706702428203354 0.2604283767750299 0.2473788708369664 0.2315840658475139 0.2131486074522222 0.1922124461006103 0.1689320370458915 0.1434397403446805 0.1158879208566699 0.0864276482442623 0.05519439697217088 0.02230784630699034 -0.01208314968329915 -0.04787970212983872 -0.08495610736346393 -0.1234031369153339 -0.1629793275175828 -0.2035505511040618 -0.2450130848111129 -0.2872904809784078 -0.3303105771498736 -0.3739891460746438 -0.4182651757081359 -0.4632477692131474 -0.5088566449610852 -0.5548982665332343 -0.6013145227221433 -0.6480715275331015 -0.6951291801856865 -0.7425352051154555 -0.7904091619757025 -0.8384834056393604 -0.88672313620099 -0.9350991789789322 -0.9835975545175462 -1.0325230785896 -1.081518282198809 -1.130566301582499 -1.179652778214448 -1.228870278807852 -1.27830417531848 -1.327726684947997 -1.377119140147443 -1.426496888620932 -1.476108453329498 -1.525649662495177 -1.575112699605267 -1.624506043416815 -1.674068907961317 -1.723518682549644 -1.772840981777204 -1.82208506552935 -1.87140087898703 -1.920560572632706 -1.969549562256518 -2.018473638962756 -2.067356119176585 -2.116035934651078 -2.164510872474543 -2.212941175078155 -2.261213150243925 -2.309251011112973 -2.357045166194148 -2.404802849372991 -2.452298849921065 -2.499527992505626 -2.546522087199691 -2.593390929492471 -2.639964160300213 -2.686240915977437 -2.732270558328589 -2.778101424620123 -2.823610517592989 -2.868795455475618
 2.77 0.3520355730975258 0.3508904073757879 0.3493472365978629 0.3463821817689503 0.3413096685618662 0.3337044273169347 0.3233747930418218 0.3102395054113902 0.2943374087674826 0.2757455521187051 0.2545768891401785 0.2309855781732431 0.2051074822251699 0.1771046689687843 0.1471309407421018 0.1153319345479069 0.08185134205328382 0.04683818958913122 0.01041356814960537 -0.02748515660847062 -0.0666071743662382 -0.1067994001435117 -0.1479573642995184 -0.1899842525337032 -0.2328002058866119 -0.2763141207408104 -0.3204548988219003 -0.3653245871995896 -0.4108361082888461 -0.4567927498511359 -0.503146104995734 -0.5498426721811374 -0.5968373952165624 -0.6441823332635455 -0.6919912208376413 -0.7399931078102302 -0.7881527794104404 -0.8364527562271853 -0.8848582042113264 -0.9336851746779491 -0.9825685043088068 -1.031496375154861 -1.080450334638996 -1.129522595558875 -1.178799226089955 -1.228048639788659 -1.277258125595718 -1.32644286783971 -1.375848806240743 -1.425176815914359 -1.474411517375616 -1.523561066543392 -1.572879284744872 -1.622064288720267 -1.671114710627776 -1.720079108048735 -1.769106793993041 -1.817964506904829 -1.866647560668356 -1.915260654614215 -1.963817173525761 -2.012173247645855 -2.06031539268387 -2.108403229823014 -2.156334365727947 -2.204025592552706 -2.251470207948969 -2.298872545074623 -2.346015972602712 -2.392892334730687 -2.439527401190049 -2.486038657256353 -2.532254653759571 -2.578167007094865 -2.623844729233743 -2.669323517735624 -2.714479935759814 -2.759316272077919
 2.79 0.4149134040191242 0.4143904728098402 0.4139271884679232 0.4125257714028692 0.4094004465594132 0.4040048434174395 0.3959913959918087 0.3851798428322297 0.3715134270230447 0.3550320961830256 0.33580720246513 0.3139620025562362 0.2896540476768408 0.2630363635807189 0.2342753805545588 0.2035386834175803 0.1709758715210601 0.1367499587478882 0.1010062635120192 0.06369181875791696 0.02507381195994363 -0.01469371487831417 -0.05548201522475971 -0.09719758801955081 -0.1397398576759521 -0.1830238640812052 -0.2269666125975167 -0.271654864063068 -0.3170077347931333 -0.3628189065812553 -0.4090280567005049 -0.4555992579048382 -0.5024745784305225 -0.5497003819976776 -0.597381817811895 -0.6452614605659761 -0.6932957304417631 -0.7414626031121099 -0.7897288997429257 -0.8384024969953838 -0.8871315270282345 -0.9358955375002598 -0.9846782215728673 -1.033572717912822 -1.082656790695133 -1.131697829606097 -1.180698169846501 -1.229666132135002 -1.278839222711662 -1.327924663341689 -1.376908611319346 -1.42579949947206 -1.474847396164742 -1.523755115304295 -1.57252236634436 -1.621194914290259 -1.669918099704194 -1.718473478710667 -1.76683715300213 -1.815133189844935 -1.863365442085484 -1.911390968156693 -1.959198592084708 -2.006949133495906 -2.054537997624197 -2.101882325318622 -2.148981643051261 -2.196033272925447 -2.242824602684322 -2.289343595719714 -2.335630501081376 -2.381790623486546 -2.427657893329898 -2.473226146693855 -2.518547245359266 -2.563684806816497 -2.608495374276895 -2.652995116684685
 2.81 0.4767527268291918 0.4766317359583834 0.4769430455710406 0.4767225755019115 0.4751346499932865 0.4715244976948902 0.4654322516637244 0.4565826593639422 0.4448453626666513 0.4301865778497032 0.4126690855974715 0.3923925310005991 0.3694989335556951 0.3441450271650233 0.3165096001361505 0.2867594251815664 0.2550777494182501 0.2216241343672323 0.1865488759530667 0.1498256745033117 0.1117210747479298 0.07241521581865307 0.03202642124829325 -0.009342231029991765 -0.05156838868350633 -0.09457033498085998 -0.1382569187929157 -0.1827120645937441 -0.2278468324617045 -0.2734518380805699 -0.319474422740738 -0.365856253340521 -0.4125526523875198 -0.4595922180000986 -0.5070964839089349 -0.5547895294586862 -0.6026368896097516 -0.6506166149401356 -0.6986909916474371 -0.7471583415509446 -0.7956824920938654 -0.8442290163456629 -0.8927883730045547 -0.941450266400123 -0.9902944864960848 -1.0390942888932 -1.087837184832351 -1.136538821197771 -1.18543800052044 -1.234243920981656 -1.282938246416796 -1.33153819631924 -1.380276515844514 -1.428877545814617 -1.477322302722555 -1.525679388737087 -1.5740715917077 -1.622291335169804 -1.670317048350153 -1.718269686172531 -1.766156059263657 -1.813831433959375 -1.861291672311081 -1.908685182092447 -1.955920806806406 -2.00290501569243 -2.049647663734117 -2.096338231667053 -2.142771515987014 -2.188938528958478 -2.234869578623459 -2.280667768810687 -2.326176339145138 -2.371397935057905 -2.416374557796445 -2.461158014435195 -2.50563479788656 -2.549787166912322
 2.83 0.5370726203798508 0.5371895454291487 0.5380304561995413 0.5386738519711258 0.5382478363082974 0.5360300170596339 0.531466846357759 0.5242050806192147 0.5140466905442711 0.5009247811167334 0.484848641603719 0.4659145955554163 0.4442558308048028 0.4200257894673367 0.3933979279406312 0.3645652769040737 0.3336935413184303 0.3009676804254049 0.2665464977471537 0.2304048910857741 0.192828752522729 0.1539905784182487 0.1140333694106648 0.07305810041570737 0.03118632062572146 -0.0114835864911278 -0.05486914319176606 -0.09902923745912773 -0.1438853430031983 -0.1892298392620777 -0.234988821403153 -0.2811259903243251 -0.32756804265534 -0.3743673807591836 -0.4216214527335858 -0.4690642224125945 -0.5166676093682909 -0.5643832689125592 -0.6122012320989914 -0.6604029157249052 -0.7086502123334739 -0.7569228302159683 -0.8051947434141464 -0.8535654217227648 -0.9021091506922208 -0.9506000716313547 -0.9990315616103906 -1.047412853464026 -1.095980505794699 -1.144447952976009 -1.192804355156309 -1.241062708262481 -1.289442324003897 -1.337687859876572 -1.385774079167503 -1.433762290959226 -1.481784200134577 -1.529628207381673 -1.57728630919911 -1.624860487901409 -1.67236604162468 -1.719661074332546 -1.766735985822318 -1.813755751731421 -1.860603043544101 -1.907211788598403 -1.953573050093434 -1.999887367096896 -2.045944724552967 -2.091735813290431 -2.137287360031168 -2.182722497398949 -2.227869203928553 -2.272727524075258 -2.317341768224634 -2.361777592702738 -2.405903039786639 -2.449715457715351
 2.85 0.5945923497469732 0.5948503260654814 0.5960438548966991 0.5972903949853272 0.5977069092413867 0.5965093547401228 0.5931037027218657 0.5870707785919063 0.5781622619203155 0.5662686564417641 0.5513833800553023 0.5335768148241371 0.5129758569753466 0.4897305268996046 0.4640168091508485 0.4360194324459368 0.4059204696642382 0.3738972078472464 0.3401283081980839 0.3045857960810263 0.2675658310209545 0.2292481067027659 0.1897643309707515 0.149245175827911 0.1077977274352122 0.06552413611081676 0.02252510632921911 -0.02126605327964626 -0.06576337993138992 -0.1107573066881979 -0.1561764624599498 -0.2019671120054021 -0.2480836059334539 -0.2945501907044878 -0.3414679986318205 -0.3885714178832043 -0.435836572482458 -0.4832156823111955 -0.5306904931106242 -0.5785429164834905 -0.6264388698961145 -0.6743464466805573 -0.7222594760368892 -0.7702574330356065 -0.8184197886201741 -0.8665307096096981 -0.9145774887017435 -0.9625670744753183 -1.010742061393977 -1.058808209809113 -1.106759455963413 -1.154608431994459 -1.202577325938529 -1.250403801734591 -1.298078499228446 -1.34564435417711 -1.393248488253367 -1.44066990905056 -1.487903590087554 -1.535055490813974 -1.582141986615625 -1.62901534882018 -1.675675094703091 -1.722271817493759 -1.768705616381954 -1.814901936524516 -1.860860289052304 -1.906764991077441 -1.952423155700843 -1.997815612020032 -2.042986585137273 -2.088023906167999 -2.132789882249565 -2.177278016550327 -2.221521268279059 -2.265585712694701 -2.309350101116476 -2.352810990934344
 2.87 0.6490668213591544 0.6494401240746797 0.6508671275842222 0.6525085801155424 0.6534691039468488 0.6529600254067063 0.6503421248739087 0.6451654867773549 0.6371669195958738 0.6261944858580595 0.6122272821420545 0.5953168890753258 0.5755860613344161 0.553174537644658 0.5282547107798656 0.5010130775619981 0.4716370988607785 0.4402870795933076 0.4071660987236072 0.3722361792621474 0.3357976582653297 0.2980337868349245 0.2590780401174602 0.2190658973035866 0.1781084116273455 0.1363136703654479 0.09377464483642406 0.05043279039979076 0.006376126455093001 -0.03817637355908232 -0.08316756216617094 -0.1285310578527739 -0.1742263450698722 -0.220270424234112 -0.2667620317291792 -0.3134477099072654 -0.3602827570906229 -0.4072337375732076 -0.4542850716224205 -0.5017014454809683 -0.5491539413688145 -0.5966245374852548 -0.6440928880110963 -0.6916405931109733 -0.7393562789357855 -0.7870099276252596 -0.8345987273106577 -0.8821267621176254 -0.9298324421691859 -0.9774290035888846 -1.024903638504099 -1.072289075049509 -1.119779487370728 -1.167133265628129 -1.214328956000837 -1.261429550690909 -1.308556897927724 -1.355508451972549 -1.40227537312332 -1.448964337719665 -1.495583768148088 -1.541990812847434 -1.588198856314555 -1.634340019110223 -1.680324057865301 -1.726076485287148 -1.771599090166307 -1.817068637383426 -1.862298527916505 -1.907273988848376 -1.952026493374503 -1.99665655081107 -2.041019406603376 -2.085109312334535 -2.128967865734517 -2.172646430689491 -2.216036577251529 -2.259132401648636
 2.89 0.7013356416048175 0.7018507056344738 0.7034415801679419 0.7052933329337385 0.706534905599888 0.706367253773843 0.7041725170023465 0.6994835387713341 0.6920226165057581 0.6816364015694099 0.668287259264746 0.6520119488326532 0.6329270734522083 0.6111674502404121 0.586890110251888 0.5602888284785639 0.5315340138493045 0.5008064492295397 0.4682793514208274 0.4339423211603979 0.398075273120666 0.3608768359086785 0.3224777520655451 0.2830047780658074 0.2425741743167595 0.2013014551577346 0.159278228859316 0.1164419476225067 0.07289262757783632 0.02883466878440544 -0.01566100477115029 -0.06053140517572508 -0.1057280005909309 -0.1512802352543243 -0.1972823294807302 -0.2434719396636336 -0.2898113782766849 -0.3362730538752743 -0.3828215410981937 -0.4297284106694281 -0.4766780194000333 -0.5236375301901059 -0.5705961820309007 -0.617635730007029 -0.6648246852988109 -0.7119659851847295 -0.7590305430440232 -0.8060353683594279 -0.8532120067200406 -0.9002863998243402 -0.9472416954833545 -0.9940957276240043 -1.041063216292573 -1.087886937658384 -1.134568924017625 -1.181142693797365 -1.227754461559754 -1.274186308006418 -1.320445949983033 -1.366624550484146 -1.412738388658155 -1.458653809812541 -1.504371645419312 -1.550022323120668 -1.595529786734929 -1.640806586262671 -1.685858797893145 -1.730871344010921 -1.77564401320283 -1.820172480265151 -1.864489786211087 -1.908690188278523 -1.952629859938083 -1.996302660901479 -2.039753447130174 -2.083039200844359 -2.12603761053225 -2.168753220959717
 2.91 0.7516999092746435 0.7523981193348792 0.7541036609789185 0.7560049614530051 0.7572625718357244 0.7571292570379331 0.7549974158026238 0.7504370207048261 0.7431633181514385 0.7330302683810732 0.7199981554638626 0.7040971473012547 0.6854312256257771 0.66412832600078 0.6403489278201491 0.6142577643079932 0.5860302525183076 0.5558461333345956 0.5238680014694719 0.4900902254642077 0.4547892076882682 0.4181546843387896 0.3803157154400214 0.3414009048427271 0.3015308702235338 0.2608141530842492 0.21934007875109 0.1770587363739082 0.1340625989253148 0.09056012319976858 0.04661762981259621 0.002292543198940677 -0.04235515838734649 -0.08736056287490435 -0.1328075343761235 -0.1784411631884844 -0.2242205057959996 -0.2701264348707202 -0.3161121892743459 -0.3624640640599264 -0.408847060473672 -0.455242855956838 -0.5016312641477629 -0.5481080448839819 -0.5947250342044672 -0.6412849943519952 -0.687777733775631 -0.7342191171333656 -0.780821125294846 -0.8273174053442958 -0.8736985105835453 -0.9199843805352268 -0.9663880009461234 -1.012650613790692 -1.058761717274726 -1.104780775839214 -1.15083604016437 -1.196713657173854 -1.242430200039154 -1.288066058184216 -1.333648977290221 -1.379036159300607 -1.42422852242629 -1.469372761151107 -1.514370346237496 -1.559148274732384 -1.60370301997335 -1.648232101595011 -1.692533825535659 -1.736596404044175 -1.7804482556872 -1.824197145356584 -1.867696274277097 -1.910937730014473 -1.953962806483694 -1.996828063957626 -2.039420809075921 -2.081734264854275
 2.93 0.7994762821747532 0.8004013627908506 0.8021519173853964 0.8039308127386455 0.8049755493596606 0.8045657214862203 0.8021844670847145 0.797424877850025 0.7900396392053874 0.7798788103022183 0.766918834019954 0.7511785169658349 0.7327515894746881 0.7117638756086784 0.6883590331570346 0.6626860336357456 0.6349309322872454 0.6052472080800388 0.5738023337083291 0.5405777455915786 0.5058439138740667 0.4697945524243821 0.4325499888348965 0.3942417844211814 0.3549723942213898 0.3148629669955909 0.2740034852250464 0.2323338751114541 0.1899571965761098 0.1470716532590366 0.1037393825180359 0.06003242542769094 0.01600099677829725 -0.02838693492530098 -0.07321779746489021 -0.1182305449102081 -0.1633966476202957 -0.2086837122449712 -0.2540591917263519 -0.2997856553005036 -0.3455524884991661 -0.391325363151573 -0.4371007173864019 -0.4829446456337969 -0.5289476186275337 -0.5748924734072762 -0.6207702733209786 -0.6665889180273901 -0.7125806434987094 -0.758461652023354 -0.8042381322088925 -0.8499155989851008 -0.8957159436071791 -0.9413717536591291 -0.9868953330572774 -1.032319802053972 -1.077788817241457 -1.123093991555911 -1.168233434281674 -1.213304241055665 -1.258323763871992 -1.303160871086757 -1.347807097423072 -1.392411923976283 -1.436872488219416 -1.481136084008848 -1.525182151590197 -1.569205607604464 -1.613002115094407 -1.656575843511174 -1.699955848721181 -1.743237303013267 -1.786271335106102 -1.829053480155893 -1.871639889764352 -1.91407437198697 -1.956237041341573 -1.998133978817211
 2.95 0.8445581482256603 0.8456871037407101 0.8473518968905722 0.8488161740051545 0.849364525043093 0.8484060535916775 0.8454707968667368 0.8402286157125367 0.8324594846016407 0.8220442016347445 0.8089473785405268 0.7932026506754326 0.774876217023472 0.7540927601959808 0.7309785564313511 0.7056878955947568 0.6783620211778167 0.6491663702982837 0.6182544436996356 0.5856044157506961 0.551470054445188 0.5160357614012501 0.4794332718609304 0.4417754146896318 0.4031717123755119 0.3637302110288534 0.3235397703813572 0.2825514337854234 0.2408540482133485 0.198647344256484 0.1560037461243322 0.1129699416435823 0.06961487225708041 0.02590658302273674 -0.0182394473876446 -0.06258028668959881 -0.1070748089873224 -0.1516852047750721 -0.1963918209386364 -0.2414484107569113 -0.286548083903563 -0.3316624264487782 -0.3767685308611206 -0.4219616360094864 -0.4672980671651832 -0.5125861460040912 -0.5578141906089646 -0.6029914954718532 -0.6483275914966251 -0.6935776660016559 -0.7387149027226156 -0.7837581418154231 -0.828928189859325 -0.8739622298601377 -0.9188675312536327 -0.9636825199090886 -1.008548378133002 -1.053256534672975 -1.097799994721762 -1.142285689921528 -1.186726868368253 -1.230989314616363 -1.275076119683535 -1.31912401105572 -1.363042412692367 -1.406760205031868 -1.450277314997218 -1.4937762160019 -1.537065267956023 -1.58013625727267 -1.623015086874525 -1.665804716200718 -1.708364711213957 -1.750683204407913 -1.792804674814883 -1.83478096801373 -1.87650474613809 -1.917969767884916
 2.97 0.888544441342983 0.889719605926377 0.8910753930122173 0.8919228784950644 0.8916649118014739 0.8898195258899158 0.8860233272506743 0.8800087759057398 0.8715960354086807 0.8606889728444855 0.8472590688294179 0.8313255275108045 0.8129652865668504 0.7922691572064 0.7693605841686839 0.7443598157230564 0.7174229436686694 0.6886827333341667 0.6582759235773139 0.626185206784605 0.5926515688708527 0.5578504092787178 0.5218990909782271 0.4849142904662376 0.4469940277658573 0.4082537264258459 0.3687721835199333 0.328495899646132 0.28751623892596 0.246026349003639 0.2040933410452261 0.1617828897376832 0.1191416432878896 0.07614300342159908 0.03270699538230204 -0.0109272020699418 -0.05471745665978567 -0.09862694259793159 -0.1426374805825503 -0.1869965078007851 -0.2314009979303631 -0.2758287311412513 -0.3202575440974744 -0.3647669799589632 -0.4094319783835552 -0.4540495355290872 -0.4986086240555885 -0.5431196131276108 -0.5878008784166573 -0.6323908421037547 -0.6768846128821373 -0.7212885459600784 -0.7658206230638562 -0.810223512440853 -0.8545001988628247 -0.898699243629288 -0.9429448445711115 -0.9870436960542266 -1.030988248983526 -1.074881680806947 -1.118739675519708 -1.162422593668746 -1.205938542357343 -1.249421235249938 -1.292786742577152 -1.335948431141016 -1.378933374320404 -1.421891982076687 -1.464655480959628 -1.507210564113477 -1.549581171283334 -1.591870778821727 -1.63394355969546 -1.675771203492711 -1.717420306430372 -1.758936941361699 -1.800198797784186 -1.841210161847764
 2.99 0.9333693423781444 0.9342922400336366 0.9349617362223501 0.9347983964179143 0.933347789532414 0.9302670779163158 0.9252727273583723 0.9181770970855219 0.908846989762754 0.8972007814929732 0.8832147218168434 0.8669131937126 0.8483415235958631 0.8275907213194067 0.8047543701729243 0.7799495668827614 0.7533051716116255 0.7249393879582673 0.694983252957142 0.6634031770780293 0.6304305642256267 0.5962292917391245 0.5609072503917059 0.5245758143900652 0.4873363413738367 0.4492887024150196 0.4105045020173268 0.3709338481155182 0.33067219207466 0.2899096486893562 0.2487019661829049 0.207108956206417 0.1651857338378626 0.1229078775810581 0.08019028936459272 0.03727685454069807 -0.005803758115991542 -0.04900758640970437 -0.09231176472491676 -0.1359718940277759 -0.17968338186766 -0.2234199823787772 -0.2671550062818824 -0.3109900208860878 -0.354975350090764 -0.3989246343875497 -0.4428171408624682 -0.4866691231981637 -0.5306973716762213 -0.5746316131796565 -0.6184781711954814 -0.6622446058174303 -0.7061361137488031 -0.7499110783054466 -0.7935692394188916 -0.8371488236396187 -0.8807815341404863 -0.9242735007203118 -0.9676293098076139 -1.010925194464531 -1.054190074390894 -1.097298755928486 -1.140238222065491 -1.18315973244111 -1.225958103350401 -1.268573447749277 -1.31100873525975 -1.353433432175356 -1.395666961466805 -1.437695902787853 -1.479549452481403 -1.521335673585832 -1.562897855841563 -1.604236795697887 -1.645402766320022 -1.686434087596442 -1.727230266146464 -1.767773265328105
 3.01 0.9795801753807307 0.9797990799540592 0.979307980208624 0.9776918112109634 0.974650091375608 0.9699614724650178 0.9634603295894841 0.9550101712070287 0.9445086991232916 0.9319081384913819 0.9171699078117346 0.9003234289319337 0.8813951570465317 0.8604438806968222 0.8375627817706235 0.8128492155020108 0.786406660471048 0.7583415386034744 0.7287705151703836 0.6976396887878558 0.6651806514165681 0.6315373783613829 0.5968139282708798 0.5611197131368701 0.5245329282938762 0.4871522224185494 0.4490593275290671 0.4102006189844847 0.3706540454840255 0.3306034390663335 0.2901153651086741 0.249249212326081 0.2080540827704436 0.1664973918295303 0.1245022582259629 0.08230285401611681 0.03993834458895407 -0.002551851335223176 -0.04515121170607372 -0.08811339114460637 -0.1311240409446714 -0.174168689074488 -0.2172271901783116 -0.2603791755781559 -0.3036910032756337 -0.3469635479538828 -0.390200090979592 -0.4333926804051567 -0.4767667209709145 -0.5200584941075252 -0.5632658279384435 -0.6063963872825342 -0.6496593536568023 -0.6928124752792737 -0.7358516770719872 -0.7788208606641422 -0.8218490043953945 -0.8647387233192978 -0.9074966792068944 -0.9502112505504821 -0.9928899825675286 -1.035427867204771 -1.077792813142474 -1.120147235798881 -1.162391547334854 -1.20445725665869 -1.246344929431145 -1.288225918070648 -1.329926561758745 -1.371431656445723 -1.412771204856486 -1.454040156496625 -1.495095207658744 -1.535938561429003 -1.576605947693908 -1.617150383147354 -1.657466661297914 -1.697543102476395
 3.03 1.026652309428675 1.025579824614791 1.02340486370359 1.019879451367819 1.014881775540713 1.008302587415931 1.000045941447466 0.9900365553495512 0.9782018600965419 0.9644901399227788 0.9488710323224598 0.9313467580494486 0.9119463711171161 0.8907122387981197 0.8677057916241928 0.8430006533858947 0.816695061132334 0.7888703451708956 0.7596340290669055 0.7289146696432951 0.696937056980218 0.6638329044146563 0.6296847985399712 0.5945986392054436 0.5586596195157529 0.5219530058304436 0.4845481177633264 0.4463858681818671 0.4075510132064952 0.3682232522098943 0.3284693378162302 0.2883241559003267 0.2478590555867903 0.207029949249085 0.1657707325085251 0.1242945942332305 0.08265431653700439 0.04087434477813545 -0.001016372441856817 -0.04326287327955392 -0.08557691265106637 -0.127927442233517 -0.1702985404666286 -0.2127643025543833 -0.2554035304667943 -0.2980080629417516 -0.3405761554869811 -0.3831170203820973 -0.4258382966807703 -0.4684889602130005 -0.5110553635875004 -0.5535606761942118 -0.5961969642069231 -0.638727630586037 -0.6811571750814522 -0.7235239042355843 -0.7659454013865385 -0.8082501366714103 -0.8504144170297412 -0.8925449662071374 -0.9346482547590327 -0.9766095500546275 -1.018413016280982 -1.060205264447298 -1.101889922389371 -1.143403674774225 -1.18475664310494 -1.226100155725664 -1.267265047826839 -1.308243631450623 -1.349062685496518 -1.389811845727215 -1.430361444774672 -1.470705362146406 -1.510874354232016 -1.550929304309953 -1.590755072554528 -1.630356366043173
 3.05 1.073950286257935 1.070962715607852 1.066575668113522 1.060765978066676 1.053525532934874 1.044850663361439 1.034692723165366 1.023016959341238 1.009747852059107 0.9948461246643756 0.978281123677645 0.9600270787945675 0.9400965828856638 0.9185174619961334 0.8953331753456322 0.8706015453280465 0.844389147511226 0.8167748506367101 0.7878303966194231 0.7574982405473314 0.7259724706810911 0.6933749284536646 0.6597927484698882 0.625310158506025 0.5899968695092781 0.5539495455972574 0.517220784057427 0.479759125346499 0.4416369030897762 0.403024144080474 0.363992198278968 0.3245805088120122 0.2848435019718956 0.2447453772155388 0.2042127571635515 0.1634707475992059 0.1225478474673647 0.0814918488733376 0.04030984708166141 -0.001230949485168331 -0.04283993924807916 -0.0844927774728399 -0.126171776271593 -0.1679668446044467 -0.2099238682811784 -0.2518569799630086 -0.2937677291644851 -0.3356550522554604 -0.3777293724631674 -0.419739709874408 -0.4616742414378496 -0.5035490609664315 -0.5455646191398973 -0.5874843235074465 -0.6292976884904995 -0.6710687053856184 -0.7128940523675373 -0.7546034244923483 -0.7961872237008265 -0.837734158821891 -0.8792715155762458 -0.9206583265801465 -0.961902351349349 -1.00313671630322 -1.044269834769015 -1.085241616986341 -1.126046240111792 -1.166855728223768 -1.207494062327508 -1.247945380360282 -1.288241667196822 -1.328479824654943 -1.368514641501365 -1.40835335345778 -1.448028273207121 -1.487585960400065 -1.526924641661778 -1.566048100598887
 3.07 1.120684163909853 1.115173770837155 1.108159001164966 1.099785208816293 1.090141310808042 1.079268467250941 1.067167481349468 1.053789469401762 1.039083850799512 1.022986288027836 1.005451666665145 0.9864555853829984 0.9659925959459237 0.9440502232112351 0.9206702351288278 0.8958836627409461 0.86974350018194 0.8423070346780008 0.8136525865468549 0.7836818591974488 0.752587669129607 0.7204790359336588 0.687434722290023 0.6535333139687847 0.6188399498292156 0.5834308218192792 0.5473651249750802 0.5105876274202856 0.4731596503655116 0.4352649581076449 0.396943218029131 0.3582499405972328 0.3192341593631998 0.2798586509614154 0.2400435451084757 0.2000231146022244 0.1598188253206949 0.1194771662210341 0.07900462933831598 0.03816465978432682 -0.002742974253766128 -0.04370895151477683 -0.08470372766496848 -0.1258157452995974 -0.1671002639445396 -0.2083766300580026 -0.2496274870323303 -0.2908639851959123 -0.3322893618151781 -0.373662771096698 -0.414964074189391 -0.4562231291868493 -0.4976160711297597 -0.5389276720084544 -0.5801405407655871 -0.6213039032989185 -0.6625373024642451 -0.7036602480784619 -0.744661016922743 -0.7856364827459021 -0.8265958562678586 -0.8674193051832875 -0.9081076441653968 -0.9487874848698912 -0.9893639159390863 -1.02979184300619 -1.07006103869977 -1.110330042648392 -1.150435921485438 -1.19036649885413 -1.230139745412723 -1.269866138839931 -1.30939355384052 -1.348724212151136 -1.387892552546341 -1.426958790844869 -1.465810769916102 -1.504444429686786
 3.09 1.165106696601683 1.15666631438868 1.146794816774499 1.135748117325239 1.123681452621582 1.11064918225874 1.096652328846353 1.081636078008437 1.065552098383252 1.048321501623198 1.029877992394688 1.010175668377991 0.9891956302670852 0.9669265017694553 0.9433596696059112 0.9185342235103686 0.8924772062296036 0.8652312635229968 0.8368505641622548 0.8072497199310931 0.7765845556249129 0.7449665790504341 0.7124550210253098 0.67912760537771 0.6450460689458595 0.6102749815775645 0.574880626129687 0.538773848467585 0.5020489374645134 0.4648531750009806 0.4272443359640796 0.3892664982467355 0.3509693327469421 0.3123157133669299 0.2732232570122735 0.2339206535909701 0.1944342760124265 0.1548009601864102 0.1150346950219232 0.07490193242602139 0.03469782730254511 -0.005579222449198618 -0.04589121593584888 -0.08632578927147083 -0.1269335755791179 -0.1675416549924886 -0.2081349746576571 -0.2487182687349021 -0.2894958984006379 -0.3302238118494261 -0.3709019642961078 -0.4115245679780219 -0.452301752157358 -0.4929960131235918 -0.5336024541960649 -0.5741605757266681 -0.6147998251026499 -0.6553314167495676 -0.6957508621343509 -0.7361486197685227 -0.7765345152115462 -0.8167903110743167 -0.8569140470228245 -0.8970332197819371 -0.9370617331393722 -0.9769433679498185 -1.016668392139223 -1.056399580709256 -1.09597276574195 -1.135370316404524 -1.174625678954392 -1.213827776744364 -1.252840940228041 -1.291662106965418 -1.33032757162868 -1.368901606008233 -1.407253459018926 -1.445399216706517
 3.11 1.204603141013896 1.193188822817477 1.180514541335318 1.166924189787968 1.152583234333779 1.137559974068845 1.121829341026922 1.105341210179352 1.088011859434962 1.069758179639944 1.05051180457774 1.030204320968901 1.008789578470919 0.9862563396780679 0.962567300121199 0.9377554082675452 0.911816315520479 0.8848021562192709 0.8567347776388168 0.8275230199893358 0.7973184164160578 0.7662086229988727 0.7342676687519614 0.7015402056233828 0.6680942184946446 0.6339893951802456 0.5992658964271538 0.5638664059142915 0.5278476702519388 0.4913823389811363 0.4545051045730144 0.4172647324280927 0.3797009908755316 0.3417923611723372 0.3034431975025091 0.2648769969761373 0.2261253296284433 0.1872204484187634 0.1481797392294677 0.1087727508648184 0.06927443504976249 0.02971042642864674 -0.009898827436126467 -0.04963078606553406 -0.0895510160654327 -0.1294765911281432 -0.1693887720341287 -0.2093106566537495 -0.2494267199491143 -0.2895030939760295 -0.3295274178860321 -0.3695168579285459 -0.4096503274531198 -0.4497162869117961 -0.4897022738615764 -0.529650282967002 -0.5696785360028702 -0.6096031318570603 -0.6494281065334855 -0.6892365831551919 -0.7290340519675773 -0.7687132203417582 -0.8082642127780773 -0.8478174909097582 -0.8872815935067235 -0.9266050464795548 -0.96578002288362 -1.004965252923376 -1.043997503956823 -1.082863410500146 -1.121586284232545 -1.160258614001219 -1.198751655826578 -1.237061332907622 -1.275220045627521 -1.313277421559417 -1.351136755472408 -1.388782019337776
 3.13 1.236440629176858 1.222441558034056 1.207363276603246 1.191606527770364 1.175336947284791 1.158627063759299 1.14143795866997 1.123707826356128 1.105345674020235 1.086257891727785 1.066358552407182 1.045585281849609 1.023859228708876 1.001151214501249 0.9774434936052696 0.9527154932615538 0.9269789835725657 0.9002556375023865 0.8725699708764516 0.8438026523812532 0.8141144735640449 0.783577108832505 0.752244305454381 0.720169093557093 0.6874035361273148 0.6540026790105369 0.6200092709105682 0.5853565433890395 0.5500981008648242 0.5143945006134647 0.4782923527665313 0.4418313403109453 0.4050471090882635 0.3679128377939005 0.3303459879763224 0.2925531640361712 0.2545774732253445 0.2164378956460142 0.1781603642495853 0.1395120548356079 0.1007657960505979 0.06194794938681536 0.02307603918096479 -0.01592595738718572 -0.05512704029624516 -0.09433604668473095 -0.1335436108526764 -0.1727626542633258 -0.2121874955449092 -0.2515769104925205 -0.2909278620700784 -0.3302479804123966 -0.3697259128273416 -0.4091358537981034 -0.4484779849855771 -0.487786535230847 -0.5271786305577901 -0.5664830341758078 -0.605686546482656 -0.6448878650674406 -0.6840832347136949 -0.7231590674026398 -0.7621173823165526 -0.8010911358422792 -0.8399777215749129 -0.8787263503216014 -0.9173349501055297 -0.9559642761700422 -0.9944345309829483 -1.032752054240977 -1.070935092874429 -1.109073501051981 -1.147030990185682 -1.184815788936146 -1.222452463217928 -1.260001126205082 -1.297344738336952 -1.334489807324137
 3.15 1.258524888128951 1.24273966696221 1.225958759354205 1.208625457866772 1.190945927853186 1.172973227458083 1.15469391761741 1.136026492058337 1.11689746729917 1.097204632649241 1.076853730208802 1.055774374868884 1.033884544311158 1.011145289007779 0.9875226522211911 0.9629889000039586 0.9375469711985289 0.9112046474370192 0.8839754331409644 0.8557368955210194 0.8266290845767017 0.7967267830960285 0.7660698866552043 0.7347088036182292 0.7026864551365026 0.6700451351483849 0.6368377803787411 0.6029879003384391 0.5685420773238175 0.5336662864161088 0.4983878954808425 0.462756345167179 0.4268041189072296 0.3905010529153072 0.3537642161871419 0.3168032904990499 0.2796516104070408 0.2423242732458739 0.2048578891280579 0.167009660942802 0.1290626243548809 0.09103255780346142 0.05294255250084312 0.01470754243114225 -0.02372884565110223 -0.06218143222241057 -0.1006448649918879 -0.139128038902876 -0.1778212361346574 -0.2164882161042581 -0.2551303754683341 -0.2937453481251691 -0.3325303452167496 -0.3712595651309556 -0.4099209435038382 -0.4485645732220291 -0.4872993944252331 -0.5259497445088632 -0.5645117381267672 -0.6030736171941005 -0.6416368908903083 -0.6800964056622378 -0.7184394252273991 -0.7567996205773468 -0.795091969981204 -0.8332501189893522 -0.8712720204372397 -0.909319614449366 -0.9472271084434203 -0.9849773171345753 -1.022602792539954 -1.060184653983262 -1.097603118099601 -1.134845738840462 -1.171952657478895 -1.208966922614874 -1.245793490180851 -1.282425753447521
 3.17 1.270115666508635 1.253538908130825 1.235923947975669 1.217747588291036 1.199254474046459 1.180534182933075 1.161576825363563 1.142337104472061 1.122741256114095 1.102693558866461 1.082105874027123 1.060909265615084 1.039014390370248 1.016386717753266 0.9929707099453609 0.968742691848151 0.9436936910834284 0.9178144079929549 0.8911237256382094 0.8634859598001245 0.8350377089788061 0.8058362343932135 0.7759202599808397 0.7453286223973432 0.7141010710161604 0.6822875479280972 0.649919477940867 0.6169209085786331 0.5833478700814698 0.5493383754048349 0.5149430002189694 0.4801967029082777 0.4451203045706569 0.4096933490167798 0.373831762769349 0.337741585062286 0.3014532478398708 0.2649902957558448 0.2283738461724347 0.191378539159353 0.1542647174926932 0.1170663366538207 0.07978891482813477 0.04236649290382211 0.004738994470498525 -0.03292336418219843 -0.07060818406609926 -0.1083165634960794 -0.1462425780917016 -0.184162650778954 -0.2220577317920736 -0.2599388886754515 -0.2979962962856444 -0.336005226793481 -0.3739625796862605 -0.4119087617700519 -0.4499523871721243 -0.4879288273434588 -0.5258179210613809 -0.5637138744323362 -0.6016238408947432 -0.6394434012220129 -0.6771549535256671 -0.7148869432586 -0.7525486032184849 -0.7901022435513054 -0.8275229517550393 -0.8649723826834874 -0.9022820085502561 -0.9394566289328994 -0.9765076607772087 -1.013521318401686 -1.050379233502169 -1.087068135156642 -1.123624439830209 -1.160107111380269 -1.196392351061861 -1.232502167533204
 3.19 1.271820278233642 1.255432685352819 1.237844476145296 1.219569602554726 1.200886879178812 1.181937913269268 1.162742024731751 1.143295436125786 1.12354094266469 1.103400822215464 1.082801635298694 1.061665655088426 1.039935757412035 1.017548660750075 0.9944586962361068 0.9706338076565331 0.9460666614503879 0.9207381567091311 0.8946561851764105 0.8676797412478123 0.8399360119705754 0.8114866070433076 0.7823616688156561 0.7525858722879635 0.7222059551108924 0.6912505675850324 0.6597634926604563 0.6276544259362709 0.5949821056601152 0.5618865327276357 0.5284005206819149 0.4945563457128808 0.4603978566566447 0.4258793249948329 0.3909243148538462 0.3557364530040923 0.3203441488591565 0.2847671744749309 0.2490287145486851 0.2129052464180905 0.1766661100601734 0.1403198380902202 0.1038928557606189 0.06730248095963276 0.03050685421010435 -0.006341381331901097 -0.04321121987854148 -0.08012792301169291 -0.117261899684558 -0.1543989162233164 -0.1915278663289 -0.2286583310788135 -0.2659574489290799 -0.3032327157162662 -0.3404608246595986 -0.3776841363631824 -0.4150161888183321 -0.4522886074060013 -0.4894894548993189 -0.526708421466247 -0.5639461446723448 -0.6010977094836649 -0.6381520582697648 -0.675233890806842 -0.7122654542810238 -0.7491802432917494 -0.7859831498553413 -0.8228188534086742 -0.8595257408130186 -0.8961010863580299 -0.9325596917658769 -0.9689891361955558 -1.005280446247331 -1.041399125967383 -1.077399256852596 -1.113324247855533 -1.149074575389586 -1.184636753334324
 3.21 1.265023643412052 1.24956712863599 1.232739263741474 1.215018790377314 1.196731392780869 1.178043417777983 1.159037554782937 1.139736595798373 1.120115655415209 1.100131160812557 1.079729831757611 1.058845080605527 1.037422642299308 1.015404264369645 0.9927463569347648 0.9694248327002626 0.9454123769589025 0.9206961475904185 0.8952782950612841 0.8690122724244711 0.8420266253191828 0.8143709919705708 0.7860599931894239 0.757133242371828 0.7276197454988207 0.6975488111359915 0.6669630804330708 0.6357642371234959 0.6040121175239186 0.5718360905337052 0.5392729576343909 0.5063634728890962 0.4731239029419108 0.4395347870172275 0.4054968569190454 0.3712257870302222 0.3367376743116797 0.3020643483015579 0.2672191711143324 0.2319809974398614 0.1966145745423846 0.1611409122594667 0.1255708930008881 0.0898328417474481 0.05387542604973117 0.01786164602679108 -0.0181896156352277 -0.05429281368455552 -0.09062539030531447 -0.1269758651191406 -0.163320425186865 -0.1996730750102929 -0.2362153165340555 -0.2727386291475753 -0.3092209996871027 -0.3457186024378434 -0.3823284691362163 -0.4188862189721902 -0.4553795685917166 -0.4919065220993026 -0.5284526710606743 -0.564925604505552 -0.6013178589305666 -0.6377396783022737 -0.674119454060313 -0.710397785120688 -0.7465615878791834 -0.7827667962149158 -0.8188639314940271 -0.8548266925735302 -0.8906860358052855 -0.9265262350401526 -0.9622194916322835 -0.9977645344435757 -1.033202629848305 -1.068561051737905 -1.103754571525942 -1.138773768153247
 3.23 1.251450336621902 1.237384882462401 1.221829945122401 1.205182275964917 1.187753628878006 1.169738990274712 1.151280139093 1.132433216795707 1.113226807370446 1.093632227329528 1.073623325709856 1.053158084072813 1.032179996504142 1.010649409613804 0.9885276925358246 0.9657866869281317 0.9423958669723653 0.9183494093736897 0.8936388533605646 0.8681307506845179 0.8419294956198859 0.815084904963542 0.7876146480345918 0.7595487766740598 0.7309200252445347 0.7017435006298047 0.6720665222344531 0.641783751983434 0.6109532643216093 0.5797019962132612 0.5480713471415637 0.5160823491080295 0.4837727366319031 0.4511013167495337 0.4179888290136944 0.3846272354928635 0.3510506707704604 0.3172766719440299 0.2833222886243902 0.2489692429347201 0.2144840095095875 0.1798756754939426 0.1451621805420267 0.1102729168162471 0.07514861898597225 0.03996809422626502 0.004735622216557545 -0.03055733486076129 -0.06609175232181119 -0.1016465029827742 -0.1372096471615238 -0.1727941526793328 -0.2085740648626668 -0.2443395765450616 -0.2800822980690976 -0.3158446372884507 -0.3517229095700616 -0.3875625377963861 -0.4233553023677459 -0.459176111204803 -0.4950331697511219 -0.5308260609758557 -0.5665462853765426 -0.6023039809820183 -0.638023523355459 -0.6736489555975345 -0.7091761183497125 -0.7447530497976675 -0.7802231756748528 -0.8155669692661895 -0.8508219014119147 -0.8860617505115709 -0.9211659525281419 -0.9561247509923545 -0.9909846870071277 -1.025767809252192 -1.060403113988869 -1.094866655065029
 3.25 1.232950992688465 1.220459511565443 1.206458964902893 1.191189153786753 1.17493725176642 1.157910294854716 1.140281941527818 1.122149712725202 1.103578361849567 1.084565404766743 1.065121029805606 1.045202977757953 1.0247922018784 1.003856817884234 0.9823493239552761 0.960252980733717 0.9375456513239362 0.9142110312923233 0.890246478667053 0.8655086239378704 0.8401131400558386 0.814092692433074 0.7874755689424626 0.7602762999173454 0.7325269881511858 0.704243378897214 0.6754609198680379 0.6460915312352355 0.6161773256289074 0.5858420981372081 0.5551251163058355 0.5240574601374961 0.4926533320913284 0.4608944070822858 0.4286875424804943 0.3962250781105467 0.3635350462507763 0.3306457216324681 0.2975729714390338 0.2640907153051355 0.2304636153157533 0.1967084460052053 0.162836614356106 0.1287843097982782 0.09449003420758562 0.06012591190472616 0.02570169965394076 -0.008795593338339458 -0.04353697542490576 -0.07830947251927345 -0.1130991180972494 -0.1479247631985752 -0.1829464964286593 -0.2179621039603878 -0.2529659495360175 -0.2879934844691672 -0.3231548576468954 -0.3582811855318724 -0.393361762164651 -0.4284848191660444 -0.4636547357395999 -0.4987655886741837 -0.5338050523466782 -0.5688974587247895 -0.6039615373699778 -0.6389326054405 -0.6738169976945851 -0.708754236493732 -0.7435948618061428 -0.7783224812102789 -0.812955859898576 -0.8475900206812792 -0.8820904739904378 -0.9164598678840461 -0.9507343280503315 -0.9849444078122076 -1.019007568131883 -1.052914207615634
 3.27 1.210784260081241 1.199852004326628 1.18746725135092 1.173718541971366 1.15881420940897 1.142969979288451 1.126364289638185 1.109124530890149 1.091351785879842 1.073075479846204 1.054321730431523 1.035082637681331 1.015338844044289 0.9950627743720561 0.9742431059191521 0.9528528483427987 0.9308616237027492 0.9082749864611088 0.8850795734821295 0.86113556403199 0.8365502797785629 0.8113655747911528 0.7855915855402253 0.7592538108971061 0.7323747221336561 0.7049753329219319 0.677088569333808 0.6486085498405876 0.6195934753125663 0.5901548890185859 0.5603418066255381 0.5301731561978524 0.4996687681969343 0.4687968654805825 0.4374784633023507 0.4058991693108895 0.3740857235492276 0.3420613684540248 0.3098474488547662 0.2772184419729298 0.2444397874210722 0.211520307201897 0.1784785557072484 0.1452453497170527 0.1117690583982114 0.07821244330341592 0.04458705836992305 0.01087355991823813 -0.02308124334924244 -0.05708072034967593 -0.09110258762128876 -0.1251676993249582 -0.1594365372458819 -0.1937120307953224 -0.2279835770124361 -0.262284350566186 -0.2967201537573496 -0.3311333665206115 -0.3655104164267513 -0.3999334086849364 -0.4344123961451034 -0.4688299793004571 -0.5031969062900625 -0.5376163029015544 -0.572011912573962 -0.6063331164006422 -0.6405624331323425 -0.6748565491803724 -0.7090570986199189 -0.7431542431934792 -0.7771729223144268 -0.8111889930707257 -0.8450803402287681 -0.8788496962373733 -0.9125275312319161 -0.946149483038627 -0.9796319571790253 -1.012961486874527
 3.29 1.184729682045996 1.175208963907449 1.16436446751922 1.152142943437954 1.138650474566149 1.124082096152114 1.108625065789907 1.092417423419285 1.075571651325627 1.058162274139858 1.040222908838357 1.021756144742856 1.002769973520333 0.983249369182885 0.963180048087585 0.9425486789363475 0.9213358127757498 0.8995397329968657 0.8771501353350644 0.8540246778697993 0.8302836310243835 0.8059425175657413 0.7810332626041374 0.7555772235928968 0.7295801803280844 0.7030696949481854 0.6760746619337308 0.6484980681069308 0.6203899326312525 0.5918640370109847 0.562949695090766 0.5336777930550864 0.5040758794277496 0.4740973850713033 0.4436623931864387 0.4129700493113386 0.3820341513209984 0.350882519426496 0.3195309561742237 0.2877603664450747 0.2558315174535748 0.2237607587469741 0.1915560522042794 0.1591468120352388 0.1264926647792635 0.09375223930429755 0.06092461680562877 0.02801570080462401 -0.005156172852584184 -0.03837326599648794 -0.07162201813566238 -0.1049199964582961 -0.1384252858337982 -0.171941678814477 -0.205463745637311 -0.2390303842257833 -0.2727298801918279 -0.3064148268378357 -0.3400730851587772 -0.3737813238443994 -0.4075486292815329 -0.4412704255564961 -0.4749423944575923 -0.5086747954777291 -0.5423871758171313 -0.5760318603861814 -0.6096014918083617 -0.6432282104233193 -0.6767777442900593 -0.7102274491902563 -0.7436025486316913 -0.7769841638518304 -0.8102568738215314 -0.8434076752488968 -0.876469312583251 -0.9094903980192885 -0.9423713215013505 -0.9751116007278666
 3.31 1.153104955581063 1.144812957225501 1.135383940221183 1.12461155487196 1.112537423771355 1.099309061802531 1.08508375613823 1.070019456240722 1.054244103861731 1.037822753042367 1.020820620113031 1.003255873693319 0.9851506846919218 0.9664929363064978 0.9472797040235426 0.9274996456182496 0.9071530011543461 0.8862185729839283 0.8647115457472667 0.8424861363726066 0.8196415340759486 0.796218560360809 0.7722353490179623 0.7477090461251628 0.722646160046847 0.697080551433813 0.671038853222873 0.6444136306364863 0.6172470111823607 0.5896716546530314 0.561710963125404 0.5333853109602735 0.5047216648018109 0.4756787535770073 0.4461814184950974 0.4164169730469318 0.3864029530043238 0.3561643864193389 0.3257128136235616 0.2948480372273066 0.2638110621187826 0.232615105463216 0.20128505670192 0.1697429175513099 0.1379501520018716 0.1060510663170637 0.07407165903217727 0.04199582095310994 0.009653855155105973 -0.02274191301858863 -0.05518008595813306 -0.08766895378856443 -0.1203784743713481 -0.1531087933059991 -0.185847923931787 -0.2186393373295106 -0.2515720223233604 -0.284491655482876 -0.3173954911249677 -0.3503556113160569 -0.383383125874289 -0.4163684323718488 -0.4493217261373808 -0.482333520258508 -0.5153335155844463 -0.548271800728747 -0.5811425620721344 -0.6140860937654589 -0.6469451577327794 -0.6797202736745529 -0.7124343390709544 -0.7451523191853253 -0.7777627270677465 -0.8102697235587524 -0.8426929772931775 -0.8750820747041415 -0.9073413500271874 -0.9394716153045541
 3.33 1.114238408361092 1.10701927187805 1.098863216954221 1.089466583648178 1.078795724253667 1.066949663299567 1.054049737549839 1.040252216003473 1.025668529894419 1.010382142691518 0.994470260098411 0.9779515500534535 0.9608630327296064 0.9432070605343235 0.9249853481094217 0.9061887923309477 0.8868233023090157 0.8668839393876553 0.84636318714462 0.8251330613911945 0.8032982301719827 0.7808902037646801 0.7579294846798179 0.7344218676605054 0.7103985396821333 0.6858630299520696 0.6608507099093197 0.6352624232241819 0.6091385257978512 0.5825936557620208 0.5556641434784391 0.5283621915384469 0.5007149847624772 0.4726928601995306 0.4442007471266027 0.4154378870480953 0.3864195336951726 0.357163813025088 0.3276921832204645 0.2977916846885469 0.2677118700603831 0.237470734189988 0.2070791441534405 0.1764732392479367 0.1456000009907905 0.1146182731183849 0.08354674158505571 0.05236413456192501 0.02091015243567806 -0.01060593219273365 -0.04217676450944818 -0.07380869748911145 -0.1056690218963787 -0.1375491962874724 -0.1694550670118282 -0.2014154382138065 -0.2335291618344968 -0.2656345976135883 -0.2977400930913374 -0.3299069536106245 -0.362145642319085 -0.3943531601713497 -0.4265253259313786 -0.4587786661748821 -0.4910188552918529 -0.5232137054892068 -0.5553496867935195 -0.5875570170538751 -0.6196962919448428 -0.6517605949695486 -0.6837633474628788 -0.715785848594809 -0.7477123653738493 -0.7795330026506262 -0.8112901331215898 -0.8430227473328697 -0.8746255036842472 -0.9061084284332992
 3.35 1.06804232370599 1.061765971110831 1.054767220868344 1.046679362799082 1.037388718905876 1.026952273373805 1.015455132570136 1.003014095044284 0.9897430415277393 0.9757292549339978 0.9610461703584825 0.945717655078453 0.9297858785529032 0.9132643924224526 0.8961669105092209 0.8784891188166997 0.8602290755295972 0.8413902710136885 0.8219794978156312 0.8018633306627843 0.7811388264629979 0.7598464543043937 0.738003915455125 0.7156245833631196 0.692716773655798 0.669313854139781 0.6454244348005602 0.6209613678021633 0.5959598674867772 0.5705344003743571 0.544718175162207 0.5185260427245257 0.4919850261119292 0.4650504405509386 0.4376529634434387 0.4099693643660993 0.382016765069757 0.3538220994787693 0.3254026536903165 0.2965438859736818 0.2674969067694608 0.2382777586887563 0.2088978665123058 0.1792924571895691 0.1494047798377629 0.1194117957408478 0.08930073834845675 0.05907889327476568 0.02857422829731249 -0.001995976644252551 -0.03263791944947325 -0.06335272585845964 -0.0942922894533309 -0.1252747016597269 -0.156294651748385 -0.1873675268368 -0.2186102318909633 -0.2498525997271654 -0.2811035010138951 -0.3124209742738202 -0.343823745885854 -0.3752022800873052 -0.4065632789761322 -0.4380069125132859 -0.4694477185251449 -0.5008558627060653 -0.5322051186210208 -0.5636465677083544 -0.5950190092826446 -0.6263313105376724 -0.6575915365495151 -0.6888819302797478 -0.7200797425787808 -0.7511941121893031 -0.7822486657498704 -0.813277097798613 -0.8442027607770815 -0.8750093850342306
 3.37 1.016153583687556 1.010726816924523 1.004770243872451 0.9978966841208692 0.9899485693902514 0.9809096635319818 0.9708366525283036 0.9598113044922716 0.9479336896676909 0.9352821404290426 0.9219156012814151 0.9078807988604076 0.8932148619320417 0.8779393613926505 0.8620579602687553 0.8455884437169496 0.8285314790237406 0.8108905956054118 0.7926685850078412 0.7737454409063265 0.754213129105386 0.73411904753854 0.7134689262680878 0.6922809674848507 0.670572145507907 0.6483568567843063 0.6256541698887528 0.6023814755232824 0.5785654365168966 0.5543195078251912 0.5296744265299447 0.5046490118386835 0.4792684850842228 0.4534863697241684 0.4272347313403975 0.4006796876384966 0.3738597684471721 0.3467792157176168 0.3194628135228479 0.2916986580570002 0.2637375376345759 0.2355879726896575 0.2072659857750674 0.1787110515614945 0.1498726868365567 0.1208983805038226 0.09180631358178104 0.06259427920274696 0.03309120261172804 0.003500751165216087 -0.02616586567007761 -0.05591474631854165 -0.08590311709705745 -0.1159401022164568 -0.1460216537830519 -0.1761779818002234 -0.2065006641701075 -0.2368426666953356 -0.2671961330808621 -0.2976312749358803 -0.3281619217758118 -0.3586806110243899 -0.3891899880158221 -0.4197855659970608 -0.4503977261301495 -0.4809742774946848 -0.5115093370903629 -0.5421488298396353 -0.5727343685904724 -0.6032622541192314 -0.6337524051336381 -0.6642793082758809 -0.6947261881258209 -0.7250970972043289 -0.7554236559767364 -0.7857388128564224 -0.8159476442085154 -0.8460622543537522
 3.39 0.961196150461455 0.9565175114065809 0.9514873279659692 0.9457113195048814 0.9389955174696869 0.9312901753878311 0.9226031088677837 0.9129929155990002 0.9025180653518525 0.8912550199775664 0.8792495834081491 0.8665555816563 0.8532032128153206 0.8392182470590122 0.8246096566415586 0.8094014258974038 0.7935945612411137 0.7771966511672295 0.7602083162501021 0.7425171791437188 0.724218084581512 0.7053535093761489 0.6859294324193135 0.665969944681466 0.6454781992115759 0.6244814811368569 0.6029944076624547 0.5809404380711358 0.5583302537229393 0.5352928780548103 0.5118449065802118 0.4880096668886971 0.4638067886454698 0.4392045735909065 0.4141119455400517 0.3887204103820725 0.3630394760796971 0.3370930626685995 0.3109010222567576 0.2842593290237776 0.2573994492201637 0.2303383511665613 0.2031034852529503 0.175619243937791 0.1478345417471303 0.1199152552736518 0.09185948317568293 0.06366983617613986 0.03518078706142891 0.006600500680286281 -0.02207404605744578 -0.05083626418209253 -0.07984653266549024 -0.1089253784223922 -0.1380557563119478 -0.1672664491392339 -0.1966582776568817 -0.2260809605667582 -0.2555237445217289 -0.2850577241275083 -0.3146967419445801 -0.344334778490202 -0.3739717122405048 -0.4037073596326737 -0.4334725450672154 -0.4632144909103371 -0.4929260174964014 -0.5227409231304936 -0.5525215740910818 -0.5822495746327929 -0.6119517169892861 -0.6417062113762393 -0.6713918159944496 -0.7010060170330528 -0.7305873886728556 -0.7601717630897946 -0.789664570458517 -0.8190676989560917
 3.410000000000001 0.9060941159075346 0.902051786371417 0.8977984348788688 0.8929718605774006 0.8873612046472426 0.8808705003013158 0.8734754627851817 0.8651866493770042 0.8560675393874826 0.8461445241597927 0.8354782170695145 0.8241049935245517 0.8120559209650358 0.7993563288632339 0.7860174187234321 0.7720621940818235 0.7575009005063658 0.7423330755966466 0.7265834689837174 0.7101156123299361 0.6930381293287713 0.675386335704605 0.6571787492125249 0.638423109638083 0.6191483787970515 0.5993590705351508 0.5790789307277588 0.5582149172796109 0.5368021601244592 0.514953441224721 0.4926790445711005 0.4700205861821818 0.4469858841040049 0.4235390484095927 0.39959911119848 0.3753476065961765 0.3507965607536265 0.3259759418466155 0.3008917800751565 0.2753470176628259 0.2495803288560658 0.2236022399234585 0.1974357191549343 0.1710058568609591 0.144273575371666 0.1173892490359387 0.09036495422045299 0.06319348930866386 0.0357162046997308 0.008127802807414319 -0.01956175194111154 -0.0473500931064974 -0.07540183223850061 -0.1035219888773566 -0.1316999105551924 -0.1599796627975225 -0.1884500491247998 -0.2169534210540514 -0.2454895081005848 -0.2741314277797571 -0.3028857556088411 -0.3316496551089623 -0.3604183578071183 -0.3892990232382836 -0.4182168989476116 -0.4471261504927133 -0.4760171314460369 -0.5050158533973486 -0.5339941859562956 -0.5629297567550866 -0.5918535014512649 -0.6208292537305971 -0.6497613253100631 -0.6786229359409592 -0.7074641034121223 -0.7363105135532679 -0.7650891202384438 -0.7937833953896174
 3.43 0.8531586296571083 0.8496383613875587 0.8460241540986502 0.8419887167264326 0.8373150301926886 0.8318825074049014 0.8256444532562117 0.8185683346253736 0.8106889603766971 0.8020242513599882 0.7926154304104767 0.7824982423487423 0.7716847739806214 0.7602117540971136 0.74809729347428 0.7353452848731186 0.7219792930394417 0.7080025847037401 0.6934296485810192 0.6781389253706562 0.662235327756199 0.6457564204051893 0.6287167499689481 0.6111302650823536 0.5930108463636001 0.5743781964139369 0.5552435598173897 0.5355322931404638 0.5152627049318248 0.4945524857219503 0.4734188280227718 0.451878336327276 0.4299720971091006 0.4076329388220747 0.3848002518997609 0.3616447687549451 0.338179333779105 0.3144379633418461 0.290421045790306 0.2659440814485059 0.2412212426166915 0.2162903435706172 0.1911512305607941 0.1657432518116977 0.1400282075209303 0.1141476998583393 0.08811666296508847 0.06192396295268132 0.03541752790192376 0.008792217861859797 -0.01794121515138158 -0.04478498715577128 -0.07189270220462785 -0.09908949238793419 -0.1263601378337089 -0.1537270967094466 -0.1812972352236137 -0.2089127376272346 -0.2365739662155306 -0.2643470613296373 -0.2922357613583975 -0.3201485527402381 -0.3480834499651166 -0.3761320255765561 -0.4042279501737669 -0.4323244624138525 -0.4604061790141047 -0.4886125947543967 -0.51680145247966 -0.5449684631024763 -0.5731222656057495 -0.6013501470454949 -0.629525062553733 -0.657660625341479 -0.6857734467018615 -0.7139098760133376 -0.7419809707430378 -0.7699796264502261
 3.45 0.8033773455818718 0.8002791402664409 0.7971904193589783 0.7938068315901505 0.789918067630718 0.7854042800914991 0.7801657435233373 0.7741704644170531 0.7674163312033917 0.7599006142529614 0.7516532658761639 0.7426952003231291 0.7330489037836179 0.7227251343869368 0.7117529222018346 0.7001457992363891 0.6879092494378822 0.6750565086926699 0.6616028648260315 0.6474262276020175 0.6326367687232715 0.6172638118308447 0.6013309325039993 0.5848400382599879 0.567819908553826 0.5502844147780346 0.5322452202623724 0.5136168302735538 0.4944352820149316 0.4748001446261707 0.4547444091828945 0.4342751486963063 0.4134228881127875 0.3921391443134716 0.3703556461137865 0.3482407842629671 0.3258127014435477 0.303095272270804 0.2800961432921909 0.2566223729867092 0.232907731764274 0.2089578419650167 0.1848085078585617 0.1603727856432675 0.1356211434454062 0.1106938913183226 0.08560805124152893 0.06034951711976966 0.03477596478201228 0.009075231980423482 -0.01674908161074384 -0.04268837439629891 -0.0689112328613124 -0.09521992157239367 -0.1216058531790098 -0.148112788414883 -0.1748252160994275 -0.2015913331392882 -0.2284075145299189 -0.2553452133572467 -0.2824132307993938 -0.3095105561284992 -0.3366330267125948 -0.3638865080175719 -0.3911879436092276 -0.4185014551554005 -0.4458122324281799 -0.4732586833062227 -0.5006906637771475 -0.5281113879400285 -0.5555322580079851 -0.5830204743108744 -0.6104803252980799 -0.6379050775414052 -0.6653177257380829 -0.6927603527138837 -0.7201439094263415 -0.7474650449680977
 3.47 0.7567396468150571 0.7539985960834432 0.7513329936605784 0.7484857480776075 0.74526098976144 0.7415256810347062 0.737163026115728 0.7321189811184752 0.7263674040525085 0.7198986248229264 0.7127170052302993 0.7048344489705984 0.696258881635103 0.6870192807103273 0.6771217555779137 0.6665792275145224 0.655406839691711 0.6436165871758153 0.6312187469277939 0.6180979278030909 0.604357040551454 0.5900367178167629 0.5751507041368393 0.5597029459432292 0.5437240815609838 0.5272240712084155 0.510220206996836 0.492630012930281 0.4744679249052108 0.455861820710191 0.4368203200255474 0.4173665744230064 0.3975178473653065 0.3772414142057823 0.3564480321879238 0.3353193204449116 0.3138768599991151 0.2921239837615692 0.2700904965314113 0.2475721149952888 0.2248111177267376 0.2018062751855103 0.1785823097168828 0.1550718555509087 0.1312350388016421 0.1072161374663159 0.08303333142446689 0.05866994243703605 0.03397662414539671 0.00914513207035661 -0.01580778638891189 -0.04089408195597777 -0.06625658347831731 -0.091733737928541 -0.1172846704056738 -0.1429579941364985 -0.1688524904769499 -0.1948093089135972 -0.2208294070651684 -0.2469700106841586 -0.2732519636584971 -0.2995744780133007 -0.3259210739126903 -0.3524095796616882 -0.3789573817081973 -0.4055224846450596 -0.4320966812121982 -0.4588069122988454 -0.4855223769458643 -0.5122237823481504 -0.5389305938571409 -0.5657265949834054 -0.5924960473993535 -0.619232510942016 -0.6459696436159614 -0.6727407215962948 -0.6994672092317753 -0.7261424390480435
 3.49 0.7129499893720137 0.7105012647983653 0.7081908228915585 0.7057887219888856 0.7031162922803267 0.7000320058085139 0.6964256364686898 0.6922200200086754 0.6873577240288125 0.6818227379819097 0.6755987431731834 0.6686999727601846 0.6611181817527134 0.6528759070127457 0.6439778772543292 0.6344415330434785 0.624264996798062 0.6134764927876786 0.6020716771335151 0.5899478678082071 0.5772020346356719 0.5638739692909347 0.5499710552999488 0.535518608039383 0.520530564736414 0.505010934468487 0.4889902281630603 0.4723793785973491 0.4551916903980251 0.4375601900409123 0.4194867458506604 0.4009929280003837 0.3821003585112992 0.3627713812523101 0.3429314519396014 0.3227466981361662 0.30222794925134 0.281408286540282 0.2602893531034436 0.2386883338859853 0.216823905677181 0.1947216171097708 0.1723825186592816 0.1497543526433223 0.1267899632208209 0.1036381563912316 0.08030866999369657 0.05679288370617019 0.03294192904448057 0.008951869361367493 -0.01517400015454662 -0.03944311247983556 -0.0639983687573924 -0.0886629482976069 -0.1134229185796114 -0.138312755252576 -0.1634184721370557 -0.1886044212264215 -0.2138521426883324 -0.2392409348662934 -0.2647612042812622 -0.2903367256333462 -0.315950591803551 -0.3417076138556254 -0.3675369510379616 -0.3933772207855899 -0.4192438887222494 -0.4452510086625372 -0.4712669726141527 -0.4972879507802199 -0.5233182515617081 -0.5494386715599395 -0.5755349655792008 -0.6016167266294339 -0.6277026359290518 -0.653829842907836 -0.6799127552099504 -0.7059597386970582
 3.51 0.6714857044337963 0.6692707975389087 0.6672496881107648 0.6652050142982837 0.662986246061207 0.6604607951700725 0.6574935652061704 0.6540011015615139 0.6499255414387815 0.6452154738512661 0.6398560196228189 0.6338441613877759 0.6271676635908809 0.619845112487206 0.6118707361420572 0.603264654430876 0.594018579039119 0.5841644434621518 0.5736937730051004 0.5625098947827256 0.5506989577192547 0.5383053325482141 0.5253496018122643 0.5118343098629818 0.4977760728606659 0.4831963587741077 0.4681056673803408 0.4524250102643936 0.4361725808190009 0.4194661242443098 0.4023189575475614 0.3847434195427448 0.366761660850246 0.3483502838964476 0.3294093729133332 0.3101255639380334 0.290507284812378 0.2705681351823896 0.2503311264977723 0.2296001120113473 0.2086114067784797 0.1873645676564504 0.1658796433038043 0.1440997941796613 0.121979592542985 0.09966131245181398 0.07715971976245672 0.05446129212863671 0.03142671900059302 0.008229201624146754 -0.01509930696029205 -0.038573001918766 -0.06235160662485484 -0.08623183266082091 -0.1102249598188036 -0.1343551161020731 -0.1587040477263351 -0.1831430691211109 -0.2076482229311667 -0.232299200018006 -0.2571007094614348 -0.2819455985611938 -0.3068484528386524 -0.3318972360385901 -0.3570218901310325 -0.3821789153131787 -0.4073557600114013 -0.4326840908833294 -0.4580267128200051 -0.4833691089481436 -0.508741930632457 -0.5342048074780914 -0.5596605873331377 -0.5851012262912434 -0.6105529886943266 -0.6360494371353758 -0.6615240224613688 -0.6869533337762777
 3.53 0.631291309354217 0.6292789216076278 0.627479106554607 0.6257308821609877 0.6238911881627445 0.6218187760659566 0.6193925991467815 0.6165216524514143 0.6131277527960393 0.6091471487667777 0.6045642407196308 0.5993520607804141 0.593504592844682 0.5870181725776469 0.5799047074140917 0.5721586065582729 0.5637951609838066 0.5548163334335614 0.545233088419522 0.5349343722226605 0.5240171828927753 0.5125231802483379 0.5004594558763147 0.4878431931319778 0.4746841271387057 0.4610088947877582 0.446816514738047 0.4320321674158834 0.4166869350147078 0.4008734114948043 0.3846197825829858 0.3679377557722736 0.3508511203215452 0.3333199472551529 0.3152611893625403 0.296850041197807 0.2781044790792686 0.2590337910889735 0.2396521970722061 0.2197856386369441 0.1996402091532996 0.1792386637529164 0.1585891493283356 0.1376382745323355 0.1163403297772199 0.09483932723408017 0.07314309083200854 0.05124761625728258 0.02900815095248621 0.006608474115615159 -0.01594056330088733 -0.03864380859113847 -0.06164663729685937 -0.08477038320848518 -0.1080060683663184 -0.1313840330617406 -0.1549913158384779 -0.1786902734939257 -0.2024690110805381 -0.2263992519072699 -0.2504797975410815 -0.2746236778085276 -0.2988204707973869 -0.3231734228583854 -0.3476085586069724 -0.3720801309251831 -0.3965862809635707 -0.4212407181432187 -0.4459162801578307 -0.470613522975909 -0.4953293808430006 -0.5201543162840565 -0.5449715001058593 -0.5697823313995425 -0.5946143175432157 -0.6194906242046763 -0.6443492053442217 -0.6691761132175591
 3.55 0.5910257874476947 0.5891685702696892 0.5875574914246915 0.5860451687005606 0.5845111416157494 0.5828259714192709 0.5808639710906656 0.5785281053399709 0.5757226906076687 0.5723999750646378 0.5685138286120948 0.5640353928815358 0.558954801234659 0.5532578787632927 0.5469468722893023 0.5400275803645016 0.5324935432705438 0.524361643018814 0.5156348033503004 0.5062004997354697 0.4961517793741095 0.4855271311951803 0.474342545856647 0.4626067757452912 0.4503413449765201 0.4375468993941514 0.424248206570188 0.410356805804577 0.3958996681249438 0.3809789062863214 0.3656144947708464 0.3498178897874418 0.3336142092714836 0.3169634628844316 0.2997827420134538 0.2822540697710112 0.2643759109944286 0.2461727622454308 0.2276542318096606 0.2086406796961517 0.1893438976367907 0.1697917890857381 0.1499727192188089 0.1298567549328382 0.1093842048449929 0.08870281929205337 0.06781861032966319 0.04672588173152992 0.02529064898858291 0.003679999308105586 -0.0180804483871988 -0.0400069534601748 -0.0622310535602324 -0.08459221462441135 -0.1070758408785046 -0.1297019448382235 -0.152563347310422 -0.1755269073943815 -0.1985782524831476 -0.2217822582649278 -0.2451443687245503 -0.2685789561449887 -0.2920751011089511 -0.3157308325005319 -0.3394741875069425 -0.3632666816203018 -0.387091088639508 -0.4110784906721845 -0.4350985481367005 -0.4591351097642695 -0.4832057926011384 -0.507383972010846 -0.5315742116765847 -0.5557511836036344 -0.5799603481218956 -0.6042265938885141 -0.6284749978905992 -0.6527050854480372
 3.57 0.5499022866124106 0.5481647513759382 0.5467085605107735 0.5453814416317462 0.5441048840458258 0.5427331987520985 0.5411622684417274 0.5392838274979264 0.5370062319959077 0.5342623997028388 0.531005090077783 0.527206574271645 0.522830515127092 0.5178810071784872 0.5123344966518015 0.506197371464526 0.4994712712255618 0.4921561872351274 0.484258722484622 0.4756691516565104 0.4664728411241743 0.4567119889517635 0.4464044248940349 0.4355441703961693 0.4241589985935939 0.4122521743117638 0.3998393440659491 0.3868410560610043 0.3732808601911115 0.35926093803951 0.3447889228782124 0.329891949667692 0.3145828050565642 0.2988239973812288 0.2825384666655024 0.265892954620222 0.2488952146428298 0.2315697218169204 0.2139285229117815 0.1957803763818751 0.1773488323663299 0.1586536726883692 0.1396953108547176 0.1204197620549881 0.1007896631610148 0.08093788272616287 0.06087830098459257 0.04060952985050026 0.01998205291729338 -0.0008184145432439394 -0.02178554558185386 -0.04292242157274373 -0.06436147221456423 -0.08594445553144592 -0.107649387874079 -0.1295184239208433 -0.1516310966789902 -0.1738453374858873 -0.1961489360103075 -0.218619820253787 -0.2412597165520234 -0.2639725295763657 -0.2867622223353354 -0.30970998617624 -0.3327582207868289 -0.355858394197039 -0.3790031827807949 -0.4023158312578987 -0.4256629826959744 -0.4490338985125062 -0.4724571484769466 -0.4959886007129102 -0.5195337117004479 -0.5430810762784057 -0.5666636776468694 -0.5903151873697112 -0.6139537753772055 -0.6375782499687643
 3.59 0.508084706840509 0.506431504873011 0.5050801437007637 0.5038984807703422 0.5028059951830777 0.5016895576950287 0.5004300907169448 0.4989360583142437 0.4971041262069589 0.4948697017696908 0.4921766240315648 0.4889805636761615 0.4852556930414558 0.4809831561197404 0.4761531985575465 0.4707560376555593 0.4647880323685101 0.4582567933050852 0.4511645227277956 0.4433903945528685 0.4350260843500973 0.4261135893427008 0.4166522684071703 0.4066639420730862 0.3961472725229536 0.3851157435919834 0.3735899307678929 0.3614808611906808 0.3488172536523741 0.3356897885967749 0.3221217281191819 0.3081249259660854 0.2937063475348616 0.2788504298734287 0.2634619916798888 0.2477112033021456 0.2316092367375004 0.2151730556322198 0.1984065252810847 0.1811483026268963 0.1635914062599761 0.1457606164176193 0.1276634149835223 0.109251255487183 0.0904751531032586 0.07147140465090374 0.05225215859305177 0.03280922503567929 0.01301066572701881 -0.006968695943258219 -0.02712078494491177 -0.04745254460804027 -0.06809593662402502 -0.08888399104653733 -0.1098144862925787 -0.1309035191435743 -0.1522395547465178 -0.173693656615173 -0.1952531966313229 -0.216973455046074 -0.2388783404812287 -0.260858509930701 -0.2829234087620085 -0.3051572907178173 -0.3274999779175536 -0.34989701085909 -0.3723552684204829 -0.3949782678617995 -0.4176530248270058 -0.4403591333459307 -0.4631118758363071 -0.4859887431058931 -0.5088851243546708 -0.5318023671771295 -0.5547483775646311 -0.5777752399078659 -0.6007950769993933 -0.6238111700362747
 3.61 0.4659638266645159 0.4643608592496813 0.4630693494269638 0.4619850144793149 0.461024813308069 0.460090606432936 0.4590762059919546 0.4578880457414716 0.4564255410560953 0.4546186489286477 0.452409477970118 0.4497536984096051 0.4466106720942458 0.4429524224891539 0.4387828446773359 0.4340683653596082 0.4288155528545001 0.4230199270981583 0.4166821796442237 0.4096884436637271 0.4021270939449426 0.3940226468932542 0.3853946505310022 0.3762421844973165 0.3665697400479386 0.3564021500550361 0.3457453790069858 0.3345121530081689 0.3227290697787257 0.3104897286543036 0.2978093205857952 0.2847066581390401 0.2711906554945296 0.2572225484470723 0.2427323444054528 0.2278771023920561 0.21266419304248 0.1971132486051168 0.1812388929407156 0.1648641915219056 0.1481898814327129 0.1312357213680331 0.1140116316330699 0.0964570241427678 0.07854402242118041 0.06039471160083298 0.04202518842203062 0.02342637123214519 0.004464499984848658 -0.01469112376067017 -0.03402138684054901 -0.05353554448713194 -0.07337256032988115 -0.09336575639635303 -0.1134983631131981 -0.1338034393072283 -0.1543623622065153 -0.1750411274415606 -0.1958345990464956 -0.2168070394603525 -0.2379593795283812 -0.2592024285034276 -0.2805337740473721 -0.3020439722326254 -0.3236619875436899 -0.34535463287878 -0.3671085895515196 -0.389045367292697 -0.4110302442520917 -0.4330575470003808 -0.4551445005311088 -0.4773631882627365 -0.4996061120407784 -0.5218665321399971 -0.5441772572667043 -0.566572644561127 -0.5889659595998697 -0.6113722363984611
 3.629999999999999 0.4235174485867645 0.4219342369661936 0.420678660095315 0.4196545050979168 0.4187868906808081 0.4179899671337983 0.4171662063296688 0.4162220517241391 0.4150648783558255 0.4136278528462016 0.4118395033995439 0.4096533598028786 0.4070314134259156 0.4039443072209883 0.4003696557229706 0.3963012950491986 0.3917133228993741 0.3866147785554714 0.3809980928816268 0.3747538983240268 0.3679621389107721 0.3606433502517463 0.3528185495384717 0.344486065543939 0.33565258862245 0.3263218607094158 0.3165212553211738 0.3061448575547665 0.2952408640877158 0.2838737031777798 0.2720806846626935 0.2598582399598834 0.2472278320661863 0.2341502255575172 0.2205551865885429 0.206590632892321 0.1922690437799215 0.1776055401400267 0.1626219144385006 0.1471298607179348 0.1313354945971774 0.1152581832708206 0.09890621550866463 0.0822236916551633 0.0651704036288141 0.04788022492154109 0.03036287059802589 0.01260567729502071 -0.005513336779396916 -0.02383471184658248 -0.04233769655813546 -0.06103584799675588 -0.08005405167712709 -0.09923830154684854 -0.1185719499874205 -0.1380871378152619 -0.1578619142827842 -0.1777653170795128 -0.1977894823332553 -0.2180013646113288 -0.2383938969218349 -0.258895040714993 -0.2794807158845272 -0.3002634707691207 -0.3211656321539227 -0.342141705272117 -0.3631864038065604 -0.3844206598914859 -0.4057195441142696 -0.4270603755172697 -0.448473581599738 -0.4700244483198004 -0.4916061400965219 -0.5132177598120347 -0.5348885188137595 -0.5566431469166968 -0.5784140924058123 -0.6001914220384945
 3.65 0.3807037835362346 0.3791328989110481 0.3779096365420722 0.3769281733982544 0.3761298379971638 0.3754412304049586 0.3747763122363645 0.3740408966546438 0.3731536983715493 0.3720342436472928 0.3706221202904851 0.3688611876580943 0.3667193866553724 0.3641522497358025 0.3611447509010164 0.3576699057007184 0.3537195012325949 0.349292566142223 0.3443728006229589 0.3388451964158374 0.3327968068094362 0.3262503366397471 0.3192034022900403 0.3116695216906988 0.3036542643190616 0.2951571711992376 0.2861906849019187 0.2766740895441719 0.2666186207892203 0.2561298958462039 0.2452064434699333 0.2338616139606149 0.2221141891635678 0.2099276324689168 0.1972105888112683 0.1841341846693627 0.1707030880657108 0.1569266185661968 0.142824477279679 0.1282098468575343 0.1133035814932093 0.09809730692172547 0.08261429041915935 0.0668043108021017 0.05060626842707538 0.03417641518992998 0.01750684452520535 0.0005994514054528111 -0.01668220765947659 -0.03416559462316382 -0.05184634990341674 -0.06971556238308896 -0.08792580941093853 -0.1063042568025301 -0.1248393188411878 -0.1435557882789809 -0.1625500563377571 -0.1816768727102378 -0.2009338455611411 -0.2203750115283718 -0.2400224557242501 -0.2597729117368104 -0.2796202916311419 -0.299669025950787 -0.3198454437192071 -0.3401084724412993 -0.3604483781049854 -0.3809755051828496 -0.4015810066338563 -0.4222404839051288 -0.4429787069337978 -0.4638652541489172 -0.4847796624734624 -0.5057388573263912 -0.5267618726247907 -0.5478840507860987 -0.569027942730405 -0.5901814278828379
 3.67 0.3381119043951015 0.3365548879274707 0.3353578815601939 0.3344279721115662 0.3336952779150248 0.3331015388191245 0.3325654061875083 0.3320091128988798 0.331352893346966 0.3305167834404701 0.3294376806030384 0.3280621237731935 0.3263500734042832 0.3242603814644163 0.3217690014363912 0.3188609883176197 0.3155070386200354 0.3117035003700135 0.3074426231082565 0.3025966078896962 0.2972632872833678 0.2914418753722794 0.2851531977532877 0.2783926415369278 0.2711620253472731 0.2634663693217449 0.2553231351109373 0.2466321758784167 0.2374226363005043 0.2277772125660507 0.2177046923761923 0.2072271749440908 0.1963433609946561 0.185014202764247 0.1731747940003627 0.1609686999613036 0.1484082674158165 0.1355050946427188 0.1222710914305019 0.1085298490768976 0.09447977038844169 0.08014003967999361 0.06552156277423471 0.05055683700114511 0.03521967119743952 0.01963634570598405 0.003801782375171037 -0.01226760544172301 -0.0287176428872371 -0.04538016360043251 -0.06224062971765765 -0.07930469187334666 -0.09671310920084331 -0.1142906093332829 -0.1320337884045042 -0.1499681810500126 -0.1681833804079726 -0.1865392081202746 -0.2050326743336166 -0.2237257677006568 -0.2426133453812076 -0.2616273030434844 -0.2807492448654072 -0.3000691035359582 -0.3195270302565918 -0.3390749147427092 -0.3587122052251903 -0.3785496384519877 -0.398463449689781 -0.4184472227256988 -0.4385100798691122 -0.4587230219534879 -0.478989888338317 -0.4993010669111166 -0.5196854340895039 -0.5401724948233451 -0.5606810425969853 -0.5812165394315576
 3.69 0.2966843286352479 0.2951538414498573 0.2939962725356997 0.2931130885644713 0.2924486176904244 0.2919345695503548 0.2915196552635733 0.2911118074318733 0.2906427601394999 0.2900397089531035 0.2892453909217005 0.2882038245766205 0.286871749931449 0.285202768481966 0.2831746332060812 0.2807696785637521 0.2779501804969069 0.2747240864293552 0.2710579152666819 0.2668518073961588 0.2621725046866104 0.2570406304882997 0.2514535996327956 0.2454140484328233 0.2389311346821108 0.2319969376552224 0.2246180081073765 0.216714808274256 0.2083048118717974 0.1994653040959751 0.1902098516225621 0.180549492606878 0.1704957466835237 0.1600034949660891 0.1490014500468559 0.1376294159964662 0.1259064783635866 0.1138474741745341 0.1014511619329017 0.08855202161913134 0.07534356469009573 0.06183109407863441 0.04804262419306315 0.03391090091667248 0.01939931160717823 0.004632555096160118 -0.0103744083115469 -0.02563897683847127 -0.04128224723518148 -0.05714219478097693 -0.0732040032846184 -0.0894826150851058 -0.1060994710524765 -0.1229025505886598 -0.1398732016283573 -0.1570437306399723 -0.1744935726265799 -0.1921046911269473 -0.2098507082165924 -0.2277959745088927 -0.2459581191562394 -0.2642409398512555 -0.2826457328280449 -0.3012507828635123 -0.3200064532787259 -0.3388583459403511 -0.3578024212621216 -0.3769573082063911 -0.3961938842857311 -0.4155052955646052 -0.4349105166610903 -0.4544668807486829 -0.4740859895581648 -0.4937523533795334 -0.5135076610640166 -0.533366520026151 -0.5532604862459394 -0.5731907642710841
 3.71 0.2570871501029481 0.2555827932884007 0.2544663032322232 0.2536384064634243 0.253029830961867 0.252590096158249 0.2522579629340784 0.2519652536216439 0.2516572720039774 0.2512476133148214 0.2506870942385779 0.2499254129102697 0.2489121389154718 0.2476064032902645 0.2459816285211618 0.2440110685450367 0.2416753787490444 0.2389518159705375 0.2358343084969627 0.2321950960657713 0.228114369864298 0.2236041225296423 0.218667288148545 0.2132930922572376 0.2074944318413037 0.2012655053355052 0.1946049826236171 0.1874361750382354 0.1797702753605819 0.171683557820284 0.1632006080951562 0.1543109133109422 0.145033492041069 0.1353273443063605 0.1251108415747479 0.1145459467609502 0.1036112142261478 0.09234761977762584 0.08075055066840342 0.06865276559682609 0.05623818470615927 0.0435333295841378 0.03053112326249341 0.01719450021646729 0.003473116364278717 -0.01050745093341732 -0.02473643287411953 -0.03921521921408289 -0.05408111826896977 -0.06916811691451663 -0.08446913058724892 -0.09998787328522507 -0.1158478675688208 -0.1318951645615414 -0.1481233839508844 -0.1645547039892401 -0.1812743414948255 -0.1981484218526726 -0.2151707490156571 -0.2324045855055665 -0.2498561024142267 -0.2674359794046666 -0.2851346647123441 -0.3030557551464081 -0.3211176460910359 -0.3392908415067977 -0.3575675439321042 -0.3760515244846925 -0.3946286628631857 -0.4132889273486988 -0.4320418348065189 -0.4509606406878479 -0.4699414990316084 -0.4889850524663144 -0.5081159622120213 -0.527358418082339 -0.546649158486515 -0.565974360431607
 3.73 0.2194066599882358 0.217944684598395 0.2168799547602234 0.2161018668638386 0.2155419687193483 0.2151613195568354 0.2148990100263255 0.2147058721977668 0.2145169995609928 0.2142649770256861 0.2138980609213323 0.2133640089971793 0.2126199504221784 0.211632125784929 0.2103554070936164 0.2087692577759368 0.2068517826790215 0.2045845280693603 0.2019475816326954 0.1988260924739356 0.1952857611170442 0.191344839504918 0.186997010999268 0.182237030380481 0.1770657038474752 0.1714869990175414 0.1654936649261725 0.1590059120268892 0.1520284121910418 0.1446509287076028 0.1368738862829497 0.1287115910406218 0.120168280521078 0.1111954536814181 0.1017282908951067 0.09190442395166354 0.08172971605634327 0.07121700182979041 0.06036948730768721 0.04902364994035047 0.03737620859234614 0.02542166354204234 0.01317791648116273 0.0005971405143103681 -0.01237967984154853 -0.02560866865761113 -0.03908859859380076 -0.05282695089935707 -0.06695830541346925 -0.08130952056590957 -0.095875883377742 -0.1106620594620287 -0.1257973530245939 -0.1411240068648123 -0.1566335323764481 -0.1723568195485141 -0.1883655269661899 -0.2045386318117703 -0.220869919865665 -0.2374130055074346 -0.2541775917168723 -0.271069590075145 -0.2881009207659684 -0.3053479625768398 -0.3227461629003185 -0.3402650677353662 -0.3578857816887329 -0.3757164479764024 -0.3936518984250998 -0.4116811934738518 -0.4298019521756071 -0.4480978421989263 -0.4664630798297367 -0.4848913899731304 -0.5034129761552641 -0.5220600905253043 -0.5407520438574487 -0.5594928155530186
 3.75 0.1835834170135735 0.1821612940688526 0.1811552657655451 0.180424288358549 0.1799193394927086 0.1795870882027959 0.1793855749134794 0.1792674314393068 0.1791685809846655 0.1790426181437477 0.178834088900512 0.1784960606286363 0.1779868020914623 0.1772566234419477 0.1762825162225976 0.1750364933653996 0.173485679191745 0.1716185794123533 0.1694185111271782 0.1667593628253163 0.1637098143849007 0.1602824770729825 0.1564688235454232 0.1522727078467474 0.1476801354100132 0.1426942930566542 0.1373180089963171 0.1314539528266909 0.1251225255333122 0.1184039894893729 0.1112943984554988 0.1038009275795231 0.09594653339624593 0.08766627382716941 0.07889114818022858 0.06976539714948515 0.06030065281482866 0.05049619864163457 0.04035778948042346 0.02973146156647744 0.0187938625194537 0.007554801342967821 -0.003970131575849578 -0.01584443446681405 -0.02810011417718083 -0.04061582617215809 -0.0533885045354543 -0.06642125196985038 -0.07984144979780083 -0.09348943796206743 -0.1073587250263861 -0.1214465381761674 -0.1358858532192206 -0.1505209745865335 -0.1653507853330689 -0.1803886771386116 -0.1957200903086438 -0.2112192237752764 -0.2268754550982068 -0.2427500204657269 -0.2588488646957723 -0.2750917212370236 -0.2914696921700468 -0.3080644482084871 -0.324827618700307 -0.341699611629088 -0.3586861236153673 -0.3758920099180472 -0.3932054144358412 -0.4106133097087987 -0.4281255769198662 -0.4458055258965299 -0.4635694251125022 -0.4814056816894849 -0.4993353413989894 -0.5173942386642292 -0.535508226562075 -0.5536707868250872
 3.77 0.1495825568749254 0.1482126773635173 0.1472527318703474 0.1465740565186575 0.1461066587923767 0.1458162775360998 0.1456577629550724 0.1455909466151581 0.1455697914428074 0.1455376317250279 0.1454574431093354 0.1452738926037211 0.1449461285765912 0.1444368707567198 0.1437208702331851 0.1427632194553059 0.1415313422325655 0.1400190337345366 0.1381964704907919 0.1359486003908179 0.1333328826839058 0.1303681979790445 0.1270379482448067 0.1233440468092182 0.119280478359622 0.1148426389425312 0.1100230359634669 0.1047420981867981 0.09900256573555044 0.09288843009121628 0.0863983540935509 0.07953156194034161 0.07230748918718177 0.06467146274720914 0.05655625089084815 0.04809314324551739 0.03928430079533118 0.03014703588077605 0.02068422219837629 0.01072778480032355 0.0004629400941045247 -0.01009701415790598 -0.02094283883887194 -0.03213565347794578 -0.04371505625074068 -0.0555573339798352 -0.0676506021352985 -0.08000280483524236 -0.09275037484641313 -0.1057272835847947 -0.11892090111626 -0.1323452261572475 -0.1461199160754667 -0.1600919768906461 -0.1742623632753126 -0.1886394685556052 -0.2033159847121286 -0.2181601823808501 -0.23317367085403 -0.2484099780811997 -0.2638661906701758 -0.2794724038881267 -0.2952152016626766 -0.3111839465830633 -0.3273191699013394 -0.343574851533627 -0.3599457000614201 -0.3765480527329421 -0.3932541854645564 -0.4100527528422298 -0.4269744881230588 -0.4440604532368502 -0.461234398787763 -0.4784890540560065 -0.4958366869996143 -0.5133247042562674 -0.5308699711451998 -0.5484704916691534
 3.79 0.1172723609666644 0.11594563584572 0.1150403443979089 0.1143976726182592 0.1139584178339925 0.1136892787045118 0.1135531552213749 0.1135163487082744 0.1135404918209995 0.1135727085474061 0.1135774242073806 0.1135115154527941 0.113328690267454 0.1129963179670517 0.1124850591991065 0.1117655859428988 0.1108046215093994 0.1095943805411999 0.1080984090124186 0.1062068342286207 0.1039757948267139 0.1014201207748453 0.09852391337228728 0.09529370524931036 0.0917038803670609 0.08775510401740494 0.0834502328227833 0.07870250473604745 0.07351023904028064 0.06795429634861083 0.06203706860401237 0.05576073907908352 0.04912741237582985 0.04209555442540758 0.03459180248787241 0.02674413515190466 0.01856466233450771 0.01005615528070525 0.001225796563209869 -0.008088869917930452 -0.01771465893569424 -0.02762824393648433 -0.03783142704053777 -0.04837962904236015 -0.05930349941118962 -0.07049624629147999 -0.08194343650340841 -0.09365043554341668 -0.105749527584778 -0.1180746254781866 -0.1306255507523852 -0.1434013136148211 -0.1565410029523306 -0.1698726263318617 -0.1834003400012332 -0.1971471388899184 -0.2111895466098739 -0.2254067754564106 -0.2397883464090906 -0.2543947991326796 -0.2692383019781239 -0.2842262819835906 -0.2993528348755286 -0.3147125150698002 -0.3302383956728372 -0.3458914184828572 -0.3616628639911292 -0.3776642713832876 -0.3937736185406955 -0.4099914420418651 -0.4263249371639377 -0.4428385478842127 -0.4594365468817356 -0.476121645538953 -0.4929005539434188 -0.5098297808895715 -0.5268134938805709 -0.5438656091301981
 3.81 0.08636993442031127 0.08507541461707646 0.08419917841124835 0.0835768116729767 0.08315365157686028 0.08288452660193091 0.08275027653162148 0.08271667245375802 0.08275279676051461 0.08281934314838857 0.08287572661816167 0.08289218347486038 0.08281594132770387 0.08262502909005764 0.08228009697937555 0.08175448651714046 0.08102691052878797 0.08006440314364571 0.07885391979483991 0.07728208721921614 0.07538810345724123 0.0732003278529012 0.07069581105359379 0.06786962500999927 0.06471424297596773 0.06122653950836643 0.05739584046693835 0.05313200301414067 0.04844751561497773 0.04341418803681663 0.03802904134918972 0.03230117792359088 0.02622613143325392 0.01976743685290927 0.01284123045854635 0.00558279982713028 -0.00200591616367074 -0.009914237335791221 -0.01814203221108457 -0.02684467801166779 -0.03585197066027135 -0.04515263478062348 -0.05473445369784802 -0.06465769943888855 -0.07496069273295092 -0.08552728301197732 -0.09634706841113783 -0.1074323157693513 -0.1189022506298381 -0.1306045472406874 -0.1425303785554703 -0.1546867162338712 -0.1671919306423542 -0.1799073308548627 -0.1928131646535496 -0.2059454785295438 -0.2193723176837539 -0.2329758460277018 -0.2467435361844057 -0.2607444194892894 -0.2749754759911429 -0.2893611044531141 -0.303892662353757 -0.3186576158881058 -0.3335836299688113 -0.3486461782273169 -0.3638365730150781 -0.3792471054048399 -0.3947820851919603 -0.4104213308957849 -0.4261814697610777 -0.4421227677595052 -0.4581601795911778 -0.4742833486862494 -0.4905066372065701 -0.5068871460474149 -0.523323404839255 -0.5398274819496054
 3.83 0.05665499348572034 0.05537417989861737 0.054501530094198 0.0538805098209707 0.05343883610486344 0.05314723724920523 0.0529961528347016 0.05294218371941639 0.05296720203873839 0.05304439120535154 0.05312859590920027 0.05318446211744643 0.05318945707442513 0.05309742930159711 0.05288533859748945 0.05252106603764073 0.05197798397453202 0.05123940603751631 0.05027726713274028 0.04897206344305793 0.04738695242794577 0.04552538282338858 0.04337064464179186 0.04092434917185006 0.03816773897842918 0.03509661790243168 0.03169661106065291 0.02789214484562752 0.02368810692546219 0.01914166624366054 0.01426138301893598 0.009047088745004928 0.003499986190377946 -0.002424430601872807 -0.008795856314353756 -0.01550079435561535 -0.02252447686041847 -0.02985175469003565 -0.03750073743255111 -0.04562492340319846 -0.0540330796446975 -0.06274388192762981 -0.07172571475082012 -0.08105022134175055 -0.09075508365699037 -0.100720242382649 -0.1109313269348604 -0.121406595460285 -0.1322660948366412 -0.1433642506732618 -0.1546810873116824 -0.1662311378262595 -0.1781296640248078 -0.190239506449287 -0.202542854376504 -0.2150714558188591 -0.2278955575251169 -0.2408972249812269 -0.2540718824111714 -0.2674736627778458 -0.2811090777839897 -0.2949006378731571 -0.3088460322307158 -0.3230228687849053 -0.3373724642079265 -0.3518502239170846 -0.3664641320759738 -0.3813074615957115 -0.3962643641362229 -0.4113406201075724 -0.4265363686713508 -0.4419213777421147 -0.4573975339888756 -0.4729673328366566 -0.4886479784680899 -0.5044775238250923 -0.5203817206105841 -0.5363492792902784
 3.85 0.02788593228192671 0.02658972578159435 0.025715413502156 0.0250682110736129 0.02459675537705408 0.02426762454463294 0.02407069795954708 0.02397954625602594 0.02397576131928503 0.02403571628551049 0.02412724554181622 0.02420946472620944 0.02426417072754017 0.02424484168546126 0.0241392969903691 0.02390252728335174 0.02351836445611521 0.02296711165092624 0.02222028326052428 0.02116134492805255 0.01984944354695806 0.01827837726089765 0.0164477754636394 0.01434117879894625 0.01194676916045534 0.009264969691547442 0.00627727478521134 0.002895220083892092 -0.0008699275206724977 -0.004958389887614878 -0.0093583976271292 -0.01408465010066173 -0.01912879542111856 -0.02454082045309125 -0.03039396081309054 -0.03655779086979738 -0.04304180374433031 -0.04982321131052814 -0.05691250419524696 -0.06447197177868436 -0.07232026219471255 -0.08045541233122844 -0.0888616878305406 -0.09760397308975577 -0.1067225512612042 -0.1160977142528763 -0.1257248927288916 -0.135610936109984 -0.1458827325740222 -0.1563869190565441 -0.167115601251326 -0.1780716736109857 -0.1893805993476017 -0.2008941504333723 -0.2126020576012984 -0.2245409103459108 -0.236772646924015 -0.2491908543554873 -0.2617779484240907 -0.274597983678337 -0.2876545234323871 -0.3008646397669832 -0.3142286535304306 -0.3278279743396126 -0.3416002805810523 -0.3555138994120171 -0.3695548567616704 -0.3838325273322649 -0.3982290846003886 -0.4127444508182574 -0.4273848070150539 -0.4422197829983316 -0.4571451273554512 -0.4721708874550892 -0.4873110594487935 -0.502599398272598 -0.5179609376486969 -0.5334019600871738
 3.87 -0.0003150410563304007 -0.001624139626040133 -0.002533573291493951 -0.003211346538158466 -0.003715292626074174 -0.004094123589871934 -0.004340260238794968 -0.004476392156719911 -0.004505987702183134 -0.004473494008412793 -0.00439236698335943 -0.004290861309734773 -0.004208380445058779 -0.004159556621701199 -0.004180450846930306 -0.004307292902977267 -0.004545461347094992 -0.004934493511619564 -0.005484865504056025 -0.00632039220714109 -0.007392407278944191 -0.008693263152955488 -0.01022222103818571 -0.01201137091927507 -0.01406442155661036 -0.0163823404864516 -0.01898958402106832 -0.02196554724888067 -0.0253154840346177 -0.02896277701948158 -0.03291313762132653 -0.03717983603484765 -0.04174241123178213 -0.04667109096112476 -0.05201649174935419 -0.05767080890068499 -0.06362844649731247 -0.06988530739970145 -0.0764376432468632 -0.08345404445667803 -0.09074998022620662 -0.09832850853204711 -0.1061775861306895 -0.1143582885589076 -0.1229081801341625 -0.1317104239550293 -0.1407722419016473 -0.1500799346361958 -0.1597735116033965 -0.1696981010310274 -0.1798454399304861 -0.1902283440973598 -0.2009524781120353 -0.2118835353403332 -0.223018957934177 -0.2343760768322882 -0.2460317517609161 -0.2578702312346017 -0.2698807325569801 -0.2821272518216063 -0.2946081139128305 -0.3072506325067055 -0.3200426400719323 -0.3330664778708492 -0.34627676596046 -0.3596222931935031 -0.3731086672195678 -0.3868213044862543 -0.4006657402403793 -0.4146217585292273 -0.4287150422018531 -0.4429973429104379 -0.4573861311116874 -0.4718634060682891 -0.486465035850423 -0.5012205373373284 -0.516058816218921 -0.5309673269974784
 3.890000000000001 -0.02829795881162944 -0.02963816863269297 -0.03056954262849132 -0.03127629539701537 -0.03182144033583079 -0.03223172964210264 -0.03251765431260889 -0.03268771414376381 -0.03275696773164327 -0.03273244247201479 -0.03265623456036959 -0.03254453899196097 -0.03242149956184104 -0.03232187886491378 -0.03227049829597561 -0.03228616804977591 -0.03239506712107776 -0.03262856330471742 -0.03299794319568328 -0.03363604218918237 -0.03446931448073798 -0.03550984306626948 -0.03676910974219005 -0.03825589510551985 -0.03997897855399302 -0.04195774828617793 -0.04420350130161932 -0.04679698340096383 -0.04973704918612221 -0.05297261206042148 -0.05649404422878579 -0.06030483669791131 -0.06441509927646827 -0.06886167057530734 -0.07372544800767855 -0.07888892778947376 -0.08434534493947066 -0.090085333279605 -0.0961144454352425 -0.1026054028354935 -0.1093678757135113 -0.1164078031068394 -0.1237099228577589 -0.1313432216136619 -0.1393347448274467 -0.1475854567579322 -0.1560766004702936 -0.1648261678365213 -0.1739605395359094 -0.1833157450555589 -0.1928962326909138 -0.2027072095463236 -0.2128629615356274 -0.2232302233827754 -0.2337914986224705 -0.2445772896008496 -0.2556646074761835 -0.266925992219627 -0.2783770926159859 -0.2900470462645259 -0.3019590295798187 -0.3140345877926212 -0.3262670049507941 -0.3387316039202588 -0.351382736385994 -0.3641701728530755 -0.377094352647755 -0.3902549039185876 -0.4035445336375982 -0.4169573076014972 -0.4305030704329447 -0.4442424655818566 -0.4580825353267723 -0.4720295007762596 -0.486096991870383 -0.5003151373822186 -0.5146214049194304 -0.529005300925895
 3.91 -0.05621233867278885 -0.05756326895209529 -0.05851302225471677 -0.05923144328831143 -0.05980241558448363 -0.06023747149880609 -0.06054989221083407 -0.06073988772412431 -0.06082586686626534 -0.06081902728890309 -0.06073711546777183 -0.06060106670273413 -0.06044732511781525 -0.06028786366124805 -0.06015990410552607 -0.0600800370474488 -0.06006761190818999 -0.06014962693334791 -0.06035117919302824 -0.06078884458190537 -0.06140902781931601 -0.06220870244933874 -0.06320211084088978 -0.06440164418783034 -0.06582178250906701 -0.06747303464868271 -0.0693635482760504 -0.07159590988598108 -0.0741575147988609 -0.07698565716081163 -0.08009429994385631 -0.08347479494609811 -0.08713891279190733 -0.091128692932128 -0.09552574364428867 -0.1002090520328354 -0.10517204402937 -0.1104162843929135 -0.1159441867101734 -0.1219160133958388 -0.1281542056928844 -0.1346714036728942 -0.1414493762364026 -0.148538671113263 -0.1559895148630197 -0.1636925328753174 -0.1716411493703216 -0.1798432773991649 -0.1884134088444185 -0.1972163244205811 -0.2062351836745977 -0.2154903449864092 -0.2250828355695127 -0.2348839014715702 -0.2448855175750273 -0.255113287597772 -0.2656318440938179 -0.2763347484540288 -0.2872195809068634 -0.2983347105191632 -0.3096850051969628 -0.3211946616863539 -0.3328683655743685 -0.3447772612899103 -0.3568632821047242 -0.3690999301343938 -0.3814718463394016 -0.394081140526211 -0.4068221313484042 -0.4196857763078565 -0.4326935317559659 -0.4458836528949184 -0.4591878237790157 -0.4725997673160327 -0.4861320852686477 -0.4998251782559078 -0.5135998757547582 -0.5274728561016189
 3.93 -0.08402918925708569 -0.08536989922555538 -0.08631911084248944 -0.08704486892244745 -0.08761709712768884 -0.08805347796819163 -0.08837174280167392 -0.08857219183360687 -0.08865887411724582 -0.08865131755365407 -0.08855610889173704 -0.0884057437282717 -0.08820435650795044 -0.08798924052342105 -0.0877873479153326 -0.08761146967238709 -0.08748417563140176 -0.08742976447735984 -0.08747753374348832 -0.08773379981132035 -0.08814626791078073 -0.08872161212027319 -0.08945878536676055 -0.09038360942587786 -0.0915139049220306 -0.09285400132851152 -0.09442265696762497 -0.09629833901081497 -0.09848996347881211 -0.1009388452417816 -0.1036440380194863 -0.1066085443814595 -0.1098491657471845 -0.1134027723863005 -0.1173469434187995 -0.1215628268152589 -0.1260505993970673 -0.1308148268366871 -0.135852933657902 -0.1413215532361196 -0.1470551977986476 -0.1530549884250219 -0.1593143350473367 -0.1658792464505874 -0.1728041802730527 -0.1799683030066737 -0.1873797099974732 -0.195040465445981 -0.2030710924076962 -0.2113194927935593 -0.2197934473704564 -0.2284952657617492 -0.2375343564478243 -0.2467832267666772 -0.2562331829145128 -0.265900489946393 -0.2758641217768911 -0.286013461180791 -0.2963351797938225 -0.3068924581134116 -0.317686795499478 -0.3286505001752635 -0.339763509228197 -0.3511207986107934 -0.3626597131415856 -0.3743427365061152 -0.3861661412579331 -0.3982252388196712 -0.410421699484131 -0.4227416824154324 -0.4352084056501999 -0.4478651660987949 -0.4606304495465965 -0.4735033606553265 -0.486509992964431 -0.4996723288925051 -0.5129251097387701 -0.5262678256846103
 3.95 -0.1116836761442865 -0.1129995550560237 -0.1139251640246854 -0.1146300079690414 -0.115186330678724 -0.1156087748142411 -0.1159227519069956 -0.1161117123593023 -0.1161868554444139 -0.1161560293065476 -0.1160434809609132 -0.1158553062937484 -0.1156151300623556 -0.1153478958951437 -0.1150654662916715 -0.1148033526227019 -0.1145651751302506 -0.1143871029276502 -0.1142768139996173 -0.1143589452023113 -0.114578842263426 -0.1149342697822622 -0.1154365012298184 -0.1161048789488905 -0.1169572941541723 -0.1180022869323647 -0.1192489662423002 -0.1207942699150681 -0.1226332646541533 -0.1247087260355801 -0.1270349185080715 -0.1296032353932173 -0.1324317288856509 -0.135553580053239 -0.1390605488372882 -0.1428288240527547 -0.1468582833884744 -0.1511531034074114 -0.1557160095469055 -0.160695166118952 -0.1659400563104887 -0.1714356221836955 -0.1771842846763256 -0.1832452336020385 -0.1896433676507625 -0.196293604389072 -0.2031778402605857 -0.2103041105863861 -0.2177963995654641 -0.2255145902751776 -0.2334499846717417 -0.2416050135907408 -0.2501015667476629 -0.2588065127384649 -0.2677018990401612 -0.2768223720114396 -0.2862393068933047 -0.2958368478097606 -0.3056115277685105 -0.3156197386616961 -0.3258675212666668 -0.3362720852467844 -0.3468424291522596 -0.3576524304210262 -0.3686391953796488 -0.3797782092442739 -0.3910563561216129 -0.4025705290099695 -0.4142299098003055 -0.4260120692773501 -0.4379347371207496 -0.4500556519062697 -0.4622882411070282 -0.4746325310947896 -0.4871117171412966 -0.4997538234196606 -0.5124814930057893 -0.5253071578798791
 3.97 -0.1390414784018459 -0.1403133655333315 -0.1411960709200057 -0.1418653395822504 -0.142387445433882 -0.1427875112821768 -0.1430667588278833 -0.1432249786652369 -0.1432794002819904 -0.1432250420594352 -0.1430768812724317 -0.1428487640894422 -0.1425635055725669 -0.1422293596775823 -0.1418756092539883 -0.1415181660450546 -0.1411746606878737 -0.1408622127134205 -0.1406091305466131 -0.1405296015063806 -0.1405575218057402 -0.140705426551877 -0.1409803397462239 -0.1414068842845655 -0.1419925119571284 -0.1427490134486966 -0.1436912683387259 -0.1449130751014609 -0.1464184011060805 -0.14814409261683 -0.1500893747931782 -0.1522790316899805 -0.1547071662576478 -0.1574257903423346 -0.1605015746861351 -0.1638400989272917 -0.1674196316004162 -0.1712646901367254 -0.1753555308642891 -0.1798664090082998 -0.1846304286913467 -0.1896348129337122 -0.1948946636536881 -0.2004519716679027 -0.2063487766916703 -0.2124821773393561 -0.2188473211247688 -0.2254563344615574 -0.2324296226636529 -0.2396187999457036 -0.2470236494235598 -0.2546465731147629 -0.2626146319390719 -0.2707801857190022 -0.2791371231804032 -0.2877183619530537 -0.29659352857129 -0.3056523984746602 -0.3148908560086099 -0.3243558644251978 -0.33405593588384 -0.3439219914520937 -0.3539508311064643 -0.3642158737332601 -0.3746657871294676 -0.3852599080036763 -0.3959995219770289 -0.406981993584226 -0.4181013262745532 -0.429348632412959 -0.440739143281172 -0.4523310790788626 -0.4640436389248492 -0.4758625008583413 -0.4878160918402403 -0.4999307177544843 -0.5121489434094371 -0.5244616925393313
 3.99 -0.1656926855816891 -0.1669112602310001 -0.1677480711298456 -0.1683634133976879 -0.1688441010694444 -0.1691968870955076 -0.1694433133417581 -0.1695675105895811 -0.169584638535893 -0.169496105793165 -0.1693070198894508 -0.169044827268416 -0.1687057032893788 -0.1683140922273445 -0.1678844772730468 -0.1674367405330015 -0.166992613029552 -0.1665633247009266 -0.1661788544013021 -0.1659349499008638 -0.1657876278858872 -0.1657423839588077 -0.1658017026383058 -0.1659931073594008 -0.1663236204735448 -0.1668185532487287 -0.1674730158695965 -0.1683928474375627 -0.1695671959709442 -0.1709508984050947 -0.1725521105925569 -0.1743717473032209 -0.1764174222244845 -0.1787423579614389 -0.1814119360370601 -0.1843285168924078 -0.1874828398868393 -0.1908881732982461 -0.194533954323286 -0.1985869890776453 -0.2028772225963094 -0.2074172888338488 -0.2121958006647251 -0.2172658398836074 -0.2226759072057121 -0.2283134622671588 -0.2341765136253486 -0.2402797687593536 -0.2467410640703367 -0.2534223248819858 -0.2603110754409714 -0.2674197289174343 -0.2748637274054846 -0.2825006419237321 -0.2903373324158443 -0.2983976277511244 -0.3067434657251198 -0.3152688330602578 -0.3239715454065109 -0.3329039173420929 -0.3420762823741774 -0.3514115829396598 -0.3609113704059448 -0.3706430850717672 -0.3805645861680476 -0.3906281618587886 -0.400839929241998 -0.4112950543506573 -0.4218890921537271 -0.432609086557187 -0.4434807904051241 -0.4545518254808552 -0.4657335325080991 -0.4770391511521868 -0.4884820000213188 -0.5000800266678724 -0.5117889375897477 -0.5235920182317693
 4.01 -0.190963925169783 -0.1921264066558424 -0.1929162321879185 -0.1934973269821034 -0.1939247351914184 -0.1942447699058296 -0.1944493931522628 -0.1945468258946224 -0.1945318880338132 -0.1944183284077625 -0.1942015647914519 -0.1939049038969407 -0.1935265913734101 -0.1930833618071919 -0.1925995887218135 -0.1920815545780434 -0.1915441407739444 -0.1910198976449209 -0.190507694463784 -0.1901297894408112 -0.1898340097238238 -0.1896087813982539 -0.189483659487228 -0.1894625479516598 -0.1895681596903374 -0.1898107165400309 -0.1902074792755979 -0.1908400976101019 -0.1917212001949395 -0.1927913446199687 -0.1940620874136592 -0.1955418740432422 -0.1972253189148723 -0.1991809753738036 -0.2014709157045722 -0.2039892811311956 -0.2067440718173796 -0.2097265568667419 -0.2129536743230434 -0.2165695211704426 -0.2204244133337516 -0.2245109856787231 -0.2288369420123386 -0.2334438950831199 -0.2383774765814626 -0.2435427171399729 -0.2489285363338403 -0.2545434426812139 -0.2605191836436105 -0.2667027356263372 -0.2730937939789331 -0.2796994529956427 -0.2866412159159006 -0.2937747049248483 -0.3011005911538733 -0.3086468046811714 -0.3164803245323347 -0.3244955786809736 -0.3326781840493571 -0.3410990165090886 -0.3497512708818098 -0.3585714609399324 -0.3675482094074058 -0.376765487960514 -0.3861692172287055 -0.3957170267954626 -0.4054137451991977 -0.4153524099341941 -0.4254240474515787 -0.4356337631603351 -0.4459897714283576 -0.4565503655835421 -0.4672313979149219 -0.478021569673841 -0.4889599710751793 -0.5000620112986183 -0.5112682884899447 -0.5225751197624162
 4.03 -0.2143138504705493 -0.2154338781324068 -0.2161805274447501 -0.2167288237179199 -0.2171289012201312 -0.2174119131774868 -0.2175984617739957 -0.2176750281515822 -0.2176477324101169 -0.2175227136074329 -0.2172965797593571 -0.2169758478397363 -0.2165813237804741 -0.2161149224715628 -0.2155936277611281 -0.2150245324554705 -0.2144319783191166 -0.2138311360748673 -0.213232255403863 -0.2127458749456341 -0.2123188622981824 -0.2119586240180449 -0.2116709656203737 -0.2114713415790268 -0.2113837453266525 -0.211407089254795 -0.2115727047139959 -0.2119608820139067 -0.2125784604234173 -0.2133687581707764 -0.2143443924437389 -0.2155056093897123 -0.2168755941159111 -0.2184867806895312 -0.2204238421379223 -0.2225779204487885 -0.2249575565703825 -0.2275623404117244 -0.2303901708428278 -0.2336016456949448 -0.2370392317608196 -0.2407026247949569 -0.2445992495139113 -0.2487621395965869 -0.2532556276845566 -0.2579696253823949 -0.2628927132580365 -0.2680549308431437 -0.2735608866335002 -0.27927426808942 -0.285182701636181 -0.2913161626644811 -0.2977702455309106 -0.3044173535584505 -0.3112575990369981 -0.3183089632239127 -0.3256439063445868 -0.3331625175930477 -0.3408520651325819 -0.3487744360963907 -0.3569249065882687 -0.3652438816833206 -0.3737219754287016 -0.3824302308443932 -0.39132949992401 -0.4003787136356367 -0.4095738919227081 -0.4190048137049152 -0.4285795068791507 -0.4382907783204955 -0.4481481638832352 -0.4582071784019259 -0.4683898256924919 -0.4786907685533697 -0.4891320487666917 -0.4997475470995139 -0.5104616033050893 -0.521281216124188
 4.05 -0.2356415189090497 -0.2367324021051971 -0.2374530343699286 -0.2379708711055257 -0.2383530266925749 -0.2386253044899815 -0.2387935068349827 -0.2388660450431668 -0.2388430194084914 -0.2387200092033073 -0.2384985226783858 -0.2381863570629426 -0.2377899385646778 -0.2373225423698044 -0.2367802926430911 -0.2361966925279031 -0.2355697441462521 -0.2349116885988445 -0.2342514859651392 -0.2336873653034073 -0.2331729746507971 -0.2326910710234076 -0.2322700404163616 -0.2319340578038935 -0.2316719871394324 -0.2315206013557023 -0.2314876223648228 -0.2316566410584207 -0.2320410273077478 -0.2325829699638051 -0.2332906468574807 -0.2341758647996954 -0.2352428295815492 -0.2365527959744931 -0.2381691477304986 -0.2399905275822452 -0.2420187472433155 -0.2442614974084063 -0.2467267077535462 -0.2495584669363344 -0.2526107525961865 -0.2558727713545972 -0.2593632588154198 -0.2631203695651521 -0.267188317173257 -0.2714806341924767 -0.2759734521591839 -0.280692321593738 -0.2857531420008685 -0.2910133018700716 -0.296474108676029 -0.3021395988790525 -0.3081312179255442 -0.3143168902484752 -0.3206855792679018 -0.3272629873914914 -0.3341277760150789 -0.3411632755232494 -0.3483776752899437 -0.3558143736790957 -0.363481088045293 -0.3713188647344712 -0.37930572908463 -0.3875361554265906 -0.3959419470847756 -0.4045047163780269 -0.4132113146204488 -0.4221546821223026 -0.4312484881909113 -0.4404706711316257 -0.4498469382488057 -0.4594166558468609 -0.4691197892313115 -0.4789414727098977 -0.4889069195937337 -0.4990394321984972 -0.5092797718456663 -0.5196274688637965
 4.07 -0.2551566507344671 -0.2562299288421666 -0.2569319132556345 -0.2574323994668521 -0.2578010019660364 -0.258064174241655 -0.2582311087804396 -0.2583134170674048 -0.2582955995858627 -0.258187345817452 -0.2579884942421571 -0.2576930023383386 -0.2573083665827665 -0.2568443424506492 -0.2563112044156797 -0.2557125559500668 -0.255066219524593 -0.2543863766086507 -0.2536830376703114 -0.2530578321763688 -0.2524613685924151 -0.251901134382905 -0.2513740560112296 -0.2509031989397963 -0.2505039976301191 -0.2501972255429066 -0.249986305138167 -0.2499625578753104 -0.2501394442132661 -0.2504514136106035 -0.2509152445256673 -0.251546754416712 -0.2523497897420559 -0.2533674559602361 -0.2546893575301779 -0.2562006279113809 -0.2579068295641016 -0.2598212639495618 -0.2619343815301591 -0.2644090417697003 -0.2670978431336386 -0.2699903830893264 -0.273091618106291 -0.2764632736565114 -0.280131044214726 -0.2840134932587421 -0.2880994932697747 -0.2923996457327882 -0.2970283411368806 -0.3018587689756536 -0.3068877377476311 -0.312118104956685 -0.3176621271124813 -0.3233984897309505 -0.3293138773347821 -0.3354440634539406 -0.3418450206261991 -0.3484218303977138 -0.3551710533236054 -0.3621420889685805 -0.369345705907572 -0.3767078317264136 -0.3842290930225336 -0.3919859954056948 -0.399927163498746 -0.4080113409384185 -0.4162466903761488 -0.4247230234789381 -0.4333398209302395 -0.442098832430891 -0.4509985367000708 -0.4601045914763038 -0.4693385135184962 -0.478694658607012 -0.4881955715447903 -0.4978627361585031 -0.5076506352997545 -0.5175383608463235
 4.09 -0.2729894981093199 -0.2740521605239712 -0.2747394663059306 -0.2752287310347015 -0.2755904793074695 -0.2758542047391233 -0.2760289799622599 -0.276114856627208 -0.2761178054020408 -0.2760321059726043 -0.2758510970425352 -0.2755778963332909 -0.2752177005841827 -0.2747715655524043 -0.2742508260130729 -0.2736598157592631 -0.273007347602062 -0.2723055633706077 -0.2715696139121464 -0.2708994190920886 -0.2702451777940706 -0.2695983279200247 -0.2689814263902446 -0.2684058991434721 -0.2678853411369717 -0.267428126346632 -0.2670615377670504 -0.2668655274116478 -0.2668515563127727 -0.266958254521823 -0.2672046011093743 -0.2675986541653153 -0.2681465307989899 -0.2689091871393554 -0.269948808335144 -0.2711682585550408 -0.2725750809878651 -0.2741729878427694 -0.27596420034945 -0.2781099987583628 -0.280443042340965 -0.2829895593899527 -0.2857304372195335 -0.2887223821656932 -0.2920200995864932 -0.2955118338623719 -0.2992020683964758 -0.3031045256149931 -0.3073350869675155 -0.3117518529274119 -0.3163593629922272 -0.3211692156840953 -0.3262899685501748 -0.3315930481631053 -0.3370806901214873 -0.3427669890503822 -0.3487308486018343 -0.3548672614554209 -0.3611654593188254 -0.3676916229284375 -0.374447632049971 -0.3813557554791247 -0.3884290310422567 -0.3957343155970938 -0.4032156450334718 -0.4108460342741043 -0.4186264772753794 -0.4266497570281991 -0.4348115655588387 -0.44311155392985 -0.4515575822409943 -0.4602136196302156 -0.4689940042746477 -0.477903253391657 -0.4869521032399318 -0.4961762491205999 -0.5055136453784006 -0.5149650754028867
 4.11 -0.2890120645693623 -0.2900697207038876 -0.290760727096707 -0.291248489412729 -0.2916060623535301 -0.2918741096573614 -0.292065794099166 -0.292171987490593 -0.2921998706800149 -0.2921389035525523 -0.2919873950300946 -0.2917469430713253 -0.2914167546717574 -0.2909974558637582 -0.2904902317165887 -0.2899120763364453 -0.2892622428664993 -0.2885538634869445 -0.2877930394150505 -0.2870945809052143 -0.2863880672490238 -0.2856858467753227 -0.2849895068502786 -0.2843171338774608 -0.2836812132979194 -0.2831099695902748 -0.2825984862708153 -0.2822486258935886 -0.2820573100505208 -0.2819781393715233 -0.2820242835246214 -0.2822010612160875 -0.2825258601905745 -0.2830426672312751 -0.2838258181600741 -0.2847784078377229 -0.2859071801640138 -0.2872108780779792 -0.2887031335580863 -0.2905314976224589 -0.2925524203290988 -0.29475656077613 -0.2971607971020491 -0.2998106764859987 -0.3027419551480452 -0.3058758483494781 -0.3091986003931284 -0.3127178246236912 -0.3165596234280836 -0.3205923782358009 -0.3248113895193048 -0.3292192967944296 -0.3339372686207973 -0.338828732602269 -0.343899375387406 -0.3491719926699561 -0.3547154291893584 -0.3604272487312854 -0.3663066741281931 -0.3724071272598999 -0.3787244890541981 -0.3852052394874859 -0.3918403675854276 -0.3987119114236397 -0.405756738128412 -0.4129524138774512 -0.4203008839006612 -0.4278810624809473 -0.4356036029550618 -0.4434666077144755 -0.4514884882062873 -0.4597068649341631 -0.4680504674593204 -0.4765275444015389 -0.4851409834402145 -0.4939376913154567 -0.5028483738292091 -0.5118662858464313
 4.13 -0.3030279148398809 -0.304088914124137 -0.3047888603920357 -0.3052899693918438 -0.3056680359270127 -0.3059543438561958 -0.3061656060932592 -0.3063046146072947 -0.306367300422643 -0.3063424036189097 -0.3062295333309897 -0.3060277577490935 -0.3057299841187739 -0.3053449687409615 -0.3048678569719949 -0.3043084732236614 -0.303673900963239 -0.302965232713539 -0.3021992900529624 -0.3014757836155448 -0.3007400330910222 -0.2999847672248914 -0.2992282738184748 -0.2984827597290032 -0.2977582408696828 -0.2970734422097916 -0.2964457177747648 -0.295956190646292 -0.2956222229624266 -0.2953738059176954 -0.2952379497632172 -0.2952291238068381 -0.2953422164132555 -0.2956381850041789 -0.2961935560584719 -0.2968989251123246 -0.2977783167594246 -0.2988110146511476 -0.300028941496747 -0.3015716190635689 -0.3032932381772699 -0.3052008487220519 -0.3072868696409068 -0.309613148935878 -0.3122174636683361 -0.3150087799592676 -0.3179860529895802 -0.3211576070004218 -0.3246427052935243 -0.3283081502315532 -0.3321506432384802 -0.3361892147999792 -0.3405238844638352 -0.3450331008403724 -0.3497128516029089 -0.354597643488229 -0.3597413822970732 -0.3650557028946606 -0.3705333892112259 -0.3762229442425866 -0.3821355100507304 -0.388202347764429 -0.394433167579884 -0.4008860087613906 -0.4075184396420375 -0.4143038276244306 -0.4212320791814497 -0.4283995598570316 -0.4357105942669888 -0.4431526660998588 -0.4507490081177825 -0.4585520821574258 -0.4664838191309242 -0.4745433690268754 -0.4827470609113549 -0.4911290829289836 -0.4996316323040229 -0.5082450553415123
 4.15 -0.3150318949946658 -0.3161162868748746 -0.316839702303195 -0.3173712571092548 -0.317777466195948 -0.3181032335394485 -0.3183536521892201 -0.3185317642680365 -0.318634090971992 -0.3186535025705282 -0.3185897284064509 -0.3184334468959573 -0.3181846355286639 -0.3178346108676386 -0.3173928785494295 -0.3168665632841083 -0.3162508788553056 -0.3155567681202576 -0.3147945230098586 -0.3140547545287031 -0.3133006427551517 -0.3125112968413886 -0.3117094250134875 -0.3108941345714875 -0.3101027318894616 -0.3093257024156078 -0.3085945406723343 -0.3079936402563539 -0.3075190938387875 -0.3071292931652745 -0.3068405690560856 -0.3066565514062529 -0.3065900091856939 -0.306690090439365 -0.3070338422874008 -0.307521240925281 -0.3081658216239975 -0.3089627987302368 -0.3099268956665671 -0.3112061549316465 -0.312659598100435 -0.3142817358244181 -0.3160845778318535 -0.3181137829280161 -0.3204161189954702 -0.3228934129943508 -0.3255457809626563 -0.3283935680165646 -0.3315432983507605 -0.3348732452387768 -0.3383785510333603 -0.3420574571668547 -0.3460391341515914 -0.3501904115803174 -0.3545064581266271 -0.3590221115454244 -0.3637954286734 -0.3687287954295373 -0.373830376815635 -0.3791377069168553 -0.3846706889022999 -0.3903524950256019 -0.396185446625553 -0.4022508241267531 -0.4084942370402849 -0.4148853939644188 -0.4214221925853492 -0.4281920996779531 -0.4351016711065885 -0.442156811825916 -0.4493578558817561 -0.4567665164119767 -0.4642990456474236 -0.471964484912871 -0.4797747946280175 -0.487765414308523 -0.495868772567063 -0.5040882471144479
 4.17 -0.3254090729445713 -0.3265205468827763 -0.3272818207772774 -0.3278549305371263 -0.3283055711622929 -0.3286730667436717 -0.3289694304631006 -0.3292000445933723 -0.3293457904982504 -0.3294191886324902 -0.3294019885418602 -0.3292886688631644 -0.329087157324274 -0.3287779707441527 -0.3283729850328889 -0.3278707351917363 -0.3272797753131518 -0.3265957885808337 -0.3258369172697777 -0.3250916927463177 -0.3243152754681877 -0.3234972849845823 -0.3226452499362127 -0.3217831380553871 -0.3209203661660758 -0.3200692901840001 -0.3192412851167101 -0.3185300250636849 -0.3179413832164273 -0.3174211118585699 -0.3169812323659911 -0.3166431152069338 -0.3164078099421359 -0.3163280852249652 -0.3164839788015681 -0.3167705375110268 -0.3171981672855164 -0.3177795531504937 -0.3185071392248662 -0.3195424987212054 -0.3207451539459449 -0.3221025662996011 -0.3236415462770128 -0.3253936934675785 -0.3274111665555224 -0.3295981033201647 -0.3319569606362087 -0.3344926744740473 -0.3373369199000793 -0.3403502510770449 -0.3435270812643765 -0.3468850728185724 -0.3505323371935813 -0.3543458849412087 -0.3583192657115433 -0.362487208253405 -0.3669112904148073 -0.3714906391434489 -0.376239330487222 -0.3811874695947464 -0.3863540107159236 -0.3916757272025202 -0.3971426315087698 -0.4028388751920109 -0.4087098689133346 -0.4147350024382752 -0.4208940246375246 -0.4272911234876693 -0.4338250160719634 -0.4405036485811311 -0.4473264463141939 -0.454349823679344 -0.4615176241948329 -0.4688007604899078 -0.476237584305776 -0.4838507164966024 -0.4915762770305543 -0.4994301849908664
 4.19 -0.3346823792430493 -0.3358280247165881 -0.3366381664027682 -0.3372556302881828 -0.3377514114675741 -0.3381711541438444 -0.3385112016280676 -0.3387850063394993 -0.3389737498055996 -0.33908705266205 -0.3391078946527708 -0.3390409746299476 -0.33886465055406 -0.3385893394939057 -0.3382070876266345 -0.3377275202377819 -0.3371406117213129 -0.3364621855796557 -0.3356963244237554 -0.3349340099731144 -0.334134343055855 -0.3332779836087738 -0.3323815006773985 -0.3314571224160674 -0.3305192860879882 -0.32958645806533 -0.3286730938292965 -0.3278483279702207 -0.3271426741876584 -0.3264964252904972 -0.3259197831970595 -0.3254265989352239 -0.3250280626425504 -0.3247739935664136 -0.3247437800641415 -0.324836309603175 -0.3250597587612196 -0.3254249832264189 -0.3259384777975369 -0.326742916384148 -0.3277035220068369 -0.3288184767974194 -0.3300935119991597 -0.3315865779670162 -0.3333338141678919 -0.3352433391808978 -0.3373218106976346 -0.3395750455224862 -0.3421209395729332 -0.3448254678798723 -0.3476994745879631 -0.3507488729559864 -0.35407959535722 -0.357577133279833 -0.3612312373273032 -0.3650677972188476 -0.3691614317898733 -0.373413178992458 -0.3778122458958406 -0.3824237986869412 -0.3872501126708996 -0.3922186722716439 -0.3973451110324717 -0.4026878416166735 -0.4082085658081591 -0.4138718745121324 -0.419676987755782 -0.4257180846889987 -0.4318988735851286 -0.4382145918417475 -0.4446824959814717 -0.4513529216528025 -0.4581500736309905 -0.4650806158189451 -0.4721575812481698 -0.4794125920797407 -0.4867837596053075 -0.4942792442481414
 4.21 -0.3431817581967138 -0.3443653946977174 -0.3452151135201622 -0.3458777207263561 -0.3464155615035804 -0.3468718401641007 -0.3472532501451786 -0.3475559040090834 -0.3477767934431095 -0.3479170392595976 -0.3479642813959476 -0.3479076389146489 -0.3477491000033033 -0.3474921319746525 -0.3471124412666069 -0.3466287934422856 -0.3460387731900498 -0.345348284323542 -0.3445654097817354 -0.3437736616289757 -0.3429332510550376 -0.3420268783751803 -0.3410711630302057 -0.3400847635865283 -0.3390717177362426 -0.3380432022971989 -0.3370250432130883 -0.3360998855535251 -0.3352670235141431 -0.3344858804166972 -0.3337661587091683 -0.3331246899658784 -0.3325643848876112 -0.332146413301742 -0.3319310141623788 -0.3318360055505063 -0.331862764674141 -0.3320214778685009 -0.3323131905961754 -0.332899277447317 -0.3336270821398317 -0.3345047775195948 -0.3355373455606627 -0.3367747873655111 -0.3382591531652754 -0.3399058923200147 -0.3417139933189772 -0.3436899637808888 -0.345957540454259 -0.3483776392176887 -0.3509571750802092 -0.3537127121816295 -0.3567452337929025 -0.359933842316507 -0.3632791492868539 -0.3668091553707038 -0.3705819103676071 -0.3745091132103684 -0.3786012819655253 -0.3828788538338554 -0.3873754051508951 -0.3920202213874924 -0.396810997150379 -0.4018268461827668 -0.4070136013649623 -0.4123414147150224 -0.4178092073894217 -0.423502789683754 -0.4293471810334615 -0.4353236400145897 -0.4414528943445739 -0.4477761508830587 -0.45423453563274 -0.4608216637402487 -0.4675553094970621 -0.4744652863404477 -0.4814979968544417 -0.4886452327708697
 4.23 -0.3508049792693804 -0.352018656304284 -0.3529016616260399 -0.3536045213708943 -0.3541758908164967 -0.3546649043819081 -0.3550645456276165 -0.355385987255548 -0.3556269211090815 -0.3557741181730676 -0.3558301285738485 -0.3557819115792786 -0.3556219255987525 -0.3553512481832302 -0.3549707060252656 -0.3544746149590434 -0.3538609899604133 -0.3531476251469292 -0.3523239637778932 -0.3515002282543991 -0.3506016201193889 -0.3496419900577048 -0.3486208678961447 -0.3475559326035298 -0.3464560122907732 -0.3453421542109525 -0.3442262047593911 -0.3431875694737379 -0.3422340230340666 -0.3413199292629625 -0.340466071125638 -0.339669570730035 -0.3389584193269468 -0.3383658473101443 -0.3379818442165075 -0.3376999187261744 -0.337532688662685 -0.3374954109931485 -0.3375862518284078 -0.337956696423229 -0.3384622491764806 -0.3391139336313476 -0.3399067924755381 -0.340906757541509 -0.342148779806708 -0.3435474093938224 -0.345089305571042 -0.3468084867523387 -0.3488028804977619 -0.3509580035137394 -0.3532640716534083 -0.355739949916948 -0.3584862324519396 -0.3613855925537384 -0.3644386526658643 -0.3676688943804116 -0.3711475084384768 -0.3747803947306054 -0.3785601022972629 -0.3825431193293243 -0.3867274631685786 -0.3910570203082693 -0.3955369163936453 -0.4002356962225435 -0.405100003745988 -0.4101075320688237 -0.4152597034503658 -0.4206344793050856 -0.4261530002033127 -0.4318064258719736 -0.4376058151953557 -0.4436095362159009 -0.4497375961350287 -0.4559965013139911 -0.4624073872747587 -0.4689858187009404 -0.475690769438736 -0.4825197724979202
 4.25 -0.3571436487685653 -0.3583731458576405 -0.3592908270596125 -0.3600163685829365 -0.3606156757935177 -0.3611225332147208 -0.3615395445273819 -0.361871642569819 -0.3621160693378487 -0.3622657759848051 -0.3623162928215558 -0.3622558793165247 -0.3620872340957182 -0.3618045049427496 -0.3614045587988666 -0.360884991762989 -0.3602512390917392 -0.3594985951994811 -0.3586456036583665 -0.3577670771983716 -0.3568277577073546 -0.3558075862311068 -0.3547218429734063 -0.3535826272960838 -0.3524041977190886 -0.3511999519205591 -0.3499859467369024 -0.3488409581628713 -0.3477770613516613 -0.346739200614997 -0.3457509794232378 -0.3448234204054859 -0.3439698853496971 -0.3432206952028114 -0.3426744600708735 -0.3422251792191808 -0.3418827310724244 -0.3416607532148492 -0.3415612823904168 -0.3417339345029853 -0.342037364616488 -0.3424783069551394 -0.343063384903636 -0.3438387210073754 -0.3448498669726949 -0.3460156136671064 -0.3473276211195593 -0.3488022585207093 -0.3505527842232028 -0.3524573057419742 -0.3545035397545648 -0.3567192221014475 -0.3592000677863765 -0.3618328109767459 -0.3646179350039751 -0.3675781223639021 -0.3707800247172028 -0.3741317528898245 -0.3776248368734403 -0.3813196858259302 -0.3852138680718689 -0.3892571911030513 -0.3934441915790274 -0.3978422553276708 -0.4024110373457601 -0.4071220017995922 -0.411972802025621 -0.4170468305311132 -0.4222549289948403 -0.4276076882677948 -0.4330988583739286 -0.4387919985109279 -0.4446154770510136 -0.4505627315417713 -0.4566657187070113 -0.4629393244476687 -0.4693317538427197 -0.4758501111501481
 4.27 -0.3617151218038939 -0.3629610684807991 -0.3639014349611656 -0.3646456675239809 -0.3652701716213524 -0.3657924718785228 -0.3662174520938777 -0.3665495652389565 -0.3667965134584699 -0.3669457780703151 -0.3669814595655976 -0.3669113676086457 -0.3667326410370411 -0.3664340178616405 -0.3660140852666065 -0.365464969609433 -0.3648056364209915 -0.3640297304055546 -0.3631350754408462 -0.362220174578082 -0.3612329800420162 -0.3601656532309963 -0.3590155347170181 -0.3578187042457834 -0.3565726107367682 -0.3552919622832889 -0.3539910361525833 -0.352757638785882 -0.3515985357985025 -0.3504588019799373 -0.3493610112939516 -0.3483106568786911 -0.3473258310467906 -0.3464545652854985 -0.3457639002567947 -0.3451657757975362 -0.3446727309195903 -0.3442878638099964 -0.3440236818311173 -0.3440185315208195 -0.3441505085926462 -0.3444073779360122 -0.3447943536164066 -0.3453795288756014 -0.3461921861318853 -0.3471480469802888 -0.3482468321928462 -0.3495070917188485 -0.3510355946851291 -0.3527103593963452 -0.3545343933352916 -0.3565136831632145 -0.3587553847201543 -0.3611484830252927 -0.3636853822773261 -0.3663981258548508 -0.369347476316765 -0.3724388054026981 -0.3756749540334487 -0.3791064723114506 -0.3827389795212492 -0.3865137241300114 -0.39043551378805 -0.3945624453293668 -0.398854944772228 -0.4032858073197549 -0.4078551873605458 -0.4126512884693141 -0.4175807334075636 -0.4226448341242777 -0.4278574117566452 -0.4332634566308089 -0.438799658262647 -0.4444604953585762 -0.4502733358163926 -0.4562524067261404 -0.462362104371012 -0.4685825342282763
 4.29 -0.3642018245073122 -0.3654610203186595 -0.366419671492316 -0.3671900643761683 -0.3678316445065333 -0.3683649266081725 -0.3688043545943001 -0.3691405815665942 -0.3693850898152129 -0.3695259008188101 -0.3695535652445541 -0.3694817229481462 -0.369280202973846 -0.3689668135544966 -0.3685322021115462 -0.3679735352550892 -0.3672899287838907 -0.3664801176854264 -0.3655643261359214 -0.3646177175003933 -0.3635947343326977 -0.3624839283755814 -0.3612965505607328 -0.3600484310088441 -0.3587464190296714 -0.357409883122104 -0.3560437309742368 -0.3547385594634487 -0.3535000446564873 -0.3522796218095556 -0.3510866253684082 -0.3499464689684575 -0.3488572254348759 -0.3478712367827188 -0.3470687442170397 -0.3463519381330298 -0.3457355881161512 -0.3452149729422889 -0.3448111505779035 -0.3446607781802018 -0.3446361020973083 -0.3447315078684525 -0.3449678402241694 -0.3453805530864975 -0.3460238095692074 -0.3468001019780274 -0.3477173318108853 -0.3487891297581682 -0.3501227657029902 -0.3515995987214708 -0.3532203470830377 -0.3549943382507359 -0.357029578881555 -0.3592081248267722 -0.3615254511323127 -0.3640213020391228 -0.3667368909835647 -0.3696042305978335 -0.3726111527103777 -0.3758056483463568 -0.3792008577281072 -0.3827372702756331 -0.3864098446071145 -0.3902884285394443 -0.3943339990887784 -0.3985180424711179 -0.4028313041029041 -0.4073724186016521 -0.4120428297865932 -0.4168449606793563 -0.4217927835046682 -0.426938609691085 -0.4322090498717448 -0.4376028538851573 -0.4431442207760177 -0.4488586787960496 -0.4546932654048823 -0.4606479472709566
 4.31 -0.3645638765053811 -0.3658281310103164 -0.366808436308335 -0.3675971588146347 -0.3682600041478015 -0.3688055271298234 -0.3692497317860979 -0.3695905913454425 -0.3698336782401133 -0.3699688641058176 -0.3699976197817305 -0.3699092953105163 -0.3697028699383531 -0.3693787021149517 -0.3689254694935893 -0.3683539189311311 -0.367655956488071 -0.3668342874285608 -0.365891526220453 -0.3649265465353366 -0.3638709512485887 -0.3627345624394205 -0.3615183813909297 -0.360231298590159 -0.358887853728155 -0.3575085857000366 -0.3560990926050662 -0.3547367517467221 -0.3534373396327832 -0.3521537719754146 -0.3508974036912602 -0.349677698901544 -0.3485126709321729 -0.3474425223138526 -0.3465440047822046 -0.345733729277895 -0.3450062359467716 -0.3443830441400046 -0.3438674524142415 -0.3435932985317689 -0.3434417294606802 -0.3434151713750571 -0.3435124496551674 -0.3437830888876534 -0.3442773528657588 -0.344903634589544 -0.3456641862661241 -0.3465774393099186 -0.3477466743429152 -0.3490568111949379 -0.3505050089039448 -0.3521030957163229 -0.3539544590872108 -0.3559400156808339 -0.3580753113708477 -0.3603682312407099 -0.3628945395840595 -0.3655539899051159 -0.3683612349191026 -0.3713453965526803 -0.3745241459444038 -0.3778450634451991 -0.3812985386188599 -0.3849615102425656 -0.3887837163074188 -0.3927354440190101 -0.3968233197980009 -0.401125089280733 -0.4055666073198605 -0.4101342179850049 -0.4148470545634417 -0.4197452295608102 -0.4247783547018447 -0.4299237709311443 -0.4352216584139614 -0.4406933065370251 -0.4462849039093908 -0.4519778783633237
 4.33 -0.3629349836343736 -0.3642169464041758 -0.3652117352732853 -0.3660224567226678 -0.3666987064512917 -0.367251319376142 -0.3676965696322263 -0.3680437605725886 -0.3682762447683214 -0.3684121240085836 -0.368429959300614 -0.3683335008697526 -0.3681192281594647 -0.3677808598313601 -0.3673216237652208 -0.3667340070590313 -0.3660196560290094 -0.3651814462096401 -0.3642273623537133 -0.3632424884323626 -0.3621773076351134 -0.3610146423699261 -0.3597744242632483 -0.3584670441600761 -0.3570945421240026 -0.3556809574372917 -0.3542387386009449 -0.3528369833347704 -0.3514919285774676 -0.3501600404867098 -0.3488471944392337 -0.3475720050309374 -0.3463456060769827 -0.3452131006119048 -0.3442430408897286 -0.3433473383840924 -0.3425440437883815 -0.3418301170158675 -0.3412263571998531 -0.3408535426938357 -0.3405989810716687 -0.3404567291277356 -0.3404448828771436 -0.3405975375559107 -0.3409697976211792 -0.3414654267514314 -0.3421028078467168 -0.342880233028898 -0.3439051636419062 -0.3450675102520013 -0.3463619126480615 -0.3478091398418712 -0.3494998400684359 -0.3513282407863034 -0.3532962886779036 -0.3554203696499063 -0.3577708488335891 -0.3602595805852351 -0.3628796484865289 -0.3656839953449924 -0.3686775431944214 -0.371803573295352 -0.3750672261355428 -0.3785278114304789 -0.3821528081238967 -0.3859005043883306 -0.3897833076256783 -0.3938843544677999 -0.3981107107771256 -0.4024660216472986 -0.4069581514038392 -0.4116435436048347 -0.4164515710416548 -0.4213776757396972 -0.4264578989591543 -0.431705381195814 -0.4370615921818901 -0.4425377408868751
 4.35 -0.3595317908892866 -0.3608161915069785 -0.3618168334090663 -0.3626352231407783 -0.3633164364796322 -0.3638721484354406 -0.3643195632503202 -0.3646551743987043 -0.3648862045873549 -0.3650088557553768 -0.3650180390742381 -0.3649067249477849 -0.3646788530122653 -0.364328702136349 -0.3638537104211572 -0.363250565200286 -0.3625225130398424 -0.3616777297384717 -0.3607124003273983 -0.3597078190704641 -0.3586245994641697 -0.3574458142377228 -0.3561927853530862 -0.3548598740050339 -0.3534662006212064 -0.3520317048621764 -0.3505600856215132 -0.3491319510258539 -0.3477540584349845 -0.3463852544419184 -0.345035364872984 -0.3437126247879214 -0.3424330784799818 -0.3412488694760318 -0.3402210605366691 -0.3392677636563435 -0.338393710063484 -0.3376138302206351 -0.3369278238246003 -0.3364789398065953 -0.3361407363324123 -0.3359143008025867 -0.3358026698525798 -0.3358631393529699 -0.3361266944096535 -0.3365212593640572 -0.3370412177933599 -0.3377000525107321 -0.3386081455655789 -0.3396438482438007 -0.3408145810680701 -0.3421243837981143 -0.3436840754310202 -0.3453714042015457 -0.3471950075824548 -0.3491698722848593 -0.3513714442585814 -0.353702078692538 -0.3561600100151292 -0.3588055518946582 -0.3616328372397568 -0.3645918281998428 -0.3676799161655837 -0.370969491769392 -0.3744105648859319 -0.3779810546326519 -0.3816815293703377 -0.3855915467036888 -0.3896340934819178 -0.3937994057993688 -0.3980981089961659 -0.4025873176588859 -0.4071959056212533 -0.411929625964861 -0.4168047110199251 -0.421842042366058 -0.4269964208330732 -0.4322690765018247
 4.37 -0.3544640655981666 -0.3557340036581444 -0.3567280880697696 -0.3575404454410771 -0.3582072716263474 -0.3587591017261111 -0.3591882300871609 -0.3595178803025592 -0.3597322252116548 -0.3598355769000947 -0.3598262566998414 -0.3596972851891906 -0.3594553621927923 -0.3590850967816741 -0.3585959072732638 -0.3579806312314173 -0.3572363854664506 -0.3563707460351693 -0.3553889082409061 -0.3543742366335563 -0.3532760350096247 -0.3520813764122659 -0.3508105531313332 -0.349467656703434 -0.3480601379119825 -0.3466037167872646 -0.3451109326065005 -0.3436571938939132 -0.3422599484208071 -0.340861013205644 -0.3394773945141325 -0.3381300578593169 -0.3368123580016755 -0.3355893589492238 -0.334514013957623 -0.3335136555303055 -0.3325895454185885 -0.3317520246218137 -0.3310101233874847 -0.3304954412114167 -0.3300887468378946 -0.3297924982598368 -0.3296006727189722 -0.3295781467060284 -0.329756675960923 -0.3300652754729727 -0.3304926694811106 -0.3310547914741133 -0.331855334190847 -0.3327867096205122 -0.3338550190029164 -0.3350496228287505 -0.3364880608398808 -0.3380603320296593 -0.3397511746432422 -0.3416047361779251 -0.3436725333835011 -0.3458668422626232 -0.3481934480711941 -0.3506900153187651 -0.3533768277689591 -0.3561863084399071 -0.3591212296047055 -0.362259532791894 -0.3655483887859505 -0.3689576076278098 -0.3724945686154011 -0.3762407003042072 -0.3801077705078466 -0.3841085662986838 -0.3882388740084473 -0.3925513392288944 -0.3969839068124821 -0.4015406808730702 -0.4062333247866547 -0.4110917911921201 -0.416060471992024 -0.421146148353412
 4.39 -0.3477317208136421 -0.3489633659213114 -0.349925962333244 -0.3507162267188622 -0.3513624950074692 -0.3518932123882652 -0.3523013633103491 -0.3526040214827306 -0.3527948098743443 -0.3528673607140638 -0.3528341754907176 -0.3526912249531025 -0.3524214791100135 -0.3520236472302534 -0.3515119178426658 -0.3508796987361573 -0.3501171669597309 -0.3492381288225115 -0.3482383498937844 -0.3472136150030316 -0.3460913582399723 -0.3448928429546081 -0.3436114317572678 -0.3422511165186588 -0.3408311283699241 -0.3393615777026997 -0.3378614141691783 -0.3363953266821778 -0.334977403415214 -0.3335627818025766 -0.332159568539415 -0.3307905195818264 -0.3294503401469511 -0.3281966047130722 -0.327091587019722 -0.3260567900678004 -0.3250934461196913 -0.3242201566993974 -0.3234335625926681 -0.3228732838471524 -0.3224125497725487 -0.322057238940765 -0.3218136591860925 -0.3217245976053849 -0.321838600558249 -0.3220734036672463 -0.3224293218181047 -0.3229102691599368 -0.3236363791054848 -0.3244794843313534 -0.3254494667782772 -0.3265562976513916 -0.3278943074205141 -0.3293682458204445 -0.3309580518512805 -0.3326985137787419 -0.3346548791345132 -0.3367391847166039 -0.3389467065897258 -0.3413252300856775 -0.3438908398037603 -0.3465710996112006 -0.349376662643595 -0.3523847913053761 -0.3555370172702954 -0.3588068814819225 -0.3622058441541745 -0.3658070947718572 -0.3695344220912329 -0.3733803541406089 -0.3773600982209482 -0.3815179409065075 -0.3858000580454952 -0.3902012147607543 -0.3947324054504748 -0.3994309837889265 -0.4042358127272236 -0.4091592744941157
 4.41 -0.3392214689137001 -0.3404022706851313 -0.3413184186019045 -0.3420641693934443 -0.3426735990623926 -0.3431644428846172 -0.3435470654092221 -0.3438125504585519 -0.3439709011282113 -0.3440190397870739 -0.3439500580772998 -0.3437718669143517 -0.3434732364870174 -0.343054236257426 -0.3425213949610746 -0.3418583206068537 -0.3410758004770775 -0.3401796411275071 -0.3391610683873951 -0.3381224973595112 -0.3369957824201903 -0.3357845672193691 -0.3344882946806358 -0.333125827001278 -0.331703185652334 -0.3302312213786576 -0.3287215541989701 -0.3272493634059344 -0.3258279975662211 -0.3244084545205865 -0.3230012613839541 -0.3216204145455004 -0.3202723296687418 -0.3190022516916451 -0.3178802648267203 -0.3168330325611359 -0.3158530876568411 -0.3149491621506839 -0.3141431473545473 -0.3135483238554935 -0.3130608115159057 -0.3126635594736515 -0.3123825061422458 -0.3122474692110289 -0.3123219956453505 -0.3125020016867657 -0.3128011028532409 -0.3132285839393694 -0.3138898190166022 -0.3146723714334829 -0.3155729938159051 -0.3166131780673727 -0.3178747753692779 -0.3192669661811918 -0.3207816402411701 -0.3224358865660717 -0.3243014834518889 -0.3262895184741024 -0.3284029384880394 -0.3306866796292609 -0.3331433373139543 -0.3357218762393508 -0.3384278603841593 -0.3413182230090164 -0.3443584666569541 -0.3475148431538968 -0.3507980636091612 -0.3542764584159932 -0.3578732672521192 -0.3615975390803166 -0.3654483021490065 -0.3694781339928803 -0.3736289814335336 -0.3778895505801363 -0.3822845568301205 -0.3868436048698993 -0.3915103986756066 -0.3962878915138677
 4.43 -0.3287851054042696 -0.3298901634658602 -0.330741242405336 -0.3314334790107782 -0.3320041893565207 -0.332450658803161 -0.3327910219975605 -0.3330153928728623 -0.3331434546484981 -0.3331495298302052 -0.3330476802100391 -0.3328363568663888 -0.3325038301640033 -0.3320543497540012 -0.3314905045739032 -0.3308042528476491 -0.3300071820856361 -0.3290908090847338 -0.3280682799283325 -0.3270096999863648 -0.3258772039153555 -0.3246634556584547 -0.323363378445487 -0.3220051447929979 -0.3205806465043062 -0.3191151446695613 -0.317614929665802 -0.3161531611570201 -0.3147349680942302 -0.3133246487155454 -0.3119227005462522 -0.3105521503988977 -0.3092058443733792 -0.3079415878570377 -0.306829515524762 -0.305774521339095 -0.3047995385503506 -0.3038914996967339 -0.3030784666044708 -0.3024732903879466 -0.3019700714498486 -0.3015668594813192 -0.3012659034621223 -0.3011145216608093 -0.3011626816348998 -0.3013146602310766 -0.3015822435853801 -0.3019829971234231 -0.302600025560614 -0.3033435929023818 -0.3042006824444323 -0.3051843167729968 -0.3064041977651057 -0.3077409865888696 -0.3091902737037802 -0.3107921188610123 -0.3125940611037548 -0.31451403876755 -0.3165547494806447 -0.318760140164366 -0.3211428570335033 -0.3236416055967162 -0.3262622206569556 -0.3290649963118999 -0.3320166859544149 -0.33508187227303 -0.3382626572524345 -0.3416484421739923 -0.3451486276162812 -0.3487641934556467 -0.3525133588667839 -0.35643859232334 -0.3604705015985363 -0.3646229837658193 -0.3689047651995292 -0.3733480015756014 -0.3778943178722822 -0.3825511483708857
 4.45 -0.3162584029162825 -0.317279206904439 -0.3180746463973918 -0.3187070282405733 -0.319222948578409 -0.3196323328543307 -0.3199287058107818 -0.3201173014892271 -0.3201958732301642 -0.3201703836731369 -0.3200322447567516 -0.3197828577186899 -0.3194230430957301 -0.3189469307237682 -0.3183544597378347 -0.3176523685721246 -0.3168306149600233 -0.3159069859341326 -0.3148707078263038 -0.3138155662676758 -0.3126823561887062 -0.3114648618192168 -0.3101792966884354 -0.3088301336250403 -0.3074255247572162 -0.3059761715127034 -0.3044952246188606 -0.3030549241027249 -0.3016626192910783 -0.3002750688105222 -0.2988970605875512 -0.2975450218486393 -0.2962241391203215 -0.2949870782292932 -0.2938971143025029 -0.2928681417672614 -0.2919109343513537 -0.2910247250831555 -0.2902273062917611 -0.289640199607117 -0.2891465759601584 -0.2887500455829666 -0.2884579280089179 -0.2883117020728556 -0.2883566959112653 -0.2885086569624571 -0.2887738719667641 -0.2891605069667444 -0.2897723373074008 -0.2904988976364025 -0.2913369119043288 -0.2923012833649192 -0.293490344575329 -0.2947954773964145 -0.2962194429930145 -0.2977813018342559 -0.2995425236938667 -0.3014221576505078 -0.3034217420881196 -0.3055796946962848 -0.3079096324705977 -0.310352821713066 -0.3129118880325148 -0.3156566363450195 -0.318538200874344 -0.3215362551524126 -0.3246528420197872 -0.32796030362617 -0.3313838814309298 -0.3349243862036397 -0.3385887180246461 -0.3424250862856479 -0.3463752596903134 -0.3504337162549023 -0.3546204233089236 -0.3589709774958179 -0.3634268447736515 -0.3679795004158533
 4.47 -0.3015833353903381 -0.3025311649511604 -0.3032646345408785 -0.3038466410609986 -0.3043231107244817 -0.3046842690557563 -0.3049419208907191 -0.3050942303767532 -0.3051390709727291 -0.3050757554490282 -0.3049059958875495 -0.3046251736817269 -0.3042355095365501 -0.3037326434685816 -0.3031266048059766 -0.3024033221885127 -0.3015781435676104 -0.3006455462063631 -0.2996086766795694 -0.2985612008737628 -0.297438093987255 -0.2962398005301674 -0.2949710443244786 -0.2936440385040675 -0.2922684955147652 -0.2908507371144049 -0.2894076543728823 -0.2879986676722135 -0.2866461067066002 -0.2853054204825045 -0.2839732773187165 -0.2826651948464405 -0.2813954700093735 -0.2802011790638042 -0.2791565275787016 -0.2781732204358196 -0.2772528918298107 -0.2764109252683351 -0.2756544235721843 -0.2751077888754163 -0.2746490726254862 -0.2742885155833945 -0.2740226978238409 -0.2739113487353868 -0.2739819170206221 -0.2741524006963507 -0.2744393770937799 -0.2748428628587147 -0.2754708439517763 -0.2762106956486146 -0.277052712540145 -0.2780280085327957 -0.2792161868487528 -0.2805193700262385 -0.2819315899197878 -0.2834850677005432 -0.2852365138565576 -0.2870957581931246 -0.2890709698331109 -0.2912083772173033 -0.2935108481047828 -0.2959235695733025 -0.2984511980196887 -0.301154779160258 -0.3039982580312475 -0.3069555889892697 -0.3100244657117819 -0.3132827211975719 -0.3166506277672734 -0.3201273670638853 -0.323739330053328 -0.327512487025011 -0.3313933875924255 -0.3353842106937566 -0.3395063445925213 -0.3437761468782314 -0.3481555144670718 -0.3526340436026159
 4.49 -0.2849043424422448 -0.2857981172312281 -0.2864797464731232 -0.2870215671242682 -0.2874587254646461 -0.2877881270978873 -0.2880104269512787 -0.2881197392757731 -0.2881311676460023 -0.2880361549602859 -0.2878406034406473 -0.287530404632828 -0.2871220994063064 -0.286600397954317 -0.2859799997938692 -0.2852559037657723 -0.2844252880346607 -0.2834924700890227 -0.282468296741226 -0.2814346541275565 -0.2803319577082477 -0.2791595122675266 -0.2779236619136451 -0.2766324200789327 -0.2752982895198404 -0.2739309423169951 -0.2725329098752529 -0.2711874129237568 -0.2698912415160044 -0.2686036450299154 -0.2673364521678998 -0.2660911409569406 -0.264880208748675 -0.2637550722194826 -0.2627754173705759 -0.2618577095281083 -0.26100383334327 -0.2602239827924087 -0.2595323611771452 -0.2590457211244979 -0.2586499445870225 -0.2583490628429463 -0.2581396464963235 -0.258080295477189 -0.2581959290417259 -0.258421765772443 -0.2587503235783579 -0.2591992896951902 -0.2598599606855698 -0.2606319824392478 -0.2615137001733259 -0.2625144584324919 -0.263725901089269 -0.2650499113442777 -0.2664780117265058 -0.2680469640936001 -0.2698075796321611 -0.2716720688580581 -0.2736535516167562 -0.2757873170836609 -0.2780848937644693 -0.2804874494955505 -0.2830086714443278 -0.2856940261096885 -0.2885135293224002 -0.2914473462455591 -0.2944882513750393 -0.2977187485399724 -0.3010609709032432 -0.3045056309620038 -0.3080682105482064 -0.3118015108291603 -0.315641632308107 -0.3195801248248191 -0.3236484275562206 -0.3278647990170271 -0.3321822770604159 -0.3366076488787151
 4.51 -0.2666163639030996 -0.2674677035848436 -0.2681093920460755 -0.2686253162967627 -0.2690242326824279 -0.2693202968841621 -0.2695087739186288 -0.2695941981380723 -0.269577013230331 -0.2694519322188493 -0.2692261574626884 -0.2688950706565412 -0.2684645828307555 -0.267934144351345 -0.2672992249200128 -0.2665684535741759 -0.2657400886869872 -0.2648239079673629 -0.2638157384600119 -0.2627966165454692 -0.2617286979401259 -0.2605910876962736 -0.2593970502021374 -0.2581565991819246 -0.2568662576958674 -0.2555561381402747 -0.2542284022475885 -0.2529465010864382 -0.2517181150617036 -0.2505033639145826 -0.2493068267226586 -0.2481456718999815 -0.2470158871971431 -0.2459737997013662 -0.2450754058365932 -0.2442343913635869 -0.2434602513800299 -0.2427663203206381 -0.2421541819572726 -0.2417510293990657 -0.241433605092551 -0.2412055808217999 -0.2410721077085669 -0.2410825562124437 -0.241269506131021 -0.2415602366000615 -0.241950396093678 -0.2424580724245202 -0.2431782927439805 -0.2440016635423965 -0.2449380906492764 -0.2459812092335265 -0.2472407438036952 -0.2485997782082281 -0.2500668056357318 -0.2516693886152535 -0.2534546990165714 -0.2553488980505039 -0.2573497562692242 -0.2594970635665952 -0.2618065991785166 -0.2642191616832887 -0.2667441590019886 -0.2694346383988666 -0.2722547064817604 -0.2751764892025146 -0.278218791857435 -0.281427199087747 -0.2847544748800801 -0.288174632566967 -0.2917156348273644 -0.2954284836871959 -0.2992341605199109 -0.3031440860470673 -0.3071764003389323 -0.3113527928151165 -0.3156310522452133 -0.3200055367494765
 4.53 -0.2473092845276694 -0.2481325287756007 -0.2487540160347224 -0.2492398133674505 -0.2496107871834163 -0.2498768632394706 -0.2500308966396929 -0.2500820018353997 -0.2500268126251544 -0.2498758521547799 -0.249620212917371 -0.2492673467533097 -0.2488151148502813 -0.2482657277432927 -0.2476205753146918 -0.2468901567941906 -0.2460667607588887 -0.2451559051332985 -0.2441686671893764 -0.2431773135465485 -0.2421325001717514 -0.2410279323794615 -0.2398786648317399 -0.2386874115382711 -0.2374633658564078 -0.2362099004912239 -0.234951357495564 -0.2337343382700987 -0.2325889635633889 -0.2314490634719464 -0.2303405774403058 -0.229261844261095 -0.2282215620751176 -0.227270858371432 -0.2264593899874443 -0.2257093231090019 -0.2250312932704919 -0.2244243053549524 -0.2239003135941773 -0.2235817615688469 -0.2233523922086471 -0.2232178877924045 -0.2231700099482294 -0.2232601996536672 -0.2235290772358507 -0.2238985723716733 -0.2243631140879598 -0.2249427407616498 -0.2257302201199973 -0.2266228992407697 -0.2276117645524627 -0.2287148218345281 -0.2300271162176077 -0.2314401021837806 -0.2329604835668215 -0.2345980035524762 -0.2364235546787397 -0.2383518588361575 -0.2403886272681368 -0.2425670805712659 -0.2449057986956582 -0.2473353509453022 -0.2498726159784308 -0.2525754418079083 -0.2554084058016248 -0.258343134682919 -0.2613766045310073 -0.2645911507814396 -0.2679094782265672 -0.2713255810160269 -0.2748551526572527 -0.2785501960160017 -0.2823376033168983 -0.2862254161440019 -0.2902272654413953 -0.2943730715137942 -0.2986165340271794 -0.3029593720094517
 4.55 -0.227661088865267 -0.2284691773613674 -0.2290783930079718 -0.2295419629188 -0.2298803635661919 -0.2301060907811032 -0.2302203697531233 -0.2302346650304758 -0.2301401705200332 -0.2299446994873251 -0.2296574145565544 -0.2292745377106091 -0.2287908802910819 -0.2282217129982795 -0.2275625458912534 -0.2268187883878121 -0.2259880492645503 -0.2250842066568701 -0.2241072580590124 -0.2231334003240839 -0.2221159996640933 -0.2210449016499831 -0.2199328812116677 -0.2187856526380805 -0.2176190995772096 -0.2164266050361516 -0.2152220013811617 -0.2140817403377056 -0.2130067229905221 -0.2119442897836823 -0.2109192705206597 -0.2099190943644023 -0.2089693298374047 -0.2081012448217954 -0.2073799065594173 -0.2067224316519272 -0.2061361960608843 -0.2056205351078653 -0.2051863734745623 -0.2049612152029123 -0.2048215636952091 -0.2047626717142408 -0.2048084813834263 -0.2049802441869595 -0.2053308809699654 -0.2057753919386593 -0.2063216266605217 -0.2069717540644711 -0.2078314224410609 -0.2087920394426739 -0.2098452020837289 -0.2110154967409059 -0.2123785291533702 -0.2138510844230157 -0.2154162970147184 -0.217110020756599 -0.2189790388402995 -0.2209490438212729 -0.223015077619086 -0.2252276915177367 -0.2275899661659815 -0.2300566615776765 -0.2326146171321462 -0.2353373215745487 -0.2381790930162668 -0.2411252389353198 -0.2441665361767793 -0.2473879009532105 -0.2507006488451342 -0.2541153948014947 -0.257639293140159 -0.2613193875484257 -0.2650960310835608 -0.2689641661733471 -0.2729506446166567 -0.2770746575840493 -0.2812924656183795 -0.2856033786354426
 4.57 -0.2082786962873731 -0.2090790487219194 -0.2096628423563032 -0.2100985043544368 -0.2104011412499998 -0.210582968946448 -0.2106521927170175 -0.2106116872047346 -0.2104737264224248 -0.2102284337527256 -0.2098949719480974 -0.2094596931308361 -0.2089430887930939 -0.2083378997968901 -0.207652596374134 -0.2068877181266457 -0.2060460140261768 -0.2051355124144365 -0.2041548710031198 -0.2031883268739336 -0.2021859864786317 -0.2011412856390487 -0.2000598495471344 -0.1989511927649987 -0.1978141692249484 -0.1966732422295414 -0.1955262544516301 -0.1944430979344172 -0.1934261340915127 -0.1924368737069955 -0.1914763469354788 -0.1905490133021797 -0.1896811417029931 -0.188888100404573 -0.1882481670444136 -0.1876737186309425 -0.1871680515436136 -0.1867371615330105 -0.1863803137209499 -0.1862364526006015 -0.1861787020366017 -0.1862065552651844 -0.186320504894316 -0.1865810929038343 -0.1869995506456008 -0.187523878843658 -0.1881360675943946 -0.1888614063667209 -0.1897835940022552 -0.1908014987155133 -0.191916168094115 -0.1931437090989951 -0.1945676580646301 -0.1960805106992707 -0.1977028520851878 -0.1994332166789317 -0.201349748311598 -0.203357520189114 -0.2054558848925305 -0.2076981543783294 -0.2100919899787455 -0.2125738424021018 -0.2151568117331593 -0.2178959674334817 -0.2207504583418136 -0.2237066826744782 -0.2267516880257863 -0.2299796513684678 -0.2332900390541144 -0.2367022068136424 -0.2402221397577762 -0.2438932323775438 -0.2476536585447993 -0.2515090215127578 -0.2554791639165543 -0.2595848977738218 -0.2637744844852912 -0.2680605948354113
 4.59 -0.1895803261665758 -0.1903722422378897 -0.1909314434707334 -0.1913292870781218 -0.191589749653752 -0.1917191171720058 -0.1917329849879592 -0.1916258478373889 -0.1914228098367805 -0.1911196644833439 -0.1907230146550201 -0.1902371426104992 -0.1896669299892331 -0.1890167378114529 -0.1882932864781872 -0.187490655771283 -0.1866216248534274 -0.1856850022681709 -0.1846970959399572 -0.1837194331741463 -0.1827203906570491 -0.1816794244559632 -0.1806096500192029 -0.1795226421761429 -0.1784155151372588 -0.1773037024941719 -0.1761944772197013 -0.1751589816679089 -0.1741873975741615 -0.1732529860551884 -0.1723451976091432 -0.1714848221156768 -0.1706706488360035 -0.1699453064129823 -0.1693708728711991 -0.168860895617053 -0.1684216614388494 -0.1680577465068995 -0.1677762763736217 -0.167699485973658 -0.1677001396239857 -0.1678019010240432 -0.1679854632558624 -0.1682995287842046 -0.168789779456707 -0.1693670665040385 -0.1700429405400601 -0.1708232315619922 -0.1717993589506013 -0.1728783414703812 -0.1740401872697546 -0.1753098238812822 -0.1767758482218769 -0.1783396865930365 -0.1799892446810794 -0.1817608775574002 -0.1837075596787252 -0.1857419348873943 -0.1878776664116444 -0.1901371468659074 -0.1925517482511276 -0.1950530919550837 -0.1976509787527339 -0.2003946888065662 -0.2032648616669723 -0.2062251662726311 -0.2092790209509086 -0.2124934834182786 -0.2158059007807527 -0.219211869534333 -0.2227248555654797 -0.2263843841515989 -0.2301267299615479 -0.2339716870561559 -0.2379178988887709 -0.2419946483058228 -0.246166317547404 -0.2504238082478794
 4.61 -0.171789483201596 -0.1725583426158006 -0.1730880710678502 -0.1734435658188072 -0.1736463635210908 -0.1737098202184812 -0.1736527713461302 -0.1734811917305654 -0.173201415589701 -0.1728219565328484 -0.1723503275607285 -0.171797161065482 -0.17116320883069 -0.1704473920313845 -0.1696656712340698 -0.1688161763967404 -0.1679106268689043 -0.1669393613916057 -0.1659147080974508 -0.1649148545106347 -0.163905157546973 -0.1628521635139344 -0.1617806581106747 -0.1606958864280763 -0.159603672948788 -0.1585079015472695 -0.15742333548984 -0.1564074574347258 -0.1554716594321177 -0.1545686729242277 -0.1537018787453506 -0.1528799771219318 -0.1521098576726367 -0.151436519408426 -0.1509029807326367 -0.150444789441067 -0.1500574827220662 -0.1497450671566321 -0.1495201187185091 -0.1494875227743031 -0.1495490740835876 -0.1496971867990298 -0.1499271044665162 -0.1502965800252878 -0.1508301458080821 -0.1514557635412825 -0.1521737243450763 -0.1529986787336202 -0.1540171266152188 -0.1551303772925019 -0.1563334694626213 -0.1576360212174537 -0.1591362800438114 -0.1607267528236669 -0.1624072358343835 -0.1642048147489641 -0.1661712546363008 -0.1682278199614484 -0.1703740345859002 -0.1726573617678819 -0.1750772741626543 -0.1775933138228347 -0.1801891221987262 -0.1829480301386637 -0.1858174678893754 -0.1887761350963597 -0.1918200108042698 -0.1950359734573288 -0.1983394308997446 -0.2017318303761537 -0.2052258985320758 -0.2088713514143885 -0.2125995644718199 -0.2164154725554566 -0.2203422899192753 -0.2243953002206935 -0.2285369765211325 -0.2327644412866139
 4.63 -0.154882712883365 -0.1556216753541499 -0.1561144906559186 -0.1564184360967489 -0.1565559083865207 -0.1565499536369268 -0.1564052773614755 -0.1561483944754976 -0.155780669296159 -0.1553201555424684 -0.1547661163352907 -0.154132054197357 -0.1534177410532824 -0.1526351082295796 -0.1517843964546781 -0.1508743158589412 -0.1499042559746893 -0.1488874557362214 -0.1478205334798424 -0.1467863169438859 -0.145735903268748 -0.1446616789969175 -0.1435774600730091 -0.1424810418438032 -0.1413822490582812 -0.140288265867675 -0.1392040358255073 -0.1382025118876427 -0.137278936412343 -0.1363892911603197 -0.1355509072947982 -0.1347515353815805 -0.1340133053891139 -0.1333638766885659 -0.1328655680538997 -0.1324432076619604 -0.1320875830925607 -0.1318170313285751 -0.1316201287560395 -0.1316257411642567 -0.1317233537459064 -0.1319088410971632 -0.1321768372178216 -0.1325792555114265 -0.1331419587854121 -0.1338058692512476 -0.1345562285245911 -0.13540896762545 -0.1364571969783559 -0.1375937264125362 -0.1388219151621093 -0.140152791866277 -0.1416715845695347 -0.143279140721885 -0.14497944717907 -0.1467936002028036 -0.1487680054610259 -0.1508323480281595 -0.1529900123853856 -0.155282492420926 -0.1577043214303417 -0.1602208421168414 -0.1628232465916062 -0.1655695063741258 -0.1684379023925509 -0.171389964984058 -0.1744211038952277 -0.177624798282447 -0.1809181867123142 -0.1842966671620725 -0.1877725670200494 -0.1913942330861236 -0.1950975215722024 -0.198889528102717 -0.2027869977151422 -0.2068119848605283 -0.2109203234040566 -0.2151169066256147
 4.65 -0.138646467097272 -0.1393500423456686 -0.1397925141371421 -0.1400290498257815 -0.1400891361777021 -0.1399982893710559 -0.1397715449960333 -0.1394206780548735 -0.138962562961872 -0.138400533543392 -0.1377583230378754 -0.1370311940958526 -0.1362312287799607 -0.1353621185649581 -0.134439194337737 -0.1334539563973491 -0.1324214344550216 -0.1313420176341804 -0.1302203644704756 -0.129137142911806 -0.1280499203183503 -0.1269370634625968 -0.125820008529375 -0.124698971115897 -0.1235863262317887 -0.1224791582991389 -0.1213875911525406 -0.1203828280391397 -0.119464051618686 -0.1185848439635899 -0.117747036558979 -0.1169685303027652 -0.1162464555057054 -0.1156129618914803 -0.1151329785967641 -0.1147293841713091 -0.1144024465780311 -0.1141480631931007 -0.113985820806036 -0.1140187656198131 -0.1141398232509672 -0.1143433487297094 -0.11464196650005 -0.1150664204199225 -0.1156552737613228 -0.1163398592104476 -0.1171167888678468 -0.1179855842485793 -0.1190527262823817 -0.1202106053138396 -0.1214599911025718 -0.1227978128234235 -0.1243306290666673 -0.1259566278382152 -0.1276658065598384 -0.1294828720694037 -0.13146313062111 -0.1335356678857478 -0.1357003189509611 -0.1379868683215273 -0.1404059599196441 -0.1429163470852348 -0.1455185425762595 -0.1482646985690472 -0.1511132466586358 -0.1540552178591286 -0.1570783226040668 -0.1602633307468144 -0.1635344515609582 -0.1668937037407288 -0.1703509854014285 -0.1739505040798859 -0.1776257467349223 -0.1813925097478344 -0.1852686789228981 -0.189255169487891 -0.1933381760946307 -0.1974971628195363
 4.67 -0.1226796798569971 -0.1233373576111574 -0.1237170655415132 -0.1238825510471848 -0.1238643009493265 -0.1236839814911344 -0.1233663283378519 -0.1229169465767757 -0.1223602707172664 -0.1217024846907573 -0.1209596018507653 -0.1201391449729021 -0.1192481262548917 -0.1182950773165814 -0.1172856891999587 -0.1162225923691733 -0.1151183567105534 -0.1139742015326286 -0.1127917155661544 -0.1116596369641369 -0.1105175133018617 -0.1093710515769235 -0.1082186282092583 -0.1070664390411808 -0.1059294893374187 -0.1048018937851567 -0.10370312649408 -0.1026936609964175 -0.1017708802469968 -0.1008874966232964 -0.1000568219255005 -0.09928565737656481 -0.09857056362227912 -0.09795285073133675 -0.09749041819540993 -0.09710470492922907 -0.09679807927066353 -0.09656234898081539 -0.09641771124410825 -0.09647074266839173 -0.09661108928504358 -0.0968433365490835 -0.09715775933929072 -0.09760816195832689 -0.09821580813287101 -0.09891991101375508 -0.09971162317611171 -0.1006031066195261 -0.101685002768201 -0.1028545624711228 -0.1041142960022414 -0.1054738330606608 -0.1070175127708302 -0.1086504836827538 -0.1103627137722065 -0.1121947004409596 -0.1141852405170152 -0.1162570602548576 -0.1184175253357096 -0.1207059908678039 -0.1231237513866632 -0.1256323708553984 -0.1282235226650101 -0.1309577196347154 -0.1338040240122758 -0.1367275274743478 -0.1397421711268425 -0.1429145555053037 -0.1461666305752978 -0.1495008457328195 -0.1529436098047161 -0.1565153910491253 -0.1601679171559298 -0.1639075252472311 -0.167748931877838 -0.171709143035776 -0.1757535741428136 -0.179881180055006
 4.69 -0.10653358316537 -0.1071375331603583 -0.1074544068876921 -0.1075404617905691 -0.1074401647440171 -0.1071727220548992 -0.1067500394619216 -0.1062068121356363 -0.1055556046784552 -0.1047995611246555 -0.1039608149403923 -0.1030419590237095 -0.1020643957045544 -0.1010291067447908 -0.09992947333821789 -0.09879479611058306 -0.09762031511960867 -0.0964125598550063 -0.09517777923850401 -0.09398402162387098 -0.09280123479694247 -0.09161435597565282 -0.09043192181006354 -0.0892576283824007 -0.08809131120709068 -0.08695746523079917 -0.08584321483247548 -0.08482427382339575 -0.08389729544721458 -0.08302243238001639 -0.08219974673037056 -0.08143631003939378 -0.0807370232808089 -0.08013888686102 -0.07969567061917715 -0.07932266382725794 -0.0790350851901489 -0.07882935284572978 -0.07870432436496699 -0.0787851167520115 -0.07894807644429891 -0.07919736931266241 -0.0795421106614449 -0.0800184552286205 -0.08064997718592437 -0.08137566013898789 -0.0821863671274774 -0.08310092062524843 -0.0842067225405021 -0.0853941642159497 -0.08667650642898517 -0.08804960939187323 -0.08960616275193489 -0.09124851559175307 -0.09297959642937936 -0.09481531321855785 -0.0968125433489524 -0.09889528364639055 -0.1010631003731142 -0.1033510192280458 -0.1057740153470572 -0.1082769833032637 -0.1108678871073185 -0.1135943702077276 -0.1164342754911729 -0.1193489052828522 -0.1223531313468302 -0.1255122448864068 -0.1287533665444971 -0.1320740664040283 -0.13548927398835 -0.1390458282616636 -0.1426801276294665 -0.1463963599390095 -0.1502074624797771 -0.1541457119839831 -0.1581617246270808 -0.1622524860282977
 4.71 -0.08983549299802007 -0.09038269497560636 -0.09063448416666864 -0.09064129805755261 -0.09045370357602289 -0.09009837709126645 -0.08959030441390192 -0.08894999079598165 -0.08820378093100478 -0.08735901895392395 -0.08642749844115638 -0.08542322241059486 -0.08435851332162203 -0.08324070307512299 -0.08207303301350288 -0.08086770392070308 -0.07962974602222106 -0.07836758898513052 -0.07707952191810419 -0.07584468337143724 -0.07462359133707652 -0.07340573324864685 -0.07218992598148155 -0.07099346585265964 -0.06982479862103697 -0.06867632948728852 -0.06756706309394911 -0.06655158352545509 -0.06563224430819892 -0.06477000841057201 -0.06395793824302531 -0.06321516565812546 -0.06253600195061493 -0.06196310785748382 -0.06153776355803364 -0.06120115867395759 -0.06093764226941545 -0.06076814285112375 -0.06067532836843847 -0.06078247621345589 -0.06098258322110839 -0.06127133566927512 -0.06164636927888933 -0.06214951921406087 -0.06281589008219735 -0.06357052593414014 -0.06441696026429966 -0.06536020601080139 -0.06649088555564386 -0.06771037072485386 -0.06901236278865985 -0.07041348246167134 -0.07198966990306177 -0.07365870471676628 -0.07540175595168819 -0.07726046210191173 -0.07926712110692824 -0.08136706035186947 -0.08354718666775662 -0.08584482633175439 -0.08827613506744036 -0.09078936804508375 -0.09338240988193736 -0.09611218464254367 -0.09894855583904905 -0.1018663664315356 -0.1048698188283637 -0.10801315488653 -0.1112494159120385 -0.1145593526602875 -0.1179675653364698 -0.121502883595991 -0.1251169665449026 -0.1288138127403466 -0.132606770191027 -0.1365212863576879 -0.1405095481536169 -0.1445802219451608
 4.73 -0.07244758540562257 -0.07293575911408734 -0.07310979344402968 -0.07304897592403758 -0.07277671353350401 -0.07233023270263139 -0.07173221931243967 -0.07101044869477047 -0.07017550563229591 -0.06924508435852994 -0.06822600855783589 -0.06714771136543707 -0.06600489536743304 -0.06481688260081064 -0.0635835445534596 -0.0623172021641909 -0.06101994582275561 -0.05970696536986164 -0.05837784009720126 -0.05711135874746809 -0.05586135951438909 -0.05461829004275209 -0.05339564742842917 -0.05219020821841935 -0.05100799841087555 -0.04986809345514498 -0.04876294825181393 -0.04776457715274285 -0.04685951396112031 -0.04601366193150858 -0.04522978376989872 -0.04451657163376765 -0.04386738713213711 -0.04332653132563813 -0.04294321472658202 -0.04264438729903253 -0.04242661845888085 -0.04228803707393158 -0.04224263146398766 -0.04239379940094423 -0.04263935810888508 -0.0429641242641865 -0.04338866399562846 -0.04393464288450755 -0.04463996596475805 -0.04543780772308548 -0.04632605209909579 -0.04731065248544075 -0.04847554172796986 -0.04973342212588117 -0.05107229543189362 -0.05250443285241646 -0.05411420504773323 -0.05581123213219197 -0.05759277367440641 -0.05947059869746285 -0.06150831567914095 -0.06362450255214425 -0.06582457670433906 -0.06814319497900234 -0.07059339367508555 -0.07312128854748856 -0.07572370480734003 -0.07846811712229895 -0.08130800961685836 -0.08423824587267204 -0.08723718892888543 -0.09038722128248633 -0.09362053488866762 -0.09692856116120074 -0.1003281509728313 -0.103856514655682 -0.1074605120016758 -0.1111424822629741 -0.1149238041524283 -0.1188213158440541 -0.1227888749735162 -0.1268345486386342
 4.75 -0.05440268273078974 -0.05483401792473153 -0.05493817707686066 -0.05480092775712242 -0.05445446699545808 -0.05392358128181041 -0.05325122656612713 -0.05244032825836964 -0.05152716122851997 -0.0505105498065892 -0.04942121778262942 -0.04826747840674184 -0.04706084438909075 -0.0457999978999184 -0.04451078056955593 -0.04318436348844479 -0.04184773720715329 -0.04049175173639297 -0.03912711654704504 -0.03783277057017997 -0.03655699219708497 -0.03530418927929002 -0.03407254912859736 -0.03286398851711514 -0.03169192367728746 -0.03055538030193672 -0.02946743354429904 -0.02848788801806768 -0.0276087277974395 -0.0267955364171617 -0.02604336687258524 -0.0253638116197199 -0.02475560257529219 -0.02425774111681056 -0.02392384808262937 -0.02366721377202285 -0.02349464794525957 -0.02341421982368308 -0.02341536808979461 -0.02361742088734786 -0.02391541582144052 -0.02429275995861557 -0.02476614982697045 -0.02536940141626642 -0.02612033017804993 -0.02697308102577622 -0.02791108833494116 -0.02893865594322031 -0.03015662715061795 -0.0314539447196136 -0.03284351087533022 -0.03431790730570095 -0.03596858516164403 -0.03770613505725429 -0.03952029706999305 -0.04143607074089672 -0.04350936507478664 -0.04566190854049479 -0.04788596907109754 -0.05023304406415896 -0.05270393038198673 -0.05525396435189478 -0.0578829717664866 -0.06064241788393865 -0.06350248742830455 -0.06643731458982804 -0.06944955302526878 -0.07261158585824479 -0.07584747567958239 -0.07915932454768582 -0.08256105398891611 -0.08608642499799002 -0.0896896480383913 -0.09337108304279385 -0.09713605941350911 -0.1010181160229409 -0.1049794612140635 -0.1090034128009139
 4.77 -0.0358637899357368 -0.0362286363758888 -0.0362738700414269 -0.03606056854279327 -0.03564451895942478 -0.0350432378397576 -0.03428755120123439 -0.03341029453030719 -0.03241381278244937 -0.03133034038216076 -0.03016853122297913 -0.02894519866748935 -0.02766782554733949 -0.02634915416324768 -0.02500793628502329 -0.02364023315157748 -0.02224932547094616 -0.02086564342030384 -0.01946846664598967 -0.01814821426352431 -0.01686114485764101 -0.01559336648230847 -0.01435342666075812 -0.01315265238551966 -0.01198552011845067 -0.01086151579077388 -0.00979861480311639 -0.008839712025549673 -0.007986631797634036 -0.007207567928466663 -0.006493933696731791 -0.005860941850754919 -0.005296264608560808 -0.004846133657933294 -0.004553690156481327 -0.004351024731710673 -0.004236147481093244 -0.004206797972150067 -0.004263785242529572 -0.004521677800100043 -0.004874503623038873 -0.005318960159932828 -0.005842874329883063 -0.006499292522611722 -0.00731360059858055 -0.008218543889111807 -0.00921097719651609 -0.01029739479422931 -0.01156734042695584 -0.01291978731081445 -0.01435526813349774 -0.01588267505443985 -0.01758123970498504 -0.0193663931885717 -0.02121926608092117 -0.02317835843023985 -0.0252940997574238 -0.0274860190562789 -0.02974906479374884 -0.03212676491015154 -0.03463075681943018 -0.03720650740940945 -0.03986295304206733 -0.04264966955381988 -0.04553278225580915 -0.04848940593421425 -0.05151407485056758 -0.05469115274208569 -0.05794161282201493 -0.06126155777998932 -0.06466847978240153 -0.06819439047279019 -0.07180527097224187 -0.07547821187980341 -0.07924788327291843 -0.0831241047078719 -0.08707373522025375 -0.09108837332544173
 4.79 -0.0169483410370681 -0.01726490849012041 -0.01725526636797792 -0.01697866232073819 -0.01649732347630772 -0.01583432644040395 -0.0150116172965622 -0.01405830160613997 -0.01299830440832794 -0.01184249022015393 -0.01061198303649613 -0.009328806330090256 -0.00798995305154504 -0.006620565629352537 -0.005226865969901962 -0.003807065457497316 -0.002386354954376113 -0.0009630148007211403 0.000455205185309282 0.001799515707569199 0.003102607991892548 0.004383473786072845 0.00561885535983242 0.006824385504792474 0.007974207534442002 0.009078355284100947 0.01012690311088305 0.01105947589365774 0.01188016903300237 0.01262582845116178 0.01329654059199425 0.01389495242092043 0.01441175142486761 0.01481293561221042 0.01505045351270562 0.01520023417742422 0.015262277178683 0.01523473260996244 0.01511816108583153 0.01480275374185824 0.01438741223452045 0.01389129874110928 0.01330310595962869 0.0125854671086878 0.01171412592738763 0.0107524466752027 0.009698084131855023 0.008550663597182595 0.007230240891000328 0.00582119235295453 0.004330754842368112 0.002752365738082574 0.0009959629382847446 -0.0008277151396662852 -0.002736669559425753 -0.00474639086586004 -0.006895269085244404 -0.009127263725481338 -0.01143469377631989 -0.01385416770958736 -0.0163939734794325 -0.01900564852257913 -0.02169410975858943 -0.02450888359013659 -0.02741211590329584 -0.03038890206783762 -0.03343943693754348 -0.03663382485052402 -0.03989628962955827 -0.04323727458244297 -0.0466514225023511 -0.05019116566821502 -0.05380309584511256 -0.0574818142846758 -0.06124559172550947 -0.06512155839362954 -0.0690639740029142 -0.07307639775557373
 4.81 0.002256684355903982 0.001977046117476622 0.002035574320926603 0.00235631127731617 0.002894079811273542 0.003619043260982835 0.004502045478180339 0.005515260828151458 0.006638014189717545 0.0078550709552343 0.009140587030576519 0.01048422883513345 0.01187720330179198 0.01329552787692823 0.01473793052039118 0.01619251970548863 0.01764941441896939 0.01910316416100555 0.02054632894517283 0.02190294929842951 0.02322437626108975 0.02450341138680345 0.02574657674252467 0.02694056490848418 0.02808330897815781 0.02917005255823035 0.03019967976856108 0.03110505524214391 0.03189164412506473 0.0326056620764561 0.03323978526845117 0.03379068038612898 0.03426413462746325 0.03461405570326104 0.03480592183710352 0.03490658176527628 0.03490926473670264 0.03483109051286659 0.03465166936773745 0.03427607208768091 0.03380721997137615 0.03324852482971785 0.03259891898571965 0.03182239527441144 0.03088597704272278 0.0298651181493752 0.02875739296475288 0.02755657637077835 0.02617006376077402 0.02470824103932356 0.02316321462211768 0.02152629143580054 0.01972290891780393 0.01784002501617499 0.0158861481893946 0.01383450740618875 0.01163318214532838 0.009357442395426574 0.007014448654714123 0.004555731930824702 0.001978133740545118 -0.0006683038904218286 -0.003388498427716602 -0.006234946828594268 -0.009169605542200809 -0.01217546050986451 -0.01524632716539953 -0.01845675043542183 -0.02174451473967354 -0.02509414399136789 -0.02852432159754015 -0.03207724045941607 -0.0356913229727942 -0.03937657102843728 -0.04314543601249099 -0.04702121880690102 -0.05096005978985918 -0.05496366883626047
 4.83 0.02172302440272 0.02147167560082686 0.02156191017195885 0.02191817038914312 0.02249458903051371 0.02325935937931156 0.024191985223879 0.02525951085764921 0.02643783107914643 0.02769867119197134 0.02903648700479566 0.03043358483135084 0.03186776149041748 0.03332589430581434 0.03480516110638021 0.03629575022596443 0.03778313050340731 0.0392641512825227 0.04072623241207962 0.04209974424577956 0.04342682764223493 0.04471496396494556 0.04595052508226871 0.04714146336739322 0.04827281169830577 0.04933969345776212 0.05034235253324537 0.05122726331693395 0.05198382070565399 0.05265895010084076 0.05326206740849093 0.05377149903910849 0.05419352190765592 0.05450066343349436 0.05463618154032579 0.0546854146561242 0.05464071171307339 0.05450376214748776 0.05427251589973991 0.05383855341417831 0.05331402563903875 0.05269741402635564 0.0519891805318653 0.05115687761490095 0.0501618382382909 0.0490781358682395 0.04791069447421226 0.04665168852880708 0.04521473300762535 0.04369886338912865 0.04209791565449894 0.04040846628747818 0.03855965227421487 0.03662476110308965 0.03461830076454264 0.03252117975088797 0.03027700705611869 0.02795422217570653 0.02557560510639023 0.02307361634595173 0.02045825689299186 0.01777854824668346 0.01502951240652228 0.01215220187206922 0.009187549642672543 0.006161299217186222 0.003056094593673286 -0.0001737597308970606 -0.003472018760975359 -0.006843227002758745 -0.01028291846454144 -0.01384828665706772 -0.01746983459390794 -0.02115795479184257 -0.02493191927126359 -0.0288044895565891 -0.03275039667669555 -0.03674325116535737
 4.85 0.04145433829648892 0.04121015914758175 0.04131704036573147 0.04168535418670549 0.04228761334310027 0.04309048106433888 0.04405197107666581 0.04515987760313855 0.0463708153636242 0.04768095957479179 0.04905413595009778 0.05048335069978327 0.05195870053085994 0.05345518264709881 0.05496668474901378 0.05648251503385326 0.0579915021955788 0.05948468542484875 0.06095972440900344 0.06234240933203772 0.06367708087458368 0.06496159021388737 0.06619960902377686 0.06738157947464085 0.06849584423339428 0.06954502646344807 0.07052541982467186 0.07138244847335962 0.07210542706218748 0.07274952074017049 0.0733153351526199 0.07378329644109094 0.07416213124333026 0.07442760669322546 0.07451690042074111 0.0745136905518553 0.07441886570849832 0.07422464500847692 0.07394266806539962 0.07345477498860165 0.07288007638305549 0.07220564334928214 0.07144471748326175 0.07055126087632901 0.0695050661150729 0.06836480628122077 0.06714990495152762 0.06583383619765026 0.06434097458601951 0.06277603517770292 0.06112144352826698 0.05938220568762054 0.05748396819986734 0.05550127810313121 0.05345102292939385 0.05130357070430813 0.04901512994701207 0.04665749966992916 0.04423260937856632 0.04170113907129513 0.03904975923912746 0.03633591086548238 0.03355002542593732 0.03064856488797929 0.02766134171073364 0.02460323884468885 0.02148436973140821 0.01822739830323084 0.01491152898295978 0.01152851668353616 0.008073456807704549 0.004504095247662487 0.000869718384695517 -0.002826846911195169 -0.00659821328168686 -0.01047691288053931 -0.01440883737401411 -0.01840766794130921
 4.87 0.06145566943497949 0.06120708015021004 0.06130436828787067 0.06168219604723246 0.06229634611628088 0.06310749167171981 0.06409334637896391 0.06522096439212977 0.06645816035403529 0.06779686939618657 0.06919899713877253 0.07065878969065365 0.07215317364935281 0.07367742610104377 0.07520849462053336 0.07674453727125741 0.07826609260525386 0.0797743696631521 0.08125618797415601 0.08264464755601741 0.08397600891501877 0.08525818304595267 0.08648402143208855 0.08765264604515233 0.08875424934529308 0.08978382428105247 0.09074189428933011 0.09157160329535019 0.09227090571261698 0.09287843644287763 0.09340316087607503 0.09383379489030252 0.09417739485174925 0.09439199761464989 0.09444217052122417 0.09439289140161655 0.09425093857383215 0.09400858084366703 0.09366953750463258 0.09313242833788227 0.09250408361212648 0.09177922408354533 0.0909636709956998 0.09001836607943048 0.08892039155276121 0.08773398012078371 0.08645691497555186 0.08508903979595583 0.08355527874760149 0.08193619648267392 0.08023254813980119 0.078449589343907 0.07650121620606054 0.07447844532331072 0.07238417377852713 0.07019818914021281 0.06786636946233182 0.0654730032841071 0.06300892962982552 0.06044166800862483 0.057753428414276 0.05501554132495157 0.05220393770298815 0.04927163899464126 0.04625600712981859 0.04317678452181584 0.0400416440670317 0.0367663291446787 0.03343205361647694 0.03003678182633829 0.0265655786000365 0.02299126924486927 0.01934719954930175 0.01565201578259767 0.01187401469444271 0.008001383514545601 0.004068799952228641 7.838219600797558e-05
 4.89 0.08178992850108902 0.08151871928645837 0.08159481460947893 0.08196149663366548 0.08256958800329928 0.08338566184343721 0.08437686175989878 0.08551643183926316 0.08677165664886122 0.08812206123677147 0.08954075113180693 0.09101457234350896 0.09252384136213765 0.09405739515865807 0.09559646118472687 0.09714141737268234 0.09866859213552681 0.1001800543669087 0.1016695934411067 0.1030556892130101 0.1043771520180949 0.1056584226724078 0.1068714524725309 0.1080192631955645 0.1091020470990931 0.1101106469211564 0.1110466958802148 0.1118420276751162 0.1125125264850553 0.113092216969533 0.1135794242683157 0.1139713340013859 0.1142708622688922 0.114448885651099 0.1144467112083292 0.1143558464809011 0.1141645494890726 0.1138736987329643 0.1134900731924957 0.1129048923273057 0.1122284060766741 0.1114512648594337 0.1105868095738853 0.1095946015976996 0.1084469627878195 0.1072044954803535 0.1058889224904664 0.10447536711226 0.1028872031186556 0.1012240347612585 0.0994802467702276 0.09764998435412897 0.09565690319979314 0.09359567947214975 0.09145937981407259 0.08922965134620098 0.08687142166676587 0.08443831885139597 0.08194241145292791 0.07933416850119679 0.07662313950282318 0.07384826444099035 0.07100804377520964 0.06806140844108111 0.06501875985003469 0.06192148988907231 0.05876031092049061 0.05547227578159486 0.05212401778440467 0.04872244071534393 0.04523953883491982 0.04165384687739015 0.0380065000504195 0.03430894403471774 0.03053241498367099 0.02665870952295402 0.02273045475013147 0.01874453823424549
 4.91 0.1025597564556824 0.1022530575121894 0.1022952702799613 0.1026347168874788 0.1032259699362079 0.1040411225005999 0.1050251981280885 0.1061640408390785 0.1074168951269465 0.1087619559580277 0.1101865287716111 0.111659779479929 0.1131672244681479 0.1147027505943585 0.1162417551895567 0.117782976057641 0.119313841475388 0.1208179201924411 0.122295041431292 0.1236751448872604 0.1249884907284744 0.1262474095958508 0.1274467526030643 0.1285772413365276 0.1296344178553612 0.1306236746913623 0.1315237048489717 0.132290311805245 0.1329271295098056 0.1334725423848138 0.1339221753249205 0.1342762836972207 0.134532743341206 0.1346694405687154 0.1346259521638773 0.1344901553830518 0.1342493579547694 0.1339158980796662 0.1334848644304101 0.1328491161516325 0.1321204028598477 0.131303964643366 0.1303881920622141 0.1293491861480365 0.1281488084040019 0.1268664208046979 0.1255012957960244 0.1240408762950804 0.1224031056900432 0.1207006978400424 0.118910627075028 0.1170398381956317 0.1150098464730225 0.1129060376487505 0.1107271679345923 0.1084677540123784 0.1060662030338224 0.1035993826203323 0.1010717308628264 0.09843868632152608 0.09569821802575129 0.09289337547370025 0.09003483863222295 0.08705264793658429 0.08399475429021663 0.08087435906446361 0.07769959409830873 0.07439913169810408 0.07103469463727263 0.06761463615601304 0.06413333996098247 0.06054061022497637 0.05689072158658659 0.05318362914985464 0.04940665848390768 0.04553651562258265 0.04161365706403553 0.03763811977033882
 4.93 0.1238540374456121 0.123510238969391 0.1235206794350305 0.1238308409366824 0.1243978460338577 0.1251866877514267 0.1261614795796104 0.1272793754739769 0.1285220098554349 0.1298550176102284 0.1312693040899249 0.1327286851114091 0.1342279669568738 0.1357470163738088 0.1372761905749842 0.1388028172384441 0.1403207345074886 0.1418101909906571 0.1432684757617144 0.144627868359628 0.1459260687885506 0.1471660875177996 0.1483338954818287 0.1494421640802082 0.1504745551775923 0.1514249111036943 0.1522982446532506 0.153030999085991 0.1536248281265995 0.1541294259646766 0.1545405672546969 0.1548585071159683 0.1550667211325769 0.1551640353533461 0.1550712462917767 0.1548873209259916 0.1546027466986764 0.1542202015170138 0.1537396037526157 0.1530555322414524 0.1522826062837761 0.151410695644036 0.1504491105508001 0.1493600116966589 0.1481154202381352 0.1467877777955793 0.1453722064530676 0.1438657587582894 0.142187807722431 0.1404330568200516 0.1386056999889553 0.1366939916300542 0.1346204266072313 0.1324770902471837 0.1302615483392735 0.1279659671353595 0.1255338733496307 0.1230313741584221 0.1204719672000341 0.1178105605745303 0.1150414828435395 0.1122076630300399 0.1093197506181376 0.1063217855528356 0.1032429182397925 0.1001032295450721 0.09690801079488054 0.0935883737752965 0.0902154607319865 0.08679084436991458 0.08329252785303165 0.0796940748039634 0.07603711930367751 0.07233058589114494 0.06855319956298489 0.0646869357730977 0.06076828043228089 0.05679041990784395
 4.95 0.145767211629666 0.1453804538121282 0.1453595722226511 0.1456395989217514 0.1461795764278264 0.1469449277171591 0.1478896562239087 0.1489850558401065 0.1502011009156505 0.1515134662582995 0.152899357133661 0.154335779265188 0.1558078188341661 0.1573046924797041 0.1588136572987198 0.1603130008459321 0.161801801133842 0.1632701966327197 0.1647001962705872 0.166031289433199 0.1672982259640254 0.1685076961642289 0.1696533507926414 0.1707229710657394 0.1717205186576174 0.1726346056999604 0.1734659447820097 0.1741587189505349 0.1747146517097931 0.1751793970214939 0.17554122930476 0.1758098634360814 0.1759756447492693 0.1760193090354103 0.1758845925428099 0.1756462319769372 0.1753088045003719 0.1748844977327337 0.1743445997506199 0.1736150990875354 0.1727913447338172 0.1718692761365532 0.1708531631995061 0.1697182862830156 0.1684216562039151 0.1670461142354265 0.1655867221070633 0.1640309520045169 0.1623089465695484 0.1605118488998607 0.1586343525489822 0.1566786915261247 0.1545659802960548 0.1523855937789391 0.1501337873501996 0.1477959468403487 0.1453273185348256 0.1427915891738194 0.14019920595209 0.1375029265187724 0.1347068289771838 0.13185239188461 0.1289370542520931 0.1259089355442038 0.1228087556788067 0.1196548450268149 0.1164410444119341 0.1131062551104005 0.1097222788507013 0.1062822878132899 0.1027743546302871 0.09916514238517271 0.09550737461246195 0.09179834529737541 0.08801635887549075 0.08414603023238687 0.08023105470326941 0.07626367807258871
 4.97 0.168354897925076 0.1679432609530358 0.1678974275495322 0.168146189742115 0.1686627900088919 0.1693924612785298 0.1703016769302477 0.1713682607938098 0.172551637149525 0.1738264707282342 0.1751737367113062 0.1765760207306282 0.1780094988685974 0.1794721376581103 0.1809337240825482 0.1824039155757693 0.1838564100220936 0.1852859457562848 0.186681491563538 0.1879810566794591 0.1892103107900462 0.1903752540316721 0.1914842969910562 0.1925140107052448 0.1934646366615813 0.1943349867976822 0.1951253535014037 0.1957723296108118 0.1962785284141444 0.1966915036497778 0.1970050395061875 0.1972209906219011 0.1973362820854576 0.1973225394353597 0.1971368586600195 0.1968509161977066 0.1964649789364898 0.1959718042141776 0.1953881698182487 0.1946051239857902 0.1937194754034191 0.192748873207206 0.191683186982599 0.1904885867643298 0.189144053036332 0.187714476731637 0.1862039092322814 0.1846001623691951 0.1828316184220937 0.1809859001193597 0.1790668006379201 0.1770664336031174 0.1749067330885752 0.1726820536160534 0.170390090155303 0.1680110081239086 0.1655098533871269 0.1629405722577117 0.1603086714957431 0.1575845683084358 0.1547559203499476 0.151874425721175 0.148929342969542 0.1458807610887818 0.1427575995187049 0.139575868144961 0.1363439072987878 0.132993947756757 0.129590530740499 0.1261369379164292 0.1226223713954506 0.1190044337326563 0.1153362279270156 0.1116187574210459 0.1078396161004789 0.1039713582939075 0.1000566787724253 0.09608810274925172
 4.99 0.1916600266771358 0.1912357507329445 0.1911720757507402 0.1914054337257638 0.1918880270966361 0.1925911987453564 0.1934649319972959 0.1944885406211947 0.1956231388291556 0.1968501812766368 0.1981500730624433 0.1994995697287232 0.2008881972609524 0.2023013520879315 0.2037261010817666 0.2051435815578642 0.2065502612749124 0.2079277484348707 0.2092813916829503 0.2105329701075989 0.2117130232404802 0.2128323510564583 0.2138870339735681 0.2148711728529977 0.2157744889990614 0.2165966641591712 0.2173289605238073 0.2179194907264899 0.2183779378437403 0.2187374553950487 0.2189966773428345 0.2191562780924041 0.2192163824919078 0.2191439758322953 0.2188996738472593 0.2185528427131889 0.2181056290491123 0.2175584799166344 0.2169161028198747 0.2160674557054025 0.215133386962163 0.2140974554214012 0.212980060356589 0.2117289914833327 0.2103354789592919 0.2088516933840823 0.2072814457991781 0.205629787687811 0.2038038809748595 0.2019137180267334 0.1999422516512581 0.1978945750975436 0.1956919720558572 0.1934210766574802 0.191083833474567 0.1886732975199896 0.1861243542471835 0.1835199495499737 0.1808507097624084 0.1780916316585737 0.1752298924524038 0.1723138597974847 0.1693415017868451 0.1662668869527453 0.1631180942664501 0.1599113631379949 0.1566607034159446 0.1532929153871407 0.1498669397764365 0.1464001477464252 0.1428685008971575 0.1392406412658422 0.1355651013265446 0.1318403639898666 0.1280532826026191 0.1241796709474774 0.1202677432426311 0.1163008341414149
 5.01 0.2157036922543565 0.215285287516024 0.2152174811848422 0.2154362552243865 0.2159061820345718 0.2165677344516568 0.217400065748234 0.2183706496332274 0.2194536802518896 0.2206235921857895 0.2218581304528096 0.2231570205071343 0.2244856082392452 0.2258351999759105 0.2271983224801684 0.2285600729513217 0.2299081290249236 0.2312374287727601 0.232528390702837 0.233721173759363 0.2348475973227289 0.2359147312094927 0.2369097956723523 0.2378345414001277 0.2386829995177315 0.2394446515861461 0.2401187996023912 0.2406515359994983 0.2410501436464707 0.2413476958482543 0.2415440463456981 0.2416385193155133 0.2416344893702278 0.2415015315581468 0.2411962913632997 0.2407832547053883 0.2402750379397336 0.2396689578572175 0.2389638016842182 0.2380562170825495 0.2370545221493883 0.2359634554171994 0.2347786758536641 0.233473792861592 0.2320159662788384 0.2304729463782138 0.2288507438673855 0.2271381498887775 0.2252647260194673 0.2233202342710707 0.221292537089627 0.2192009973554727 0.2169435283831178 0.2146281239211056 0.2122502281518752 0.2097851956916088 0.2071981815900812 0.2045559013304921 0.2018428508293013 0.1990476164360477 0.1961521649331663 0.1932002335357956 0.1901988898915721 0.1870920220804257 0.183916498614356 0.180690878437209 0.1774115909244336 0.1740208658828424 0.1705783235503486 0.1670938145957042 0.1635443701182164 0.159899911647468 0.1562148211430112 0.1524815509940614 0.1486823440191753 0.1448054834659169 0.1408841330105108 0.1369187367574871
 5.03 0.2404759755715706 0.2400794922128844 0.2400242947570019 0.2402381851364561 0.2406756857132231 0.2413046292787229 0.2420897790538139 0.2430029986887869 0.2440181622633624 0.245124244286683 0.2462905996973035 0.2475127438631874 0.2487718725816976 0.2500602320795844 0.2513547590129743 0.2526481404673633 0.2539268439575983 0.2551904174278663 0.2564188592516792 0.2575438982318548 0.2586102236005021 0.2596090650190002 0.2605439225779778 0.2614004867972892 0.262187008625995 0.2628784094423273 0.2634894210536705 0.2639589056965259 0.2642898960364817 0.264515335168177 0.2646475966152684 0.2646764643303849 0.2646042726950917 0.2644075865198432 0.2640330810439342 0.2635542419354513 0.26297578529122 0.2623030776367448 0.2615237759261504 0.2605580575421205 0.2594889802958251 0.2583340124268521 0.2570825726031316 0.2557137199208546 0.2541947639043904 0.2525947945061966 0.2509103521067257 0.2491417875143283 0.2472101419651476 0.2452085271230091 0.2431287650793128 0.2409769883529029 0.2386773398899531 0.2363096930638244 0.2338827516749347 0.231375259950608 0.2287378225449284 0.2260477845385749 0.2233033514386626 0.2204660291785632 0.2175283041177303 0.2145491730415063 0.2115148531609257 0.2083695921125139 0.2051661379580696 0.201907689184444 0.1986026747033076 0.1951917338509128 0.1917295963878383 0.1882182024987338 0.1846549627920435 0.1809982282997313 0.1772959504769838 0.1735483812019099 0.1697455127752279 0.1658608279199369 0.1619297897809817 0.1579576419249045
 5.05 0.2659344965431978 0.2655787947338406 0.2655293363722357 0.2657378933604848 0.2661456980233723 0.2667328131083613 0.2674556717855938 0.268302467647882 0.2692538247107055 0.2702766874122031 0.2713712106131676 0.2725182695970356 0.2737012000698829 0.2749056281604143 0.2761194304199468 0.2773376138224077 0.2785493657643165 0.2797387540647711 0.2808908669654362 0.281944543130523 0.2829360316467748 0.2838721820234489 0.2847307741922904 0.2855202285075196 0.2862317857457977 0.2868558271062107 0.2873956342102342 0.2877882891017123 0.2880503842468158 0.2882091725340201 0.28826859727406 0.2882237521998965 0.2880852414666726 0.2878115296516746 0.2873697817542782 0.2868196431959067 0.2861711298199747 0.2854252378918329 0.2845820540987098 0.2835397255496486 0.2824107997754433 0.2811865747285642 0.2798712487830901 0.2784377407346237 0.2768513298002162 0.2751913356182749 0.2734448782484757 0.2716145081716643 0.2696255162897576 0.2675636739256348 0.2654326028230281 0.2632249051464024 0.2608706234808364 0.2584545008318901 0.2559720906254719 0.253414316707695 0.2507347433447324 0.248004675222659 0.2452128774472926 0.2423347655440216 0.2393634354576313 0.2363456435521187 0.2332703066104984 0.2300989318346076 0.2268626868448913 0.223574489680189 0.2202419887975062 0.2168030230717815 0.2133212417956387 0.2097932646791363 0.2062006118494986 0.2025330238508456 0.1988120516439054 0.1950524466057195 0.1912359105293353 0.1873330256234893 0.1833974545122783 0.1794223302348152
 5.07 0.2920116864689288 0.2916853163745912 0.2916472973210906 0.2918389611806935 0.2922143302417206 0.2927424272085424 0.2934084052015784 0.2941835877572871 0.2950465288281681 0.2959947327827486 0.296999984405582 0.2980591188972377 0.2991567718742942 0.3002799893693298 0.30141641783091 0.30255370412358 0.3036769155278507 0.3047866197401845 0.3058598548729825 0.3068430894545671 0.3077569124291659 0.3086140431568953 0.309405631413735 0.3101173673915127 0.3107526116978767 0.3113074153562727 0.3117703898059161 0.3120922269017661 0.3122742989144913 0.3123664985304382 0.312354178851598 0.3122305833955674 0.3120150260955077 0.3116711813001039 0.3111575437735197 0.3105372686953456 0.309816491660555 0.309001628679443 0.3080826561775711 0.3069780109957088 0.305774820389765 0.3044816220307225 0.3031017840045647 0.3016048348121987 0.29995334336938 0.2982221090066188 0.2964179914690996 0.2945283709165816 0.2924762879233049 0.2903588934778796 0.2881682189831847 0.2859079062562464 0.2834995775281248 0.2810289254437817 0.2784983130619536 0.27589557385501 0.2731684017088125 0.270390580922558 0.2675559362086273 0.2646378326924146 0.2616252459121591 0.2585669118187623 0.2554592567756009 0.2522564275583323 0.2489881513546908 0.2456721557642734 0.2423095187983209 0.238844528879488 0.2353369048416032 0.2317859259294202 0.2281781917983614 0.2244847825142489 0.2207534285530257 0.2169765208004679 0.213143050551885 0.2092357495118091 0.2052923897936729 0.2013070739194789
 5.09 0.318646140353918 0.318339782136408 0.318299402599826 0.3184683735871885 0.3187934173510629 0.3192636965535693 0.3198509342663742 0.3205403539706859 0.3213189095572511 0.3221793053263466 0.3230945459877756 0.3240660466608563 0.3250648728744183 0.3260998605667931 0.327147906085798 0.3282010261887343 0.3292381180423689 0.3302645992229234 0.3312610077160598 0.3321622119168661 0.3329986506298366 0.3337802130688585 0.334485928857188 0.3351230780274328 0.3356885010215258 0.3361618086907043 0.3365473922954814 0.3367945035056215 0.3369045444001046 0.3369238074670999 0.3368310556039278 0.336642142117026 0.3363486907219078 0.335931435543122 0.3353428311142101 0.3346491523776556 0.3338612746848373 0.3329749737959751 0.3319843358800734 0.3308094675148632 0.329538775686737 0.3281818077906822 0.326732581630214 0.3251668054172949 0.3234552577722645 0.3216631677237483 0.3197948547085772 0.3178437385716908 0.3157376595660453 0.3135602383525091 0.3113146159997586 0.3090002739841622 0.3065365441896684 0.3040162089076794 0.301441010836923 0.2987836130833177 0.2960171191598322 0.2931893029863359 0.2903182588894477 0.28735573160237 0.2843079562647262 0.28120910842238 0.2780687540272537 0.2748311794371392 0.2715318914154965 0.2681862471312466 0.2647966341585573 0.2613042304766178 0.2577713844694043 0.2541957949254399 0.2505706910375389 0.2468530124025494 0.2431032290210773 0.2393129212972069 0.2354712900382077 0.2315511164542312 0.2275927021579962 0.2235964191644655
 5.11 0.3458345491655392 0.3455276429828875 0.3454576331671646 0.345572171532706 0.3458391502970222 0.3462287020808037 0.3467337999079141 0.3473342572053841 0.3480166178034101 0.3487835459353463 0.3495985562376984 0.3504710137501159 0.3513835539153862 0.3523222825794252 0.3532764459912641 0.3542373908030454 0.3551943640700048 0.3561283432504618 0.3570444562058057 0.3578580012004795 0.3586222269019643 0.3593167823807626 0.3599489471103765 0.3605074109672901 0.3609888242309465 0.3613862675837232 0.3616981621109074 0.3618719693006693 0.3619089510440303 0.3618460896348346 0.3616810577697156 0.3614153185480569 0.3610518754719574 0.3605647224461892 0.3599020837781572 0.3591373641778461 0.358274348757782 0.3573172430329703 0.3562635029208479 0.3550217747412225 0.353682315216211 0.3522590114701738 0.3507420310296485 0.3491080518232725 0.3473366921817136 0.3454852408375819 0.3435522569253484 0.341543649981257 0.3393778599432258 0.3371416971507513 0.3348462023448047 0.3324778266677186 0.3299618916630793 0.3273920492755993 0.3247710018509964 0.3220715721358594 0.3192538232775135 0.3163887688238702 0.3134728227232837 0.3104734993243863 0.3073847833759302 0.3042527600266114 0.3010755948248924 0.2978011337188167 0.2944712130558123 0.2910997895824901 0.2876837204444338 0.2841666331859805 0.2806035957499908 0.2770090964776148 0.2733643341080443 0.2696305877782557 0.2658614170227476 0.2620564817732625 0.2581954523585024 0.2542622895038353 0.250293584330981 0.246288148357702
 5.13 0.3736044820286724 0.3732507880352331 0.3731257081395678 0.3731740341278833 0.3733539781833155 0.3736581628859268 0.3740640012127034 0.3745715165375496 0.3751577526312846 0.3758133136616357 0.3765319641932323 0.3773041991875989 0.3781140240031475 0.3789575343951705 0.379814546515826 0.3806873369141353 0.3815465325359644 0.3823974907240149 0.3832169492178119 0.3839527761536852 0.3846266000647551 0.38524133988092 0.3857892549288291 0.386273984931869 0.3866741100101398 0.3869944106804315 0.3872283778561996 0.3873253128475391 0.3872834073611546 0.3871432335003315 0.3869077937649013 0.3865667810512079 0.3861307086520687 0.3855638302567383 0.3848348899508642 0.3839956122164394 0.3830669019317607 0.3820317943713718 0.3809090552060148 0.3795959905025708 0.3781952467239997 0.3766982507292767 0.3751214797733264 0.3734287715069513 0.3715930739767561 0.3696767556250684 0.3676891052898577 0.3656193822046472 0.3633950559984203 0.3611118466955254 0.3587559047155735 0.3563318308733301 0.3537689263786095 0.3511554528361467 0.3484843422454857 0.3457359270008431 0.3428739698909773 0.339970714099044 0.3370113132024546 0.3339744211727158 0.3308430823752735 0.327684131569344 0.3244733939077373 0.3211668549366782 0.3178026305956143 0.3143999972170173 0.3109605415261796 0.307418310640998 0.3038367220717517 0.3002140837208729 0.2965545238827021 0.2927959512432414 0.2890122248798939 0.2851890042611949 0.2813165692465334 0.2773683800858628 0.2733852774193988 0.2693706122773132
 5.15 0.4019805783614441 0.4015528667079975 0.4013461269269727 0.401301760776994 0.4013906504074822 0.4015914383586581 0.4018928975615355 0.4022914613379172 0.4027649534003914 0.4033120178523255 0.4039266291878607 0.4045919122919028 0.4053028724401182 0.4060398152989246 0.4068033269254769 0.4075687637676655 0.4083427826640986 0.4090954408440917 0.4098311659276561 0.4104731259254826 0.4110555792389259 0.4115878646599902 0.4120514213713089 0.412445328946125 0.4127697473482708 0.413006926932145 0.4131658084426886 0.4131768330153585 0.4130582321760996 0.4128372478413147 0.4125260323178335 0.4121055683028776 0.4115962888840228 0.4109559775391647 0.4101526581364729 0.4092438149343485 0.4082364525813791 0.4071407661162878 0.4059407409678806 0.4045582229549942 0.4030878682864314 0.4015341835609036 0.3998837857669644 0.3981245222829379 0.3962278608768499 0.394249419706346 0.3922015073186138 0.3900781226502956 0.3877978250274006 0.3854517741652068 0.3830467601681669 0.3805763735297969 0.3779645251325756 0.3752947462478216 0.3725731985355782 0.3697791940444861 0.3668796752116537 0.3639307948625139 0.3609341962106885 0.3578564928578301 0.3546933287934699 0.3514913383948524 0.3482507164267643 0.3449171380413576 0.3415177287779616 0.3380919745628943 0.3346231317092552 0.3310518369167212 0.3274457572713261 0.3238043602452372 0.3201207736965155 0.3163487458688761 0.3125430753914342 0.3087043512784402 0.304812552929008 0.3008537201268342 0.2968635930399022 0.2928322622201809
 5.17 0.4309548099532376 0.4304264407870844 0.4301179913107935 0.4299652432559364 0.4299444187388701 0.4300345602607365 0.4302243807074628 0.4305100233497519 0.4308759518430798 0.4313127702276933 0.4318156629285985 0.4323677447555578 0.4329673409030823 0.4336020069504234 0.43426117886156 0.4349305529851968 0.4356014860547455 0.4362574051883148 0.4368983278887026 0.4374500220433752 0.4379393659244535 0.4383807081887028 0.4387604378775061 0.4390693044168512 0.4393016776173067 0.4394529376740031 0.4395247351666054 0.4394560010592912 0.4392537267007195 0.438957943824005 0.438563014546685 0.4380659913706872 0.4374755571822933 0.4367598652521005 0.4358722492349827 0.4348906431700472 0.4338099414805887 0.432633808974042 0.4313671908419292 0.4299168026598084 0.4283710303872126 0.4267466403675906 0.4250371993282456 0.423207244380261 0.421249513018437 0.4192094131212087 0.4171017029505699 0.4149166411519896 0.4125794967543226 0.4101794091697188 0.4077135681935258 0.4051914140041846 0.4025250171631276 0.3998086186146623 0.3970476696858567 0.3942067220864138 0.3912573179085457 0.3882645996268375 0.385232670098107 0.382118152561258 0.378918540637128 0.3756827383283254 0.3723977700190639 0.369033880474992 0.3656116048430058 0.3621525286510652 0.3586566478079924 0.3550617986032734 0.3514321277068402 0.3477679921688539 0.3440586394194716 0.3402704372686105 0.3364437239056985 0.3325866678994194 0.3286769881974441 0.3247086441261571 0.3207014453903674 0.3166597220730156
 5.19 0.4604536329867686 0.4598182064518226 0.4593881374659898 0.4591192977343059 0.4589792093406961 0.4589570847479751 0.4590349067978452 0.4591992187108871 0.4594474540865621 0.4597731369032019 0.4601646715180037 0.4606067226670252 0.4610959854651759 0.4616283354062123 0.4621763883627215 0.4627434805861212 0.4633139887066422 0.4638707297333182 0.4644090010539768 0.4648609604352192 0.4652622960224106 0.4656071763396645 0.4658929702898211 0.4661079971544333 0.4662547165937418 0.4663205486466575 0.4662996737307368 0.4661512226421571 0.4658621265556877 0.4654780470246656 0.4649999059809611 0.4644211857349481 0.4637461289754663 0.4629519887697886 0.4619878785635776 0.4609254021808433 0.4597660138239053 0.4585159880733367 0.4571719198879203 0.4556473346045942 0.4540320379383944 0.4523353659823957 0.4505601752076513 0.4486624124631229 0.4466379849756157 0.4445339103496995 0.4423597865676352 0.4401161319892908 0.4377181953520584 0.4352631557707607 0.4327495527375578 0.4301656261218461 0.4274488161701595 0.4246864735060507 0.4218691391299858 0.418989274419217 0.4159969811276625 0.412958101385771 0.4098789777003868 0.4067313729546043 0.4034953404076211 0.4002178736945785 0.3969076268263998 0.3935071341896212 0.3900553205462138 0.3865602810333977 0.3830378811634527 0.3794196568235164 0.3757645542753791 0.3720706201552639 0.3683429014736057 0.3645338056148169 0.3606880603370461 0.3568132237719257 0.3528910444243132 0.3489002111720216 0.3448785532655378 0.3408261103277352
 5.21 0.4903102700059261 0.4895559962428062 0.4890159579289022 0.4886275267432203 0.4883764647378737 0.4882382643380798 0.4881955583421602 0.4882527699215315 0.4883851326207065 0.4885945303572847 0.4888719174219487 0.4892055884784567 0.4895906185636378 0.4900082130873824 0.4904521278326306 0.49091325895537 0.4913820929846184 0.4918380468224162 0.4922765577438133 0.4926351333968544 0.492933861802566 0.493187981354942 0.4933763408209222 0.4935056193403797 0.4935563164260972 0.493530631963746 0.4934236762118669 0.4931781198018417 0.4928063237378688 0.4923385793969364 0.4917696585287912 0.4911114732559074 0.490355766073451 0.489468039849247 0.4884265878237373 0.4872888836099425 0.486043341193418 0.4847203049322055 0.4833030695567877 0.4817029101700343 0.4800136322471489 0.4782471316356065 0.4763964645551004 0.4744309775974687 0.4723418177266332 0.4701776322785221 0.4679397989609981 0.4656296958537771 0.4631755014083443 0.4606608044478659 0.4580919741670977 0.4554588001322841 0.4526906622810634 0.4498803909223521 0.4470108267362392 0.4440805907738663 0.4410489644573068 0.4379711095794327 0.4348511283037868 0.4316593931644372 0.4283827170658348 0.4250747832826569 0.4217256654596513 0.4182936076114667 0.4148159041224835 0.4112922897466307 0.4077396096071975 0.4040925991966424 0.400414214376386 0.3967022713766011 0.3929429167959948 0.3891127876015794 0.3852533011284365 0.3813509350794715 0.3774086875251599 0.3734049569032827 0.3693650120186547 0.3652982520428401
 5.23 0.5203025718310554 0.5194473909771729 0.5187969035125275 0.5183050010905941 0.5179436957322752 0.517694549825908 0.5175499361272573 0.5174912577595094 0.517519468213274 0.5176159613465732 0.5177924313848381 0.5180161829209036 0.5182868409149997 0.5186047206947473 0.5189471979551428 0.5193106087585582 0.5196753995347225 0.520031677080715 0.5203728585609535 0.520631181507178 0.520835013818441 0.5209937737610892 0.5210947299687461 0.5211245514422975 0.5210872875498702 0.5209700580268106 0.5207735729756635 0.5204434828661508 0.5199851485351394 0.5194259511866215 0.5187741523916807 0.5180295940884636 0.5171862285821427 0.5162281085448863 0.5150996670158174 0.5138789774009731 0.5125646334732674 0.5111632893724383 0.5096672396050068 0.5079955290442233 0.5062371729300148 0.5043945868689255 0.5024765868340633 0.5004487191650289 0.4982928305678564 0.4960655481149363 0.4937639692449478 0.4913950617627747 0.4888871438394289 0.4863143640119612 0.4836941511833719 0.4810019646225134 0.4781862639639956 0.4753257092080743 0.4724106007205493 0.4694417492326437 0.4663614958408879 0.4632453420069909 0.4600874395577108 0.4568524406847194 0.4535432979444551 0.4501982042579784 0.4468201529108105 0.4433557675527759 0.4398443521978321 0.436289971223891 0.4327111993726374 0.4290409217493396 0.4253375938226482 0.4215975414243922 0.417817550749362 0.4139656883550904 0.4100798311616196 0.4061613964512603 0.4022030018683465 0.3981771954189743 0.3941217554707372 0.3900370007524492
 5.25 0.55021721942324 0.5492811816128822 0.5485481351707979 0.5479604017254092 0.5474984532670035 0.5471509521477333 0.5469062610816131 0.5467514831445137 0.5466746017741602 0.546670700770127 0.5467389442938293 0.546865346868521 0.5470448733792854 0.5472598290730297 0.5474996195584736 0.5477597908061442 0.5480328391483633 0.5482941812792377 0.5485430042546464 0.5487072554922281 0.5488232427713697 0.5488850042331888 0.5488971283805175 0.5488414940778856 0.5487172605515029 0.5485098073892369 0.5482215045405923 0.547806522316689 0.5472627913902337 0.5466241427954963 0.5458991679282819 0.545071148545897 0.54414574676712 0.5431059550721669 0.5419033863026521 0.5406075536615491 0.539219880713155 0.5377416213830388 0.5361773099579987 0.5344336410860135 0.5326056597761863 0.5306987613986931 0.5287130916847231 0.5266244767264152 0.5244044929767968 0.5221181372497088 0.5197601267197411 0.51733379892215 0.5147721517527812 0.5121478634679848 0.5094735826845271 0.5067366683794967 0.5038725798902095 0.5009677969141029 0.4980069395086324 0.4949935180911571 0.4918725934388242 0.4887167366884437 0.4855194893363639 0.4822525832383344 0.4789121506093674 0.4755363840235916 0.4721217864140992 0.4686299810727905 0.4650850616502038 0.4615093021553478 0.4578993569555165 0.4541977807761102 0.4504707787004363 0.4467096061695086 0.4429093189818403 0.4390312632932227 0.4351287456165029 0.431191482821347 0.4272159321339997 0.4231666011370296 0.419095327769071 0.4149940503245513
 5.27 0.5799095056991925 0.5789114310636077 0.5781043858134614 0.5774439715525972 0.576904120241263 0.5764692941961109 0.5761308160901932 0.5758861689529562 0.5757168261702401 0.5756254414842719 0.5756046789936602 0.5756357631533899 0.5757147187748153 0.5758391510256535 0.5759904954299739 0.5761599778681927 0.5763410645770612 0.5765087521496546 0.5766718675353637 0.5767512680398781 0.5767773913251748 0.5767559754095064 0.5766811486673786 0.5765409198295401 0.5763355479829593 0.5760437625708072 0.5756776433924355 0.5751843906033538 0.5745597947152041 0.5738449265957377 0.5730363774687852 0.5721310789142264 0.5711381328679597 0.5700214916218691 0.5687454178237865 0.5673819744774531 0.5659245649424824 0.564375622934314 0.5627448925241669 0.5609345081389967 0.5590457145614383 0.5570809869297539 0.5550329607377793 0.5528844918348557 0.5506085564257752 0.5482633610707075 0.54585636268513 0.5433764285397564 0.5407650062604543 0.5380911738281666 0.5353725295788219 0.5325851722032455 0.5296834207470642 0.5267308546106055 0.5237368435487935 0.52068071767104 0.5175229474411287 0.5143321136770953 0.5111052575511046 0.5078029705893154 0.5044282246717477 0.5010217320321382 0.4975742752577905 0.4940559072894226 0.490484241421004 0.4868814212995867 0.4832493509251305 0.4795267646503221 0.4757750571803832 0.4719930635728753 0.4681709692374945 0.4642689399358586 0.4603426817812863 0.4563930512385692 0.4523942851237335 0.448328220603794 0.4442393851964979 0.4401168867700642
 5.29 0.6092973272981763 0.6082684459656527 0.6074126120730003 0.6066884471999492 0.6060850632772716 0.6055817325867863 0.6051675677613519 0.6048439717848635 0.6045972779922515 0.6044208900694752 0.6043126520535154 0.6042622483323705 0.6042630536450524 0.6042961930815762 0.6043661320829514 0.6044510264411782 0.604543352299233 0.6046370761510587 0.6047107848415583 0.6047086955665755 0.6046597258728861 0.6045558036581848 0.6044038371710649 0.6041828050110061 0.6038975261283537 0.6035272098243007 0.6030910057508665 0.6025166839108769 0.6018242946579351 0.6010296586964028 0.600148657081367 0.599178651218617 0.5981134428646069 0.5969305541264269 0.5955913274617686 0.5941603556788841 0.5926335919365506 0.591023979744024 0.5893282629609979 0.5874622457975556 0.5855152928141187 0.5834938189213941 0.5813879493803213 0.579185429802008 0.576863116147674 0.5744622147285807 0.5720013922059648 0.5694812355909629 0.5668179822445398 0.5641071898774008 0.5613390765499147 0.5585158206720178 0.5555692610031291 0.5525778266520436 0.5495469170768379 0.5464605920847583 0.5432654118321101 0.5400405468241405 0.5367776279149168 0.5334450963071982 0.5300452135522993 0.5266068215499566 0.5231375825481757 0.5195918791430856 0.5159966542787791 0.512368691247147 0.5087087736877072 0.5049678955874275 0.5011868612805404 0.497381185448349 0.4935353331190284 0.4896239996674168 0.4856740308148013 0.4817015226286916 0.4776816915225908 0.4736049342557522 0.4694892179329315 0.465351930004128
 5.31 0.6384153063024436 0.6373690983983851 0.6364861660250645 0.6357249907385474 0.6350653944406823 0.6345036093791063 0.6340264181472395 0.6336378736842776 0.6333194192751939 0.6330686885507326 0.632890555487402 0.6327628044074691 0.6326852299789567 0.6326439572156333 0.6326348714770043 0.6326453484683072 0.6326570342405007 0.6326718751902525 0.6326728780599331 0.6325947699375969 0.6324674082569763 0.6322907307974646 0.6320608856840999 0.6317708613875515 0.6314096767240986 0.6309735108556147 0.6304592232895474 0.6298194638788943 0.6290549728221806 0.6281965706634351 0.6272496282921645 0.6262083969433223 0.6250780381972789 0.6238313939797928 0.6224255665619727 0.6209331585602405 0.6193459929362968 0.6176820829970762 0.6159323923947033 0.6140065751264503 0.6120018455346847 0.6099240083068174 0.607772438475251 0.6055187214173183 0.6031400328552268 0.6006976288559875 0.5981953458313529 0.5956277905377441 0.5929200800761762 0.5901597418921782 0.587354303775713 0.5844969538610862 0.5815121106268615 0.5784866028957594 0.5754144898345603 0.5722939809539995 0.5690721061086577 0.565814235496843 0.5625194696604785 0.5591572094849693 0.5557298761990772 0.5522647713747819 0.5487682969271388 0.5451963251141332 0.5415718785365224 0.5379205401376779 0.5342365932034143 0.5304678313618205 0.5266733685830727 0.522841609179252 0.5189807778041429 0.5150409094530337 0.5110749694625061 0.5070821735102138 0.503043347614657 0.4989397081349485 0.494809531770565 0.490649985561102
 5.33 0.6673418319125841 0.6662977075595884 0.6653976868638134 0.6646082813581011 0.6639136529159178 0.6633019337513564 0.6627826264191312 0.6623282038145755 0.6619500691736366 0.6616424060728741 0.6613903784294499 0.6611976705011284 0.6610462768862648 0.6609424225238056 0.6608558526932704 0.6608020330147553 0.6607436794489163 0.6606854382969596 0.6606103762006361 0.6604657801422236 0.6602646674445172 0.6600151357708173 0.6597161631249113 0.6593512278510589 0.6589257986339767 0.6584197144988164 0.6578399448111489 0.6571329192769397 0.6562973279425282 0.6553758411946027 0.6543638697601746 0.65325485470655 0.6520637474413 0.6507507797122325 0.6492842836073529 0.6477372115548321 0.6460934563229692 0.6443682410201492 0.642558019094801 0.6405814043353528 0.638527750870185 0.6363932631675757 0.6341915660356539 0.6318876846223365 0.6294694844152731 0.6269771712417809 0.6244226512687812 0.621812241002726 0.6190660172895295 0.6162685473144869 0.6134229086021974 0.610518919016473 0.6074996067602605 0.6044404103755361 0.6013361587432158 0.5981755110830496 0.5949223069535163 0.5916316162517088 0.5883061592132197 0.5849145564120177 0.581453618760321 0.5779632775084607 0.5744336742447458 0.5708352708953166 0.5671892697239937 0.5635127533321205 0.5598039846583989 0.5560108769787226 0.5521897839059942 0.5483359693899459 0.5444513977169469 0.5404901535098032 0.5365034917275535 0.532482607665254 0.5284210369537568 0.5243007855594803 0.5201508697841701 0.5159679862646525
 5.35 0.6961711820790915 0.6951291613970212 0.6942297425334769 0.6934203269985084 0.6926995366377269 0.6920582636323043 0.6914916804989701 0.690990690090008 0.6905665655932522 0.6902003405320833 0.6898917087654226 0.6896384144877254 0.689427042228981 0.6892538268546979 0.6891096735659019 0.6889827578991263 0.6888599857264031 0.6887282532552534 0.6885882470286764 0.6883732839251389 0.6881069311585621 0.6877930862783104 0.6874265471691716 0.6869957420513488 0.6864949894804382 0.6859261683474114 0.6852745478785986 0.6844971776356674 0.6835964875155969 0.6826163377506593 0.6815355689083908 0.6803673718915659 0.6791059479381674 0.6777397886213574 0.6762125458494426 0.6745980218658389 0.6729009892490385 0.6711183309125666 0.6692501601049385 0.6672180204096221 0.6651091957449839 0.6629254303642425 0.6606708088554178 0.6583131361412731 0.6558428074792597 0.653302878461453 0.6507101350144886 0.6480491933994967 0.6452609002120275 0.6424171423819756 0.6395270971735054 0.6365888721849617 0.6335230853487896 0.6304310649314377 0.6272877995332653 0.624090408088442 0.6208012998648429 0.617478134463938 0.6141141118206788 0.6106950122033794 0.6072011562135895 0.6036746247859659 0.6001177491881355 0.5964838210205543 0.5928123622163595 0.5891071950412159 0.5853672920931543 0.581548016302408 0.5777032309312373 0.5738218395737507 0.5699082061557168 0.5659263349343697 0.5619075504982103 0.5578619677667938 0.5537815119905143 0.5496354687503797 0.5454593839577782 0.5412586838542386
 5.37 0.7249587250915037 0.7239295481975594 0.7230285413174933 0.7222189659389873 0.7214822338803111 0.720815957290327 0.7202130286484829 0.7196772207648094 0.7192022367799185 0.7187892801649975 0.718430524721803 0.7181239845826579 0.7178596242104462 0.7176269783986031 0.7174181222711096 0.7172290312824861 0.7170451712177823 0.7168558281925654 0.716645158652915 0.7163624093754075 0.716031417467105 0.715649040365546 0.7152103858387249 0.7147143719850817 0.7141459572334825 0.7135073903432056 0.7127900004039178 0.7119482868356588 0.7109860093888147 0.7099271681440995 0.7087856135125268 0.7075489362353857 0.7062291173842095 0.7047929983607486 0.7032051808969371 0.7015324770548577 0.6997721592267077 0.6979321801347593 0.6960046128313175 0.6939080106986806 0.691746937449091 0.6895051071246878 0.6871929140974564 0.6847859830691738 0.682264519071353 0.6796755774651815 0.6770287139414592 0.67432000452053 0.6714829255522159 0.6685980637157383 0.6656592760196456 0.6626773298017268 0.6595743227289326 0.6564283727972802 0.6532449283317647 0.6500124879862579 0.6466801707434091 0.6433158759145328 0.6399183231395029 0.6364562323866312 0.6329272139525477 0.6293669984620722 0.6257792368680808 0.6221151804513685 0.6184069708205056 0.6146665699116838 0.6108990499885638 0.6070478036421103 0.603166593790422 0.5992602536785587 0.5953133868783542 0.5912972672882302 0.587258879132996 0.5831839069636464 0.5790723456571478 0.5749024304162207 0.5707030267691064 0.5664654305693384
 5.39 0.7537105911263242 0.7526949481351104 0.7517976133864219 0.7509857583459847 0.7502320148052322 0.7495503048813128 0.7489253310170798 0.7483603759810911 0.7478516628676068 0.7473946850965847 0.746995146413671 0.7466387008902027 0.7463215829231951 0.7460368272353408 0.7457760488749976 0.7455300132161859 0.7452800459585762 0.74503064312748 0.7447559110738444 0.7444085164742344 0.7440119363308266 0.7435680179713944 0.7430602990492923 0.7424896975434447 0.7418599417583276 0.7411485303239513 0.7403659621958418 0.7394546666550239 0.7384215133079945 0.7373012320867045 0.7360858232485326 0.7347846273762597 0.7333948553780418 0.7318981584873785 0.730241068263084 0.7285054565892524 0.7266761756752218 0.7247746180555397 0.7227877965899192 0.7206370444631989 0.7184091851852981 0.7161085225911688 0.713742840840748 0.7112774044188992 0.7086954381353654 0.7060513271247033 0.7033474168462237 0.7005886330839282 0.6977010719464385 0.6947601898669253 0.6917754136030334 0.6887444102368003 0.685592327174577 0.6824012921469356 0.6791748032085816 0.6758950987382581 0.6725174474386426 0.669111138336246 0.6656707807813005 0.6621721544476467 0.6585967693326129 0.6549984857568925 0.6513743343644114 0.6476641361221929 0.6439181723202205 0.640142604571285 0.6363340448108339 0.6324518452968149 0.6285367786095053 0.6245950676513443 0.6206152356467509 0.6165732061419402 0.6124940230047295 0.6083943504243381 0.6042445729111812 0.6000464652966544 0.595814502732908 0.5915511106926208
 5.41 0.7823382337549751 0.7813278047785683 0.7804428823058944 0.7796274977811266 0.7788757129693562 0.7781748699565982 0.7775320111497863 0.7769454892767667 0.7764002173863016 0.7759159888480571 0.7754804173526044 0.7750837269114119 0.7747247718568402 0.7743910568421377 0.7740818868414294 0.7737758371497141 0.7734759433828535 0.7731658614775636 0.7728350476914048 0.7724262486027715 0.7719568011108793 0.7714448924357566 0.7708773001182245 0.7702413920198885 0.7695424763231191 0.7687623115310358 0.7679090364674894 0.7669295802770431 0.7658217424249498 0.7646331226971315 0.7633533012001554 0.7619865183612085 0.7605243049280688 0.7589535019690792 0.7572364308731152 0.7554291433495517 0.7535444514282301 0.7515720174594214 0.7495208941137852 0.7473021643823299 0.745017531576369 0.7426511593274747 0.7402289415874295 0.7377006426281723 0.735058237041748 0.7323603797402467 0.7296020859557446 0.72678608124024 0.7238365314655879 0.7208475328234272 0.7178090618251094 0.7147201953016173 0.7115179804034883 0.7082802446007257 0.7050003756827103 0.7016654917581069 0.698247381254768 0.6947927829196265 0.6913059758185951 0.6877559293364475 0.684141733176709 0.6804962973615285 0.6768270122315529 0.6730831084457982 0.6692899069815064 0.6654728491340043 0.6616327165165528 0.6577084610601922 0.6537550650135802 0.6497749509428226 0.6457586817312984 0.6416729705794779 0.6375662810047378 0.6334274568411589 0.629249572239329 0.6250084216661294 0.6207467899045174 0.616455842053302
 5.43 0.8106821314129369 0.8096901065609514 0.8088034265057513 0.8079974726703498 0.8072406667939807 0.8065331909320954 0.8058794774563647 0.8052715490546714 0.8047160687311083 0.8042041798059758 0.803735095915775 0.8033030610132039 0.8029089193671517 0.802535955562695 0.8021822045010847 0.801833941399746 0.8014775517922668 0.8011111715283872 0.8007283067739941 0.8002526640111074 0.799734270037868 0.7991559719685317 0.7985197772334471 0.7978233735790492 0.7970508590678387 0.7962089320783683 0.7952838613052244 0.7942355757590081 0.7930648447663131 0.7918069879697076 0.7904538353277086 0.7890215871147563 0.7874919239211899 0.7858535666532185 0.7840664965328896 0.7821944350980594 0.7802342042023582 0.7781981060151537 0.7760816930215131 0.7738059980221648 0.7714477041334509 0.7690280447872877 0.7665375937311141 0.7639523250278408 0.7612495530558019 0.7584908225086915 0.7556747483955104 0.7527945460405028 0.7497940810830879 0.7467460894777949 0.7436525074941884 0.7405078217167924 0.7372476890450135 0.7339566466930521 0.7306257121898212 0.7272447933788508 0.7237720284181939 0.720267375780324 0.7167355842520329 0.7131364829343205 0.7094753812422803 0.7057828489049798 0.7020660559653371 0.6982789027799896 0.694445590019162 0.6905846586665221 0.6866946800190359 0.6827316056868167 0.6787383275929635 0.6747167379734011 0.6706663493767016 0.6665420046639152 0.6623932270083794 0.6582216098955307 0.6540040771227051 0.6497380227989327 0.6454385413447237 0.6411093074918486
 5.45 0.8385527488312357 0.8375674482108844 0.8366960807115182 0.8358883277353786 0.8351356209963092 0.8344311325197591 0.8337725746427784 0.8331551800140136 0.8325913315937075 0.8320620426536922 0.8315735267773863 0.83111818785979 0.8306904701074798 0.8302852480386016 0.8298871364828648 0.829494690581535 0.8290990257874267 0.828686567864894 0.82825031288982 0.8277239972496089 0.8271415476431727 0.8265040910809227 0.825811224884752 0.8250507866880246 0.8242176344355605 0.8233130663836166 0.8223184110998729 0.821208997463414 0.8199661246647034 0.8186444122055714 0.8172253898991837 0.8157220478700236 0.8141314765538614 0.8124220866977305 0.8105726193598941 0.8086344059098183 0.8066142880281362 0.8045116277066136 0.8023305972481105 0.7999867192665446 0.7975695666868456 0.7950879227449126 0.7925345009875704 0.7898859852725142 0.787126449768262 0.7843091189540989 0.7814299576200177 0.77849836086666 0.7754340341052512 0.7723346630575327 0.7691898037556926 0.7659875925422894 0.7626804760701766 0.7593320913024204 0.7559480455122114 0.7525209262827799 0.7489936115072982 0.7454429893887835 0.7418561284399967 0.7382098974833351 0.7344987656507191 0.7307651523834759 0.7269991074322206 0.7231657508567255 0.719289523025791 0.7153804646171058 0.7114569366171049 0.7074471103208206 0.7034136273317273 0.6993557995615802 0.6952654192302479 0.6911025688655394 0.6869202813030229 0.6827074896858378 0.6784591374645021 0.674148828396711 0.6698169665471267 0.6654591962871645
 5.47 0.8657503584313333 0.8647713621474917 0.8639057073393026 0.8631033053886115 0.8623615279843366 0.8616591171224686 0.8610017751060668 0.8603899945452551 0.8598186883572212 0.8592812697662127 0.8587828423035302 0.8583122098075235 0.8578637764235899 0.8574293466041629 0.8570081351087091 0.8565827370037207 0.8561461976627069 0.8556891327661851 0.8552037583016747 0.8546337205636827 0.8540038461536961 0.8533160219801688 0.8525675152585106 0.8517495735110709 0.8508577345671258 0.8498874065628619 0.8488389579413598 0.8476655574525758 0.8463621041533211 0.8449755874072427 0.8434989668848005 0.8419262225632442 0.8402720847265854 0.8385041439655749 0.8365958211776707 0.8345906075670069 0.8325132046443651 0.8303492642271362 0.8281057184392848 0.825701659711314 0.8232313907802187 0.8206842046894454 0.8180758247888482 0.8153752747346359 0.8125579284893276 0.8096806803216907 0.8067524848066916 0.8037602268254331 0.800650761565092 0.797493114518852 0.7942907714858385 0.7910400285710399 0.7876791521852384 0.7842854290449242 0.7808499561722146 0.7773684208947667 0.7738017808456852 0.770195713963425 0.7665641284916944 0.7628763029793459 0.7591249562802718 0.7553347575532858 0.7515274462620054 0.7476526421747298 0.7437362753643089 0.7397922662080068 0.735823515387366 0.7317732438880591 0.7277039429997361 0.7236087543158694 0.7194724297335875 0.7152756614535085 0.7110569419795589 0.7068135741187942 0.7025302609812081 0.6981901459795341 0.6938248528290423 0.6894367055473296
 5.49 0.8920786916845529 0.8911041098398154 0.8902459978552026 0.8894536570925355 0.888719249216257 0.8880316661934322 0.8873843102937462 0.8867818540894978 0.8862133404556007 0.8856783725695778 0.885176773911557 0.8847027982642648 0.8842451697130254 0.883795972645752 0.8833529217529397 0.8829009620276613 0.8824340987655575 0.8819392275648297 0.881423264326231 0.8808076452530562 0.8801345468511301 0.8794035459287981 0.8786069795969138 0.8777334552688223 0.8767929206603506 0.8757701837897889 0.8746653629778738 0.8734332368477746 0.8720774743250681 0.870633704637723 0.8691039273160768 0.867476742192812 0.865767469402932 0.8639434593837336 0.8619722728747812 0.8599181709178723 0.8577793048570133 0.8555642363383766 0.8532638873102738 0.8508103900231117 0.8482859570293551 0.8456876711834824 0.8430221856419444 0.8402699338631123 0.8374013696072331 0.8344782369363721 0.8314933102143613 0.8284624141067392 0.8253009335806896 0.8220933839049787 0.8188455306498863 0.8155461996871329 0.8121463471898092 0.808697439632295 0.8052232537901789 0.8016963467401701 0.7980839958600137 0.79444107882839 0.7907632436248231 0.7870347885295734 0.7832390321235341 0.7794187732881168 0.7755705512051385 0.7716582553566957 0.7676998955250425 0.7637223817924554 0.7597146445410989 0.75563254445288 0.7515252625093036 0.747390559991314 0.7432320284791381 0.7390013798521182 0.7347443062885377 0.7304699502654444 0.7261563345584632 0.7217850622416027 0.7173931066870569 0.7129802315649991
 5.51 0.9173690304369875 0.9164099831317278 0.9155620341002244 0.914784144684635 0.9140662865253693 0.9133959815610897 0.9127671120287082 0.9121777504633823 0.9116208296985144 0.911101902865747 0.910610073394956 0.9101302250142513 0.9096733417499676 0.909224027926661 0.9087629981671013 0.9082995073922664 0.907808320821335 0.9072924839716761 0.9067453926588445 0.906097432996567 0.9053935213967335 0.9046225545693893 0.9037795495227154 0.9028677835630234 0.901885094294737 0.9008178496203763 0.8996658777405449 0.8983860671539095 0.8969833866571832 0.8954921553451052 0.8939068826104184 0.8922376481438481 0.890472721934076 0.8886029042677164 0.8865828257292874 0.8844813972011814 0.882294019863636 0.8800299751946987 0.8776862749701935 0.8751841512636833 0.8726167964464309 0.8699652631873565 0.867266514452997 0.8644674035074553 0.8615577839123567 0.8585842895267923 0.8555648345072684 0.852482533307648 0.8492813306790929 0.8460361616699972 0.8427473816259239 0.8394165761895334 0.8359715513005135 0.8324908931954993 0.8289742884079963 0.8254067137682934 0.821766066403379 0.8180819137368456 0.814371643488796 0.8106042736757422 0.8067822526105006 0.8029237189020844 0.7990419114555856 0.7950987494720629 0.7911080824484111 0.7870978001772366 0.7830619327467212 0.778945250540485 0.774813694237436 0.7706546348116272 0.7664632835320919 0.7622031619626868 0.7579284019619199 0.7536254156827749 0.7492864255725324 0.7448935343725784 0.7404812051182099 0.7360397811384325
 5.53 0.9415373682009638 0.9405800755333869 0.9397467995817297 0.9389880216688393 0.9382930134115242 0.9376482367205541 0.937044603800659 0.9364777371505215 0.9359459595627788 0.9354456341240187 0.9349652342147712 0.9345036135095079 0.9340529359766374 0.9336010358784974 0.9331366177713498 0.9326646465053754 0.9321668072246636 0.9316340753672074 0.9310669066648938 0.9303975171434926 0.9296617131226488 0.9288623512158733 0.9279881783305233 0.9270477016677998 0.9260296587227264 0.9249206072841365 0.923728155434659 0.9224149315506995 0.920974594302423 0.919438182653733 0.9178157458622551 0.9160980434793067 0.9143010153498818 0.9123905616126198 0.9103317926997816 0.9081915193372185 0.9059601225443474 0.9036597536341096 0.9012839542129445 0.898743606180751 0.8961321417308468 0.8934535133499302 0.8907091238180387 0.8878803062084986 0.8849320038878843 0.8819253905159612 0.8788739300456374 0.875758676722906 0.8725264850867873 0.8692523399692664 0.8659329164952285 0.8625696600823893 0.8590932464412298 0.8555788115749121 0.8520384917792097 0.8484437936424198 0.8447661940452806 0.8410612201608787 0.8373252294545583 0.8335283396838209 0.8296769888982238 0.8257963054392734 0.8218902079403114 0.8179193553264033 0.8139071568142122 0.8098711719118774 0.8058130004188784 0.8016809024259026 0.7975161683147003 0.7933372587579388 0.7891261747190494 0.7848489774520653 0.7805498885014597 0.7762331997019718 0.7718772231784299 0.7674670113455671 0.7630341069078308 0.7585757428591813
 5.55 0.964523611413961 0.9635810034801624 0.9627644207323631 0.9620282344744462 0.9613583263000423 0.9607443380925287 0.960165522025028 0.9596337705604037 0.9591345264512583 0.9586607827399307 0.9582052727584891 0.95776349012873 0.957325788762172 0.9568859628600501 0.9564328669133113 0.9559603857026047 0.9554596742982797 0.9549194180603724 0.9543388526386023 0.953660153972359 0.9529047582906958 0.9520886021123163 0.9511931222455638 0.9502272757884098 0.9491777101284389 0.9480401929428353 0.9468209121983655 0.9454762961513659 0.9440022933477192 0.9424381826228414 0.9407846831016555 0.9390352241985749 0.9372054856174756 0.9352644473516758 0.9331713796839058 0.9309990331862825 0.9287427887202786 0.9264120174366912 0.9240018407756092 0.9214342604663766 0.9187976485275553 0.916090787266886 0.913325949281246 0.9104660874566046 0.9074931349679773 0.904461385279375 0.9013863821437544 0.8982505596029613 0.8949918219876745 0.8916940239173452 0.8883488803001329 0.8849626463328399 0.8814660175008409 0.8779377495780092 0.8743701086266422 0.8707634509973774 0.8670626133291131 0.8633374225489154 0.8595798658719311 0.8557716008012872 0.8518998051279962 0.847999516930845 0.8440773645762896 0.8400907467183436 0.8360630322984539 0.8320111705453823 0.8279358309750742 0.8237864333905263 0.8196166278816475 0.8154245048251139 0.8111919648842192 0.806904359008719 0.8025964484346675 0.7982637246842526 0.7938976095656183 0.7894776151726872 0.7850349838849708 0.7805693583673783
 5.57 0.9863551906659747 0.9854330675599896 0.9846332181374025 0.9839275836834709 0.9832869157690607 0.9827021362506465 0.9821676272703086 0.9816703112557295 0.981203970920193 0.9807661292625784 0.9803429795673582 0.9799301854045934 0.9795122806299292 0.9790938793845889 0.978658736095368 0.9781939654746306 0.9776996925202979 0.977165412515844 0.9765791210302863 0.9758895639181784 0.9751282273195963 0.9742974376601321 0.9733920116508812 0.9724039062884295 0.9713361588548404 0.9701821969176416 0.9689404083298077 0.9675690612297472 0.9660798540412818 0.9644916554736307 0.9628109445213875 0.9610469604645013 0.9591914128682535 0.9572254515832324 0.9551138867453086 0.9529191887756077 0.9506407383804798 0.9482860465514711 0.9458527245652886 0.9432661139837677 0.9406125966538328 0.9378884547074602 0.935099200561639 0.9322236369183226 0.9292341767643895 0.9261915033715882 0.9230919902964927 0.9199429513804454 0.9166731707495015 0.9133552328143719 0.9100045522703586 0.906602534097289 0.9030890735594523 0.8995524062055229 0.8959728178684867 0.8923501646655647 0.8886380329981276 0.8849095595516117 0.8811424012954285 0.8773221554828705 0.8734367896510147 0.8695323016206169 0.8655997794960077 0.8616014316649818 0.8575709067986788 0.8535084738514658 0.8494275220608092 0.845271630947146 0.8410910303137462 0.8368895002465728 0.8326602711141322 0.8283640535673262 0.82405086853929 0.8197184572452283 0.8153465011822458 0.8109167321291708 0.806472422146371 0.802004863575565
 5.59 1.007117201896165 1.006211753710021 1.00544097773141 1.004763665227294 1.00415770774618 1.003619817118117 1.003125895454698 1.002669515149049 1.002241048875833 1.001841069591246 1.00146106053301 1.001083645220371 1.000699717454094 1.000296851316461 0.9998825711712551 0.9994403016637698 0.9989505977207891 0.9984251345505846 0.997849037642911 0.99716123276899 0.9963965959815075 0.9955588436145995 0.9946456422838428 0.993652288886242 0.9925713006002166 0.991403134885589 0.990147079483565 0.9887665724167252 0.9872555919889998 0.9856498367856572 0.983960205673279 0.9821758677997439 0.9803021925942019 0.9783172797670523 0.9761943993099171 0.9739818914956162 0.9716931068781389 0.9693259562926104 0.9668776308552633 0.9642805719634024 0.9616100112953689 0.9588759708105017 0.9560785227490989 0.9531861696323727 0.9501947742624086 0.9471437197221144 0.944036129375172 0.9408741668659863 0.9375960661196299 0.9342779213417822 0.930915707018674 0.9275053379170166 0.9239945890839452 0.9204463458469365 0.9168631538137459 0.9132376388723245 0.9095262271907405 0.9057853252170944 0.9020180196794318 0.8981893075856511 0.8943050362234075 0.8903989931600123 0.8864638062423293 0.8824720335966645 0.8784339736286562 0.8743705450231514 0.8702914967440862 0.8661352780343585 0.8619585284156921 0.8577583676885001 0.853531805931742 0.8492367635027711 0.8449221210371842 0.8405903394486565 0.8362260799287764 0.8318026239468739 0.8273625432498388 0.8228984798619385
 5.61 1.026918607559731 1.026040274383499 1.025299431965099 1.024654581553527 1.024093134675323 1.023591373134584 1.02314084901295 1.022737924669607 1.022357492741283 1.022004286142244 1.021662818064291 1.021317381976758 1.020970851626503 1.020605221037906 1.020217554512863 1.019790766630781 1.019326992248568 1.018817186500628 1.018243284798856 1.017564242832622 1.016801446568768 1.015965962251598 1.015051696402861 1.014048745821748 1.012964547584871 1.011793039046254 1.01052946783732 1.009134001866871 1.007614749321073 1.005996638663439 1.00429395863481 1.002501208253335 1.000617956814444 0.9986261238908334 0.9964919793324341 0.9942718432663891 0.9919720460970241 0.9895909385058199 0.9871376914513768 0.9845319561693864 0.9818619141725939 0.9791188872507597 0.9763158174706237 0.9734194171758594 0.9704188489870353 0.9673638558015623 0.964251760793652 0.9610976074142603 0.957816549391036 0.9544926507282643 0.9511269657068055 0.9477190988840354 0.9442101050937772 0.9406629494462342 0.9370837973279182 0.9334553844015732 0.9297454466060975 0.926008950156461 0.9222437915436181 0.9184217175344198 0.9145411651715181 0.9106424317732675 0.9067117849336244 0.9027192925220402 0.898692762683349 0.8946358838376529 0.8905568746802004 0.8864098341812641 0.8822364515860053 0.8780468664143446 0.8738227784608168 0.8695387177944265 0.8652408347584948 0.8609125099705053 0.8565559943219365 0.8521437689780966 0.8477073153779449 0.8432537552339121
 5.63 1.045887247765794 1.045033199687634 1.044331100943218 1.04372042276389 1.043201196654616 1.042747334393995 1.042346798034248 1.041986609901215 1.041664892594362 1.041356598986766 1.041062252225119 1.040760555729722 1.040449863194479 1.040124368586895 1.039763436148067 1.03936488039268 1.038926706109003 1.038431878358877 1.03787331247771 1.037202694074469 1.036449729031669 1.035615583505365 1.03470297392514 1.033703226994096 1.032613529688836 1.03144128925946 1.030167643229539 1.028772399396112 1.027241985829659 1.025623800874091 1.023913793146726 1.022111021538274 1.020220785212811 1.01822145360776 1.016081066433864 1.013855943675161 1.01154814558896 1.009168592705806 1.006712185829456 1.00410579603684 1.001422554678031 0.9986813333762088 0.9958776440276176 0.9929803788015286 0.9899804201401974 0.9869285907588163 0.9838226436454698 0.9806585320610814 0.9773843395393635 0.9740667498867617 0.9707074171823935 0.967302955777992 0.9637972302978381 0.9602561456386955 0.9566801869697397 0.9530648297324817 0.949357329640697 0.9456311326803379 0.941870925109455 0.9380619734581046 0.9341907545282604 0.9302939153937149 0.9263775233999794 0.9223924661641827 0.918374211574958 0.9143312777923334 0.910264923247611 0.9061273766432461 0.9019698969527199 0.8977911034204062 0.893582505561433 0.8893117531615404 0.8850179362769315 0.8807052252341196 0.8763668206297668 0.8719693833305193 0.8675502844728342 0.8631117754628055
 5.65 1.064106331387156 1.063290428493365 1.062622173534303 1.06206134772397 1.061591602546138 1.061185489754358 1.060836231371945 1.060534229691989 1.060255027277343 1.060002276960624 1.059754321844206 1.059499905300222 1.059232900970554 1.058943272766832 1.058616284870424 1.058248781732436 1.057830138073703 1.05735750888478 1.056815489425937 1.056161615227151 1.055421692088095 1.054594866078129 1.053689843536293 1.052695101071289 1.051604005561476 1.050426324154853 1.049157444269043 1.047754623591286 1.046226850078414 1.044600961956838 1.042890957722531 1.041083766141007 1.039190306247297 1.037190777345934 1.035038999010921 1.032812531085713 1.030507503683186 1.028118747185609 1.025668712244617 1.023056979781176 1.020379700985549 1.017638857317264 1.014831380505073 1.011944172546912 1.008941695709864 1.005891562530107 1.002790455812873 0.9996339486323991 0.9963681843318732 0.9930559365233806 0.9897030990878477 0.9863053461749813 0.9828069222032085 0.9792777518596059 0.9757137300998364 0.9721031821480723 0.9684147934969238 0.9646916799073559 0.9609472774086103 0.9571467622981147 0.953292661141397 0.9494094207719876 0.9455069982913242 0.9415372310686476 0.9375286167408974 0.9335010632125988 0.9294568186557486 0.9253307415096956 0.9211920104810138 0.9170234845433747 0.9128372229374109 0.9085827051705775 0.9043089310170047 0.9000140905173506 0.895688443978639 0.8913081619741035 0.8869144153430146 0.882493985190508
 5.67 1.081667997142695 1.080890589517755 1.08026935845307 1.079757885145603 1.079332301058305 1.078979817920114 1.078688727725952 1.078440322736728 1.078218225479326 1.078018168746612 1.077816435597422 1.077612229356565 1.077390963614812 1.077138932228899 1.076847089321515 1.076507899281299 1.076121376762836 1.075671356686645 1.075153714239178 1.074514524872806 1.073786934305812 1.072971788522386 1.072073433772607 1.071078296572439 1.069995193703716 1.068822632214128 1.067554069417211 1.066153842892327 1.064619780484657 1.063001500305173 1.06128431073063 1.059480110403542 1.05758181823216 1.055578083390455 1.053435325318091 1.051205283720403 1.048897568568369 1.046515650098582 1.044059978813223 1.041452355480028 1.038779021132255 1.036039317068647 1.033237704853404 1.030352826316132 1.027361503551808 1.024316728920739 1.021226405048512 1.018078584825947 1.014815211409051 1.011514608218955 1.008175758941869 1.004786007529019 1.001303548196582 0.9977802654256269 0.9942237239620471 0.9906292888164838 0.9869526152642609 0.9832478688452992 0.9795183253640412 0.9757380908893643 0.9718990217544934 0.9680269945569089 0.9641406261582501 0.9601887636842168 0.956203454524462 0.9521943263324868 0.9481634470255247 0.9440645347844274 0.9399352180535381 0.935794445540568 0.931622716216463 0.9273888193152655 0.9231403743339754 0.918871141032398 0.9145653894329935 0.9102108298207199 0.9058369127428625 0.9014413290088705
 5.69 1.098631194653185 1.097902202379805 1.097319815316234 1.096862184642697 1.096491911801685 1.096192478497957 1.095960586698536 1.095765458632712 1.095596806792033 1.095449163930304 1.095304743063587 1.09514885747019 1.094969780690673 1.094762756527834 1.094511449046706 1.094207832574558 1.093845471700881 1.093422901277383 1.092930616417986 1.092307742498813 1.091598485158181 1.090796190296595 1.089906194076734 1.08892464292344 1.08784938352371 1.086679802826681 1.085412578043616 1.084015856647893 1.082491086374985 1.080864475222449 1.079150711449901 1.077350623579008 1.075449670393454 1.073453510938933 1.071305584523118 1.069084850715635 1.066777729348045 1.064402630513813 1.061945004568276 1.059344072128618 1.056679104073836 1.053943881544701 1.051150245943731 1.048274298935143 1.045286432444823 1.042254048660275 1.039169210030578 1.036032569266346 1.032783419339668 1.029489913484064 1.026162545194428 1.022788918226967 1.019318066599149 1.015813314589632 1.012276406738201 1.008695147845701 1.005034342973961 1.001345617445721 0.9976327368445501 0.9938651470147666 0.9900418540613511 0.986198154349855 0.9823293045063073 0.9784011514171183 0.9744315322289743 0.970442004348735 0.966432155443318 0.9623534834395908 0.9582553365242439 0.9541324731436709 0.9499841720038371 0.9457807520701471 0.9415523525673035 0.9373060329791629 0.9330289930485876 0.9286943627772861 0.9243488724256581 0.9199794525126204
 5.71 1.115069675471268 1.114379488630428 1.113846255672478 1.113437487761193 1.113117996318965 1.112876963026791 1.112701019824286 1.112563418909668 1.112454842739763 1.112363414030001 1.112270545754409 1.112165891145612 1.112031463694824 1.111869647151849 1.111660105525073 1.111391643081457 1.111068454346534 1.110668164104401 1.110199637397713 1.109600679527673 1.108902716054025 1.108123452795047 1.107245655827537 1.106269071486808 1.105205576366667 1.104046227319418 1.102783221455832 1.101390436145146 1.09987084901504 1.098250477951626 1.096543081099429 1.094739956861366 1.09285122389873 1.090851891131169 1.088717817736661 1.086495433151493 1.084196487070235 1.081821119445713 1.079375860488982 1.076776550669293 1.074116620714069 1.071391191608861 1.068614374597319 1.065742591181155 1.062764513120103 1.059742302431875 1.05667084139212 1.053544812534374 1.050309398650021 1.047031102788231 1.043716458255912 1.040359668617652 1.036902127695665 1.033416739569721 1.02989798857709 1.026332759312468 1.022693446627909 1.01902426563275 1.015331841693532 1.011584240433922 1.00778425773463 1.003959039733314 1.000113652824493 0.9962020636594522 0.9922591491461383 0.9882966664490604 0.9843155729891784 0.9802544564437912 0.9761816647464197 0.9720866160866857 0.9679594489101837 0.963782711918352 0.9595877340683328 0.9553642745728319 0.9511119428999741 0.9468105387731489 0.942491572170852 0.9381511533265239
 5.73 1.131048334086314 1.130395432757306 1.129911574007306 1.129553668983925 1.129287089089799 1.129104045982585 1.128981351574956 1.128905148034603 1.128855587784234 1.128821943501566 1.128779338119324 1.128723214825238 1.12864451706204 1.128521938527458 1.128350453174207 1.128125525209995 1.127830089097505 1.127459769554396 1.127020451553293 1.126443540321779 1.125770361342391 1.124999850352606 1.124141553344834 1.123183346566407 1.122127416519568 1.12097305996146 1.119726243904113 1.118341255614427 1.116823592614163 1.115216632679922 1.113510283843131 1.111716484390025 1.109828092861626 1.107836488053723 1.105707799016855 1.103495345056278 1.101198695731952 1.098832890858505 1.096394460505211 1.093807104995962 1.09116329490923 1.088444051078043 1.085670194589941 1.082813686786951 1.079855349265536 1.076844263876565 1.073783672725261 1.070672508171164 1.06745183282808 1.06419118956403 1.0608911715012 1.057553812015881 1.054112874738421 1.050641153553157 1.04714616259835 1.043604256266126 1.039979389202404 1.036334096306817 1.032656322732646 1.028934113886734 1.025157995429406 1.021357483274381 1.017531223588684 1.013649832792551 1.00972629755933 1.005789564815381 1.001833961739969 0.9978015357651548 0.9937546645756767 0.9896918661088367 0.9855964385543721 0.9814447303543274 0.9772713502029235 0.9730833870464157 0.9688600100829525 0.9645898687624239 0.9603034427863086 0.9559941721075149
 5.75 1.146656638904851 1.146040413165322 1.145602248723475 1.145290606711039 1.145083378511238 1.144953085758785 1.144891040339884 1.144870894392227 1.14487656030499 1.144894450718831 1.144906678525889 1.144905326869775 1.144873569145577 1.144797228999845 1.144667920330595 1.144473537287298 1.144217034270878 1.143874845933705 1.143462487179586 1.142912423163757 1.142258779292883 1.141512101225037 1.140664404869701 1.139723106387752 1.138682422191447 1.13754131894442 1.136298973561662 1.134921163209512 1.133417195305639 1.131811007519028 1.130116957769968 1.128331584230027 1.126452875322036 1.124470279720072 1.122343616349431 1.120143844386613 1.117858133259289 1.115499422646284 1.113074192477543 1.110494302934109 1.107851234448084 1.105150417702605 1.102387013631809 1.099546073420792 1.096595338505576 1.093601370573067 1.090556001561013 1.087461513657965 1.084257069303222 1.081011111186787 1.077733452249317 1.074408935682066 1.070989654926831 1.06753995367589 1.064064595871944 1.060538725708047 1.056938827627544 1.053313126323995 1.049662526741101 1.04596237407263 1.042208793762334 1.038433181503862 1.034637243240675 1.030773485165954 1.026878913722503 1.022973425602649 1.019041547748135 1.015039677350022 1.011017871848565 1.006979118933104 1.002917976541938 0.998794342862201 0.9946574863297326 0.9904966956289387 0.9863091696926527 0.9820728177019902 0.9778089890861956 0.9735360935224882
 5.77 1.161991343207257 1.161415513133248 1.161017803097685 1.16075190421669 1.160589977854408 1.160515695623008 1.160504869382677 1.160537841241624 1.160605143556075 1.160675138930268 1.160742780216452 1.160785210514884 1.160800663173824 1.160770131789533 1.160678310206263 1.16052409251626 1.160297443059749 1.159995006424936 1.159602767447999 1.159080791213074 1.158446893052258 1.157721378545595 1.156893003521065 1.155965584054579 1.154931946469962 1.153809277338949 1.152573663481167 1.151209301964124 1.149710100103194 1.148119425461604 1.146427785850415 1.144652359328505 1.142784624202556 1.140800779027024 1.13869376260413 1.136496293983828 1.134224122463788 1.131874127589366 1.129451919153584 1.126882917197094 1.124261152008155 1.121567484122597 1.118818894323791 1.115985113642612 1.113052053357404 1.110066924993937 1.107041950325372 1.103961141372211 1.100776460402257 1.097542899930565 1.094282552719389 1.090983911778131 1.087583880363289 1.084149931978392 1.080692070373947 1.077195329547367 1.073616153742914 1.070013267451621 1.066387095411225 1.062708812606087 1.058978964267114 1.055233335871678 1.051457803143527 1.047624342052697 1.043762178815414 1.039878019894004 1.035977011996782 1.032007692077955 1.028014627337505 1.024003755221079 1.019971713419865 1.015883619870477 1.011772462754819 1.007647310499953 1.003488381777967 0.9992785755058242 0.9950618508452207 0.9908155372024283
 5.79 1.177144686081354 1.176591961747337 1.176230466214167 1.176004550582626 1.175895646198106 1.175870234650619 1.175908867774786 1.176001597649837 1.176115246599614 1.17623465719256 1.176354862241722 1.176451644804745 1.176507218183869 1.176517555925925 1.176465591822331 1.176347759909083 1.176154974466757 1.175875940020495 1.175511591340004 1.175010813439547 1.174402211577934 1.173687991258516 1.172879318229175 1.171968468482314 1.170950208254847 1.169834294028187 1.168612842528234 1.167255780725366 1.165769655834417 1.164184145314672 1.162504746869842 1.160730038448055 1.158871498241829 1.156902164688065 1.154794876468013 1.152607602507262 1.15034128197571 1.14800705428754 1.145591949101199 1.143041546319363 1.140422096088915 1.137744108800909 1.135002585090543 1.132185025837117 1.129266252164004 1.126297975438608 1.123290007272324 1.120221209520497 1.117052204282379 1.113842063901077 1.110595720963508 1.107310108300346 1.103931708985968 1.100526246338398 1.097087763919246 1.093608365533647 1.090054035230195 1.086472567300874 1.082870776280991 1.079222526949095 1.075516224326905 1.071794653679225 1.06804427051386 1.064242940581532 1.060403389875781 1.056549244632876 1.05267466133171 1.048730316693701 1.044773757682678 1.040796321504778 1.03679109560832 1.03273454768369 1.028658645663215 1.02455993772103 1.020436652272944 1.016266347976304 1.012078233729841 1.007869908673528
 5.81 1.192165373333548 1.191636324812466 1.191309143875822 1.191121331609319 1.191054739339924 1.191075228635867 1.191165261306638 1.19129692940299 1.19145985521693 1.191635141281722 1.191799500371881 1.19193863550317 1.192037229932596 1.192087937158409 1.192070210920093 1.191989545198364 1.191818404215163 1.191571092433652 1.191232944558207 1.190754565534408 1.190167060549037 1.189471375030064 1.188677734646644 1.187774505309103 1.186772983168928 1.18566511461876 1.18445765629238 1.183108755064691 1.181629618051716 1.18005049261057 1.178379336339458 1.176614807077647 1.174762892905454 1.17280082214423 1.170704613356331 1.168519865345105 1.166268787154868 1.163935578070874 1.161534647619298 1.158984575567205 1.156379961922519 1.153714726933998 1.1509913510912 1.148186215124448 1.145280040004794 1.142326216943987 1.139324027394427 1.136278123049127 1.13312535584167 1.12993279794616 1.126706811777178 1.123435559989726 1.12008009547918 1.116690471381231 1.113275481071825 1.109818458167107 1.106282886523353 1.102723090236905 1.099151603644099 1.095525551321196 1.091848428084303 1.088144818989293 1.084422519331725 1.080649154646755 1.076841800709046 1.073013403532676 1.06917080937104 1.065252614716746 1.061326236301513 1.057379851096058 1.053407996309985 1.049380079391664 1.045336988028109 1.04127832014485 1.037188113905803 1.033052887713129 1.028895880207093 1.02472412026592
 5.83 1.207080298378133 1.206578035741434 1.206272109493522 1.206122910705279 1.206091820685556 1.206154050981177 1.206290013376931 1.206473059895576 1.206679622797831 1.20689329458238 1.207100557985862 1.207279225982874 1.207418701785962 1.207501488845623 1.207520100850294 1.207464231726352 1.207331325638108 1.207106626987797 1.20679027041558 1.206327940799528 1.20575958325562 1.205080933137736 1.204300166037644 1.203413707784994 1.202421374447306 1.201326252329962 1.20012446797619 1.198788878167058 1.197314209921452 1.195745450496072 1.194078157385407 1.192324158321727 1.19047445127506 1.188521954453176 1.186431386301568 1.184264325503428 1.182011930979631 1.179690591888705 1.177299267626807 1.174762527827702 1.172168932362731 1.169506541340779 1.16679839510825 1.164004104249028 1.16110803958445 1.158172552173257 1.155188943311569 1.152153674532836 1.149019437607797 1.145846564544436 1.142631977587937 1.139387029220626 1.13604547216193 1.132677409368315 1.129280914033233 1.125850349587059 1.12233690969703 1.11880635826718 1.115248909438272 1.111650277587724 1.107994307329537 1.104321933514215 1.100633611228688 1.096883055796222 1.093104662776333 1.089300227964696 1.085486517393049 1.081602397329093 1.077706304276388 1.073790354974248 1.069849606397625 1.065861605756998 1.061851200498248 1.057823038302536 1.053766587086172 1.049664475000481 1.045541450431664 1.041405732000653
 5.85 1.221909723105337 1.221418146423012 1.221138584954157 1.221018169755082 1.221020462116836 1.221123623565195 1.22129254586067 1.221515470998499 1.221770211208647 1.222024088955803 1.222264086939377 1.222485928093499 1.22265610558701 1.222767682823465 1.222820123441124 1.222793601312948 1.222678580546595 1.222477925484416 1.222180260703444 1.221740051015388 1.221185861466633 1.220528047338224 1.21975879414586 1.218887887639886 1.217902253805284 1.216815728861659 1.215627959263228 1.214296021698816 1.21282912309183 1.211272110600254 1.209610311616632 1.207866863768052 1.206021404916128 1.204080233156983 1.201997616821232 1.199831974473956 1.197589974914685 1.195277547177374 1.192895370530377 1.190372334476424 1.187787858752593 1.185145903330275 1.182439268415155 1.179658254447168 1.176785802100474 1.173854122283416 1.170890576138486 1.167870975042283 1.164757620605472 1.16159782467274 1.158407439322751 1.155181536868093 1.151859289855233 1.148507321064459 1.145132683509827 1.141722620439102 1.138236215333694 1.134730221908597 1.131198084112322 1.127622496126825 1.123998182367434 1.120347537482775 1.11668238635469 1.112963394098156 1.109213376061198 1.105442597824797 1.101657475202799 1.097805094241818 1.093939341221131 1.090053932652575 1.086144505280439 1.082189146081348 1.078212502264146 1.074216801269772 1.070195060771135 1.066131948672982 1.062045783111762 1.057948562455481
 5.87 1.236626118728719 1.236157238069336 1.235896171468023 1.235801339966772 1.235837554839123 1.235968037590169 1.236178709956549 1.23643625390645 1.236722741639602 1.237009885587277 1.237290278412287 1.237538303008978 1.23774242250323 1.237887100252451 1.237959659845572 1.237961525103047 1.237871500076841 1.23769169905043 1.237411646538793 1.236991947288405 1.23645223627723 1.235804748714715 1.23505321004178 1.234186105930809 1.233221732285643 1.232139005241563 1.230959811165289 1.229640516654959 1.228188298540121 1.226633833881719 1.224980499972077 1.223239114334883 1.221410894725175 1.219471279129323 1.217396445765005 1.215245573081196 1.213015819758136 1.210712294707321 1.208341127071464 1.20583420622448 1.20326097177146 1.200623873548631 1.197933991623341 1.195170276294017 1.192308688090135 1.189397707772188 1.186445436331642 1.183444004990902 1.180342575203272 1.177204668652907 1.174036777254771 1.17082948315459 1.167527548728801 1.164201526584498 1.160851879559379 1.157459730721692 1.153996663370167 1.150512921033961 1.147014117472586 1.143459156675847 1.139862562863763 1.136242390486501 1.132604564224287 1.128913538987336 1.125192999915761 1.121455742379485 1.11770112197815 1.113880184541025 1.1100468761269 1.106197623023987 1.102321701749814 1.09838867905111 1.094451661903692 1.090488607512343 1.08650552331069 1.082477976961073 1.078428946354411 1.074365719610066
 5.89 1.251244936612443 1.250782942043178 1.250546930396101 1.250481922699125 1.250538310208579 1.25070523440922 1.25093905701422 1.25122941996517 1.251549375432078 1.251872095813362 1.252175913735853 1.252451022054788 1.25268333385381 1.252856402444958 1.252955141368671 1.252978004393778 1.252907775517494 1.252745748965416 1.252487939191515 1.252079690878133 1.251554308935971 1.250927698504087 1.250187764949883 1.249331603869101 1.248375481085808 1.24730525265239 1.246134464849542 1.244825564186253 1.243383187399794 1.241837401455706 1.240199523547787 1.238466601098072 1.236647191756824 1.234721333402508 1.232660244141779 1.230510992309462 1.228297416468526 1.22600498541007 1.223649718153291 1.221147073945467 1.218586272261924 1.215972752806012 1.213299105509078 1.210545130530428 1.2076977982573 1.20481021930483 1.201873614516009 1.198893724961652 1.195814831940358 1.19269069697846 1.189541701829989 1.186357988476621 1.183082789127635 1.179776416219855 1.176450832417598 1.173085670612625 1.169643413924069 1.166193815698386 1.162711779509281 1.159189179157649 1.155621448671498 1.152031972305881 1.148421434542815 1.144760300091205 1.14107324388676 1.137359101091907 1.1336339470957 1.129850857513725 1.126053758188007 1.122233195186905 1.118394914805011 1.114503063563036 1.110595668207698 1.106672345711607 1.102724403273144 1.098728588316327 1.094719198490688 1.090686801671135
 5.91 1.265771189079001 1.265326980665676 1.265108664057779 1.265060790269377 1.265140310539885 1.26532801633406 1.265595429342006 1.265910911479166 1.266257774886323 1.266604971929597 1.266937615200443 1.267241207515648 1.267492611917325 1.267691841672914 1.267811250275172 1.267851041442177 1.267806569117313 1.267658367469272 1.267415470892047 1.267027854004923 1.266519241652472 1.265902818904546 1.26516920105627 1.26433145362803 1.263388812365465 1.262335763239461 1.261173972446134 1.259874726406824 1.258442781768081 1.256912785401648 1.255285674404455 1.253566616098595 1.251753458031318 1.249841847975002 1.247788013927148 1.24566078411035 1.243455386972282 1.241176371185671 1.238831275648277 1.23634884948287 1.2338069620372 1.231205862883972 1.228553011820822 1.225814938870275 1.222988764279727 1.220115508521399 1.21720146229231 1.214237076514234 1.211180392333666 1.208085171121775 1.204955084474364 1.201790764211823 1.198538732379083 1.195260321245562 1.191959203305117 1.188618611275983 1.185209198100725 1.181779766946166 1.178330441203333 1.174839214487386 1.171293880637553 1.167733983717053 1.164153898013028 1.16052784803646 1.156866528522091 1.15319370442834 1.149502540937211 1.145751463454205 1.141983287608225 1.138199519251472 1.134389584459349 1.130535159530347 1.12666440098594 1.122777495570467 1.11886578025101 1.114909032217278 1.110935428881467 1.10694800787814
 5.93 1.280240610197893 1.279803548005002 1.279601856519514 1.279574476741889 1.279682539894904 1.279893117423657 1.280183550995567 1.280518412500369 1.280887624050111 1.281255057979159 1.281614686844183 1.281938623424165 1.282213920720386 1.282429891956434 1.282567780578188 1.28262265025382 1.28259577487379 1.282465648550841 1.28224248561999 1.281868320638526 1.281369758386 1.280768593864221 1.280057572297246 1.279232589131372 1.278299000035126 1.277259580899258 1.276110987836727 1.274821817182695 1.273402145494509 1.271885779551691 1.270269406355926 1.268562623131043 1.266765657323004 1.264866036599885 1.262825478851858 1.260712382191173 1.258524284952138 1.256264625691099 1.253938193186413 1.251471276438431 1.248942044669467 1.246360577323772 1.243724064067512 1.241005604788729 1.238200519597317 1.235348128824984 1.232457153025221 1.229517852973264 1.226481949666052 1.223409454322193 1.220309358381916 1.217163783507029 1.213937851580869 1.210688154708258 1.207412415215446 1.20409730565006 1.200720028781049 1.197316177598618 1.193898945314178 1.190432645360269 1.186916621390499 1.183393177279476 1.179844417122728 1.176249835236632 1.172622126158331 1.168982684645655 1.16532399567703 1.161601034451391 1.157873976388088 1.154119667126789 1.150351572527378 1.146533358669852 1.142701081854212 1.138849998600347 1.134967825647921 1.13105155995625 1.127119328704176 1.123163199289937
 5.95 1.294698576555784 1.294285060646528 1.294096674365014 1.294083368698316 1.294204414852854 1.294441654254397 1.294751528548058 1.295103819598293 1.295488989488898 1.295879460523011 1.296252295223103 1.296596886330981 1.296887106807781 1.297117589833966 1.297279948809321 1.297349447352953 1.297338589303278 1.297219468718024 1.297008209874223 1.296652297268202 1.296171145615577 1.295581969851254 1.294883525129409 1.294075086823488 1.293152860526197 1.292126312049489 1.290995937424558 1.289724162901825 1.288309474950928 1.286812170260709 1.285208085739201 1.283513908513612 1.281731715930311 1.279848935554812 1.277830705171755 1.275731392784889 1.273557416617054 1.271315895110158 1.269003686925152 1.266551870942013 1.264045226259717 1.26148260219621 1.258864358288384 1.256173514292044 1.253388770181885 1.250557116151447 1.247692462613094 1.244773990197969 1.241759019755962 1.238713942355664 1.235633149284332 1.232517252047841 1.229320882370638 1.226092672195695 1.222847353684459 1.219563149216798 1.216213141390948 1.212840123023449 1.209451477149091 1.206018487020848 1.202536816109813 1.199035598105127 1.195525746913909 1.191961026661181 1.18836595168979 1.184755896560325 1.181131416051034 1.177448415157737 1.173750899093731 1.170038703289697 1.166301193393604 1.162521415270599 1.158720175002907 1.154903948889718 1.151070123447073 1.147184015407742 1.143288931721104 1.139377689553021
 5.97 1.309230748008631 1.308821248444947 1.308646737447337 1.308655735989713 1.308795255262412 1.309038486672193 1.309365611842237 1.30973455261214 1.31013941103792 1.310544679392005 1.310928750163237 1.31128644605687 1.311593159994558 1.311836925114365 1.312006514770748 1.312093782534564 1.312093002193054 1.31199467774985 1.31179483342496 1.311450073654768 1.310987213092023 1.310411506605838 1.309725049281676 1.308922366421346 1.308017253542993 1.307005346381089 1.305882920886424 1.304626773226093 1.303238459783485 1.301745677158272 1.300158182166396 1.298482291840054 1.29671958342768 1.294848094393937 1.292840252419692 1.290759265402 1.28860126145409 1.286380848905337 1.284088416301245 1.281661592403424 1.279170466189563 1.276629816853407 1.274031173804731 1.271360846669306 1.268600265288875 1.26579451972112 1.262944650239622 1.260053457333837 1.257063891709049 1.254038394286337 1.250987556202531 1.247903168810171 1.244732103677459 1.241534422588217 1.238314297541832 1.235058020753205 1.231734984652701 1.228389471886088 1.225034235314481 1.221628368014274 1.218182143277083 1.214715354609673 1.21123580573389 1.207702460586587 1.204140243319548 1.200566108299407 1.196977940107566 1.193324403540108 1.18966347360771 1.185985775535545 1.182284514763189 1.178532616944518 1.174770287947608 1.170997093854618 1.167194690961685 1.163347225778805 1.159484525029714 1.155611865651758
 5.99 1.323918028416267 1.323511095258858 1.323357429623488 1.32337133247113 1.323519824976302 1.32378195852707 1.324116564725045 1.32449939538538 1.324908852536772 1.325323538421452 1.325724275495193 1.326088486427296 1.326407824100599 1.326662771611463 1.326845712269774 1.326941719598937 1.326948617335872 1.326861669431011 1.326676900048287 1.326337983565135 1.325891014572481 1.325322887874739 1.324648718489799 1.323864871649022 1.322974142797234 1.321968167592711 1.320864731907174 1.319616391825774 1.318240643647085 1.316766683883091 1.315193239259172 1.313533776714091 1.311777733399976 1.309926756682311 1.307937804139913 1.305872093564918 1.30373838296276 1.301532880552155 1.299256234765073 1.296848704246723 1.294380777855523 1.291854144663079 1.289285013954157 1.286635045226657 1.283889208191577 1.281109942772992 1.278282779108011 1.27541841754675 1.272446798652293 1.269457893200652 1.266429292180729 1.263366686794273 1.260224318455839 1.257052458792735 1.25385979964498 1.250635913065249 1.247337381318823 1.244025326883531 1.240693062449691 1.237324550920054 1.233900485409735 1.23047213924615 1.227018715968947 1.223522839329932 1.219987713292996 1.216447442034036 1.212889749940874 1.209274471613172 1.205644751862345 1.202001835711468 1.198334328395184 1.1946221053596 1.19089298226219 1.187150394971688 1.183379559567972 1.179572272341959 1.17575093979548 1.171911068641156
 6.01 1.338851356359891 1.338455539668254 1.338303969471906 1.338323806719093 1.338488082568778 1.338756968390645 1.33909148576509 1.339484446483228 1.339896332546885 1.3403160261686 1.340719889771618 1.341088465989892 1.341416677668075 1.341676207861523 1.341864569836285 1.341973237069104 1.341987423247408 1.341910712269308 1.341732898243596 1.341405465489731 1.340958868537839 1.340408022128706 1.339742791213768 1.338968220955107 1.33808448672544 1.337097124108107 1.335998718897071 1.334767557096897 1.333403544922747 1.331941478800369 1.330387625366078 1.32873625146675 1.327000064159802 1.32515652071318 1.323191318605343 1.321140265525239 1.319020689372298 1.316833418256403 1.314572470497871 1.312186594627436 1.309738379386221 1.307230053725712 1.304678316807738 1.302045968004439 1.299332366898237 1.296567283281809 1.29376434715805 1.290917118740043 1.287980558451024 1.285005306924338 1.282002235003408 1.278972383741689 1.275847194402626 1.272707358459607 1.269535917595919 1.266336543704694 1.263074448888859 1.259787625461082 1.256489665943715 1.253139263068733 1.249750489777671 1.246349679221563 1.242926534760871 1.239459489965416 1.235961258614303 1.232441864695847 1.22891759240749 1.225341846155722 1.22174167055599 1.218123810432613 1.214492750818687 1.210812156955988 1.20711831429487 1.203411878494165 1.199674815421072 1.195900991151046 1.192110651967679 1.188299744362586
 6.03 1.35412318584294 1.353736955675392 1.353587730993328 1.353614292732474 1.353776082036495 1.354045800256993 1.354384478953505 1.354774949893502 1.355189315052385 1.355614046613485 1.356015136968061 1.356386678715297 1.356708744662296 1.356971877824082 1.357167281423592 1.357270248891674 1.357292873867083 1.357215830196477 1.357044831934407 1.356726533343318 1.35628710889354 1.355740793263279 1.355086851338615 1.354322238213491 1.353439549189705 1.352465479776903 1.351378365692567 1.350149802862009 1.348798947418354 1.347350515702533 1.345802714263272 1.344168319857073 1.342447669448203 1.340619600208683 1.338660409518264 1.336631824964414 1.334518784342303 1.332345255654779 1.330107097112349 1.32773569713316 1.325301664342971 1.322814107575135 1.320276415870568 1.317670098477726 1.314970734852575 1.312226214658563 1.309441947766583 1.306621054254946 1.303700254409345 1.300751398722814 1.297771437895695 1.294757322835592 1.291662904657336 1.288541994682932 1.285403624441518 1.282226035669315 1.278988440309575 1.275729780512527 1.272451208635324 1.269132017241982 1.26577034910332 1.262390067196895 1.259000804706939 1.255554965024286 1.252084031746304 1.248603908676815 1.245107639826021 1.24155042941042 1.237985501852725 1.234399571781773 1.230800904032435 1.227148643645519 1.223484995867675 1.219810526151293 1.216103520154391 1.212358873740513 1.208597952978613 1.204825234142933
 6.05 1.36982757697576 1.369439083389469 1.369287854295463 1.369315630617157 1.369476873483169 1.369740734227318 1.370079744388621 1.370455925711295 1.370871780144751 1.371282219843594 1.371684687167622 1.37205254468182 1.37237129515636 1.372632131566598 1.372818457093068 1.372928205121478 1.372944599242709 1.372874043252811 1.37269658115299 1.372380447149612 1.371946925654193 1.371400711283392 1.370750238859004 1.369988033407956 1.369117360162294 1.368147534559178 1.367065052240872 1.365851059054732 1.3645020710532 1.363062314493784 1.361525755839058 1.35989798175664 1.358185689119178 1.356370965004343 1.354419986694803 1.352402091678215 1.350306617647203 1.34814647249934 1.345916374337127 1.343559781467976 1.34113894240418 1.338671045862899 1.336148260766126 1.333552266240666 1.33087030161811 1.328147306434796 1.325381830431789 1.322572363554845 1.319673585954372 1.316737087985401 1.313784040207544 1.310789873384953 1.307716968486287 1.304617606684655 1.301492839357582 1.298343168086956 1.295122284658976 1.291886621064106 1.288631779497012 1.285336412356512 1.281999402245513 1.278645451970947 1.275275664543712 1.271859433178596 1.268413941294213 1.264954702512925 1.261483930660769 1.257960449767377 1.254415224065889 1.250859587992871 1.247280116188223 1.243659663495091 1.240024174959764 1.236370845831577 1.232696121562806 1.228979827808564 1.225251380426685 1.221500725477611
 6.07 1.386025106644524 1.385634719695535 1.385480036261911 1.385504887254961 1.385654293788501 1.385907087178858 1.386232138944868 1.386607540807874 1.387002614691723 1.387411292722765 1.387793577229851 1.388151730744331 1.38846434600005 1.388716135933345 1.38889634368304 1.389001262590447 1.389010346199358 1.388934238256041 1.388759382709233 1.388435253710143 1.387998705612433 1.387455852972225 1.386806750548084 1.386043143301018 1.385176396394466 1.384203745194288 1.383126875268763 1.381914412388572 1.38056907252679 1.379134751858877 1.377606486762663 1.375983903818338 1.374271099808434 1.372465611717818 1.370526396733668 1.368513552245462 1.366426105844961 1.364272365326189 1.36205424868541 1.359704454121114 1.357299960033993 1.354844755026912 1.352330287904893 1.349749397675084 1.347075443546733 1.344366704931161 1.341612181441726 1.3388246428938 1.335939139304727 1.333019700893793 1.330076478082186 1.32709878149296 1.324042921950991 1.320958370482936 1.317859318317189 1.314722066883832 1.311517827814587 1.308302682942765 1.305070854303211 1.301797154132251 1.298470894867628 1.295142649148445 1.291792959815103 1.288397199909228 1.284976432673608 1.281541331552117 1.278085800189641 1.274582482432004 1.271063542325879 1.267529874118709 1.263974122258618 1.26037195139432 1.256758616375024 1.253130762250334 1.249478464270154 1.245785647884573 1.242080378743762 1.238359522697861
 6.09 1.402786419164788 1.402380978908042 1.402220571205707 1.402224136957179 1.402363627261714 1.402600353418436 1.402912096926327 1.403263889484228 1.403647132990842 1.404034349544726 1.40440665144429 1.404749431187796 1.405041441473357 1.405277725198927 1.405449375462307 1.405541275561133 1.405543368992877 1.40545324945484 1.405268890844151 1.404940577257755 1.404498582992412 1.403948622544693 1.403292680610968 1.402528762087401 1.401663222069943 1.400684805854325 1.399605928936044 1.39838739701036 1.397050415972281 1.395610651916555 1.394081201137654 1.392460000129768 1.390759235586787 1.388952364402288 1.387019623669519 1.385008970681384 1.382925502930429 1.380776358108817 1.378563854108313 1.376220599020268 1.373824581135586 1.371367608944713 1.368868231137608 1.366288006603714 1.36362793443194 1.360928813910624 1.35818669452751 1.35540235596971 1.35253037812368 1.349625651075178 1.346691425109229 1.343729170710088 1.340679538561204 1.337611829545168 1.33451950474368 1.331399095437495 1.328213883106379 1.325008529429057 1.321788936283164 1.318529265745182 1.31522876009039 1.311906021792803 1.308577813525104 1.305195308158586 1.301790388763081 1.298371368606889 1.294936341156701 1.291447610077532 1.287952119232631 1.284431832683405 1.28089446468933 1.277315869707861 1.273722572394343 1.27011305760191 1.266481780381388 1.262806255981193 1.259121269847218 1.25541082762273
 6.11 1.4201138969201 1.419696503409469 1.419515611507943 1.419506552103201 1.419623456280179 1.419839435321072 1.420124180705334 1.420456084109675 1.420822467408059 1.421180502671701 1.421529192169069 1.421855958365875 1.422136923925081 1.422353841706887 1.422500174768732 1.422574206365292 1.422565799948474 1.422460969167409 1.422257927868454 1.421926330095178 1.421473350088366 1.420911352286006 1.420240771323284 1.419469992032579 1.418594009443454 1.417607518782648 1.416526505474067 1.415307265138776 1.413961113594985 1.412519246858045 1.41098145114043 1.409363192851729 1.407653998598632 1.405845235184912 1.403909359611419 1.401897789076056 1.399821790973765 1.397674272896511 1.395456452633261 1.393114518169966 1.390719737689537 1.388269059571829 1.385772402393606 1.38320244492853 1.380542466147124 1.37784426521675 1.375108991501577 1.372333274562554 1.369463824157371 1.366562540240435 1.363638362962824 1.360680432672256 1.357637759913049 1.354578465426079 1.351498030148735 1.348386075214878 1.345208881954791 1.34201672189513 1.338803616758873 1.335555358465265 1.332267329129763 1.328960001063976 1.325637036775606 1.322271938968379 1.318878340541985 1.315470664592006 1.312048494409839 1.308573043482631 1.30508523549319 1.301587724319913 1.298065004036695 1.294494978912845 1.290914863412995 1.287323502197002 1.283699090119856 1.280038252231574 1.276370803777097 1.272682970196179
 6.13 1.438010380986052 1.437576974274357 1.437375318241807 1.437335453764553 1.437431801913441 1.437615733954019 1.437875001346525 1.438185165745896 1.438515379001761 1.438852493158438 1.439177180454936 1.439473613324949 1.439726194396854 1.439921956493712 1.440053492633257 1.4401064860279 1.440069760084722 1.439953758405469 1.439731624786547 1.439377373219018 1.438911197888598 1.438336093175644 1.437654983655153 1.436870514096752 1.435977239464694 1.434984424917847 1.433888605809685 1.432664087688284 1.431303536296304 1.429852867570986 1.428316087644137 1.426682752842119 1.424969039685835 1.423159274890717 1.421213505366711 1.41920220821826 1.417113810744292 1.414965090438195 1.412744264987808 1.410402552275394 1.408003210377623 1.405552707565549 1.403048842304586 1.400474703254487 1.397820179269313 1.395125959397413 1.392387022881388 1.389608349158065 1.386742947858465 1.383849228807769 1.380927182025285 1.377962227724408 1.374931616312585 1.37187097839127 1.368796674755889 1.365688866395788 1.362512154494191 1.359324440428154 1.356124835768507 1.352881672279807 1.349591621920282 1.34629137684177 1.342983719389663 1.339616722102844 1.336235657713618 1.332835829147648 1.329421919523881 1.325957222154479 1.322474430544735 1.318981808393004 1.315473359590607 1.311912188221758 1.308341448563466 1.304756495085448 1.301148352450028 1.297499955512041 1.293837479318729 1.290157829109636
 6.15 1.456431941740151 1.455977871879186 1.455748471782454 1.455681182314764 1.455744004533102 1.455899049686633 1.456129069216695 1.456404734756803 1.456704658132643 1.457018531362073 1.457308866655118 1.457574866413972 1.45779960323299 1.457971859898691 1.458071189389749 1.458098614876993 1.458041149723402 1.457892457484104 1.457658271906363 1.457281196929585 1.456791716685305 1.456199005497183 1.455503067881 1.454695748544648 1.453790372388124 1.452779274503524 1.451671640175032 1.450430344878913 1.4490609042835 1.447602224249189 1.446046350828423 1.444407100265684 1.442678338997477 1.440856853652319 1.438903991050726 1.436884508205193 1.434786392320183 1.432628380792108 1.43040304120931 1.428053311352043 1.425649189192453 1.423189822894555 1.420680110814214 1.418107621499115 1.415443713688743 1.412745076314357 1.410005458498955 1.407225789557254 1.40435338899565 1.401457576512192 1.398530011996547 1.395573115529958 1.392534597385214 1.389478308026606 1.386403338109889 1.383291878482232 1.38011864018218 1.376933624439602 1.373727332675646 1.370484286502679 1.367201707724241 1.363904508334985 1.360594460520617 1.357236786657838 1.353851569314275 1.350455741248421 1.347048305409559 1.343590994937692 1.34011037316347 1.336621673608112 1.33311266998332 1.329557516191201 1.325997216324173 1.322417324664883 1.318807625686103 1.31516987405064 1.311512644611231 1.307839542410441
 6.17 1.475320579457862 1.474841586498421 1.474589772403056 1.474488178025419 1.474515084408858 1.474639922786419 1.474834724580846 1.475078191404577 1.475346145059741 1.475618627538162 1.475881791021352 1.476114287880509 1.476308350676517 1.476441362159941 1.476514855271024 1.476515303139684 1.476430589085514 1.476255146617769 1.47598902943537 1.475587091426894 1.475073766670571 1.474459389434281 1.47374659417554 1.472918955541502 1.471994118368946 1.470966257684271 1.469835748703489 1.468576816832211 1.467198017665643 1.465710996988574 1.464145070775364 1.462490475189935 1.460752306585754 1.458914161505827 1.456955186682679 1.454917269038341 1.452809655684335 1.450637263921659 1.448403361240763 1.446046135321537 1.44362742403329 1.441161165434723 1.438647087773914 1.436063569488293 1.433392349204614 1.430682985738932 1.427941448096573 1.425147635472109 1.422272417249324 1.419366443001184 1.416434772489801 1.413474155666401 1.410431042671284 1.407372223833789 1.404289239672248 1.40117794089395 1.397998888395088 1.394810123260722 1.391606436764723 1.388358660369727 1.385075785727077 1.381776724676773 1.378459769247408 1.375104051656114 1.371713764308497 1.368318509798568 1.364910040908681 1.361445720609456 1.357974972059713 1.354487978606386 1.350975003784453 1.347422461316844 1.343860405114365 1.340279839275599 1.336678418086823 1.333039326021907 1.329384907742214 1.325715138096501
 6.19 1.494600254895212 1.494102258887108 1.493812860857395 1.493684951648745 1.49367905229109 1.493771564001617 1.493923668184771 1.494130706432253 1.494363110523017 1.494598392423269 1.494830204286465 1.495022298453308 1.495179777451746 1.495282833996972 1.495323490991413 1.495289431524737 1.495170588873842 1.494971336502853 1.494676518063121 1.494252827393215 1.493712728518917 1.493074045653219 1.492325893196313 1.49148177573559 1.490527408045628 1.489483155088184 1.488329002012192 1.487049804153748 1.485649047036106 1.484154756369661 1.482569858051948 1.480894148167621 1.479137262988447 1.477282298973293 1.475309212768108 1.473255921205913 1.471137551306785 1.468950530277837 1.466700295513205 1.464329424594026 1.461898595288422 1.459423085551476 1.456891433525215 1.454299927538577 1.451619816107401 1.448895777934391 1.446139981909091 1.443347287107859 1.440455792793836 1.437542548416915 1.434608363613704 1.4316346282075 1.428585042208244 1.425513755812489 1.422426349403356 1.419303413550495 1.416124979010041 1.412925666724567 1.409713047823036 1.406465413620754 1.403174045619316 1.399864985506549 1.396549045156461 1.393185896629176 1.389796942170879 1.386394074213745 1.382983235375877 1.379518848461234 1.37603885645956 1.37254818254631 1.369040180082567 1.365482642614969 1.361917263875617 1.358331537781995 1.354728848436871 1.351091400128211 1.347431817329077 1.34376148469753
 6.21 1.514204139858267 1.513675430850354 1.513360138949341 1.513198834987097 1.513157109980348 1.51320983513068 1.513330821824533 1.513496211633202 1.513692726312835 1.513891697804434 1.514081218233847 1.514238689911771 1.514362005333746 1.514427087180157 1.514430348316226 1.514366831792011 1.514216180842403 1.513980898887119 1.513655479530702 1.513198386562514 1.512628393956728 1.511960725872331 1.511195876653109 1.510316420827645 1.509345113109311 1.508270908396264 1.507100691771431 1.505801258502509 1.504373514041948 1.502860364026947 1.501247204279442 1.499554960806092 1.497783249798273 1.495911527632058 1.493915530868212 1.49184600625217 1.489714220714026 1.487509511368516 1.485245515515003 1.482859850637455 1.480419864404427 1.477926614669045 1.475381419468978 1.47277094702642 1.470078505748066 1.467345564225084 1.464578501233093 1.461771565732129 1.458874456866624 1.455946613965366 1.452997866541475 1.450010534292363 1.446954987099701 1.443872285029385 1.440779528331487 1.437645057440228 1.43445539297392 1.431247815734936 1.42802687670965 1.424767887068398 1.421469108165422 1.418155101538818 1.414828038910478 1.411463502186036 1.408063813454806 1.404656294989719 1.401235229247255 1.397762038867379 1.394281046673468 1.390777205672239 1.38726449905367 1.38370849019092 1.380133582640252 1.376545530140941 1.372938816615187 1.369291836168027 1.365633653087235 1.361956541843222
 6.23 1.534040587759838 1.533493225800036 1.533143290089562 1.532952801449656 1.532881340884052 1.53290061957898 1.532981678903165 1.533110180407821 1.533267025826656 1.533424817075868 1.533574906254139 1.533694325642639 1.533777407705019 1.533805145087413 1.533774640618428 1.533673597309148 1.533489228353126 1.533221497126382 1.532863117187398 1.532369462277114 1.531774586318922 1.531075493418662 1.530279037864616 1.529381484127499 1.528376516860458 1.527277550899059 1.526084301261282 1.524756373147512 1.523307021940532 1.521767963205511 1.520142252689992 1.518431126323889 1.516631000219465 1.514743180671328 1.512723324156413 1.510644247333969 1.508488687045549 1.506271200314985 1.503985954348377 1.501586466534078 1.499126974442668 1.49661645582694 1.494060028621877 1.491437810944629 1.488729411094491 1.485979047552878 1.483196808983299 1.48037264423133 1.477463642324584 1.474528452472685 1.471562424067229 1.468568476681758 1.465494940071721 1.462406224174436 1.45929315910906 1.456154015176537 1.452952902859566 1.44973348282255 1.446501445911554 1.443230143154258 1.439921995759902 1.436602095119239 1.433264622804476 1.42988775056922 1.426477500348419 1.423066734258299 1.419633454596299 1.416152883841005 1.412661024652083 1.409158349870202 1.405630032516962 1.402063925794818 1.398483433086993 1.394890317957398 1.391273704150549 1.387617045591465 1.383951856385588 1.380269600818676
 6.25 1.554043834163734 1.553473719299045 1.553103759839768 1.552881406596683 1.552774290560738 1.552761302903053 1.552807894974916 1.552900068307784 1.55302010461328 1.553139015783194 1.553250613889475 1.553328411184235 1.553372890099745 1.55336422324843 1.55328786342287 1.553150683595792 1.552930546920071 1.552626356728725 1.552232266534908 1.55171000003191 1.551081701093147 1.550352903772164 1.549528692302617 1.548596901098281 1.547568984753029 1.546440528040839 1.545220455915773 1.543869493511981 1.542396426143685 1.540838759305168 1.539184538670771 1.537450960094878 1.535635969611905 1.533727083436285 1.531689577962464 1.529582589764876 1.527410435597937 1.525174952396025 1.522872107273466 1.520452807524516 1.517980330623339 1.515454544223995 1.512880816160413 1.510234554446371 1.507515277275476 1.504752993021135 1.501958500236532 1.499119387654603 1.496195434188007 1.493243318929093 1.490263411149873 1.487254190301987 1.484169026016669 1.481069458104714 1.477943396556436 1.474787781541632 1.471573793409539 1.46834661268879 1.465099640087373 1.461821086492578 1.458500852970955 1.455170100768255 1.451819641309382 1.448426456198336 1.445010687218153 1.441583876330847 1.438147345677344 1.434657687577422 1.431151174529635 1.427632899211248 1.424101374478162 1.420524423364837 1.416932549084212 1.413333335027624 1.40970798476472 1.406039162043375 1.402366490789592 1.39867734510741
 6.27 1.574152467316891 1.573564999593422 1.573175256444846 1.572930098671646 1.572793267252188 1.57274296334272 1.572758248277374 1.57281181356816 1.572896180904969 1.572979282155567 1.573044939365598 1.573089714758575 1.573094230735887 1.573043909876787 1.572933664938396 1.572755638855697 1.572497064741531 1.572154075886595 1.571727775759437 1.571170428006451 1.570513166451874 1.569753255097779 1.568890938124071 1.567934179888481 1.566878714926555 1.565722357951656 1.564466863854947 1.563097417705391 1.561601124749735 1.560010700412507 1.558337690296002 1.556582250180277 1.554741036023131 1.552808113960102 1.550755930304448 1.548630091547138 1.546441274356836 1.544179665579883 1.541861712240285 1.539422881539697 1.536928870857398 1.534387347750279 1.531798229952819 1.529140905377066 1.526402092112613 1.523624838426574 1.520807682763561 1.517953943745657 1.515015830172386 1.512051051020685 1.50905656544488 1.506036212776642 1.502937572524964 1.499815844376118 1.496678108193626 1.493514274018214 1.490289592067775 1.487041172737327 1.483783886598968 1.480489544401829 1.477161867072029 1.473812765712619 1.470451571603535 1.467050606201541 1.463621741140174 1.460181778229677 1.456737149456949 1.453229566985472 1.449715943155248 1.446189770482726 1.442648441660733 1.439058439558399 1.435456827221079 1.431847267870268 1.428209534903522 1.424533391894371 1.420845422592226 1.417148980922289
 6.29 1.594317898669667 1.593720548132652 1.593311241353149 1.593036069121511 1.592880482403717 1.592800762341385 1.592785550251756 1.592804677627704 1.59285416613773 1.592892837625958 1.592927414112141 1.592930997791648 1.592891011035472 1.592805616390221 1.592654846578117 1.592433794496996 1.592142003220299 1.59176211599707 1.591297216251959 1.590705577585204 1.590006233772641 1.589213648765689 1.588324916691348 1.587334091852193 1.586251158726368 1.585066861967577 1.583787336405079 1.582387807043681 1.580866789063727 1.579253227821088 1.577558228847157 1.575775497848836 1.573911300708522 1.571960723484104 1.56988575240894 1.56773903389185 1.565523014517102 1.563246891044397 1.560910420408848 1.558455189720972 1.555938626266665 1.553379947507186 1.550775151079139 1.548101554794447 1.545344586640338 1.542550614779313 1.539722977549128 1.536850373462764 1.533892011208403 1.530913619649398 1.527905867824245 1.524872174946545 1.521756710404981 1.518623853763276 1.515474114760161 1.512291303309333 1.509052579499418 1.505795533593931 1.502527516031229 1.499215597424468 1.495872168561556 1.492515540405102 1.489143094092363 1.485723060935197 1.48228438242 1.478832560207651 1.475372096133451 1.471860912207057 1.468329310612424 1.464793833707728 1.4612356340253 1.457637374271552 1.454025407326899 1.450401426245683 1.446752624256083 1.443067834760042 1.439374101333167 1.435657647724646
 6.31 1.614498453384617 1.613886260078431 1.61346618972527 1.613177553105512 1.613000251172952 1.612896255054799 1.612853206051677 1.612838095637622 1.612845745460083 1.612854017339917 1.612843363271391 1.612812685422176 1.612729876133348 1.612605777919385 1.612416203468161 1.612156765640949 1.611822767472411 1.611411482170599 1.610907703116952 1.610279353866286 1.609549968146794 1.608719429860041 1.607799383080958 1.606779272057834 1.605661571212311 1.604449225139383 1.603142628607377 1.601711286557956 1.600164944106107 1.59853077654013 1.59680760932163 1.595000538085511 1.593120418639958 1.59113828696643 1.589043909219648 1.58687586172758 1.58464376099143 1.58234536368562 1.579989086657774 1.57751391692871 1.574983061692411 1.572401878316013 1.569779574339787 1.567086637477114 1.564316915614465 1.561504896811381 1.558657079300446 1.555773601487259 1.552802461950417 1.549805779441476 1.546778712884929 1.543730881378171 1.540604034191472 1.537456560767933 1.534287430723464 1.531095033846734 1.527839200099143 1.524570919614773 1.521286312700348 1.517967389835193 1.514606051671182 1.511236119032694 1.50785325291656 1.504421444492011 1.500971215100625 1.497508736256264 1.494029679645023 1.490500587125161 1.48696123072704 1.483415122653057 1.479840725277576 1.476231091146853 1.472610932978964 1.468974763663724 1.465311096262612 1.461620474008678 1.457907550306467 1.45418406873192
 6.33 1.634663940834031 1.634050014802214 1.633615070931582 1.633314839992699 1.633113122927361 1.632987670848602 1.632914475040685 1.632879416959108 1.632854568230596 1.632823380653106 1.63278178619582 1.632703546999145 1.632592225374713 1.632421373805373 1.632190994945195 1.631895811619462 1.631521706824668 1.631065953728517 1.630532625669914 1.629865226158968 1.629101738876981 1.628237367676447 1.627281126581042 1.626235109785627 1.625080071656232 1.623839966730057 1.62250597971546 1.621049735491953 1.619472229110191 1.617808035791965 1.616060240930193 1.614229410088908 1.612320429003251 1.610318223579456 1.60820344989484 1.60601129419779 1.603757692907751 1.601445902615207 1.599068620081671 1.596575982239669 1.594024886192717 1.591428729215306 1.588782268752891 1.586074892421855 1.583285068009501 1.580458553474025 1.57759391694449 1.574695286720808 1.571708781273706 1.568693419244704 1.565659609446082 1.562590040860856 1.55944551264274 1.556290624116114 1.553106724775994 1.549895544287989 1.546627242488266 1.543340569383512 1.540047965150885 1.536717430137981 1.533342134862779 1.529955630013599 1.52655833644905 1.523119215197979 1.519651077459417 1.516173964602524 1.512681318166528 1.509145739860669 1.505591531564128 1.502031545325972 1.498449783365074 1.494823168070052 1.49119504199919 1.487538367880364 1.483869798610961 1.480158037257798 1.476437797057038 1.472701291414099
 6.35 1.654788065086526 1.654174056371797 1.653734209038825 1.653424823848512 1.653209731730847 1.653064553784903 1.652971911278847 1.652900655649923 1.652845848504462 1.652780701617875 1.652705926934657 1.652591286568376 1.65243272280168 1.652226268086288 1.651957325042992 1.651625466461652 1.651209925301191 1.650716774689596 1.65013897792391 1.649439408470231 1.648638109963704 1.647744646208521 1.646750011177912 1.645667339014142 1.6444864440285 1.643214600701302 1.641849373681874 1.64035971778855 1.638754678008664 1.637064659498539 1.635292037583481 1.633438137757766 1.631514565684631 1.629486067196268 1.627342938293801 1.625134845147282 1.62285761409568 1.620527481646858 1.618120474477564 1.615614349433415 1.61304859352888 1.610426633947258 1.607771478040668 1.605040073330021 1.602231977505002 1.59939258842405 1.596512824114334 1.593591052771726 1.590593322760779 1.587559512614698 1.584506701035313 1.581429466893046 1.578271229226885 1.57509811724435 1.571901590321453 1.568677178002672 1.565395300000904 1.562096356197432 1.558785016641884 1.555432841552185 1.552052251314518 1.548650666483274 1.545240097781005 1.541786856098371 1.538304452494093 1.534819098194888 1.531315554595422 1.527765423258244 1.524203665913726 1.520625734460001 1.517025570962888 1.513386627655834 1.509745166939832 1.506086711383352 1.50240165372226 1.498678436859739 1.494943703866207 1.491198457979225
 6.37 1.674851415382953 1.674231144027231 1.673794853286017 1.6734793639107 1.673256476819645 1.673097283098191 1.672978263998649 1.672883200940302 1.672797515509401 1.672701859459169 1.672588574709792 1.672443723348423 1.672250237629179 1.672003639973135 1.671695922968324 1.671318919369737 1.670870472099313 1.670336304245942 1.669721439065459 1.668981109980637 1.66814375058119 1.66721312462376 1.666188936031917 1.665070808896153 1.663855867473874 1.662548216189398 1.66115831963394 1.659640242565615 1.658008309909423 1.656292656757242 1.654495058367823 1.652614730166774 1.650660367746554 1.648613416866464 1.646447533452629 1.644214873597992 1.641920033562299 1.639564539772083 1.637142258820652 1.634613667468074 1.632022372641158 1.629389081433436 1.626711581105152 1.623968789083231 1.62114270296127 1.618277870499508 1.615383109624808 1.612449918430631 1.609434725177012 1.606390238290535 1.603319966364298 1.600221438157897 1.597048322597381 1.593860428775231 1.59065108595032 1.587413643547882 1.584119231159471 1.580807428542927 1.577481185622331 1.574119912487968 1.570719579396281 1.567310156769823 1.563885105197212 1.560419305433082 1.556926688398027 1.553418365178551 1.549907837027011 1.546345275361556 1.542763231766072 1.53917499799011 1.535570145948828 1.531919377722921 1.528256475558545 1.524582141867252 1.520889799225907 1.517156650376612 1.513408458226623 1.509645155848267
 6.39 1.694831526601898 1.694224202646319 1.693786608549948 1.693468885054813 1.693237233067833 1.693061553660827 1.692921258070498 1.692810117698447 1.692697304111159 1.692572889040011 1.692425044381264 1.692242692196065 1.692008114710442 1.691729744315305 1.691375623566441 1.69096229518451 1.690472322055048 1.689902777228454 1.689253353919996 1.688473455509801 1.687598205542854 1.686632137728991 1.685574165942895 1.684420294224092 1.683175306776942 1.681838317970637 1.68041469233919 1.678869454581431 1.677210019560998 1.675467292306329 1.673640308010653 1.671730422031982 1.669753299893099 1.667679817281549 1.665496900049627 1.663244974214365 1.660920295957521 1.658545191625566 1.656103627729665 1.653554150945671 1.650951688114096 1.648294996240107 1.645592432493498 1.642838514208677 1.639992128884644 1.637118914184969 1.634205197937772 1.631257338135696 1.628224232935886 1.625161900659963 1.622076609793992 1.61896669898846 1.61578105705824 1.612575232982566 1.609350505904993 1.606095445133366 1.602790870139788 1.599461670560573 1.596123476196216 1.592749227011344 1.589338583134679 1.585909554858989 1.582470162641043 1.578992757101562 1.575488619025168 1.571972859360332 1.568442109219314 1.564865309878114 1.561273702776405 1.557675239517474 1.554053841868158 1.550391711758776 1.546719571283058 1.543032842698077 1.539320648424169 1.535578681044863 1.531814433306789 1.528038598119607
 6.41 1.714722269715037 1.714117533199972 1.713694305800541 1.713374378249557 1.713134261442674 1.712951136438396 1.712795854458067 1.712663666885874 1.712522415268847 1.712372751316854 1.712190446902604 1.71197656406164 1.71170368499234 1.711384972055916 1.711002297776406 1.710542474840679 1.710014696098426 1.709410874562157 1.708715803407204 1.707909235971707 1.706994295756617 1.705987516425693 1.704895061805487 1.703710755885352 1.702429072817425 1.701065146916629 1.69960912266066 1.698035384689987 1.696344567807837 1.694575386980192 1.69272426733578 1.690789584166063 1.68878318292523 1.686690979230185 1.684481768860538 1.682200187758589 1.67986072202932 1.677466777940381 1.675005021922071 1.672435620567332 1.669806480631725 1.667137449033414 1.664419062853157 1.661642629334274 1.65878320588264 1.655884130066656 1.65296184961723 1.649993822427755 1.64694187655408 1.643870710214493 1.640768971789687 1.637644359822734 1.634438853019057 1.631223250246397 1.627983530534783 1.624719373076496 1.621392637226036 1.618055652500081 1.614698888577453 1.611312635299075 1.607887582667928 1.604449960849009 1.600993690169283 1.597503131117636 1.593985134344828 1.590454420663435 1.586920221047798 1.583325606633968 1.579723038719646 1.576111508764121 1.57247398838821 1.568798629374188 1.565114153665722 1.561416063367802 1.557695710746664 1.553931168229716 1.55015898840546 1.546367454023408
 6.43 1.734513932232584 1.73392326319765 1.733500282546289 1.733182771002238 1.732944189450062 1.732756578935155 1.732590100663737 1.732435826002856 1.732273386480385 1.732088233785018 1.731884879766273 1.731629616434488 1.731328185960818 1.730971380677236 1.730549583076527 1.730056815812286 1.729491251698916 1.728842123711627 1.728112834986428 1.727265298820126 1.72632052867032 1.7252780681554 1.724148431054539 1.722933641307688 1.721620673015572 1.720214800439684 1.718729518002276 1.717126680286357 1.715411282035681 1.713611188154738 1.711730383708753 1.70977338392367 1.707743964186144 1.705623030043534 1.703391917203886 1.701096091535928 1.698726879069053 1.696311845993308 1.693831028659381 1.691239453578584 1.688593717422838 1.685905317024659 1.683171049377139 1.680370651633925 1.677495711109204 1.674588295277682 1.671645701774561 1.668664158395514 1.665598763096669 1.662503843994577 1.659391369366186 1.656250147648819 1.653032577440139 1.649800747498123 1.646544116741028 1.643264834247359 1.639924949255831 1.636575301165339 1.633209239534914 1.629810164083685 1.626368184690841 1.622913051395582 1.619448694397077 1.615942014054419 1.612409080886571 1.608873275572318 1.605314398950215 1.601714872018528 1.598098035935181 1.594470512017692 1.590820271743113 1.587132546747967 1.583435178828178 1.579721379939001 1.575987432194955 1.572209437869744 1.568426569396179 1.564626889366102
 6.45 1.754213628639092 1.753631037123175 1.753212883270066 1.752906357794567 1.752666081570325 1.752466915629826 1.752293451164402 1.752125919524223 1.7519371522183 1.751731750914482 1.751491927439455 1.751207403778739 1.750875692076687 1.750481564636483 1.75001954392014 1.749490392548495 1.748889493301209 1.748205689116763 1.747436083092454 1.74654731848439 1.745565548707489 1.744491737335474 1.743327608100864 1.742074524894977 1.740729581767917 1.73929680292857 1.737780522744601 1.736143565742445 1.734399686607299 1.732576870183113 1.730668891472588 1.728683545637159 1.726633607996991 1.724488444030968 1.722233359376681 1.719908179830416 1.717522271347146 1.715084120040514 1.712584902182821 1.70996920420501 1.707313962696656 1.704601234405942 1.70185018623965 1.699033975263137 1.696139458700318 1.693216333933647 1.690251858504095 1.687249920111128 1.684173656612686 1.681068006025152 1.677938726523335 1.674774716440434 1.671552034268018 1.66830070865599 1.66503607841256 1.661737192504211 1.658386080055662 1.655019600349836 1.651640232827824 1.648222607088841 1.644771342890187 1.64130779014721 1.637825938933251 1.634303639479609 1.630760222175487 1.627203077567939 1.623642316361827 1.620020749419757 1.61639588776203 1.612751012566577 1.609091865168905 1.605388357062028 1.601675909896401 1.597952955479859 1.594199355777536 1.590415312911802 1.586614759162178 1.582802706965263
 6.47 1.773831430819831 1.773253306861099 1.772848359855498 1.772548110509034 1.7723065196846 1.772101268401978 1.771914217837836 1.771728419325729 1.771524804356097 1.771291214576261 1.771026701790428 1.770711947959682 1.770348575201985 1.769916185792177 1.769423182161972 1.768857296899952 1.768216782751571 1.767495052619145 1.766690119561855 1.765765176795737 1.764743357693684 1.763639965785438 1.762441484757586 1.761153608453554 1.759775670873607 1.758313406174836 1.756761128671156 1.755097302833298 1.753322843288803 1.751468914822013 1.749538032374065 1.74752836104288 1.745446346083154 1.74327805290635 1.740998967080686 1.738656234331123 1.736249560539356 1.7337894017438 1.731266794139573 1.728636924078491 1.725956788069043 1.723228562776379 1.720454255022299 1.717618541785224 1.714710110200188 1.711769937558814 1.708785891309289 1.70577445905635 1.70268076856126 1.699556387741777 1.696408544672135 1.693235997583017 1.689991114861527 1.686728085051155 1.683444956851757 1.680136149119514 1.676767420866904 1.673395591262663 1.66999291963175 1.666563425455311 1.663095408370634 1.659618928171115 1.656125294806204 1.65259353838137 1.649033169158047 1.645465717553587 1.641883504141211 1.638247589649951 1.634607594964599 1.630950201125647 1.627280159329227 1.623564800927051 1.619831047426344 1.616093310489779 1.612324611935406 1.608529163736582 1.604716188021893 1.600885797075081
 6.49 1.793370178477997 1.792812272113915 1.792412092004172 1.792114938846112 1.791873463492039 1.791668516949226 1.791473410379902 1.791266525101261 1.791045952585456 1.790791614459599 1.790500462505759 1.790152688660958 1.789756265017176 1.789291713821342 1.788764457475332 1.788158898535972 1.78748488971503 1.786719323879216 1.785887324050177 1.784926013404492 1.783869335273673 1.782727183144155 1.781491050657297 1.780167421609372 1.778757179951566 1.777261539789968 1.77568221538557 1.773982091154253 1.772184391666787 1.770302951648818 1.768343815980865 1.766309479698307 1.764196787991376 1.762004326205147 1.75970168983953 1.757336864549255 1.754907536143861 1.752425900587689 1.749886873999861 1.747235352654271 1.744531262979572 1.741780561559155 1.738991655131136 1.736142950588337 1.733210134978272 1.730253345503123 1.72725642951972 1.724224854539523 1.721110488228596 1.717972528407586 1.714810843051698 1.711621560290666 1.708365408408728 1.705081555844598 1.701787131191436 1.698461263196814 1.695081910762685 1.691681072945349 1.688274578955418 1.684828198157774 1.681350770071534 1.677853614370009 1.674342370880658 1.670790859585048 1.667220840618802 1.663634274271557 1.66004123098691 1.656395981362366 1.652736626149284 1.64906813625282 1.64538127273187 1.641645386799007 1.637905709820419 1.634148353315841 1.630370058958492 1.626554598574997 1.622723054145319 1.618878197802684
 6.51 1.812863529542951 1.812314730810296 1.811925977643874 1.811635880732495 1.811396050918044 1.811186269195467 1.81097468671278 1.810757974771066 1.81051628482447 1.810235928480202 1.809918967498533 1.809540833792794 1.809111669429374 1.808620546627719 1.808054417760329 1.807413875352755 1.806698262083596 1.805907180784498 1.805025344440148 1.804030366188273 1.802936629319634 1.801758357278026 1.800496963660268 1.7991349022162 1.79769061684868 1.796169321613578 1.794554840719768 1.792825708529123 1.790993919556506 1.789087678469767 1.787093350089733 1.785035069390196 1.782901241497912 1.780683201692582 1.778355465406852 1.775967248226292 1.773512605889393 1.771003394287551 1.768448439465053 1.765771657619068 1.763046775099627 1.760283638409611 1.757471614204736 1.754600659293532 1.75165358063733 1.748671775350239 1.745656450699127 1.742608454103601 1.739483893135987 1.736323495521301 1.733148259137231 1.729939172014106 1.726661342334873 1.723366298435069 1.720052048802787 1.716712792078651 1.713312847055779 1.709903862679754 1.706473728048583 1.703013692412665 1.69951984517475 1.696005695889899 1.692484144265444 1.688916890160941 1.685330173588128 1.681728704710874 1.678116033845134 1.674451981458893 1.670781968172117 1.667092974756693 1.663392982136376 1.659641741386724 1.655883833735043 1.652108740560314 1.648312123393132 1.644482653915634 1.640637663961429 1.636779125515523
 6.53 1.832334610569718 1.831787479504597 1.831406293328089 1.831117802720607 1.830880748513766 1.830665231690383 1.830446283384474 1.830214254881254 1.829948947617137 1.829651523179735 1.829301883307851 1.828898659891487 1.828431414971833 1.827905200741271 1.827305259543369 1.826633983872881 1.825882886375743 1.825052859849072 1.824137537241159 1.82310616165147 1.821977836330639 1.820760394680465 1.819457990253909 1.818063906755088 1.816589878039268 1.815027228112862 1.813381271133423 1.811626901409637 1.809763333401315 1.807823381719391 1.805807351125909 1.803715686534014 1.801556043007951 1.799311895763047 1.796955880165704 1.794541801733392 1.792068396134632 1.789539949188989 1.786953076867055 1.784261295290442 1.781515710731759 1.778720219614605 1.775892328513549 1.773003534154115 1.770035773412763 1.767033523316871 1.764002151044718 1.760934913925457 1.757789139439102 1.754611285216498 1.751417549039299 1.748189888839947 1.744897562701641 1.741577158858307 1.738250195694579 1.734887411745759 1.731475285697789 1.728045716387219 1.724600272801171 1.721126774077301 1.717609919503766 1.714080558519179 1.710541580712571 1.706958025823351 1.703351383741252 1.699736614506297 1.696105678308738 1.692425135489016 1.688734896537702 1.685028902095444 1.681305972952913 1.677539680050742 1.673768034479463 1.669976517479449 1.666162740440843 1.662307424903492 1.658447792556879 1.654564735240044
 6.55 1.851788517129974 1.851250273767832 1.850877734626983 1.850586250379567 1.850345321847089 1.850121510000417 1.849891805959781 1.849637400994772 1.849356676524339 1.849035254116793 1.848657485489801 1.848223932510385 1.847733737194921 1.847169271709136 1.846534718368108 1.845822299636263 1.845035418127369 1.844167466604538 1.84321705798022 1.842148805316199 1.840980721823592 1.839735470862843 1.83838874594372 1.836963420725309 1.83545564901601 1.83385743477353 1.832178682104881 1.830391245266371 1.828495628663595 1.826526036851435 1.824480944534044 1.822356306564845 1.820168417946519 1.817897183830997 1.815519869519448 1.81307571046227 1.810577252259082 1.808021790658707 1.805407511559165 1.802694291007654 1.799923595200542 1.797113130483346 1.794260503350725 1.791345350446455 1.788361348563416 1.785337564643574 1.78228460577796 1.779190369206653 1.776025402318753 1.772831242652366 1.769612707894573 1.766371815881412 1.763050074597848 1.759718282177747 1.756368026903849 1.752986437207735 1.749553721669799 1.746108309019215 1.742646318133902 1.739149238040487 1.735612767914272 1.732070107079193 1.728505075007778 1.724906281321106 1.721282655788766 1.717639888328808 1.713995759007695 1.710295708040257 1.706586285789635 1.702863332767232 1.699120589632655 1.695337597193655 1.691540566406074 1.687731348373774 1.683900064348581 1.68002989573021 1.676142344066204 1.672248651051854
 6.57 1.8712268641947 1.870703058570341 1.870327396510062 1.870039528677861 1.869794815885284 1.869553869091432 1.869311619402956 1.869044048074059 1.868737676506493 1.86838839624956 1.867987919000108 1.86752486660253 1.867000051048761 1.866403024478282 1.865734039178109 1.864990387582798 1.86416719227444 1.863262045982656 1.862271381584595 1.861166442104934 1.85995961071587 1.858669820737118 1.857297015635908 1.855830879026978 1.85427904467257 1.852645646482426 1.850938268513779 1.849117684971354 1.847191050207352 1.845183918721449 1.843107765160791 1.840959224319977 1.83873767114106 1.836434250713533 1.83402498827432 1.831559709207768 1.829032859045632 1.826451773467069 1.823812028298621 1.821069289514204 1.818278733235096 1.81544334572992 1.81256597341463 1.809630702852494 1.80661769075408 1.803576033977232 1.800492199527059 1.797384234555909 1.794188996363351 1.790979622396152 1.787736290248255 1.784472447660753 1.781133802521865 1.777779552866911 1.774406946878281 1.771006132885406 1.767553429364729 1.764081744939675 1.760600618380612 1.757082148604821 1.753525634676457 1.749954455806513 1.746378301352778 1.742750520819798 1.73910684385883 1.735453550267801 1.731778589991257 1.728059293120318 1.724324979892626 1.720587070692292 1.716819976049843 1.713018906642163 1.709195683292436 1.705366126970083 1.701514538790703 1.697623970016002 1.693718742053728 1.6897941964576
 6.59 1.890656396508724 1.890125848656319 1.889754053720711 1.889460692357874 1.889211925369548 1.888962103703242 1.888702418452238 1.888415900855582 1.888088772298088 1.887715554310335 1.887282058568667 1.886791886895189 1.886234591257769 1.885600943770031 1.884899566691358 1.884117342426888 1.883252683527509 1.882308272689858 1.88128194275632 1.880134286715021 1.878892137699828 1.877563148990343 1.876150064011899 1.874649626335555 1.873063459678094 1.871396387902016 1.86964511501553 1.867787825172552 1.865827182672698 1.863789691961276 1.861678227629277 1.859495084413371 1.857245407195897 1.854914011004853 1.852478561013891 1.849982942542297 1.847419251054994 1.844813052162522 1.842149451621026 1.839378065332246 1.836558939343504 1.833698489847689 1.83079577318324 1.827827715834134 1.824797824429865 1.821724855745431 1.818621096701312 1.815486314363454 1.812272205943242 1.809034618797488 1.805764470428398 1.802478268483558 1.799119570755902 1.795742765183687 1.792347159850471 1.788924242985078 1.785444982961569 1.781951228299214 1.778445817662456 1.774904299860879 1.771324333849171 1.767734538727085 1.764129633739403 1.760484868275894 1.756816531871274 1.753136764205156 1.749437475102011 1.745696604531116 1.741944622606506 1.738175409586922 1.734391975875758 1.730568622021004 1.72672427871519 1.722869656795323 1.71899046724283 1.715073861183489 1.711154659887363 1.707209254768731
 6.61 1.910032928957353 1.909510478910454 1.909133911142819 1.908842996302516 1.908574505181627 1.908309468716248 1.908039217986486 1.907728974216462 1.907383338774305 1.906977113172156 1.906522269066163 1.905993848256479 1.905403062687263 1.904736374446678 1.903998225766887 1.90317541902405 1.902274156738326 1.901290621573865 1.900221586338808 1.899035233985285 1.897759417609406 1.896388220451265 1.89493780589493 1.893399787468439 1.8917735588438 1.890066353836982 1.888283576407907 1.886384060660451 1.884392600842434 1.882316901345612 1.880175016705673 1.877960481602226 1.875674090858795 1.873311489442812 1.870841812465603 1.868314905182382 1.865726662992241 1.863083261438134 1.860393066206872 1.857593083129107 1.854742928179317 1.851855667475795 1.848927867280635 1.845933813999714 1.842873034182678 1.83977752452292 1.836645501857569 1.833482803167466 1.830243305577145 1.826975406354811 1.82368640291232 1.820372902805153 1.816988803732396 1.813588623536705 1.810163270204293 1.806713081864888 1.803214206791713 1.799691773401451 1.796159190254214 1.792598676053509 1.788991359646202 1.785377280022484 1.781747856315829 1.778081377802958 1.774380573903794 1.770680534181423 1.766960688342043 1.763192816234922 1.759416407852348 1.755621633329579 1.751811612944787 1.747961237119007 1.74409363641608 1.740216371542592 1.736311713347815 1.732371502823642 1.728418891104521 1.724450679467392
 6.63 1.929337176925253 1.928809314716811 1.92842969415967 1.928126345894114 1.927849210702712 1.927574129510314 1.927276323384056 1.926944003533353 1.926569581309904 1.926144658207686 1.925652195862953 1.925097146054238 1.924470060702348 1.923772341870364 1.922988641763639 1.922130332729792 1.921197167258712 1.92017224798255 1.919062387675719 1.917837069254889 1.916512185778986 1.915106120449184 1.913614286608908 1.912032867743822 1.910372787481828 1.908629119593062 1.906805687989889 1.904867456726893 1.902834940000875 1.900734012150846 1.898549147658017 1.896300381145794 1.893978167379772 1.891584091267722 1.889077517859584 1.886519862347457 1.883897420065592 1.881228646490376 1.878508687240321 1.875675518076059 1.872796094900318 1.869881223757917 1.866921780835749 1.863904402462764 1.860807985109955 1.857685775390341 1.854528800058946 1.851341756012787 1.848073460290846 1.844778660074057 1.841460362685276 1.838112635589266 1.834706186392668 1.831275872843978 1.827824832833519 1.824351854393416 1.820825415697563 1.817273915061596 1.813721760942862 1.810129681940381 1.806499016794818 1.802853274388443 1.799201973745093 1.795502364030136 1.791784474550428 1.78805133475427 1.784311204231365 1.780518692712771 1.776708840070856 1.772886576319245 1.769049831612768 1.765173756247409 1.76128263066025 1.757379755429408 1.753451691273985 1.749482329053996 1.745498569770309 1.741504254564579
 6.65 1.948507036647809 1.947981172310181 1.947589949005292 1.947270197365758 1.946979218164775 1.946687052316121 1.946367110874149 1.946017585033794 1.945617116130566 1.945152945640551 1.944632595180409 1.944045706507375 1.943384981519253 1.942648072254419 1.941832300891815 1.940935549750949 1.939957331291891 1.938890068115274 1.937745822962285 1.936476598714668 1.935113408394718 1.933663845165277 1.932134982329728 1.930514693332 1.92880922175655 1.927027051328367 1.925164885912966 1.923196829516381 1.921128356285158 1.918982320506348 1.916764306607506 1.914477929156675 1.912125572862384 1.90969733257364 1.907157623279914 1.904565390111137 1.901912318337687 1.899208393370378 1.896453750760451 1.893590986199561 1.890683585519763 1.8877322446935 1.88474349983359 1.881695317193206 1.878574163165869 1.875415274285421 1.872234887226014 1.869013238802093 1.86571748596837 1.862395855819811 1.859051585591607 1.855681182659158 1.852242694538047 1.848780178884013 1.845303743492929 1.841803656300773 1.838242545383598 1.834670608957506 1.831082865378614 1.827464863143021 1.823803810886777 1.820139827385846 1.816454541556069 1.812733742453126 1.808981769272494 1.80522554134941 1.801450648158823 1.797628369315349 1.793796984573229 1.789952893826273 1.786087087107815 1.782180684590656 1.778258426587013 1.774327643548461 1.770370696065871 1.766378624869355 1.762365540828196 1.758340904950788
 6.67 1.967484815555105 1.96695464912007 1.966559313108442 1.966227588145286 1.965915464994566 1.965598074559149 1.965261407880801 1.964878276140188 1.964450710656875 1.963957362889325 1.963410524434896 1.962784197029842 1.962087922549308 1.961318013007332 1.960466540556842 1.959528067489651 1.95851400623646 1.957407309366848 1.956220729589278 1.954911519751086 1.953511082838483 1.952021311976549 1.95044407042923 1.948780171599334 1.947046449028524 1.945221166397318 1.943317857525081 1.941313136370017 1.939201337029169 1.937016473738407 1.934769640872424 1.93243891294473 1.930056034607642 1.927588800652275 1.925015916008536 1.922390515745114 1.919707585069468 1.916970849327819 1.91417960400514 1.911287614725138 1.908349927250248 1.90536551748162 1.902345731459099 1.899266295361214 1.896115035505167 1.892932838346807 1.889714900480621 1.886469358639712 1.883140129695781 1.879791260659107 1.876415328678525 1.873014241041404 1.869544655173627 1.866058048639563 1.862548759142041 1.859022644522326 1.855434582760092 1.851833211973389 1.848220330418614 1.844572336490481 1.840883008721985 1.837183355784371 1.833472616487091 1.829719259777774 1.825940014742183 1.822153500604173 1.81835607672565 1.814507262606526 1.810644947884674 1.806770512335877 1.802877385873783 1.798942758549848 1.794994880553286 1.791028652211012 1.787044393987583 1.783030086485139 1.778986730443342 1.774934046739311
 6.69 1.986213272608728 1.985680584107494 1.985270295429406 1.984917977192085 1.984587150150402 1.984252305196476 1.98388358335967 1.983477755806598 1.983017423841116 1.982501578904325 1.981917552574567 1.981264906567428 1.980528222735733 1.979720533069545 1.978827769696161 1.977856824880115 1.976796491023172 1.975655110664324 1.974430116479791 1.973074221283018 1.971635808024667 1.970103629792618 1.968486849811966 1.966789481445011 1.96500530819126 1.963146933687419 1.961204631707388 1.959153876162258 1.957013071100302 1.954794620706971 1.952507299304885 1.95014686135383 1.947721891450745 1.945223834329719 1.942616114861978 1.939953428055882 1.937238199056907 1.934467193147642 1.931647815747773 1.928719362414077 1.925749278840403 1.922735370857664 1.919681574433822 1.916576195673873 1.913392910819833 1.910177006250719 1.906930898482537 1.903650614168261 1.900295190097812 1.896913263198043 1.893509490532718 1.890083459302486 1.886585866844862 1.883065580634202 1.879529598281678 1.875970267535251 1.872355246279647 1.868729522536322 1.86508118446344 1.861405630355833 1.857688588644977 1.853958157898951 1.850220796822404 1.846438624256519 1.842632749178976 1.838818620703903 1.834984308081845 1.831109900699715 1.827216168080747 1.823313509884454 1.819392795906575 1.815426316079023 1.81145185046984 1.807458569283132 1.803446252859018 1.799396061673572 1.795325566338757 1.791242047602367
 6.71 2.004635148631539 2.004088738094763 2.003665206789774 2.003294675326865 2.002947164451947 2.002582925046549 2.002189138127819 2.001758064848524 2.001269386497043 2.000716404497376 2.00009978040913 1.999410685927531 1.998644112883412 1.997803113243216 1.996875309108994 1.995860502718402 1.994763616444699 1.993577612796744 1.992313014418995 1.990918974091504 1.989436924729914 1.987870019385457 1.986214951244952 1.984475493630793 1.982656010000956 1.980756153948985 1.978773339203992 1.97668983963065 1.974503969229187 1.972253112135382 1.969923732620556 1.967526485091566 1.965071834090797 1.962534604296157 1.959899590521062 1.957204017714435 1.954452400960692 1.951650445479731 1.948797316626924 1.945838269893104 1.942838630904556 1.939796055422998 1.936711099345573 1.933570758704835 1.93035979966873 1.927110808540583 1.923836121759082 1.920526955898258 1.917143767667469 1.91372917391138 1.910298681609941 1.906835117878368 1.903309449967122 1.899767095261878 1.896203591283511 1.892611305688061 1.888964776266714 1.885307940945766 1.8816316177866 1.877927414985652 1.87418014087438 1.870427613919229 1.866661222721599 1.862848696017805 1.859011182679042 1.855165301711344 1.851302322255542 1.847399153587224 1.843479545116687 1.839544386388894 1.835592787083423 1.831598087014421 1.827593246130546 1.823576104514918 1.819527152385063 1.815447220092854 1.811355978124449 1.807240337100235
 6.73 2.02270381663062 2.022142924088412 2.021702040195382 2.021313545554599 2.020938340903148 2.020552157112126 2.020128885186646 2.019666826265833 2.019148221622818 2.018568302664751 2.017915430932785 2.017195818102083 2.016395545981813 2.01550812651515 2.014546091779268 2.013498823985345 2.012363105478555 2.011138388738072 2.009829946377057 2.008401061142666 2.006879415916042 2.00526945371231 2.003576767680576 2.001797011103925 1.99993871739941 1.997996680118055 1.995982032944844 1.99386244969872 1.991641184332578 1.989349710933257 1.986985783721539 1.984556267052135 1.982062745413683 1.979492013428739 1.976819715853767 1.974093487579131 1.971310853629087 1.968479189161774 1.965589499469197 1.962602819977225 1.959571516245573 1.95649915396779 1.953383288971249 1.950206687217129 1.946967014800404 1.943695987949827 1.940387123027908 1.937047816530907 1.933634525088808 1.930194035465301 1.926734294557765 1.923242669397247 1.919686207148434 1.916115985109639 1.912520300712771 1.90890101152331 1.905231675240282 1.901538379696233 1.897839382857195 1.894098662822661 1.890332467825552 1.886546006232179 1.88274260654222 1.878906027388671 1.875044017537818 1.871168665889197 1.867280151475546 1.863340253462775 1.859397761149912 1.855429513969063 1.851449331485363 1.847428813396926 1.843397189534798 1.839344509862899 1.83527074447797 1.831158683609519 1.827032877619759 1.822893667003547
 6.75 2.040371462113506 2.039802827595444 2.039343201152542 2.038935103380755 2.038526575008471 2.03811366689651 2.037665270038123 2.037172355558996 2.036619584717241 2.036010288903403 2.035325159640451 2.034568388583785 2.033734607521227 2.032815068373024 2.031817203191844 2.030728994162775 2.029552033603322 2.028289453963407 2.026942807825362 2.025477807903929 2.023916907046259 2.022265548231903 2.020534724572815 2.018720429313341 2.016821015830224 2.014841857632588 2.012788328361943 2.010627261792178 2.008372391829549 2.006044662512682 2.00364793801256 2.00118931263252 1.998659020808244 1.996055237107753 1.993348286231398 1.990590623011849 1.987772692414091 1.984909179535409 1.98199344960538 1.978974197985865 1.975908550170991 1.972804081787144 1.969663258592953 1.966458026479278 1.963185011469196 1.959882399717983 1.956550847513103 1.953182921274184 1.949737307553009 1.946274413033487 1.942777154531643 1.939264808995592 1.935679223505521 1.932073045273661 1.928451241644268 1.924804490093597 1.921104978229875 1.917386623793276 1.91365465465589 1.909894498821693 1.906096894426522 1.902278459738032 1.898451763155675 1.894580673210652 1.890690738565888 1.886789388015986 1.882868220487188 1.87890654503734 1.87492826085584 1.8709359472636 1.866926373712998 1.862873479787828 1.858810045203252 1.854735109805746 1.850628253573048 1.846489936614103 1.842339739169 1.838169961608921
 6.77 2.05761586339791 2.057028306933049 2.056549997977773 2.056115087121025 2.055689655082624 2.055245002713264 2.054769000994511 2.054241861038808 2.053662464089467 2.053018181520675 2.052302744837484 2.05151137567582 2.050638075802474 2.049685677115102 2.048644711642226 2.047520691543228 2.046306549108351 2.045006946758695 2.043623197046215 2.042119842653719 2.040517446394862 2.038832061214147 2.037058970186919 2.03520359651936 2.033268893548488 2.031252904742151 2.029163783699022 2.026966644148594 2.024677429951175 2.022314695097882 2.019882093710636 2.017380760042153 2.014822108475939 2.012182363526282 2.009449469838243 2.006656192187647 2.003810145481078 2.000912814755865 1.997964955180075 1.994915222052497 1.99182566080264 1.98869309699071 1.985518566307606 1.982287784574901 1.978986957744832 1.975655751900281 1.972293403254763 1.968896218152406 1.965419553067939 1.961927254606664 1.958405729504447 1.954861754627694 1.951245826973325 1.947616383668762 1.943968691971895 1.940294399271063 1.936563353085031 1.932819841062957 1.929066080984369 1.925265270759133 1.921439698427425 1.917595362159696 1.913741870256643 1.90984569114917 1.905923643398358 1.901990965695418 1.898045886861663 1.894055065848461 1.890048091737191 1.886027633739206 1.881989821195781 1.87791394357807 1.873819360487052 1.869710871653487 1.865579776937855 1.861414076330308 1.857229569950609 1.853031678048075
 6.79 2.074412221915053 2.073809753531939 2.073303342101126 2.07284685820465 2.072393182553885 2.071916165989549 2.071411189481695 2.070853884129715 2.07023904116234 2.069561411937636 2.068814867943004 2.067989890795181 2.067085932240232 2.066089734153557 2.065011198539884 2.063855067533267 2.062600883397086 2.061264048524043 2.05983717543616 2.058296626784778 2.05665766535055 2.054929694043442 2.053119155902729 2.051227654096987 2.049256901924094 2.047204312811223 2.045079510314839 2.042845178120693 2.040519410043816 2.038121830028515 2.035658772148365 2.033124420606205 2.030532419734129 2.027861673993479 2.025096097974838 2.02226981639802 2.019389994112064 2.016461946095221 2.013487437454947 2.01040709342789 2.007284999379882 2.004124130805923 2.000922383330173 1.997662942705935 1.994331824815642 1.990972375670846 1.987582641412195 1.984154738309425 1.980655032761338 1.977134911295783 1.973584290569643 1.970008707368808 1.966371168608159 1.962715461331543 1.959036282711754 1.955330780050507 1.951574880778409 1.947801302454941 1.944019692768422 1.940201269535989 1.936338880703557 1.932474144345799 1.928587438666103 1.924667491996546 1.920718982797854 1.916759579659367 1.912781821299001 1.908763316563207 1.904729824426928 1.90067816399356 1.896613184494906 1.892504995291127 1.888391795870694 1.884246395850341 1.880089234975012 1.875896823117804 1.871685120279913 1.867457026590579
 6.81 2.090728722506782 2.090113582233457 2.089588458363298 2.089097691471532 2.088617002261216 2.088112021563232 2.08757117033629 2.086989309666925 2.086341540769495 2.085628104986185 2.084848113787001 2.08398507876977 2.08304198166014 2.082012624311575 2.080900288705357 2.079698756950584 2.078412361284165 2.077036594070818 2.075572257803072 2.073988985101259 2.072316118713514 2.070547141515771 2.068700216511759 2.066772826833001 2.064763995738807 2.062673546616268 2.060511132980261 2.05824331847343 2.055880856866194 2.053450692056732 2.050950518070982 2.048386739062634 2.045757779313123 2.043055553231617 2.040259755355017 2.037406000347946 2.034493773002739 2.031534028239431 2.028532091105755 2.025423456777125 2.022268060556628 2.01907759787501 2.015844984290667 2.012558625489629 2.009204387285549 2.005813465619687 2.002391196560892 1.998941626305593 1.995412841177778 1.991861117628973 1.988288212238229 1.984686421712101 1.981019102884626 1.977333032717303 1.97362569829907 1.969894536846279 1.966118075702676 1.962317502339369 1.958499794354804 1.95465348947474 1.950768545552214 1.946873660567514 1.942965182628145 1.939010079968797 1.935030870951312 1.931047984064642 1.927046667924817 1.922997931274905 1.918933352984967 1.914859572052022 1.910768567599993 1.906633708879673 1.902486365268667 1.89832371627135 1.894130271518813 1.889908290768809 1.885671463905699 1.881415670940398
 6.830000000000001 2.106552283716597 2.105922101580616 2.105371355306669 2.104859415463276 2.104345992745294 2.103809727973919 2.103239362096677 2.102622916187436 2.101941291446394 2.101197089200082 2.100379020901365 2.099480008129438 2.098498642589825 2.097436386114379 2.096288040661276 2.09505344831502 2.093724291286435 2.092307821912666 2.090804652657177 2.089179886109742 2.087465454986453 2.085663102129708 2.083778510508209 2.081810293216964 2.079766413477277 2.077643694636746 2.075436290169258 2.073138153674986 2.070741658880383 2.068270169638175 2.065740309927355 2.063145703853181 2.060484175647164 2.057750809667065 2.054923190396884 2.052027712446854 2.049092930553432 2.04610175957929 2.043068174513305 2.039927840470551 2.036749292692281 2.033525546545928 2.03026825752508 2.026951091249476 2.023566043464989 2.020154150043611 2.016702896983442 2.01322276040867 2.009668136569556 2.006088441842419 2.002486432729612 1.998857235859511 1.995165777986486 1.991451625990887 1.987715026879017 1.983960017783114 1.980150435961322 1.976319188797666 1.97248125380203 1.968604518610124 1.96469531098346 1.960769258809317 1.956833710100712 1.95285241299637 1.948852485760685 1.944838776783685 1.940807404580999 1.936737167793815 1.932646965188842 1.928543595658266 1.924416348219709 1.920256042016183 1.916081916316042 1.911888080512938 1.907671254125767 1.903423576798616 1.899161498300713 1.89487500852637
 6.85 2.121870818074745 2.12121702410318 2.120650685460383 2.120104702708262 2.119561426533598 2.118997797748034 2.118396347288084 2.117743306215127 2.117031335715405 2.116250327100027 2.115396541804965 2.114462111391052 2.113441847543982 2.112342802074306 2.111151596917436 2.109876044133639 2.108512205908031 2.107053414550585 2.10551234249612 2.103858462304301 2.10210104665964 2.100258518371485 2.098331110374023 2.096330805726277 2.094246007612096 2.092080349340158 2.089843104343961 2.087507626181818 2.085075488536859 2.082575235217014 2.080004970155017 2.077377277408395 2.074678081159465 2.071913835715323 2.069053295507837 2.066136505093642 2.06316505915413 2.060143602495443 2.057075140048457 2.053910666868779 2.050700098136735 2.047450189157357 2.044159205360371 2.040813672300187 2.037401775655881 2.033960451231189 2.030481644954484 2.026975622878763 2.023392601181637 2.019785966165304 2.016155484256538 2.012497982006668 2.008780926091558 2.005037833311585 2.00127889059162 1.997497344981007 1.993653003653531 1.989799843907402 1.985932003165225 1.982034308973972 1.978095289004957 1.974142901053801 1.970177003040409 1.966170163008928 1.962141169127724 1.958100879689336 1.954043633110452 1.949937547931859 1.945822792818412 1.941689806558989 1.937540808066451 1.933354846377597 1.929150300653115 1.924934860177542 1.920689684359206 1.91641219273018 1.91211907494623 1.907808380786755
 6.869999999999999 2.136660442377512 2.135983736596966 2.135392395619648 2.134822510000955 2.134251180419702 2.133657127678126 2.133020092701881 2.132333356540041 2.131583000365096 2.130769955472956 2.129878883282942 2.128904315337792 2.127852003303658 2.126712148970102 2.125481344250095 2.124166891180018 2.122758171919658 2.121262488752205 2.11968412408425 2.117982020445786 2.116187690490198 2.114310776994268 2.112346742858167 2.110304161105453 2.108177164883065 2.105976167461323 2.103707272233921 2.101331492717922 2.098864962553754 2.096331255505208 2.093727415459425 2.091066006426894 2.088334642541449 2.085535988060255 2.082638017363806 2.079688074955915 2.076686065463708 2.07363661363761 2.070538464351342 2.067338782601907 2.064097573509582 2.060824942317904 2.057501164393663 2.054127045226886 2.050687280430821 2.047217365741933 2.043709807019881 2.040176250247506 2.036561851530814 2.032926167098962 2.029270613304235 2.025583986622035 2.021835093650853 2.018070581112256 2.014281755850862 2.010468164834318 2.006602005153277 2.002719844021373 1.998825238775196 1.994895486874268 1.990931805901009 1.986954113560712 1.982957887681513 1.978925716214358 1.97486781723297 1.970796518933815 1.966713949636067 1.962582597781569 1.958437411934798 1.954283500782818 1.950105683135246 1.945888567924205 1.941658054204278 1.937412821152461 1.93314405806812 1.928836364372933 1.924517059610844 1.920182573448004
 6.890000000000001 2.150889347960846 2.150199810397458 2.149581297119355 2.148984288675512 2.148381105736898 2.147751329096476 2.147081499669198 2.146359518492012 2.145576896723855 2.144726245645652 2.143795616660321 2.142785291292765 2.141692231189874 2.140518008120523 2.13924511397557 2.137890820767856 2.136447350632199 2.134908285825397 2.133284888726223 2.131543481835421 2.129714167775705 2.127791439291758 2.125788499250226 2.123706500639716 2.121546246570789 2.119306190275963 2.116993405109701 2.114584054548414 2.112078452190447 2.109505231756084 2.106867807087533 2.104168752148929 2.10140490102632 2.098577417927663 2.095642337182819 2.092666423243544 2.089629010683477 2.086546944198139 2.083415578604915 2.080190128843054 2.07691871997365 2.073606687179635 2.070258635765771 2.06685162115863 2.063385708906587 2.059878274679807 2.056346834270228 2.052780923591543 2.049145738679195 2.045481265690349 2.041795120903883 2.038080860720362 2.034304891662029 2.030506040372773 2.026691193618119 2.0228473182852 2.018958061382734 2.015047090041004 2.011124561511827 2.007161893168534 2.003170492505938 1.999161387140307 1.995144594809336 1.991082363372111 1.986998050809083 1.982900775222028 1.978788984834018 1.974632687989379 1.970463233153656 1.966274008913573 1.962071653976993 1.957824297172871 1.953565207451217 1.949295123883043 1.94499813566032 1.940668602095926 1.936319752623598 1.931958726797873
 6.909999999999999 2.164526520968442 2.163822401647901 2.163178976102164 2.162551634873879 2.161916608626279 2.161258098143188 2.160553834329012 2.159798148208746 2.158976350927966 2.158084553752835 2.157117938070099 2.156073585387084 2.154943027331697 2.153720365652424 2.152412162218327 2.151014389019045 2.149526448164792 2.147948261886349 2.146283072535073 2.144503072582882 2.142625514622261 2.140669201366254 2.138622075648467 2.136496540423058 2.134294648764738 2.132019773868763 2.129670029050933 2.12722096774759 2.124677833515604 2.12206685003238 2.119398271095841 2.116660650624431 2.113863932657104 2.110993571353319 2.10803183099303 2.105016285976687 2.101951380825216 2.09883391018002 2.095676028802964 2.09240975157637 2.089111243503006 2.085768219706071 2.08238868542919 2.078953006036399 2.07545516701213 2.071922803961204 2.068356162608812 2.064759118800501 2.061093688502161 2.057395437800006 2.053682742900559 2.049937150130633 2.046136245937314 2.042307606887937 2.038466699670073 2.034594881091497 2.030672118080175 2.026734847684236 2.022781107071947 2.018801823531691 2.014771514471933 2.010739347421198 2.006688770028042 2.002600580061014 1.998490905408637 1.994364264079359 1.990223014201534 1.986040164023373 1.981841051912917 1.977627586357992 1.973397295966169 1.969124139464726 1.9648444257006 1.960541523640346 1.956221082370085 1.951859181095462 1.947484769141591 1.943096675953003
 6.929999999999999 2.177522872614429 2.176795581561981 2.17613345378119 2.175479919808468 2.174810640299424 2.174119226028873 2.173377917890827 2.172583496898499 2.1717295041843 2.170800770999838 2.169795568715921 2.168704428822551 2.167533992928925 2.16627188276343 2.164919030173649 2.163480547126353 2.1619503757075 2.160333708122235 2.158625416694886 2.156800223868963 2.154886252207154 2.152885244391323 2.150799183222506 2.148633001620909 2.146394412625906 2.144072759396028 2.141684075208969 2.139192693461575 2.136610957669839 2.133972141468899 2.131258248613034 2.128488142975651 2.125653148549286 2.122749419445597 2.119752539895352 2.116703844248426 2.11360121697379 2.11045284265951 2.107257716012725 2.103966631859651 2.100628215145566 2.097257230934792 2.093841254410699 2.090379680875682 2.086846475751152 2.083285144577521 2.079682393014194 2.076062086839547 2.072363141950921 2.068641524364596 2.064892330215779 2.06112588575859 2.057288247366037 2.053432091530002 2.049555684861217 2.045657734089245 2.041704656062455 2.037738577748005 2.033757026231809 2.029745228718521 2.0256985225315 2.021628815112788 2.017551414023079 2.013433116941691 2.00929453166653 2.005144026114063 2.00097675831928 1.996761076435662 1.992535318735142 1.988299673608067 1.984039759563159 1.979744665227475 1.975430469346361 1.971103430783411 1.966755618520418 1.96237432165733 1.957970989412198 1.953562291121124
 6.95 2.189809389440764 2.189062776681221 2.188371066697397 2.187686780019554 2.186992497295791 2.18626182929204 2.185489816892069 2.184658201097477 2.183760193027698 2.182794663919997 2.181746435129469 2.180619128129041 2.179400874509467 2.178099895979327 2.176706144365028 2.175225451610801 2.1736518397787 2.171988591048595 2.170243237718177 2.168376562202953 2.166416557036242 2.16437122486917 2.162242488470677 2.1600338807275 2.15775638464418 2.155397123343053 2.152965180064249 2.150436208165686 2.147820231123064 2.145132792529864 2.142390186097338 2.139577635654509 2.136708725148158 2.133771378642824 2.130736540320793 2.127655774482093 2.124517245544485 2.121333018043456 2.11810217663221 2.114774316081655 2.111410411280403 2.108001537234747 2.104560509068661 2.101064632023783 2.097498141459402 2.09390291285245 2.090278661797484 2.086624904006674 2.082891125309789 2.079136551654178 2.075363789104757 2.071559963843989 2.067694112171871 2.063814530505905 2.05990902538109 2.055981803449893 2.05200145148223 2.048005996365442 2.043993975104275 2.039946794820848 2.035872062754635 2.031780766262432 2.027678122818331 2.02353183001369 2.019363425557104 2.015188197274369 2.010989143108452 2.006753351119457 2.002495669484585 1.998232156498101 1.993949650571291 1.989627300232424 1.98528666412671 1.980937771016256 1.97656449978002 1.972150269413764 1.967730909030009 1.963291857857978
 6.969999999999999 2.201272793569467 2.200510239127214 2.199799896971828 2.199090497627508 2.198363281734949 2.197598210051328 2.196782753450314 2.195914982922061 2.194980389573209 2.193970874626882 2.192888419422693 2.191712795416733 2.190461144181579 2.189117537406284 2.187678916896385 2.186152154573895 2.184537232477299 2.182832512761561 2.181037737698113 2.179127069674858 2.177129131196164 2.175039854882863 2.172872223472251 2.170624559818078 2.168299526890551 2.165902517776325 2.163428715678504 2.160864103916633 2.158210235926696 2.15548733526111 2.15270120558872 2.14985458069479 2.146947804481005 2.143968360965458 2.140905494282645 2.137782848683459 2.134613788535181 2.131397758321473 2.128135312642368 2.124773566214265 2.121371493869914 2.117934990558407 2.114458971345172 2.110929461411956 2.107337116056818 2.10370657069411 2.100054560854471 2.09636416218481 2.092603720448289 2.088821071524311 2.085019001408502 2.081182076212695 2.077291052164912 2.073377855609345 2.069441783006337 2.065487800932362 2.061478526079999 2.057454275257917 2.053422045390848 2.049345613519558 2.045240636800832 2.041124342507437 2.036989238028098 2.032818590867472 2.028627338646114 2.024420179100445 2.020201910082723 2.015935599561006 2.011656345619118 2.007372496456609 2.003063080388722 1.998708825846349 1.994348701375992 1.989975635639718 1.985574687415116 1.981143045595251 1.976701209188619 1.972238937319088
 6.99 2.211827582949812 2.21104364684882 2.210304232552803 2.20956439057999 2.208804491563773 2.208007246252701 2.207159185510487 2.206250110316001 2.205281251763274 2.204232561061491 2.203103669535 2.201889128623299 2.200586579881045 2.199206714978045 2.19772834569926 2.1961557139448 2.194496061729925 2.192750281185039 2.190912064555691 2.188962564202575 2.186915912601521 2.184785722343498 2.182580316134607 2.180289866796082 2.177928207264284 2.175489740590697 2.172979529941924 2.170372408599687 2.167678569960818 2.164921187537253 2.162095074956032 2.159217865959293 2.156271564404258 2.153262294263239 2.150161569623623 2.147005894687866 2.143802233773489 2.140551071313067 2.137252271854222 2.133866960059614 2.130429970706931 2.126961828688878 2.123454119013171 2.11989457680252 2.11626741729462 2.112614225842142 2.108927307912714 2.105210869088912 2.101422305068239 2.097607181663122 2.093775374800882 2.089914930523729 2.085995784988735 2.082051554467825 2.078091875347748 2.074107574130067 2.070074587431128 2.066021171982045 2.061958444628674 2.057863652331592 2.053732352166065 2.04958544132203 2.045431747104063 2.041232286931351 2.037016928337662 2.032785568971316 2.028541986595152 2.024250609086491 2.019956034437109 2.015641030753192 2.011310626255304 2.006939149278344 2.002554608271513 1.998160341798261 1.99374308853625 1.989291507277311 1.98482287692739 1.980343816506504
 7.01 2.221318781600585 2.220521373864414 2.219757857458173 2.218991642894203 2.218195750798696 2.217362841911698 2.216483677087106 2.215535017292667 2.214523643609981 2.213433697234494 2.212268389475503 2.211007021756152 2.20967174561343 2.208243852698171 2.206721694775053 2.205109493722598 2.203411751533163 2.201618580312946 2.199745412281983 2.19774449977414 2.195662555237117 2.193494761232441 2.191248150435467 2.188920915635371 2.186513609735149 2.184035665751612 2.181486266815386 2.178849036170901 2.176117187176394 2.173323683303899 2.170464908139245 2.167550525382047 2.164569188845706 2.1615259124574 2.158391960258072 2.155205996402434 2.151970235158953 2.148686440909841 2.145363168151052 2.141943041492273 2.138480035656912 2.134981155482085 2.131446845918616 2.127852782031018 2.124201048997482 2.120519732109868 2.116804836773689 2.113062988508101 2.109247382945888 2.105406015833442 2.101545193030755 2.097659270511398 2.093712534362505 2.089746670784756 2.085764076092354 2.081757326713012 2.077695129187926 2.073621730171757 2.069536176432607 2.065415014851994 2.061260372424831 2.057096436259398 2.052913133577314 2.048700121713511 2.044457778116203 2.040204950346857 2.035948636080162 2.031635653103994 2.027314429319382 2.022988172740475 2.0186308614945 2.01424515382173 2.009841848075439 2.005429362721864 2.000996846340157 1.996528977622347 1.99204512537329 1.987550208510621
 7.03 2.229631159847533 2.228810340499345 2.228023092012769 2.227226444894342 2.22640515976316 2.225539627350885 2.224616308501736 2.223636854172499 2.222584895432514 2.221456713463684 2.220248399560471 2.218955335129891 2.21756793169152 2.216105040877488 2.214543274432475 2.212890634213719 2.211144022191002 2.209316480446659 2.20740015117557 2.205367436685158 2.203241859395388 2.201035371838765 2.19874989666033 2.196383286617656 2.193942184580849 2.191431953532537 2.188848826567875 2.186176176894533 2.1834069778327 2.18058106281507 2.177689755386845 2.174739629205724 2.171736568041903 2.168656925778064 2.16549885640937 2.162278454043459 2.159017882900439 2.155707667312876 2.152351871725787 2.148902130696633 2.145418158895311 2.141891101104139 2.138329652217853 2.134716617243591 2.131035331300883 2.12732732962164 2.123592757550142 2.119821780543022 2.115985554169254 2.11212514411014 2.10824219615929 2.104336336222612 2.100366620318288 2.096378684576764 2.092375455240724 2.088344158665078 2.084266231316933 2.08016890977558 2.076062370732466 2.071921640991175 2.0677509074674 2.063564117188919 2.05937129729557 2.055133285039222 2.050881107783746 2.046608733004986 2.042330478290728 2.038009931340666 2.03367173996637 2.029320722091252 2.024958595750526 2.020556229091173 2.016143060371902 2.011720477963107 2.007268970346827 2.002790716116702 1.998293713977926 1.993786772747201
 7.05 2.236610054556093 2.235782793618654 2.234968793081126 2.234145613444321 2.23329239532034 2.232391529432578 2.231437436615716 2.230423607815728 2.229331844089874 2.2281669466067 2.226918216646045 2.225584765599026 2.224167774968049 2.222659966366803 2.221060401520258 2.219366212264664 2.21758895054755 2.215715338427721 2.21376458807526 2.211697991771517 2.209535951909118 2.207288070991953 2.204971561635177 2.202570776565208 2.200096688619724 2.197555530747656 2.194939446009186 2.192234077575746 2.189432518730011 2.186578812865894 2.183667013488541 2.180686804214328 2.177651968770855 2.174552570996938 2.171361804842606 2.168120234369089 2.164832603748817 2.161495337265411 2.158119789313669 2.154648054399568 2.151138347140248 2.147592772264 2.144013004610266 2.140369179129619 2.136674190883756 2.132943385045488 2.129189066898721 2.125405851838451 2.121545795370746 2.117666573112731 2.113768550792577 2.109839444249479 2.105852339433645 2.101851692406276 2.097834669339547 2.093782876516592 2.089691590331477 2.085582707289185 2.081458004005593 2.077310947207446 2.073121603732338 2.068924040528683 2.06471879465569 2.060465853283338 2.056201503692344 2.05192489327414 2.047630439530832 2.04329555007518 2.038954162630557 2.034594935030916 2.030218665220756 2.025810861255085 2.021389611299379 2.016954333629543 2.012498326631872 2.008017028803004 2.003516128749878 1.999002115189686
 7.07 2.242155749359527 2.241307416855222 2.240477584295628 2.239628252175913 2.238745321101284 2.237813751786984 2.236824805058292 2.23576999185052 2.234652073209017 2.233449370289165 2.23216379435638 2.230796666786108 2.229336569063827 2.227794932785044 2.226159559655293 2.224426941490137 2.222618200215162 2.220712067865977 2.218724386588213 2.21661834863752 2.214424526379565 2.212152842290027 2.209804698954597 2.207369109068979 2.204869485438875 2.202295060979995 2.199653838718043 2.19691922178872 2.194099903437718 2.191220897020712 2.18827631600336 2.185277603961295 2.182224294580121 2.179097091655406 2.175885619092677 2.172627680907414 2.169324291225041 2.165960394280918 2.162569414420339 2.159078596098515 2.155556933880572 2.15198918244154 2.148390576566341 2.144738951149781 2.14102889119654 2.137282101821156 2.133515648248018 2.129711975811349 2.125848749955194 2.121949636233412 2.118039170309647 2.114099257957328 2.110108615059642 2.106092727609521 2.102057851709624 2.098008133572319 2.093902269519658 2.089788155983364 2.085657349504805 2.081497956734973 2.077308404434459 2.073103079473428 2.0688855888316 2.064631199598213 2.060354928972003 2.056072594261172 2.05178327288336 2.047442082365611 2.043096430344341 2.038735244565308 2.034350892883568 2.029943733263451 2.025517823778512 2.021084722611498 2.016627778054303 2.012142758507931 2.007642652482446 2.00313289859693
 7.09 2.246159264882559 2.245301300833393 2.244449096280131 2.243575011712378 2.242658197728542 2.241702445035829 2.240682574450245 2.239600076896594 2.238442673408481 2.237207135128306 2.235887603307268 2.234488619305359 2.232996394591368 2.231415210742874 2.229744109446251 2.227989282496664 2.226137641798063 2.224201279363187 2.222185017313562 2.220053607879493 2.217829683400071 2.215531996323159 2.213147649205399 2.210698704712207 2.208162905617765 2.205570704805024 2.202908905265697 2.200151910100255 2.197310942517924 2.194406175836681 2.191449493483248 2.188428528993088 2.185359936010401 2.182221018288112 2.178987929687873 2.175716124180053 2.172398455843731 2.169028548866688 2.165621237545401 2.162117996285035 2.158582969599432 2.155007722111103 2.151398188551222 2.147737043759609 2.144016492684724 2.140268100383655 2.136486932022106 2.132677212874382 2.12880824832338 2.124909593860571 2.120992805085989 2.117049167708212 2.113048627544351 2.109034130520027 2.104997902669358 2.100940250134938 2.09683080916782 2.092712506127492 2.08858169748186 2.084424329807225 2.080228759788257 2.076025614217973 2.071814579997713 2.067561664137113 2.063289673754075 2.059007456074744 2.054714918433473 2.050380518272795 2.046034833143392 2.041682030704059 2.03730898872167 2.032906305071145 2.02848428773541 2.024060064805358 2.01960785447981 2.015132555065474 2.0106393149769 2.006136362736438
 7.110000000000001 2.24855228896061 2.247676803388219 2.246808336869211 2.245907589887707 2.244974903035407 2.243988357011596 2.242940192623136 2.241824830784473 2.240635382517628 2.239370758952202 2.238018021325376 2.236586200981907 2.235064989374125 2.233453368061936 2.23175462871282 2.229960793101829 2.228089513111581 2.226127270732267 2.224084768061641 2.221924997305023 2.219677810775296 2.217351760892899 2.214948940185832 2.212471441289646 2.209929816947446 2.207315800009882 2.204628853435149 2.201855880288984 2.19900153374466 2.19608729708298 2.193111103692278 2.190081427068409 2.186998430814745 2.183845828642169 2.180611784369073 2.177321851921345 2.173996505332368 2.17062848874301 2.167206306401616 2.163707252664004 2.160161471993451 2.156580678960686 2.152973008243883 2.149310724628649 2.145587513008013 2.141834358382415 2.138055975859695 2.13424522065508 2.130376538091173 2.126479353597936 2.122561662712677 2.118621791080036 2.114623924451969 2.110611288687731 2.106581839753856 2.102526663724145 2.09842670677964 2.094313395208611 2.090191885406528 2.086038193876044 2.081851247226974 2.077652802176264 2.073448915547974 2.06920782427325 2.064945905390292 2.060676416044334 2.05639185348761 2.052070235079325 2.047735418285626 2.043392280679561 2.039034619941057 2.034638353856875 2.030236980320578 2.025824477332491 2.021389592999664 2.01692998553583 2.012453393261358 2.007969024603218
 7.13 2.249284526854735 2.248402959780393 2.247514271323094 2.246598961961548 2.245639262280846 2.244622752972459 2.243546194834236 2.242405718770404 2.241188575791566 2.239896587014704 2.238518993663176 2.237052577066712 2.235505838661419 2.233864359989775 2.232135912700627 2.230322858549196 2.228424169397069 2.2264366672122 2.224365374068907 2.222190502147872 2.219923393736134 2.217582901227094 2.215160297120508 2.212669594022481 2.210102834645471 2.207478511808281 2.204781858436058 2.202000077560287 2.19913249231879 2.196210405955719 2.193226731821551 2.190181043373088 2.187094264173445 2.183937627892051 2.180705978304639 2.177413039293238 2.174086374846175 2.17070689905806 2.167299026129776 2.163789440368483 2.1602540961876 2.156676548106797 2.15306551075199 2.149410088855327 2.14568897725518 2.141945390896134 2.138171324828972 2.134369324210668 2.130502254304371 2.126616510479395 2.122708728211196 2.118780153081371 2.114789480777629 2.110789137093784 2.106768327929733 2.102726359291441 2.098642207290919 2.094545068146209 2.090433768181359 2.086290973826404 2.082122141617345 2.077941508196122 2.073749400310591 2.069526904814503 2.06528372866747 2.061029958934945 2.056766712788188 2.052461787504238 2.048148830465885 2.043830489161631 2.039490251185665 2.035123144237819 2.030738676123543 2.026350824753857 2.021940668145318 2.017501034419979 2.013049181805349 2.008591048634342
 7.149999999999999 2.248334681462367 2.247443782906993 2.246543412538396 2.245607460829956 2.244627588360244 2.243596655813026 2.242495073977263 2.241326223747107 2.240080976121901 2.238762022206184 2.237354483209682 2.23587009044731 2.234290375339176 2.232627369410571 2.230880724291974 2.229042651719049 2.227117263532642 2.225114691678781 2.223023058208676 2.220826445278709 2.218541135150444 2.216184220190613 2.213754472871122 2.211248285769044 2.208675121566616 2.206036253051235 2.203329593115461 2.200542804757005 2.197672701078732 2.194743195288649 2.191756510699909 2.188716740730801 2.185630428904747 2.182475308850296 2.179234574301115 2.175952369095992 2.172624997178818 2.169258082598588 2.165846229509392 2.162348192170404 2.15881762494588 2.155248872305142 2.151648368822576 2.148004059177615 2.144300058154735 2.140562450643443 2.136803861638261 2.133019896238721 2.129162679649346 2.125297027179642 2.121400714244081 2.117488686362088 2.113519699158024 2.109535378361172 2.105533959805718 2.101516029430737 2.097446723280171 2.093371627502809 2.089280138352272 2.085167622186989 2.081023075470172 2.0768587647698 2.072695196758587 2.068495478213964 2.064276096018052 2.060048737157628 2.05581495872411 2.051539127913511 2.047254522026426 2.042963078467986 2.038657124747834 2.034314108480087 2.029967837383303 2.02560652928044 2.021226712098823 2.016819193870102 2.01240698273021 2.00798258691932
 7.170000000000001 2.245703183523938 2.2448045435081 2.243894851254752 2.242943027232012 2.241944172012024 2.24088584627096 2.239766620789009 2.238569326450393 2.237309764243351 2.235962475260149 2.234536120697073 2.23302354185443 2.231426840136546 2.22973837705177 2.227966044212462 2.226105593335003 2.224165176239788 2.222146644851223 2.220039991197727 2.217825627411728 2.215533195729659 2.213166018491959 2.210723358143071 2.208208017231434 2.205629528409488 2.202979824433661 2.200279378164376 2.19748557256604 2.194612730707045 2.191682095759759 2.188698651000526 2.185665439809658 2.182575005671433 2.17943281217409 2.176199633009816 2.172927391974751 2.169608752968975 2.1662510599965 2.162853347165269 2.15936916868714 2.155848528877886 2.152293142157182 2.148711933048597 2.145080676179584 2.141390096281471 2.13768066818945 2.133935026842564 2.130175507283699 2.126344554659569 2.122488234220702 2.11862249132143 2.11473822141987 2.110792320077917 2.106833252961215 2.102859635839155 2.098861114584849 2.094824015175111 2.090776993690445 2.08671222631502 2.08263204933665 2.078514609146772 2.074391122240428 2.070256945216236 2.066091434776365 2.061906257726517 2.057715310975892 2.053516061537165 2.049277186526455 2.045026533163298 2.040769668770614 2.036501880774672 2.032198826705062 2.027889304194655 2.023572920979572 2.019235964899142 2.014871403895863 2.010497616015368 2.006117479406374
 7.19 2.241377531825488 2.240476860369414 2.239560496257417 2.238597079952432 2.237580292020261 2.236502873129582 2.235361284051945 2.234150805661771 2.232862718936352 2.23149848495585 2.230048604903297 2.228509330064593 2.226893641828506 2.22518645168667 2.223399211233584 2.22152470216661 2.219568126285973 2.21753131549476 2.215413741798915 2.213184857307237 2.210886144231383 2.208504544885862 2.206058711688033 2.203538747158099 2.200959163919113 2.198311674696966 2.195603282320387 2.192811949720942 2.189945539933025 2.187019836093859 2.18404410144349 2.181021819324779 2.177943843183402 2.174798576567844 2.171584473129389 2.168321456622121 2.16501574090291 2.161675499931414 2.158295447770063 2.154828498584057 2.151332566641358 2.147802366312679 2.14424106207148 2.140632058493948 2.136965750259002 2.133275612148271 2.129561289046087 2.125820465939475 2.122017627918137 2.118199370174444 2.114361408003417 2.110503536802719 2.106589052072636 2.102662919416063 2.098724794538485 2.094765953247967 2.090762771455128 2.086748965173128 2.082723130517644 2.078680063706857 2.074600921061422 2.070516759004452 2.06642381406149 2.062297002860492 2.058152442131797 2.054004018708097 2.04984872952442 2.045650301618093 2.041452022128716 2.037240808298133 2.033016497470396 2.028766127091735 2.024505514710523 2.020234567977242 2.015948434644441 2.011638822566705 2.007313259700611 2.002983654104686
 7.209999999999999 2.235363963397353 2.234456500520935 2.233533034575962 2.232562866020251 2.231529515413357 2.230440533416567 2.229281070792905 2.228050788407134 2.226747157225744 2.225360138316963 2.223890362850753 2.222342242098804 2.220703677434542 2.218983120333117 2.217172512371412 2.215282945228034 2.213311790683318 2.211260700619322 2.209138977019828 2.206906851970336 2.204593807658066 2.202214916371953 2.199762530502647 2.197237922542508 2.194663725085607 2.192015060827715 2.18931072256631 2.186529663200567 2.183665625731356 2.180749583261237 2.177784738994459 2.17477482623695 2.171706758396319 2.168587008981843 2.165384561604469 2.162141139976805 2.158853977913111 2.155536559329299 2.152177278242917 2.148730878773151 2.145259985140812 2.141750021668329 2.138217932779739 2.134641303000679 2.131005386958377 2.12734329938164 2.123661905100846 2.119958309047927 2.116185846256364 2.112400431861171 2.10859791109888 2.104781579307531 2.100901301926655 2.097015044497259 2.093118872661812 2.089203372164224 2.085238828849835 2.081273308665389 2.077293647659021 2.073289771980234 2.069258407879881 2.065220711710139 2.061177089924488 2.05709982907769 2.053011245825759 2.048908316925944 2.044807049236691 2.040663439717623 2.036518845429509 2.032362653534234 2.028198471294768 2.023996836075132 2.019798465340365 2.015581106656493 2.011357017690484 2.00710106621022 2.002844350084451 1.998570677282758
 7.23 2.227648223708999 2.2267450094318 2.225811951679097 2.224827960903663 2.223787367658886 2.222686962598767 2.221512826477924 2.220265640151588 2.218941934575602 2.217543090806425 2.216055860001123 2.214484053417378 2.212833712413479 2.211096698448325 2.209274103081422 2.207374617972881 2.205397444883423 2.203337585674365 2.201204432307633 2.198964436845746 2.196651061451825 2.194266838389586 2.191814320023336 2.189298148817974 2.186719027338988 2.184081438252448 2.181389484325008 2.178611838423899 2.175758813516927 2.172856042672469 2.169905569059469 2.166910865947431 2.163861846706418 2.160762614807045 2.157582683820474 2.154363207418406 2.151100619373082 2.147808593557267 2.144472163944249 2.141060064607831 2.137615659722322 2.134136733562531 2.130642140503757 2.127092085021779 2.123492501692847 2.119871815193675 2.116230560301425 2.112559871893701 2.108831104948534 2.105090714544369 2.101330935860057 2.097550054174834 2.093726904868316 2.089884143420471 2.086033745411618 2.0821637265224 2.078254072533772 2.074335049326979 2.070413272883544 2.066458439285238 2.06248601471407 2.058504355452258 2.054514007882212 2.050494208486508 2.046465693847861 2.042425020649107 2.038381515673169 2.034303565803036 2.03021553802173 2.026129219412278 2.022021637157682 2.017893468540886 2.013756090944744 2.009610571851983 2.005451788845172 2.001270239606679 1.99707588191864 1.992880583662909
 7.249999999999999 2.218201046860104 2.217295841201365 2.216366241665764 2.215376008701096 2.21432711285467 2.2132129547733 2.212030745203312 2.210766024990539 2.209435515080322 2.208019696517508 2.206518850446453 2.204935878111016 2.203269600854561 2.201519890119957 2.199688067449572 2.197781294485279 2.195786372968446 2.193725634739942 2.191583991740132 2.189347426008873 2.187028569685517 2.184647885008906 2.182199494317367 2.179694220048716 2.177120344740249 2.174489771028743 2.171805141650453 2.169042339441103 2.166213747335891 2.163325028369478 2.160390255675989 2.157415072489004 2.154393932141557 2.151311078066131 2.148163723794648 2.144970632958469 2.141735899288385 2.138473136614613 2.135174878866787 2.131794690073948 2.128385874364546 2.124946445966421 2.121486599206803 2.117981528512298 2.11442216840888 2.110845043521883 2.107245758575986 2.103620938395209 2.099944877902894 2.096250562121697 2.092540026173576 2.088815585279775 2.08504222476081 2.081257080036456 2.077457216625733 2.073647670146884 2.069792486317365 2.065934720953821 2.062068979972073 2.058184809387095 2.054267835312996 2.050349673962996 2.046431251649409 2.042475904783615 2.038513189876037 2.03453901353612 2.030568332472303 2.026556343491988 2.022540763501518 2.018526719506147 2.014499498610005 2.010444458016071 2.006381775026139 2.002314517040787 1.998232931559337 1.994129166179819 1.99002201859894 1.985900866612036
 7.269999999999999 2.206993035767972 2.206092378746618 2.20515397745254 2.204160932328628 2.203110593916191 2.201987672854957 2.200793979883071 2.199523485837098 2.19817331165202 2.196749868361235 2.195237427096558 2.193640269088216 2.191967075664856 2.190207618253531 2.18837045837971 2.186452057667272 2.184461037838505 2.182390080714105 2.180250698213173 2.178019262353214 2.175702955250137 2.173328399118248 2.170888456270255 2.168385039117257 2.165826560168748 2.163210622032611 2.160542617415117 2.157799849120918 2.154982300053048 2.152124293212916 2.149215941700303 2.146261048713359 2.143263887548595 2.140220321600882 2.137095684363442 2.133936659427849 2.130743800484012 2.127514131320181 2.124253655822932 2.120917767977163 2.117551431866087 2.114158671671222 2.110743921672386 2.107286486247686 2.103772669873507 2.100242347124508 2.096697432673604 2.093130231291963 2.089506267848988 2.085863257312312 2.082216404747776 2.078551515319425 2.07483544428949 2.071112897018373 2.067380308964633 2.063632325684971 2.05984405283421 2.056058326165282 2.052264891529205 2.048442854875071 2.044605982250016 2.04075711979921 2.036909563765827 2.033034520491028 2.029147046413934 2.025256778071603 2.021359452099007 2.017433475228999 2.013503664292293 2.009566266217429 2.005619328030749 2.00165269685636 1.997676069916109 1.993701844529542 1.989706048113876 1.985691798183961 1.981669252352239 1.977646168328713
 7.29 2.193967892351341 2.193070383985987 2.192135190957456 2.191145973703796 2.190084392760401 2.188964418760009 2.187763272432698 2.186485784605891 2.185130316204351 2.183689778250183 2.182169781862832 2.180573948259084 2.17889009875306 2.177124714756224 2.175279917777372 2.173362269422636 2.171368151395483 2.169302585496712 2.16716407362445 2.164932897774157 2.162625990038617 2.160264442607939 2.157832687769557 2.155348317908222 2.152803665506004 2.150207523142286 2.147562003493767 2.144841719334448 2.142054063535642 2.139217249065956 2.136343688991301 2.133419896474877 2.130456664777171 2.127444747255959 2.124362977366292 2.121245768660493 2.118094824788155 2.114912479496132 2.11169113662853 2.108398620126706 2.105087324029254 2.101745472472004 2.09838268968801 2.094981410007539 2.091524397858068 2.088056187764269 2.084567054348005 2.08105991232831 2.077500366521388 2.073930871840594 2.070343393296425 2.066746545996506 2.063103775145579 2.059452566045481 2.05578937409514 2.052120854790552 2.048412283724764 2.044699696587863 2.040979289166954 2.037246387346138 2.0334845671065 2.029728194526084 2.025962325779871 2.022174327139761 2.018370664974546 2.014568535749884 2.010763326028284 2.006933642469069 2.003090101828352 1.999249930959011 1.995397906810659 1.991525956429609 1.987649516958847 1.983772505638 1.979875169803297 1.975964766887539 1.972041474420061 1.968121270026689
 7.309999999999999 2.179090337710684 2.178198418019639 2.177266373280283 2.176279633925891 2.175220400486021 2.174091313586513 2.17288893394949 2.171608152393357 2.170243229832797 2.168804777278778 2.167279055838544 2.165672276715617 2.163988261209801 2.162220510717171 2.160378726730084 2.158459550837165 2.156468604723317 2.154407540169712 2.152284039053792 2.150065463349268 2.147773195126118 2.145419686550581 2.14300833988516 2.14054016748862 2.138018771815978 2.13545275541851 2.132834690943739 2.130143151135439 2.127389558833628 2.124585596974565 2.121748038590745 2.118864326810897 2.115944974859979 2.112974166059171 2.109938383825874 2.1068689216737 2.103767073212468 2.100632722148204 2.097474572283122 2.094237737515629 2.090978601840312 2.087697049347931 2.084395304225413 2.081057270755841 2.077670493318446 2.074270556388598 2.070852984537797 2.067417802433658 2.063926494839909 2.060428886616366 2.056922862718937 2.053403198199594 2.049840438206371 2.046271477983344 2.042696512870615 2.039111508304304 2.035487839816526 2.031866693035377 2.028235723684914 2.024592977585141 2.020922340651986 2.017254858897281 2.013596268428745 2.009896115449957 2.006196986260337 2.00249453725512 1.998794804925334 1.995057975857773 1.991322396734966 1.987588954335161 1.98385034553228 1.980081337295906 1.976313976691237 1.972543100879066 1.968762207115738 1.964965092753124 1.961159495238576 1.957346142114897
 7.33 2.162321202305069 2.161432821306347 2.16051025487941 2.159527023452827 2.158471437550399 2.157345497791164 2.156138994889397 2.154857339654607 2.153495792991536 2.152056235900162 2.150525679475694 2.148920904908577 2.147244053484483 2.145477736584317 2.143640605684211 2.141728982355528 2.139745528264855 2.137697305174006 2.135586434940017 2.133378709515148 2.131106260946876 2.128777801377899 2.126390333046129 2.123950458284693 2.121461339521926 2.118924979281374 2.116342890181789 2.113686394937121 2.110970406356523 2.108212077344341 2.105414350900111 2.10258432011856 2.099711708189596 2.096793848398304 2.093815604124944 2.090796408844943 2.08775352612889 2.084683139642531 2.081584203146763 2.078418020497624 2.075223175646292 2.072015612639068 2.068784875617382 2.06551809881777 2.062213306571874 2.058889403306431 2.055546823543263 2.052199471899265 2.048792163086398 2.045381851911674 2.041959093277145 2.03853149217989 2.035062943712005 2.031585213060586 2.028108355507714 2.024616336430443 2.021090101300783 2.017566665685679 2.014042855247002 2.010497775741523 2.006936583020901 2.003381263031656 1.999819741815155 1.996240395507586 1.99264604033994 1.989061062637981 1.985469188822231 1.981855675407935 1.978231989005043 1.974616666318177 1.970997004146607 1.967344669384217 1.963699679019479 1.960051770135421 1.956400569909587 1.952722925614014 1.949045284615189 1.945362224374013
 7.35 2.143656146125654 2.14278241383697 2.141865585745321 2.140887112274624 2.139838703943006 2.138716631362793 2.137513765240519 2.136239236376916 2.134882135666921 2.133440024099673 2.131921532758508 2.130318202820967 2.128644595558787 2.126885982337904 2.12505969461845 2.123158973954755 2.121195741995341 2.119164100482925 2.117066521254415 2.114886046240907 2.112637047467688 2.110341537054229 2.107981187214184 2.105583100255392 2.103130548579867 2.100631484683801 2.098087511157562 2.095480770685683 2.092812496046868 2.090104390113984 2.087362775854056 2.084587296328268 2.08177633469195 2.078922634194585 2.076002188179794 2.073053270085336 2.0700768134431 2.067076671879102 2.064058199113477 2.060966648960471 2.057853385328438 2.054723892219829 2.051576603731184 2.048395724053129 2.04517455747036 2.04193717836164 2.038694161199786 2.03543331055166 2.032127781078157 2.028814747534197 2.025494044768711 2.022165697724626 2.018799241438859 2.015425341042295 2.012052391759782 2.008672458910108 2.005259177905988 2.001847644254051 1.998445153554818 1.995012711502689 1.99157160388592 1.988132466586604 1.984694275580656 1.981232426937786 1.977770946821479 1.974303321488973 1.970842267291234 1.967348870672932 1.963863628172415 1.960376136421683 1.956888362146355 1.95337647216565 1.949864733392348 1.946353822832762 1.942829287586707 1.939295474847464 1.935757051901749 1.932214916129672
 7.37 2.123143108865889 2.122273455304678 2.121371545570811 2.120400500083623 2.11936108935564 2.11824635399257 2.117054484693308 2.115785522249929 2.114436037547698 2.112999851565057 2.111490325373635 2.109903690138242 2.108235187116867 2.106490547660679 2.104679173214028 2.102803825314441 2.100857365592617 2.098852575772435 2.096781787670947 2.094628503198373 2.092419164358107 2.090152873246708 2.087840142053901 2.085474393062576 2.083065758648784 2.080619551281732 2.078126513523785 2.07558075803046 2.072968667550424 2.070323344925487 2.067643323090604 2.064929295073865 2.062192343996499 2.05940303307286 2.056556875610426 2.053692375009799 2.050798354764691 2.047880228461923 2.04494529978142 2.041935972496201 2.038916650472373 2.035875807669128 2.032820958138728 2.029744986026505 2.026616025570844 2.023485111103182 2.020343527047993 2.017188517922781 2.013989058338068 2.010790362997384 2.007583606697255 2.00436942432719 2.001119620869669 1.99786454140013 1.994611841086956 1.991353215191459 1.988064399067862 1.984778918163288 1.98149562801774 1.978202284264086 1.974891922628038 1.971578648928132 1.968275649075714 1.964958139074913 1.961624385022622 1.958299063108476 1.954978009614827 1.951629240916719 1.948290943481868 1.944940953870629 1.94159740873597 1.938232474823448 1.934868438971173 1.931504768109783 1.928133019262408 1.92475169954464 1.921363986164498 1.917979016422391
 7.39 2.100864180088508 2.100008465271918 2.099117493917964 2.098157326441462 2.09712921334941 2.096028995240986 2.09485129280755 2.093586976832641 2.092250858191974 2.090836907853447 2.089335696877134 2.087756846415286 2.086108077712331 2.08439008210487 2.082597941021683 2.080743265983717 2.078828648604095 2.07684812058811 2.074814043733221 2.072703709929059 2.070527071157416 2.068307899492249 2.066041517099676 2.063731126237977 2.061377519257586 2.05898337860109 2.056554986803232 2.0540660764909 2.051526710383126 2.048944881291087 2.046343192118097 2.043706775859603 2.041045995603185 2.038346834528546 2.035584135907508 2.032801883104016 2.030000399574117 2.027172188865969 2.024332914619826 2.021426630568036 2.01850833053503 2.015575988437322 2.012632348283494 2.009652594174193 2.006643500302117 2.003626910952015 2.00059855050067 1.997566693416894 1.994486584261511 1.991406157687357 1.988327428439256 1.985241401354019 1.982122231360426 1.978998823479212 1.975878742823056 1.972752704596567 1.969599784096265 1.96645805671057 1.96331547791978 1.960159383296062 1.956991328503423 1.953831509297701 1.950674271526542 1.947497771129377 1.944320554137404 1.941147116673564 1.93798054495252 1.93478572528063 1.931594074055926 1.928408197768083 1.925221862998397 1.922015966419754 1.918814134796601 1.915610524984917 1.912403973932182 1.909179178677345 1.905956286350785 1.902732414174284
 7.41 2.076986109389356 2.07613908333426 2.075262240381994 2.074320440942914 2.073307055518568 2.07221865470169 2.071054089176206 2.06981169971723 2.068484917191063 2.067086212555195 2.065607786858301 2.064051231240245 2.062427056932073 2.060729345256016 2.05896584762549 2.05714225554509 2.055255160610594 2.05331536450896 2.051324089018322 2.049252946007991 2.047133157438452 2.044959865361364 2.042747841919556 2.040498519347025 2.038203079968935 2.035880326201612 2.033516810552543 2.031104695620375 2.028636374094906 2.026143148757089 2.023620552479022 2.021069218223947 2.018497359046249 2.015886588091443 2.013228558596179 2.010541973888231 2.007836057386494 2.005121572600978 2.002385983132801 1.999590362674185 1.996777785008448 1.993960634009997 1.99113252364432 1.98827996796798 1.985396571128606 1.982499687364883 1.979603121006543 1.976698556474359 1.97375385828013 1.970806101026674 1.967861249407811 1.964916208208362 1.961936262304126 1.95895754666187 1.955984466339321 1.953007826485143 1.950007472338931 1.947008539231187 1.94402451258331 1.941021767907578 1.938010830807126 1.935004856975933 1.932008222198801 1.928993742351332 1.925975713399911 1.922971091401683 1.91996127250453 1.916939002947045 1.913913409058511 1.910896237258877 1.907882244058725 1.904843736059247 1.901810419952216 1.898785942519957 1.895749020635312 1.892704241261616 1.889652891452654 1.886608678352633
 7.43 2.051726436558141 2.050900429281141 2.050032264751988 2.049107303376638 2.04811808565126 2.047045522162232 2.045897173586148 2.044671050689808 2.043369584330224 2.041987115454618 2.040528635100421 2.038996594395273 2.037398074557019 2.035731676893711 2.034002692803609 2.032215363775176 2.030367221387076 2.028469337308176 2.026528643297545 2.024507571204448 2.02243897296835 2.020328510618906 2.018172836275971 2.015992212149584 2.013769520539979 2.011515473837568 2.009234044522956 2.006897825166921 2.004517578430422 2.002107957064589 1.999677853910725 1.997224041900301 1.994749884054947 1.992238993486454 1.989683033396765 1.987104717077974 1.984514887912316 1.981911449372168 1.979289655020036 1.976615908508554 1.973927223580476 1.971236714068668 1.968533063896102 1.965813237075848 1.963057747711067 1.960295919994999 1.957543928210957 1.954774226732319 1.951972060022513 1.949178062635009 1.946377489213312 1.943582424490943 1.940750843291433 1.937924800528306 1.935106801205068 1.932288330415195 1.929450803342111 1.926615155259184 1.923786131529698 1.920958697606845 1.918115599033705 1.915276211443226 1.912449780558208 1.90960733219128 1.906760742244882 1.903922226711242 1.901094651672355 1.898243683299961 1.895394937855514 1.892561881690167 1.889724241244737 1.886866323049684 1.884015123725078 1.881170939980576 1.878322338615384 1.875456876518232 1.872595960667339 1.869731678130376
 7.450000000000001 2.025383621736172 2.024568153253603 2.023719717168643 2.022816043882909 2.021841073887261 2.020793197761807 2.019662286175905 2.018454679888153 2.0171765497464 2.015817856687736 2.014383121738498 2.012883166014264 2.011307460719857 2.009675277149341 2.00798916668602 2.006239690802438 2.004435991060377 2.002589749110857 2.000691516694133 1.998731225639695 1.996717827866264 1.994671815381792 1.992587320283461 1.990475614757677 1.988331691080073 1.9861577816155 1.983960258818031 1.981712335230954 1.979418433486771 1.977109346307193 1.974775816503137 1.972419366974723 1.970054960711271 1.967654870791293 1.965206850382493 1.962747462741759 1.96027515121516 1.957787869237939 1.955291350334507 1.952741648118441 1.950189756292471 1.947628858648478 1.945063629067487 1.942480781519655 1.93986551006427 1.937252838849735 1.934639162113563 1.932029454182371 1.929374539471862 1.926726612486822 1.924087147821105 1.921445560157625 1.918776304268339 1.91612325501424 1.913463197345341 1.910810566300663 1.908137007008215 1.905472734684987 1.902820664636931 1.900158052258942 1.897491623034844 1.89482519253737 1.892180746428148 1.889515090457673 1.886850000465296 1.884199212379197 1.881551542216364 1.878883136082571 1.876223500172356 1.873569690768992 1.870923594244464 1.868257287059442 1.865598495763254 1.862934296993857 1.860276867477805 1.857604394030221 1.854937303554764 1.852268673043593
 7.47 1.99828262557114 1.997485275899075 1.996657128279054 1.995775303108405 1.994818020872756 1.993787582146029 1.992686497590437 1.991502237956492 1.990239264082997 1.988909326897048 1.987501237414034 1.986027656737635 1.984495556059823 1.982896606660858 1.981240819909291 1.979538337261959 1.977788730263987 1.975984390548785 1.974149529838047 1.972240589941748 1.970298432758145 1.968320060273774 1.966311764563448 1.964272587790254 1.962203752205552 1.960116820148972 1.958006534048412 1.955846956420034 1.953654549868262 1.95143847708578 1.949207970853524 1.946961984040685 1.944704009604698 1.942420460591244 1.940084920134242 1.937751771455845 1.935396027866435 1.933040672764619 1.930676269637221 1.928260902059279 1.925841253694035 1.923418348292931 1.920991269695603 1.91855625182987 1.916091778711727 1.913623984445341 1.911162513223036 1.908701059325288 1.906203857120714 1.903717691066063 1.901238585706202 1.898765495674109 1.89626060569086 1.893770560565613 1.891283045195601 1.888802624566115 1.88630704375049 1.88381902791009 1.881338352294295 1.878859932240482 1.876364253174009 1.873887990608198 1.871419470144316 1.868940997471557 1.86646258836702 1.863997728695688 1.861539284410412 1.859065191551881 1.856590966248602 1.854129694716877 1.851673113260774 1.849198668272105 1.846734206230396 1.84427206370286 1.841807147344365 1.839329723897409 1.836857790192084 1.834388943146041
 7.489999999999999 1.970817359369008 1.970034178523265 1.969219009388594 1.968351882358096 1.967424257912234 1.966409036618822 1.965328469133031 1.964170366197389 1.962936578641775 1.961628357383423 1.960251893426921 1.958809487864209 1.957304501874577 1.955746696724667 1.954130203768472 1.952469644447332 1.950769240289935 1.949024942912315 1.947243974017852 1.945399055397267 1.943519748928624 1.941608906577327 1.939670780396118 1.937713112525075 1.935730855191609 1.933724200710462 1.931706651483707 1.92964298000074 1.927549858838282 1.925435380660373 1.923315668218369 1.92117679435094 1.919023101984065 1.916855904131026 1.914645723892408 1.91242511445609 1.910201559097244 1.907979421178326 1.905739414149073 1.903460411546495 1.901182266994874 1.898899634205748 1.896617266977915 1.894323019197418 1.892008354837538 1.88969611795879 1.887392452708911 1.885082703322851 1.882748944122767 1.880424799518006 1.878105994005103 1.875800522167764 1.873463558676855 1.871138828290394 1.868827865853533 1.866520636298548 1.864195494644824 1.861887555998842 1.85958497555416 1.857284518591402 1.854979670478237 1.852687646669363 1.850404382706494 1.848107854218331 1.845824536920552 1.843545516615785 1.841276109193592 1.838993460630441 1.83671324698969 1.834444344421555 1.832177939163094 1.829898807538172 1.827630865957441 1.825369570918311 1.823100729004917 1.820819976888095 1.818546011325347 1.816271029160808
 7.510000000000001 1.943352595243083 1.942582823239229 1.941791692609995 1.940946973744315 1.94003355711755 1.939045743291494 1.937987242914367 1.936848886720815 1.935638445531915 1.93435113025517 1.933009071884508 1.931595361500285 1.93012470026928 1.928604539444696 1.927030840366161 1.925414194459722 1.92375677323785 1.922062048299433 1.920337541329778 1.91856003410061 1.916748748470066 1.9149060063827 1.913044219869475 1.911162411047765 1.909260412121349 1.907342535380413 1.905416043201544 1.903445548047729 1.901448112468353 1.899437989099192 1.897415920662415 1.895387889966576 1.893354929906611 1.891295613463839 1.889205613705948 1.887107393787001 1.885010916947423 1.882907486514002 1.880805625899876 1.878660638604538 1.876515368213818 1.874374438399887 1.872240022921241 1.870090385622703 1.867920090435405 1.865758661376792 1.863606012550601 1.861455438146864 1.859282902441888 1.857119159798254 1.8549603646648 1.852824501576613 1.85065368515502 1.848495540107572 1.846353931228031 1.844220573396364 1.842073511578719 1.83994133082742 1.837821086280946 1.835692643163918 1.833572356787081 1.831463202547289 1.829359305927487 1.827253402496689 1.825151997909965 1.823058117908412 1.820976608319145 1.818885585055262 1.816800584115833 1.814726311585867 1.812652383636295 1.810569026523939 1.808488076591489 1.806421450267476 1.80435070406624 1.802269854587903 1.80019155851834 1.798110482629142
 7.529999999999999 1.916275656260308 1.915524293113661 1.914745671009633 1.913921780333044 1.913023831554225 1.912060015229025 1.911014571998804 1.909898552590436 1.908711227816309 1.907455138574322 1.906127955847887 1.904749350705929 1.903316144302879 1.901824327878681 1.900297402758786 1.898723960354154 1.897109172161249 1.895468239762042 1.893801224824008 1.892078799100123 1.890327004428865 1.888557392734209 1.886766696025631 1.884963796398099 1.883140466032073 1.881307047193508 1.879460362233843 1.877586183590006 1.875684183784404 1.873768555424927 1.871850761204939 1.869929283903277 1.86799944638425 1.866064311597628 1.864081872578645 1.86210344244799 1.860127834411804 1.858149341761675 1.856176927874631 1.854163366213138 1.852148190325088 1.8501496238438 1.848150340488008 1.846147074061854 1.844121638454883 1.842103397642035 1.840096615683634 1.838105766725383 1.836084654998349 1.834072694818962 1.832073930588995 1.830098056795563 1.828089248011102 1.826101218893367 1.824129804185411 1.822159668715581 1.820184557397493 1.818220565230029 1.816274697297317 1.814325768768717 1.812376504898803 1.810443791027346 1.808527912579302 1.806599195064787 1.804681344079062 1.80277210530251 1.80087724450062 1.79896581752396 1.797066210308161 1.795176028873887 1.793297629326817 1.791398977857614 1.789510460741907 1.787632184340255 1.785750315098125 1.783860819545863 1.78197373429866 1.780090106056523
 7.549999999999999 1.889928276584854 1.889187892310489 1.888431778751123 1.887620516287516 1.886738225385034 1.885791396593659 1.884770280547982 1.883670407967209 1.882499919655151 1.881264166500234 1.87996854947549 1.878612729638561 1.877202918131697 1.875749826181756 1.874251915100201 1.872721156283101 1.871156841211127 1.869565181449555 1.867948418648262 1.866280094541724 1.864589040949018 1.862884979773815 1.861159643004382 1.85942586271358 1.857680091058858 1.855928030282258 1.854165152710404 1.852372260754505 1.850560386910352 1.848743823758312 1.846927223963327 1.845102050274908 1.843276455527139 1.841440382638661 1.839570504612677 1.837707254536947 1.835848685583778 1.833993401010023 1.832141494157075 1.830248928450863 1.828369397401842 1.826493844604989 1.8246231737398 1.822754508570277 1.820865572944922 1.818994490796734 1.817136586143193 1.815282833086258 1.813404815812357 1.811552118592373 1.809707685781638 1.807875981819923 1.806029391231425 1.804195888624754 1.802379058692924 1.800574486213341 1.798763036047784 1.796960483142399 1.795181492527678 1.793402159318447 1.791622108713851 1.789859365997332 1.788117336536621 1.786361685783711 1.784613629274843 1.782885182630486 1.781164091555317 1.779434831838198 1.777712889352156 1.776007010054359 1.774299349986093 1.772586015272737 1.770882722123738 1.769185686832583 1.767487155776773 1.765781445417795 1.76407353230109 1.762384123056024
 7.57 1.864612631619055 1.86388185623181 1.863134681236256 1.862335727009142 1.861474074010939 1.860535932785838 1.859529743961752 1.858447378250314 1.857292376446877 1.856073099430513 1.854801618164014 1.853462663693889 1.852081637150366 1.850660809747388 1.849194912782613 1.847700797637416 1.846178005776885 1.844628018749817 1.843055608188727 1.841443075809832 1.839807883413062 1.838160772882051 1.836501306184139 1.834831205370368 1.833161032575481 1.831475800017919 1.82979528999982 1.828085984907013 1.826357647209019 1.824623769459047 1.82289341429399 1.821165944434422 1.819433102684594 1.817702211932432 1.81594046514953 1.814179795391148 1.812422575796205 1.810680939587279 1.808941710070595 1.807165750636024 1.805404194757079 1.8036514259909 1.801910487978259 1.800165884443545 1.79840852919476 1.79666443612351 1.794937399204999 1.793222402498017 1.791484370144935 1.789767046371694 1.788061495487793 1.786379721886282 1.784677570043752 1.782993684520316 1.781330019959608 1.779673881088763 1.778012132718404 1.776371239742633 1.774745837139013 1.773126719968554 1.771506633375698 1.769906822588302 1.768319882917622 1.766733809758293 1.765150078588314 1.763585734969025 1.762033424545092 1.760473053044482 1.758914296278441 1.757378230141476 1.755842420611325 1.754302933748944 1.752771315698465 1.751244402687187 1.749722411025537 1.748188357107049 1.746660047408331 1.745142708489035
 7.589999999999999 1.840547128141749 1.839828561656229 1.839091015243334 1.838307049275856 1.837451754209434 1.836526920582545 1.83552931901651 1.834460650215491 1.833321344966492 1.832115014139355 1.830858008686766 1.829546099644248 1.828186538130161 1.826786195345705 1.825349002574916 1.823886711184667 1.822394532624664 1.820888508427447 1.81936291020839 1.817794969665695 1.816211758580396 1.814620848816353 1.813010502320254 1.811406261121607 1.809793057332746 1.808182233148824 1.80656908084781 1.804930552790488 1.803280851420455 1.801622179264119 1.79997521893069 1.798332343112182 1.796696294583412 1.795052756201987 1.793380980908308 1.791721741725564 1.790068841759725 1.788419544199539 1.786785162316528 1.785119129464979 1.783462309081942 1.781822654687223 1.780200489883375 1.778571518355694 1.776929633872213 1.77530821028369 1.773700861523605 1.772115191608145 1.770503524636206 1.768918314789372 1.767347506331914 1.765793153610773 1.764225821055555 1.762676643178518 1.761155834574559 1.759641889921203 1.758120773978588 1.756619821589456 1.755142487679133 1.75366866725552 1.752191765409075 1.750741857312796 1.749307078222205 1.747871143475334 1.746440078492701 1.745028748777296 1.743639119914557 1.742224627572355 1.740833167500967 1.73944776553306 1.738079857583659 1.736700099650135 1.73532168781217 1.733962838231738 1.732597227153072 1.731234070902644 1.72986740588913 1.728510248603382
 7.61 1.817917584444079 1.817205566874659 1.816478949062973 1.815696241377912 1.81485188427034 1.813934688273099 1.812948484001004 1.811882242150844 1.81075296350138 1.809561648913349 1.80831126932946 1.807012205774394 1.805674319354801 1.804295311259304 1.802887762758494 1.801445215204932 1.799991480033145 1.798511078759626 1.797028042982835 1.795499274383193 1.793957474723087 1.792411645846859 1.790855809680815 1.789304738233216 1.787745943594277 1.786198807936166 1.784644533513003 1.783075322660852 1.781492157797729 1.779912951423585 1.778340376120314 1.776768164551747 1.775214059463643 1.773648623683695 1.772063320121516 1.770489521768644 1.768922741698531 1.767372903066539 1.765831649109938 1.7642615331479 1.762702518581489 1.761166568893662 1.759640507649256 1.758121528494988 1.756589325159439 1.755078091453058 1.753587911268144 1.752105948578844 1.75061614744114 1.749143591992846 1.747690246453592 1.746262115124815 1.744817062389754 1.743391932713434 1.741992810642654 1.740612840805978 1.739213617913719 1.737846956757931 1.736503462212388 1.735161799232575 1.733830332855673 1.732506858200537 1.731215450467689 1.729920454939293 1.728621676979139 1.72735888203263 1.726104595626753 1.724839743370068 1.723588650952679 1.722353074146222 1.721121558803831 1.719891340860124 1.718667036331172 1.71745114131448 1.716238041988953 1.715024824614878 1.713808605533886 1.712602611168931
 7.63 1.796832800462801 1.796120661823631 1.795398832631415 1.794623383251191 1.793779364129117 1.792868845792468 1.791881988849638 1.790824363990141 1.789698291984604 1.788514113684776 1.78727275002352 1.785990602014814 1.784664560753755 1.783294577416549 1.781905173260522 1.780492189624105 1.779059487926846 1.777612179669403 1.776154716433539 1.77467008988213 1.773159681759155 1.771654313889697 1.770150568179946 1.768644166617187 1.767140711269811 1.7656400942873 1.764141597900234 1.762632304420285 1.761110226240213 1.759592265833866 1.758082995756176 1.756582498643153 1.755095847211887 1.75360488426054 1.752094872668344 1.750596575395596 1.749112295483653 1.747642606054931 1.746183420312893 1.744703161542052 1.743234903107961 1.741786768457204 1.740356981117398 1.738928184697179 1.737495462886199 1.736075969455118 1.734686128255594 1.733309013220279 1.731919808362808 1.730550267777789 1.729209745640797 1.727892766208361 1.726551283817954 1.725241372887985 1.723954827917784 1.722686443487593 1.721416604258551 1.720163354972683 1.718939470452884 1.717717595602909 1.716503215407354 1.715310574931642 1.714140419322006 1.712962923805476 1.711800183689855 1.710657684363705 1.70953511129633 1.708402940037748 1.70728061621868 1.706177925550522 1.705082733825326 1.703978496915776 1.702893440775163 1.701809061437361 1.700737975016801 1.699656027708446 1.69857971578776 1.697514985610681
 7.65 1.77734854791116 1.776635418216168 1.775913877661397 1.775135436608084 1.774296785497737 1.77338553485214 1.772393435273351 1.771340747443699 1.770212322125787 1.769027930162491 1.767795072476956 1.766521880072601 1.765200784033113 1.76385184552245 1.762474435784836 1.761081306144767 1.759668108007003 1.758246552856568 1.756817182258753 1.755357727859112 1.753883471383458 1.752415394637866 1.750950399508669 1.749480697962456 1.74802482204607 1.746571603886608 1.745119965691415 1.743663579748084 1.742186158424456 1.74073167416861 1.739278199508867 1.737840257053783 1.736409529492147 1.734983219592979 1.73353948020552 1.732111304259237 1.73070109476381 1.729301964809135 1.727919367565311 1.726511776282642 1.725122254291629 1.723749875002963 1.722397761907521 1.721055688576356 1.719710268660695 1.718380855891929 1.717073604081605 1.715796007121418 1.714492818983206 1.713222103718939 1.711972725460706 1.710744848420711 1.70951283689126 1.708301965244753 1.707113387933668 1.705946989490552 1.704780214528011 1.703634297738693 1.702510593895277 1.701403297850459 1.700289764536936 1.699210928967392 1.698149646234482 1.697094091510814 1.696041510048935 1.695012157181308 1.693998658320299 1.692985158958151 1.69198182466697 1.690999681098701 1.690024323985105 1.689042629137738 1.688071972447927 1.687116339886745 1.686165447504987 1.685202871433142 1.684252867881365 1.683305543139451
 7.67 1.759469840407377 1.758758939670275 1.758030437770645 1.757254135065969 1.75640650199317 1.755488729068612 1.754501476888096 1.753436966126863 1.752311317539593 1.751131621960404 1.749895960302853 1.748618103559933 1.747306942804072 1.745966609187136 1.744606263940424 1.74322696837467 1.74182578388004 1.740430951926131 1.739017064061972 1.737586631916021 1.736143027196162 1.734709951689707 1.733271777263391 1.731844435863374 1.730417389515234 1.729000750323971 1.727600880473997 1.726179812229141 1.724758107932646 1.723343830007157 1.721948650954732 1.720561363356826 1.719187649874298 1.7178175032474 1.716435476295776 1.71506431191846 1.713706083093869 1.712374162879798 1.711059684413417 1.709714670911267 1.708397585669251 1.707094042062631 1.705817183546022 1.704547933653383 1.703268205998014 1.702020014272548 1.700796072248939 1.699585913778461 1.698372952791696 1.697179763298525 1.696012219388122 1.694877355228939 1.693724055068702 1.692598723234397 1.691501094132259 1.690425832247763 1.689348562145606 1.688295838469705 1.687269335943171 1.686253189368306 1.685242863626581 1.684258953678626 1.683299724564212 1.682333361402235 1.681389599390698 1.680461313806696 1.679552970006395 1.678636303425014 1.677739899576804 1.676858024055029 1.675989912531943 1.675114610758768 1.674252894565669 1.673405679861734 1.672556642634946 1.671710158952157 1.670868874959062 1.670039236880169
 7.69 1.743183753600805 1.742465711835091 1.741733838608022 1.740952814273374 1.740097759263543 1.739171304089543 1.738173679340999 1.737108435686158 1.735970283871878 1.734783454723634 1.733546699145516 1.732277568120228 1.730964222709087 1.72963320405202 1.728280173367569 1.726908291952885 1.725526331183729 1.724143632514472 1.72275887747809 1.721346727686166 1.719924274828889 1.71851239067505 1.717104067072042 1.715709225945856 1.714322569301085 1.712942799220914 1.711572777867123 1.710192577480084 1.708810020378757 1.707442558960688 1.706085405702006 1.704745303157422 1.703419223960222 1.702098620822265 1.700759986533982 1.699449093964366 1.698148566060976 1.696864065849924 1.695605746435877 1.694323711002047 1.693057252810191 1.691817005200599 1.690603071592093 1.689397065482022 1.688188010446245 1.687004230139141 1.685844378293586 1.684706558720953 1.683561005311103 1.682440322032376 1.681349012931583 1.680282602133992 1.679212563843326 1.678161202341746 1.677147441989842 1.676145637226625 1.675148732569508 1.674176602614301 1.673232102035195 1.672304685584746 1.671373638093866 1.670470844471801 1.669596959706126 1.668720828862717 1.667860347085742 1.667021499597643 1.666212271699116 1.665385018769091 1.664574846264714 1.663787949721328 1.663012034752448 1.662230037049744 1.661458912383013 1.660710276600158 1.659963715627162 1.659206485468065 1.658465362204934 1.657728701997838
 7.71 1.728446545295788 1.727725272514752 1.726980707977393 1.726188892033832 1.725326505111995 1.724388807717614 1.723371210434221 1.722298293923155 1.721156778923557 1.719965026252369 1.718724836804337 1.717450181552008 1.71614376154573 1.714811027913648 1.713466731861711 1.712103894673664 1.710731877711047 1.7093576024132 1.707986380297257 1.706594902958143 1.705198162068579 1.703803919379076 1.702426896717933 1.701054525991236 1.699693689182861 1.698346548354461 1.697007925645476 1.695663193273123 1.694320043532396 1.692987388796062 1.691664921514661 1.6903672342165 1.689079869507651 1.687799030071949 1.686511498670983 1.685237678144101 1.683981181408396 1.682753091458711 1.681540761367625 1.680307004285456 1.679095463440253 1.677912842137788 1.676748793761553 1.675596841772753 1.674447969710301 1.673314281190807 1.672217089908576 1.671140409635598 1.670056404221536 1.668998927593727 1.667972783757165 1.666969576794494 1.665961290865999 1.664977750209597 1.664026919140823 1.663099932052822 1.662168993416335 1.661266397779688 1.660397349768779 1.659537274087065 1.658681865515548 1.657855458912759 1.657056889214744 1.656256881435048 1.655473360664699 1.654712192072191 1.653972820903464 1.653227102481888 1.652500722208242 1.651789535560693 1.65109529809478 1.650391425443385 1.649711043316716 1.649042157502283 1.648374493864869 1.647709868346512 1.647050686966474 1.646398285821214
 7.730000000000001 1.715202085573293 1.714472171790019 1.713714615959255 1.712906718427514 1.71203091961831 1.71107637003216 1.710053800246583 1.708961180916099 1.707810682772229 1.706610286623494 1.705362953355417 1.704080763930518 1.702774889388316 1.70144949084533 1.700101239495073 1.698747196608059 1.697384763531792 1.696026211690773 1.694665622586497 1.693294197797448 1.691915438979104 1.690544617863929 1.689183016261375 1.687833406057883 1.686497909216872 1.685178477778747 1.683867933860893 1.682554339657671 1.681234757440417 1.67993992955744 1.678656248434017 1.677384196572395 1.676134986551782 1.674894951028347 1.673641222735214 1.672407154482463 1.671192129157117 1.670002239723149 1.668833769221469 1.66764807076992 1.66647952756328 1.665338082873245 1.664222470048434 1.663122652514377 1.662013913773508 1.660938747405164 1.659890417065571 1.658860966487842 1.657828119481966 1.6568291799348 1.655854861810061 1.654910409148317 1.653953536066978 1.653031326760283 1.652138075499295 1.651271336631882 1.650399654582715 1.649559033853248 1.648744759021708 1.647945254743086 1.647159285749115 1.646392716848263 1.645660322925715 1.644925018943357 1.644207489939761 1.643513611030166 1.642838577406464 1.64215982433718 1.641499447167448 1.640861041319002 1.640237792290144 1.639609065655731 1.638996387067147 1.638394112252285 1.637799207015519 1.63720358723768 1.636623618876035 1.636048037964251
 7.75 1.703395316910334 1.702644302137703 1.701872635030159 1.70104626593065 1.700153645258337 1.69918701350859 1.69814209125299 1.697040579139326 1.695878287891599 1.694661218310015 1.693411501270992 1.692124787727152 1.690813708707329 1.689484375316558 1.688143348736083 1.686793010223351 1.685443341112013 1.684086372811922 1.682743446809135 1.681378394665906 1.680021588020691 1.67866552858814 1.677325318159101 1.675998818600617 1.674681181855922 1.67338539994444 1.672101014961785 1.670809869079756 1.669521784546336 1.668248853685688 1.666995388898156 1.665757852660257 1.664539987524682 1.663329216120288 1.662105541152102 1.66090716540131 1.659732821725253 1.658572743057432 1.65744343240749 1.65628975286122 1.655165957580549 1.654062789803539 1.652987032844383 1.651923390093394 1.650862265016999 1.649823851157736 1.648819482134246 1.647840281641262 1.646854083449607 1.64589765140618 1.644968109433953 1.644069651531958 1.643160111775278 1.642289194315039 1.6414464733784 1.640624543268538 1.639809668364641 1.639017853121896 1.638260432071472 1.637514869820513 1.636779361052121 1.636068200525341 1.635386253075151 1.634703103612441 1.634041927124 1.6334051786725 1.632785383396476 1.632165916510311 1.631567923304214 1.630991629144205 1.630422839472088 1.629851419805437 1.62930097573757 1.628763042937528 1.628229627150049 1.627696224195549 1.627175649970089 1.626656560445355
 7.77 1.692945334297255 1.692182938547951 1.691395850179995 1.690554249532818 1.689634907021282 1.688645523135676 1.687589008441719 1.686467923580557 1.685286619268763 1.68406794629834 1.682801255536715 1.681509657926742 1.680194344486701 1.678868366310295 1.677524884566653 1.676183120500326 1.674832375431287 1.673494130754932 1.672159647942074 1.670809138538947 1.669457244167201 1.668120736523904 1.666797087381537 1.665490358587994 1.664187772066581 1.662913319816011 1.661653243910406 1.660385776499293 1.659117579807601 1.657875126135657 1.65664100785919 1.655427827429318 1.654238387372553 1.653060350290796 1.65186735886133 1.65069366583682 1.649546674045309 1.64841645639021 1.647320225850306 1.646198865479744 1.645106398408028 1.644038457840015 1.642995307055912 1.641967359411266 1.640939868336958 1.639943947339203 1.638974879999533 1.638028079974797 1.637075350997152 1.636163916874054 1.635274821488248 1.634416358797764 1.633549082835902 1.632717017711227 1.631915317607554 1.631134036783944 1.630358419574686 1.62961184038929 1.628899763712471 1.628193094104141 1.627503476199391 1.62684079470848 1.626204164416818 1.625569220184955 1.624951786948561 1.624364329718412 1.623797993580372 1.623226033695375 1.622674765299408 1.62214100370349 1.621622354293653 1.621106362530921 1.620603003951288 1.620116974165699 1.61963363886002 1.619152673795021 1.618679564806347 1.618224607804494
 7.790000000000001 1.683801405352908 1.683023708639422 1.682217869027171 1.681345976852117 1.680413812524876 1.679397146530723 1.678319919429589 1.677179311856061 1.675990454519384 1.674756308203456 1.673482183766832 1.67218701214272 1.670863364338984 1.669540681438139 1.668194954597354 1.666857285048448 1.665513114097892 1.664176743126807 1.662851413590962 1.661506947020771 1.660172365021298 1.658851769272248 1.657539981527973 1.656250293617463 1.654970007444349 1.6537093649869 1.652468288298021 1.65122386950525 1.649976550810756 1.648747904491339 1.647540002898422 1.646356138458053 1.645186563670899 1.644024701112247 1.642861083431995 1.64171726335465 1.640596533679328 1.639489647279745 1.638415567104214 1.637319616175642 1.636259937591524 1.635220904523938 1.634204190219537 1.633206557999549 1.632208061259763 1.631239963470533 1.630297348176759 1.62938629899789 1.628468409627912 1.627585233835338 1.626726805463206 1.625901358429064 1.625072736724964 1.624273894417454 1.623502495647562 1.622763154630793 1.622017845657112 1.621309853090937 1.620630361371122 1.61996166501095 1.619304868598116 1.618682206794714 1.618079934337224 1.617485006036495 1.616906376777734 1.616355491520483 1.615830905298607 1.615295623220276 1.614780780467946 1.61429156229834 1.613814554042428 1.613339131105408 1.612874578966683 1.612427923179842 1.611989969372633 1.611549473246943 1.61112360057877 1.610703567218202
 7.81 1.675905160437768 1.675099992772396 1.674270741931721 1.673378748248277 1.672417982128491 1.671385564052685 1.670289954575077 1.669127434323781 1.667924804000801 1.666669804382039 1.665393206317289 1.664086920730239 1.662765678618466 1.661431691053441 1.660092679180525 1.65875312421897 1.657415707461914 1.656090740276388 1.654775064103304 1.653439770457464 1.652114700927552 1.650805377176137 1.649508280939669 1.648228054028475 1.646966918326766 1.645720775792624 1.644492758458007 1.643267678428747 1.642039817884544 1.640829549078966 1.639641904339446 1.638475576067278 1.637324336737617 1.636188678899472 1.635039855175704 1.633913168263026 1.632811360931993 1.631736066027002 1.630682906466286 1.629611495241911 1.62856731541977 1.627556420139578 1.626567412614867 1.625587566132979 1.624611574055063 1.623668469816064 1.622752966924721 1.621863468963559 1.620973969588877 1.620116002530746 1.619284861593 1.618484700653223 1.617680253662745 1.616909134646631 1.616169617703669 1.615452977006363 1.614737636800919 1.614060001407237 1.613405285218897 1.612769362703145 1.612142508400885 1.611545596926661 1.610978802968645 1.610412591288622 1.609866816721974 1.609342894177665 1.608845528638225 1.60834531515973 1.607863528871789 1.60740281497752 1.606958438753534 1.606513595549913 1.606079030790192 1.605667679971333 1.605265348663706 1.604858562511067 1.604465727230527 1.604075948612534
 7.829999999999999 1.669176312765021 1.668356144159873 1.667498822106404 1.666584256933761 1.665599659044234 1.664544818913259 1.663427977089412 1.662249124194414 1.661025460923124 1.659763928043549 1.658474676396832 1.65715665689726 1.655828920532258 1.654497548362392 1.653162341521367 1.651820451216023 1.650488298726341 1.649166455405434 1.647857572679553 1.646534472048082 1.645218695083537 1.643920933431565 1.642634058810942 1.641365473013576 1.640119087904495 1.638886825421857 1.637673357576941 1.636460676454146 1.635249284210988 1.634059953078101 1.632885515359231 1.631732083431235 1.630597389744077 1.629481106820826 1.628354787257651 1.62724162372382 1.626161848961693 1.625097835786721 1.624059447087438 1.623014495825464 1.62198604503549 1.620988047825281 1.620019417375667 1.619055116940538 1.618105679846839 1.617178069494562 1.616285179356743 1.615419892979448 1.614544503981776 1.613706386055841 1.61289428296677 1.612115728552695 1.611337086724739 1.610582991467014 1.609863806836602 1.609165156963555 1.608477446050877 1.607813008374515 1.60718438828335 1.606571250199179 1.605965228616708 1.605389788103535 1.60484504330014 1.604304318919866 1.603780619748905 1.603280410646287 1.602801616543857 1.602328192446262 1.601872593430933 1.601437064648067 1.601011961320605 1.600591608744215 1.600189192287272 1.599794997390834 1.599421419568622 1.599035584406996 1.598665957564932 1.598309684773997
 7.850000000000001 1.663566718509691 1.662728698976693 1.661847325725819 1.660901939082875 1.659891749446067 1.658810257286002 1.65767200314569 1.656477537640537 1.655235651458353 1.653963035359343 1.652660460176115 1.651340546813672 1.650009896249415 1.648667759533144 1.647334757787054 1.645996462205735 1.644670144056173 1.643356174677744 1.642050675482222 1.640733227953767 1.639431753648934 1.638136314196662 1.636869481298281 1.635612736727505 1.634374362330434 1.633152880025546 1.631952471803706 1.63075110972815 1.629554835934496 1.628372872630732 1.627215502097219 1.626076466686686 1.624957448824226 1.623849811007297 1.622733875805714 1.621641415861649 1.620569713889624 1.619519612676513 1.618500365081529 1.617462944036226 1.616451062544495 1.615466003682554 1.614511580598946 1.613570146514534 1.612632714722492 1.611720038588304 1.610837911549753 1.609983217116914 1.609130458872152 1.608301170470108 1.607509595637695 1.606741568174089 1.605974121950721 1.605236340911264 1.604533629071629 1.603855400519951 1.60317734941658 1.60253044999407 1.601922956557166 1.601320203482796 1.600729475220052 1.600169506290184 1.599637541286581 1.599114834874759 1.598604861792349 1.598125986849073 1.597662084926738 1.597202380979214 1.596760760032415 1.596341547184287 1.595938567604783 1.595532756535847 1.595142439291393 1.594771071257283 1.594412887891307 1.59404217472316 1.593692407354416 1.593353411458508
 7.869999999999999 1.659002196915804 1.658138046466702 1.65723515203358 1.656268323938945 1.655226652576972 1.654122368413502 1.652962451986046 1.65174557390378 1.650490984847546 1.649203645569854 1.647895836894879 1.64657236971846 1.645234435008103 1.643895153802975 1.642553917213908 1.641223476423397 1.639902552685596 1.638586307326321 1.637286171743049 1.635981357404912 1.634681135852702 1.633403708698867 1.632138667627506 1.630892994394374 1.629665120826876 1.628454398824068 1.627267320356652 1.626077887466974 1.624890412269028 1.623722726948443 1.622568763762492 1.621445675040079 1.620336623181745 1.619234890659658 1.618128300017613 1.617049473871029 1.615992944906946 1.614950775884015 1.613940849632503 1.612916579054283 1.611912747122828 1.610938976883213 1.609988501452101 1.609059064017747 1.608127337839982 1.607226096250216 1.606356602651427 1.605511770518155 1.604662653396494 1.603850024904087 1.603060198730117 1.602304138635297 1.601551078451866 1.600821502083575 1.600130813505679 1.59945551676493 1.598784595979562 1.598154265339285 1.597548129105269 1.596957451610137 1.596378827257946 1.595831190524184 1.595307445955745 1.594791168170926 1.594290921859404 1.593818021782223 1.593370272771784 1.592917109731818 1.59248463763738 1.592075401534822 1.59167574654178 1.591288107847152 1.590909790711082 1.590547350464933 1.590191342511272 1.589839032323844 1.589497245447549 1.589168537498419
 7.889999999999999 1.655418820401678 1.654528179048038 1.653600853447595 1.652605953919599 1.651540230854242 1.650409714712663 1.649226216026941 1.647990895400099 1.646722793506103 1.645426671089863 1.644107308967227 1.642773838024989 1.641433179220879 1.64009643358357 1.638758472212674 1.63742781627874 1.636104507023258 1.634798445758651 1.63350408386828 1.63220550280644 1.630913564098359 1.629642269340198 1.628383960199048 1.62714589841293 1.625926725790791 1.624726284212507 1.623546935628874 1.622369432061612 1.621190765603361 1.620026108417679 1.618885692739036 1.617765670872817 1.616666905195317 1.615574858153735 1.614477282266176 1.613398120121643 1.612346264380035 1.611317807772148 1.610315453099659 1.609290053235136 1.608295261122022 1.607329089774639 1.606389822278175 1.605458681788684 1.604533291533078 1.603636394809124 1.602777154985432 1.601933225501455 1.601092079867478 1.600280231664611 1.599500214544781 1.598748342230727 1.597993308515989 1.597269237264898 1.596581512412569 1.595913367964891 1.595251467998517 1.594619276660849 1.594013788170036 1.593433026814952 1.592854656955191 1.592308363021052 1.591793809513525 1.59128080100428 1.590781902135647 1.590308587620608 1.589863222242777 1.589415550856385 1.588990608386261 1.588581659827822 1.588187540247042 1.587797804780447 1.587422038635083 1.587061987088508 1.586715075488758 1.586362499254334 1.586027063874177 1.585703094907645
 7.91 1.652719564663333 1.651811772416547 1.650854825663485 1.649831674720179 1.648744389972893 1.647594311878116 1.646387340962568 1.645133577823198 1.64385139312718 1.642542607611918 1.641216062085043 1.639873287424411 1.638536094578106 1.637195674564436 1.635855978471933 1.634529147459355 1.633209472755682 1.631913515660115 1.630626197542078 1.629326309841213 1.628046604067383 1.626779601800666 1.625528404691359 1.624298684459971 1.623088102897227 1.62189626186406 1.620716583291615 1.619546969181242 1.6183719516045 1.617222842703149 1.616086684689147 1.614969589844656 1.613877260522028 1.61279232914381 1.611699188202737 1.610628250261731 1.609579237953895 1.608553193982512 1.607547351121038 1.606528692213101 1.605539730172493 1.604567957983168 1.603630798699237 1.60270649544496 1.601781341414743 1.600888049873133 1.600026644154807 1.599188507664572 1.598346333877351 1.597531666338184 1.596747328662213 1.596000314534678 1.595248507710908 1.594523432016311 1.593830801346368 1.593164889666618 1.592497221012655 1.591866839490111 1.591261919274649 1.59067367461195 1.590101749817701 1.589545309277583 1.58902749744726 1.588514668852359 1.588018208088463 1.587544759821093 1.587092648785694 1.586639439787615 1.586214657702098 1.585802037474258 1.585405734119064 1.585010012721323 1.584632678435659 1.584274386486492 1.58392004216802 1.583567410844195 1.583229857948703 1.582902698984936
 7.929999999999999 1.650834088776087 1.649904315647375 1.648917067756173 1.647871645415338 1.64675330900725 1.645577908983813 1.644359115866453 1.643090570246117 1.641794212783277 1.640480174207926 1.639140315319577 1.637800246987265 1.636457850149545 1.635111445814491 1.633780305059697 1.632453259032275 1.631140678948854 1.629846476095578 1.62856269182811 1.627270587571623 1.625993944820806 1.62473876513986 1.623492010162495 1.622271491591932 1.621059451200897 1.619876120831623 1.618708382395849 1.617536417874814 1.616371329319255 1.61522014884941 1.614090108655012 1.612978850995285 1.611887828198943 1.61080688266419 1.609717336858711 1.608644043319672 1.607601564653717 1.606573853536964 1.605569332714999 1.604555335002875 1.603562833285105 1.602595510515659 1.601654979717958 1.600726973984869 1.5998028064787 1.598906140431194 1.598037379143523 1.597191615986281 1.596348054399478 1.595533877892532 1.594745690044263 1.593989424502884 1.593234884985992 1.592504905280562 1.591806869242936 1.591134370798814 1.590466383943243 1.58982760274061 1.589217851324627 1.588621653898324 1.588039964734031 1.587487568173373 1.586955308627254 1.58643019057584 1.585930508568553 1.585449737224047 1.584995421230203 1.584533775344103 1.584095664392023 1.583676413269411 1.583274116940866 1.582871680440129 1.582481168870056 1.582114957402603 1.581758801278799 1.581393285808735 1.581047046371532 1.580711208415324
 7.95 1.649660615294362 1.648699871294775 1.647690922279696 1.646622108558844 1.645483610510767 1.644292528582838 1.643049273291255 1.641768835221044 1.640460255026053 1.639135603428958 1.637796601221258 1.636455149263276 1.635104048484157 1.633767549881871 1.63243606452321 1.631113623543785 1.629805668148029 1.628510269609194 1.627232849269353 1.625951498539393 1.624681878899018 1.62342664189675 1.622191529149922 1.62096834234468 1.619768623235982 1.618587963647593 1.617421625472086 1.616257940670841 1.615095191274041 1.613948619380667 1.612820547158503 1.611709766844126 1.610622300742909 1.609540721229014 1.60844836074539 1.607381171803774 1.60633495698468 1.605307298937401 1.604296760380003 1.603282014099323 1.60228800295096 1.601312399859275 1.600371097817386 1.599432919887159 1.598507139199205 1.597608648952878 1.596729762416259 1.595882782926163 1.595029183888119 1.594210328776374 1.593412831133879 1.592651644572283 1.591881792771926 1.59115161948183 1.590439608519688 1.58975466377186 1.589079629193356 1.588433768807831 1.587804036707575 1.587201337053497 1.586613784075118 1.586042292070556 1.585502835406516 1.584971158518273 1.584455415909663 1.583961802153065 1.583489971889388 1.583021669828053 1.582571740746983 1.582143089492577 1.581727920979702 1.581307440191668 1.580911302180212 1.58052837206548 1.580154595036003 1.579783746348681 1.579421061328755 1.579073095369792
 7.97 1.64909985034974 1.648118365490165 1.647087295365256 1.645988350281637 1.64483651061407 1.643617886805454 1.642362869366827 1.641068578877362 1.639757445984372 1.638423961403305 1.637086815917744 1.635738860379411 1.63439641570816 1.633056222891982 1.631724532986999 1.630407857117469 1.629101866475781 1.627817092322456 1.626546025986144 1.625271428863627 1.624001112419812 1.622761728187736 1.62152537776856 1.62031013283157 1.619117515114175 1.617940606421906 1.61678013862841 1.615618223675455 1.614455353572923 1.61331562039881 1.612189776299221 1.611074223488372 1.609988184248583 1.608902560930278 1.607811405951981 1.606744971800311 1.605687421029983 1.604660246263801 1.603652030192653 1.602629005575512 1.601628205239426 1.600648782079518 1.599695159058979 1.598758449209062 1.59782144562908 1.596909141486397 1.596027130016424 1.595175574522612 1.594308868376446 1.593473255017437 1.592669757953117 1.591891790759029 1.591115647078719 1.590369610623731 1.589651635173594 1.588953324575817 1.588258982745874 1.587597653667199 1.586967651391173 1.586346110037116 1.585735743792269 1.585152456911791 1.584602693718737 1.584050908604054 1.583518056026562 1.58301204051294 1.582529166657714 1.582042439123241 1.581571022639689 1.581123822005029 1.58069137208501 1.580262217813143 1.579840454190687 1.579447186286622 1.579055689237638 1.578664758248107 1.578282828590066 1.577920775603192
 7.99 1.649052673747305 1.648050478038464 1.646993516817563 1.645882970388169 1.644705699121305 1.643478013455452 1.642207733896551 1.640906041017997 1.639586655460648 1.638248177932813 1.636904219210263 1.635562400136221 1.634219821621367 1.632883704643837 1.631563020249219 1.630254239550557 1.628955903728346 1.627672534030534 1.626407461772519 1.62514372833715 1.623880935174723 1.622639573802983 1.621414625807122 1.620207662839775 1.619015206621021 1.617838848938382 1.616685411646818 1.615528276668729 1.614368055993949 1.613219521679749 1.612093985850828 1.610986450699317 1.609894588484773 1.608810421534177 1.60771684224193 1.606641283069851 1.605585146547174 1.604552385270543 1.603537101904011 1.602504609179032 1.60149458989446 1.600508976916543 1.599549893178919 1.598603731682611 1.597655015496021 1.596737027754925 1.595840141662468 1.594969200489156 1.594094967572851 1.593249066318765 1.59243549019945 1.591644662754791 1.590851377592004 1.590086348385619 1.589352838877476 1.588643362876718 1.587936364259776 1.587255796970364 1.586606185019467 1.585973232485327 1.58533994351344 1.584743722316534 1.584168383174565 1.5836018204347 1.583053648511303 1.582527331885926 1.582024835107289 1.581512782791268 1.581030099620878 1.580562270346259 1.580109029784655 1.579656392820401 1.579215564404904 1.578801939556619 1.578388743361037 1.577978190970658 1.577577887604977 1.577189988550453
 8.01 1.649414999060298 1.648390582512753 1.647324060209493 1.646188912451062 1.644992099604792 1.643757572104801 1.642473930451996 1.641170095214069 1.639846697025498 1.638508086587547 1.637166304668267 1.635825022102491 1.634488939791839 1.633160108704714 1.631843749876301 1.630538684408569 1.629249513470268 1.627974778296929 1.626722370190862 1.625457600521157 1.624205050723681 1.622969522301077 1.621750456822765 1.620548915924938 1.61935789131056 1.618187704749368 1.617038098077868 1.615882813199331 1.614723802083795 1.613581106768061 1.61245550935569 1.611349612017003 1.610251306989075 1.609167836575736 1.608065483147566 1.606985529141891 1.605927067062781 1.604884919481048 1.603864079034238 1.602827878426633 1.601811620429241 1.600815067879795 1.599844293682747 1.598888600809267 1.597926972297229 1.596994871251216 1.596088660842505 1.59520636430907 1.594317194955567 1.593455916153333 1.592622801340377 1.591819284021373 1.591012537767651 1.590231726217192 1.589476863074616 1.588748372111175 1.588025407164744 1.587325572139809 1.58665465100746 1.585995797805378 1.585351706637826 1.584735621675634 1.58414003715619 1.583549167383426 1.582978956727808 1.582430269626315 1.581904140582433 1.581372694166135 1.580862825013869 1.580373297828537 1.579901007379485 1.57942340850248 1.578963416099694 1.57852120513969 1.578083600657392 1.577649097754078 1.577229271597347 1.576820747421106
 8.029999999999999 1.65008503372313 1.649046786347287 1.647956542975095 1.646802643904116 1.645601159498035 1.644347910186662 1.643062656465933 1.641754798897904 1.640433088110756 1.639098454798793 1.637756899722444 1.636425703708255 1.635095747648899 1.633776072503165 1.632468559295965 1.631176939118332 1.629893493127414 1.62863154254648 1.627377118664916 1.626127182838222 1.624879926488015 1.623653311102024 1.622445638234093 1.621243129504176 1.620067846598336 1.618899781268744 1.617747155333679 1.616598340677525 1.615441789250766 1.614301063069989 1.613174734217878 1.612061724843215 1.610963747160872 1.609878693451817 1.6087736960631 1.607690457407861 1.606620959965318 1.605572756280769 1.604542208965587 1.603496000697213 1.602473694219158 1.601467282340994 1.600486407938349 1.599510813952907 1.598544773392397 1.597594469330592 1.596676164907301 1.595778263328364 1.594876907865646 1.59400080185703 1.593150718706409 1.592329201883681 1.591501214924739 1.590704191431466 1.589935145071723 1.589186379579343 1.58843778875412 1.587719286461802 1.587028976634078 1.586349333268569 1.585685520428818 1.585040412244274 1.584422192910289 1.583816886688095 1.5832209679048 1.582646990953369 1.582097360292611 1.581544570447167 1.581005576007492 1.58049351162984 1.579993392036249 1.579493542014522 1.579005436418209 1.578537860166593 1.578078858244664 1.577615885703107 1.577168557658274 1.576734299292168
 8.050000000000001 1.650951669122775 1.649901170928885 1.648796126500991 1.647634656133708 1.64641552018712 1.645166649086783 1.643874693323721 1.642570593454427 1.641248910100862 1.639918413950457 1.63859297575611 1.637264626336187 1.635946896574519 1.634635077420405 1.633339349888611 1.632055945059365 1.630783314078362 1.629533498156757 1.628295538571173 1.627051776663688 1.625818993841846 1.624596951578647 1.62339012141255 1.622206464947471 1.621025423852782 1.619867619863307 1.618723904779323 1.617574620466557 1.616423088856185 1.615281801944829 1.614148081794555 1.61303869053287 1.611941160352721 1.610846733512493 1.609744092336002 1.608649589212498 1.607579466596655 1.606527017008574 1.605486653033776 1.604432177323198 1.603393372593191 1.602385431625513 1.601387787267327 1.600405562431196 1.599420260095075 1.598461663302311 1.597522535161631 1.596612448847142 1.595690367598323 1.594794884720014 1.593935143582417 1.593092237621083 1.592244760336908 1.591428095296122 1.590633246130281 1.589866346536264 1.589100600276256 1.588363281177743 1.587647423133502 1.586943660101589 1.58625982610533 1.58559460523331 1.584953511639357 1.584317849542537 1.583696293227135 1.583097587042643 1.58252442540375 1.581942252790324 1.581388363747397 1.58084651288515 1.580322894878898 1.579791324469074 1.579281086461207 1.57877951572591 1.578294787198856 1.577809275880762 1.577333046837367 1.576869735199413
 8.07 1.65192095068858 1.650856521686743 1.64973825621618 1.648567364568595 1.647351877100519 1.646094674233304 1.644814346453122 1.643508784310973 1.642193848422675 1.640878049468869 1.639558168195018 1.638249955411404 1.636936401993131 1.635642738880124 1.634356607077123 1.633087547653691 1.631832771744206 1.630591580547864 1.629367875328677 1.628130507415471 1.626907678201889 1.625696339146383 1.624504661772218 1.623324937667471 1.622156778485027 1.621002605942578 1.61985984182262 1.618711677972457 1.617562456304191 1.616425998794728 1.615299397485768 1.61418758448381 1.613085741960143 1.611993672150849 1.610882927356797 1.609787709943641 1.608706662341815 1.607644937046534 1.606598846617785 1.605533673680329 1.604489080923691 1.60346374110216 1.602463227034785 1.601463661605367 1.600465527762455 1.599492658519344 1.598536356954065 1.597613566209383 1.596681589492787 1.595768100076489 1.59488457129741 1.594021906557181 1.59315958932213 1.592323243123275 1.591511391556318 1.590723568281637 1.589929837024271 1.589170031573919 1.588437355784925 1.587711133576269 1.586998438931557 1.586308525899009 1.585646708591449 1.584983921186292 1.584339167925529 1.583721203115718 1.58311583112797 1.582511046397932 1.581921653425774 1.581357136776173 1.580800801078299 1.580248711025796 1.579711211376766 1.579186506953752 1.578673242643717 1.578158223398029 1.577653054232438 1.577155730227054
 8.09 1.652883147980528 1.651813598180693 1.6506947216803 1.649522718768182 1.648298109797355 1.647049465185019 1.64576896541256 1.644480531025547 1.643178302633731 1.641872980911047 1.640572086595616 1.639272310489735 1.637977373459889 1.636696806436741 1.635432030415133 1.634177756454092 1.63293249567682 1.631708789270698 1.630498388487287 1.629277384642321 1.628068679115712 1.626874583351545 1.62569045885808 1.624515557207747 1.623354500037148 1.622209739047053 1.621072746002399 1.61993010273229 1.618781521129993 1.617645313152936 1.616522460822709 1.615411746225056 1.614311841509879 1.613210998891232 1.612098210647315 1.611001289120481 1.609920786717221 1.608845275908169 1.607795139228095 1.606723119275904 1.605664208714627 1.604629350271423 1.60361888673757 1.602610100968463 1.601593085883608 1.600610074466616 1.599645949765201 1.598700104891171 1.597748583020422 1.596822267392934 1.595921751312762 1.595043878148032 1.59415979133093 1.593303934357698 1.592472200788621 1.591660964248027 1.590852298424268 1.59007302706972 1.589313144000766 1.588562153097792 1.587823658305173 1.587118393631262 1.586424223148381 1.585741470992807 1.585066261364761 1.584421088528392 1.583792586811771 1.583161730606867 1.582548624369541 1.581957302619525 1.581379959940412 1.580792470979634 1.580226300448448 1.57967487312192 1.579135393838903 1.578590887502021 1.578056329077648 1.57753596359589
 8.109999999999999 1.653757604775969 1.65268683418794 1.65155785667037 1.650390022509252 1.649172502054135 1.647932065718118 1.646667063977856 1.645384047373555 1.644098436508976 1.64281009205143 1.641526854731783 1.64024937534445 1.638976144747397 1.637714533862143 1.636469023673754 1.635229705230847 1.634004749645587 1.632794208093686 1.631606211814404 1.630396222110547 1.629200850348465 1.628015697958052 1.626842666432745 1.625681967329521 1.624536182268898 1.623399382934934 1.62226918107522 1.621134188500886 1.619991927086593 1.618859278770533 1.61773661555443 1.616628189503531 1.615526542746612 1.614430547475967 1.613316495947412 1.612211720480279 1.611119123457413 1.610048297325169 1.60899092459341 1.6079092478355 1.606849499688304 1.605802832852182 1.604773750090985 1.603758014232049 1.602733858166193 1.601732704847712 1.600757557294372 1.599794558587405 1.598833361871502 1.597888870354808 1.596971137308914 1.596077586068853 1.59516992003309 1.594296562663513 1.593448797485432 1.592615838087563 1.591784898122024 1.590979161304322 1.590201081413351 1.589430222291374 1.588669377844015 1.587933332040252 1.587216598912402 1.586509922556109 1.585815827130335 1.585143316857344 1.584488516022692 1.583830188975209 1.583191780126989 1.582577613953373 1.581966844992934 1.58135617784746 1.580766657181939 1.580186027724542 1.579614764266601 1.579045401662596 1.578484044830133 1.577939458749924
 8.130000000000001 1.654442749154874 1.653370667788309 1.652250709266027 1.651088953871216 1.649889371949998 1.648656423911423 1.647406170227471 1.646145141433056 1.644879188126017 1.643611080967123 1.642345470680076 1.641089738051503 1.639840953930959 1.638599909230927 1.637370234926818 1.636157922056969 1.634954921722641 1.63375785508802 1.632587683380219 1.631397517889269 1.630224079968127 1.629049651032669 1.627895642561692 1.626749366096908 1.625611313242951 1.624480985667368 1.623367435100619 1.622237143336078 1.62110140223003 1.619975483701667 1.618858909733088 1.617747052369297 1.6166474837182 1.615552715950601 1.614437611300203 1.613331522063602 1.612244070600284 1.611165709332625 1.610104000745882 1.609016217388197 1.607946401870586 1.606893096866938 1.605857195114014 1.604828399411435 1.603792552621684 1.602785647670099 1.601787667544865 1.600822405297014 1.599839394040412 1.598878636951761 1.597945857270585 1.597030138299229 1.596116183402849 1.595223946009405 1.594351929609653 1.593506317757138 1.592649864068186 1.591828252221891 1.59102947596011 1.590236989087454 1.589453255471273 1.588699729041648 1.587960673791382 1.587231343775985 1.586510123113665 1.585814065985313 1.585130936634491 1.584452209367418 1.583790208552959 1.583144838622605 1.582506994070462 1.581878039453233 1.581257789390202 1.580655408563219 1.58005567171668 1.579458153657508 1.578873899255138 1.578302563441492
 8.15 1.654855763583607 1.653793101448024 1.652686891933311 1.651533205319889 1.650344681950492 1.649133922230172 1.647908986626293 1.646671505668536 1.645430379948895 1.644187760121677 1.642946436903506 1.641716351073315 1.640491203472353 1.639274895004179 1.638070216634663 1.63688171939199 1.635702614366649 1.634530112711444 1.633372565641483 1.632208074434186 1.631052350429277 1.629896865028785 1.628752429697044 1.627620355960694 1.626500075408673 1.62537957969222 1.624276540524876 1.623158129682475 1.622026949003149 1.620909260387323 1.619800555797712 1.618700047259324 1.617603366859449 1.616504886747665 1.615390179135832 1.614291966298086 1.613200960570843 1.612117814352789 1.611048060104881 1.609962700350343 1.608884957674658 1.607827554725571 1.606781104213081 1.605745378909434 1.604703561649123 1.603683995328882 1.602679442907678 1.60169408740671 1.600697951909399 1.599730639561386 1.59878227357052 1.597859117206859 1.596919173802655 1.596008366752355 1.595126469512585 1.594256355602149 1.593389398602014 1.59254168215531 1.59172492996731 1.590916345805431 1.590116623499215 1.589335606940325 1.588577060082532 1.587819496941702 1.587081221595786 1.586364218184807 1.585661570910849 1.584958684038039 1.58427218189254 1.583604698862529 1.582945769398188 1.582284658011687 1.581641059277164 1.581018317830715 1.580396258370369 1.579768095656077 1.579158224509688 1.578562959814935
 8.17 1.654933184997283 1.653878162102061 1.65279195160702 1.651655973789847 1.650491278989932 1.649300817608376 1.648096850107982 1.646886057013266 1.645672778910444 1.644464636447442 1.643256250333891 1.642048551341126 1.640852080302189 1.639664658111823 1.638491365726479 1.637324264164306 1.636169604505159 1.635022807890594 1.633893815523866 1.632746548669931 1.631606408655444 1.630476346868757 1.629350934759921 1.628234363840678 1.627121815684469 1.626024361926424 1.624926394263366 1.623825184453807 1.622707494317946 1.621595795737671 1.62049050065655 1.619397151079834 1.618304759074454 1.617215756769019 1.616102116353809 1.615005970080781 1.613914930263555 1.612830399277421 1.611760119559329 1.61067233360789 1.609591603983367 1.608529103307677 1.607482694264383 1.606439509598693 1.605387842117449 1.60435599468913 1.603345970243843 1.602354481773316 1.601350932330896 1.600364965031541 1.599405863051814 1.598464159629876 1.59752201806548 1.596597541719965 1.595698174016245 1.594813358438805 1.593926178533689 1.593064857908493 1.592226260232359 1.591399629235959 1.590579558711492 1.589785422512669 1.589007154554704 1.588232148814301 1.587472069329649 1.586734590200398 1.586012555587659 1.585286729713983 1.584575556863347 1.583891241381147 1.583208947674174 1.582532720210605 1.581864343519986 1.581213812193212 1.580570760882516 1.579924834301444 1.579294727224844 1.578667364488839
 8.19 1.654583724880707 1.653558791235085 1.652484789771643 1.651376500765363 1.650235904552333 1.649078611529749 1.647908092155913 1.646729006950233 1.645545856493222 1.6443693014265 1.643188432452793 1.642017320335927 1.640851805900839 1.639700140033564 1.638551413681243 1.637413807852119 1.636286793615537 1.635162622101943 1.634063304502883 1.632939872071002 1.631823926120045 1.630715448024853 1.629614509221364 1.62851251120661 1.627424425538718 1.626335023836907 1.625257597781486 1.624165099113855 1.6230671896365 1.621965641212993 1.620870655767991 1.619783315287229 1.618703281817526 1.617617327466774 1.616507754403943 1.61541126485907 1.614324461123267 1.613252575548705 1.612179670548623 1.611082478597316 1.610003252230135 1.608939674043483 1.607887946694811 1.606841042902613 1.605789875446419 1.604752577166799 1.603734830965345 1.602732009804677 1.601718406708432 1.60072539476126 1.599752727108816 1.598804996957754 1.597845317575723 1.596908142291356 1.595996934494264 1.595097427635032 1.594205755225204 1.593329380837277 1.592471548104698 1.591633740721845 1.590797162444023 1.589980377087454 1.589189618529265 1.588400980707477 1.587624267620993 1.586862403329588 1.586124591953896 1.585381227675393 1.58465403473639 1.583945457440016 1.583246850150203 1.582548637291668 1.581864793349905 1.581195292871163 1.580528030462429 1.579867700791412 1.579211788586527 1.578572988636872
 8.210000000000001 1.65376996934794 1.652761564961026 1.651715852540934 1.650638242359977 1.649532064750981 1.648409440107285 1.647271528882742 1.646128201591716 1.644984118809086 1.643838411170243 1.642696769371088 1.641561344168035 1.640429836378009 1.639306306878447 1.638191746607291 1.637091796562998 1.635991717804531 1.634899941451361 1.633824448683466 1.632728000741332 1.631641238925948 1.630554174598807 1.629469999181909 1.628394724157752 1.627324461069336 1.626259231520161 1.625198677174225 1.624122279756019 1.623032071050533 1.621943962903248 1.620866337220134 1.619789295967653 1.618718701172752 1.617645124922859 1.61654539936589 1.615456646710234 1.61437186922476 1.613296979238807 1.612234169142188 1.611140161385178 1.610063638478517 1.608999872993405 1.607943627561496 1.606897834874895 1.605835977686154 1.604797548808266 1.603774491114661 1.602767787539202 1.601749241076176 1.600753084780291 1.599775441766671 1.598816005210846 1.597847998348747 1.5969026244767 1.595978136951421 1.595072199189999 1.594161764669899 1.593279466928949 1.592412309565327 1.591559646237561 1.590706530664512 1.589878446625364 1.589072247959621 1.588269638567087 1.58747739240786 1.586701723502321 1.585953035931116 1.585190393835149 1.584446841415568 1.583726042933748 1.583009662711277 1.582291885129947 1.581594324631729 1.580907125718767 1.580229092953354 1.579540860957916 1.578872164414999 1.578212588067242
 8.23 1.652422149220509 1.651445024101277 1.650431690736117 1.649386619394705 1.648315770406642 1.64723173416146 1.646137061108614 1.645034401757489 1.643926756677395 1.642821606497568 1.641720441907172 1.640619713655294 1.639526432550947 1.638442169463069 1.637366455320522 1.63629132111209 1.635227777886481 1.634169386752324 1.63312279887817 1.63205676549249 1.630992057883675 1.629931927400032 1.628877115449788 1.627821983501085 1.626782793081979 1.625735455780442 1.624694373244355 1.623637067181511 1.622567669359612 1.621498001606265 1.620427575808985 1.619362253915189 1.618304667932192 1.617238509927212 1.616153502027359 1.61506601641964 1.613992135350949 1.612924541128071 1.611866176117672 1.610782912746303 1.609704333500389 1.608639420926231 1.607591367629999 1.60654282627773 1.605486699595321 1.604446640368525 1.603419761442951 1.602407515724049 1.601385476177115 1.600389565827277 1.599408987759497 1.598440345118555 1.597470191109053 1.5965168689954 1.595582662101808 1.594674383812285 1.593754557570627 1.592858886880406 1.591986815304967 1.591124606467416 1.59025865405061 1.589428241797149 1.588609323509363 1.587789863049306 1.58698691433874 1.586203741359125 1.585440698151607 1.584666588817008 1.583913077515807 1.583172288468133 1.582450235953747 1.581719484312026 1.581001787941952 1.580304661302095 1.579610018910593 1.57891812534514 1.578231315242962 1.577559803300809
 8.25 1.650499620104298 1.649554494261593 1.648581739962779 1.647579127474926 1.646553897124452 1.645510279297124 1.644454214438057 1.643394713051712 1.6423324257019 1.641267803011777 1.64020738566385 1.639145744399967 1.638096470021327 1.63704809338847 1.636007045421286 1.634971027099005 1.633942609460203 1.6329214236028 1.631904280684055 1.630875661920571 1.629840038588291 1.628807922022498 1.627777393617811 1.62675429482819 1.625728607166927 1.624713502206653 1.623692011579327 1.622651416976245 1.621600520148031 1.620550602904635 1.619501487115336 1.618452094708737 1.617409347672763 1.616356948054659 1.615280997960986 1.614210659557623 1.613143235069758 1.612085336781889 1.611039207037823 1.609960068240665 1.608887742852823 1.607829723395998 1.606783112451186 1.605742842658668 1.604686606718008 1.603643677388052 1.602624277486917 1.60161471989199 1.600587507539921 1.599592703426619 1.598605810607244 1.597640262196203 1.596665171367141 1.595709801352938 1.594773295445697 1.59385309699674 1.5929343194166 1.592028496175013 1.591153210800905 1.590282016882391 1.589419818066759 1.588575468060463 1.587744330629113 1.586924889597463 1.586113938849404 1.585322292327946 1.584548494035211 1.583765568032422 1.583004348439882 1.582258189436971 1.581521955262124 1.580780670212821 1.58005776864557 1.579351184975893 1.578645163678307 1.577937009286309 1.577252816392362 1.57656647964787
 8.27 1.647965402465134 1.647061445907672 1.646129280686452 1.645169287065971 1.6441846053695 1.643192865979088 1.64218499933556 1.641168415938516 1.640153976346332 1.639134991176157 1.638117911103921 1.637102976864322 1.636094989250836 1.635090569115711 1.634083737369968 1.633087164983402 1.632094712984578 1.631114022460832 1.630127734558274 1.629127990481777 1.628129941494989 1.627130908920322 1.626134834138955 1.625137488590833 1.624136903774666 1.623143871247925 1.622149812626844 1.621135269586415 1.620104483860391 1.61907451724128 1.618046461580344 1.6170164087876 1.615991110831812 1.614950979740496 1.613889777599911 1.612839926555062 1.611781028809693 1.610733216626285 1.609695742326057 1.608624858288955 1.607566276953656 1.606519560817561 1.605480082436791 1.604443854426184 1.603393929459289 1.602355460268366 1.601337259644374 1.600336830436972 1.599314195554512 1.598315747964034 1.597332690691257 1.596364976820578 1.59539362949506 1.594433301916433 1.593502977345077 1.592583059100025 1.591659810558945 1.590754675158142 1.589872776392542 1.589004377815688 1.588128453039727 1.587285595735404 1.586453259632048 1.585630378517568 1.584808476238435 1.584020326699674 1.583233563864852 1.582452231756069 1.581684174453938 1.580929086097578 1.580188500884599 1.579446703071085 1.578721586971582 1.578000066959083 1.577294647465008 1.576581972979194 1.575885588049872 1.575195817283652
 8.289999999999999 1.644787501703098 1.643920374439469 1.643036118306929 1.642122083567433 1.641192530541143 1.640244589606434 1.639284651199893 1.638325295816316 1.63735330400871 1.636384956388292 1.63541743362449 1.63444885644494 1.633479165635488 1.632515762040188 1.631555906561301 1.630600650159298 1.629645973852854 1.628697878718852 1.627760695892378 1.626795646566726 1.625827421993391 1.62485907348207 1.623894632400663 1.622930830175271 1.621965368290194 1.620991038287927 1.620024591769165 1.619035570392797 1.618034085875906 1.617027239993765 1.616020574579837 1.615008721525776 1.614002692781417 1.612988540354783 1.611941916312076 1.610905052777676 1.609866841934142 1.608834946022202 1.607809447340758 1.606752668246876 1.605707501155788 1.604662948540885 1.603635352933714 1.602607806923974 1.601570653159513 1.600538254346323 1.599529163248532 1.598530182688406 1.597516865546337 1.596520684760842 1.595549973328555 1.594587554304221 1.593615510800693 1.59266304598892 1.591738073097944 1.590812975414893 1.589891236284969 1.588990099111446 1.588112817355658 1.587241744536992 1.586370504232877 1.585522000078775 1.584696095768174 1.583868435052576 1.583056911741484 1.582255519702394 1.581472432860783 1.580688795200096 1.579919360761731 1.579165493645034 1.578426688007275 1.577677628063643 1.576949018087226 1.576234172408996 1.575521055417798 1.574812291560328 1.574110335341119 1.573426891322522
 8.31 1.640929028225587 1.640117500264258 1.639281323231327 1.638419817386232 1.637537163046067 1.636643500585578 1.635739580437162 1.634828373090871 1.633905419094407 1.632987189053124 1.632065193630029 1.631145423545778 1.63022461957868 1.629306402564693 1.628394843397423 1.627480593028128 1.626568252465714 1.625662792776732 1.624752645085383 1.623830420573513 1.622901840480613 1.62197299610382 1.621032068797912 1.620101619975311 1.619169431106079 1.618232403717919 1.61729465939617 1.616330909783811 1.615359626581455 1.614374511547348 1.613392606497368 1.612408513305022 1.611425113901448 1.610423840275407 1.609402144473282 1.608383538599081 1.607365404814427 1.606353285338559 1.605342072448328 1.604298288478196 1.603271215820229 1.602245896924096 1.601232854297065 1.600217060503999 1.59918449816735 1.598169779967158 1.597170298641044 1.596183566984206 1.595179047849414 1.594192654147002 1.593225098844868 1.592272604968462 1.591304495600786 1.59036366388238 1.589438153011322 1.588522536243217 1.587612346891192 1.586716978325885 1.58583851397544 1.584970757325497 1.584106311919182 1.583270191357102 1.58244246929733 1.581616579455396 1.580802395604281 1.5800140515744 1.579237231253596 1.578455918587121 1.577689957577633 1.576940482285176 1.576197056827168 1.575459405378389 1.574729282170966 1.574013321494358 1.573311847695339 1.572598715177984 1.571909408403651 1.571220991890965
 8.33 1.636385127519149 1.635617058868466 1.634832450945912 1.634022404008444 1.63320076837012 1.632356094402101 1.631509642532647 1.630644983247118 1.629782857087978 1.628913984654787 1.628041726604208 1.627170253650001 1.626300196563027 1.625430416171245 1.624561373359711 1.623690129070579 1.622827174303101 1.621958270113624 1.62109655761559 1.620214917979537 1.619320292433095 1.618428582260988 1.617531938805032 1.616636393464134 1.615734017694288 1.61483359300858 1.61392260097718 1.612994313227344 1.612043811443413 1.611089037366809 1.610133462796036 1.609178209586674 1.608219529651382 1.607246334959892 1.606248817539009 1.605247839472606 1.604250022901624 1.603260270024069 1.602268203095006 1.601248744426561 1.600229656387913 1.599225931405293 1.598226531961979 1.597227990598294 1.596213269911601 1.595219782556297 1.594230831243812 1.593257468742601 1.592265447878139 1.59129364153292 1.590333292646444 1.58939059421522 1.588439279292753 1.587506770989541 1.586593102473065 1.585690086967787 1.584783517755139 1.583897148173515 1.583031541618267 1.58217445154169 1.58131957145302 1.58048688491842 1.579673505560974 1.578850827060674 1.57805217315441 1.577264807635963 1.576496294355989 1.575718117222008 1.574962350198396 1.574220267306367 1.573489982623962 1.572751650286039 1.57203440448425 1.571333699467037 1.570632769539607 1.569932929063924 1.569243782458687 1.568566084199315
 8.35 1.631121550220119 1.630403110888307 1.629670702086747 1.62891714406994 1.628151107148949 1.627367961691389 1.626572788121432 1.625768816919808 1.624958738623798 1.624139923827242 1.623325873180532 1.622503957390616 1.621679977220996 1.620861713491725 1.620045217079414 1.61922309891722 1.618407059994858 1.617581201358589 1.616762044111228 1.615917249412137 1.61506741847723 1.614215412578964 1.613359763046349 1.612496031264935 1.611633548676819 1.610763236780643 1.609891677131589 1.608995881341378 1.608079371078275 1.607157258067077 1.60622517408912 1.605304070982273 1.604367730640936 1.603423215016039 1.60245138611504 1.601479446001921 1.600506406797188 1.599538710677863 1.59856564987749 1.597573486686121 1.596578413450324 1.59559571257317 1.594612866514235 1.593633657789595 1.59263811897182 1.591655362689974 1.590691921629605 1.589734828532746 1.588756856197903 1.587801807480059 1.58686131529066 1.585933752597615 1.584998872425286 1.584077647854484 1.583176112022463 1.582289718122911 1.581398199405943 1.580526739178095 1.579675030802314 1.578827917697953 1.577987193340759 1.577161681262864 1.576365825052779 1.575555898355379 1.5747668948719 1.57398989835992 1.573235082633354 1.57247838156244 1.571731729073727 1.571001359150065 1.570280215830587 1.569559143210701 1.568853295442072 1.56815824673261 1.567471641346453 1.566784773603954 1.566110067881662 1.565444428612308
 8.369999999999999 1.625134442184065 1.624462012179235 1.623787412509132 1.623090503425836 1.622376545237446 1.621654618308078 1.620915233057863 1.620167919962952 1.619414479555512 1.618655832423724 1.61789511921179 1.617129910619922 1.616361107404353 1.615588690377326 1.614820960407102 1.614045678417953 1.613275535390168 1.612499952360045 1.611726560419894 1.61092660071804 1.610121994458813 1.609307532902556 1.608495607365619 1.607674559220361 1.606850529895143 1.606013150874336 1.605181473698311 1.604320869963442 1.603440081322105 1.602551679482675 1.601656706209521 1.600756563323011 1.599859822699506 1.598946356271358 1.598003056026906 1.597058314010479 1.596114952322389 1.59516745311893 1.594225738612373 1.593251981070966 1.59228478281893 1.591319806236454 1.590369353759693 1.589408507880766 1.588437291147744 1.587483176164659 1.586532485591487 1.585596552144151 1.584644338594512 1.583707827770368 1.582786632555443 1.581875675889388 1.58095963076777 1.580064060242067 1.579176907419661 1.578309375463835 1.57743665759376 1.576579397084493 1.575743867266963 1.57491756152797 1.574097353310172 1.573292366112074 1.572503603488026 1.571718449048208 1.570941296458618 1.570188779441068 1.569452671773167 1.568704057288314 1.567979089875684 1.567261523480215 1.566561342102597 1.565858099799258 1.565166100682349 1.564492508919734 1.563819878734968 1.563156174407289 1.562495430271598 1.561844900718441
 8.390000000000001 1.618414774554092 1.617790923884235 1.617173013355905 1.616527653218786 1.615878553778049 1.615210455394352 1.614535818483834 1.613847713518123 1.613148251024327 1.612447431585043 1.611737395838348 1.611025364477806 1.610309298252462 1.609597727966843 1.608877254480961 1.608159548710308 1.607436931625856 1.60671233425406 1.605985327676854 1.605231923031649 1.604471681511335 1.603708084364282 1.602931302894333 1.602152288460808 1.601372052478499 1.600579676417674 1.599778781804069 1.598954810218894 1.598114243298826 1.597259422736006 1.596404030278047 1.595540787728019 1.594673666944458 1.593792879841357 1.592879828388168 1.591967704609798 1.591052830586604 1.590145518454397 1.58923317040443 1.588284228683406 1.587342635593463 1.586414093492181 1.585483364792571 1.584556251963078 1.58360792752757 1.582673724065339 1.581753064211094 1.580837220654959 1.579914656142467 1.578996053474551 1.578099415507545 1.577219525153177 1.576325485378558 1.575446269206183 1.57458709971392 1.573742050035004 1.572889823358032 1.572058152926951 1.571240902041057 1.570442334054982 1.569638422378686 1.56885635047745 1.568093531871867 1.567331600137829 1.566578638906521 1.565840171864409 1.565124692753231 1.564400335369982 1.563696903566905 1.563006071251478 1.562329412386404 1.561643910989593 1.560978461134152 1.560326646948373 1.55968177261571 1.559030992374774 1.558398200519311 1.557776221398186
 8.41 1.610944703827991 1.610379462500987 1.609810111124597 1.60923042994614 1.608638499267895 1.6080309394471 1.607413180895951 1.606786864081604 1.606145989526173 1.605505337806731 1.604859859555309 1.604203555458895 1.603544256259436 1.602882992753834 1.602221515793948 1.601552216286593 1.600875995193539 1.600206733531511 1.599526742372188 1.598827982842202 1.598112176123136 1.597391093451526 1.596665396118859 1.595934125471571 1.595192302911045 1.594441759893611 1.593690687930548 1.592907258588077 1.592101263487362 1.59129297430451 1.590467272770565 1.589645220671512 1.58881436984827 1.587969932196694 1.587091939667568 1.586214564266607 1.585332718054455 1.584454603146678 1.583579841713763 1.582667325981117 1.581755198229065 1.58085391079284 1.579960936062586 1.579055766483354 1.578146574555092 1.577234592832651 1.57634791392577 1.57546511049908 1.574565395272093 1.573680421019202 1.572810750569672 1.571951016807639 1.571084822672097 1.5702401611569 1.569408915310749 1.56858977823719 1.567757813094606 1.566958353096207 1.566172011510025 1.565391571658908 1.564621466920506 1.563864430727266 1.563130406566425 1.562394567979996 1.561666678564761 1.560959241972259 1.56026529190878 1.559568832135347 1.558890406467709 1.558228768776329 1.55757757298637 1.556922393077682 1.556288863084789 1.555659327096879 1.555040959257781 1.55442354376596 1.553817994874493 1.553224746891058
 8.43 1.602751281924293 1.602235009947908 1.601724777733484 1.601198645525998 1.600668193624872 1.600120662383966 1.599567652211578 1.598999393570446 1.598425656977748 1.5978378630051 1.597246672278557 1.59665183547861 1.59605419334019 1.595447996652665 1.594839806259838 1.594225823059949 1.593615058005675 1.592992542104126 1.592362776416847 1.591711002059818 1.591047700203449 1.590376542072583 1.589701868946496 1.589017362158891 1.588320903097902 1.587618153206088 1.586906843980437 1.58617192697236 1.585408343787694 1.584637166086697 1.583861305584045 1.583074964048835 1.582283273304582 1.581481155229211 1.580644171755064 1.579805054868892 1.578965736611853 1.578123419079511 1.577273954421832 1.576402934843181 1.575527412602322 1.57465789001241 1.573795539440991 1.572932263309996 1.572051704095742 1.57118133432892 1.570317746594599 1.569472353532215 1.568603757835572 1.567756192252832 1.566918099586513 1.566094012693483 1.565263144484952 1.564440677926471 1.563644146037921 1.562856201893509 1.562061358621759 1.561289009405507 1.560536927481895 1.559789516142357 1.559047208732616 1.558320398652677 1.557617159356811 1.556916074353553 1.556218327205688 1.555543931530243 1.554888290998476 1.554220159335865 1.553571340322096 1.552946217791051 1.552325505630799 1.551700917783579 1.55109799824579 1.550503941067975 1.549916530354807 1.549332900265078 1.548758415011678 1.548197648861584
 8.449999999999999 1.593843886247215 1.593373383629109 1.592911250586532 1.592450967362152 1.591979984252565 1.591492731608294 1.591008589833785 1.59049692938741 1.58998847078147 1.589464504582186 1.588938901409708 1.588402751938109 1.587861466895386 1.587317447063459 1.586762613278173 1.586206896429293 1.585644257460511 1.585077957369434 1.584510847207594 1.583910738080442 1.58329946114735 1.582683417621605 1.582057688770415 1.581416955914901 1.580773490430102 1.580115323744971 1.579454407342373 1.578764542759085 1.578045681585796 1.577327795467099 1.5765935661015 1.575851915241406 1.575106044693129 1.574341056316882 1.573541702026779 1.572748133790829 1.571946003630937 1.571145183622899 1.570343165896401 1.569511512635016 1.568674616076201 1.567847168511293 1.567026662285505 1.566196079797926 1.565352093501512 1.564516245903087 1.563700279563334 1.562886677096798 1.562054041171872 1.561238464510798 1.560440999889663 1.559656890138388 1.558855918140729 1.558076686834265 1.557312479210397 1.556559118314338 1.555808797245108 1.555070289155526 1.554350087252204 1.553642924795538 1.5529344750997 1.552243851532629 1.551578877516025 1.550908976525337 1.550248092089755 1.549612537792199 1.54898966726931 1.548368864211437 1.547754562362629 1.547162135520621 1.546582667536822 1.545994882316305 1.54542659381779 1.544873966053634 1.544328103089814 1.543783749045917 1.543248618095119 1.542724884464173
 8.470000000000001 1.584249199750548 1.583828436498269 1.583422502637282 1.583015598407971 1.582609294104141 1.582187010073015 1.581756956715232 1.581318924484853 1.580867723889354 1.58040604548963 1.579946209899993 1.579469497788172 1.578988379875313 1.578503996935977 1.578010669798142 1.5775176493432 1.57701540650596 1.576505122274643 1.575986877690883 1.575449063849727 1.574892681899636 1.57432578304248 1.573753008533538 1.5731675696815 1.572574087848465 1.571975514449936 1.571359360954824 1.570718588885442 1.570051049817509 1.569375305380143 1.568695227255863 1.567996577180585 1.567295686943623 1.566580298387683 1.565830093408865 1.565078253956659 1.564322432033941 1.563565939696974 1.562806959055402 1.56201280227225 1.561225211563919 1.560436119200183 1.559656727504187 1.558870268852443 1.558071765674826 1.557280470454569 1.556496615728262 1.555726984085843 1.5549390181706 1.554166620679158 1.553409864361482 1.552664232020867 1.551902866513932 1.551162340750617 1.550442657694177 1.549732590361173 1.549014491821466 1.548318925198212 1.547642233667853 1.54697358046011 1.546309418857975 1.545664152197701 1.545036503868798 1.544409797314019 1.543794926029351 1.543198553564011 1.542619313520429 1.542031249554239 1.541462955374272 1.540911744742539 1.540374861474222 1.539834609437663 1.539307412554348 1.538796684798895 1.538291300199042 1.537794352835629 1.537298886842587 1.536820786406919
 8.49 1.574010661000476 1.573630587121468 1.573282122451677 1.57293970722923 1.572588981745173 1.572232816343468 1.571872671420995 1.57149194742755 1.571105584865844 1.570711634291506 1.57031370631308 1.569899601592024 1.569484630842716 1.569063644832442 1.568632024381406 1.568194710362726 1.567755543702433 1.567303475379468 1.566849806425686 1.566365377925855 1.565863441017648 1.565354686891653 1.564836786791365 1.564309772013184 1.56376954390642 1.563218443873286 1.562665563368902 1.562076063901289 1.56146223703137 1.560832504372968 1.560196307592806 1.5595542884105 1.558901798598565 1.558238389982408 1.557535924440326 1.556834913903504 1.556125360356017 1.555414725834821 1.554701762429755 1.553958602283535 1.553210347591754 1.552474070602877 1.55173778361824 1.550996968992043 1.550246439131349 1.549499626496079 1.548762263599009 1.548041243005765 1.547297567334819 1.546568929257482 1.545853821497904 1.545152866833063 1.544442538092764 1.543746168159631 1.543068399969102 1.542406946509421 1.541735380821636 1.541088105999584 1.540455415189894 1.53982894159197 1.539213758457991 1.538611639092895 1.538026836854379 1.537443095152884 1.536876757451586 1.536325737266392 1.535791108165921 1.535250113771502 1.534734097757158 1.534225103849597 1.5337304758282 1.533243457525007 1.532760872824707 1.532294335664623 1.531843280034699 1.531388869977487 1.530946879588129 1.530517863014347
 8.51 1.56319087423738 1.562858889738981 1.562562994269856 1.562276388065902 1.561990501415437 1.561696414659204 1.561398418190362 1.561088512454495 1.560768157949605 1.560437665226116 1.560104174886871 1.559762307587135 1.559405924034589 1.559046854989335 1.558686351263895 1.558307953723206 1.557928653284624 1.557540940917923 1.557145787645291 1.556723184541332 1.556281882733067 1.555827163399928 1.555374107773763 1.554898647138829 1.554417292831797 1.553923156241746 1.553417778810164 1.552883392030947 1.552319457450398 1.551753856667223 1.551173611332531 1.550578483149834 1.549979993875042 1.549362095316464 1.548718779334804 1.54806458784316 1.547406762807019 1.546745326244261 1.546085330225149 1.545389606872331 1.544698558360834 1.544008756918064 1.543321784823801 1.542632414410196 1.541928378061767 1.541229168215396 1.540543437360325 1.53986755803815 1.539176662842819 1.538498684420625 1.537829335470205 1.53717821874253 1.536515247040901 1.535871743220949 1.535243250190619 1.534624550910173 1.534006208392176 1.533405235701497 1.532823065955296 1.532243972323017 1.531676338026385 1.531123286339392 1.530591930588292 1.530060764151593 1.529540560460044 1.52903897299663 1.528559475296559 1.528072390947253 1.527603613588336 1.527143546911626 1.52670102466112 1.526263890632983 1.525835038675535 1.525422172689243 1.525018896626699 1.524619814492612 1.524223600343793 1.523853778289138
 8.529999999999999 1.551867789436614 1.55158296432606 1.551341178066939 1.551106380892943 1.550889523089698 1.550657534994759 1.550420086997613 1.550174899539679 1.549924723114305 1.549663768266771 1.549396265594288 1.549117275745994 1.548831159422958 1.54853557737818 1.548235230416587 1.547927309395032 1.547608725222301 1.547282868859101 1.54694858131807 1.546588873663771 1.546207537012688 1.545815522533236 1.545415671445747 1.545000645022479 1.54458001458761 1.544142501517238 1.543697237239382 1.543220173233975 1.54271460103287 1.542200042219834 1.541675478430546 1.541141601352598 1.540594582725494 1.540037684340641 1.539439148041357 1.538842325722861 1.538236379332276 1.537634410868623 1.53702757238282 1.536381375977679 1.535743223807905 1.535101788080087 1.534474271052704 1.533834125036115 1.533180142392556 1.532540615536138 1.531904106932844 1.531276739100521 1.53063704460888 1.530006916079489 1.529397066185768 1.528800117652984 1.528182143258249 1.52759166583051 1.527013248250543 1.526452373450952 1.525888964416157 1.525332094182392 1.524804995837695 1.524285042521899 1.523766867426631 1.523268553795297 1.522788344923077 1.522309914156918 1.521840904895521 1.521400890589333 1.52096839474054 1.520537860903054 1.520119552682503 1.51972241373622 1.519331457773231 1.518948148554246 1.518573639891643 1.518218835649458 1.517867709743369 1.517524816140686 1.517191838860334 1.516870121972838
 8.550000000000001 1.540138902368298 1.539896276652723 1.539702279612813 1.539529631480082 1.539367412537491 1.539201983119449 1.539030513611811 1.53885012445188 1.538669966128406 1.538475449181583 1.538269054203053 1.538060341835905 1.53783767277467 1.537609997765326 1.537375747605295 1.537133673143445 1.536878155280083 1.536621674966964 1.536353653207282 1.536049741055673 1.535730549618217 1.535406420052429 1.535064593567267 1.534712221423126 1.534348554931838 1.533974155456672 1.533589144412332 1.533166353264954 1.532720063532108 1.532262916782796 1.531798694637448 1.531317828767921 1.530829320897501 1.530325842800895 1.529787166304234 1.52924191328507 1.528693705672372 1.528143355446523 1.527594964639323 1.527001755333978 1.526423619665106 1.525835269818727 1.525260598032262 1.524676366594532 1.524077237845753 1.52349085417753 1.522910048032857 1.522336911906111 1.521754698343046 1.521181429940793 1.52062324934785 1.520076159264082 1.51952173244071 1.518980101680313 1.518462429836815 1.517953099815483 1.51743689457292 1.516946397117058 1.516471210507151 1.516005137853771 1.515543232318793 1.515098957115394 1.514675615508044 1.514259340812494 1.513848576395772 1.513456865676166 1.513084182123225 1.512705609257741 1.51234561065174 1.512009259928473 1.511676530762405 1.5113475268792 1.511037782055714 1.510736250119976 1.510448124951182 1.510158620479676 1.509883440686937 1.509623239605569
 8.57 1.528106804656129 1.52790654834257 1.52775421053095 1.527636001450631 1.527533721381942 1.527434750656181 1.527324999655614 1.527214638813478 1.527098668613973 1.526975359592271 1.52684297233451 1.526690297477795 1.526542785710199 1.52638402777076 1.526213884449483 1.526034596587338 1.52584859507626 1.525649450859149 1.525443174929869 1.525208208333246 1.524958672165068 1.524689297572087 1.524413625752014 1.52412174795352 1.523816585476235 1.523502579670747 1.523176281938601 1.522816083732295 1.522433626555286 1.522030631961977 1.521623271557729 1.521206826998847 1.520774659992588 1.520324172297153 1.519843825721686 1.519360822126275 1.518866783421947 1.518370541570668 1.517880098585336 1.517351686529784 1.516822517518774 1.516295563717994 1.515773887344057 1.515248650664494 1.514701655997755 1.514170465713204 1.513648442231111 1.513135638022655 1.512603415609915 1.512087877565866 1.511583166514375 1.511097545130198 1.510598826138971 1.510119712317207 1.509652416492291 1.509200031542473 1.508746380396859 1.508310996035411 1.507887861488934 1.507482159839073 1.507080054218303 1.506694217809923 1.506328873848046 1.505968395617595 1.505616986454286 1.505279849744629 1.504967668925911 1.504651207486189 1.504350588964279 1.504069126949747 1.503799665082894 1.503530517054751 1.50327788660706 1.503037497532266 1.502810333673501 1.502580648924577 1.502369257229962 1.502168622584776
 8.59 1.51588991383524 1.515722016930632 1.515623168356255 1.515560438339341 1.515509627157617 1.515474415139308 1.515426842663132 1.515386010158304 1.515333258104532 1.515275937032021 1.515209727521469 1.515131660204069 1.515050885761507 1.514954974925964 1.514848588480113 1.51473817725712 1.514615362140642 1.514487764064829 1.51434566401432 1.514170493024247 1.513980782180228 1.513780922618372 1.513565255525276 1.513339232138023 1.513093213744183 1.512844661681809 1.512571407339439 1.512274302156094 1.511949967621276 1.511603005274967 1.511260416707626 1.510901283560191 1.510529267524074 1.51013477034116 1.509718773803806 1.509290819754839 1.508857980087551 1.508420546745701 1.50798405172351 1.507512037065659 1.507040064867286 1.506570137273982 1.506104526481792 1.505633714737207 1.505147044337163 1.504676377629038 1.504211077010645 1.503752984930232 1.503279883886478 1.502817616428482 1.502376065155767 1.50194852271827 1.501504491816338 1.501081525200723 1.500675445672576 1.500278416083443 1.499884989335255 1.499504888380325 1.499141946221341 1.498795155911356 1.498452060553787 1.498122263302398 1.497817137361301 1.497513215984944 1.497220762478101 1.496950100195865 1.496693592543639 1.496438072977124 1.496200035002311 1.49597424217547 1.495768748103138 1.495560246442109 1.495365950899422 1.495182735232348 1.495022793248378 1.494851878805208 1.49470344581073 1.494561828223012
 8.609999999999999 1.503607583409111 1.503476795920295 1.503422086591988 1.503406355649319 1.503417963367443 1.503435880071546 1.503455186136839 1.503480641988563 1.503491648101985 1.5035016350024 1.50350412326513 1.503497003515524 1.503472746428957 1.50344587273083 1.503411533196569 1.503369938651625 1.503306379971475 1.503245998081619 1.50316471395758 1.503056558624905 1.502926423159163 1.502791348685941 1.502635966380852 1.502470837469523 1.502291643227603 1.502095894980758 1.501885204104671 1.501649762025037 1.501381850217568 1.501101540207989 1.500810713572033 1.500510611935446 1.50019579697398 1.499865820413393 1.499505464029448 1.499131949647909 1.498760609144542 1.49838019444511 1.49799905752537 1.497582310411073 1.497167525177962 1.496757063951763 1.496348688908191 1.49593799227294 1.49551116632168 1.495089773380058 1.494681975823691 1.494284016078163 1.493872036619018 1.493469729971761 1.493079088711849 1.492704775464689 1.492320432905631 1.491957203759965 1.491603920802911 1.491266286859619 1.49093158480516 1.490610607564519 1.49031269811259 1.490020819474168 1.489732324723944 1.489463716986493 1.489214149436271 1.488973995297603 1.488739777844679 1.488525940401539 1.488333776342071 1.488134309089994 1.487958142118854 1.487795348952009 1.487650193162624 1.487499138373652 1.487367618257829 1.48725114653766 1.487145906985404 1.487043703423066 1.486956039722377 1.486877809804786
 8.630000000000001 1.491396632905566 1.491294764839289 1.491280714765759 1.491311512908024 1.4913796595387 1.491452524979967 1.491536219603571 1.491618143830824 1.491698388132603 1.491772153029352 1.491835169091076 1.49189220693735 1.491944597237308 1.49198382070965 1.49201259812264 1.492029990294105 1.492039538091433 1.492035202431576 1.492021534281045 1.491976134655913 1.491913334621813 1.491837165293938 1.491740227837038 1.49164173346542 1.49151556344295 1.491380879083047 1.491233921748686 1.491053612852394 1.490848423856252 1.490625076271891 1.490392471660489 1.490142891632773 1.489891467849019 1.489618322019042 1.489311535902204 1.488994331307404 1.488676890093081 1.488351864167211 1.488032035487301 1.487675946060392 1.487317337943053 1.486960513241376 1.48660575411098 1.486248792757001 1.485880591434092 1.485519702446419 1.485168528147657 1.484823560940985 1.484462473279087 1.484117737664141 1.483789206647818 1.483468702831276 1.483140458865159 1.482827297449585 1.482541971334146 1.482261233317901 1.481975606249369 1.481712953026523 1.481471406596784 1.481236519957015 1.481004086153513 1.480799028282 1.480609529487618 1.480422492964921 1.480248361957862 1.48009307975979 1.47995966971344 1.47982103521092 1.479699869693702 1.479600006652617 1.479509519627837 1.479420032208868 1.47935457803454 1.47929807079299 1.479251284221654 1.479208662107255 1.479178648285783 1.479167916642489
 8.65 1.479364377931862 1.479291079294775 1.479316968484606 1.479392405722349 1.479505591278104 1.479639405471084 1.479780838669607 1.479925311291105 1.480061353802113 1.480201016718278 1.480335200604354 1.480454806074203 1.480564853790794 1.480668284466204 1.480757978861615 1.480840587787317 1.480916702102704 1.480980662716277 1.481024440585641 1.481040476717504 1.481038572167677 1.481019868041076 1.480984425491716 1.480938635722714 1.480877989986288 1.480799329583751 1.480711745865519 1.480587690231101 1.480440874129102 1.480272779057223 1.480094256562255 1.47990666824008 1.479708085735673 1.479493830743094 1.479237175005488 1.478978210315087 1.478715868513202 1.478445491490226 1.478176401185627 1.477873409587951 1.477570648734812 1.477270120712899 1.476973277657962 1.476670071754818 1.476353095237344 1.476045790388472 1.475741819540189 1.475456495073529 1.475150219418575 1.474857265054449 1.474585974509308 1.474320440360345 1.474043835233777 1.473792611804843 1.473555132797803 1.473325280985923 1.473101579191476 1.472891010285735 1.472705527188966 1.472524942870419 1.472353130348325 1.472196732689885 1.472065093011265 1.471931914477588 1.471814260302923 1.471719943750279 1.471643638131597 1.471565276807736 1.471497913188468 1.471461560732465 1.471426572947291 1.47139451338939 1.471386495664072 1.471386323425506 1.471399960376705 1.471417750269513 1.471446906904595 1.471490864131418
 8.67 1.467625510228887 1.467579111027552 1.467631429489212 1.467752645832828 1.467913700326017 1.468096083285057 1.468297605074881 1.468497296109079 1.468695986849899 1.468895507808246 1.46908991954368 1.469273842664419 1.469445407827337 1.469618345737962 1.469768847150478 1.469914612867724 1.470044583741192 1.470167500671029 1.470277694606035 1.470349906543661 1.470405627530011 1.47044542865984 1.470474531076553 1.470482665972205 1.470479114587498 1.470452958211782 1.470418118183055 1.470352205887957 1.470257642761776 1.47014633028844 1.470027740000518 1.469892163479221 1.469740622354395 1.469577718304527 1.469374113056734 1.469168128386768 1.468956126119013 1.468744668126479 1.468524506330803 1.468269922702247 1.468017419259693 1.467769688070641 1.467526551251209 1.467272760966124 1.467004409428726 1.466751788900959 1.46650614169337 1.466269450165102 1.466010716723897 1.465771753826086 1.465545693976584 1.465337779728889 1.465115763685078 1.464909558495796 1.464725496860257 1.464549991526235 1.464376465290058 1.464219700996605 1.464084491539298 1.463963419860092 1.463842058949476 1.463740301846456 1.463658491638556 1.463581861461805 1.463515644500732 1.463477833988355 1.463452063206172 1.463425945484156 1.463418194200739 1.463425952782809 1.463454344705692 1.463474153493149 1.463523012717359 1.463583585998911 1.463653187006788 1.463723559458362 1.463808127119371 1.463915033803914
 8.69 1.45627156772449 1.456254367965377 1.456335755707217 1.456493031166959 1.456696674609769 1.45693188634902 1.457183126746298 1.457438866211399 1.457698455202331 1.45795494422531 1.458209743834766 1.458452294633335 1.458687997271864 1.45891239244941 1.459127630913238 1.459330123458821 1.459520560929841 1.459696474218185 1.45986728426395 1.459998452055438 1.460105138629154 1.460206045069811 1.460282402510324 1.460351422131813 1.460399575163598 1.460435012883201 1.460450586616344 1.46043407773695 1.460389857667136 1.46032929787722 1.46025473988571 1.460169965259313 1.460074615612924 1.459961732609631 1.459809157960709 1.45965366342562 1.459492470812011 1.459325361975712 1.459156538820732 1.45894753329926 1.458751637411658 1.458544433206461 1.458344622780375 1.458143698278273 1.45792659189319 1.457718625866323 1.457520092487023 1.457325534092798 1.457120983069302 1.456929681850335 1.456756692917839 1.456588148801889 1.456413172080696 1.456259785380594 1.456125291376039 1.455997582789604 1.455871952391971 1.455765923001927 1.455677667486357 1.455600948760235 1.455533879786624 1.455479623576661 1.455448823189554 1.455425751732574 1.455410842361045 1.455418448278339 1.455443872735864 1.455469739033055 1.455509630517368 1.455577060584265 1.45565273267721 1.455727200287653 1.455820156955022 1.455934156266709 1.456056241858061 1.456182797412367 1.456322706660845 1.456481663382626
 8.710000000000001 1.445389554585953 1.445388454275445 1.445500861305699 1.445691645891681 1.445934338296128 1.446214498829546 1.446511927850211 1.446824575764168 1.447136863025233 1.447452540134989 1.44775729764279 1.448060536145757 1.44835277628878 1.448632558764518 1.448906784313394 1.449165823723603 1.449411717831103 1.449648537519619 1.449870063720643 1.450052687413429 1.450220069624998 1.450368731430133 1.450504043951381 1.450620088359051 1.45071653587121 1.450798187753689 1.450866705320076 1.450895469931717 1.450904002997716 1.45089482597493 1.450866240367973 1.450829047729209 1.450782299658754 1.450707567804475 1.450609743861984 1.450494699574641 1.450377756733548 1.45025809717755 1.45013249279323 1.449972665514911 1.449815557324646 1.449655510252224 1.449506326375161 1.4493403578187 1.449170376755806 1.449004345407164 1.448846396041177 1.448705410973957 1.448539422569329 1.44839554323882 1.448260445441656 1.448143041684763 1.448013684522756 1.447903246557936 1.447808480440286 1.447728028867466 1.447647934584803 1.447587620385292 1.447543949109583 1.447507433645981 1.447483536930435 1.447482491946529 1.447491691725483 1.447512549346135 1.447542367934943 1.447601130665968 1.447669090760871 1.447744311488902 1.447834756166893 1.447941618159242 1.448072820877911 1.448194687782411 1.448337072379792 1.448501758224631 1.448671568919021 1.448845868112561 1.449033559502338 1.449244066832921
 8.73 1.43502838127162 1.43504486041601 1.435181256742802 1.435401860464998 1.435681301842936 1.436004511184286 1.436348158844053 1.436710595224573 1.437074240775518 1.43744030599389 1.437797481424028 1.438153187657598 1.438503695333602 1.438842385138373 1.439163857805573 1.439480184116199 1.439782054898574 1.440066131028355 1.440337023428525 1.440575243069398 1.440792840968615 1.440989278191144 1.441172205849282 1.441336295102649 1.441482007158191 1.441613563270178 1.441723734740203 1.441802732917182 1.441855019197348 1.441889225024258 1.441909481888784 1.441913771329116 1.441908694930758 1.441879134326528 1.441814401196556 1.441747707268282 1.441668914316452 1.441593594163122 1.441506548677646 1.441392699776685 1.441268079424193 1.441155209631426 1.441039942456928 1.440921880006538 1.44078689443338 1.440658957937862 1.440544722767674 1.440442611217781 1.440320405630425 1.440208528395113 1.44011708194862 1.440038208774982 1.439947811405488 1.439872162418682 1.439820914440352 1.439783400143529 1.439740972248476 1.439719673522688 1.439717036780884 1.439724104884999 1.439739820744178 1.43977448731477 1.439831387600323 1.439896804651569 1.439967011566425 1.44006252148998 1.440179067614486 1.440291623179353 1.440427941471135 1.440575585823524 1.440749139617339 1.440914156280515 1.441103299288094 1.441305122162212 1.441525358472088 1.441745501834014 1.441982145911338 1.442227474414457
 8.75 1.425239504581705 1.425269343187202 1.425427538818543 1.425675251686792 1.425990122049912 1.426346770212771 1.426732636527138 1.427134601391686 1.427549045251988 1.427962138600519 1.428377281976656 1.428780345966676 1.429184011203759 1.429568788367983 1.429945628186328 1.430306241432672 1.430658238927794 1.43099624153937 1.431317920181977 1.431602915817084 1.431864429453064 1.43211068214518 1.432334284995594 1.432549109153362 1.432734275814433 1.43291089622165 1.433065511664747 1.433188193480348 1.433278263051968 1.433354001810009 1.433415941231762 1.433459652841402 1.433489368209988 1.433500728955462 1.433477766742647 1.433443583283243 1.43341045033583 1.433367419705861 1.433317163245661 1.433235462854429 1.433154220478227 1.433078868109986 1.432997477789499 1.432914151603419 1.432815221685253 1.432726040215366 1.43264974942097 1.432579551576124 1.432489209001731 1.432414494065533 1.432357199182105 1.432314486812854 1.432260299466013 1.432226529696636 1.432208360106592 1.432197613344563 1.432195332106033 1.432207699133291 1.432241467215414 1.432286769188271 1.43234335793451 1.432411896383551 1.432502747511587 1.432602214341564 1.432710189943184 1.432846207432891 1.432998139973865 1.433146300776014 1.433316993095961 1.433508970237039 1.433716645549279 1.433925102429402 1.434153224320803 1.434393224713547 1.434651167144354 1.434912815196587 1.43518439250024 1.435480872731926
 8.77 1.416038817708288 1.416080345781016 1.41625145072481 1.416526572748814 1.416864382108648 1.417257279106407 1.417684434090664 1.418131937456466 1.418583459645337 1.419043191145273 1.41950032249075 1.419960054262715 1.420402217088591 1.420841501642274 1.421267748644136 1.42167920886102 1.422077353106243 1.422461702239594 1.422827317167334 1.423153688842196 1.423460958263383 1.423751546476566 1.424025484573889 1.424273633693961 1.424503475021861 1.424720399789133 1.424912209273786 1.425074334800297 1.425201317739601 1.425314219509101 1.425412591572655 1.425492005440586 1.42555619266967 1.425603224863144 1.425621143670695 1.425619660788467 1.425615497959052 1.425608916971493 1.425592189661277 1.42554465791034 1.425495243647055 1.425445048846238 1.425398305529141 1.42534471576345 1.425281611663281 1.425223405389179 1.425178269148114 1.425134525193475 1.42508186582507 1.425039543389121 1.425010860278256 1.424999758931512 1.424974481834325 1.424964881518526 1.424980330562338 1.425008931590371 1.425028257273613 1.425074590329427 1.425143593521547 1.425217509660068 1.425299791601441 1.425404562248467 1.42553099455029 1.425652601502389 1.425803076146569 1.425964681570956 1.426146020909989 1.426333057344406 1.426542764101241 1.426768144453813 1.427003141721715 1.427247159270805 1.427504000513195 1.427785898907242 1.428078317957533 1.428372391214879 1.428687462276297 1.429012174785002
 8.789999999999999 1.407428800284516 1.407480177830515 1.407670242094556 1.407956533283888 1.40833217165181 1.40875043749768 1.409211291166907 1.409693013050956 1.410183643587345 1.410690373259646 1.411193492597486 1.411694502176543 1.412188272618549 1.412664244591289 1.4131401188086 1.41359506603037 1.41403722706254 1.414463642757101 1.414871924012093 1.415244621771609 1.415591677025789 1.41592238081082 1.41622783420894 1.416522778348432 1.416790144403625 1.417042803594895 1.41727274718866 1.417467976497383 1.417626542879566 1.417777027739756 1.417906392528536 1.418019318742529 1.418117957924394 1.418198341662825 1.41824392159255 1.418273009394328 1.418304516794948 1.418318585567227 1.418334417530007 1.418313254548154 1.418295658532556 1.418273121440116 1.418254495273756 1.418233762082411 1.418197243961025 1.418163153050549 1.418142621537938 1.418129301656147 1.418097265684128 1.418082165946825 1.418080274815172 1.418096354706086 1.418095958082465 1.418119717453182 1.418153585373081 1.418209954442971 1.418259387309622 1.418328326665758 1.418421375250052 1.418525115847119 1.418635971287511 1.418764914447708 1.418919578250117 1.419076935663056 1.419245939700753 1.419438313423336 1.419654269936825 1.419869642393124 1.420099803990011 1.42035244797113 1.420617747625982 1.420894626289912 1.421184057344103 1.421488814215561 1.421811810377109 1.42214335934737 1.422483334690761 1.422845850017474
 8.81 1.399413768433022 1.39947150545825 1.399673109050229 1.39998297941433 1.400369586801562 1.400817751508572 1.401305373877644 1.401825084296701 1.402358203199302 1.402900901064642 1.403441738417555 1.40398631582851 1.404518063913613 1.405044593334605 1.405554024798864 1.406052879059402 1.406535636914865 1.407002239209534 1.407449916833325 1.407864170721785 1.408247421856094 1.408615691263064 1.408964480015138 1.40928843923039 1.409589580072522 1.409874593750866 1.410140601520379 1.410366974681649 1.410565354580885 1.410739322609923 1.41090087020622 1.411045068852855 1.41117367007853 1.411276735457561 1.411349116609884 1.411406875201049 1.41146083294222 1.411509021590173 1.41154785294729 1.411555868861563 1.41155937122659 1.411566041981566 1.411568933111292 1.41156558664616 1.41155257466216 1.411547779280871 1.411547092669461 1.41155581704068 1.41155100465286 1.41155924780991 1.411581588861311 1.411618370202114 1.411643174272932 1.41167953355994 1.411743540594868 1.411814137954994 1.411892058263142 1.411983324187675 1.412102038442489 1.412223823787009 1.412354193026178 1.412510329010457 1.412683414635814 1.412863762843714 1.413057526621121 1.41326950900048 1.413510423059716 1.413748481922223 1.414007168756853 1.414280406777912 1.414579699245148 1.414872149463739 1.415188520784287 1.415523656602805 1.415871480360706 1.416220595544794 1.41659473568725 1.416981814365619
 8.83 1.391966234813579 1.392030561323913 1.392245174251415 1.392562503799599 1.392977000217208 1.393444243798213 1.393964634881805 1.394513023852405 1.395082581139656 1.395655177218429 1.396238112608818 1.396814247876142 1.397387203630943 1.397949570528987 1.398505289271267 1.399039960603993 1.399563145318603 1.400065304251754 1.400550268285327 1.401001228346421 1.401423115407358 1.40182559048568 1.402200364644146 1.402561378990734 1.402898484678641 1.403213792906279 1.403509844917277 1.403767142000476 1.403986325489933 1.404196836764918 1.404377667249908 1.404548708414595 1.404702691773875 1.404830878887853 1.404927851361839 1.405016080846345 1.405091569037086 1.405160717674977 1.40522269854613 1.405248143481851 1.405276554358641 1.405300423098191 1.405327121667379 1.405347872078272 1.405350836388114 1.405366076699332 1.405391195159529 1.40541495396148 1.405429645343129 1.405453641587587 1.405496325023125 1.405550018023173 1.405595113006312 1.405654882436276 1.405734938821938 1.405826404717314 1.405919802721551 1.406030725478926 1.406162885678838 1.406304426055805 1.406453549389452 1.406630478504511 1.406820386270811 1.40701486560327 1.407234719461891 1.407470750851751 1.407730342822997 1.407984138470831 1.40825902093551 1.408559023402331 1.408873709101623 1.40918793130874 1.409525503344047 1.409882748572912 1.410253530405695 1.410627122297738 1.411015987749349 1.411425910305795
 8.85 1.385076058669997 1.385140624671238 1.385359226941744 1.385692325683199 1.386118981142106 1.386612403609784 1.387157693422371 1.387729080960825 1.388329296650919 1.388936940963243 1.389549984413208 1.39016663756104 1.39076948101178 1.391371805415289 1.39196011146624 1.392531709904126 1.393094571513252 1.393631757122739 1.394151057606522 1.394638583883351 1.395086076916788 1.395521467715205 1.395932827331791 1.396325146864543 1.396685897456266 1.397029520294579 1.397352896611907 1.39763865768548 1.397885324837339 1.398117079434328 1.398329872888092 1.398523066655083 1.398700792236551 1.398854761178548 1.398971605071922 1.399077615552318 1.399174784300176 1.399264173040728 1.399345443543996 1.399390647624792 1.399433407142713 1.399476164002139 1.399525590152233 1.399562177586935 1.39958204834496 1.399613444509798 1.399650968209707 1.39969235161771 1.399723696951595 1.399766476473907 1.399820542491947 1.399886237357767 1.399948253468167 1.400027283264686 1.400120519233604 1.400228323905933 1.40033523985741 1.400464939708499 1.400609866124377 1.400766771814934 1.400931989534763 1.401119822083158 1.4013252923041 1.401537513086261 1.401772017362987 1.402020338112293 1.40229062835686 1.40256150116402 1.402858129645753 1.403174596958674 1.403497286304026 1.403838290927672 1.40418843412008 1.404564349216321 1.404949299596049 1.405341518683496 1.405754899947461 1.406176336901294
 8.869999999999999 1.378701365876289 1.378771501374155 1.378998682995048 1.379337650938838 1.379780025449814 1.380291676816675 1.380851195372539 1.381452391494938 1.382078385605818 1.382713038171542 1.383359459702886 1.384010120755039 1.384647281927607 1.385278283864606 1.385903257254469 1.38651312283004 1.387103331368574 1.387673903691741 1.38822741066562 1.388739953200702 1.389224102251889 1.389692628818491 1.390132593944228 1.390545268717229 1.390938694270029 1.391306931779569 1.391655882467199 1.391967187598669 1.392237498484137 1.39248867647816 1.392724062979699 1.392939099432111 1.393138527323157 1.39331206818499 1.39344938359416 1.393571565171613 1.393687174582683 1.393791443537098 1.393891383788971 1.393953877136803 1.394015705423477 1.394072480536258 1.394134034406791 1.394186129011096 1.394225166369565 1.394262558546963 1.394314327652421 1.394374215839433 1.394415005305856 1.394466718293901 1.394538027090135 1.394621124025471 1.39469047147517 1.394782751858831 1.394885217640391 1.395001611328117 1.395122055474602 1.395262432676759 1.395417925575818 1.395586556857318 1.395764129251101 1.395961835531306 1.396180318516362 1.396411401068985 1.396648946096163 1.396909286549157 1.397192605423488 1.39748025575893 1.397786510639504 1.398111833193465 1.398458116593299 1.398800814055705 1.399169488841596 1.399555154256078 1.39995728364845 1.400363800412183 1.400791517984917 1.401227749848445
 8.890000000000001 1.372816658982101 1.372894293982235 1.373116504960797 1.373469442115866 1.373925855689536 1.374444125967922 1.37502718328115 1.375648958003369 1.376293980552741 1.376960411391444 1.377635771025675 1.378310900005643 1.378984698925578 1.37964981842372 1.380303099182327 1.380939711927671 1.381558227430036 1.382163846503724 1.382748150007046 1.383290948842329 1.383802863955909 1.384291226338136 1.38475636702337 1.385203867089979 1.385622107660343 1.386011619900849 1.386382825021892 1.386716674277873 1.387006278967199 1.38728314043228 1.38753776005953 1.387773729279364 1.387991479566199 1.38817836243845 1.388333769458528 1.388478802232842 1.388610282411794 1.388726111689778 1.388840581805177 1.388918944540365 1.388994021721698 1.389065275219518 1.389134956948148 1.389200148865888 1.389248322975013 1.389302241321774 1.389365475996388 1.389434199133039 1.389484452909877 1.389547539549006 1.389626241316492 1.389715300522347 1.389793919520533 1.389896720708955 1.390009906529458 1.390139349467818 1.390264112053742 1.390414016860861 1.390583306506722 1.390760253652787 1.390946221004424 1.3911499713109 1.391377687365378 1.391609332004907 1.391859618110416 1.392131658606707 1.392423816462449 1.392718034690167 1.393032946346234 1.393368464530866 1.393723192388108 1.394080483105829 1.394458489915711 1.394856166093238 1.395261394957688 1.395685369872118 1.396120524243359 1.396575541521999
 8.91 1.367390587257434 1.367466151765404 1.36769634210882 1.368055638483989 1.368512001130839 1.369050850332924 1.369646536417417 1.370283989755117 1.370953400760446 1.371644439891446 1.372341977649784 1.373046024580747 1.373748841273245 1.374438458359809 1.375124636516592 1.375788946463365 1.376436538963524 1.377067604824079 1.377682564895665 1.378253060072532 1.378791051292549 1.379309369537205 1.379800535831603 1.380264871244464 1.380703776888124 1.381120333918532 1.381509973535253 1.381862686981464 1.382178505543954 1.382473300553121 1.382743703382973 1.382996325451128 1.383226488218809 1.383434393190843 1.383601221915664 1.383761895985306 1.383904037035403 1.38403908674519 1.384167666837495 1.384253299078743 1.384336385278951 1.384419467291726 1.384503647014262 1.384580076387338 1.384633487395317 1.384699172066137 1.384771482471318 1.384849780725949 1.38490848898869 1.384980349461769 1.385062894390973 1.385161106065651 1.385252296818704 1.385352519026586 1.385475175109294 1.385612937530369 1.385743078796885 1.38589327145945 1.386068648112196 1.386256161392776 1.386444703982357 1.386657508605613 1.386891508030722 1.387129525069355 1.387387002576672 1.387667133451314 1.387961450635395 1.388257897114496 1.388581875917654 1.388925200117354 1.389286192829525 1.389652657213524 1.39003867647213 1.390436583851535 1.390859062641332 1.391282516174504 1.391727417827418 1.392189821019804
 8.93 1.362386126736668 1.362466170757966 1.362696220473326 1.363054256077298 1.363521447807672 1.364065185945468 1.364675310814939 1.365333622783572 1.36601922226209 1.366732359704447 1.367456355607828 1.368179920512653 1.368908655002574 1.369624639704475 1.37033645528847 1.371026262467908 1.371705721999364 1.372362444682648 1.372994761360796 1.373588642920077 1.374154210289986 1.374697364443248 1.375209996395815 1.375699847206866 1.376161987978805 1.376595319857262 1.377008484031092 1.377374551732372 1.377711424236404 1.378019522861708 1.378308898970025 1.378573293966316 1.378822099298758 1.379042506458746 1.379226716980887 1.379395542443004 1.379551854466128 1.379699434714501 1.379835114895572 1.379935706759996 1.380030182101632 1.380120932757537 1.380213260607971 1.380294097576385 1.380359505629427 1.380430356776934 1.380511263071931 1.380592336610627 1.380657599532411 1.380734164019853 1.380829492298693 1.380933786637842 1.381023569349379 1.381132582788543 1.38126084935373 1.381395311486491 1.381531241671522 1.381693752436664 1.381866316352895 1.382053026034325 1.382246694138189 1.382468153364844 1.38270052645776 1.382946476203514 1.383205765431785 1.383484017015343 1.383789653870045 1.384089868954828 1.384419555271697 1.384762885865719 1.385125413825015 1.385498462280751 1.385887094407126 1.386294573421365 1.386714832583708 1.387151325197401 1.387599684608683 1.388068234206774
 8.949999999999999 1.357772790261893 1.357844143801939 1.358081112896235 1.3584379477376 1.358909918561702 1.35945866564706 1.360085069315039 1.360757089929852 1.361459117898562 1.362191203671077 1.362932397740158 1.363681850641407 1.364429832953279 1.365174615297071 1.365904388336929 1.366624502779846 1.36732038937566 1.367999118917052 1.368663602239552 1.369282880221531 1.369870363784205 1.370435013891633 1.370966151550717 1.371475267811201 1.371954673765669 1.372414930549545 1.372840639341094 1.373227651361417 1.373580077874455 1.373904090186983 1.374205799648612 1.374486287651788 1.374741925631788 1.37497971506672 1.375173487477523 1.375353094427963 1.375523357524633 1.37567845841695 1.375824868797153 1.375930060400305 1.376038645004282 1.376138714429782 1.376235490540313 1.376325565242196 1.376392150484559 1.376473878259339 1.376554490601273 1.3766454995879 1.376711807339554 1.376798256019363 1.376890547833243 1.376993995029899 1.377087119900815 1.377201234780254 1.37733149204525 1.377473224115609 1.377610883453899 1.377771072565447 1.377951073998334 1.378136140343389 1.378333914234184 1.378551778347026 1.378793475400955 1.379037668157732 1.379298159421837 1.37957992204046 1.379884948903492 1.380187222943522 1.380515557135825 1.380861374498353 1.381230988091732 1.381603321019247 1.381992026426836 1.382408967503081 1.382831767479196 1.383265369629017 1.383722187268993 1.384189123758173
 8.970000000000001 1.353511547525567 1.353585910589708 1.35381178906984 1.354180253157071 1.354650123084972 1.355210879129586 1.355840881609422 1.356521130885456 1.357242567361133 1.357984161482362 1.358749413737522 1.359514614657458 1.360288344815479 1.361052104827363 1.361801245351353 1.362542237088155 1.363267710780943 1.363968787215353 1.364651657219488 1.365293181663911 1.365900561461652 1.366483587568199 1.367041520981506 1.367565032741983 1.368067113932506 1.368532515678406 1.368980229147475 1.369387125549961 1.36974840613857 1.370087982208463 1.370409665097255 1.370695136185015 1.370970956894263 1.371215908689971 1.371422043079559 1.371616781612893 1.371787315882288 1.371953217522502 1.372107798210732 1.37222000966662 1.372331573652243 1.372443181972113 1.37254688647318 1.37263501904482 1.372715311618839 1.372798476169471 1.372882784713369 1.372973059309609 1.37303953205968 1.373130445107486 1.373226380639342 1.373331910883965 1.373431768112477 1.373544264638396 1.373671992817634 1.373812125048492 1.373956413771655 1.374112561470187 1.374290660669525 1.374485013937478 1.374679703884215 1.374894063162263 1.375137934466501 1.375383180534151 1.375640294144774 1.375922878120262 1.376226425324832 1.376532048665014 1.37685611108965 1.377203125589881 1.37757054519914 1.377943382993143 1.378335002089881 1.378748395649609 1.379177676874837 1.37961017901032 1.380068005343048 1.380538079202231
 8.99 1.349568755112507 1.34964147770602 1.349875315578799 1.350235708920255 1.35070809796189 1.351273822977298 1.351911884282164 1.352600762234261 1.353336757233457 1.354090819721706 1.354868120183056 1.355656639143643 1.356444497171693 1.357231394877521 1.358001042913532 1.35876610197422 1.359508982796166 1.360230766158039 1.360933512880597 1.361590723826684 1.36221653990123 1.362814312051251 1.363391751265849 1.363936408576209 1.364449965055601 1.364941651819377 1.365401600024972 1.365821850871901 1.36619248560176 1.366549385498225 1.366879721887047 1.367181866136056 1.367466799655157 1.367720083896331 1.367937080353627 1.368132870563169 1.36832036610315 1.368494628593829 1.368656799697532 1.36877808111865 1.368889484603633 1.369002141940992 1.369108444961296 1.369208855537169 1.369287195583286 1.369371527056372 1.369460861955198 1.369553972320581 1.369626890235375 1.369716377824474 1.369813707254805 1.369921590735323 1.370019750517011 1.370131698892874 1.370261258197933 1.370402020809225 1.370540519145794 1.370697525668686 1.37087998288095 1.371062443327624 1.371260449595737 1.371473934314298 1.371715720154293 1.371956939828677 1.372218606092369 1.372495731742242 1.372793869617122 1.373100802597773 1.373427463606896 1.373771025609114 1.374137091610973 1.374508484660923 1.374897197849318 1.3753087543084 1.375730827212293 1.376171659776993 1.376620865260356 1.377093276962087
 9.01 1.345922506541241 1.345989658669331 1.346218815941474 1.346580288545405 1.347056116710578 1.347625120708166 1.348267970851058 1.348963497493864 1.349705771032911 1.350473511906244 1.351268400593626 1.352070267616538 1.352876413538177 1.353677158963459 1.354466834539013 1.355246260953189 1.35600727893605 1.356748749259373 1.357470252736655 1.358152770223102 1.358793902615639 1.359414110852899 1.360007025915233 1.360563868824701 1.361092200645076 1.361600202481838 1.362073735482182 1.362499010835008 1.362892009770926 1.36325728356225 1.363596953523002 1.363910121008908 1.364206067417398 1.364464724187601 1.36468993280035 1.364897544778175 1.365089761685301 1.365264915127655 1.365435166752851 1.365562228250198 1.365683021350694 1.365794697827024 1.365911349493561 1.366007478206358 1.366097895863149 1.366178494403345 1.366268005808033 1.366364032099972 1.366437725343588 1.366524747644974 1.366621411151884 1.366730548053729 1.366828830581578 1.366936981008147 1.3670664616478 1.367206164856542 1.367343563032015 1.367499438613496 1.367676944081886 1.36786023195971 1.368054554811109 1.368265635241835 1.368501435899246 1.368740549472299 1.368997618691541 1.369270906329105 1.369571415198706 1.369872848155627 1.370193938096713 1.370539037960371 1.370893530726548 1.371264199416735 1.371651807093952 1.372063326862739 1.372486061869148 1.372917215300733 1.373366530386537 1.373837950397088
 9.029999999999999 1.342537882304699 1.342607583972504 1.34283234065064 1.343190102525187 1.343667129823572 1.344233662814572 1.344878401808316 1.345576287156282 1.346328499251296 1.347109718527537 1.347917635460532 1.348732980567156 1.349550124405634 1.350365797575539 1.351178420717794 1.351972794514669 1.352751289689779 1.353510047008091 1.354248167275915 1.354938991340908 1.355604790092074 1.356237364459761 1.356840565415661 1.357412783972811 1.35795995118559 1.35847728814972 1.358968086002265 1.359408395921627 1.359811369127552 1.360186246881119 1.36053086048475 1.360858081282199 1.361158820658558 1.36143234004025 1.361661020895033 1.361877334731994 1.36207072310155 1.362254637595445 1.362430259846749 1.362558351529855 1.362681014360479 1.362799110095656 1.362920070533737 1.363020097514391 1.363103112918597 1.363189878668644 1.36328586672813 1.363376699101953 1.363450297836316 1.363538915018718 1.363631652777952 1.363740713284102 1.36383287874854 1.363947411423918 1.364074733604171 1.364206327624505 1.364343985861397 1.36449381073259 1.364667724697087 1.364848580255145 1.365036449948271 1.365245016359219 1.365477362111976 1.365714479871764 1.365965512345032 1.366236272279444 1.36652706246388 1.366824625728422 1.367140824944351 1.367481563024136 1.367841382921429 1.368201057631053 1.368587710188998 1.368992473672407 1.369408951199569 1.36983665592991 1.370290581063981 1.370755239843449
 9.050000000000001 1.339388139910295 1.339450811122882 1.339669927213554 1.34002990836675 1.340505454807892 1.341076626803391 1.341714614660642 1.342426268728027 1.343176619394913 1.343972087091651 1.344785162289579 1.345615015501018 1.346446157279277 1.347275108218645 1.348099018954398 1.348907310162796 1.349702512561078 1.350477736907472 1.351230014001184 1.351939424682404 1.352611849832302 1.35326326037303 1.35388016726772 1.354470451520484 1.355027634176411 1.355556516321571 1.356055669083009 1.356507403628746 1.356920281167781 1.357301412950086 1.357663280266605 1.357995924449257 1.358305026870928 1.358582388945479 1.358820322127733 1.359043697913485 1.359242447839493 1.359433923483478 1.359603516464122 1.35973679844107 1.359870641114922 1.359985796227234 1.360106135560517 1.360210580938231 1.360292004224786 1.360378907325539 1.360475052186787 1.360565540795771 1.360645045180666 1.360726167410584 1.360818299595565 1.360922793886579 1.361013522475517 1.361126027595191 1.361247391519327 1.361381396562565 1.361510735080449 1.361662549469425 1.361827092166837 1.362000485650923 1.362190102440804 1.362394405096485 1.362618336218844 1.36284754844963 1.363095574471455 1.363357667007786 1.363649048822941 1.363941692722079 1.364254191551195 1.364589848197112 1.364938895587469 1.365298386690721 1.365677254516121 1.366074812113719 1.366486902574345 1.366914139029608 1.367359744651878 1.367822542654281
 9.07 1.336440093919374 1.336501694681747 1.33672584019141 1.337078080631181 1.337549826224501 1.338112637235438 1.338764503968685 1.339472096769562 1.340231276024012 1.341028472158603 1.341849375640531 1.342685946977612 1.343528736718291 1.344374375451633 1.345210163807329 1.346031982455693 1.346842402107662 1.347630383514796 1.348390937469275 1.349115464803905 1.349801156392108 1.350465853147931 1.351100496026039 1.351697386021717 1.352269044170866 1.35280649155001 1.353316489276286 1.353777168507448 1.354197200441866 1.354596296318524 1.354958377417019 1.355301585057561 1.355614910600969 1.355902505448672 1.356144551042709 1.356366848865724 1.356575870440967 1.356767187332289 1.356944451144146 1.357085193521593 1.357210726150282 1.357337090756459 1.357449469106969 1.357560383009243 1.357643054311303 1.357730534901758 1.357820166709798 1.357911061705196 1.357986711898302 1.35806507934004 1.358158466121905 1.35825939437596 1.358351736274833 1.35845618403171 1.358572939900335 1.358702416175002 1.358828045190554 1.358972379322376 1.359130440986391 1.359305842639057 1.359486626777356 1.359683765938795 1.359900422701397 1.360130379683694 1.360369639544724 1.360630804984023 1.360914848741615 1.361200993598012 1.361506712374201 1.361831557931637 1.362179463172237 1.362533481038372 1.362904024512856 1.36329449661894 1.3637078204203 1.36412539902103 1.364561375565632 1.365019593239003
 9.09 1.333679365986068 1.333734396303163 1.333956281238188 1.334305900972357 1.33477263572715 1.335336055764321 1.335982651385889 1.336694532934144 1.337454100791645 1.338256125381219 1.339084397165961 1.339930176649236 1.340782354374676 1.341634780926181 1.342481146927916 1.343314553044318 1.344141469980085 1.344938598480186 1.345715249329855 1.346450663354588 1.34715351142015 1.347825134432568 1.348467033338134 1.349074249123403 1.349659172815191 1.350205475480576 1.350724298226898 1.351194132201757 1.35162780859301 1.352025898628775 1.352397233577425 1.352745594747588 1.353065463488149 1.353359671188246 1.353610979277267 1.353836709224853 1.354043952540892 1.354237220775522 1.354422155519123 1.354563078402322 1.354693581095987 1.354817715311225 1.354935812799382 1.355042925352037 1.355125154801005 1.35521488301833 1.355298121916283 1.35538898344736 1.35546115960428 1.35553842241998 1.355634003967614 1.355732566360545 1.355814361752346 1.355913952336796 1.356027400347873 1.356152858059752 1.356275717786799 1.356413601883569 1.3565704127448 1.356732412805406 1.356909704540476 1.357104540465265 1.357314283135189 1.357534545145819 1.357768069132879 1.358021407772233 1.358304143779881 1.358576269911956 1.358880688964708 1.359198923774508 1.359541417217829 1.359885252211245 1.36025549171142 1.360639798715102 1.361039916259107 1.361452417420319 1.361879275315674 1.362339003102151
 9.109999999999999 1.331069984895545 1.331123704772234 1.331340079138908 1.331687578175194 1.332146892100635 1.332707921174693 1.333350755696744 1.334061356006082 1.334830012481918 1.335632985543378 1.336463925649504 1.337317973299255 1.338182049031504 1.339043343425041 1.33990024709857 1.34074047071071 1.341572534959994 1.342383930584868 1.343173188363693 1.343914029114743 1.344624253696204 1.345307043006173 1.34596005798266 1.346580809603584 1.347176598886776 1.347728756889974 1.348255034710827 1.34873186348689 1.349173104395625 1.349580968654399 1.349963137520486 1.350313332291061 1.350639154303203 1.350933794933891 1.351184375600005 1.351417617758324 1.351635482905521 1.351831892578166 1.352015078352723 1.352153631845547 1.352285494712883 1.352409558650862 1.352529555395505 1.352635366722712 1.352715534448266 1.352803370427828 1.352890036556935 1.352980044770996 1.353048827045292 1.353122165394969 1.353205421875038 1.353301708580369 1.353382507645692 1.353478741245585 1.35358490159448 1.35370632094665 1.353825011596212 1.353957325877117 1.354109716163148 1.354270924867914 1.354432954444847 1.354623187387195 1.354827776228014 1.355040923540167 1.355269451936315 1.355518004068911 1.355790272630195 1.356059590352185 1.356353910006669 1.356666424405202 1.356997536399095 1.357335978879407 1.357696244776937 1.358074547062219 1.358469888745505 1.358879712876765 1.35930234254567 1.359746970881587
 9.130000000000001 1.328592836601675 1.328639936042765 1.328851619847292 1.329195978193314 1.329650891298458 1.330209069419916 1.330843852854454 1.331558471938401 1.332321187047655 1.333132838597682 1.333965757043517 1.33482750287976 1.335689946640578 1.336558218899707 1.337423810270446 1.338280731405663 1.33911300299779 1.339938365778826 1.340731770520332 1.341484948033437 1.342208809168831 1.34290412481677 1.34355784590707 1.344192123409111 1.344786758331835 1.345356561723743 1.345886164672896 1.346373778306917 1.346821593792984 1.347231492337834 1.34761548518776 1.347970683628609 1.348307548985784 1.348604152624239 1.348858015948481 1.349095510402564 1.349312557470095 1.349508168674225 1.349694205577649 1.349835949782609 1.349970582930885 1.3500946667038 1.350211522822212 1.350314363046514 1.350400449176632 1.350485343052026 1.350567396551678 1.350655591594098 1.350717680137318 1.35079370417889 1.350877405755878 1.350965016944863 1.351039739861933 1.351126996662679 1.351237729542198 1.351349030735081 1.351460162515413 1.351587607196767 1.351728937132201 1.351887754714252 1.352046302374931 1.352228082585716 1.352425537857551 1.352631860740836 1.352854763825424 1.353097869740611 1.353357011155133 1.353622850777159 1.353904511354282 1.354216725673513 1.354535186561272 1.354866646883384 1.355220859545066 1.355594537490921 1.355983753704928 1.356382451210437 1.356799363070152 1.357238162386127
 9.15 1.326212494264119 1.326265683274356 1.32646617652286 1.326807134186137 1.327257196479918 1.327809113659155 1.328447086018025 1.329157473889928 1.329921987647487 1.330728217702546 1.331568324506176 1.332423738548665 1.333295430359527 1.334169620507497 1.335041719600531 1.335897378285806 1.336750517249721 1.337575407217896 1.338381338955169 1.3391479632656 1.339875660992466 1.340575843018265 1.34124197026471 1.341877643692736 1.34248408430249 1.343059223133338 1.34359352126386 1.344088189811851 1.344537889934319 1.344955922827487 1.345344599726785 1.345709051906858 1.346046520681557 1.346341727403945 1.346598683466288 1.346838770300058 1.347058959375934 1.347260142203794 1.347447720332718 1.347590395350984 1.34772132888607 1.347842962604646 1.347969188212576 1.348062057454914 1.348148172115905 1.348225964018977 1.348309995026744 1.348393097040998 1.348456172002712 1.348524641892031 1.348602328728274 1.348688574569925 1.348764681514638 1.348847331699224 1.348946507299654 1.34905705053105 1.349165033647685 1.349284318942976 1.349418918749482 1.349572675438894 1.349723521422038 1.349894249148861 1.350089121108434 1.350286569828937 1.350501637877664 1.350733207861007 1.350989012424455 1.351249184252586 1.351527806069061 1.351826580636614 1.352142980757048 1.352463299271225 1.35281108905906 1.353178433039508 1.353560604170561 1.353948715449236 1.354360589911567 1.354791180632592
 9.17 1.323919958284858 1.323967896868924 1.324163249567449 1.324496096555402 1.324945718046639 1.325496414293896 1.32612395558879 1.326831442261824 1.327589254682379 1.328399213258721 1.329240478437994 1.330102120706227 1.330978500588328 1.331852938648086 1.332728765488171 1.333594391750134 1.334450318114405 1.335283475300292 1.336091914065986 1.336863595208554 1.33760008956394 1.338306328006969 1.338983941451341 1.339620500849632 1.340234547193296 1.340813381512659 1.341358754876925 1.341856248394167 1.342315063211336 1.34272942051425 1.3431259715276 1.343491087514946 1.343830539778717 1.34413882966021 1.344394518539585 1.344636337835869 1.344854919006953 1.345063493549587 1.345245892999381 1.345385668930807 1.34552117295719 1.345646336730708 1.345764531942396 1.345863180322135 1.345945463638657 1.346019923699536 1.346103992351193 1.346182811478885 1.346240933006709 1.346306688897597 1.34638446115331 1.346462641814438 1.346530302960397 1.346615076709422 1.346706225218567 1.346809810683697 1.346906265339487 1.347020391459419 1.347156531355772 1.347296987379623 1.34744289192084 1.347613567408072 1.347799326308754 1.347991731129092 1.348191384414062 1.348420488747402 1.348665336751606 1.348920161087919 1.349188664456328 1.349483029595556 1.349790109283054 1.350108056334994 1.350443853606262 1.350806573990445 1.35117746041983 1.351567735865388 1.35196802333677 1.352390235882294
 9.19 1.321679726344157 1.321724174506675 1.321917016661186 1.32225260298114 1.322688483678537 1.323230399003921 1.32385926924638 1.324565094733547 1.3253206558316 1.326124922945261 1.326963756517796 1.327826487031015 1.328703475005274 1.329585750999468 1.33046138561104 1.331333629475974 1.332188163268795 1.333030797702571 1.333849153528915 1.334620961537978 1.335368762558451 1.336078177457568 1.336755867141102 1.337402782553365 1.338025494677207 1.338599934534016 1.339153453183718 1.339657951724774 1.340116581294182 1.340544203067473 1.340940108258712 1.341303688120497 1.341646193943955 1.341955767058747 1.342217378833058 1.342459940673605 1.342684084025629 1.342885970372895 1.343069231237692 1.343214118180828 1.343350732801635 1.343470226737956 1.343585771666155 1.343680859301105 1.343766671396194 1.343839889743315 1.343917936172869 1.34399358255376 1.344051730793391 1.344119762837667 1.344184910670982 1.344261316316226 1.344327381834774 1.344398789326487 1.344484880929707 1.344586878821251 1.34468012521641 1.344789682368943 1.344916832571074 1.345050448153486 1.345195301485314 1.345355004974147 1.345538331066014 1.345716432245384 1.34591764103516 1.34613787999667 1.346378851729663 1.346619698872304 1.346885584101162 1.347167740131209 1.347470539715808 1.347782075646711 1.348111280754042 1.3484654479063 1.34882992001034 1.349206650011374 1.349604820892954 1.350024785676966
 9.210000000000001 1.319476503435993 1.319519111181526 1.319709302797909 1.320030518457093 1.320465708369242 1.32100701278273 1.321630801984143 1.322322146298278 1.323076786088141 1.32388112175495 1.324722303738135 1.325581532515335 1.326456028602398 1.327339212553384 1.32822374496056 1.329098316454405 1.329960897703606 1.330803359415056 1.33162194233386 1.332398387243328 1.33314685496498 1.333860576358538 1.334551442321935 1.335204093791307 1.335822491740996 1.336410687183546 1.336967421169707 1.337470394788431 1.337932379166871 1.338362625470382 1.338760914902518 1.339135478705032 1.339479638157876 1.339786404579197 1.340051869325337 1.340290673790834 1.340517819408417 1.340722357649007 1.340911790021713 1.341053308073834 1.341184783390852 1.341303067596435 1.341421812352434 1.341518089358877 1.341596530353971 1.341673367114101 1.34174400145382 1.341821335225855 1.341867230321099 1.341929568668609 1.341999812235605 1.342071483027464 1.34212613308772 1.342201184498055 1.342283409378303 1.342375869886439 1.342466238218579 1.342570856608975 1.342693467330009 1.342824312692191 1.342955575044154 1.343107156772645 1.343280180302525 1.34345890809676 1.343648102656418 1.343867346520659 1.344094012266734 1.344334982509976 1.344591369903792 1.344868247139658 1.345167286947111 1.345469452093743 1.345796425385191 1.346133869665129 1.346498917815264 1.34686587275532 1.347256957443035 1.347665544874151
 9.23 1.317289261902936 1.317328579235987 1.317516870320053 1.317833885325603 1.318265134460984 1.318796307972424 1.319410706144033 1.320100629297802 1.320852157793603 1.321649082029186 1.322487082440184 1.323346209500111 1.324224793720359 1.3251081956502 1.325993785876786 1.326865995025148 1.327728733758196 1.328576922776718 1.329399002819381 1.330184694662728 1.330935029121181 1.331654077047037 1.33234080933047 1.33299635689953 1.333622500720141 1.334217121796101 1.334769921169082 1.33527668991863 1.335746749162158 1.336179750054957 1.336581403790182 1.336951381598859 1.337295564749883 1.337607584550015 1.33787736234388 1.338121979513969 1.338345167480634 1.338544727702089 1.338734021674409 1.338876310931525 1.339012497045224 1.339129891625149 1.339244706318794 1.339340752811503 1.339414672826469 1.339486738124731 1.339564640505169 1.339635241804507 1.339682383897303 1.339740788695954 1.339804278150686 1.339872674249556 1.339927739018446 1.339995244521059 1.340073022858917 1.340156946171359 1.340246386635532 1.34034627646639 1.340455667916691 1.34058187327699 1.340714224875633 1.340856535078756 1.341023576290279 1.341201900951896 1.341384551543076 1.341590940581052 1.341819700620818 1.342048434255123 1.342300034114459 1.342569752867062 1.342859003218901 1.343154287913667 1.343471499732773 1.343808141495341 1.344168226058194 1.34452946631585 1.344919785200509 1.345321375682047
 9.25 1.315098881470513 1.315134698395525 1.315318838953012 1.315627093311971 1.316052291678954 1.316576524298066 1.317188871450969 1.317875233456876 1.318621290672558 1.319414003492337 1.32024547234809 1.321105387709249 1.321981230082798 1.322860950013273 1.323744288082766 1.324617774910919 1.325485501154928 1.32633050750954 1.327160874707054 1.327944483517319 1.328698564747736 1.329421069243257 1.330116917886381 1.330773241597157 1.331398611333184 1.331994658089607 1.332549862899118 1.333065306831956 1.333533500995905 1.333969186536295 1.334373084635996 1.334752226515423 1.335095173432534 1.335410196682823 1.335680217599327 1.33592110755262 1.336149237950809 1.336350330239541 1.336534735901993 1.336681146458874 1.336809093468425 1.336930378526412 1.337044213266129 1.337144369358394 1.337216008511547 1.337286442471447 1.33735906302147 1.337423581982508 1.337467091212963 1.337522932608748 1.33758317810328 1.337648199667482 1.337701879309773 1.337763169076072 1.337840321049789 1.337921377351823 1.337997790140559 1.338096961611861 1.338207473999074 1.338327729573009 1.338449440641951 1.338594369551642 1.338755378685287 1.338919190463538 1.339098127344498 1.339305301823709 1.339521686434147 1.339745673746219 1.339990946367753 1.340255376943992 1.340539298157589 1.340826882728597 1.341139293414463 1.341476253010019 1.341824514347475 1.342182180296412 1.342563483763769 1.342959827693838
 9.27 1.312891259281045 1.312918695802405 1.313100865838975 1.313407689558296 1.313823017165142 1.314339998901521 1.31494530504667 1.315621715917059 1.316361321866386 1.317151573285585 1.317978670602816 1.318835404283473 1.319713234830179 1.320584222782787 1.32146898871838 1.322348253251273 1.323212227033006 1.324061680752351 1.324889335135309 1.325673800945105 1.326430408982197 1.327157020084266 1.327851635126223 1.328513465020201 1.329143730715563 1.329736983198894 1.330300343494004 1.330815002661924 1.331282771800912 1.331721802046443 1.332127654571216 1.332500520585147 1.332854081335373 1.333167238106247 1.333436702219339 1.333679435033432 1.333908047944525 1.334112082385829 1.334299429827763 1.334441571777957 1.334577379781249 1.334691545419681 1.334804120312498 1.334903186116148 1.334973264524276 1.335043177267726 1.335107756114538 1.33517827286994 1.335222299376351 1.335275737513379 1.335332239197813 1.335390536383624 1.33544519106196 1.335500985261143 1.335572801046666 1.335651830521188 1.335727545824533 1.335811879133681 1.335920842662769 1.336034318663082 1.336160339423055 1.336292897268258 1.336450804561401 1.336612323702324 1.336787397127989 1.336980937312482 1.337200936767 1.337418688039846 1.337659553716426 1.337918966419241 1.338198388807876 1.338479983578999 1.33878864346635 1.339116231240732 1.339454389710009 1.339812341719089 1.340188340149922 1.34058084792149
 9.289999999999999 1.310638799926976 1.310667056049017 1.310850585570258 1.311143728656803 1.31155926551167 1.312069976374787 1.312661741522995 1.313333631270048 1.314068785966609 1.314853166000254 1.31567831179547 1.316526253813656 1.317397322553121 1.318277198549083 1.319154912373673 1.320034954635931 1.320897905981808 1.321744467094161 1.32257161869276 1.323356981534281 1.324113996412309 1.324845904157337 1.325536785636765 1.326202681754898 1.326830163452949 1.327428471709036 1.32799099753818 1.328507191992307 1.328976086160248 1.329421741167732 1.329829408177391 1.330206348388759 1.330553643038267 1.330876193399245 1.331140390781919 1.331392346533412 1.33161626203774 1.331825518715812 1.332006108025428 1.332152661461279 1.332284350554943 1.332406926874884 1.33251778202645 1.332608847651872 1.332676875430261 1.332746547077606 1.33281719434677 1.332878539027491 1.332926932946377 1.332976617966902 1.333026365989407 1.333091528951094 1.333134928826022 1.333193267625109 1.33326088739612 1.333337760223672 1.333409478229225 1.333494253571077 1.333595358444366 1.333704845081061 1.333822355749954 1.333953552756665 1.334105248443628 1.33426707519009 1.334435325412106 1.33463080156253 1.334838516131014 1.335051081643997 1.335288400664703 1.335542985793132 1.335819269666052 1.336096244956994 1.336401444376246 1.336722140670842 1.337060976624556 1.337412175057892 1.337782078828079 1.338172260829057
 9.31 1.308339605483711 1.308364971210708 1.308540430222138 1.308838062682682 1.30923832879362 1.309743258792824 1.310335742954766 1.31099607159051 1.311725145047717 1.312504013710643 1.31331469800014 1.314165328373654 1.315027585325225 1.31590552938549 1.316782941121679 1.317655031137613 1.318520250073712 1.319367428606985 1.320199547451037 1.320984377356062 1.321742169108849 1.322464733532777 1.323160091487817 1.323829603870531 1.324461521614068 1.325057085688169 1.325623847099162 1.326142406889965 1.32661249614008 1.327056575965596 1.32746583751919 1.327845271990119 1.328197080604225 1.328514264623933 1.328790625348248 1.329032404112755 1.329260222289616 1.329464401287572 1.329655002551938 1.329798867564602 1.329928147844026 1.330050554945242 1.330163010459849 1.330257406016014 1.330326373278468 1.330395193948503 1.330461619763972 1.330526212499286 1.330564113965409 1.330612576009858 1.3306633205167 1.330724359406547 1.330768524636554 1.330828348200417 1.330890662128368 1.330965508487171 1.331034729380121 1.331112996947034 1.331218093364252 1.331324850844631 1.331433861637537 1.331563058028848 1.331714512340941 1.331869046932692 1.332037604199468 1.332223016573124 1.332433326521995 1.33263998655089 1.332871189201087 1.333123247050327 1.333394902712805 1.333670018839164 1.33397002811649 1.3342890532683 1.334625887054539 1.334971112271566 1.335337431752153 1.335729958365471
 9.33 1.305980915541946 1.306005430878119 1.306175349385184 1.306465341226415 1.306859196601371 1.307357155745894 1.307938018932105 1.308596616468413 1.309317278699507 1.310090056006358 1.310899608806222 1.311743787552635 1.312598042735416 1.313467874880663 1.314347464550761 1.315218402344371 1.316078948896437 1.316925894878184 1.317751830997116 1.318535727997017 1.319297606657952 1.320025597796262 1.320716212264568 1.321385930951768 1.32201661478304 1.322615554719833 1.323180421759877 1.323704256937175 1.324176381322004 1.324620376020916 1.325026702176733 1.32541345096855 1.325761513611734 1.326083231357919 1.326353795495009 1.326608827347175 1.326829228274852 1.327038829674742 1.327230202979807 1.327373859659272 1.327504601218623 1.327631269199601 1.327737175180204 1.327833490774685 1.327904237633548 1.327972957443548 1.328038611927685 1.328103432845207 1.328144341991604 1.328190801198604 1.328243072334172 1.328300957302511 1.328342678044051 1.328392356535451 1.328458394789595 1.328530624855587 1.328598258818748 1.328677948800614 1.328777756958926 1.328878515487635 1.328987936616888 1.329116792613032 1.3292679357786 1.329415388452315 1.329580763009079 1.329767751859969 1.329971207452231 1.330179242269276 1.330406928830672 1.330657359692137 1.330925117445533 1.331198964718862 1.331494734176252 1.331811668517958 1.332147420480347 1.332489052835894 1.332852888393173 1.333239189996848
 9.35 1.303553437239527 1.303569692189042 1.303736720197119 1.30402533142564 1.304417306072462 1.304908094371413 1.305481826592296 1.306129953040889 1.306839314058941 1.307604700024175 1.308412321350287 1.309241988486944 1.31009927191979 1.310965392170437 1.311840889796469 1.312699665391446 1.313560999584896 1.314410473042317 1.315233786465182 1.31601700059093 1.316769696192974 1.317498804080693 1.318197705099436 1.318862050130521 1.319498120091234 1.320093335934827 1.320660588650519 1.321183659263496 1.321659618834907 1.322101518461866 1.32251829927745 1.322897822450699 1.323252829186615 1.323574720726157 1.323847938346246 1.324099563359761 1.324329257115535 1.324536960998359 1.324726496428975 1.324870214864079 1.325006997796317 1.325127616754284 1.325239663302521 1.325333279041515 1.325403595607695 1.325473294673433 1.325538657947036 1.325607667172751 1.325649564130754 1.325693380637157 1.325746958543997 1.325799789739237 1.325841256146762 1.325892639726377 1.325961292473801 1.326028356420668 1.326094193634518 1.326175196218796 1.326272386312847 1.326375766091915 1.326483947767134 1.326610203585525 1.326751685829993 1.326901336819321 1.327069928908162 1.327252204487038 1.327451195982333 1.327660745856285 1.327883266606983 1.328132500768358 1.328396110910179 1.328669969638042 1.328963069593369 1.329278903453396 1.329617693931166 1.329957963775522 1.3303191057711 1.330705402738318
 9.369999999999999 1.301049415292828 1.301068239859799 1.301228917374197 1.301509527996525 1.301895311922958 1.302375449385333 1.302945530651158 1.303587086023607 1.304291115841521 1.30505011047941 1.305843950347447 1.306674235891475 1.307521897593002 1.308386415969202 1.309248181572915 1.310112504992648 1.310964276852572 1.311808067812522 1.312630678568001 1.313410399850172 1.314168332425865 1.314894797097573 1.315589464703449 1.316258636117313 1.316894132248643 1.317490274042579 1.318060192479922 1.318577048577133 1.319058553386331 1.319502447995293 1.319916293527455 1.320301031141907 1.320658072033395 1.32097773743232 1.321260448604737 1.32150860685235 1.321738053512516 1.321949339958239 1.322140727598174 1.322291487876619 1.322425822273519 1.322545172304461 1.322663789520672 1.322758895509021 1.322830371892011 1.322903720327782 1.322970002510107 1.323031860168389 1.323077155067657 1.32311850900857 1.323171733827404 1.323232101396059 1.32327365362205 1.323325792448507 1.323385849854168 1.323460477853379 1.32352227849609 1.323606203867848 1.323697976089798 1.323803137318675 1.323913649746801 1.32403251560208 1.324181867147995 1.3243312166836 1.324490616543518 1.324672419097933 1.324873956752587 1.325078641948773 1.325307187163327 1.325554984908626 1.325818607732578 1.326090138218618 1.326384448985696 1.326697772688278 1.327033562016329 1.327372419695312 1.32773381848618 1.32811905118536
 9.390000000000001 1.298472692027663 1.298491406216151 1.29864934324211 1.298924123264682 1.299299766478372 1.299780123113052 1.300334523433957 1.300973037741687 1.301665246372204 1.302416489696837 1.303207088122278 1.304026122090582 1.30487166207917 1.305721648600821 1.306585292203683 1.307443203471264 1.308290073022433 1.309129951511425 1.309952829627832 1.310731948096612 1.311479307678082 1.312211849167917 1.312901353397157 1.313571001232198 1.314201803574795 1.314803131362063 1.315370565566474 1.315896507195856 1.316373117293394 1.316818966937628 1.317234127242452 1.317620669357115 1.317978464466218 1.318308913789712 1.3185842285829 1.318833880136434 1.319073589776314 1.319284928863885 1.319480848795839 1.319629831004212 1.319765206956379 1.319891378155059 1.320007176138307 1.320103502479516 1.320182028787413 1.320248346706058 1.320313597914841 1.320385804128481 1.32042445709702 1.320475768605826 1.320532420475587 1.320586034562305 1.320627682757302 1.320681126987206 1.320748069213957 1.320815631434798 1.320885185682272 1.320961244024222 1.321060378563783 1.321159101439379 1.321269244824718 1.321396300928792 1.321539251995865 1.321686000305475 1.321853388172425 1.322037227946778 1.322236422013852 1.322440942794217 1.322667172743685 1.322913074353304 1.323179590149356 1.323448602693344 1.323747474581992 1.324060578447231 1.324396396956198 1.324736132811223 1.325098418749824 1.325487487544696
 9.41 1.29582361740974 1.295839181223754 1.295994317766449 1.296265177195616 1.296639259704115 1.297102685519868 1.297654694905862 1.29828461816015 1.298968875615848 1.299709797641137 1.300493894639264 1.301305327048537 1.302136775342329 1.302988670029078 1.303841111652284 1.304697740790509 1.305540638057382 1.306376904101588 1.307190989606881 1.307968695292072 1.308719111911035 1.309443410252705 1.310138501141076 1.310804745435205 1.311439794029204 1.312037687852247 1.312610667868565 1.313131935077445 1.313610650513233 1.31405671524533 1.31447263037819 1.314861157051324 1.315221096439293 1.315549139751712 1.315829408233246 1.316086733163611 1.31631949585757 1.316538627664933 1.316732179970556 1.316886384194341 1.31702717179123 1.317148404251206 1.317271203099294 1.317369579895554 1.317447466235081 1.317521703748005 1.317593954099486 1.317663158989713 1.317705610153902 1.317756549362293 1.317808298420144 1.317869669167736 1.317911893480363 1.317971383268331 1.318031070476955 1.318107967086559 1.318175315112465 1.318255076604995 1.318351373649467 1.318455718366187 1.318565692910449 1.31869111947253 1.318841450277681 1.318988357586129 1.319152153693067 1.31933678092865 1.31953845165799 1.319741498281152 1.319970173233144 1.320215138983916 1.320487218038348 1.320758892936248 1.321052736252345 1.321368400596278 1.321706898612594 1.322049292980734 1.322416976415032 1.322798961664702
 9.43 1.293107209074657 1.293117072518156 1.293268028582694 1.29353803742473 1.293902639235492 1.294362084240974 1.29490895270194 1.295523404913922 1.29620455120722 1.2969333919469 1.2977098475328 1.298512838399521 1.299342315016434 1.300185947887676 1.301031907552152 1.301876584583531 1.302716649590252 1.303551293215518 1.304357196137297 1.305135189068323 1.305885922756095 1.306603067982877 1.307295935565695 1.307957646356341 1.308591701241367 1.309195041142089 1.309761927014584 1.31028938984969 1.310769850673006 1.311219380544889 1.311635960560456 1.31202676184958 1.312389135576891 1.312713902941775 1.312997615178373 1.313257043555579 1.313495349377039 1.313716303981149 1.313912708741056 1.314070825064653 1.314209644394582 1.314341718208227 1.314463238017717 1.314566555369922 1.314650831846448 1.314723259063644 1.314792708672589 1.314865332359097 1.314912061843711 1.314969068881704 1.315018605263073 1.315086362812536 1.315134763389533 1.315189098888219 1.315258741237462 1.315332392400842 1.315400544376643 1.315484889197854 1.315581008932161 1.315690495681947 1.315801761584283 1.315928568810929 1.316077289568327 1.316224896097594 1.316389030674521 1.316578745609566 1.316784283247848 1.316987155969144 1.317221836187878 1.317467956353123 1.317736888948586 1.318015566492607 1.318311331538154 1.318628986672808 1.318965684518763 1.319314737732818 1.319679609006365 1.320071671065383
 9.449999999999999 1.290327152357464 1.290337525434356 1.290487871025782 1.29074554928688 1.291109140407264 1.291558304611023 1.292100872156718 1.292703103337389 1.293375848480548 1.294100027948181 1.29486815213675 1.295661871477191 1.296476056434912 1.297315287509798 1.298154775236205 1.298992140182962 1.299828162953374 1.300652844185214 1.30146229455073 1.302230464756644 1.302981265544145 1.303701217688895 1.304390382001028 1.305052899325146 1.305683400540322 1.306287506560096 1.306857088332479 1.307380236839947 1.307854023099445 1.308308308162382 1.308727933114633 1.309123829076539 1.309488997202902 1.309818628682988 1.310104734740523 1.310362286633694 1.310603425655147 1.310823493131985 1.311029220425768 1.311187498932511 1.311333050082681 1.311470375341198 1.311592286207431 1.311695214215196 1.311778220932759 1.311857887962826 1.311937036942548 1.312003269543513 1.31206272747175 1.312114572467719 1.312176466306316 1.312245020796863 1.312288537783113 1.312353509143239 1.312422356789836 1.312495652669918 1.312567898764909 1.312658557090646 1.312757109697373 1.312865908669735 1.312983006126776 1.313110424221932 1.313259875143034 1.313414211112291 1.313582344386298 1.313769517256022 1.3139794520468 1.314187321118334 1.314419616864684 1.314672671714263 1.31494261812983 1.315220578608484 1.315517695681657 1.31584419191511 1.316185639908919 1.316533362297476 1.316903371749474 1.317297460967905
 9.470000000000001 1.287502070321783 1.287507153035926 1.287658388159219 1.287912535845495 1.288267436282769 1.288712999693243 1.289240816333302 1.289844876493518 1.290503650498643 1.291214258707619 1.291973281513566 1.292752939343792 1.293568472659788 1.294393951957226 1.295226987765964 1.296057940650042 1.296891391207683 1.297710010071291 1.298511717907453 1.299278005416938 1.300016393334696 1.300738692429857 1.301422383505733 1.302083287399812 1.302716934983767 1.303321097163446 1.303883094878874 1.304407919104257 1.304891970847975 1.305341161152585 1.305767731094818 1.30615593178558 1.306523424369951 1.306855970027181 1.307143149970694 1.307411645448081 1.307650537741104 1.307883298165693 1.308082938071941 1.308247528844109 1.30839482190062 1.308532838694059 1.30866370071117 1.308769559472856 1.308860246534176 1.308937903484343 1.309017451946723 1.309094553578831 1.30914890007233 1.309212973153027 1.309274774580874 1.309340576149962 1.309395359688517 1.309459657058902 1.309536200157609 1.309611850915258 1.309690851296595 1.309778803300484 1.309882558959909 1.309996810341965 1.310114299547856 1.310246518712892 1.310399990006483 1.310552895632134 1.310728857827443 1.310918868864092 1.311127561047843 1.311343666718537 1.311577058250081 1.311831428050448 1.312106538561667 1.31238784225982 1.312691921655033 1.31302308929147 1.313357847747328 1.313712819634823 1.314092017600192 1.314486744323678
 9.49 1.284634403788493 1.284647166143698 1.284785230803776 1.285039897921266 1.285387337682605 1.285826290308127 1.286343296052064 1.286937005202542 1.28758662808159 1.288292145045128 1.289039316482977 1.289815772818852 1.290617254510366 1.291428852049027 1.29225923596024 1.293084526803305 1.293905135171418 1.29471687169167 1.295514707025046 1.296277021866426 1.297017726944585 1.29772846302219 1.298413810895801 1.299072691395872 1.299703775386748 1.300302143766667 1.300864367467755 1.301394327456032 1.301879964731403 1.302329660327667 1.302752535312507 1.303150000787493 1.303519117888084 1.303853477783622 1.304143761677333 1.304408490806328 1.304657846441596 1.30488421988801 1.305092342484321 1.305255275603157 1.305412890651023 1.3055485390683 1.305684442329238 1.305799641941964 1.305887639448468 1.305970236424612 1.306060164480122 1.306141205258586 1.306195080437454 1.306263041728034 1.306332070875491 1.30640171965884 1.306455959890951 1.306527233418537 1.306603322122158 1.306686747916216 1.306762302748947 1.306857008602425 1.306969597492553 1.307081281469062 1.307203112615503 1.307345723049249 1.307495134921485 1.307656690417206 1.307830851755213 1.308026671188105 1.308244211002277 1.308460363517914 1.308700871088984 1.308960846103233 1.30923447098218 1.309526758181109 1.309832910189063 1.310162109528839 1.310510228756978 1.310863740463761 1.311248427273199 1.311652081843026
 9.51 1.281752231364007 1.281759653364037 1.281896397565755 1.282140464120422 1.282487543212912 1.28291523506171 1.283432659918916 1.284009298070242 1.284652389835014 1.28534514556617 1.286080555650261 1.286849300507448 1.287636140591508 1.288446086389828 1.289262138423406 1.290081437246852 1.290892573448388 1.291699247649847 1.292489700506671 1.293248372707913 1.293981134976238 1.294690778067916 1.295374192772829 1.296025889914466 1.296653830349927 1.297252344969914 1.297821194698741 1.298346250494324 1.298827433348187 1.299283164285457 1.299706234364866 1.300101044678748 1.30047539635304 1.300812180547279 1.301106418454602 1.301374871301746 1.301622240349044 1.301852996890428 1.302064882253423 1.302240097799148 1.302392674922316 1.302533005051227 1.302670869647774 1.302791110207436 1.302884998259276 1.302978295365942 1.303062553123663 1.303151893162248 1.303209947145082 1.303275806769125 1.30334913376491 1.303428099896537 1.303485726961676 1.303559496791558 1.303639891250977 1.303722222238283 1.303814871685382 1.303911331557729 1.304025523854328 1.304141620607725 1.304270553884005 1.30440311578279 1.304570888437234 1.304732064014013 1.304913194713328 1.305107972768898 1.305325830447952 1.305552140051224 1.305791633912954 1.306063554400872 1.3063451639162 1.306630354893643 1.306944509801384 1.307281821141073 1.307637271447827 1.307997033290217 1.308387849270262 1.308790962023425
 9.529999999999999 1.278859749468123 1.278860211116692 1.278993064864846 1.279232150862577 1.279571559293213 1.279998830373412 1.280498174353163 1.281073041515788 1.281702312177941 1.282387586689605 1.283110865434097 1.283866968828065 1.284650377321486 1.285445641397667 1.28624749157325 1.287061588398203 1.287865682455824 1.288664224362745 1.289448034768922 1.290200624357642 1.290928303845523 1.291634783982507 1.292313815551867 1.292966849370201 1.293589156287435 1.29418443718682 1.294749262984935 1.29527714463168 1.295761233110283 1.296213539437293 1.296638014662582 1.297032629869345 1.297404496174096 1.297745164726671 1.298039906710224 1.298315773341226 1.298569435869464 1.298804015578045 1.299018293783383 1.299188031835211 1.299348751116571 1.299502613043812 1.299638219066596 1.299763000667888 1.299856649363957 1.299955366704379 1.300041694272025 1.300133883683067 1.300203546586975 1.30027510466651 1.300349189637726 1.300427363249964 1.300499407285853 1.300570973561305 1.300661243925511 1.300747130260939 1.300837794483333 1.300943718541705 1.301052474418335 1.301177484128765 1.301309649721797 1.301455993279488 1.301620166917145 1.301789662783322 1.301970003059815 1.302172599961656 1.302399785737108 1.302628942667663 1.302876583068032 1.303144469286144 1.303428643703136 1.303731128733347 1.304043416824317 1.304386370456774 1.30474645214463 1.305109564434976 1.30550484990807 1.305919041177332
 9.550000000000001 1.27597092236147 1.275971223662248 1.276100756961571 1.27633689240818 1.276663660183871 1.277083470503493 1.277575933614948 1.278134799799192 1.278757929370235 1.279428722675137 1.280144250094015 1.280885982040035 1.28166395895942 1.28244273133144 1.283244739668421 1.284039994515741 1.284836976451828 1.28562688608816 1.286404194069271 1.28715268107274 1.2878719078092 1.288572645022332 1.289245213488868 1.289897654018587 1.290520777454319 1.291110594671938 1.29167740658037 1.292202984121584 1.292684158270597 1.293133840035468 1.293565070457306 1.293961440610258 1.294333171601518 1.294677754571318 1.294975490692932 1.295247231172676 1.295506517249902 1.295743920197 1.295958461319394 1.296133381955547 1.296298263476952 1.296451567288133 1.296593654826646 1.296719117563076 1.296821547001031 1.296922634677147 1.297016982161081 1.297114511055511 1.297186392996134 1.297260779651662 1.29734194272382 1.297427193947345 1.297497085089982 1.297572447952482 1.297666394368598 1.297763696205082 1.297851485361682 1.297961123771141 1.298082613399189 1.298212756244542 1.298344104338898 1.298496839746931 1.298665814566292 1.298837990927598 1.299026070994431 1.299229536963334 1.299461681063804 1.299691205558286 1.299944242742171 1.30022046494379 1.300513024524403 1.300812683878201 1.301139455432293 1.301482941646703 1.301845865014361 1.3022216880611 1.302620163345645 1.303040963459606
 9.57 1.273097812172555 1.273096163129164 1.273221785984331 1.273456770885558 1.273778018013127 1.274187287580095 1.274668659832299 1.275223575048354 1.275833793539651 1.276493375650362 1.277191401757433 1.277930812270589 1.278689917632333 1.279461708317944 1.280250134835476 1.281038467725763 1.281825027562413 1.282608574951809 1.283375290533113 1.28410929497826 1.284831598991959 1.285522423311696 1.286190048707728 1.286838415983089 1.287452885973583 1.288045399547788 1.288610807607053 1.289129781085501 1.289613960950022 1.290063628200277 1.290496323868698 1.290893249020482 1.291266664753596 1.291608562198773 1.291905492519511 1.292189906912071 1.292441146605479 1.292680962861525 1.292907606974754 1.293087610272475 1.293254194114755 1.293405909894415 1.293551789037033 1.293683543000939 1.293792453277214 1.293895601389691 1.293991998894947 1.294092847382308 1.294163828473841 1.294246153824356 1.294330635121398 1.294417884085252 1.294495822468935 1.294579642058194 1.294674814671504 1.294778942160065 1.294870256407799 1.294982689331343 1.295110622880054 1.295239899035995 1.295380089813939 1.29553693726136 1.295707423458433 1.295888250518027 1.296081750585701 1.296293025839699 1.296528828490946 1.296766850783042 1.297022034992258 1.29730239342753 1.297600888430451 1.297907742375269 1.298234427668877 1.298589706750811 1.298953602093238 1.299334856200953 1.299739831611372 1.300164580894521
 9.59 1.270263328924412 1.27025994954043 1.270381691956058 1.270606076317573 1.270924302803756 1.271322511625894 1.271802873027778 1.272338587285708 1.272937334708484 1.273589555637417 1.274280160446317 1.274998939541504 1.275748293361799 1.276507652378529 1.277285307095525 1.278062518049122 1.278837355808158 1.279614090973976 1.280370984180419 1.281101376093837 1.281807597413078 1.282502228869495 1.283160471226941 1.283803795281771 1.28441781186284 1.285003611831503 1.285565416081614 1.286082565539527 1.286560841164092 1.28701696394666 1.287442294911074 1.287844175113676 1.288218305643302 1.288561097621283 1.288858962201441 1.289142300570092 1.289403113946042 1.289645063580585 1.289865780757507 1.290049556793078 1.290220033036055 1.290378470867679 1.290529101701673 1.290663226984242 1.290775668194069 1.290879016842317 1.29098648447262 1.291084572661088 1.291167813016303 1.291252927179315 1.291338076823638 1.291436093655254 1.291512949412605 1.291602895866591 1.291696524820567 1.291806088110343 1.291905107604177 1.292018355202774 1.292151962839281 1.292287622479285 1.292433386120808 1.292588905794304 1.292772893562653 1.292954941521161 1.293151311797549 1.293367086551955 1.293605787976924 1.293846468297407 1.294111639770753 1.294396304686704 1.294699705367392 1.295013234167327 1.295347773473399 1.295700745704866 1.296080373313349 1.296466158782824 1.296870484629618 1.297302943402399
 9.609999999999999 1.267480550560868 1.267470800839827 1.267588372820476 1.267806366647877 1.268113542499328 1.268507720584362 1.268970421144748 1.26950464445449 1.27009055081983 1.270728220579243 1.27140314410344 1.272110731795365 1.272843274090202 1.273599731455363 1.2743612243905 1.275127553427498 1.275891669130472 1.276658442095775 1.277404252951993 1.278126422359944 1.278827351012677 1.279509869635477 1.280168278985857 1.280800999853564 1.281410813060575 1.281998179461096 1.282552389941566 1.28307045542065 1.283547916849241 1.284003895210465 1.284426111519668 1.284825486824427 1.285201952204542 1.285545228772039 1.285847157671166 1.286129670078395 1.286388437202417 1.286632330284145 1.28685967059671 1.287045489445461 1.287219338167964 1.287380318133997 1.287534230745553 1.287670567436838 1.287786009674264 1.287896988956454 1.288001276814237 1.288107184810643 1.288194004540907 1.288284487632463 1.288376805744941 1.288468750570166 1.288555243832156 1.288647267287118 1.288746582723447 1.28885741196172 1.288964546854694 1.289084919287305 1.289223001176662 1.289358614472044 1.289508291154898 1.289671853238831 1.289852872769612 1.290046001825161 1.29024239251555 1.290463856982997 1.290709777401858 1.290957615978628 1.29122568495193 1.291517006592513 1.291820823203245 1.29213944711911 1.292477780707196 1.292845026366696 1.293221146528896 1.293614983657171 1.294027140246977 1.294469838825845
 9.630000000000001 1.264746422972422 1.264740742917812 1.264853904467985 1.265066917766801 1.26536714299009 1.265752340345651 1.266207200073249 1.26672331244462 1.26729694776347 1.26792631636547 1.268588008618261 1.269279174921452 1.27000367570662 1.270738181437311 1.271495362609034 1.272247979749272 1.272995763417468 1.273750784205037 1.274495022735359 1.275209629663778 1.275899235677607 1.276567851496122 1.277221047870565 1.277850995584141 1.27845261545202 1.279035668321337 1.279586065071188 1.28010285661263 1.280579943888684 1.281029897874332 1.281450959576514 1.28185398003413 1.282222250318041 1.282569011531061 1.282873114807966 1.283159801315483 1.283416712252295 1.28366247884904 1.283895342368306 1.284084184104632 1.284254055384509 1.284422507566373 1.284574092040607 1.28471397022954 1.284832333587444 1.284943653600531 1.285059961786953 1.285164429696801 1.285253548912098 1.285348371046804 1.285444517746807 1.285539210689924 1.285633731585899 1.285725842176397 1.285833244235004 1.285947839567226 1.286060380010478 1.286179367434091 1.286319753739301 1.286465370859249 1.286616250758976 1.28678626543542 1.286973356917412 1.28716489726567 1.287370918572797 1.287595262963276 1.287845542593465 1.288098659651591 1.288370956357746 1.288661554963882 1.288980037753805 1.28930324704317 1.289648115179472 1.290011164542046 1.290396907542052 1.290799826622478 1.291220174258124 1.291658152955604
 9.65 1.262094870021753 1.26207791963702 1.262186390761163 1.262397123536855 1.262688658138472 1.263062404772094 1.263504893675508 1.264014525118202 1.264576629401372 1.265186156857915 1.265840907852436 1.266519032781239 1.267230342072335 1.267951996185438 1.268685715611965 1.269431420875037 1.270171682529475 1.270912941161807 1.271639597390259 1.272344181864763 1.273030725266948 1.273696058310147 1.274336811739395 1.274958366331423 1.275562552894666 1.276133282269257 1.276683335327027 1.277194772971506 1.277664866137919 1.278110445793192 1.278534842935945 1.278929318596491 1.279307893836842 1.2796478297507 1.279955377463461 1.280234728132211 1.28050135294573 1.280749433124483 1.280978449920626 1.281168734618002 1.281344788532137 1.281506543010244 1.281669909431216 1.281809549205629 1.281927213775736 1.282050404615471 1.282161763230439 1.282275421157923 1.282367009966875 1.282458711257916 1.282560046663336 1.282663517847089 1.282750716504789 1.282855114363712 1.282966783182791 1.28308200475261 1.283195410895406 1.283323683465063 1.283461634347108 1.283616955458712 1.28376678874868 1.28394119619745 1.284128049817093 1.284331691651301 1.28454231377539 1.284767448296291 1.285022437352548 1.285278643114309 1.285556247783328 1.285854963592953 1.286174932808124 1.286501937725368 1.286852790672789 1.287223234010066 1.287618620128447 1.288018991450738 1.2884469904313 1.288892449556042
 9.67 1.259517993568858 1.259502812857405 1.259606303559911 1.259800965817872 1.260090759804225 1.260457115723352 1.260886363811077 1.261384284334668 1.261934427592835 1.262529113915732 1.263166413664952 1.263831017233536 1.264523445045962 1.265240007558154 1.265958595257476 1.266691138662734 1.267417048324175 1.268141424823487 1.268862698773801 1.269550290819685 1.27022717163715 1.270885141933646 1.27152320244806 1.272140803950721 1.272726787243396 1.273296093159288 1.273838432563039 1.274346926350728 1.274816325449867 1.275262330819408 1.275681173449734 1.276080074362664 1.276447454611449 1.276793625280773 1.277096677486751 1.277381152376927 1.277642601130277 1.277892724957201 1.27811768509953 1.278309932830519 1.278492799454845 1.278658416308612 1.278818064759343 1.278967736205979 1.279083452078883 1.279203653839832 1.279321372982018 1.279438961030045 1.279534879539928 1.27963062009909 1.27973080432636 1.279837923871972 1.279934200417559 1.280033205676155 1.280146631392186 1.280269939341474 1.280384581331232 1.280517219200056 1.280662654817929 1.280813460086212 1.280972376937643 1.281148837336332 1.28134511327776 1.28154487678877 1.281755949927568 1.281995084783714 1.282253603478122 1.282508778163048 1.282791621022096 1.283099334270203 1.283417940153636 1.283748910949991 1.28410516896818 1.284482666548434 1.284876956062286 1.285286139912573 1.285724210533426 1.286177210390264
 9.69 1.257026193495827 1.257008062461016 1.257106272746222 1.257300534491778 1.257578877869198 1.25792942308118 1.258354020361609 1.258836089975552 1.259372152219262 1.259951237420173 1.260573345936906 1.261230398159263 1.261907434508232 1.262601425435983 1.263311101425869 1.264024462992427 1.264743080681373 1.265458695069611 1.266164896765223 1.266847056407475 1.26750678466681 1.268153902244859 1.268780909874428 1.269386958319505 1.269975088375258 1.270535330868034 1.271076146655358 1.271573856625935 1.272045421699644 1.272484572827543 1.272899100991866 1.273294037206022 1.273662562514593 1.274003677993338 1.274305304749186 1.274593393920237 1.274852166675762 1.275104904216204 1.275334707773172 1.275526708609441 1.275704008018955 1.275871857326819 1.276035757889303 1.276184691093837 1.276306878359011 1.276427661134574 1.27654431090143 1.276666429171636 1.276760597488403 1.276858807426091 1.276965620590208 1.277076658617407 1.277176383175485 1.277276895963377 1.277393058711159 1.277518703180038 1.277633581162356 1.277767004481582 1.27791755499231 1.278074074580258 1.278237305162261 1.278411438686268 1.278618907131342 1.278814802507649 1.279037546856462 1.279273872250148 1.279535960792172 1.279797864617084 1.280084435890523 1.280388226809202 1.280717679600911 1.281054236524507 1.281413479869912 1.281797161958101 1.2821962751411 1.282609341801983 1.283048564354857 1.283509545244861
 9.710000000000001 1.254637497731262 1.254611906376411 1.254706576248603 1.254886397487014 1.255158430261752 1.25550026477385 1.255910381255271 1.256386449968905 1.256904241208572 1.257469825299018 1.258076682595917 1.25871555348587 1.259381088386406 1.260059597745984 1.260752562043984 1.261450231790718 1.262156227527422 1.262854899826259 1.263551859290318 1.264219906553613 1.264873312281084 1.265510267168596 1.266124411942937 1.266725457361821 1.267307554213886 1.267862023318689 1.268391905526716 1.268883991719369 1.269348182808975 1.269783429738781 1.270196883482952 1.270590445046574 1.270959965465652 1.271299985807108 1.271600477168779 1.271878680679421 1.272146337498701 1.272388948817201 1.272624725856416 1.272814389868752 1.272998082137524 1.273165163976956 1.273329536732179 1.273478901779229 1.273601530525045 1.273720544407471 1.273847184895248 1.273962243488017 1.274062951716315 1.274158831141574 1.274268243356117 1.274382699983156 1.274482662676793 1.274590693122013 1.274709023034681 1.274832524161546 1.274954048280229 1.275091637199226 1.275244542757904 1.275400046826496 1.275565071306096 1.27574753812866 1.275952129257 1.276151626684778 1.276374922436506 1.276616648567535 1.27688359716406 1.277148340343107 1.277437650252533 1.277749869071017 1.278078729008059 1.278420412303972 1.278781791229877 1.279170288087697 1.27957046521015 1.279992694960747 1.280434719733777 1.280901711954308
 9.73 1.25234009227434 1.252317500602729 1.252397980066137 1.252574960802601 1.252833352980831 1.253169366800215 1.253569912490815 1.254025180313365 1.254533560559277 1.255081203550634 1.255672979640197 1.256295889211397 1.256940402678342 1.257604580485812 1.258284503109262 1.258973661054818 1.259661634859281 1.260346255090125 1.261025902345494 1.261686367254208 1.262327270475754 1.262956702700295 1.263562564648663 1.26415066707236 1.264719600753559 1.265271366505103 1.265795855170504 1.266283437623942 1.266744914770265 1.267176127544988 1.267578436914295 1.267970563875032 1.268335439454712 1.268669224711513 1.268972320734276 1.269251118642502 1.269513929586357 1.269760584746662 1.269988615334904 1.270185852593221 1.270364177794413 1.270536702241931 1.270703427269882 1.270847764243025 1.270972104556769 1.271096039637171 1.271215470940939 1.271336069955421 1.271437918198612 1.271540977219145 1.271647758596297 1.271763903939976 1.271859784890728 1.271975643119728 1.272091750328784 1.272223028250327 1.272345318647412 1.272484153313715 1.27263732407353 1.272799212781764 1.272966731323934 1.273152441616164 1.273352975605182 1.273565045268316 1.273787282613486 1.274029909679206 1.274301208534574 1.274569211279272 1.274861450043558 1.275177286988261 1.27550719430478 1.27585044421507 1.276217618971649 1.276607830857578 1.277021422186468 1.277441325302463 1.277886202580243 1.278360376425009
 9.75 1.25015305121854 1.250116669233409 1.250192788292213 1.250366028531861 1.250614240119683 1.250935833253437 1.251318508161301 1.251763485101877 1.252259864364194 1.252796196267702 1.253372851162273 1.253979449428205 1.254605841476216 1.255255017747449 1.25591174871347 1.256581074876265 1.257254356768244 1.257929934952239 1.258601730021502 1.259245912599709 1.259874163340954 1.260488932929753 1.261089142081041 1.261669761540176 1.262229162082932 1.262768634515502 1.2632915596745 1.263774148426954 1.264223681670313 1.26465009033244 1.265053025371613 1.265436547776528 1.265799608566292 1.266138538790428 1.26643120952887 1.266708421891964 1.266967757020466 1.267214526085544 1.26744653028877 1.267638130862126 1.267820279068 1.267985066199184 1.268151583578871 1.26830207256066 1.268421874528545 1.268548650896921 1.268670653110581 1.26879070264471 1.268890561004885 1.268997279727077 1.269108130377643 1.269226264553328 1.269328343881259 1.269434200018945 1.269558574654275 1.269692409505511 1.269812466321293 1.269957336880626 1.270108022992886 1.27027667649781 1.270441189265498 1.270628143196403 1.270831760221336 1.271044632301453 1.271270851428257 1.271519629623592 1.271790628939639 1.272063121458909 1.272352639294243 1.272671684588802 1.273013869516066 1.273356226279827 1.273726967114181 1.274124364283528 1.274534380082561 1.274963366836261 1.275414476899892 1.275884992658995
 9.77 1.248060996775024 1.248021844479571 1.2480963231379 1.248255272885801 1.24849603388924 1.248804526344359 1.249179150477474 1.249606296545078 1.250083904833837 1.250606305660595 1.251165369372369 1.251755956346349 1.252363296989905 1.252994991740577 1.253645131066081 1.254297715464307 1.254955725463317 1.255614891621349 1.256267854526813 1.256898644798293 1.257518723084545 1.258121690064496 1.258709606447247 1.259281222972069 1.259834880408406 1.260362179555869 1.260875151244242 1.261352966333478 1.261792765713698 1.262217400305192 1.262618731058416 1.262996278953995 1.263355175002718 1.263684120245541 1.263978255753583 1.264257042628126 1.264509032000616 1.264754155032659 1.264985742916021 1.265175546872628 1.265354338154563 1.265522978044066 1.265688047853531 1.265839438925506 1.265963372632691 1.266087400377936 1.266208963594241 1.26633509374475 1.266432822322753 1.266539560851683 1.266651640885114 1.266766834006758 1.266870031830462 1.266985646000207 1.267102498190107 1.2672371801044 1.267364283477455 1.267509550073758 1.267666901687918 1.267829210144658 1.267995357298816 1.268183035035337 1.268397315269274 1.268608109945779 1.268836991040104 1.269088630557593 1.269356710533682 1.269630493033887 1.26992896015381 1.270250714019123 1.270588826785573 1.270940250638967 1.271314817795176 1.271709290500122 1.272128731029776 1.27255399169015 1.273008764817295 1.273490442777286
 9.789999999999999 1.246078469295683 1.246030796693069 1.246102384955 1.246248354216163 1.246479094641169 1.246774936424564 1.24713329979082 1.24754952499434 1.248017132319455 1.248518542080428 1.249060984621448 1.249630250316635 1.250231919570038 1.250845602815633 1.251470740517326 1.25211097316895 1.252758041294267 1.253401215446967 1.254034106210666 1.25465305419891 1.255257460055167 1.255852154452837 1.256429158095243 1.256989951715633 1.257527936077183 1.258054741972991 1.258560090226082 1.259026581689402 1.259463497245822 1.259879807808135 1.260275474319054 1.260648667751216 1.260997639107177 1.261331079419411 1.261622869750314 1.261892311192196 1.262146504867287 1.262389701927729 1.262618633555583 1.262803590962819 1.262989845391321 1.263154388112885 1.263314170429214 1.263464243671921 1.263588579202524 1.263717108412447 1.263834102723015 1.263960493585456 1.264064832480897 1.264168840920362 1.264281420444771 1.264400022624935 1.264501089061557 1.264617281385228 1.264735531256426 1.26486891036551 1.264993880432721 1.265140063208174 1.265300320471863 1.26546417403365 1.265640395733264 1.265825047440302 1.266033721054217 1.266249148504323 1.266480881749784 1.266733282779614 1.267005413612672 1.267279596297655 1.267585302913098 1.267905405567365 1.268253316398646 1.268600757574954 1.268978511294112 1.269378709783758 1.269796425301329 1.270230310134063 1.270688906598988 1.271170637042917
 9.81 1.244196157295862 1.244147544389207 1.24420841225877 1.24435014103814 1.244569240890592 1.244852252009089 1.245202554616279 1.245595048964496 1.246048285335761 1.24653631404178 1.247055965423944 1.247615019853333 1.24819260773071 1.248788869486523 1.249401445580906 1.250025976503679 1.250649642774344 1.251276374942091 1.251904633585792 1.252509059314001 1.253100792764959 1.25367609460659 1.254240725536499 1.254797476281973 1.255327857599984 1.255843380277183 1.256339445129901 1.256795653004154 1.257229484775632 1.257635881349709 1.258026073661435 1.258394912675539 1.258744289386427 1.25906940481818 1.259357390024555 1.259624276088985 1.259882024124575 1.260117015274103 1.260343600710017 1.260527511634439 1.260707149279155 1.260875204905622 1.261039729804963 1.261182715297965 1.261303702735078 1.261433873496415 1.261554108991749 1.261676520660509 1.261779779971784 1.261889898424315 1.261998457546494 1.262116718896366 1.262217784061623 1.262335124659602 1.262460312337281 1.262588818771282 1.262717875667862 1.262861194762914 1.26302438782196 1.263192106640155 1.263362463042274 1.263553658882717 1.263764966045502 1.26398395644426 1.264211842022234 1.264466324752271 1.264736866636824 1.265021609707941 1.265319606027264 1.265646007686023 1.265992276805034 1.266347645534688 1.266728116054952 1.26713038057536 1.267546741335007 1.267988970602544 1.268450420676174 1.268935033883641
 9.83 1.242427427476748 1.242370684269137 1.24241782175031 1.242551640052774 1.242759199338479 1.243034879798822 1.243363361654644 1.243750335156233 1.24418070058332 1.244650638245084 1.245160768480146 1.245692341656574 1.24625730817188 1.24683300845302 1.247430462956395 1.248035312167851 1.248647446602674 1.249260106805599 1.2498673933508 1.250458116841897 1.25103561791195 1.251603737223465 1.252155795468386 1.252698573368102 1.25321946167344 1.253725181164671 1.254210702651504 1.254665996973088 1.25508401499801 1.2554922676243 1.25587855577942 1.256235110420273 1.256583312533196 1.256903483133964 1.257182923267784 1.257454834009298 1.257700806462581 1.257937211761141 1.258158911067913 1.258345565575267 1.258517716504995 1.258686835108322 1.258849122665895 1.258991490487785 1.25911656991349 1.259244882311924 1.259363349081424 1.259487701649742 1.259587131474049 1.259695840040927 1.259808888866372 1.259922529495789 1.260029513503988 1.260142582495189 1.26026794810301 1.260399621990471 1.26052878584999 1.260678421403377 1.260836160401836 1.261004384625958 1.261180885885717 1.261370996020474 1.261582206898963 1.261798230419294 1.262032228508949 1.262283943124776 1.262564606252983 1.262842339909139 1.263146436138166 1.263474807014333 1.263817534641256 1.264177081151888 1.264558568708516 1.264964949502755 1.265386905755543 1.265828809717135 1.266293123667096 1.266779769914296
 9.85 1.240754534747459 1.240695931241937 1.240738228338652 1.240861166169037 1.24105651489373 1.24131393470258 1.241634885814639 1.242003698478169 1.242416112970635 1.242869899598713 1.243364098698283 1.243878620634432 1.244421075801453 1.244984684622846 1.245565067551316 1.246148395068775 1.246744827686337 1.247343345944326 1.247937790412268 1.248515661688895 1.249076490402141 1.249635697209147 1.250173252796257 1.250702107879016 1.251213813202174 1.251707189539683 1.252184407694696 1.252631308499569 1.253045532815857 1.253439991534315 1.253820745574899 1.254174845886764 1.25451862344826 1.254830649266937 1.255113924379542 1.255373399852014 1.255616456779491 1.2558513462863 1.256074259525965 1.256259737681198 1.256434001963902 1.256597233615171 1.256753573905282 1.256900064133702 1.257025055629082 1.257146219749254 1.257270807881234 1.257388571441217 1.257491941874573 1.257595560655852 1.257705819288775 1.257822549306237 1.2579319522703 1.258048979772194 1.258169393432314 1.258307164900218 1.258433645854621 1.258584238003398 1.258738813083573 1.258905532861325 1.259082269131978 1.259279433720001 1.259487358479003 1.259707935291729 1.259944456070059 1.260199062755001 1.260475717316689 1.260758601754374 1.261064378096429 1.261395018400335 1.26174130475268 1.262103049269155 1.262482684094547 1.262891571402734 1.26331846339668 1.263758852308429 1.264228590399099 1.264714959958875
 9.869999999999999 1.239194982246801 1.239130318446378 1.239160835162517 1.239274062525591 1.239451980694941 1.239707129858878 1.240005630234687 1.240356282068622 1.240755265635908 1.241195941240742 1.241668049216289 1.242165419924686 1.242694003757042 1.243237601133432 1.243795212502905 1.244370228343477 1.244944839162134 1.245524915494834 1.246104757906498 1.246667366991022 1.247221673371267 1.247757817699063 1.248290010655206 1.248805472949463 1.249304175320563 1.249795688536206 1.250260743393054 1.250698840716737 1.251106231361849 1.251497826211949 1.251871536179557 1.252217022206159 1.2525537652622 1.25286411634709 1.253136486489197 1.25339195674585 1.253641778203334 1.253868071976895 1.254085759210734 1.254268521078008 1.254436008780827 1.254601763550257 1.254759626646313 1.254906139357961 1.255026913003118 1.255144858928644 1.255268568510349 1.255391713152984 1.255490364290244 1.255593833384764 1.255709081928116 1.255821021440809 1.255925093472286 1.256044199600921 1.256164991434018 1.256301120607807 1.256433508787443 1.256578137667 1.256737958969472 1.256910724446768 1.257084195879709 1.257283285078025 1.257495313880351 1.257713124154223 1.257949417796076 1.258202316731239 1.25848338291393 1.258769458327254 1.259070144983198 1.259403614922623 1.259752180215263 1.260111912959722 1.260499695283462 1.260911589342804 1.261341517322919 1.261779561437824 1.262251783930376 1.262749057072264
 9.890000000000001 1.237739931364731 1.237664337272378 1.23769167361178 1.237790670512253 1.237961628131856 1.238195466657382 1.238486466304363 1.238817787317066 1.239204929968498 1.239622264560402 1.240074051423257 1.240557660916279 1.241065513427423 1.241597799373377 1.242139689199569 1.242687343380158 1.243248812418045 1.243816176844861 1.244377757220977 1.244925864135496 1.245465388206258 1.245990560079834 1.246509580431533 1.247009189965396 1.247506949414196 1.247979429539442 1.248440821131372 1.248870185008958 1.249267652019901 1.249650693040636 1.250012418976326 1.250357710760862 1.250687279356867 1.250990805755688 1.251260060977402 1.251518496070811 1.251755952113442 1.251982200211548 1.252202681500101 1.252379417142801 1.252546358332063 1.252708446289026 1.252860942263545 1.253005117534193 1.253123813408258 1.253246561221742 1.25336426233936 1.253487018154538 1.253585790089408 1.253693989594813 1.253806878150298 1.253920247264113 1.254028278473206 1.254140923343226 1.254267763468518 1.254400130472118 1.254528256005755 1.254674561749847 1.254834599413495 1.255007770734484 1.255184547479277 1.255380101443013 1.255594824449504 1.255816698351232 1.256049195029341 1.256308036393639 1.256587924382592 1.256872340963316 1.257178518131578 1.25751253791179 1.257859392357001 1.258229053548897 1.258611063597792 1.259023324642627 1.259455998850958 1.259902318418958 1.260373875571405 1.26086655256168
 9.91 1.236388071763508 1.236308167382164 1.236325163348617 1.236418419791144 1.236578696866532 1.236800204760069 1.237069493685553 1.237389933885286 1.237756535630078 1.238160639219242 1.238599314980599 1.239058283270474 1.239551434473697 1.240061059003606 1.240581277302041 1.241120699839348 1.241661457114378 1.242209409654486 1.242758958015531 1.243288812781876 1.243813044566387 1.244330664010434 1.24483650178389 1.245326118585129 1.245805595141029 1.246271372206968 1.246722420566825 1.247139871032982 1.247534284446317 1.247904921676212 1.248264223620544 1.248605271205691 1.248924775386526 1.249226807146421 1.249487317497242 1.24974588747935 1.249977948161603 1.250199200641348 1.250416556044426 1.250595065525171 1.250756880266402 1.250919051479431 1.251070900404056 1.25120890830856 1.251330876489711 1.25145220627276 1.25156944901144 1.251686206087964 1.25179009891302 1.251897678925776 1.251999817593871 1.252119076413418 1.252225926908999 1.252337750633664 1.252464049168928 1.252598534124769 1.252729937139625 1.252873269880391 1.253037324042419 1.253207291349508 1.25338382355391 1.253582912436322 1.253794719805879 1.254016677500159 1.254251797385173 1.254510581355362 1.254789211333595 1.255075409271165 1.255383447147782 1.25571937697157 1.256071110779063 1.256435010635201 1.256823038633321 1.257235436895157 1.257669627570831 1.258119612838847 1.258593714906089 1.259093586007813
 9.93 1.235153801398556 1.235063786731122 1.23507582232837 1.23515652831755 1.235304374854185 1.235506532122079 1.23576546033331 1.236071839728237 1.236417060575491 1.236808713171983 1.2372220378429 1.237672624941706 1.238138614850141 1.238631157978221 1.239135014764239 1.239654325674762 1.240181911204635 1.240715641876977 1.241249638243182 1.24176402088292 1.242271610404135 1.242775137443046 1.243263872664144 1.243748796760195 1.244219240452238 1.244674784489585 1.24511249964982 1.245526256738798 1.245911716590645 1.246276770067759 1.246628948060807 1.246962791488726 1.24727736129872 1.247574088466262 1.247830183995093 1.248077068917219 1.24830742429291 1.248531461210702 1.248739300787395 1.248911434168049 1.249074962525987 1.249232237062791 1.249387139008301 1.249525629620615 1.249642500186088 1.249757312019326 1.24987804646319 1.249996414888793 1.250097978695496 1.250199619310905 1.250311028190877 1.250428036819508 1.250526126709137 1.250644559400342 1.250764866461939 1.250902339490975 1.251035460112733 1.251180069980721 1.251342670776677 1.25151676421056 1.251686062020551 1.251884195973045 1.252099807862654 1.2523196895122 1.25256392277271 1.252819899523415 1.253103841671745 1.253389021153325 1.253695199931969 1.254031229999681 1.254383453376643 1.254754042111215 1.25514373827993 1.255553523987488 1.255988681366748 1.256441932578728 1.256918319812595 1.25742599528566
 9.949999999999999 1.234035846539023 1.233938571588365 1.233936836820109 1.234009972360482 1.234144938363764 1.234336235012283 1.234576682516419 1.234868701114602 1.235198391073311 1.235569922687078 1.235969766278482 1.236398022198154 1.236850720824774 1.237317662565072 1.237806837853826 1.238309717153866 1.238816340956067 1.239337349779358 1.239853364170711 1.240357614705151 1.240850171985748 1.241337226643621 1.241816649337935 1.242290700755904 1.242746311612787 1.243185922651888 1.24361965464456 1.244021048390198 1.244398944716242 1.244760554478177 1.245101898559533 1.245424157871878 1.245736053354826 1.24602907597603 1.246285276731187 1.246526076644028 1.246749976766328 1.246969528177897 1.247173531986583 1.247346929328269 1.247503661366872 1.247662919294344 1.247816724330669 1.247948167723859 1.248066150749959 1.24818246471304 1.2483013609452 1.248409770806562 1.24851382568527 1.248619216997492 1.248731816187413 1.248838234727237 1.24894711411718 1.249061315885476 1.249183591588365 1.249320862810098 1.249449731162929 1.249597698287118 1.249756145850923 1.249929285550601 1.250107829110402 1.250301198282567 1.250517234847327 1.250743780612896 1.250977877415468 1.251239267119215 1.251523721616282 1.251807312826785 1.252119082698803 1.252449313208376 1.252811716359501 1.253175514184126 1.253565288742145 1.253983932121394 1.254418886437646 1.254874973834605 1.255349946483897 1.255855796585071
 9.970000000000001 1.233033081788058 1.232928006557008 1.232922131426902 1.232980436522958 1.233107041998219 1.233281628033557 1.233512714837668 1.233788442647075 1.234096851726125 1.234450352366994 1.23483348488968 1.235238939642009 1.235677486999632 1.236132187366025 1.236595731172488 1.237085388878149 1.237575080969956 1.238075157962685 1.238579240398935 1.239064348849129 1.239543603911514 1.240022136212159 1.240486066404958 1.240942595171624 1.241390443221697 1.241825031292535 1.242244650149318 1.242641460585048 1.243007133420547 1.243359049504456 1.243700229713233 1.24401587495116 1.244321276150331 1.24460333427066 1.244852350299877 1.245091485253527 1.245315760174968 1.245527146135375 1.245732094233732 1.245899645596837 1.246056791379297 1.246212922763529 1.246360570959756 1.246489287206011 1.24660412276813 1.246721818939753 1.246834747042322 1.246951558425082 1.247053914465072 1.247154776567134 1.247260486163901 1.2473767447158 1.24747637371105 1.247592634665659 1.247719029123422 1.247852548655917 1.247983524862504 1.248128259370324 1.248290453834291 1.248457639937097 1.248638979389201 1.248836153928831 1.24904790532198 1.249275495362399 1.249509075871599 1.249770118698844 1.250054785721147 1.250344718843268 1.250657359997709 1.250992421144707 1.251346204272234 1.251715361395989 1.252106974559396 1.252527115833597 1.252963527317445 1.253420861137503 1.253896269448037 1.254403304431008
 9.99 1.232163100102802 1.232052214594159 1.232033719105814 1.232085163761986 1.232193388714497 1.232358544142773 1.232573460253846 1.232829157282348 1.233125285490518 1.233459535168197 1.233820466632831 1.234217000229467 1.234629296330758 1.235066765336957 1.235518137675923 1.235984743803116 1.236459104201598 1.236946089382035 1.237426759882693 1.237895236269442 1.238370669135752 1.238831979102694 1.239284766818941 1.239731812960765 1.24016356823204 1.240585943364237 1.240999129116427 1.241386396275283 1.241742965655071 1.242082968097658 1.242416884472506 1.242730525676676 1.243026882634821 1.243301886299193 1.243549857649634 1.243783967693584 1.24400115746607 1.244208938029715 1.244409940474732 1.244578935918921 1.244727935507671 1.244877070413962 1.245026171838355 1.245152111008999 1.245270829181625 1.245386087639546 1.245496577693655 1.245614560682425 1.245710857971905 1.24581421095572 1.245917101055068 1.246035349718718 1.246132728423009 1.246249138671848 1.246369181996705 1.246507259956615 1.246633734138172 1.246781776155526 1.246943637650386 1.247110130292008 1.247290995777201 1.247484405830319 1.247700842203258 1.247927376675453 1.248165211053878 1.248423757173035 1.248706086894959 1.248997722109206 1.249311314732854 1.249643086710498 1.250005720014244 1.250376206643705 1.250764488625997 1.251189298015734 1.251623246895021 1.252084767373452 1.2525595915881 1.253066131703518




==> SI/Cu_ImEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 361919.171371225 360829.5930847519 359431.4040409825 357726.9177664344 355719.2573812076 353412.4970513295 350811.8003382556 347923.5450039086 344755.424753209 341316.5199488425 337617.3313694412 333669.7734251105 329487.1257019998 325083.9440934767 320475.934923461 315679.7972458872 310713.0398240567 305593.7801117878 300340.5328760156 294971.9959573298 289506.8401297769 283963.5091819101 278360.0352938094 272713.8736248281 267041.7588407366 261359.5851694366 255682.3105373753 250023.8844424715 244397.1984853559 238814.0579160195 233285.1721528442 227820.161982038 222427.5810286522 217114.9490835064 211888.7949505313 206754.7066241145 201717.3867957907 196780.7119065045 191947.7931900893 187221.0383839497 182602.2130054417 178092.5003008602 173692.5591642118 169402.5794927614 165222.3345948278 161151.2303926298 157188.3512701004 153332.5025039441 149582.2492875639 145935.9524137518 142391.800725147 138947.8404733035 135602.0017495509 132352.1221652853 129195.9679673535 126131.2527770672 123155.6541402107 120266.8280711305 117462.4217674136 114740.0846634358 112097.4779817217 109532.2829310567 107042.2076899573 104624.9933037255 102278.4186130789 100000.3043224242 97788.51630633578 95640.96824378308 93555.62366117749 91530.49745739978 89563.65697663213 87653.22268805208 85797.36852523303 83994.321932415 82242.3636596361 80539.8273440187 78885.09891025299 77276.61581948504
 0.03 43165.58420549604 43269.87485367961 43401.98694920699 43560.45927955445 43743.52922843391 43949.14715987645 44174.99371692875 44418.50011498915 44676.871473141 44947.11317380329 45226.06017249246 45510.40909742183 45796.75288607245 46081.6176067871 46361.50101277141 46632.91227918908 46892.41228720229 47136.65374769362 47362.42040741671 47566.66455598946 47746.54205672548 47899.44415946381 48023.02541916884 48115.22713811821 48174.29586816705 48198.79664749627 48187.6207968478 48139.98825621402 48055.4445967688 47933.85298731264 47775.38152326315 47580.48643407367 47349.89176819906 47084.56621126473 46785.69772247442 46454.66667755611 46093.01818602155 45702.43420951847 45284.70605056745 44841.70771131419 44375.3705444372 43887.6595371476 43380.55148798768 42856.01525799215 42315.99420519492 41762.39084624985 41197.05373225472 40621.76647831445 40038.23884804339 39448.09976478157 38852.8921001718 38254.06907709177 37652.99211680515 37050.92995858295 36449.05888294269 35848.46387610038 35250.14058234233 34654.99790201244 34063.86110499396 33477.47534236676 32896.50945187592 32321.55996558218 31753.15524030089 31191.75964296764 30637.77773376181 30091.55839958898 29553.39889933494 29023.54879015469 28502.21371097334 27989.55900539803 27485.71317142521 26990.77112974434 26504.79730615465 26027.82852669811 25559.87672664028 25100.93147646584 24650.96232966338 24209.9209983117
 0.05 11337.54176495285 11384.34521966569 11444.21681938896 11516.92784358895 11602.1982407569 11699.69642396165 11809.03911641556 11929.7912882727 12061.46623028972 12203.52581347535 12355.38098626658 12516.39256192987 12685.8723486288 12863.08467277237 13047.2483427314 13237.53909468872 13433.092555223 13633.00774622649 13836.35114700167 14042.16131602902 14249.45406118823 14457.22813247529 14664.47139589586 14870.16743171389 15073.30248513217 15272.87268335563 15467.89142042744 15657.39680080237 15840.45902485285 16016.18759483033 16183.73821855822 16342.3192905071 16491.19783594124 16629.70481340897 16757.23968369874 16873.27416906858 16977.35514452174 17069.10662248472 17148.23081272377 17214.50825995827 17267.79708165731 17308.03134725061 17335.21865684117 17349.43699198227 17350.83092280742 17339.60726455281 17316.03028219877 17280.4165446217 17233.12952945459 17174.57407705887 17105.19078695151 17025.45044309364 16935.848546047 16836.90002056296 16729.13415709093 16613.08983535825 16489.31106791531 16358.3428916448 16220.72762593382 16077.00150767922 15927.69170566385 15773.31371017879 15614.36908810663 15451.34358901627 15284.70558411646 15114.90481711233 14942.37144403254 14767.51533785578 14590.72563317227 14412.37048607443 14232.79702488791 14052.33146814269 13871.27938726216 13689.92609274242 13508.53712403948 13327.35882492192 13146.61898763303 12966.52755079944
 0.07000000000000001 4393.175471442611 4413.996824624431 4440.6973597731 4473.224337325221 4511.512855992339 4555.485603001409 4605.05257285163 4660.110761524295 4720.543844112214 4786.221844833078 4857.000809342349 4932.722490148684 5013.21405673726 5098.287842700528 5187.741142734969 5281.356072758193 5378.899506603087 5480.12310272451 5584.76343407947 5692.542233786403 5803.166768309145 5916.330348727693 6031.71298913929 6148.982219376463 6267.794057040539 6387.794141348287 6508.619028506832 6629.897645311828 6751.252894463159 6872.303401780944 6992.665392162506 7111.9546778386 7229.78873935996 7345.788876872723 7459.582406721417 7570.80487634436 7679.102268882389 7784.133167978328 7885.570852954735 7983.105294954085 8076.445025718592 8165.318852462276 8249.477394707568 8328.694421960636 8402.767974601902 8471.521254269861 8534.803274204151 8592.48926436474 8644.480830532322 8690.705870895914 8731.11825772964 8765.697295545389 8794.446970490033 8817.395008661946 8834.591763398294 8846.108953398907 8852.038274792678 8852.489910925138 8847.590963776198 8837.48383054451 8822.324548111626 8802.281126885766 8777.531893988456 8748.263863956907 8714.671153160063 8676.953452034113 8635.31456709564 8589.961042544681 8541.100869174334 8488.942286300045 8433.692680543589 8375.557583579419 8314.739769392634 8251.438450218908 8185.848569142323 8118.160186316435 8048.557954941771 7977.220682470955
 0.09 2122.280521213184 2132.922372274722 2146.583029635063 2163.246034555248 2182.891087760515 2205.493942855574 2231.026283326952 2259.455584639479 2290.744963181812 2324.853014067824 2361.733640055804 2401.335874103767 2443.6036983345 2488.475862435096 2535.885704758745 2585.760979626979 2638.023694543122 2692.589961216258 2749.369864453261 2808.267353097104 2869.180157265399 2931.999736166444 2996.611260733187 3062.893635211458 3130.719561660683 3199.95565106732 3270.462584428968 3342.095326737207 3414.703396268819 3488.131190988957 3562.218373179571 3636.800312638283 3711.70858795562 3786.771544484257 3861.814906677034 3936.662441508578 4011.13666872786 4085.059612737598 4158.253589983988 4230.542024890483 4301.750286605711 4371.706538181079 4440.242589268872 4507.194743055466 4572.404627931632 4635.720004363858 4696.995537573936 4756.093526959803 4812.884583695515 4867.248248622934 4919.073543378276 4968.259448664618 5014.715304663811 5058.361129752236 5099.127854916248 5136.957472525133 5171.803099382142 5203.62895520844 5232.410258892828 5258.133045937063 5280.793911520435 5300.399684480271 5316.967038243205 5330.522045336354 5341.099682552825 5348.743294141869 5353.504020543952 5355.440200201822 5354.616751860707 5351.104544536411 5344.979761993764 5336.323268155418 5325.21997936846 5311.758248910367 5296.02926853241 5278.126491232843 5258.145078838334 5236.181377362617
 0.11 1178.336724831533 1184.416030048071 1192.223938763481 1201.754123247074 1212.998770126502 1225.948533581561 1240.592480838538 1256.918030381106 1274.910883365585 1294.554948802773 1315.832263145878 1338.722905004026 1363.204905783154 1389.254157140481 1416.844316224438 1445.946709758277 1476.530238111463 1508.561280587278 1542.003603236379 1576.818270582771 1612.963562719025 1650.394899289546 1689.064771932261 1728.922686787915 1769.915118709997 1811.985478814707 1855.074096997138 1899.118221004579 1944.052033598554 1989.806689252103 2036.310371716244 2083.488373648553 2131.263199326715 2179.554691270742 2228.280181369889 2277.354666855669 2326.691011182656 2376.200169577154 2425.791438693868 2475.37272948701 2524.850862060106 2574.131880914023 2623.121388671833 2671.724896029047 2719.848185365519 2767.397685168153 2814.280852158475 2860.406557802851 2905.685475711638 2950.030466312345 2993.356955114938 3035.58330087832 3076.631150037194 3116.425773858681 3154.896384967155 3191.976430101163 3227.603856244351 3261.72134759759 3294.276531225691 3325.222149611816 3354.516198777666 3382.12203106916 3408.008422156444 3432.14960224488 3454.525251931133 3475.120463557628 3493.925669311617 3510.936537675438 3526.153840156558 3539.583290505151 3551.235358860107 3561.125063449496 3569.27174260769 3575.698809959137 3580.43349565946 3583.506576580552 3584.95209828089 3584.807091519163
 0.13 719.544285962714 723.3178545279839 728.1658693565267 734.0855090877859 741.0732875729261 749.125031473781 758.2358540567682 768.4001253200121 779.6114386163925 791.8625739609164 805.14545823782 819.4511225511635 834.7696569923788 851.0901631292631 868.4007045531358 886.6882558541987 905.9386504293235 926.1365275613014 947.2652792436684 969.3069972602219 992.2424210627605 1016.050887023912 1040.710279673569 1066.196985556759 1092.485850377017 1119.550140111766 1147.361506803992 1175.889959746796 1205.103842783438 1234.96981844422 1265.452859632375 1296.516249553094 1328.121590552225 1360.228822493472 1392.796251254501 1425.780587862874 1459.136998722055 1492.819167295767 1526.779367526018 1560.968549156641 1595.336435020812 1629.831630228901 1664.40174306327 1698.993517250847 1733.552975144296 1768.025571200337 1802.356355001479 1836.4901429275 1870.371697447965 1903.945912879501 1937.158006333898 1969.953712478148 2002.279480637365 2034.082672698569 2065.311760219406 2095.916519112595 2125.848220265598 2155.059814466335 2183.506110040227 2211.143941661233 2237.932328879172 2263.832623006556 2288.808641128615 2312.826786138322 2335.856151851601 2357.868612423783 2378.838895463857 2398.744638424977 2417.566428034869 2435.287822714883 2451.89535811846 2467.378536095534 2481.729797556198 2494.944479862269 2507.020759516958 2517.959581048926 2527.764573096179 2536.441952786367
 0.15 470.7454794407134 473.239733754266 476.4447841565217 480.3592269650329 484.9813269998974 490.3090059537025 496.3398287491933 503.0709879376438 510.4992862004308 518.6211170263764 527.4324436481022 536.9287763319362 547.1051481278613 557.9560891986314 569.4755998604551 581.6571224815773 594.4935123996121 607.9770080335497 622.0992003818797 636.8510021141606 652.2226164794604 668.2035062712824 684.7823631046526 701.9470772768126 719.6847084981741 737.9814577946178 756.8226408955486 776.1926634340986 796.0749982961148 816.4521654628124 837.3057146977989 858.6162114323107 880.3632262025014 902.5253279892297 925.080081803617 948.0040508504069 971.2728035855909 994.860925964597 1018.742039152465 1042.888822937652 1067.273045056449 1091.86559659544 1116.636533595144 1141.55512492915 1166.58990648002 1191.70874157641 1216.878887595772 1242.067068574279 1267.239553600985 1292.362240707535 1317.400745898815 1342.320496904821 1367.086831170676 1391.665097541227 1416.020761040014 1440.119510090766 1463.927365483791 1487.410790350803 1510.536800380626 1533.27307348558 1555.588058114908 1577.45107940767 1598.83244238355 1619.703531386039 1640.036905018443 1659.80638584887 1678.987144205337 1697.55577543581 1715.490370069526 1732.770576384483 1749.377654960371 1765.29452487538 1780.505801287932 1794.997824229205 1808.758678517951 1821.778204794373 1834.048001753267 1845.561419737205
 0.17 333.2580289965167 334.4357128402531 336.1515804213762 338.3938024095067 341.141050227425 344.3699992809695 348.0594511562631 352.1919852069631 356.7542191583509 361.7363877594565 367.1316821190766 372.9355574665119 379.1451314831373 385.7586396565387 393.1452772149154 401.6432883057562 410.6044697894321 420.0245778253291 429.8990082354039 440.2227780376082 450.9905066493944 462.1963968695102 473.8342157543753 485.8972755135156 498.3784145566739 511.2699788332602 524.5638036126395 538.2511958612662 552.3229173797386 566.769168869347 581.5795751034433 596.7431713838849 612.2483914666741 628.0830571436231 644.2343696682387 660.6889032138772 677.4326005504321 694.450771122212 711.728091704129 729.2486098057016 746.9957499825913 764.952323203353 783.1005394047047 801.4220233519237 819.8978339019193 838.5084867451773 857.2339806792072 876.0538274404458 894.9470850939762 913.8923949511125 932.8680219541071 951.8518984353128 970.8216711253593 989.7547512516966 1008.62836753562 1027.419621863055 1046.105547372414 1064.663168672186 1083.069563872153 1101.301928085531 1119.33763803562 1137.154317379922 1154.729902347657 1172.042707273565 1189.071489602024 1205.795513931174 1222.19461466705 1238.249256862777 1253.94059482778 1269.25052810649 1284.161754445224 1298.657819389483 1312.723162181465 1326.343157659032 1339.504153891908 1352.193505328384 1364.399601265536 1376.111889497367
 0.19 262.2937754976313 263.1569583577211 264.3721877605585 265.9385251873238 267.8482281455545 270.0902464562264 272.6532175680119 275.527162109343 278.7038774908526 282.1774321728351 285.943359214589 289.9985493248627 294.3411447351652 298.9699333203984 303.8840421941589 309.0831316091202 314.5668885961587 320.3351188793256 326.3874377073813 332.7236594463983 339.343184781886 346.2452868829855 353.4291955854999 360.8937813548438 368.6378474943858 376.659952669087 384.9584729187588 393.5315740396478 402.3772152173331 411.4931517980644 420.8769129895766 430.9807199860903 442.3810887154937 454.0410628096179 465.9529613009134 478.1087032506821 490.4998014152262 503.1173570567386 515.9520560054503 528.9941660783425 542.2335359575834 555.6595956286947 569.2613584742048 583.0274251131934 596.9459890705947 611.0048443524075 625.1913949940255 639.4926666387565 653.8953201922729 668.3856675862428 682.9496896708088 697.5730562409791 712.2411481864586 726.9390817381048 741.6517347671961 756.3637750761661 771.0596906016098 785.7238214323586 800.3403935274976 814.893554001535 829.3674078267989 843.7460557867396 858.0136334983919 872.1543513080464 886.152534851395 899.9926660582839 913.6594243729132 927.1377279530396 940.4127746066314 953.4700822215957 966.2955284437593 978.8753893602842 991.1963769501526 1003.245675070271 1015.010973755034 1026.480501618797 1037.643056164507 1048.48803181752
 0.21 212.3564515400914 213.0304769583823 213.9598154865635 215.1399995998613 216.5633987087216 218.2215165010145 220.1062881658282 222.2115772042012 224.5325722331314 227.0659831902448 229.8098374476423 232.7626762446413 235.9239514504293 239.293423169033 242.8711570004918 246.6572221737122 250.651888368169 254.8551221434156 259.267081897264 263.8877112755005 268.7167309581032 273.7540284491258 278.9990470996979 284.4512729959531 290.1101220461296 295.9749260035712 302.0447180648794 308.3185192850107 314.7955249536516 321.4744916797262 328.3541251333483 335.4332700969283 342.7103970794089 350.1838009497518 357.8519832477386 365.7127349319006 373.7640376258666 382.0034794256156 390.4284033309689 399.0358463651348 407.8225684461764 416.7849340738752 426.2269878945564 436.7848392050179 447.4801834546979 458.3051258026197 469.2514877824273 480.3108111249634 491.4743627833141 502.7331412000667 514.0778838506698 525.4990760902956 536.9869613244714 548.5315525160024 560.1226450324316 571.7498308294433 583.4025139563691 595.069927360292 606.7411509552896 618.4051309131862 630.0507001218898 641.6665997470976 653.2415018229434 664.7640327871896 676.2227978669181 687.6064062114928 698.9034966609754 710.1027640302734 721.1929857822282 732.1630489567 743.0019772175815 753.6989578756741 764.2433687425375 774.6248046688809 784.8331036208015 794.8583721482688 804.6910101026764 814.3217344640536
 0.23 175.4753494122552 175.976691940165 176.6707231441488 177.5545728136904 178.6227304621703 179.8685437085368 181.2861165884087 182.8707074974703 184.6187271705513 186.527536200345 188.5956431003286 190.8220021170995 193.2062123980429 195.7481169209967 198.4477025933934 201.3050003292169 204.3202843130431 207.4936708614186 210.8251159928766 214.314811119005 217.9625773701478 221.7684578705537 225.7320093790766 229.8531916128696 234.1315567729112 238.5667378916326 243.1582371243926 247.9056144080439 252.8083758113586 257.8657629036136 263.0773425691586 268.4423007973137 273.9598282784152 279.6292191382716 285.4493648446661 291.4193443208284 297.537825301996 303.803758972248 310.2153789197262 316.7711994491125 323.4692152908095 330.3075027466286 337.2837023119216 344.3951848139586 351.6391701059553 359.0125563554385 366.5119629646253 374.1337141591229 381.8738452795486 389.7280708085951 397.6918301636127 405.7602322819556 414.3195370231214 423.5041894081268 432.7468057125883 442.0401954256561 451.3770040822685 460.7497219711993 470.1506937160793 479.5721287210123 489.0061124666298 498.4446186364716 507.8795220474806 517.3026123522427 526.7056084744058 536.0801737325714 545.4179316019114 554.7104820568888 563.9494184328424 573.126344738859 582.2328933494204 591.2607429977959 600.2016369901403 609.0474015558124 617.789964246584 626.4213722952337 634.9338108425387 643.3196209409251
 0.25 146.7436996760268 147.1231816971977 147.6537825927794 148.3328900602384 149.1565653152417 150.1202415795801 151.2195235881662 152.4506859167137 153.8108714320097 155.297890667004 156.9101195232889 158.6467993039082 160.5071365798336 162.490803493875 164.5976390062507 166.8276506865385 169.1808152572603 171.6570790949148 174.2566570948817 176.9795304072607 179.8257415513849 182.7951889174711 185.887819664619 189.1035208251627 192.4422099262029 195.9036256399979 199.4875170757838 203.1935337264938 207.0215167847816 210.9709874436995 215.0416408983311 219.2328397656487 223.5442023408087 227.9751007090557 232.525057933323 237.1932373385165 241.9789479143276 246.8813348592242 251.8992842890196 257.0320201340875 262.2781042498814 267.6362367659048 273.1050596986566 278.6828558543256 284.3678500471279 290.1581156591399 296.0513705672811 302.0453854627256 308.1375055874536 314.3251019118962 320.6052157766509 326.9746750200665 333.4301616120785 339.968093813047 346.5847388744834 353.2761162964507 360.0380616541077 366.8662110033144 373.7559968724574 380.7026676446869 387.7012847315983 394.7467223360605 402.1157217984034 409.8710425165575 417.630156627015 425.38693302967 433.1351769357533 440.8686399141993 448.5810304079521 456.2660246879184 463.9172782085935 471.5284373258311 479.0931513338467 486.6050847753788 494.0579299760181 501.4454197510876 508.7613402311526 515.9995437502894
 0.27 123.5062381349318 123.8047656564842 124.2350723187219 124.7893817723973 125.4613994847331 126.2462122444928 127.1399869425138 128.1394702286463 129.242287646221 130.4468421453543 131.7518141766026 133.156161566696 134.6594197783176 136.2611036561456 137.9611098616524 139.7591182994451 141.6551949382507 143.6492925299841 145.7414506307022 147.9316941276272 150.2200297768362 152.6066413566427 155.0913835421557 157.6743740069792 160.3555856585199 163.134837413895 166.0120852239765 168.9873127536732 172.0601229271325 175.2305311471383 178.49805359859 181.862405546563 185.3232938400686 188.8802100332588 192.5327285364332 196.2803038098188 200.1222676136883 204.0580283289571 208.0867703629538 212.2077536555727 216.4200143015001 220.7226683046366 225.1146094812191 229.5946115284606 234.1614352757783 238.8138211358458 243.5501017727968 248.3686940048936 253.2680089588682 258.2461484929259 263.3010119050648 268.4305919429143 273.632580130708 278.9045774282906 284.244095236206 289.6484867599165 295.1149387450675 300.6404935944286 306.2220718757177 311.8564652279544 317.5403096722744 323.2701393313162 329.0422905593194 334.8530364830033 340.6984919511126 346.5746588882359 352.4774120461575 358.4025081435735 364.3456263825485 370.3023203275921 376.2680451307349 382.2381900835066 388.2080384742586 394.3538467268992 400.7065427947931 407.0230847813817 413.2985797570147 419.5281527395607
 0.29 105.1490251976957 105.3845337729821 105.7323035844307 106.1824814132308 106.7288012184088 107.3669840472297 108.093737057686 108.9067532536484 109.8042109333636 110.7846732520968 111.8473875998426 112.9913868951593 114.2163898963285 115.5221039311944 116.9081271472084 118.3745514833836 119.9212651660576 121.5482548305729 123.2556056712068 125.0435007219189 126.9118178707431 128.8608260109155 130.890479232118 133.0010101555172 135.1924220165943 137.4647806000916 139.8180062317498 142.2520646318644 144.7668609360663 147.3622279891098 150.0380244178495 152.7938273899833 155.6295234655525 158.5445114485985 161.5383922467931 164.6107717472698 167.7609567173004 170.9883547388578 174.2922751865053 177.6720282584322 181.1266280708151 184.65549082603 188.2574430655506 191.9317160186565 195.6771530583204 199.4926102758535 203.3770581860542 207.3290845747128 211.3475925003895 215.4310074623784 219.5780887467026 223.7870909618522 228.0565137757661 232.3845818652695 236.7695550888099 241.2096888928812 245.702794961979 250.2470221213011 254.8400275006786 259.4797479674112 264.1637818347627 268.889710851882 273.6550124798123 278.4570724570857 283.2931776571273 288.1605292383638 293.0562160865159 297.9772685470747 302.9206024444364 307.8830533825787 312.8613713205499 317.8522554143944 322.8522891154714 327.8580155134725 332.865892910778 337.8723196131792 342.873670920396 347.8662222982946
 0.31 90.18919460928248 90.39841846140648 90.69955648548117 91.08287101137586 91.54301486414803 92.07643171125687 92.68105544632905 93.35540990983944 94.0982083471374 94.9089537043219 95.78693826254701 96.73184461142338 97.74364726227302 98.8220150020932 99.96711398919098 101.1787108915662 102.4571758692421 103.8023849018785 105.2145207631412 106.6938721434568 108.2404313229429 109.8544909964758 111.5361385530428 113.2857496117176 115.1032815168025 116.9889651948954 118.942797076864 120.9649319879411 123.0552750094019 125.2138751155337 127.4404183898672 129.7347217249067 132.0966312098703 134.5257155112248 137.021563251086 139.5836843888346 142.2116036115848 144.9045677394228 147.6619371516137 150.4829972402486 153.3670488980701 156.3131200474728 159.3204612179168 162.3881531792227 165.515202638428 168.7006530080724 171.9433792539482 175.2423928304865 178.5966427120619 182.004928528572 185.4660778136826 188.9788533741329 192.5420927884448 196.1543580432933 199.8144553156513 203.520844908634 207.27213134872 211.0668636517266 214.9034457645547 218.7802271893034 222.6955037958698 226.6476288286135 230.6347941120605 234.6551614599579 238.7066242912709 242.7873394559274 246.8952192722826 251.0280937773832 255.1837731901705 259.360010586774 263.5544447860236 267.7646934422427 271.9882763412956 276.2226788947464 280.4653058258618 284.7135250400492 288.9646516711908 293.2159122942073
 0.33 77.73338057070893 77.93985219376525 78.21933684354147 78.56330721658139 78.96702916457718 79.42836163507152 79.94565676546492 80.5184594305631 81.1463067439438 81.82902891346879 82.56674865131835 83.35958283897975 84.20754404768097 85.11104341482522 86.0702936770503 87.08531316061256 88.1565283298757 89.28417699477077 90.46840877818758 91.70958484435718 93.00787648939132 94.36356099525887 95.77691694859881 97.24811822589791 98.77752734669558 100.3652880966202 102.0115177222102 103.71629949963 105.4796776795504 107.3016457106366 109.1821474442565 111.1210654232066 113.1181206574347 115.1729703899314 117.2851998561516 119.4544270405286 121.6800984338353 123.9616917953499 126.2984139239816 128.6896044427061 131.1345366008575 133.6323210990121 136.1822039413831 138.7833763208229 141.434670541695 144.1354659860365 146.8845901285733 149.6811216062793 152.5241973482837 155.4126907720216 158.3455620515948 161.3218014643599 164.3404688217815 167.4002929905864 170.5003415102187 173.6394603125342 176.8164535495697 180.030273535094 183.2795508054755 186.5631743051932 189.8798917020709 193.2284098370298 196.6073953128212 200.0153952258359 203.451088044673 206.9129546386977 210.399499459326 213.9092218762375 217.4404376701468 220.9915406831559 224.5608246270612 228.1465250493199 231.7468614556655 235.3599795876427 238.983943852566 242.6168499026481 246.2566873592514 249.9014126774285
 0.35 67.11597539090796 67.31764759211271 67.57897125780222 67.89402609801026 68.25908719006915 68.67212428464035 69.13180207677681 69.6372800421732 70.1882123387899 70.7844478740667 71.42603093797764 72.11330240221341 72.84630158581844 73.62536968765177 74.45085248608756 75.32300470642089 76.24219285649824 77.20869813115046 78.22291768606785 79.28506398182466 80.39566349883067 81.55495292406489 82.7633750105267 84.02117211042641 85.32878038322772 86.68642217975108 88.09429860364762 89.55268455165938 91.06171783419194 92.62149537784184 94.23187071163946 95.89294203889369 97.60445329665112 99.36609220491522 101.1776833079051 103.0386910097699 104.9487176073163 106.9072023224449 108.9135263371359 110.9670108339636 113.0670180452631 115.2126593142097 117.4031931712119 119.6378264291483 121.9156253011122 124.2357065444485 126.597245634984 128.9992969754619 131.440943142289 133.9213771747932 136.4394139112628 138.9943693761051 141.585220222504 144.2110132349936 146.8709548963709 149.5638410233705 152.2890264754943 155.045344941341 157.8319088067086 160.6476891086479 163.4917255795199 166.3630567849675 169.2606503595308 172.1833733434359 175.1301626238544 178.100025483669 181.0917402604951 184.1041371183835 187.1359489342919 190.186152301029 193.253328647981 196.3362954804984 199.4336077383706 202.5439392733415 205.665864445122 208.7979498348408 211.9387060743467 215.0865997892267
 0.37 58.64497938115728 58.81580335053768 59.03648598524696 59.30311231927419 59.61286387035091 59.96391799255039 60.35504860229 60.78542547784257 61.25471483248289 61.76287916141666 62.30987816266204 62.89586993207918 63.52131343276992 64.18627123909869 64.89131335561771 65.63662101121324 66.4225898288268 67.24953267114464 68.11778086269143 69.02788398881039 69.98000827206009 70.97463312661168 72.01214689128489 73.09294084192123 74.2173033838549 75.38551262530851 76.59802963261062 77.85489206820492 79.15640631249818 80.50254337067429 81.89343166568506 83.32895231871518 84.80903941850849 86.33347028103563 87.90196970107755 89.51410819739728 91.16949725327167 92.86759355425552 94.60780322515298 96.38957606827417 98.2122138051575 100.0748703240425 101.9767549354777 103.9172366385524 105.8953444003349 107.9103714512 109.9613775988169 112.0474945636581 114.1678193389719 116.3215305782356 118.5078770131778 120.7258869055171 122.9746675356173 125.2533947313015 127.5613424400979 129.8976423482096 132.2614235495077 134.6517922678376 137.068131635909 139.509401533999 141.9749484916453 144.4637856554347 146.9752228259 149.5084365664332 152.0624803869916 154.6365050052278 157.2295986875069 159.8409776720833 162.4696966765057 165.1147994910857 167.7752096600166 170.4501412514651 173.1384497176622 175.8392128457206 178.5512717995769 181.2735622531188 184.0049656141985 186.7443303388683
 0.39 51.55033231574707 51.68963874695369 51.87213233644508 52.09470212551362 52.35483401947482 52.65111107406089 52.98251386129913 53.34821971494902 53.74810355558529 54.18203789542896 54.64999362304471 55.15224186803985 55.68895584591891 56.26041428326855 56.86690532346864 57.50872971315006 58.18610506964438 58.89946772969923 59.64907457976189 60.43530256816655 61.25864699959399 62.11931851220987 63.01773853792586 63.95443404627042 64.92953067239876 65.94364682981926 66.99678640846182 68.08943265876569 69.22164096251851 70.39353269123492 71.60529415292226 72.85686402814284 74.14813979634525 75.47886715350468 76.84894142217871 78.25790895515644 79.70546153394945 81.19104276344694 82.71404646413156 84.27411906332745 85.87036298702843 87.50223705393026 89.16886387336719 90.86962624892847 92.60357758960578 94.37013733039542 96.16830136435102 97.99724348815178 99.85629986331674 101.7444004952602 103.6610617324388 105.6051657878985 107.576200285575 109.5731078337449 111.5952556280611 113.6419650866328 115.7123515196315 117.8058238359161 119.9214742891701 122.0586882660398 124.2168141187367 126.3951230445445 128.5928290146216 130.8092487544403 133.0438017781319 135.2956704789267 137.5641202777834 139.8485898321889 142.1482313069905 144.4624607089767 146.7902682867757 149.1311389974679 151.4841230411259 153.8484864643018 156.2234318332662 158.6081689775808 161.0017358043497 163.4032991832439
 0.41 45.43358029677692 45.55370978718557 45.71007982457222 45.90038187725482 46.12320552519043 46.37743807129002 46.66246463670824 46.9780684401597 47.32373096132386 47.69973198841021 48.10595114996752 48.54246903103262 49.00946997372753 49.50724496242828 50.03589589364405 50.59563893076218 51.18680834383272 51.80965853458594 52.46446564689688 53.15152736293433 53.87136088525526 54.62420010513232 55.41049075742924 56.23048566236892 57.08473795457009 57.97349509976172 58.89709199961951 59.85584438520553 60.84984299953127 61.87934786980482 62.9444825699655 64.04523177415371 65.18143680180997 66.35319315514467 67.56004904976977 68.80190293933445 70.07831003505908 71.38877582111549 72.73285956685601 74.1100788369499 75.51981000054116 76.96129274059962 78.43393056469364 79.93689431847019 81.46962670318473 83.03114679868004 84.62084559326833 86.23790452202508 87.88147401505563 89.55079705734724 91.24519776186528 92.96390095760026 94.70600179431274 96.47098536576246 98.25795635324182 100.0662886912643 101.8954252572814 103.7444575873225 105.6129056194627 107.5000274670317 109.4052492234739 111.3279948007633 113.2675758032579 115.223491438856 117.1950284692797 119.1815612012695 121.1827615204219 123.1977789693355 125.2260608716621 127.2671125035727 129.3203573140554 131.384987195358 133.46058280477 135.5464039388153 137.6419199607882 139.7463502824171 141.8591149002852 143.9795349874681
 0.43 40.10772897510313 40.21849944792501 40.36069625442391 40.53231319903301 40.73214228142496 40.95957412647473 41.21389740155979 41.49489972123463 41.80236733932419 42.13628592848784 42.49654154731372 42.88332239501223 43.29662115378667 43.7367387189697 44.2037880170251 44.69799721152667 45.21961359723898 45.76910588243905 46.34656545963284 46.95240566483722 47.58716052561533 48.25108139807205 48.94453229303648 49.66808499167954 50.42201295083747 51.20678419833633 52.02265681863763 52.8699698291525 53.74893934759959 54.65985235081215 55.60276232542995 56.57778391094503 57.5848925356031 58.62391904569841 59.69475032883518 60.79702693176725 61.93064667346538 63.09506125410167 64.28988086068138 65.51457677009333 66.76848095039261 68.05109166117218 69.36177505392237 70.69976877332157 72.06438556044399 73.45501585891441 74.87073442508213 76.31097894332902 77.77491164766808 79.26175095082938 80.7709100820687 82.30160673497279 83.85304272656961 85.42470366908468 87.01578865571699 88.62568996183391 90.25376276300882 91.89950487134749 93.56208649156403 95.24105999828092 96.93589973603454 98.64604184347075 100.3708441032117 102.1098558188673 103.8624877206493 105.6282919010253 107.4067617818229 109.1974121141579 110.9997390125206 112.8132300243041 114.6373642359995 116.4716924172238 118.3156672036656 120.1688433199612 122.03064784342 123.9006705094221 125.7781440592106 127.6627346306822
 0.45 35.50820041432524 35.61086541356131 35.74075748032523 35.89657186003237 36.07770255937935 36.28324259044659 36.51288360468982 36.76611641684735 37.04273111879563 37.34271788339056 37.66586775833834 38.01227505014592 38.38193929820778 38.77506943909383 39.19188716111085 39.63243044921904 40.09715742039472 40.58614824954039 41.09990618605465 41.63875726118658 42.20294838631131 42.79314424227832 43.40952265999767 44.05276949244585 44.72307287828882 45.42101619733828 46.14677421807513 46.90090163749463 47.68363411354761 48.49507659047512 49.33550501735564 50.20495706020888 51.10353080802457 52.03108347311094 52.98743108618466 53.97244518665158 54.9858545085568 56.02734866271211 57.09627381553929 58.19244036519903 59.31512461560694 60.46387044897051 61.63809099751366 62.83697531508879 64.05998904940904 65.30638011566771 66.57557637234432 67.86669130003021 69.17924068413934 70.51239830240223 71.8653756180712 73.23775147979768 74.62859182916912 76.03747941692214 77.46368352887535 78.90657972264793 80.36552957625351 81.84010044967869 83.32955526057239 84.83356227518685 86.35137491572218 87.88265158523501 89.42685551127434 90.98351460941036 92.55219136781585 94.13242275405285 95.72374014520432 97.32567928247165 98.93794025133747 100.5599474883638 102.1914098156622 103.8318105040339 105.4807473657319 107.1378928777462 108.8027143364581 110.4748640444432 112.1538895301381 113.8393338010069
 0.47 31.62229480137766 31.71582971341378 31.83234167778199 31.97142752063885 32.13248270992023 32.31500211029605 32.51887962997333 32.74380855936747 32.98958220166582 33.25609409531113 33.54343962843727 33.85141784529412 34.18023414470372 34.53000397059532 34.90085649467306 35.29293809127634 35.70661580450045 36.14207920765202 36.59964135512271 37.07963842677302 37.58252756492777 38.10878360409497 38.65859489353068 39.23255771278412 39.83117078036964 40.45462935572534 41.10341663463202 41.77790343828083 42.47833619619349 43.20503472321561 43.95808799081991 44.73754989297527 45.54363800685513 46.376128348679 47.23495612500092 48.12011747977954 49.03116523758656 49.96781464333236 50.92964209891105 51.91628789719073 52.92726095379854 53.96204053717565 55.01987699740171 56.10039849431383 57.20281372547144 58.32650765454351 59.47087524072097 60.63525016978339 61.81881658747361 63.02110883586145 64.2413711934002 65.47903761940667 66.73336150371763 68.00387542229906 69.28990089960696 70.59079817851897 71.90608599867514 73.2352013840851 74.57769944087414 75.9330031660557 77.30055326822941 78.68008800111456 80.07105301083531 81.47297119787986 82.88548259465645 84.30821425956901 85.74069018853015 87.18254124482158 88.63337510820034 90.09300624413451 91.56084589403183 93.03659208730282 94.51992967607092 96.01056039331189 97.50804293516759 99.01206306813823 100.5221737618136 102.0381353477523
 0.49 28.28584075345042 28.36767731348216 28.47006421410905 28.59249919648359 28.73447906092361 28.89570003028876 29.07605790672676 29.2752480218045 29.49316608004185 29.72990849586878 29.98527412403025 30.25936618346605 30.5521950746976 30.86398179075684 31.1948620216978 31.54488935273564 31.9143383560636 32.30350687640402 32.71271621035548 33.14231067960516 33.5925554980824 34.06393373313702 34.55684126083445 35.07158221546825 35.60876303339988 36.16868619134554 36.75164423924047 37.3580144278221 37.98815143108489 38.6422871637727 39.32051959408654 40.02301355180016 40.74989953198894 41.50096749459362 42.27636766005462 43.07571330126946 43.89897553214224 44.74568909301071 45.61555313325491 46.50823299140894 47.42326097311597 48.35994312728617 49.31796202083585 50.29667551240653 51.29552452548205 52.31373682134252 53.35081977231373 54.40618513579145 55.47911482954006 56.56901270878571 57.67536434564337 58.79734681143816 59.93444846249955 61.08616873002659 62.25177791464044 63.43097698625785 64.62305738993604 65.82751085835503 67.0439292316178 68.27181428506256 69.51076756579231 70.76029023863794 72.01989294227924 73.2893656562554 74.56821757960074 75.85604702184457 77.15256130711386 78.45735669207589 79.77022829845292 81.09076006083362 82.41855469049574 83.7534736559418 85.09501718083222 86.44304425998237 87.79722269406608 89.15721914364238 90.52267920309393 91.89344749503067
 0.51 25.43108424785153 25.5031107411467 25.59298576945125 25.70040789037779 25.82507489093474 25.96678425750547 26.12543304039086 26.30111841292645 26.49363802518791 26.70309085230022 26.92947863736921 27.17280802905601 27.43319391381845 27.71076244284634 28.00565495372101 28.31803148683318 28.64807349659745 28.99608575750556 29.3623965650659 29.74725713168124 30.15103947752234 30.57403261646084 31.01683853713111 31.47966687919723 31.96302880490856 32.46723316603472 32.99267666627874 33.53954151927593 34.10839000229429 34.69925730576252 35.31235037876067 35.94774077061969 36.60566746878624 37.28592973312101 37.98859092681028 38.71337434408284 39.46026603493713 40.22881662709649 41.01864014542433 41.82962082904466 42.66111294642795 43.51274360871734 44.38391758158456 45.27421709592125 46.18291165768613 47.10964985724475 48.05358917855437 49.01434580856288 49.99125144720628 50.9836411184062 51.99102298248381 53.01273815042403 54.04829050043809 55.09712649728886 56.15866501485824 57.2323371624503 58.31777611533804 59.41452695007521 60.52193648510681 61.63965312722415 62.76731672442115 63.90448842571789 65.05083054852659 66.2057864541426 67.36922043194816 68.54069759292202 69.71987377305042 70.9065054472361 72.1002596543012 73.30077393367763 74.50791627437292 75.72123507679396 76.94056912800042 78.1656775909496 79.39617000827963 80.63190632116174 81.87259690373395 83.1179726136063
 0.53 23.0004935911602 23.06292906177723 23.14105943422462 23.23438383251197 23.34260104462919 23.4659092977514 23.60420692895198 23.75769255143287 23.92646551628201 24.1104268697703 24.30978080620173 24.52463751633306 24.75511553138073 25.00124586263621 25.26317513671263 25.54116922644896 25.83541587750087 26.14622583065082 26.47373393987328 26.81839708619528 27.18039268739612 27.56021470359504 27.95826963877996 28.37477043833587 28.81023308263659 29.26506777676968 29.73937513647019 30.23374047034547 30.7482286584802 31.28317902751819 31.83880022232456 32.41507207434065 33.01223746675171 33.63010219659675 34.26873683395856 34.92807457838177 35.60771011267651 36.30750745427555 37.02719280432336 37.76636439468633 38.52459233308472 39.3015214465586 40.0965751234914 40.90935615442717 41.73915457192987 42.58564348974505 43.44809894153786 44.32606971949295 45.21891121307561 46.12609324826617 47.04693992759199 47.9811294712954 48.92790405998764 49.88682967915176 50.85746596587042 51.83928605816563 52.8316464473499 53.83433683379953 54.84673998657129 55.86854160729451 56.89933019877948 57.93869693879319 58.98635555945977 60.0417922327524 61.10482546254755 62.17515598371907 63.25227666875331 64.33612244236859 65.42638020462505 66.52266876300988 67.62488877398201 68.73264269445761 69.8457347437123 70.96397087617086 72.08713876554562 73.21492780077597 74.34712909420882 75.4836255024461
 0.55 20.79687552918941 20.84982641246351 20.91770578086951 20.99991351016191 21.09624884742342 21.20651099044179 21.33079936334976 21.46911368853476 21.62135465482647 21.78752528197143 21.96773218140547 22.16208841333643 22.37051644015099 22.59325137616191 22.83034503371328 23.0819687656642 23.34841610427333 23.62980359650938 23.92657153581542 24.23878199035804 24.56701682779524 24.91147403660069 25.27256314398556 25.65070033046322 26.04610194110598 26.45938079354803 26.89063878279292 27.34036188288956 27.80871604554552 28.2959410957524 28.80225062450376 29.32772487869253 29.87240764828093 30.43641215084337 31.01971291358938 31.62204765298127 32.24322215206902 32.8832051356727 33.54163414355111 34.2181194017042 34.91234369196475 35.6239642200452 36.35232048221349 37.09713213078233 37.85790483860539 38.63403416278422 39.42500640779944 40.23030648829035 41.04930879171682 41.88169304114849 42.72672415843576 43.58400212802838 44.45288186171719 45.33307306458497 46.22385010246301 47.12501187119919 48.03587166805386 48.95602706554901 49.88519978810554 50.82290559181205 51.76886414767726 52.72250892872593 53.68368710130539 54.6520094209767 55.6271401333705 56.6088268803924 57.59669061216833 58.59060550512246 59.59030888658415 60.59545116632138 61.60588577539845 62.6212491127561 63.64151049990915 64.66637214415427 65.69560911067647 66.72904930393605 67.76648345871108 68.80772514116198
 0.57 18.84430706273738 18.89060983494252 18.95071372389633 19.024018968624 19.11042556580739 19.20993325251969 19.32234238583101 19.44755371928991 19.58556927628731 19.73629372030972 19.89993592209056 20.07631172366884 20.2655471993664 20.46778171369602 20.68317207621457 20.91179479333656 21.15384891712617 21.40971639108684 21.67953259297051 21.96363427463046 22.26235699894427 22.57605177383638 22.90508038343222 23.24981061637931 23.61058939137385 23.98779937993483 24.38174272647155 24.79273596569409 25.22104193742093 25.66688369884181 26.13044143429891 26.61183636265413 27.11114564231561 27.62837327400159 28.16348500132583 28.7163762092941 29.28688382080792 29.87480519127741 30.47987600145236 31.10178414858669 31.74019063605899 32.39469746157884 33.06489250411587 33.75032240969645 34.45052647622013 35.16501653745647 35.89329384639051 36.63485395809337 37.38924661230305 38.15581761590851 38.9341887255386 39.72384753046606 40.52431733604517 41.33508704790975 42.15579105716714 42.98582912683163 43.82484627974901 44.67247268827217 45.52833356595502 46.39201906153987 47.26314415552051 48.14138855957003 49.02644661912908 49.9179972194562 50.81576369544776 51.71946374553944 52.62882935000636 53.54361669398261 54.46358609552372 55.38852193903848 56.31819261441782 57.25241046218969 58.19096172502785 59.13367650594246 60.08033873347775 61.03079613423847 61.98485021306389 62.9423662411613
 0.59 17.0404313222725 17.08401592798267 17.14043434704521 17.20924701284807 17.29017438639217 17.38306704174926 17.48777584888353 17.60422255384124 17.73235045631299 17.87213568457459 18.02355946781299 18.18667020584476 18.36150753623599 18.54816509883315 18.74677449771599 18.95747756058487 19.18046849559637 19.41599454566244 19.66431584023034 19.92571304456224 20.20053530653539 20.48909590098595 20.79177857162176 21.10893007053181 21.44090889532281 21.78806592391587 22.15072274703951 22.52918259845795 22.92369928297743 23.33450010227623 23.76175677860825 24.20559937643355 24.66609322203331 25.14326282117123 25.63706777486735 26.14741169335535 26.67415710829907 27.21708538334864 27.77596662312266 28.35051658070732 28.94038556376962 29.54523133938719 30.16464403770329 30.79821105452166 31.44547295296207 32.10601336430356 32.77932188814941 33.46493399205366 34.16239191075657 34.87121454518254 35.59090736136094 36.32103228943768 37.06110762295154 37.8107079185567 38.56939389637971 39.33675234120571 40.11237600469596 40.89589350884491 41.68691925089192 42.48512330990908 43.29014135529243 44.10167455739045 44.91942950050859 45.74308809853486 46.57241751343572 47.4071300768767 48.24699321522632 49.09178937820554 49.94128597144833 50.79526529324175 51.653544475716 52.51593543075649 53.38225480091084 54.25232391556375 55.1259687526526 56.00304990619427 56.88339255989268 57.7668564670925
 0.61 15.44188568867412 15.4836017246886 15.53673224142415 15.6011284124983 15.67662089623541 15.76308082334846 15.86038988238739 15.96849050295722 16.08732713670978 16.21686763611369 16.35713503100762 16.50814080294299 16.66993795732291 16.84260459334508 17.02626697175732 17.22105218043565 17.42716979779578 17.6448120540503 17.87426349032492 18.11578871564915 18.3697096618376 18.63634163628048 18.91604807266319 19.20917867963718 19.51605708746595 19.83703579267273 20.17242120071819 20.52250456673949 20.88754693438422 21.26774407277588 21.66328341165018 22.07427197470476 22.50079531120795 22.94286642591583 23.40045270735016 23.87345985449351 24.36176380196198 24.86515564371954 25.38342255540266 25.91628371532772 26.46341422425858 27.02449002401607 27.59912181501598 28.18692397282702 28.78746746384528 29.40032076018666 30.02504675390433 30.66120067064328 31.30832498284957 31.96596932265767 32.63369039458433 33.31104188816346 33.99760439066227 34.69294530002392 35.39666873818864 36.10838546494988 36.82770279250873 37.55426450089443 38.28773075442506 39.02775801938761 39.77405898312156 40.526302474696 41.28423338737429 42.04756260306588 42.81605691896866 43.58944897660972 44.36753719349662 45.15010569759398 45.93694426484441 46.72786825995494 47.52267858067262 48.32123160577509 49.12332914700306 49.92882840516282 50.73760193062687 51.54945758846078 52.36428852840362 53.18196315992695
 0.63 14.12215425713983 14.16046070996149 14.20860519350678 14.26667887875321 14.33463316829222 14.41239958583934 14.49996016384187 14.59727852918699 14.70437008701314 14.82126410262847 14.94799578154033 15.0846195476008 15.23123211927356 15.38790578402836 15.55480187086998 15.73205282100966 15.91986345668754 16.11846094815602 16.32809437883476 16.54904180864945 16.78161773556742 17.02614845534486 17.28295951950158 17.55238639154099 17.83476460143441 18.13041179839095 18.43963170193555 18.76270205132028 19.09985055329566 19.4512978282715 19.81718835489833 20.19765541310391 20.59274102562108 21.00247689804643 21.42682935747191 21.86569228973457 22.31894207533268 22.78640352405965 23.26784380841075 23.76299539582084 24.2715609797951 24.79319240999851 25.32754362137353 25.87422956235942 26.43284612229098 27.00296705805811 27.58418192011244 28.17604397791125 28.77814414489355 29.39002090308753 30.01128022745321 30.64146551006891 31.28019748427464 31.92706414889022 32.58168069263066 33.24367941884617 33.91268967071885 34.5883777570523 35.27041687879593 35.95848705644944 36.65230505849782 37.35158433103155 38.05605492871099 38.76548344723777 39.47961295750015 40.19823294156316 40.92111923067745 41.64810394548437 42.37895543859797 43.11353823974665 43.85166300366043 44.5931764608914 45.33793137175633 46.08576648359259 46.83656649151844 47.5901920028897 48.34652950564473 49.10544134072871
 0.65 12.98108463542536 13.01611648952223 13.05981111778956 13.11223005435879 13.17339510375404 13.24330803191441 13.32197185558807 13.40945053010007 13.5057708354964 13.61101346106721 13.7252558882525 13.84856547193422 13.98106282011906 14.12287477201696 14.27413787452094 14.43502985709452 14.60577110507379 14.78659393139191 14.97774134673488 15.17952512813807 15.39225198603423 15.61621972976482 15.85177133156743 16.09924438905347 16.35895108619177 16.63119285281472 16.91628332266567 17.21446429000734 17.52598766481314 17.85101942656481 18.18974057668182 18.5422390896099 18.9085938625982 19.28879066419682 19.68281608150863 20.09058246623185 20.51194387953232 20.94673603578692 21.39473824524255 21.85568635563769 22.32929469283652 22.81522900052887 23.31314237905192 23.82266422339329 24.34341316043819 24.87496098552676 25.41693459839117 25.9688839385459 26.53040692020772 27.10108936682619 27.68050494530882 28.26826510002904 28.86396898670906 29.46723340627322 30.07770273877195 30.6949988774797 31.31879116327473 31.94874631941208 32.58457838680531 33.22595865993619 33.87263562351535 34.52432489002085 35.18079913824494 35.84179805298306 36.5071082660026 37.17653329843172 37.84985350471268 38.52691601826568 39.2075346990135 39.8915300829185 40.57875933368652 41.26909619679433 41.96237095599839 42.65847039248521 43.35726774682361 44.05864268388089 44.76248126086488 45.46869589865416
 0.67 11.94556602473897 11.97683681720675 12.01625910175089 12.0637946481704 12.11941552890363 12.18312401130887 12.25492354854456 12.3348490690509 12.4229382646349 12.51922347716107 12.62379468385057 12.736712281192 12.85809076746715 12.98806212389604 13.12675819440547 13.27438246402644 13.43114063592599 13.59726030707977 13.77302894259254 13.9587213486743 14.15465654428069 14.36115223142719 14.57852306418761 14.80710121638826 15.04719824801038 15.29913207031459 15.56316890970213 15.83957827032926 16.12857489549232 16.43034972780254 16.74505586817122 17.07278953362742 17.4136220139921 17.76754662743452 18.13454467493832 18.51452839370695 18.90736790953997 19.31290018821403 19.73091398590444 20.16114579868553 20.60332481115064 21.05713984419468 21.52224830200512 21.9982941183096 22.48490270193141 22.98168188170649 23.4882358508188 24.00416011061375 24.52904841395216 25.06251270817069 25.60417307771733 26.15359768653418 26.71044272026239 27.27432232834794 27.84490856612981 28.42184133699537 29.00479833469146 29.59347498588245 30.18756439305015 30.7867872778337 31.39090192491054 31.99963412652303 32.6127771277582 33.23008157269139 33.85133545150723 34.47637404871448 35.104989892574 35.73702270586163 36.37230935809052 37.01070381931927 37.65205711567518 38.29623728672302 38.94311934481212 39.59257523653584 40.2445038064389 40.89881076310878 41.5553586477886 42.21407680564901
 0.6899999999999999 11.02931290487893 11.05608525614413 11.09066702256612 11.13290028737784 11.18272746341434 11.24013118644594 11.3051154073017 11.3776858827848 11.45787136538134 11.54571619176458 11.64126247009666 11.74460406613051 11.85581998811477 11.97504727050495 12.10242345648464 12.23815787930074 12.3824323424176 12.53550929849494 12.69764082719553 12.86911501182894 13.05023161483824 13.24132055213764 13.44267456630942 13.65462389866951 13.87746526021205 14.11149280144394 14.35698908112165 14.61419403390349 14.88331793693165 15.16454537535959 15.45800320684156 15.76380952500234 16.0820026219068 16.41259894955012 16.75555608039134 17.1108026669542 17.47820740052126 17.85759396894865 18.24877201363094 18.65150008564741 19.06548560112291 19.49045479583858 19.92605467912981 20.37194698711108 20.82778113526934 21.29317117047011 21.76774072242272 22.25110995465372 22.74287751503951 23.24268048595253 23.75011433407711 24.26484285995426 24.78647814731723 25.31467051228211 25.8491184524609 26.3894485960667 26.93538565108408 27.48663235457965 28.04288942223147 28.60390549815799 29.16943710513036 29.73924859525457 30.31310210121241 30.89079748815315 31.47215230633015 32.05697174457907 32.64509858473738 33.23635315710612 33.83060329705826 34.42770430289919 35.02750889508741 35.62991717692513 36.23481659683014 36.84207191230179 37.4516051556956 38.06331560192142 38.67708973818183 39.29287123586739
 0.71 10.20724994983629 10.23008392106121 10.26052225277556 10.29825742354894 10.34317206421488 10.39518935208891 10.45430380413754 10.52050176909918 10.59382341855849 10.67427473697562 10.76193071067215 10.8568387157759 10.95911240512678 11.06887439414669 11.1862781456761 11.31149945378105 11.44475582653414 11.58628536777391 11.73635435784715 11.89524353333949 12.06325626579997 12.240690939466 12.42786812799552 12.6250779702143 12.83263014488646 13.05080684451761 13.27986074820038 13.52002799351336 13.77151114748503 14.03448617663563 14.30907441611055 14.59535653792021 14.89340351830248 15.20319660422467 15.52469827904388 15.85782222734514 16.20244529897886 16.55840847231998 16.92551081677307 17.30349945454912 17.69211652174108 18.09107512872757 18.50006031993509 18.91873003299148 19.34672605730508 19.7837269921057 20.22931820398579 20.68317378398215 21.14490650424029 21.61413777430624 22.09053759709203 22.5737245245639 23.06336561320418 23.5591363793 24.06071075411464 24.56778103899904 25.08004786050397 25.5972501255552 26.11911497675649 26.64538774788787 27.17583191966833 27.71023907585509 28.24837885975347 28.79007893121374 29.33515492419358 29.88342040496699 30.43472683106254 30.98893351101587 31.54588756502356 32.10547388658694 32.66755510523676 33.23202155043079 33.79879121671841 34.36773973026735 34.93878031684932 35.51181377138224 36.08677842912777 36.66358013864374
 0.73 9.461195548137868 9.481595144476671 9.509331128628649 9.543956059682875 9.585292968132533 9.633255550840719 9.687808565092741 9.748969621735796 9.816729877407154 9.891137325852089 9.972229888333143 10.06007900313229 10.15478321414814 10.25646095859016 10.36528215377266 10.48140918301112 10.60507578062412 10.73651551604432 10.87599937704237 11.02381155206799 11.18024531171314 11.3456002893023 11.5201847606157 11.70430662275188 11.89825037213638 12.10228208168419 12.31666937712406 12.54161841249373 12.77733584481577 13.02396980796443 13.28164188573492 13.55042708412753 13.83037680285948 14.12147880611897 14.42367819257665 14.73689336467067 15.06099799718303 15.39583000512576 15.74118651095692 16.09682581114761 16.46249734212262 16.83791864559862 17.22278633334535 17.61677005139668 18.01953844374005 18.43073711551422 18.8500345957472 19.27705829966743 19.71146449062358 20.15291824164962 20.60104339671384 21.05554253169229 21.51605691510901 21.98229646868727 22.45393972775787 22.93069380157278 23.41229433357402 23.89847546166989 24.38897977857258 24.88357829225308 25.38205038657144 25.88418378214241 26.3897844974983 26.89867681061293 27.4106832208526 27.92564441142166 28.44340921237231 28.96384456424983 29.48682548244653 30.01223502233906 30.53994424528539 31.06987218555966 31.60190581830381 32.13596002857707 32.67195758158512 33.20980909417166 33.74943300765698 34.29076556210777
 0.75 8.792114129691592 8.811373171016278 8.837338859973427 8.869593923972367 8.907961678067208 8.952396220557354 9.002903127789605 9.059510548162574 9.122221195334362 9.191095340634513 9.26618380468153 9.347562648207351 9.435325462090383 9.52960715659896 9.63057434984724 9.738406255465923 9.853343069490295 9.975603856468588 10.10547453479376 10.24323226126238 10.38917151486437 10.54359147980814 10.70680002778578 10.87907869948343 11.06071868534284 11.25197980558001 11.45311148946804 11.6643127538914 11.88578118117964 12.11764689622952 12.36003354292455 12.61300525986252 12.87658865540171 13.15078178203759 13.43552511012283 13.73072050094393 14.03624817916918 14.35194170468335 14.67759594382565 15.01298804004866 15.35786838401688 15.71194558316483 16.07492843073592 16.44650687432419 16.82634098394296 17.21413191964489 17.6095108987203 18.01215816250106 18.42171294279951 18.83787342801306 19.26028672892652 19.68862884424594 20.12261462589943 20.56192774414152 21.00629065249991 21.45540455260448 21.90902935894069 22.3669136635705 22.82880470086634 23.2944983123048 23.76378891136861 24.23646944860738 24.71236137690871 25.19129461703366 25.67310752347163 26.15765685067174 26.64479771970908 27.1344135854461 27.62638620425074 28.12058560233444 28.61693004477452 29.11531600528721 29.61565813681798 30.11786924301843 30.62187025067872 31.1276001831866 31.63498613508462 32.14395324779802
 0.77 8.17956447120805 8.197931178963749 8.222435587023504 8.252730881020193 8.288700448072309 8.330278872925566 8.377472333394252 8.430309995102856 8.488816105528851 8.553033187347406 8.623015831079137 8.698864287042035 8.780668456608923 8.868569582771972 8.962741540015969 9.06337072350232 9.170694237565863 9.284947183526967 9.406418946821551 9.535370383452005 9.672117405762254 9.816937667540611 9.970137548454368 10.13199413782045 10.30279421771696 10.48277924544075 10.67218233531672 10.87121323986504 11.08003133033289 11.29878557659814 11.52756152645259 11.76643528427353 12.01541448909239 12.27448829207063 12.54360133339318 12.82264971859087 13.11150599430385 13.41000312349895 13.71794246015486 14.03509872342974 14.36122197132682 14.69603157387482 15.03924818584067 15.3905617189931 15.74965731393714 16.11622131154007 16.48991722397107 16.87042770537768 17.25742452222338 17.65059852331222 18.04961960952709 18.45418670331006 18.86399771791439 19.27878952645894 19.69826793081736 20.12217763037579 20.5502821906941 20.98233401210707 21.41811429830368 21.85740302492378 22.30003890821295 22.74579937377796 23.19454052548643 23.64608711455615 24.10031250888034 24.5570486626372 25.01620608623308 25.47762381663009 25.94122938811042 26.40689880353077 26.87454650612174 27.34408535188816 27.81543658266752 28.28852979990485 28.76328293920341 29.23963224571151 29.7175222504067 30.19689574733958
 0.79 7.620104384541701 7.637125178362126 7.659819262583254 7.687950272663272 7.721431957390614 7.760229275488792 7.80430909160493 7.85369157168256 7.908382677719283 7.96842756191006 8.033864560176996 8.104789285086579 8.181317518155508 8.2635779015464 8.351741829154776 8.446023237088983 8.546636193544799 8.65384148807679 8.767912620268604 8.889124087804721 9.017772173946337 9.154144934414489 9.298524183683622 9.451204480689348 9.612445113954308 9.782481086136523 9.961546098004963 10.14982353184749 10.34746943431682 10.55460749872047 10.77135004676139 10.99771400973629 11.23373890919925 11.47937683709895 11.73458143539826 11.99923487518568 12.27321483528876 12.55633848040028 12.84841343872885 13.14922377918617 13.458497988124 13.77598494563494 14.1014029014316 14.43443245031993 14.77478550728326 15.12215828219452 15.47623625417512 15.83667414562006 16.20320589590955 16.57548463482899 16.95323265571964 17.33615138838387 17.72397137176991 18.11641222646188 18.51320262700246 18.91413027407652 19.31892186658519 19.72737307364116 20.13928850651739 20.5544616905821 20.97270503725495 21.39385981601981 21.81775612653124 22.24424287085299 22.67320772586776 23.1044871158992 23.53799618558788 23.97360877306441 24.41122738346413 24.85076316282869 25.29212587244123 25.73523386364282 26.18003405317897 26.62644189912591 27.07438137744741 27.52382495923386 27.97468358867598 28.42693666182659
 0.8100000000000001 7.105702843524104 7.121675099411042 7.142825919710997 7.169078882688901 7.200378290116287 7.236699464274185 7.277999944411945 7.324271182662425 7.375530839414107 7.431807178140714 7.49315255968911 7.559648336026253 7.631427043446187 7.708614895238112 7.791411273816759 7.880008422316412 7.974655935650091 8.075602451035589 8.183114937990238 8.297471187796479 8.41897680244054 8.547910183026753 8.684549517670305 8.829163768871453 8.981996660374591 9.143295663515792 9.313264983062819 9.492078542551969 9.679872969126379 9.876779577881017 10.08285435571974 10.2981509447305 10.522660625085 10.75634629746983 10.99914446505642 11.25094921501775 11.51160219960044 11.78093661676123 12.05875719037761 12.34484415004298 12.63894621045734 12.9407915504252 13.2501007914733 13.56660897610106 13.88998554567804 14.21994831800282 14.55620446453918 14.89842048734575 15.24631219571656 15.59958468255065 15.95796230046972 16.32114863770403 16.68888649376737 17.06091785494315 17.43699386960451 17.81689482339254 18.20038011427742 18.58725822752866 18.97732671062149 19.37041214810749 19.76632013647878 20.16492525905598 20.56605106093139 20.96958002399975 21.37537354211017 21.78331189637386 22.19329423066326 22.60522852733929 23.01901158324455 23.4345589860012 23.85180509065327 24.27066299669416 24.69107452552116 25.11298019835934 25.53630921469858 25.96103943128778 26.38709734173165 26.81444805673561
 0.83 6.640224423163798 6.655389713008124 6.675323425500217 6.700009375819858 6.729402211429262 6.763467709419347 6.802174373374219 6.84553462975428 6.893538423798359 6.946237214945441 7.003698171776579 7.065998666477666 7.133288468823922 7.205702139686921 7.283446924065237 7.366734443639828 7.455800788855413 7.550909310529311 7.652344210989286 7.760372534742164 7.875293158675172 7.997369781792124 8.126888914486802 8.264103867356114 8.409251739555881 8.562570406702273 8.724226508322328 8.894412434857168 9.073235314221886 9.26081599792645 9.457197046762207 9.662414716059113 9.876469940518989 10.09929431863077 10.33081909667389 10.5709291523166 10.81947097781642 11.0762716628303 11.34113287684291 11.61383185122163 11.89410536090762 12.18171370575296 12.47638069151419 12.77780561051365 13.08569522198014 13.39979873208164 13.71976477366305 14.04534138570301 14.37620599250427 14.71211538263319 15.05275568762437 15.39789236046743 15.74726015389384 16.1006030984822 16.45770448060167 16.81833682021373 17.18229184855351 17.54938048571294 17.91941281814842 18.29220807613739 18.66763461120817 19.04551987356918 19.42574038956412 19.80816173918076 20.19267853364196 20.57915439310832 20.96753192452309 21.35768269963044 21.74955723319967 22.14304496148827 22.5381142209779 22.93466222741849 23.33264505521579 23.73201761719929 24.13272364480777 24.53471566873043 24.93794500004278 25.34239171187652
 0.85 6.223401184629354 6.237777292157697 6.256532297959787 6.279640449163011 6.307086632772268 6.338847473313479 6.374922030049262 6.415324193767086 6.460066383140276 6.509203640662325 6.56281832815503 6.621004321851025 6.683909607051408 6.751697572359204 6.824573303489535 6.902767576657478 6.986524051544651 7.076103263845775 7.171790617396539 7.273857375884234 7.382600654142834 7.498274409034289 7.621158429918081 7.751511328711143 7.88954252954064 8.035471257992125 8.189473529955968 8.351701140075175 8.5222816497979 8.701293375038381 8.888777373450139 9.084761431315851 9.289223050058306 9.502107432377558 9.723305468019486 9.952724719181472 10.19018640556135 10.4355213890561 10.6885281581172 10.94896981177029 11.2166140433067 11.49118712365562 11.77242388444552 12.06004870076451 12.35377247362955 12.65330561217514 12.95836801557258 13.26866905469186 13.58393755351823 13.90388177033695 14.22825937869959 14.55681744818659 14.88930242498106 15.22547011226973 15.56512565048754 15.90804349742338 16.25402740820478 16.60291041518061 16.95450480772135 17.30866211195726 17.66521307047579 18.02402762200007 18.38500488107147 18.74799311775972 19.1128897374251 19.47962126055788 19.84807330272119 20.21818055462399 20.58985676235206 20.96302470778522 21.33764618923015 21.71363200229886 22.09095192106329 22.46956467951799 22.84939795338251 23.23042834227691 23.61262135230346 23.99595137906906
 0.87 5.833009163631454 5.846741652697448 5.864580899807473 5.886471679831768 5.912389214113633 5.942350468371131 5.976355650217801 6.014400306302649 6.056539319069739 6.102821903137778 6.153326101300118 6.208172780145665 6.26751022530131 6.331507536296482 6.400373721050586 6.474343689984132 6.553681249754481 6.638631096617241 6.729493809414429 6.826541842190682 6.93004351643891 7.040276012976918 7.157498363456709 7.281940441508302 7.413832953520126 7.553356429058181 7.700688210926419 7.855966444870965 8.019297068931028 8.190737802439639 8.370349134677538 8.558116313183866 8.754016331727518 8.957976917943459 9.169907520638393 9.389670296770769 9.617118098110192 9.852059457581902 10.09428557530217 10.34356930431098 10.59967513600871 10.86234418530398 11.13129417548028 11.4062704227894 11.68697482078026 11.9731488243721 12.26450343368164 12.56075917761421 12.86165609722946 13.16692372889293 13.47632108722497 13.78959664785956 14.10650833002582 14.4268434789658 14.75041884820264 15.07699058167396 15.40640419574596 15.73848456112417 16.0730658846779 16.40999169119559 16.74913480508939 17.09036733206776 17.43354064079562 17.77859534456229 18.12541128297834 18.47389750372272 18.82396224436289 19.1755329142707 19.52855607665816 19.88295743075724 20.23868179416913 20.59569308540865 20.95392430667037 21.31334752684374 21.67391386480474 22.03559347301283 22.39835552144189 22.76215818187495
 0.8900000000000001 5.472884796919307 5.485908993089982 5.502802309682119 5.523529745735676 5.548086952509832 5.576451731609675 5.608645132772718 5.644664651315501 5.684557825240531 5.728368832003891 5.776201984943898 5.828156629371227 5.884398038320995 5.945098407967365 6.010483852701272 6.080788399872006 6.1562749841934 6.237212441815531 6.323865504062871 6.416527790840002 6.515464803706056 6.620942918619214 6.733203378352694 6.852470284583816 6.978965589657898 7.112859088028841 7.254304407378518 7.403432999417172 7.560336130367301 7.725059871133661 7.89763208716224 8.078047427991354 8.26626431649812 8.462197937843948 8.66575022812294 8.876775862717253 9.095121244363931 9.320589490937937 9.552978422956434 9.792057550809718 10.03759006172459 10.28932380646624 10.5469842857852 10.81031163661618 11.07902861803615 11.3528875969894 11.63159053378765 11.91487896739394 12.20250400049925 12.49420628440155 12.78974600369711 13.08889286079489 13.39141606026482 13.69712429303172 14.00579572042695 14.31726795811045 14.63133805987648 14.94788250135682 15.26670716363585 15.58770731679256 15.91072760338499 16.23566202189337 16.5624039101387 16.89084592869428 17.2209000443081 17.55249751335487 17.88554886533692 18.21997388645375 18.55573160326099 18.89276026643964 19.23101733469747 19.5704394588249 19.91100246592817 20.25266134386354 20.59539022589635 20.93914237560965 21.28391017208773 21.62966509539997
 0.91 5.148912215236477 5.161144349863956 5.177079672241256 5.196683502530419 5.219922218134381 5.246783752020309 5.277261790738474 5.311363772136849 5.349122282771681 5.390595855014293 5.435865963854461 5.485080023400708 5.538374383077951 5.595960323522966 5.65806405217821 5.724919698584588 5.796787309373863 5.873949842961424 5.956687163940272 6.045271037177129 6.139958121611704 6.241017963760219 6.34867699092447 6.463159504107721 6.584659670638995 6.713335516507305 6.849340918407664 6.992772595500754 7.143710100888368 7.302206812806909 7.468260925541342 7.641863440062346 7.822953154389419 8.011433653683099 8.207211300069561 8.410141222201155 8.620034304556691 8.836727176485518 9.059995200999762 9.289616463319369 9.525347759174819 9.766949582872851 10.01415511513072 10.26668821068486 10.52431238568037 10.78673080484773 11.0537162684739 11.32499119917522 11.60030762847974 11.87943718322735 12.16213107179625 12.44819007016484 12.73737450781851 13.02949425351141 13.32437870089342 13.62182675401351 13.92168681271064 14.2238067579042 14.52803393679643 14.83424514799969 15.14232662660195 15.45215402918459 15.76363241880688 16.07667624997224 16.39119935359181 16.70710492196141 17.02436549376867 17.34289293914726 17.66263844479629 17.98355249918288 18.3055948778469 18.62870462882704 18.95288005822828 19.27806871595108 19.60423738160308 19.93138205061489 20.25945792058168 20.58844937785313
 0.9300000000000002 4.855086087496419 4.866544744172371 4.88157909066592 4.90014696565256 4.922194169450219 4.947670462514987 4.976568563663688 5.008890148023441 5.044650844708409 5.083915234223997 5.126792845598747 5.173419153244263 5.223952573543513 5.27860446116793 5.337611105123753 5.401226724528133 5.469727464115586 5.54339238947543 5.62248248202091 5.707281633690831 5.798051641384546 5.89504920113129 5.9984819019949 6.108566219715104 6.225485510086651 6.349387002077682 6.480401790688845 6.61862382955484 6.764110923290169 6.916902719581053 7.076985701025615 7.24432817672463 7.418870273625268 7.60052392762051 7.789157874407055 7.984619640104773 8.186753531641006 8.395350626903159 8.610202764663349 8.831095534279122 9.057772265174428 9.290007016105402 9.527533564215755 9.770086393886832 10.01741968538777 10.26926730333142 10.5253927849421 10.78552932814148 11.04944977945946 11.31690662177685 11.58769196190758 11.86159751802805 12.13839460696185 12.41792413132852 12.69997656656529 12.9844119478312 13.27105985680349 13.55977940837645 13.85044923727358 14.14291748458402 14.43711178423501 14.7328992494124 15.03019645894166 15.32891944364256 15.62899367267083 15.93035403986075 16.23292485008329 16.53666980563436 16.84153199266891 17.14746386769645 17.45442724415448 17.76239327907664 18.07133245987264 18.38120459123806 18.69199878221184 19.00369343340037 19.31625622438709 19.62968410134712
 0.9499999999999998 4.580881554021918 4.591376749929514 4.605441382543566 4.622959306812606 4.643859343196513 4.668061276313819 4.695529853343354 4.726248782180376 4.760248729347349 4.797601317659598 4.838392123646047 4.882768674725344 4.930910446137647 4.983048857632457 5.039412269912869 5.100273980836696 5.165906221374954 5.236584151328284 5.312589854801891 5.394185335439722 5.481630511418622 5.57516721020327 5.675013163062887 5.781356999350626 5.894360240546839 6.014168294067343 6.140898446838053 6.274602858637385 6.415354555207982 6.563152421139455 6.717989192523931 6.879811449386432 7.048547607892115 7.224100912332748 7.406330426894817 7.595086027211904 7.790186391704184 7.991447992708021 8.19864808739891 8.411567708511212 8.629977654858308 8.853608481657115 9.082245490661073 9.315603720105997 9.553467934473487 9.795562614076758 10.04163194447415 10.29146980571583 10.54481976142937 10.80148504775051 11.0612185621053 11.32383285185056 11.58914010277967 11.85695212750102 12.12710035369721 12.39942581227273 12.67378912539899 12.95005049446539 13.22808968794578 13.50779602918995 13.7890383841502 14.07176514905347 14.35584423802989 14.64124307070898 14.92787855979527 15.21565709863534 15.50456454878898 15.79454622761715 16.08554689590038 16.3775207455012 16.67045138708497 16.96430183791359 17.25904450972721 17.55466119672946 17.8511330636919 18.14844063419415 18.44656377901612 18.74550170469968
 0.97 4.326138561447925 4.335776890230262 4.348950998253695 4.365517754809361 4.385352998109743 4.408369534069582 4.434503134865386 4.463762537273658 4.496151440787989 4.531737505515191 4.570637349850698 4.613000547933431 4.659025626880428 4.708929063801525 4.762957282594437 4.821403650520615 4.884527474562321 4.95261799756139 5.025938394140212 5.104769766405537 5.189347139435736 5.279905456552257 5.376636574376056 5.479725257669881 5.589333173967347 5.705560887989861 5.828525855852519 5.958263419060212 6.094824798295285 6.238204086998203 6.388362244742788 6.545253090407754 6.708794295146332 6.878848375155995 7.055306684250398 7.237991406235793 7.426723547094372 7.621304926977164 7.821530172009234 8.027178705910217 8.237994741433301 8.453770271626079 8.674231060916821 8.899142636029996 9.128250276735059 9.361339006432765 9.59814358258356 9.838438486982746 10.08200791588751 10.32863577000108 10.57811564431956 10.83026081784733 11.08488424318715 11.34179853601141 11.60086596442125 11.86192843820068 12.12484749797305 12.38949430426758 12.65577962650401 12.92355383190382 13.19274687433665 13.46327828311107 13.73504715171921 14.00801212654491 14.28208139554567 14.55722267691895 14.8333732077636 15.11049973274786 15.38855849279542 15.66751521380177 15.94735509539297 16.22803279973984 16.50953244044058 16.79185757148542 17.07495117631703 17.35884565700106 17.64350282352131 17.92892388321449
 0.99 4.090700926893485 4.099832584925821 4.112351418647522 4.128083310023841 4.146938112954714 4.16881765217376 4.193669721947309 4.221486084573576 4.252296468682097 4.286177567333591 4.323245035920422 4.363671489867863 4.4076655021364 4.45545760052533 4.507306264777954 4.563502923488699 4.624312950812545 4.690038662977157 4.760935314598212 4.837271094798398 4.919286123130677 5.007186445306438 5.101165028729204 5.201386757834664 5.307988429237863 5.421059746688423 5.540700315834814 5.666935638798726 5.799789108560701 5.939244003158299 6.085255479698166 6.237747568183467 6.396624165158267 6.561761027170604 6.733016764056068 6.910218832043868 7.093192526687512 7.281722975622364 7.475598131152479 7.674604762669354 7.878496448905269 8.087059570024223 8.30002029955352 8.517144596159355 8.738208195269852 8.962966600549322 9.19118507522758 9.422668633288559 9.657152030522473 9.894469755446252 10.13442602009697 10.37682475070343 10.6214795782413 10.86825382887717 11.11699051430782 11.36754232200034 11.61977160534002 11.87359037369236 12.12887028238642 12.38552262262677 12.64343831134159 12.90257788097491 13.16283146923127 13.42415880878115 13.68650921693635 13.94982158530419 14.21403436943034 14.47914557843985 14.74511276468683 15.01190301342312 15.27949293249679 15.54784864209173 15.81698576451978 16.08685941407723 16.3574841869778 16.62883415137465 16.9009028374842 17.17368322782477
 1.01 3.86543872816319 3.874348142300864 3.886409820061818 3.901499654639031 3.919537513829638 3.940457239038551 3.964228644101122 3.9908475139249 4.020370602950647 4.052861633432696 4.088469293538855 4.127367235269989 4.169759072199508 4.215906377032988 4.26606967898817 4.32053846099564 4.379584156720501 4.443493147405418 4.512539758535416 4.586957256324887 4.666981844027294 4.752810658068134 4.844623764001721 4.942567152292476 5.046761733921434 5.157273335818738 5.274188696123007 5.397515459268467 5.527256170900901 5.663387272623487 5.80583209657371 5.954522859832661 6.109341658668064 6.270153462612562 6.436810108378832 6.609140293613277 6.786942570490101 6.970019339147789 7.158152840970046 7.351114151713498 7.548684174484487 7.750629632567588 7.956687062108479 8.166652804654097 8.380282999553117 8.597323576219953 8.817600246265735 9.040868495499845 9.266923575805812 9.495580496895602 9.726634017946488 9.95993863912496 10.19530859300233 10.43258783586689 10.67166003893785 10.91237857948627 11.15461653186868 11.39828665847933 11.64327140062703 11.88949286934302 12.13686283612668 12.38530272363568 12.63478359632809 12.88521615106372 13.13656070767252 13.38877719949809 13.64182516392465 13.89568373289593 14.15032162343521 14.40569712817539 14.66181810590879 14.91865197216641 15.17620568983673 15.43444575983446 15.69336821182992 15.95297859504992 16.21326196916153 16.47423289525009
 1.03 3.659109950505285 3.667710322288568 3.679256530130236 3.693649477193548 3.710837043616438 3.730785085608076 3.753478434381303 3.778913894921052 3.807167244588856 3.838331231563529 3.872546573118198 3.909990953733804 3.950901023049264 3.995522393648492 4.044134638684506 4.097027289340861 4.15448583213071 4.216770706033791 4.284151299471694 4.356870947121815 4.435143926570388 4.51915145480511 4.609051684547851 4.704984700428035 4.807040514997311 4.915299064586204 5.029792205003488 5.150532707079101 5.277497252051464 5.4106404268002 5.549889718925236 5.695146511673465 5.846293078714124 6.003172578764222 6.165640050065402 6.333496404713743 6.506564422844093 6.684621746670691 6.867452874385872 7.054840153918857 7.246550776556686 7.44235177042955 7.642009993862871 7.845302128598638 8.051984672888679 8.261843934462668 8.474686023373856 8.690276844725696 8.90843209128264 9.128967235968663 9.351697524257149 9.576467966456073 9.803113329892502 10.03149813100071 10.26149662731839 10.4929728093957 10.72582039262189 10.95996280897492 11.19527319869909 11.43169440191663 11.66914895017868 11.90756905796211 12.1469066141182 12.38709317327985 12.62811994723415 12.86991779626722 13.11248722048887 13.35577835114431 13.59976094192114 13.84444436025931 14.08979757867265 14.33581916609054 14.58249727922847 14.82980965399677 15.0777735969568 15.3263859768343 15.57563321609976 15.82552128262607
 1.05 3.47706342675658 3.485240205539336 3.496190805475527 3.509834138602495 3.526133096042186 3.545051547180401 3.566597338696986 3.590785293446985 3.617686209192891 3.647424857188052 3.680134980611382 3.716036292853497 3.755373475654432 3.798391177093114 3.845392009428788 3.896651546794614 3.952462322743687 4.013091827647754 4.078790505948922 4.149804753264724 4.226321913346886 4.308509274894234 4.396536068220184 4.490497461775323 4.590479558525606 4.696525392186814 4.808671923315865 4.926907035259748 5.051204529962801 5.181481123633212 5.317664442269612 5.459633017048773 5.607266279575441 5.760401556995447 5.918872066973342 6.082493912535819 6.251065076782386 6.424359417464757 6.60217966143658 6.784280398975223 6.970459077977445 7.160452998030913 7.354049304363603 7.551034981673321 7.751176847839657 7.954251547520831 8.160065545638062 8.368415120750207 8.57912635832157 8.791995143885991 9.006857156110371 9.223577859761104 9.442002498576965 9.661996088052156 9.883423408133513 10.10618899583592 10.33019713778027 10.55533186265849 10.78154693363029 11.00873584065654 11.23683179277445 11.46580771031977 11.69560621710166 11.92615963253586 12.15745996374229 12.38946889761311 12.62214779285781 12.85549767203183 13.08948921355584 13.32410274373245 13.55934822876801 13.79519526680694 14.03166307998639 14.26873050651931 14.50640599281424 14.74467758564031 14.98355292434612 15.22304923314161
 1.07 3.314430692581928 3.322187987996716 3.332596548295342 3.345576293431106 3.36105812432403 3.379041922113912 3.399526547277704 3.422532838611254 3.448160612075519 3.476535659507305 3.507816747194666 3.54222861431706 3.580037971250409 3.6215044977372 3.666930840921829 3.716619613251343 3.770845390241826 3.829876708110663 3.893971061274936 3.963345899716274 4.038190626212464 4.1186705934362 4.204912100921366 4.297004391897278 4.395029649991399 4.499004995800998 4.60893048333439 4.724811096322316 4.846561744400191 4.974130259161921 5.107397390086098 5.246251800335433 5.390552062430332 5.540124653797657 5.694787952195673 5.854369231016426 6.018636654466679 6.187419272628832 6.360438016403149 6.53752069233286 6.718414977313708 6.902878413189663 7.090728401236632 7.281712196536057 7.475616902240498 7.672249463733317 7.871396662684789 8.072875111007047 8.276501244710417 8.482101317663837 8.689521395262201 8.89860734800361 9.109244844979663 9.321289347282079 9.534626101329103 9.749150132115325 9.964776236388669 10.18142897575853 10.39902266973919 10.61748138873282 10.83676894695654 11.05681889531831 11.27760451424637 11.49907880647747 11.72120448980898 11.94397398982053 12.16734943257061 12.39133263727426 12.61589510896765 12.84104803116606 13.06676225852152 13.29305830948709 13.5199063589943 13.74732623115123 13.9753273919683 14.2038789421194 14.43302960974609 14.66274774331276
 1.09 3.164831446593502 3.172261389080834 3.182188647775881 3.194553149708304 3.209307804556993 3.226444503969105 3.245956120755384 3.267909507961848 3.292394497817881 3.319550900560826 3.349561503137169 3.382675067780403 3.419145330465714 3.459272999241592 3.503351752438557 3.551688236755132 3.60457206522128 3.662257815039504 3.724988025303849 3.792993194597066 3.866421778466234 3.945446186777151 4.030156780947841 4.120649871061581 4.216969712859846 4.319118504615647 4.427101383887763 4.54086442415642 4.660340631340986 4.785450940200366 4.916067210616761 5.05206322376357 5.19327967815822 5.339543185600847 5.490675266999707 5.646466348084395 5.806726755007905 5.971221709838717 6.139754325944154 6.31207260326632 6.487964423492036 6.667217545118286 6.849599598414756 7.03489808028518 7.222900349029272 7.41341361900716 7.606224955208351 7.801181267727332 7.998089306148064 8.196795653839768 8.397156722166448 8.599018744612813 8.802257770829371 9.006759660599545 9.212420077731903 9.419144483880647 9.626848132297731 9.835446061520056 10.04488308899541 10.25509380465098 10.46603256440828 10.67765348364885 10.88992043063474 11.10280701988849 11.31628660553716 11.53033227462514 11.74492684040092 11.96007283558283 12.17576250560923 12.39197780187861 12.60873037498543 12.8260015679575 13.04381240950104 13.26215360725986 13.48103554109485 13.70046825639072 13.92044145739667 14.14099450060812
 1.11 3.022023359975833 3.029214416717908 3.038796687788297 3.050711106555497 3.064923590544399 3.081416040814422 3.100207341224689 3.121351357586267 3.144958936701549 3.171172905290846 3.200213068806258 3.232313210132923 3.267782088177752 3.306894436345758 3.349968960904121 3.397310339234129 3.449207217971175 3.505913211032992 3.56765189753632 3.634645819602264 3.707039480050565 3.784964339983094 3.868523816256853 3.95777827884684 4.052745048099149 4.153430391874688 4.259802522583989 4.371802594113583 4.489339698644432 4.61231986336305 4.740623047065858 4.874072136657494 5.012536943543754 5.155817199919964 5.303726554955601 5.456065570876054 5.612621718942483 5.773166375330808 5.937497816910888 6.105394216927122 6.276633640581637 6.450974040521451 6.62822325223099 6.80816898933146 6.990598838788658 7.175340256030912 7.362180559978916 7.550956927989343 7.741516390714216 7.933685826878158 8.12734195797565 8.322351342890709 8.518590372441356 8.715945263851445 8.914342055152558 9.113656599518755 9.313844559537134 9.51483140141727 9.716552389142768 9.91895257856827 10.12198681146542 10.32563970952145 10.5298556682942 10.73462885112742 10.93991318303067 11.14573234452785 11.35204976547889 11.55884861887929 11.76615181464199 11.97394199336678 12.18223152010204 12.39101247810439 12.60028666260125 12.81008557456229 13.02039041448522 13.231212076202 13.4425711407115 13.65446787004483
 1.13 2.888215024605142 2.895144277057712 2.904395807235661 2.915903554196932 2.929612442508626 2.945539381678204 2.963687265481342 2.9841189711865 3.006948358676246 3.032351269465408 3.060554525616105 3.091819928549766 3.126438257756194 3.164716269399814 3.206981694823191 3.253531238947983 3.304643578573442 3.360587360572657 3.421569199986703 3.487767678016912 3.559358339915485 3.636433692774684 3.719063203214903 3.807310294971883 3.901175346383424 4.000638687775949 4.105641598751298 4.216130305374187 4.331989977260799 4.453103724569004 4.579337594890736 4.710526570047149 4.846500562787138 4.987071413389964 5.132046886172654 5.281210665903011 5.434351354119061 5.591256465355834 5.751704423280456 5.915473556736579 6.082352095699241 6.252108167141342 6.424549790812971 6.599454874934901 6.776651211807656 6.95593647333765 7.137128206481944 7.3200738286133 7.504630622807271 7.690625733053207 7.877946159391067 8.066458752976146 8.256060211073841 8.44666707198671 8.638155709916241 8.830482329761747 9.023542961859071 9.217313456661769 9.411729479367629 9.606726504493547 9.802289810401764 9.998384473780796 10.19499536408437 10.39207713793186 10.58963423347392 10.78766086472698 10.98613101588071 11.18506843558225 11.38444663120173 11.5842888630832 11.78458813878552 11.98535720731798 12.18659855337533 12.38831439157723 12.59053666071721 12.79325701802644 12.99648683345764 13.20023718399478
 1.15 2.763811864682339 2.770513252947322 2.779476535896147 2.790604657703112 2.803857549268187 2.819243127695936 2.836781295679744 2.856543940791444 2.878667934676332 2.903337132153665 2.930792370222691 2.961304466974268 2.995197220408184 3.03277740715624 3.074369781111214 3.12027407196183 3.170763983633842 3.226102192637408 3.286476346320879 3.352074061031219 3.423022920181229 3.499412472223814 3.581305228533516 3.668726661195589 3.7616602007029 3.860080233560986 3.963902099801592 4.073058090405088 4.187428444632149 4.306873347265178 4.431239925759907 4.560370247307743 4.694069315809374 4.832150068760279 4.97441937404875 5.120647026667171 5.270612745337242 5.424115169050019 5.580932853521542 5.740844267565048 5.903617789380677 6.069071702763738 6.236984193232633 6.407143344077607 6.579397132331559 6.753523424664241 6.929399973201224 7.106824411269113 7.285684249068554 7.465826869276679 7.647139522580705 7.829509323144511 8.012833244010109 8.197008112435984 8.381970605174446 8.567647243690176 8.753974389322272 8.940898238392233 9.128374817260376 9.316369977333366 9.504849390025552 9.693798541677037 9.883172728431418 10.07299705107636 10.26323640985014 10.4538854992177 10.64495880261939 10.8364405871964 11.02833489849624 11.22066555516244 11.41342614361228 11.60662001270685 11.80026026841751 11.99437976849343 12.18896111713449 12.38403665967441 12.57960847727885 12.77567838166343
 1.17 2.648216866276619 2.654683404766526 2.66332845835023 2.674063975811521 2.686863893755866 2.70171913613232 2.718656613668563 2.737770223219124 2.759209847026812 2.783177351897406 2.809920588287671 2.839757389306746 2.872996569630984 2.909961924332332 2.95099422762033 2.996373231497848 3.046387664330657 3.101263229330987 3.161194602955194 3.226336433215711 3.296811337907447 3.372690902748844 3.454020679437788 3.540790183622616 3.632984892788488 3.73055124405938 3.833401631916032 3.941432405830163 4.054509867815328 4.172494269894808 4.295211811486955 4.42249463670846 4.554138831596027 4.689954421247008 4.829724366879562 4.97323856281294 5.120278833368609 5.270613929692853 5.42403252650168 5.580323218748793 5.739264518217512 5.900654850037562 6.064282549127705 6.229975856565252 6.397532915883552 6.56680176929864 6.737600353866258 6.909806497570569 7.083257915345942 7.257852205033249 7.433446843272223 7.609969181331476 7.787316440877878 7.965405709687081 8.144153937297039 8.323517930606519 8.503434349420605 8.683859701945392 8.864750340234073 9.046092455586805 9.227852073906742 9.410005051014846 9.592557067926098 9.775473626089875 9.958780042597379 10.14245144535909 10.32650276825538 10.51093874626341 10.69575391056379 10.88097258363031 11.06658887430636 11.25263667287184 11.4391196461041 11.6260312323372 11.8134146365232 12.00126282529994 12.1895985220694 12.37843420209121
 1.19 2.536863003218621 2.543104971402907 2.551477582920178 2.561905790714475 2.574332536540712 2.588764750525386 2.605239350647476 2.623869242139568 2.64480231680922 2.668269452280638 2.694545511156687 2.723945340101305 2.756800768842393 2.793434609095226 2.834189653406499 2.879354673919079 2.929181421057569 2.983907622134809 3.043702979879432 3.108706170884612 3.179014843978184 3.254692618514273 3.335746082586655 3.42216679116404 3.51391426414751 3.610908984350365 3.713044395400641 3.820205899566608 3.93225685550556 4.049024575936254 4.170334325235365 4.296013316958398 4.425837711285434 4.559621612392267 4.697127065747383 4.838153055335342 4.982478500807177 5.129862254558415 5.280113098735391 5.432999742170608 5.588320817247858 5.745864876697981 5.905460390326077 6.066895741671119 6.229999224598966 6.394639039829762 6.560623291400864 6.727839983066444 6.89615701463498 7.065442178245961 7.235613154587123 7.406557509053689 7.578202687851105 7.750476014042855 7.923314683545017 8.096665761069328 8.270476176016532 8.444712718321981 8.619352034255447 8.794360622177255 8.969724828252883 9.145440842128361 9.321484692568763 9.497862243062302 9.674579187392599 9.851631045181723 10.02902315740686 10.20677068189337 10.38486858878736 10.56336165601063 10.74223446470137 10.92150139464388 11.10118661969056 11.2813041031799 11.46187759335388 11.64289061877873 11.82439648377273 12.00637826384505
 1.21 2.434559257528735 2.440558368998478 2.448644312541878 2.458726044864246 2.470757512376093 2.484743650788931 2.500738384637638 2.518859626729406 2.539293277519314 2.562269224412556 2.588093340993367 2.61708448618071 2.649598503310763 2.685966219146281 2.726521442812909 2.77153796466251 2.82128055506363 2.875953963119172 2.935714915311403 3.000694114074438 3.07095923629431 3.146546931736794 3.227463821403167 3.313653495814064 3.405077513221652 3.501630397750337 3.60318963746625 3.709625682375774 3.820779942353393 3.936478784999188 4.056528533426307 4.180735463978768 4.308891803880007 4.440789728812571 4.576187360429428 4.714883763797378 4.856647944773089 5.00124884731231 5.148495350712882 5.298156266792171 5.450020336999606 5.603926229465065 5.759642535983859 5.917017768939164 6.075880358162746 6.236078647734923 6.397460892724736 6.559915255871351 6.723299804207806 6.887522505628251 7.052481225399861 7.218093722620763 7.38430764662526 7.5510305333378 7.718209801577174 7.885812749312466 8.05378654987242 8.222138248109914 8.390794756523302 8.55977285133655 8.729059168540012 8.898620199893974 9.068482288897 9.238641626721336 9.409094248117615 9.579856027291267 9.750922673753113 9.922319728146642 10.09407255805473 10.26615635378844 10.43863612416088 10.61148669224888 10.78474269114575 10.95840855970809 11.1325285383 11.30708666453796 11.48211676903984 11.65763247118169
 1.23 2.339307148840894 2.34506170146295 2.352845930965945 2.362570797461405 2.374204251575974 2.387767234078984 2.403314675442378 2.420990495332974 2.440980602037128 2.463554891817808 2.489032248204133 2.517756541213406 2.550075626505713 2.586335344471126 2.626859519249581 2.671926957683513 2.721763448203313 2.77657675964572 2.836506640005222 2.901645815118602 2.972051987282747 3.047740833805844 3.128681005492134 3.214824125060376 3.306074785496203 3.402339548338575 3.503471941900544 3.609306459424556 3.719703557172561 3.8344486524512 3.953357121572361 4.076210297749459 4.20281646892975 4.332932875563087 4.466331708307509 4.602802105672105 4.742123151597629 4.884083872975334 5.028443237104607 5.175010149089941 5.323573449177869 5.473951910034502 5.625964233964375 5.779439050071312 5.934214911362114 6.09014029179387 6.247113583265792 6.404973092556464 6.563637038207502 6.723003547354669 6.882970652507471 7.043476288278447 7.204458288063313 7.365864380673214 7.527642186920431 7.689739216158941 7.852162862781237 8.01486040267298 8.17781898962706 8.341045651718717 8.504517287643477 8.668240663019709 8.832202406657682 8.996439006797113 9.160926807315221 9.325712003907441 9.490770640242994 9.656138604097599 9.821831623465714 9.987865262654793 10.15425491836404 10.32102581575036 10.48817300448428 10.65574135479844 10.82373555353191 10.99218010017297 11.16107930290369 11.33045727464942
 1.25 2.252292700740626 2.257829710280267 2.265324531310602 2.274701127032817 2.285941451897856 2.299063451262833 2.314165060985003 2.331368206953339 2.350930804557714 2.373115758095735 2.39827096011726 2.426750290706633 2.45891861670269 2.495129790856581 2.535682650927465 2.580859018716155 2.630881699036771 2.685910478626492 2.746088124993492 2.811485385203169 2.882117984602763 2.957991625484502 3.039049985687399 3.125229717137854 3.216411444329222 3.312477762740517 3.413265237194458 3.518605400155063 3.628315749965001 3.74220074902299 3.860049821901467 3.981654353404846 4.106774686568672 4.2352011206 4.366716908759376 4.501071256184797 4.638043317658073 4.77743219531404 4.919026936293104 5.062606530337614 5.207989907332633 5.354975934791664 5.503413415287953 5.653121083832044 5.803977605196254 5.955801571186826 6.108511497864531 6.261975822714547 6.416102901766477 6.570791006665464 6.725968321695309 6.881582940754667 7.037562864287385 7.193875996168082 7.350470140544189 7.507322998635673 7.664422165493762 7.821735126720007 7.979249255147147 8.136981807483235 8.294909920920574 8.453050609711143 8.611410761710118 8.769987134889334 8.928816353822459 9.087894906143815 9.247239138982836 9.40687525537618 9.566819310659657 9.727097208842203 9.887714698964093 10.04868737144191 10.21005065440256 10.37181981000899 10.53401993078011 10.69665593590774 10.85975256757317 11.02331438726647
 1.27 2.170493783101569 2.175910102361179 2.183188325293032 2.192283417905207 2.203194338122958 2.215947035471311 2.230652450699992 2.247486515350702 2.266697151266761 2.288593270045147 2.313544772430966 2.341919547654384 2.374084472710064 2.410382411579149 2.45114021439385 2.496597716544699 2.546960737730518 2.602394080951194 2.662985531443331 2.72879585555887 2.799825799586783 2.876038088517938 2.957377424753269 3.04372448675537 3.134974927643678 3.230961373733375 3.331526423018209 3.436487643597408 3.545629572046889 3.658758711735 3.775654531083017 3.896086461770664 4.019841896886938 4.146678189026543 4.276374648332242 4.408690540483502 4.54343508463178 4.680367451282873 4.819286760126736 4.959992077815255 5.102302415688441 5.246036727449566 5.391013906789803 5.537112784962962 5.684162128310916 5.832060635740422 5.980666936151994 6.129899585821592 6.279657065735901 6.429857778882031 6.580460047492495 6.731372110246376 6.882562119427682 7.033998138041849 7.185638136891484 7.337479991612469 7.489481479671568 7.641640277326775 7.79396395655168 7.946449981925197 8.099095707488022 8.251918373567314 8.404925103571083 8.558142900753888 8.71155864495549 8.865209089314147 9.019120856956361 9.173300437664887 9.327784184526962 9.4825683105647 9.637688885349707 9.793181831604102 9.949042921790038 10.10530777469012 10.26200185198096 10.41912045480236 10.57670872032455 10.73476161831618
 1.29 2.093219778796711 2.098520204037192 2.105603280873355 2.114443977867143 2.125048256104928 2.137481068903933 2.151852361465335 2.168370070474014 2.187328123645019 2.209050439216743 2.233927925390845 2.262335479718952 2.294663988436177 2.331249325741493 2.372378353025003 2.418318918042182 2.469228854035114 2.525249978800818 2.586458093706725 2.652878982653385 2.724489410984502 2.801226124344375 2.883001847482878 2.969696283008087 3.061156110086673 3.157214983092224 3.257681530201637 3.362369351939746 3.471062019672388 3.583537074048082 3.699569023388555 3.818931342028343 3.941391468603705 4.066716804291151 4.194686710995835 4.325060509490166 4.457637477502946 4.592196847759402 4.728537805972495 4.866459488785932 5.005800981669277 5.146371316765691 5.288019470692729 5.430614362296765 5.574014850361602 5.718099731271831 5.862757736631599 6.007917530839427 6.153477708619787 6.299386792512189 6.445553230318533 6.591965392509564 6.738561569591304 6.885329969432337 7.032228714552927 7.179245839376971 7.326389287447809 7.473636908609017 7.620996456151312 7.768475583926797 7.916071843431741 8.063822680859285 8.211735434123359 8.359807329855286 8.508085480374524 8.656566880635083 8.805298405149241 8.954296804890181 9.103558704175304 9.253140597531987 9.40304884654762 9.553309676705894 9.703949174211228 9.854983282803481 10.00642780056498 10.1583083767221 10.31066050844361 10.46347953763814
 1.31 2.021927530917129 2.027079897089924 2.033956043898349 2.042538942231394 2.052857556055803 2.064982842144212 2.079061749753908 2.095329220256194 2.114096186716394 2.135734573424517 2.1606352953766 2.189196257706764 2.221796355070018 2.258783470975839 2.300429477072572 2.346971232382713 2.3985565824891 2.455304358672096 2.517254376997808 2.584402437357435 2.656713322457811 2.734075796763233 2.816400605388672 2.903514472944481 2.995274102332702 3.091478173495114 3.191927342113158 3.296413238259873 3.404701465004043 3.516570596966695 3.631792178830175 3.750109723799982 3.871330712019614 3.995184588938642 4.121450763634297 4.249928607086833 4.380387450408987 4.512616583029828 4.646425250833378 4.781632654252348 4.918067946317385 5.055560230662259 5.193958559485429 5.333151931468457 5.472989289651785 5.613379519268396 5.754221445535922 5.895433831407813 6.036935375284168 6.178674708682926 6.320600393872087 6.462670921463724 6.604844707970553 6.74712009332587 6.889465338367739 7.031868622288291 7.17434804004912 7.316881599763713 7.459487220048015 7.602172727340136 7.74496585319037 7.887864231522711 8.030885395869049 8.174066776577384 8.317435697995325 8.46099937563033 8.604784913288047 8.748829300190323 8.893139408074394 9.037761988274854 9.182693668790108 9.327980951335009 9.473650208381448 9.619697680188793 9.766169471826029 9.913081550187597 10.06044974100496 10.20827972585597
 1.33 1.956502533124565 1.961530799238768 1.968221105906258 1.976590426139415 1.986666726533268 1.998534967013458 2.012386100538412 2.028482072755723 2.047154821612766 2.06881327692158 2.093849359877999 2.122702982535106 2.155723047231009 2.193264445970977 2.235581059763979 2.282872757913676 2.335283397263883 2.392891821398597 2.45571085979661 2.523709326940798 2.596812021382148 2.674904724758596 2.757840200768785 2.845466194100806 2.937578429316065 3.033968609688352 3.134433415998276 3.238744505283167 3.346655509542615 3.457939034399806 3.572352657718814 3.689647928178059 3.80961736380011 3.932010450438074 4.056596640218794 4.18317534994311 4.311525959443455 4.441457809899084 4.572760202109226 4.705282394724526 4.838853602437091 4.973302994129536 5.108529690983448 5.244362764547659 5.380721234766799 5.517504067970623 5.65462017482458 5.791988408242206 5.929547561259872 6.067246364874508 6.205053485844927 6.3429175244574 6.480827012256217 6.618760409739932 6.756716104024071 6.89468240647115 7.032657550288794 7.170669688096889 7.308706889464687 7.446807138418832 7.584968330923326 7.723218272332494 7.861594674818059 8.000085154771485 8.138767230182768 8.277618317996941 8.416695731449595 8.55600667738274 8.695588253542438 8.835467445859628 8.975671125715671 9.116216047194161 9.257148844320604 9.398456028291656 9.540193984695637 9.68235897072605 9.824987112390019 9.968084401713483
 1.35 1.896544331215895 1.901473656991147 1.908038185773578 1.916228892515793 1.926105746214389 1.937789709676036 1.95147973924104 1.967476784464422 1.986157787754505 2.007935683969047 2.033254399968928 2.062521854129419 2.096125955809058 2.134362604776164 2.177495690593017 2.225693091957758 2.279068676004033 2.337664297558435 2.401471798355804 2.47043000621244 2.544425734157279 2.623325779521129 2.706971922984029 2.795148927580815 2.887664537664998 2.984302477831052 3.08480745179522 3.188959141234979 3.296514204587263 3.407217275805631 3.520838963076508 3.637138847494676 3.755866481698201 3.876801388462986 3.999723059257181 4.124420952755647 4.250684493314747 4.378333069407713 4.507166032020862 4.637032693010984 4.76778232342419 4.899254151776582 5.031327362297098 5.163891093132923 5.296844434517857 5.430086426904096 5.563546059057855 5.697162266119355 5.830883927627634 5.964649865510788 6.098438842042135 6.232229557762968 6.366000649372495 6.499740687585621 6.633428174959304 6.767101543688175 6.900749153370215 7.034399288743291 7.168040157393365 7.301709887435297 7.435426525167115 7.569228032698737 7.703112285556136 7.837127070262001 7.97129008189394 8.105638921621404 8.240201094222474 8.375004005581715 8.510064960170411 8.645421158510437 8.781109694623167 8.917137553464798 9.053531608349568 9.190318618362369 9.327535225762302 9.465177953378792 9.603293202001911 9.741877247768659
 1.37 1.84026810856713 1.845122923374175 1.851570797531306 1.85963970776635 1.869380625273251 1.880935515494705 1.894553337865317 1.910551045515258 1.929356584934461 1.951402895597349 1.977149909548136 2.007010550946699 2.041348735575068 2.080475370304542 2.124603352523471 2.173890569525737 2.228412897859972 2.288179202639558 2.353138336813449 2.423209140397877 2.498258439669002 2.578099046316554 2.662565756558556 2.751422350217204 2.844450589755975 2.94140821927807 3.042057963486294 3.146139526604475 3.253399591260546 3.363604817331426 3.476494840749837 3.591839272273208 3.709387696214839 3.828919669137486 3.950234718509587 4.073102341324307 4.197332002681634 4.322753134333762 4.44916513319402 4.576437359809605 4.704409136798406 4.832959747250246 4.961958433092844 5.091324393422854 5.220926782802355 5.350714709521168 5.480607233825433 5.610563366112856 5.740522065095111 5.870442235927884 6.000332728309047 6.130142334545543 6.259879787589506 6.389543759044271 6.519112857140836 6.648625624685507 6.778080536979354 6.907485999710252 7.036890346818239 7.166291838334994 7.295728658198257 7.425228912042074 7.554810624963744 7.684501739268427 7.814350112192402 7.944373513605961 8.074609623697032 8.205076030636622 8.335820228227217 8.466849613535334 8.598211484509452 8.729913037584598 8.861981365274907 8.994453453755508 9.127346180435167 9.260696311521142 9.394490499577721 9.528765281080039
 1.39 1.786968431998649 1.791741496961709 1.798089980600411 1.806039861268953 1.815672112174369 1.827157701174352 1.840772590538347 1.856885736671905 1.875940089804332 1.898400593639627 1.924741184970736 1.955375793257145 1.990659340165816 2.030860739075517 2.076188894544543 2.126759701741892 2.182616045841894 2.243729801382372 2.31002683158634 2.381384987647316 2.457631107978282 2.538571017424358 2.623985526439261 2.713651430225603 2.807308507839117 2.904703521256897 3.005588214409729 3.109703312178639 3.21676951935573 3.326565519569476 3.438804974174543 3.553267521106328 3.669722773700329 3.787930319476528 3.907689718888941 4.028800504040551 4.151062177363785 4.274304210266775 4.398376041745634 4.523117076962966 4.64838668579289 4.774074201332864 4.90005891838257 5.026270091890207 5.152596935366515 5.278998619266864 5.405394269341819 5.531762964956533 5.658053737379421 5.784235568040542 5.910287386760142 6.036228069947871 6.162036438773177 6.28771125730741 6.413271230638228 6.538735002956876 6.664121155618997 6.789438205179581 6.914724601402802 7.039998725247415 7.165288886828468 7.29064332335614 7.416080197052489 7.541627593046992 7.667313517251733 7.793175894217196 7.919252564969595 8.045581284830755 8.172159721221577 8.299045451450164 8.426255960485705 8.553818638719314 8.681760779712961 8.810109577937796 8.938882126503081 9.068095414877103 9.197776326601412 9.327941636999778
 1.41 1.736664137881888 1.741335601907096 1.747574172015579 1.755417828053408 1.764973545074233 1.776441293151033 1.790135037153664 1.806466736492201 1.825910344826105 1.848958809739196 1.87608007238048 1.907690067070827 1.944125720875526 1.985636953142737 2.032389675007866 2.084461788863895 2.141860187797693 2.204526754992342 2.272337363095521 2.345143873553996 2.422744135914252 2.504916987089321 2.591421250591882 2.682002735733674 2.776396236791299 2.874325532138504 2.975531383345004 3.079743534241956 3.186688709954165 3.296118615899149 3.40777293675316 3.521411335384294 3.636813451752833 3.753738901778944 3.871997276177917 3.99138813926309 4.111731027716651 4.232845449328511 4.354600881703445 4.47684677093674 4.599452530258564 4.722307538647322 4.845341139412264 4.968442638745625 5.091541304244593 5.214606363403443 5.337567002076153 5.460402362909878 5.583071543749645 5.705573596014681 5.827897523046786 5.950032278431205 6.072006764290447 6.193799829551567 6.315450268187399 6.436976817432311 6.558398155973027 6.679742902115111 6.801049611925754 6.922316777353497 7.043622824325577 7.164966110823604 7.286394924938315 7.407927482904169 7.529621927114606 7.651486324118766 7.773568662600606 7.895886851341249 8.018488717165546 8.141392002873838 8.264634365159871 8.388223372515998 8.512216503126664 8.636601142751358 8.761414582598185 8.886684017189229 9.012426542218963 9.13865915240701
 1.43 1.689831341089165 1.694417791488565 1.70056420302232 1.708329556906679 1.717843829891274 1.729348994083659 1.743201016741982 1.759856860035764 1.779822480774818 1.803609830106317 1.831693853180012 1.864474488781636 1.902266668934491 1.94528931846925 1.993667354561997 2.047440686240522 2.106571213858911 2.170959828540451 2.240453411588895 2.314857833868121 2.393946955150229 2.477471623432122 2.565164674220634 2.656752929786246 2.751953198385463 2.850483273451927 2.952067932756326 3.056423937535199 3.163278031588704 3.272369940347474 3.383459369908639 3.496296006041146 3.610649513160496 3.72630953327301 3.843065684889807 3.960737561910606 4.079154732477534 4.198156737799114 4.317603090944631 4.43735327560904 4.557306744848681 4.677362919787984 4.797441188297429 4.91746090364302 5.037371383107525 5.157141906583799 5.276701715140485 5.396050009560396 5.515175948851969 5.634058648734102 5.752707180094799 5.871130567423981 5.989347787220939 6.107357766376818 6.225209380532655 6.342901452413406 6.460472750138534 6.577961985509647 6.695397812275781 6.812808824376917 6.930233554166334 7.047710470612452 7.165257977480842 7.282944411497092 7.400768040491286 7.518787061524804 7.637029599000307 7.755513702755655 7.874287346142669 7.993358424091596 8.112784751162197 8.232574059582412 8.352743997275603 8.473342125877373 8.594365918743037 8.71586275894682 8.837819937273901 8.960274650206529
 1.45 1.646308551753856 1.650840060052577 1.656933404827514 1.664664568554819 1.674198529543612 1.685818261772286 1.699929734695072 1.717034913018861 1.737672756450293 1.762373219413125 1.7916062507359 1.825756793309913 1.865109783717499 1.90984415183067 1.960042820380106 2.01570070449453 2.076736711210498 2.143008738952623 2.214322676984274 2.290453404828775 2.371139791661162 2.456107695670511 2.545068963392922 2.637727429015178 2.73378691364916 2.832953224577064 2.934937154467504 3.039458480562559 3.146222963835859 3.254990348121794 3.365510359215935 3.477532703946777 3.590827069218915 3.705203121027765 3.820460503445975 3.93640883758164 4.052887720508495 4.169766724168231 4.2868853942451 4.404153249013008 4.521469778155266 4.638734441557237 4.755876668072064 4.87284585425973 4.989601363099716 5.106102522677471 5.222318624845034 5.338248923856046 5.453882634975503 5.569228933064558 5.68429695114073 5.799095778913873 5.913634461298307 6.027971996901494 6.142107336489703 6.256079381431106 6.369926982116756 6.483678936359962 6.597373987774553 6.711050824132589 6.824738075702058 6.938474313565159 7.052308047917778 7.166257726350791 7.280371732113873 7.394668382362481 7.50920592638875 7.624002543837042 7.739086342904921 7.854475358530371 7.970227550566081 8.086360801941673 8.202872916814755 8.319821618711774 8.437204548659544 8.55504926330854 8.673383233048918 8.792213840120342
 1.47 1.606211886824613 1.610713050267929 1.616783810325003 1.624522150631833 1.63412905093318 1.6459354869297 1.660403430097313 1.678080847478774 1.699537701447505 1.725313949443656 1.755871543682424 1.791573430834648 1.832664551679678 1.879282840730553 1.931464225831491 1.989153627727724 2.05222495960769 2.12049312661762 2.193727025348542 2.271662543295735 2.354011558290669 2.440472937905472 2.530735538829971 2.624489206221336 2.721420773026411 2.821222059276759 2.923610871356499 3.028275001243002 3.134958225720508 3.243384305566767 3.353305984712764 3.464496989375637 3.576737027164891 3.689805786162005 3.803532933973562 3.917748116758015 4.032300958226239 4.147041058615994 4.26186799364048 4.376661313411116 4.491340541334754 4.605855172985487 4.720104674951274 4.834078483655563 4.947716004154187 5.061026608907714 5.173979636529551 5.286564390510046 5.398810137916873 5.510696108072009 5.622271491205607 5.733555437087108 5.844557053633925 5.955305405498093 6.065859512631241 6.176238348828321 6.286470840250487 6.396615863927614 6.506702246240868 6.616758761385873 6.72683412981694 6.836977016672915 6.947196030185196 7.057549720068498 7.168076575894984 7.278805025452355 7.389773433086603 7.500990098030073 7.612523252715549 7.724381061077106 7.836591616838481 7.949172941789762 8.062172984053193 8.175589616338982 8.289470634191924 8.403813754229814 8.518636612374548 8.633976762076857
 1.49 1.568319365120214 1.572822344335676 1.578914440362223 1.586721637904793 1.596483918031264 1.608589258029569 1.623558631238855 1.64198400685467 1.664463349708208 1.691540620019597 1.723660773125267 1.761150759179388 1.804216522829403 1.852942002865662 1.907314131845187 1.967225835689574 2.032502033257059 2.102914635888774 2.178192546929217 2.258037661220962 2.34213286457365 2.430153033207288 2.521769033169902 2.616650719729581 2.714472936740969 2.814932515986245 2.917710276490658 3.022518023812672 3.129096549308791 3.237157629373135 3.34648102465185 3.456816479232433 3.567963719808062 3.679727454817032 3.791908373557415 3.904386145277033 4.017000418238895 4.129640818762208 4.242176950239111 4.354528392127293 4.466634698918627 4.578425399084027 4.689849993994681 4.800877956819859 4.911498731401524 5.021691731105925 5.131466337652438 5.240811899919875 5.349747732730531 5.458303115612242 5.566497291538724 5.674369465648523 5.781928803942872 5.8892444319628 5.996325433445837 6.1032208489627 6.209969674534332 6.3166208602297 6.423213308744795 6.529775873963261 6.636377359499117 6.743016517222083 6.849762045765971 6.956642589020726 7.063696734608627 7.170953012345224 7.278459892685639 7.386235785156808 7.49431903677635 7.602737930458714 7.711520683409271 7.820695445507141 7.930270297677421 8.040283250253649 8.150762241331268 8.261725135112922 8.373159720246456 8.485123708156474
 1.51 1.532254276066999 1.536804829283325 1.542980664607543 1.550933767730825 1.560954120941798 1.573495702992868 1.589137488942258 1.608516449971754 1.632253553180168 1.660885761352539 1.694834032705058 1.734383320605747 1.779685573270899 1.830773733437286 1.88757073801016 1.949919517687055 2.017594996557423 2.090319091678106 2.167785712624689 2.249662761018748 2.335605130031022 2.425262703860549 2.5182883571898 2.614338954615846 2.713087350057602 2.814195386139202 2.917379893549553 3.022329690378113 3.128786581426975 3.236469357499312 3.345156794664244 3.454628653498232 3.564664678303052 3.675103596300461 3.785765116803645 3.896496930365553 4.007185707904225 4.11771109980524 4.227992735001414 4.337940220029878 4.447503138066682 4.556631047939089 4.665283483115719 4.773449950674714 4.881109930250129 4.98827287295672 5.094938200293365 5.201135303025328 5.306873540045594 5.412192237215546 5.517100686185216 5.621668143193411 5.725903827847992 5.829856921886609 5.933576567918223 6.037091868145746 6.140461883070145 6.2437256301764 6.346922082601683 6.450090167786175 6.553288766106945 6.656536709495326 6.759902780038264 6.863395708564109 6.967084173213363 7.070966797994896 7.175102151328179 7.279518744572107 7.384265030541004 7.489329402008392 7.594780190199199 7.700615663271034 7.806884024785219 7.913593412168298 8.020761895164721 8.128417474281482 8.236578079225502 8.345251567334524
 1.53 1.499032613566895 1.503667127744718 1.509969628359809 1.518129102014244 1.528497532124151 1.541595898794547 1.558069178671421 1.578598344771081 1.603816366286759 1.63424820837249 1.670279831904271 1.712144193218508 1.759934243827766 1.813617930113826 1.873060192998076 1.938040967589242 2.008287182808476 2.083473760991831 2.163253617470135 2.247261660126289 2.335126788930026 2.426478895450146 2.520953862344273 2.618191562826163 2.7178678601106 2.819640606835935 2.923209644464299 3.028281802659553 3.134587898643029 3.241876736527116 3.349915106626763 3.458483784748969 3.567401531460336 3.676495091332758 3.785603192167355 3.894593544196728 4.003363839265643 4.11179974999026 4.219838928896014 4.32741600753428 4.43446059557795 4.540962279896072 4.64689062360769 4.752245165115059 4.857005417116396 4.961190865598352 5.064840968808401 5.167945156207329 5.270542827402073 5.3726833510591 5.474396063798588 5.575720269069647 5.676685236006858 5.7773701982684 5.877794352856058 5.978006858917417 6.078066836530583 6.178003365471739 6.277875483965917 6.377722187421341 6.477602427147733 6.577535109058994 6.677569092360658 6.777753188222601 6.878126158437418 6.978706714064983 7.079553514063671 7.180685163908752 7.282150214198534 7.383947159248757 7.486124435675862 7.588710420969722 7.691733432056452 7.795191723851946 7.899143487806819 8.003576850443427 8.108519871885692 8.213990544382472
 1.55 1.469521567532833 1.474262086721723 1.480721737743956 1.489140508043802 1.499941382079852 1.513726341207711 1.531204363541381 1.553094423793327 1.580036493093231 1.612529538785456 1.650911524205199 1.695353408433378 1.745881146030231 1.802389686747655 1.864678975220297 1.932469950635411 2.005430546381484 2.083193689675677 2.165372301170069 2.251571294536752 2.341393576031788 2.434453044038055 2.530367588587026 2.628784090859489 2.729351422665272 2.831747445901988 2.935661011992864 3.040809961303682 3.146933122538896 3.253780312116974 3.361127333525028 3.468784976652793 3.576549017106032 3.684290215499426 3.791835316729056 3.899091049224535 4.005945124180907 4.112305234770395 4.218126055334121 4.323327240553898 4.427904424604221 4.531822220284596 4.635060218132324 4.737627985515909 4.839535065709236 4.940800976946677 5.041445211459314 5.141507234492463 5.241026483304671 5.340032366148439 5.438584261232836 5.536711515668276 5.634473444393684 5.731919329086292 5.829088417054363 5.926049920113101 6.022843013444045 6.119506834438263 6.216100481523667 6.312673012976792 6.409263445719372 6.505920754100117 6.602693868662051 6.699601674895821 6.796713011979408 6.89404667150465 6.991641396191072 7.089535878587458 7.18775875976168 7.286338627979292 7.385314017371405 7.484683406592422 7.584515217468169 7.684807813635035 7.785569499170733 7.886848517217295 7.988643048596975 8.09097121042173
 1.57 1.443567066566562 1.448448317767199 1.4551131966864 1.463863691547897 1.475205787775089 1.489830467881017 1.508511711338345 1.531998494429352 1.560923790075935 1.59574656764963 1.636744792761667 1.684016427033052 1.737509427844698 1.797042748067609 1.86234433577313 1.933073133923281 2.008846080041174 2.089249105861558 2.17386113696148 2.262258092371098 2.354025884164674 2.448763417031752 2.546083587828573 2.645620285109737 2.747024388640154 2.849982768887317 2.954195286493944 3.059369791731022 3.165264123931298 3.27163711090328 3.378276568325793 3.484991299123154 3.591617092821018 3.698003724882984 3.804018956028019 3.909568531528779 4.014539180490932 4.118868615113545 4.222511529930653 4.325422601034115 4.427576485277849 4.528955819463595 4.629563219508301 4.729425279593287 4.828531571295321 4.926931642699768 5.024645017495948 5.121731194054911 5.218209644489764 5.314139813698779 5.409581118391456 5.504572946097757 5.599164654160742 5.693415568712832 5.787374983635937 5.881122159505723 5.974676322520278 6.068096663413455 6.161452336353197 6.254782457825162 6.348136105501938 6.441542317098231 6.53507008921235 6.628748376154364 6.72262608876133 6.816732093199956 6.911115209757173 7.00580421161899 7.100837823638122 7.196224721090846 7.292023528423567 7.388242817989612 7.484921108776753 7.582066865126022 7.679718495442365 7.777884350897716 7.876582724127092 7.97582184791834
 1.59 1.420364366063998 1.4254287828432 1.432362589884166 1.441539776132741 1.453562327906146 1.469211228789697 1.489321459514757 1.514659997817922 1.545832818281439 1.583246892154878 1.627102187158046 1.677415667265161 1.734048292470296 1.796742018534093 1.865154796711767 1.93888257346241 2.017489290139604 2.10052588266336 2.187537281173411 2.278080409663853 2.371724185599183 2.468055519511737 2.566695314580557 2.667264466191722 2.769431861480169 2.872875378853025 2.977312887494514 3.082463246852445 3.18809430610635 3.293971903617305 3.399905866359481 3.505703009333499 3.611219134961618 3.716304032464842 3.820853477222007 3.924754230110916 4.027942036831605 4.130352627211826 4.231931714494825 4.332651994609529 4.432509145423221 4.531484825976833 4.629582675702965 4.72684531362674 4.823279337549653 4.918923323216523 5.013816823465715 5.108019367362778 5.201560459317669 5.29450957818573 5.3869161763526 5.478839678803268 5.570339482175448 5.661474953797516 5.752285430711201 5.842860218679304 5.933228591178656 6.023469788378593 6.113613016105221 6.203737444791752 6.293862208415193 6.384076403419732 6.474379087627101 6.5648592791343 6.655525955198999 6.746448051113 6.837644459064146 6.929154026987056 7.021015557403125 7.113267806250199 7.205919481702365 7.299019242980352 7.392575699152976 7.486637407930168 7.581192874448069 7.67628055004673 7.771918831040988 7.868126057485055
 1.61 1.398933676734044 1.404240420813045 1.41153050669122 1.421262923984036 1.434148659837569 1.451058698831471 1.472874022864317 1.500359611021313 1.53407943942438 1.57436248106462 1.621323705617162 1.674884079238406 1.73481556434566 1.800778119379193 1.872360698546696 1.949104251550185 2.030526723295332 2.116143053583266 2.205475176784832 2.298063021497347 2.393465510183857 2.491276558794929 2.591102076372989 2.692590964639231 2.795402117563143 2.899243420914656 3.003821751798965 3.108884978174048 3.214200958350931 3.319555540476739 3.424776562000571 3.529680849122256 3.634115216224048 3.737976465285301 3.841140385280209 3.943512751558655 4.045039325210254 4.145654852411671 4.245323063757273 4.344008673573237 4.441724379215168 4.538453860349368 4.634216778217826 4.729035774887059 4.822953472480929 4.915997472397549 5.008218354510422 5.099675676353944 5.190408972293441 5.280497752679885 5.369991502989448 5.458939682948094 5.547441725641381 5.635527036609661 5.723274992928905 5.810744942277351 5.897996201988202 5.985098058088635 6.072089764325332 6.159050541176826 6.246019574852918 6.333046016281459 6.420188980082781 6.507487543532099 6.594990745510207 6.682747585442797 6.770787022228764 6.859147973157834 6.947879312817944 7.036999871992717 7.126558436549459 7.216553746318131 7.307044493961683 7.398029323838252 7.489556830855657 7.581605559318735 7.674234001769944 7.767450597823832
 1.63 1.379683829124271 1.385302810136626 1.3930522014605 1.403496993332894 1.417464173669213 1.435908727972037 1.459746639223328 1.489716887760055 1.526312451133241 1.569773303950456 1.620106417701737 1.677128760568958 1.740521297218654 1.809860988578296 1.884671791596044 1.964437658983973 2.048640538944796 2.136767374882077 2.228321105093979 2.32283566245053 2.419860974054447 2.519008960885528 2.619876537428631 2.722124611285272 2.825450082768861 2.929539844483597 3.03413078088707 3.13900176783659 3.243918672119274 3.34869835096595 3.453147651548897 3.55712241046348 3.660489453193731 3.763134593561915 3.864942633162154 3.965839360778158 4.065768551785141 4.164664967535971 4.262511354731661 4.359271444776251 4.454957953116179 4.549561578564242 4.643105002608221 4.735618888704306 4.827133881555391 4.917699606374391 5.007367668132686 5.096194650793821 5.184246116532615 5.271571604939807 5.358230632212408 5.444322690329903 5.529897246216499 5.615033740889573 5.699781588594529 5.784220175926247 5.868418860937341 5.952426972233441 6.036333808055733 6.120178635350989 6.204020688829331 6.287919170010018 6.371923246255488 6.456092049793983 6.540474676731018 6.62510018605002 6.710027598602474 6.795285896087865 6.880914020023823 6.966950870706786 7.053425306163582 7.140386141094314 7.227832145806945 7.315802045144016 7.404314517401918 7.493398193243169 7.583061654602179 7.673323433584944
 1.65 1.363561970274311 1.369553863868635 1.377870286414153 1.389202228725292 1.404499679432188 1.424797624894854 1.451025049101756 1.483868933552789 1.523731257126666 1.570734995932712 1.624768123147081 1.68553660883339 1.752617419747791 1.825510519128466 1.903666866469583 1.986527417279694 2.073535122824599 2.164153929854697 2.257874780316812 2.354239611050532 2.452785353469064 2.553139933224631 2.654914269858416 2.757784276435095 2.861458859161965 2.965653916992699 3.070127341215752 3.174645015027466 3.279025813089869 3.38307360107325 3.48663723518351 3.589570561674355 3.691751416344363 3.793063624018981 3.893442998017496 3.992792339605054 4.091056437429757 4.188188066944937 4.284180989816647 4.378984953316464 4.472623689699669 4.565108915568893 4.656439331223325 4.746657619993557 4.835802447562192 4.923924461270308 5.011074289409885 5.097311540502337 5.182702802563246 5.267308642353464 5.351227604616694 5.434489211303728 5.517202960783465 5.599418327040918 5.681224758862331 5.762691679007642 5.843878483370437 5.924864540125625 6.005709188865037 6.086491739721161 6.167261472479247 6.248077635678033 6.32899944569932 6.410086085846686 6.491366705413587 6.572920418741143 6.654776304265906 6.736973403557903 6.819550720349307 6.902557219554024 6.986011826278578 7.069953424824639 7.154410857683573 7.239412924523377 7.324968381168432 7.411125938572459 7.497864261785125 7.585231968912726
 1.67 1.350694289076644 1.357133553520773 1.366152453579053 1.378586980602837 1.395521123886862 1.418059870588435 1.447119205631932 1.483309111598614 1.526911568601763 1.577911554147134 1.636060042978743 1.700938006909978 1.772019414640056 1.84871623155582 1.930416419518893 2.016510936638188 2.106413737027793 2.199571770550238 2.295465982545148 2.39363931354332 2.493641698966197 2.595113068810804 2.697680347320122 2.801041452638943 2.904913296455227 3.009043783626966 3.113197811794607 3.217194270979037 3.320840043165174 3.423970001871203 3.526441011703466 3.62812992789708 3.728931595842295 3.828740850596648 3.927491516382969 4.025107406073275 4.121542320658617 4.216758048704941 4.310737365795017 4.403461033956513 4.494939801076285 4.585185400300952 4.674206549423855 4.762054950258462 4.848769287998342 4.934389230563781 5.018985427935153 5.102617511473166 5.185343093226083 5.267245765224055 5.348386098760679 5.428859643661944 5.508715927542688 5.588054455050717 5.66695470709876 5.745476140084429 5.823698185098326 5.901700247120534 5.979561704205636 6.057321906656511 6.135060176187057 6.212855805074144 6.290738055298933 6.368786157677904 6.447039310983744 6.525576681056436 6.60440739990478 6.683590564798632 6.763185237352183 6.843210442598549 6.923705168056007 7.004698362786223 7.086228936444774 7.168315758324376 7.250987656391112 7.334253416314127 7.418151780489096 7.50269144705595
 1.69 1.341382767324315 1.348351658750995 1.358229222729488 1.372018451110848 1.39093833380834 1.416142858721288 1.448504011645094 1.48852077616742 1.536324133550526 1.591740062599792 1.654370539518404 1.723665537748219 1.798990027796824 1.879670977050773 1.965036349575032 2.05443310589862 2.147247202786475 2.242923592997538 2.340937225029068 2.440830042847217 2.542189985603855 2.644626987339671 2.747837976673579 2.851519876478415 2.955419603542978 3.059294068220418 3.162961174062999 3.266217817443258 3.3689198871616 3.470925264040348 3.572099820504279 3.672339420147694 3.77154891728805 3.869644156506191 3.966567972173243 4.062264187964188 4.156685616358205 4.249805058125798 4.341612301802794 4.432099123151263 4.521275284607429 4.609151534716641 4.69575760755548 4.781143222141083 4.865336081827781 4.948397873691106 5.030387267899314 5.111361917072481 5.191403455629301 5.270579499121699 5.348961643557374 5.426633464710388 5.503682517419971 5.580165334877625 5.656181427902721 5.731810284206731 5.807111367646239 5.882184117464924 5.957087947524684 6.031892245526084 6.106686372218323 6.181499660598929 6.256421415103397 6.331510910784977 6.406807392484859 6.482380073992994 6.55826813719979 6.634520731238957 6.711186971621772 6.788305939363041 6.865916680099049 6.944038203197819 7.022709480861964 7.101959447224505 7.181806997437945 7.262280986756981 7.343400229615218 7.425183498696237
 1.71 1.335493953774105 1.343104540193754 1.354048712632258 1.369509463406125 1.390832783004754 1.419181660018634 1.455343081054497 1.499662030637429 1.552089491099927 1.612275442457925 1.679659862273777 1.753562725506211 1.83324200434725 1.917949668046121 2.006959682720136 2.09959201115258 2.195212612577587 2.293256442452028 2.393216452214428 2.494652589030897 2.597154795528119 2.70037000951339 2.804016163681729 2.907811185310082 3.011519995938624 3.114940511039194 3.217891639670877 3.320219284122755 3.421781339543859 3.522464693560337 3.622145225879894 3.720750807883499 3.818195302204433 3.914404562294679 4.009342431978735 4.102951744994851 4.195204324523773 4.28609298270502 4.375597520140762 4.46372972538735 4.550498374434562 4.635924230172627 4.720035041847102 4.80288054450167 4.884499458408945 4.964961488489359 5.044304323718221 5.122618636521057 5.199962082157298 5.276414298092454 5.352055903358865 5.426955497905148 5.501207661934464 5.574892955231737 5.648073916479958 5.720860062565709 5.793310887874071 5.865515863573057 5.937544436887746 6.009476030364289 6.081370041123948 6.153305840107388 6.225342771309386 6.297550151004187 6.369977266961703 6.44268337765478 6.515707711457785 6.589119465836714 6.662957806531114 6.737251866728053 6.812050746228415 6.887383510605805 6.963289190358353 7.039786780053712 7.116905237467579 7.194673482716043 7.273100397382111 7.352204823636754
 1.73 1.332969758858887 1.341380933052066 1.353660433198409 1.371192252048338 1.395413380628344 1.427452808173246 1.46795352204613 1.517061507645983 1.57451974830302 1.639783225161703 1.712127917051456 1.790743800345094 1.874794848804946 1.963468033416701 2.055994322210962 2.151685680072541 2.24989606853747 2.350070445577768 2.451721765373945 2.554427978075281 2.657799029547866 2.76152086111043 2.865321409257978 2.968967605373219 3.072236375425855 3.174954639659696 3.276961312267651 3.378133301054616 3.478348507088266 3.577504824337798 3.67551813930063 3.772305330617112 3.867802268673249 3.961973815191508 4.054763822809715 4.146155134648099 4.236121583864525 4.324652993197949 4.411750174500176 4.497423928255925 4.581694043091316 4.664588295270784 4.746136448182525 4.82639725181252 4.905409442207222 4.983219740924962 5.059918854476201 5.135554473752645 5.210206273445381 5.283951911452097 5.356872028273487 5.429036246398955 5.500545169681736 5.571468382703543 5.641889450128869 5.711889916049075 5.781568303316403 5.850974112868052 5.920216823040485 5.9893458888741 6.058450741408453 6.127600786968202 6.196855406439925 6.266273954540059 6.3359257590741 6.405860120187289 6.476146309607021 6.54680356987715 6.61790111358448 6.689488122577636 6.761583747178574 6.834227105387024 6.907467282078075 6.981313328193242 7.055794259925259 7.130959057896914 7.206786666334246 7.283325992234401
 1.75 1.33324126795011 1.342675759340907 1.356657096416406 1.376762272331868 1.404482278614891 1.440843105101446 1.486281739860293 1.540702169105765 1.603608377098944 1.674251346037201 1.751742055932136 1.835150484475904 1.923558606895925 2.016105395798005 2.112000820997852 2.210528849341002 2.311089444511168 2.413127566827007 2.516181173027324 2.619851216044712 2.72379264476766 2.827724403791103 2.931402433155474 3.034603668074229 3.137155038649891 3.238915469578608 3.339730879843264 3.439520182395142 3.538151283824179 3.635572084017826 3.73171047580854 3.826491344609938 3.919872568041642 4.011838015542851 4.102331547974662 4.191358017211193 4.278898265719544 4.364945126128622 4.449527420786906 4.532645961309175 4.614319548112262 4.694607969939891 4.773530003376651 4.851132412351176 4.927483947628589 5.002633346292297 5.076648331215186 5.149597610520327 5.221560877031256 5.292615807711917 5.362832063096378 5.432300286708395 5.501099104470959 5.569310124105902 5.637023934523701 5.704322105203596 5.771283185564141 5.837995704324332 5.90452916885544 5.970973064523717 6.037376854024092 6.10383997670506 6.170401847884887 6.237151858159349 6.304139372701153 6.371423730551241 6.43905424390219 6.50709019737387 6.575570847281643 6.644535420897251 6.714053115702671 6.784123098637174 6.854794505337802 6.926106439373568 6.998067971473611 7.070708138749596 7.144055943912647 7.218120354485106
 1.77 1.336494571305809 1.347261956907155 1.363418444178883 1.386721026654264 1.418640696328794 1.460022443599763 1.511029257194841 1.571277124089681 1.640012029414543 1.71627295634994 1.799017886011313 1.88721179732273 1.979871666879626 2.076105468800572 2.175118174568097 2.27621275285855 2.378784169361023 2.48234538658533 2.58644436365907 2.690740056113749 2.794907415660009 2.898713389951945 3.00192292234054 3.104384951616222 3.20592441174056 3.306441231567112 3.405811334551448 3.503943638450361 3.60077705501029 3.696249489644968 3.790296841102334 3.882888001120719 3.973987854074349 4.063571276608172 4.151624137262072 4.238139296084476 4.323127604235406 4.406581903579014 4.488523026265637 4.568989794303425 4.647992019119579 4.725588501111268 4.801808029186258 4.876717380293328 4.950355318942526 5.022799596715344 5.094109951764854 5.164373108305909 5.233637776095467 5.302002649903133 5.369538408971993 5.436334716469834 5.502470218930871 5.568036545688031 5.633105308295957 5.697767099944804 5.762094494864963 5.826185047722828 5.890113293007749 5.953936744410278 6.01775489419189 6.081627212546283 6.145623146952443 6.20980212151963 6.274233536324438 6.338976766740118 6.404081162758346 6.469596048303616 6.535580720540475 6.60207444917378 6.669106475742213 6.736716012905259 6.804942243723893 6.8738243209352 6.94337136622118 7.013622469472 7.084596688043945 7.156293046012356
 1.79 1.343627609045459 1.356127323558368 1.375046091323626 1.402265906227739 1.439149760703435 1.486261645672531 1.543424550478422 1.609926462808179 1.684746368604276 1.766720251965933 1.85467109504008 1.947480877901967 2.04412457842538 2.143714172142515 2.245454632093484 2.348696928665463 2.452863029421501 2.557503898918981 2.662226498517748 2.766715786177913 2.870718716247342 2.97399923923883 3.076393301596985 3.177768845454832 3.277981808380135 3.376959123111474 3.474600717284069 3.570853513145396 3.665665427260582 3.758976370207626 3.850751246262452 3.940979953073827 4.029636381328154 4.116707414404198 4.202185928017736 4.286086789856189 4.368412859203271 4.449173986553673 4.528411013217832 4.606145770916839 4.682415081367498 4.757258755857629 4.830735594811614 4.902903387346286 4.97380891081719 5.043531930355288 5.112130198394162 5.179681454187804 5.246274423319036 5.311967817198666 5.376852332555428 5.441006650916824 5.504530438080939 5.567485343579315 5.629963000130992 5.692054023087839 5.753832009871244 5.815377539400306 5.876765171511636 5.938083446370902 5.999398883876242 6.060793983053673 6.122318221444662 6.184041054485985 6.246031914882045 6.308330211969802 6.371025331076491 6.434146632870294 6.497733452704163 6.561835099952973 6.626520857344208 6.691779980282376 6.757681696167386 6.824245203707084 6.891489672224197 6.959454240957897 7.02813801836027 7.097580081387894
 1.81 1.355151029674212 1.369906374814855 1.3923233823929 1.424322046625182 1.467024360353314 1.520604314989632 1.584480900453336 1.657591105096793 1.73864691562203 1.826309316987409 1.919293292304482 2.01642682272504 2.116685887318349 2.219196462938583 2.323202524082458 2.428089042737072 2.533357988217944 2.638594326997291 2.743466022522503 2.847706035024867 2.951098321318521 3.05345883458966 3.154662524175998 3.2546063353365 3.353186209011394 3.450329081572483 3.54599488456376 3.640120544432352 3.732674982249803 3.823636113423724 3.912971847399819 4.000689087354316 4.086754729876824 4.171194664643641 4.253991774081551 4.33517193302211 4.414756008346499 4.492755858620928 4.56921333372266 4.64416827445669 4.717648512163107 4.78971486831519 4.86041415410829 4.929806170039543 4.997967705478462 5.064946538228475 5.13083243407946 5.195692146351345 5.25960541542883 5.32264096828732 5.384898518010124 5.446456763297006 5.507387387964175 5.567780060435791 5.627716433227089 5.687289142419206 5.746569807125823 5.805642028951715 5.864577391443325 5.923461459531497 5.982359778966438 6.041338875745104 6.100483255531077 6.159842403067127 6.219485781580556 6.279452832181507 6.339822973254378 6.400635599842518 6.46194008302635 6.523785769295126 6.586201979912477 6.649218010275959 6.712903129270779 6.777236578617929 6.842287572216913 6.908055295483299 6.97458890468134 7.041867526251856
 1.83 1.372047060838691 1.389731213960059 1.416548260776876 1.454328195815126 1.503792012299075 1.564613702100119 1.635746255676326 1.715767662002685 1.803143908492061 1.896386980906853 1.99414486326136 2.095233537714869 2.198664984455449 2.303587181574463 2.409327104931814 2.515336728011902 2.621174021770333 2.726484954471345 2.831001491515997 2.9345175952611 3.036847224828906 3.137883335907572 3.237511880542391 3.335658806917823 3.432261059130313 3.527286576951924 3.620681295584798 3.712436145406453 3.802518051705932 3.890916934410832 3.977638707805216 4.062661280238441 4.146002553824918 4.22766742413483 4.307670779875828 4.386025502565743 4.462766466196328 4.53792453688808 4.611530572536155 4.683634422447431 4.754266926968745 4.823495917106342 4.891381214136602 4.957979629208056 5.023350962934772 5.08757200498114 5.150721533638134 5.212868315391081 5.274101104479022 5.334478642445724 5.394109657682405 5.453065864962247 5.511426964966784 5.569283643804234 5.626706572519852 5.683789406598418 5.740613785458937 5.797252331941638 5.853778651787394 5.91027733310967 5.966821945859095 6.023468041280786 6.080291151364547 6.13734678828807 6.19472344385327 6.252430588915892 6.310567672808546 6.369164122757292 6.428269343291982 6.487922715650464 6.548163597176867 6.609031320714108 6.670565193990832 6.732794499002949 6.795718491389986 6.859396399806442 6.923827425288366 6.98904074061538
 1.85 1.395458391137418 1.416940413205871 1.449252149049564 1.493934593484002 1.551141740091824 1.619939581174348 1.698783107694315 1.785904309209823 1.879557173799461 1.978157687978638 2.080335836607113 2.184926602787732 2.291003967756365 2.397798910763055 2.504714408944383 2.611278437187043 2.717136967982643 2.822000971273738 2.925673414291086 3.027986261382148 3.128822473830841 3.22811600966853 3.325780823476303 3.421783866178497 3.516091084827531 3.608689422380007 3.699548817464145 3.788675204138515 3.87604951164212 3.961689664135827 4.045582580435161 4.12774717373449 4.208199351322626 4.286945014289838 4.364020057226334 4.439428367912217 4.513223826998939 4.585437307682303 4.656100675367015 4.725263787322852 4.792978492332453 4.859311630330774 4.924313032036285 4.988051518573887 5.05059590108965 5.112012980357399 5.172392546377187 5.231792377965744 5.290312242338905 5.348019894686145 5.405006077737221 5.461350521321032 5.517143941916744 5.572458042197265 5.627372510565156 5.681981020681025 5.736365230984547 5.790589784208146 5.844736306883467 5.898880408840729 5.953096682701056 6.00744870336191 6.062002027475718 6.116814192921838 6.171959718271966 6.227476102249121 6.283419823180351 6.33986033844328 6.396827083906669 6.45434947336511 6.512496897968043 6.571278725643239 6.63073430051492 6.690912942316706 6.75180394579955 6.813466580134873 6.875890088313075 6.93909368653764
 1.87 1.426971061933434 1.453363904914739 1.492463839431673 1.545263860571085 1.611158962251479 1.688535137177095 1.775354376783655 1.869546671175746 1.969225009055874 2.072765377645171 2.178823762595763 2.286319147894802 2.394417515760161 2.502442846527805 2.609904118530822 2.716424307970142 2.821726388776932 2.925600332466675 3.027906107984939 3.128544681544848 3.227459016456253 3.324592072946612 3.419916807973592 3.513429175029396 3.605126123936832 3.694995600637122 3.783054546969481 3.869301900442456 3.953746593997063 4.036406555761714 4.117289708798968 4.196423970844116 4.273817254035613 4.349505464637386 4.423502502753044 4.495855262031996 4.566594629367517 4.635744484586789 4.703376700132933 4.769521140739076 4.834248663094482 4.89760811550278 4.959659337532324 5.020481159658737 5.080141402899657 5.138709878441765 5.196274387260105 5.252892719729772 5.308675655230008 5.363681961740778 5.418001395431855 5.471713700244506 5.524909607465844 5.577671835295877 5.630080088407384 5.682208057498652 5.734148418839158 5.785972833808309 5.837746948427296 5.889554392884167 5.941459781052224 5.993538710001824 6.045846759505714 6.098438491537994 6.151391449766826 6.204741159041007 6.258556124870548 6.312868832901359 6.367745748384202 6.423196315638037 6.47929995750792 6.536046074817588 6.593494045816905 6.651663225624325 6.710592945664539 6.770272513101491 6.830751210266929 6.892028294084698
 1.89 1.468313368226838 1.501029881931106 1.548410393426398 1.610570898054039 1.685978390047525 1.77231186248898 1.867091307257708 1.968041714970822 2.07320507491597 2.181011374976148 2.290200601546604 2.399822739443838 2.509153771806702 2.617654679989592 2.724936443447751 2.830720039614674 2.934824443771626 3.037116628909273 3.137516565581437 3.235993221750973 3.332508562627778 3.427074550498944 3.51968414455105 3.610363300684614 3.699127971320706 3.785995105199735 3.870992647172418 3.95412853798295 4.035432714044374 4.114922107206187 4.192625644514164 4.268570247962455 4.342764834237935 4.415264314456863 4.486085593893829 4.555271571703056 4.622847140632032 4.688874186727544 4.753395589034109 4.816462219284835 4.878123941584763 4.938461612086689 4.997524078659534 5.055390180549277 5.1121297480325 5.167810602062577 5.222533553908566 5.27635540478684 5.329355945485503 5.381645955981651 5.43327420505154 5.48435144987369 5.534949435625019 5.58514889507006 5.635041548143313 5.684689101524827 5.734187248209072 5.783606667067178 5.833022022402636 5.882498963500534 5.932110124170418 5.981923122282885 6.03200255929999 6.082395019799575 6.133186070993636 6.184403262240826 6.236104124553216 6.288334170097434 6.341143891690315 6.394569762289176 6.448647234476867 6.503405739941743 6.55887468895267 6.615103469829275 6.672091448407535 6.729867967500915 6.788452346357199 6.847843880111204
 1.91 1.521967767742575 1.562733706172946 1.620004049772911 1.692656794122618 1.778119933751179 1.873412462095355 1.975737371450748 2.082726652915469 2.192491296326316 2.303582290187437 2.41489762159149 2.525647276133314 2.635261237816085 2.743333488949993 2.849591010043412 2.953870779686589 3.056079774427849 3.156141968642313 3.25405733439314 3.3498428412853 3.443499456311887 3.535069143692954 3.624584864706921 3.712090577514514 3.797624236975287 3.881210794456701 3.962898197635797 4.042705390293458 4.120681312101274 4.196832898401031 4.271209079976829 4.343818782819838 4.414717927885742 4.483923430844833 4.551471201824827 4.617405145146392 4.681771159051413 4.744601135424031 4.805956959504464 4.865901509595648 4.924474656762722 4.981756264525387 5.037808188543169 5.092687276293629 5.146494366743548 5.199278290013126 5.25113886703324 5.302144909195804 5.352386217997267 5.401932584675319 5.450883789838826 5.499311603091082 5.547316782646395 5.594951074940117 5.642325214232121 5.689503922203849 5.736558907548957 5.783584865557651 5.830634477694787 5.877793411171814 5.925116318512639 5.972678837113504 6.020547588796971 6.068767179360102 6.117396198116945 6.166500217435411 6.21611579226867 6.266282459681161 6.317066738369355 6.368477128177364 6.420569109607547 6.473376143326227 6.526922669664674 6.581238108115473 6.636331856824442 6.692233292078241 6.748951767787832 6.806506614967968
 1.93 1.59142679747539 1.642247824721154 1.711003139950047 1.7950107389665 1.890653616577239 1.994444766552069 2.103451181577542 2.215384853203481 2.328532771782398 2.441651926401768 2.553858304809201 2.664555893330482 2.773335676780488 2.879955638367008 2.984271759587428 3.086207020118323 3.185746397697935 3.282903868001549 3.377716404509775 3.47024297836973 3.560541558249142 3.64866511018336 3.734696597415299 3.81866998022831 3.900642215771992 3.980668257880953 4.058787056886525 4.135047559421446 4.209476708217527 4.282113441896297 4.352995694752665 4.422153396531587 4.489611472197774 4.555418841698439 4.619599419719123 4.682210115432589 4.743274832240836 4.802865467510231 4.861006912299792 4.917780051082645 4.973226761460684 5.027425913872456 5.080430371294307 5.132317988934817 5.183159613922565 5.233044084987241 5.28203123213417 5.330220876312269 5.377683829075479 5.424508892237736 5.470766857521501 5.516558506199928 5.561956608732691 5.60704192439556 5.651896200903754 5.696603174029154 5.741226567211426 5.785859091163133 5.830564443468893 5.875409308178674 5.920467355395291 5.965795240856188 6.011458605509598 6.057523075085157 6.104026259659074 6.151024753213953 6.198576133193364 6.246717960051256 6.295488776796354 6.344926108531625 6.395068461988924 6.445954325058976 6.497590166316789 6.550027434542652 6.603272558238828 6.657344945142116 6.712253981732405 6.768019032737378
 1.95 1.681098997010829 1.744034692721962 1.82553401054055 1.921197946481786 2.026542495613278 2.137815652017803 2.252181408749292 2.367582757782056 2.48260568995323 2.596285194898464 2.707994260980838 2.817349875213023 2.924138023172677 3.028233688911083 3.129618854855029 3.228326501701944 3.324400608308267 3.41792415157109 3.508995106303042 3.597691445100448 3.684101138204743 3.768317153357172 3.850422455646759 3.930481007351564 4.008549767773233 4.084705693064851 4.1589847360521 4.231437846047737 4.302101968659401 4.371015045590762 4.438218014436016 4.503736808467751 4.56761935641819 4.629894582253826 4.690596404943468 4.749761738219717 4.807453490333888 4.863697563804394 4.918566855158624 4.972102254668331 5.024375646078552 5.075429906330093 5.125352905275605 5.174207505389272 5.222072561470162 5.269017920339252 5.315123420530172 5.36046989197372 5.405147155676147 5.449226023391316 5.492796297286706 5.535939769603376 5.578738222309889 5.621273426750275 5.663618143286072 5.70585412093251 5.748066096988905 5.790316796663301 5.832682932691458 5.875236204950226 5.918034300065405 5.961151891014136 6.004635636721931 6.048551181654402 6.092956155403794 6.137887172270394 6.183392830838923 6.229528713549998 6.276325386266778 6.323819397836886 6.372050279649727 6.421046545189302 6.470825689582663 6.521418189144095 6.572843500915184 6.625105062200886 6.678249290101734 6.732259581042337
 1.97 1.796774838009567 1.873353702486314 1.967839951835521 2.074330582270564 2.187830589104364 2.304701966713988 2.422414708498829 2.539312806832348 2.654347253007387 2.766866037175052 2.876534148277166 2.983159573972298 3.086686300555365 3.18716431287081 3.284646594219365 3.37925412625839 3.471099888895802 3.56031786017759 3.647024016168922 3.731347330828854 3.813396775878635 3.893275320663618 3.971063932008787 4.046860574067901 4.120728208166256 4.192725792637096 4.262910282651641 4.331329630042786 4.398024783122445 4.463031686492567 4.526401280849835 4.588140502784054 4.648308284570247 4.706930553954465 4.764034233933338 4.819686242527372 4.873899492548018 4.926739891358523 4.978260340628593 5.028502736082882 5.07754096724333 5.125423917165381 5.172224462168102 5.218023471558224 5.262869807348155 5.306865323967965 5.35006886797141 5.392571277736005 5.434454383157187 5.475787005336626 5.51667095626469 5.557167038497145 5.597368044826113 5.637355757945337 5.677211950109811 5.717001382789828 5.756805806319501 5.796699959539803 5.836759569436206 5.877037350770982 5.917611005710212 5.958534223445601 5.999874679811152 6.041678036894782 6.084012942644983 6.12690403047255 6.17041091884755 6.214581210891536 6.259441493965176 6.305032339251327 6.351391301333716 6.398536917771294 6.446487708668385 6.495295176240758 6.544945804377713 6.59547005820033 6.646877383615992 6.699182206869323
 1.99 1.945322659303306 2.035674118231448 2.141634132120452 2.256415697370167 2.375142809524333 2.494608463236915 2.612838652232355 2.728666369259678 2.841423606040507 2.950796353210944 3.05667960025736 3.159067335446055 3.258056545746824 3.353787216750407 3.446409332579838 3.536090875795693 3.622996827295239 3.707278166205481 3.789103869770124 3.868598913230443 3.945885269700071 4.021072910033699 4.094265802689717 4.165538913586769 4.234978205954259 4.302629640176795 4.368563173632584 4.432814760525795 4.495415351712881 4.55642189452288 4.615864332571721 4.673760605570506 4.730158649127826 4.785086394546085 4.83856976861188 4.890665693380421 4.941398085954035 4.990822858254747 5.03898191679098 5.08594016241837 5.131748490094741 5.176469788629241 5.220163940425684 5.2629138212201 5.304778299812549 5.345830237793196 5.386168489262709 5.425853900546988 5.464967309906269 5.503590547238648 5.541813433778044 5.579708781786657 5.617358394241961 5.65484406451827 5.692238576062933 5.729625702067198 5.767079205131806 5.804662836927371 5.842441337849583 5.880500436669327 5.918894850177752 5.957680282826371 5.996924426362252 6.036672959458381 6.076982547339261 6.117891841401843 6.159458478831837 6.201709082215529 6.244682259147159 6.288417601831969 6.332952686685014 6.378297073925824 6.424489307169035 6.471538913011094 6.519475400613128 6.568297261280114 6.618025968036475 6.668669975198188
 2.01 2.134315607104823 2.236055015964524 2.34961253713919 2.468298167204235 2.587907901920705 2.706005736203268 2.82125666408239 2.932983678660688 3.04089477206347 3.144932935383463 3.245166158619717 3.341761430610707 3.434892738961616 3.524777069965814 3.611590408520525 3.695551738036694 3.776854040343052 3.855648295584372 3.932111482113943 4.006380576380244 4.078574552807826 4.148815383672422 4.217186038970266 4.283771486281642 4.348637690628672 4.411850614327326 4.473448216833703 4.533480454584535 4.591984280831976 4.648978645472654 4.704503494870993 4.758575771676846 4.811244414637409 4.862517358403466 4.912439533329948 4.961039865270842 5.008361275368452 5.054438679837039 5.099326989740844 5.143079110766522 5.185747942990011 5.227385380637839 5.268063311842918 5.30785161839482 5.346824175484587 5.385038851444079 5.422588507479913 5.459533997401999 5.495976167346713 5.531975855494762 5.567623891783736 5.602994097615426 5.638177285557915 5.67323725904251 5.708265812055536 5.743316728825056 5.77849378350256 5.813831739839666 5.849435350859899 5.885340358525594 5.921631493399993 5.958355474304575 5.995568007971718 6.033326788692722 6.071679497961287 6.110671804112521 6.150353361957528 6.190750812413685 6.231903782130673 6.273849883112351 6.316618712334567 6.360227851358985 6.404708865943046 6.450069305646132 6.496338703432077 6.543516575268085 6.591614419720201 6.640649717545442
 2.03 2.371180579883254 2.478707228056963 2.593610914281351 2.71022263529722 2.825419387070335 2.937626164760954 3.046086962687836 3.150538774286696 3.25094759206314 3.347436407540053 3.440207211199459 3.529472992418851 3.615464739401981 3.698407439104135 3.778535077151866 3.856037637757213 3.931094103626398 4.00388945586299 4.074567673865571 4.143265735219873 4.210094615585417 4.275153288576639 4.33852772563852 4.400290895916715 4.4604987661222 4.519208300390424 4.576447460134992 4.632255203895873 4.686649487182146 4.739669262309288 4.791332478231026 4.84164908036574 4.890657010417451 4.938373206191389 4.984823601404163 5.030037125488546 5.074056703392875 5.1169082553751 5.158636696791492 5.19929393788002 5.238943883538423 5.277618433096999 5.315410480086118 5.352360911998506 5.388540610046296 5.424031448912888 5.458914296499644 5.493252013667446 5.527123453973131 5.560611463400863 5.593787880088452 5.626755534048667 5.659565246885571 5.692299831505933 5.725054091825732 5.757881822471833 5.790865808478838 5.824060824981193 5.857562636900587 5.891405998628696 5.925676653705325 5.960411334492008 5.995676761841136 6.031529644760646 6.068006680074371 6.105157552078094 6.143017932191391 6.181636478605331 6.221042835926102 6.261264634814667 6.302331491622499 6.344263008023514 6.387086770642268 6.430822350678529 6.475471303528295 6.521061168401394 6.567593467935737 6.615067707808347
 2.05 2.661888177499075 2.766862292101727 2.87535172108256 2.983258461338272 3.088563509027595 3.190388859542283 3.288392507472839 3.382559446568962 3.472995669694725 3.559899168778484 3.643490934757518 3.7240089575174 3.801654225826099 3.876671727262827 3.949235448141609 4.019544373429604 4.087750486660163 4.15401476984063 4.218465203354889 4.281208765860664 4.342344434181573 4.401954183193936 4.460111985708344 4.516861812346 4.572260631409824 4.62633540875034 4.679114107626349 4.730615688560375 4.780868109188931 4.829870324107574 4.877641284710776 4.924199939026622 4.969554231546334 5.01372310304864 5.056731490419002 5.098586326463699 5.139334539718806 5.179001054254051 5.217628789471591 5.255262659899709 5.291944574981458 5.327739438858262 5.362688150148498 5.396871601721084 5.430353680464082 5.46320426704836 5.495485235686317 5.527289453885713 5.558675782198616 5.589729073965525 5.620529175054649 5.651158923596446 5.68168214971338 5.712180675244992 5.742739313468291 5.773419868813523 5.804299136575346 5.835439902619461 5.866907943084748 5.898769024080966 5.931089901382033 5.963925320114983 5.997313014444623 6.031320707253975 6.065994109820529 6.101372921488412 6.137483829336509 6.174386507842607 6.212097618543658 6.250657809692203 6.29008571590906 6.330399957832344 6.371630141762902 6.413785859306261 6.456876687011162 6.500922186004792 6.545923901624798 6.591889363048183
 2.07 3.008986654232011 3.101173403684777 3.194910077666195 3.287516673219997 3.377759186686908 3.465102613677019 3.549391949037129 3.630637186813068 3.708947320206998 3.784490341529696 3.857425242147813 3.927932012426117 3.996190641664722 4.062367118031293 4.126597428488248 4.189039558714938 4.249817493024827 4.309044214277652 4.366806703786594 4.423201941220432 4.47829190450071 4.532147569693904 4.584803910898595 4.636294900127661 4.686648507185487 4.735891699540194 4.784022442190901 4.831069697530016 4.877012425200583 4.921869581948658 4.965641121470759 5.008323994256379 5.049928147425561 5.090460524561577 5.129939065538687 5.168379706345015 5.205799378900543 5.242233010870226 5.277715525472279 5.312279841281594 5.345970872028367 5.378850526391894 5.410961707789602 5.442376314161295 5.473157237748671 5.503365364870103 5.533062575690721 5.56234174398783 5.591273736911656 5.619921414741497 5.648375630637251 5.676701230386415 5.704989052146524 5.733293926183111 5.761698674603206 5.790277111084404 5.819095040599564 5.848226259137148 5.877726553417287 5.90765170060357 5.938077468010649 5.969060612807674 6.000627881717636 6.032857010712663 6.065765724705312 6.099420737235948 6.133841750156242 6.169075453308865 6.205151524203448 6.242089627688866 6.279918415621941 6.318665526532607 6.358342585285646 6.398969202739057 6.440543975399151 6.483096485072453 6.526618298514517 6.571107967075715
 2.09 3.407631875369888 3.476820372736911 3.548086722790496 3.619590922713127 3.690317969017278 3.759750857519076 3.827599583307183 3.893750140706883 3.958171523239387 4.020892723576354 4.081954733489627 4.141446543796185 4.199444144298313 4.256030523718997 4.311296669632529 4.365311568390348 4.418159205042098 4.469903563251913 4.520592625209936 4.570286371539071 4.619014781196963 4.666811831373227 4.713691497381911 4.75967875254921 4.804771568096432 4.848967913018218 4.892265753956025 4.934654055066868 4.976132777887354 5.016689881192976 5.056296320852705 5.094970049678876 5.132700017272382 5.169484169863172 5.20532945014608 5.24025479711199 5.274254145874338 5.307374427490985 5.339629568781448 5.371064492139528 5.40172411534133 5.431639351348708 5.460865108108139 5.489473288345051 5.517515789353621 5.545064502782068 5.57217331441346 5.598922103942058 5.625384744745213 5.651633103650875 5.677739040700683 5.703776408908726 5.729828054015966 5.755957814240367 5.782238520022766 5.808735993768511 5.83553304958493 5.862676493014621 5.890241120764661 5.918271720431729 5.946837070223223 5.975990938674382 6.005783084361505 6.036258255611278 6.067456190206289 6.099423615086764 6.132190246048615 6.165792787437817 6.200260931841217 6.235623359773813 6.271899739362583 6.309109726026939 6.347261962155859 6.386387076781795 6.426494685251434 6.467574388893373 6.509645774682815 6.552700414903361
 2.11 3.840382277057574 3.879820583163481 3.923604973196434 3.970220444469927 4.018536993658599 4.067790616773119 4.117411309130516 4.167016065319935 4.216367879163836 4.265289743674626 4.313663651006732 4.361443592404115 4.408587558143213 4.45508153747135 4.500917518540554 4.546117488336858 4.590695432605012 4.634649335768671 4.677996180846019 4.720737949360855 4.762885621249123 4.804432174760924 4.845374586357969 4.885688830606508 4.925370880065734 4.96439970517166 5.002734274116468 5.040374552723363 5.077279504316895 5.113429089588803 5.14881226645935 5.183407989934174 5.217196211956658 5.250174881255838 5.282341943189838 5.313694339584862 5.34424800856975 5.374020884406084 5.403035897313913 5.43132797329304 5.458923033939942 5.48586299626031 5.512211772477233 5.538022269835032 5.563337390398793 5.588218030849569 5.612749082275327 5.636991429957609 5.661007953153975 5.684870524876223 5.708663011664414 5.732439273356748 5.756290162855302 5.780261525887658 5.804446200764469 5.828899018132979 5.853694800726543 5.87888936311017 5.904537511422152 5.930706043111785 5.957450746673257 5.984817401375719 6.012854776989604 6.041610633509238 6.071120720871779 6.101423778672554 6.132569535876844 6.16456571052816 6.197460009453089 6.231263127962756 6.266013749550969 6.301711545589124 6.338386175017915 6.376037284035947 6.414684505785312 6.45432746003419 6.494967752856603 6.53661397630933
 2.13 4.281250829133156 4.289691955477662 4.304825685980096 4.32553201807772 4.350584948598369 4.378919473736504 4.409686589024895 4.442249289301964 4.476106568674764 4.510875420477614 4.546283837226377 4.582110810568389 4.618204331228037 4.654446388947992 4.690750972426089 4.727043069247871 4.763257665814775 4.799374747267992 4.835333297407979 4.871114298609628 4.906662731733118 4.941951576030416 4.976947809047464 5.011608406522032 5.045900342277254 5.079763588110854 5.113177113680041 5.146079886382123 5.178452871230792 5.210256030728142 5.241448324732373 5.272009710321228 5.301899141651154 5.331126569812187 5.359668942678595 5.387513204755262 5.414677297019834 5.441167156760646 5.466997717410428 5.492205908375804 5.516803654862614 5.540856877697045 5.564377493142616 5.587450412713004 5.610098542980756 5.632402785381882 5.654418036016363 5.676205185444582 5.697838118479718 5.719389713976099 5.740912844613567 5.762491376677854 5.784178169837014 5.806066076913936 5.828201943654944 5.85065860849457 5.873490902316457 5.8967746482105 5.920555661226199 5.944899748122316 5.969843707112823 5.995454327609226 6.021768389959276 6.048833665182139 6.076688914700042 6.105370890066467 6.134908332690942 6.165329973560458 6.196674532957606 6.228952720175451 6.26219123322924 6.296401758564968 6.3316129707649 6.367814532250102 6.405027092980034 6.443260290149312 6.482504747881684 6.5227600769213
 2.15 4.710652000703637 4.691788912188186 4.680568223738759 4.676778932909606 4.67942203667337 4.687370531398231 4.699620412820885 4.715330676015377 4.733805315357762 4.754510324486642 4.776996696259515 4.800909422705 4.826000494970892 4.852026903268083 4.878814636810318 4.906229683749809 4.934142031108716 4.962451664706466 4.991079569082941 5.019929727417518 5.048946121443985 5.07804473136131 5.107162535740286 5.13622651142604 5.165186633436435 5.193970874856331 5.222529206727737 5.250793597935866 5.278712015091062 5.306246422406639 5.333335781572625 5.359941051625417 5.386042188813351 5.41160614645821 5.436612874812651 5.461050320913595 5.484914428431549 5.508222137515918 5.530970384636262 5.553184102419567 5.574888219483488 5.59612566026563 5.616932344848838 5.637350188782524 5.657433102900075 5.677234993132305 5.696827760317017 5.716245300004672 5.735580502260185 5.754875251460878 5.774214426090598 5.793650898530049 5.813259534843326 5.833112194560718 5.853254730457768 5.873761988330654 5.894698806767902 5.916120016918456 5.938082442256165 5.960631898340692 5.983835192574908 6.007718123958786 6.032349482839853 6.057756050660235 6.083986599700332 6.111067892819189 6.13902868319158 6.167908714041887 6.197726718374796 6.228511418702895 6.260271526771193 6.293027743278657 6.326789757596791 6.361566247485347 6.397378878805222 6.434217305228601 6.472080167946433 6.510980095373297
 2.17 5.11374872823503 5.074634345715205 5.042107422262746 5.01732895554254 5.000016942664178 4.989312380160133 4.984295263959954 4.984059589360518 4.987828350992285 4.994970542781619 5.004916157909112 5.017223188763968 5.031529626894413 5.04752546295414 5.064959686644799 5.083621286654524 5.103333250592501 5.123947564919582 5.14531721487494 5.167326184398777 5.189870456051076 5.212838010926408 5.236145828564796 5.259682886858634 5.283378161955671 5.307152628158053 5.330915257817446 5.354597021226224 5.37812988650474 5.401453819484678 5.4245087835885 5.447235739704979 5.469604646060848 5.491574458088549 5.513123128290101 5.534220606097095 5.554872837726826 5.575056766034566 5.594800330361986 5.614107466381757 5.632993105938318 5.651494176884829 5.669652602916341 5.687503303399169 5.705090193196504 5.722466182490268 5.739694176599234 5.756819075793432 5.773912775104846 5.791039164134447 5.80825212685555 5.825614541413541 5.843201279922002 5.861067208255228 5.879285185837198 5.897901065426998 5.916980692900745 5.936588907030031 5.956771539256918 5.977585413465529 5.999076345750247 6.021283144180585 6.04427160856274 6.06806953019789 6.092704691637259 6.118226866434001 6.144652818891958 6.172023303811309 6.200345066231187 6.229657841169306 6.259972353358641 6.291307316981231 6.32366243539914 6.357048400882666 6.391483894335824 6.426960585019193 6.463487130270179 6.501054175220761
 2.19 5.480179385952136 5.428849588628439 5.381303560565771 5.340323299533702 5.306620802771405 5.279954066966804 5.259684088231933 5.245059862074509 5.235330383365716 5.229839646304196 5.227984644376255 5.229286370312289 5.23329781603941 5.239662972630295 5.248071830248258 5.25827037808852 5.270019604315721 5.283125495997635 5.297423039035115 5.31273821808826 5.328947016498812 5.345899416208773 5.36349339767527 5.381607939781632 5.400124019744727 5.418962613018523 5.438002693193906 5.457178231894736 5.476388198670172 5.495564560883237 5.514638283595665 5.533560329449004 5.552259658542001 5.57069622830427 5.588839993366254 5.606658905425469 5.624150913109075 5.641282961832744 5.658071993655869 5.674532947133092 5.690662757162187 5.706496354828298 5.722067667244548 5.73741061738903 5.752560123938193 5.76758010109664 5.782503458423359 5.797404100654393 5.812325927521967 5.827322833570109 5.842477707966756 5.857826434312394 5.873450890445231 5.889397948242938 5.905740473420986 5.922524325327587 5.93981535673529 5.957659413629239 5.976121334992127 5.995249952585893 6.015089090730171 6.035678566077541 6.057073187385605 6.079303755285941 6.102406062049957 6.126418891351697 6.151361018027629 6.177271207833472 6.204159217198104 6.232052792974583 6.260972672188359 6.290918581782692 6.321919238361369 6.353965347928742 6.38706760562716 6.421234695471846 6.4564482900833 6.492727050417261
 2.21 5.805750758361598 5.748981386020203 5.692448333065065 5.640244597364862 5.594146176281438 5.554655066649879 5.521611264754973 5.494535766304041 5.472850566396149 5.455965659487704 5.443329039354431 5.434428699049721 5.428819630859373 5.426108826252716 5.425971275830106 5.428091969266823 5.432207895253347 5.438104041432018 5.445567394330091 5.454416939289189 5.464480660391135 5.475606540380189 5.487644560581692 5.500466700817086 5.513941939315368 5.527953252620929 5.542391615497821 5.557158000830424 5.572154379520543 5.587282720380928 5.602473990025213 5.617670152754304 5.6327791704392 5.647773002400259 5.662610605282918 5.677239932929878 5.691639936249755 5.705808563082202 5.719741758059529 5.733426462464807 5.746888614086486 5.760133147069522 5.773194991763041 5.786120074564532 5.798921317760608 5.811652639364321 5.824369952949072 5.837115167479104 5.849944187136624 5.862909911145555 5.876076233591922 5.889498043240936 5.903240223350743 5.917356651482899 5.931902199309577 5.946933732417532 5.962506110108849 5.978684185198508 5.99550580380877 6.013026805160452 6.031295021361084 6.050346277189997 6.070218389880378 6.090960168898318 6.112609415718892 6.135173923599307 6.15871247734917 6.183223853097895 6.208748818059306 6.235294130293484 6.262871538465892 6.291508781603831 6.321207588850275 6.351966679215155 6.383806761324111 6.416707533164791 6.450688681830758 6.485732883263054
 2.23 6.087514014728429 6.030354869842558 5.970033823739351 5.911310874381356 5.856844019246602 5.807875255309565 5.764788579018655 5.727505986270247 5.695689472379248 5.668920032046212 5.64672865932098 5.628667347562874 5.614302089397426 5.603263876669651 5.595197700393857 5.589793550700016 5.586766416776656 5.585877286810322 5.586892147921578 5.58960198609755 5.593834786121041 5.599401531496179 5.606152204370638 5.613918785454409 5.622572253935143 5.631985587390044 5.642019761694341 5.65256775092634 5.663530527269033 5.674791060908301 5.686270319927703 5.697890270199845 5.709579875274356 5.721282096262463 5.732944891718169 5.744527217516054 5.75598802672569 5.767325269482693 5.778516892856413 5.789567840714268 5.800476053582737 5.811266468505025 5.8219540188954 5.832564634390218 5.843132240695669 5.85370175943221 5.864318107975748 5.875025199295568 5.885876941789001 5.896927239112894 5.908231990011851 5.919835088143301 5.931801421899389 5.94418587422572 5.957053322436978 5.970439638029435 5.984410686490389 5.999023327104528 6.014312412757279 6.030325789735153 6.047120297523099 6.064733768598935 6.083193028224843 6.102545894235998 6.12283117682635 6.144056678331574 6.166272193009272 6.189486506816414 6.213727397184103 6.239005632789662 6.265339973326137 6.2927411692692 6.321217961641566 6.350771081774915 6.381410251069401 6.413135180750791 6.445927571625296 6.47980711383213
 2.25 6.326755685351147 6.2725685350529 6.212434482107862 6.151153524567526 6.09194366002003 6.03666488557193 5.98625219782669 5.941033592859832 5.901007066190803 5.865965612751507 5.835581226851546 5.809513902140147 5.787393631564779 5.76887040732646 5.753623220831772 5.741343062641551 5.731745922416293 5.724583788858241 5.719614649650184 5.716629491390949 5.715409299527593 5.715784058284316 5.717565750588056 5.720596357990813 5.72471886058868 5.729794236937578 5.735686463965727 5.742267516882825 5.749419369085955 5.757034992062225 5.765016355288136 5.773274426125694 5.781730169715261 5.790325548865159 5.798999523938025 5.807701052733931 5.816400090370269 5.825064589158417 5.833681498477185 5.842248764643051 5.850762330777202 5.859228136669389 5.867672118638594 5.876120209390536 5.884596337872019 5.893137429122135 5.901785404120337 5.910597179631395 5.919595668047245 5.928856777225761 5.93841441032644 5.948324465643053 5.958649836433243 5.969438410745116 5.980744071240835 5.992612695017229 6.005110153423466 6.018263311875783 6.032138029669309 6.046782159787018 6.06222154870582 6.078505036199833 6.095669455140856 6.113742631296067 6.13276238312301 6.152759521561859 6.173760849825027 6.195776163184145 6.218833248754447 6.242943885276605 6.268115842896046 6.294379882939809 6.321724757690968 6.350152210160678 6.379670973857889 6.41028177255678 6.441985320061951 6.474751319971445
 2.27 6.527280639494172 6.477881217425854 6.420596100887303 6.359781288014343 6.298827776499492 6.240038563574537 6.184808645989938 6.133877019991067 6.087568681291279 6.045911625041821 6.008786845798566 5.975964337485587 5.947175093355572 5.922129105947059 5.900545367038527 5.882134867599308 5.866636597737353 5.853802546643826 5.843382702534546 5.835178052588273 5.828959582881835 5.824539278322105 5.821739122574829 5.820373097990291 5.82030218552586 5.821341364665361 5.823371613335329 5.826246907818117 5.829850222661865 5.834053530587354 5.838759802391714 5.843871006849033 5.849297110607828 5.854981078085421 5.860851871359202 5.866859450054792 5.872952771231118 5.879111789262392 5.885312455717029 5.891543719233471 5.897801525392966 5.904092816589292 5.910433531895428 5.916848606927203 5.923364973703914 5.930007560505937 5.93682029172934 5.943848087737509 5.951127864709804 5.95871153448725 5.966657004415301 5.974997177183662 5.983797950663212 5.993105217740035 6.00296386614657 6.013429778289927 6.024559831077351 6.036390895738888 6.048967837647268 6.062328516135013 6.076529784308812 6.0916004888612 6.107566469879522 6.124467560652276 6.142341587472805 6.161206369440411 6.181081718258901 6.201996438032606 6.223969325059914 6.247000167624338 6.271118745783181 6.296314831153813 6.322607186697616 6.349997566501642 6.378475715558016 6.408061369541143 6.438725254582756 6.470468087044869
 2.29 6.693337064848389 6.649388072901674 6.596472795196056 6.538220229947346 6.47789637494707 6.418008227545794 6.360247784633409 6.305735042616388 6.255046997392017 6.208498644319588 6.166144978188565 6.12791599318372 6.093650682847243 6.063138040037816 6.036149056886666 6.012442724750595 5.991790034161967 5.973952974775697 5.958691535313196 5.945817703503299 5.935104466020183 5.926353808418255 5.919387715064026 5.914029169064981 5.910113152195423 5.907461644819319 5.90593762581013 5.905396072467648 5.905708960431828 5.906759263593622 5.908419954002821 5.910603001772913 5.913210374982954 5.916172039576463 5.919419959257333 5.922894095382793 5.926543406853395 5.930346850000044 5.934272378468091 5.938298943098477 5.942432491805947 5.946670969454336 5.95103031772895 5.95551647500603 5.960174376219328 5.965020952723794 5.970090132156399 5.975438838294081 5.981090990908866 5.987092505620131 5.99350729374407 6.000372262140332 6.007732313055894 6.015642343966149 6.024148247413238 6.033306910841656 6.043154216431141 6.053737040926859 6.065101255466925 6.077274725407272 6.090313310143888 6.104246862932453 6.119112230705403 6.13492725388644 6.151730766202522 6.169540594493361 6.188376558518462 6.208267470761729 6.22922313623368 6.251261352271295 6.274373908335544 6.29858858580663 6.32390715777697 6.350319388841985 6.377834034888712 6.406442842882299 6.436136550650421 6.466923886665661
 2.31 6.831723448401835 6.793179558352476 6.7453359831861 6.690970721194426 6.633011770262937 6.573932127854911 6.515610790992552 6.459376756235211 6.406100019654714 6.356267576807778 6.310151422705535 6.267828551780147 6.229252957848527 6.194316634073159 6.162855572920016 6.13470276611358 6.109636204588976 6.087458878441192 6.067970776871422 6.050954888130502 6.036223199459466 6.023589697027201 6.012856365865222 6.00385818979956 5.996416151379761 5.99036623180501 5.985561410847366 5.981854666772139 5.979109976255373 5.977191314298475 5.97599965413997 5.9754179671644 5.97535922280836 5.975744388463684 5.976493429377783 5.97754830855114 5.978856986631968 5.980399421808038 5.982124569695679 5.984030383225974 5.986113812528123 5.988362804810031 5.990794304236082 5.99341425180214 5.996267585207777 5.999362238725724 6.002742143068589 6.00644422525281 6.010502408459904 6.014973611894976 6.019902750642536 6.025314735519628 6.031286472926288 6.037842864693325 6.045029807927492 6.052914194854001 6.061522912656461 6.070890843314208 6.081085863437084 6.092124844097664 6.104046650660964 6.116897142611648 6.130695173378767 6.145468590158037 6.161246233731712 6.17804693828604 6.195908531226378 6.214821832989949 6.234814656856309 6.255896808755544 6.27806908707421 6.301350282459101 6.325731177618819 6.351220547123241 6.377809157200896 6.405498765534268 6.434278121053134 6.464138963725916
 2.33 6.956775558612544 6.92315241365772 6.880353367993338 6.830375419983181 6.775672567601931 6.718525808419876 6.660877139584835 6.604192557801297 6.549504059306795 6.497513639845478 6.448636294638922 6.403125018354159 6.361042805068923 6.322387648234118 6.287066540633518 6.254977474340682 6.225953440673103 6.199832430143572 6.17642843240878 6.155571436215146 6.137066429341868 6.120744398541216 6.106420329476053 6.093916206654588 6.083068013362379 6.073717731591555 6.065700341967305 6.05887882367159 6.053117154364114 6.048279310100549 6.044256265248001 6.04093299239775 6.038220462275238 6.03601964364734 6.034272503226884 6.032900005574472 6.031871112997561 6.031124785446851 6.030651980409947 6.030419652802339 6.030425754855676 6.030667236003367 6.031143042763493 6.031888118619059 6.032909403895582 6.034232835636035 6.035905347473144 6.037951869499061 6.040408328132416 6.043320645982774 6.046744741712483 6.050706529895958 6.055260920876392 6.06045582061992 6.066325130567249 6.072926747482767 6.080286563301163 6.088462464971544 6.097481334299111 6.107389047784387 6.118204476460003 6.129974485725121 6.142717935177443 6.156473678442893 6.171248563002956 6.187062430019724 6.203954114158664 6.221912443409139 6.240967238902712 6.261118314729268 6.282384477750975 6.304756527414136 6.328234255558938 6.352836446227168 6.378535875467907 6.405331311141247 6.433233512720082 6.46220223109
 2.35 7.077944428784659 7.048494644989546 7.010257920906207 6.964546254966864 6.913300645230923 6.85856208937031 6.802210584652153 6.745765127918798 6.69038171556516 6.636912343513417 6.585919007185028 6.537779701470103 6.492695420694101 6.450749158581876 6.41194790821905 6.376228662010737 6.343502411637606 6.313639148009281 6.286488861215092 6.261904540472162 6.239709174070848 6.219755749317522 6.201877252474706 6.185887668698556 6.171640981973699 6.158971175045422 6.147732229349222 6.137768124937717 6.128951840404909 6.121147352807829 6.114248637585534 6.108126668475492 6.102704417427326 6.097873854513954 6.093575947840102 6.089730663448217 6.086299965221762 6.083231814785921 6.080497171405706 6.078082991881471 6.075968230441861 6.074159838634158 6.072646765212094 6.071464956021082 6.0706203538809 6.070141898465843 6.070063526182338 6.070413170044033 6.071244759544388 6.072577220526756 6.074464475051976 6.076943441263502 6.080070033250065 6.083880160905885 6.088410729788455 6.093719640973911 6.099820790909995 6.106784071266638 6.114625368784183 6.123381565119252 6.133091536688298 6.14377215450884 6.155462284038426 6.168189785011321 6.181954511272971 6.196793310612239 6.212717024591472 6.229743488374389 6.247873530551842 6.267104972965485 6.287469630529346 6.308945311049379 6.33154381504099 6.3552639355446 6.380097457939254 6.406024159754335 6.433053810479405 6.461167171372225
 2.37 7.187436341557212 7.161505509216857 7.127329865660849 7.085688409386454 7.038047138533577 6.986155050870725 6.931738143778396 6.876301414229927 6.821060858769788 6.766975473489317 6.714723253999911 6.66478419540365 6.617459292261392 6.572937538558299 6.531293927666819 6.492545452307117 6.456651104504961 6.423538875547058 6.393080755933836 6.3651677353297 6.339653802510719 6.316400945309792 6.295242150559253 6.276031404030956 6.258623690373804 6.242851993048759 6.228570294261299 6.215642574891366 6.20393381442077 6.193304990858064 6.183651080660918 6.174854058655947 6.16682589795604 6.159469569875175 6.152706043840721 6.146476287303235 6.140720265643779 6.135397942078714 6.130478277562033 6.125931230685194 6.121754757574489 6.117946811785936 6.114495344197716 6.11143730290015 6.108759633083229 6.106520276921717 6.104724173457813 6.103419258481396 6.102631464407872 6.102416720153609 6.102791951008993 6.103813078509107 6.105526020302051 6.107969690014906 6.111177997117373 6.115188846783079 6.120060139748595 6.125806772170147 6.132478635478073 6.140101616229006 6.148704595955847 6.158315451015497 6.168962052434411 6.180662265751972 6.193445950861708 6.207310961850393 6.222277146835033 6.238363347797773 6.255579400418759 6.273915133906968 6.293379370829037 6.313982926936139 6.335714610988907 6.358566224580458 6.382537561957548 6.40761940983989 6.433800547237659 6.461062745267252
 2.39 7.2766028144225 7.253698499344589 7.223206663778719 7.185511306283981 7.141656425076815 7.093073018017532 7.041289082594407 6.987732615905303 6.933608614636857 6.879931075041222 6.827441992910345 6.776720363547823 6.728142181738287 6.681985441714356 6.638403137121144 6.597470260978315 6.5592048056397 6.523574762750472 6.490501123201867 6.459903877083489 6.431657013633146 6.405653521184267 6.381744387110876 6.35979559777013 6.339669138442424 6.321209993269061 6.304292145187505 6.288769575864183 6.274515265624889 6.261393193382746 6.249305336563754 6.238126671029931 6.22776817100002 6.218141808967813 6.20916955561805 6.200781379739924 6.192929248138189 6.185573125541874 6.178661974510617 6.172183755338613 6.166129425956179 6.160485941828971 6.155262255854819 6.150464318258216 6.146121076482457 6.142239475079444 6.138855455597156 6.136005956464794 6.133728912875621 6.132049256667497 6.131023916201121 6.130670816235999 6.131055877804132 6.132195018081467 6.134146150257084 6.136946183400177 6.140632022324795 6.145230567452415 6.150780714672303 6.157308355199731 6.164852375432032 6.173421656802532 6.183063075632367 6.193775502980218 6.205587804489962 6.218509840236287 6.23254946456828 6.247726525951009 6.264040866805134 6.281501323344563 6.30009772541219 6.319840896313728 6.340709652649688 6.362725804145506 6.385858153479878 6.410097496111315 6.435444620102956 6.461880305945687
 2.41 7.347639586197784 7.327282330911547 7.300059000869416 7.26605759468928 7.225973110660362 7.180934546730291 7.132218900489835 7.081136169155285 7.028849349548487 6.976347438074528 6.924442430697074 6.873749322911364 6.824731109714847 6.777723785575485 6.732950344397706 6.690532779486006 6.650568083506219 6.613044248444425 6.577941265563545 6.545210125357555 6.514751817503396 6.486489330810524 6.460286653168131 6.43602577149002 6.413590671657158 6.392835338457893 6.373634755525825 6.355870905275375 6.339397768835 6.324100325978111 6.309869555051642 6.296609432902323 6.284212934800629 6.272591034362415 6.261665703468251 6.251386912180441 6.241687628657759 6.232516819067871 6.223853447497485 6.215668475860204 6.207949863802096 6.200695568605012 6.193895545087614 6.187565745504148 6.181724119440979 6.176399613710853 6.171607172244954 6.167384735982703 6.163759242759357 6.160778627191385 6.158476820559653 6.15690375069041 6.156074341834112 6.156046514542055 6.15685618554088 6.158541267604914 6.161129669426401 6.164667295483611 6.169183045906851 6.174703816342403 6.181248497814382 6.18885497658456 6.197541134010152 6.20732584639959 6.218227984866315 6.230247415180591 6.243411997619367 6.257710586814221 6.273164031597395 6.289772174845959 6.307532853324105 6.326437897523632 6.346487131502625 6.367679372722355 6.38999643188245 6.413428112754342 6.437965212013046 6.463587519067284
 2.43 7.40245960438031 7.384275929276359 7.359923773827857 7.329316136708636 7.292881016277167 7.251435410564151 7.206033317257875 7.157824733687306 7.107881656802931 7.057155083155346 7.006472008871592 6.956486429629242 6.907700340628228 6.860507736560424 6.815187611576977 6.771924959253385 6.730842772552326 6.692000043784242 6.65540376456567 6.621036925775333 6.588858517507974 6.55877252902596 6.530699948708628 6.5045257639994 6.48016196135065 6.457472526166343 6.436331442742421 6.416631694204968 6.398257262446136 6.381091128057846 6.365016270263248 6.34993666684598 6.335763294077178 6.322399126640284 6.309785137553639 6.297852298090857 6.286542577698994 6.275804943914519 6.265619362277079 6.255946796241078 6.246784207085061 6.238112553818921 6.229947793088924 6.22228887908057 6.215154763419286 6.208561395068965 6.202546720228351 6.197127682225296 6.192341221408868 6.188225275039351 6.184805777176123 6.182139658563433 6.180254846514083 6.179198264791035 6.178985833486938 6.179676468901609 6.181296083417451 6.18388358537287 6.187455878933637 6.192060863962285 6.197706435885492 6.204421485559511 6.212233899133635 6.221153557911745 6.231207338211915 6.242385111224149 6.254715742866219 6.268200093637668 6.282846018471955 6.298643366586819 6.31560198133283 6.333712700040201 6.352974353863846 6.373367767626744 6.394902759661614 6.417550141650937 6.441300718465366 6.466134288000537
 2.45 7.439684013321272 7.423409417726861 7.401646078860625 7.374219995449649 7.34131416591831 7.303507588376383 7.261619260604975 7.216634180040299 7.169495343755283 7.121111748439025 7.072281390374069 7.023667265411537 6.975807368944086 6.92912569587672 6.883951240595414 6.84050499693361 6.798970958136533 6.759436116823356 6.721947464947204 6.686526993753003 6.653152693733176 6.621777554581178 6.592324565142881 6.564714713365813 6.53886298624623 6.514650369774057 6.491981848875672 6.470741407354544 6.450820027829733 6.432122691672244 6.414531378939244 6.397959068306147 6.382307736996556 6.367500360710087 6.353476913548056 6.340150367937048 6.327490694550365 6.315437862227361 6.303961837890661 6.293032586461279 6.282649070771632 6.272790251476458 6.26346508696164 6.254670533250954 6.246434543910737 6.238766069952471 6.231692059733323 6.225249458854616 6.219455210058248 6.214357253121089 6.209983524747326 6.206378958458799 6.203571484483328 6.201599029641027 6.200498517228638 6.200317866901886 6.201072994555866 6.202802812203474 6.205535227851909 6.209307145377234 6.214138464397041 6.220045080141214 6.227057883320812 6.235184759995091 6.244453591436686 6.254854253994959 6.266405618957549 6.279127552410125 6.292999915094384 6.308040562264298 6.324241343540641 6.341591102763817 6.360099677845015 6.379737900615719 6.400515596675589 6.422402585238754 6.445390678978534 6.469469683870628
 2.47 7.46234814315955 7.44778710635339 7.428388200281563 7.403915423721854 7.374387775161403 7.340163252785277 7.301879854462966 7.260308577732801 7.216303419784306 7.170674377438454 7.12417744712586 7.077456624862903 7.031077906225756 6.985485286322358 6.941034759762295 6.897996320624626 6.856563962423617 6.816881678072416 6.779048459844647 6.743081299333944 6.709012187411396 6.67680011418095 6.646418068932719 6.617787040094239 6.590851015179659 6.565500980736868 6.541661922292546 6.519225824295183 6.498094670056006 6.478173441687884 6.459363120042143 6.441577684643366 6.424737113622117 6.408745383645627 6.393543469846449 6.379081345749057 6.365280983194417 6.352122352262525 6.339565421192921 6.327590156303171 6.316165521905342 6.305289480220449 6.294971991290911 6.285220012890985 6.276033500435223 6.267438406884922 6.259452682652601 6.252115275504502 6.24545113046111 6.239500189695733 6.234277392431112 6.229841674834094 6.226209969908375 6.22343920738532 6.221546313612855 6.220570211442479 6.220547820114371 6.221516055140621 6.223494828186597 6.22651004695046 6.230590615040836 6.235756431852674 6.242033392441283 6.249422387394587 6.257951302703596 6.267630019631127 6.278467414578778 6.290452358952181 6.303604719024556 6.317924355798586 6.333400124866625 6.350033876269275 6.367814454352349 6.38673169762223 6.406786438599693 6.427938503672148 6.450198712944408 6.473537880087948
 2.49 7.478561499460732 7.465481481631227 7.448155600021451 7.426309853457489 7.399870240486268 7.369013759364573 7.334187408046086 7.295986184166421 7.255149085026157 7.212387107571896 7.168407248375305 7.12383250361018 7.079208869027507 7.035009339928541 6.991597911135874 6.949274576962535 6.908271331179074 6.868763166978676 6.83087507694027 6.794657052989658 6.760166086358649 6.727393167542214 6.696329286253642 6.666916431377724 6.639115590921949 6.612849751965708 6.588030900607534 6.564593021910349 6.542427099844743 6.521456117230269 6.501583055674773 6.48273889551175 6.46482761573573 6.4477881939357 6.431554606226565 6.41606582717865 6.401263829745241 6.387118585188176 6.373590063001498 6.360658230833143 6.348301054404704 6.336517497429258 6.325308521527261 6.31467008614051 6.304630148444208 6.295188663257084 6.286392582949644 6.278238857350491 6.270784433650767 6.264038256306709 6.258048266940329 6.252849404238217 6.248470603848503 6.244959798275942 6.242332916775191 6.240638885242227 6.239895626103961 6.240150058206053 6.241421096698904 6.243736652921898 6.247124634285852 6.251592944153717 6.257172481719545 6.263880141885714 6.271724815138463 6.280716387421712 6.290863740009224 6.302167749375095 6.314635287062615 6.328268219551491 6.343056408123497 6.358997708726511 6.376083971837025 6.394306042321102 6.413661759293821 6.43411395597725 6.455671459556938 6.478295091036984
 2.51 7.493264753511252 7.481468196661724 7.465958907800998 7.446454885801187 7.422770129266186 7.394975636521131 7.363344405599934 7.32833843423091 7.290549719820477 7.25062225943495 7.209165049780409 7.166800087180666 7.124035367553296 7.081340886383772 7.039113638697674 6.997661619030992 6.957253821398504 6.918077239260259 6.880273865486127 6.843963692318452 6.809182711332793 6.775981913396751 6.744351288626887 6.714279826343737 6.685721515024916 6.658617342256327 6.632918294681448 6.608547357948741 6.585416516657134 6.563457754299638 6.542593053205025 6.522744394477664 6.503833757935416 6.485793122045671 6.468572463859493 6.452102758943869 6.4363349813121 6.421239103352296 6.406786095754007 6.392942927432984 6.379701565454082 6.367049974952281 6.354985119051887 6.343517958783846 6.332655453001239 6.322424558292927 6.312835228895362 6.303913416602579 6.295708070674359 6.288225137742585 6.281503561715793 6.275580283681924 6.270503241809286 6.266278371245743 6.262965604016125 6.260591868917881 6.259174091414989 6.258752193530113 6.259362093735042 6.261013706839413 6.263733943877723 6.267553711994662 6.272478914328755 6.278540449894357 6.285727213461985 6.294068095437037 6.303570981736873 6.31421775366631 6.326037287791545 6.339018455812492 6.353141124433591 6.368426155233099 6.384854404530851 6.402403723254579 6.421085956804727 6.44086194491787 6.461730521528695 6.4836735146306
 2.53 7.50525673322143 7.49468806202566 7.480861911920306 7.46349628182136 7.44236317038703 7.417402576007607 7.388774496793489 7.356807930561367 7.321978874818551 7.284834326745487 7.245926283176394 7.205817740578093 7.165006695026972 7.123955142184126 7.083047077268646 7.042641495029074 7.002987389713019 6.964318755034934 6.926789584142049 6.890545869578479 6.855655603247485 6.822186776371906 6.79014937945275 6.75955340222596 6.730368833617342 6.70256766169566 6.676100873623911 6.650900455608761 6.626918392848164 6.604064669477141 6.582283268511765 6.561514171791292 6.541669359918497 6.522700812198183 6.504547506573884 6.487152419562752 6.470483526188637 6.45449279991337 6.439160212566232 6.424452734271644 6.410362333375044 6.396875976366995 6.383993627805493 6.371732250236509 6.360091804112739 6.34909924771061 6.3387615370455 6.329118625785216 6.320186465161708 6.311993003881058 6.304586188031715 6.297982960991008 6.292232263329938 6.28735103271626 6.283387203815858 6.280357708192425 6.278301474205459 6.277247426906588 6.277231487934229 6.278254575406591 6.280362603813047 6.283556483903868 6.287874122578348 6.293314422771325 6.299897283338114 6.307620598937874 6.316504259915404 6.32653815218141 6.337732157091244 6.350085151322133 6.363588006748921 6.378240590318339 6.394032763921827 6.410955384266924 6.428987302747246 6.448110365311079 6.468323412328608 6.4895992784578
 2.55 7.512349414594745 7.502998037205923 7.490769550621659 7.475415953799788 7.456659245450314 7.434373424025668 7.408596487709191 7.379562434401854 7.347624261707191 7.313251966914485 7.276919546980162 7.239152998507429 7.20041131772413 7.161156500458845 7.121772542115214 7.08258743764449 7.043911181516322 7.005965767687787 6.968945189570629 6.932994439996756 6.898219511181955 6.864699394687844 6.83247308138208 6.801548561396769 6.771945824085148 6.743626857976487 6.716570650729236 6.690719189082417 6.666024458805262 6.642436444645084 6.619886130273417 6.59831649823038 6.577657529867314 6.557870205287659 6.538895503286097 6.520674401285947 6.503185875274824 6.486379899738563 6.470237447593416 6.454737490116511 6.439867996874595 6.425618935651055 6.411989272371221 6.398985971025953 6.386627993593534 6.374914299959852 6.36389084783688 6.353557592679485 6.343960487600532 6.335118483284322 6.327058527898359 6.319828567003441 6.313446543462116 6.307959397345467 6.303387065838273 6.299755483142532 6.297112580379359 6.295478285489287 6.294870523130942 6.29531621457815 6.296855277615448 6.299476626432035 6.303218171514162 6.308079819535985 6.314090473248879 6.321240031369241 6.329546388464798 6.339010434839413 6.349622056416436 6.361390134620593 6.374305546258434 6.388358163397376 6.403547853243331 6.419854478016959 6.437278894828562 6.455781955551625 6.475363506695059 6.496004389274123
 2.57 7.51402191372402 7.505812222539984 7.495087903985786 7.481595957059181 7.46504238051959 7.445245172878726 7.42216033238952 7.395917857033347 7.366792744505545 7.335142992199232 7.301404597187423 7.266025556203439 7.229466865619621 7.192130521424336 7.154412519197291 7.116650854083126 7.079133520763333 7.042123513426457 7.005822825736599 6.970386450800231 6.9359513811313 6.902593608614641 6.870391124467698 6.83936291920054 6.809536982574189 6.780905303557252 6.753446870280867 6.727121669991947 6.701901689004746 6.677736912650735 6.654568325226784 6.63234690994167 6.611023648860902 6.590548522849861 6.570883511515269 6.551966593144971 6.533769744646067 6.516262941481354 6.49942415760411 6.48323336539122 6.467669535574632 6.452751637171167 6.43845863741068 6.424798501662556 6.411799193360593 6.399459673926215 6.387817902690079 6.376879836812046 6.366685431199519 6.357261638424189 6.348626408637154 6.340837689482441 6.333902426008941 6.327859560580744 6.322746032785907 6.318580779343644 6.315401734009954 6.313236827481704 6.312104987299156 6.312035137746972 6.313045199753692 6.315153090789702 6.318369724763701 6.32272301191768 6.328202858720426 6.334828167759571 6.342598837632181 6.351523762833919 6.361603833646792 6.372817936025486 6.385186951482322 6.39868075697084 6.413309224768027 6.429042222355214 6.445880612297662 6.463795252122837 6.482776994197436 6.502814685603122
 2.59 7.509474479278184 7.502345851665618 7.493020186324827 7.481243482291666 7.466724738372721 7.449227953136279 7.428662124901689 7.405062251727063 7.378622331395352 7.349631361398774 7.318470338921613 7.285509260821373 7.251183123608297 7.215873923423254 7.179958656013979 7.143775316709688 7.107612900394045 7.071733401476507 7.036358813862024 7.001654130919104 6.967764345446257 6.934795449636791 6.902824435041986 6.871919292532629 6.842090012258932 6.813344583608803 6.785692995164506 6.759105234657681 6.733551288922753 6.709002143848701 6.685406784329218 6.662727194211248 6.640913356241898 6.619916252013745 6.599714861908518 6.580250165039173 6.561511139190369 6.543448760757316 6.526052004683041 6.509308844394039 6.493200251734342 6.477733196897974 6.462897648359847 6.448711572805034 6.435182935056496 6.422328698001212 6.410179822514746 6.398741267384245 6.388051989229875 6.378140942424707 6.36903407901305 6.360760348627244 6.353357698402912 6.346843072892695 6.341265413978451 6.336652660781956 6.333013749574087 6.33039561368252 6.328807183397934 6.328287385878744 6.328835145054351 6.330489381526966 6.333239012471954 6.337121951536763 6.342129108738431 6.348280390359679 6.355572698843599 6.364008932686982 6.373585986332248 6.384306750058048 6.39616810986851 6.409142947381168 6.42324013971359 6.438439559368703 6.454723074118868 6.472089546888678 6.490499835636546 6.509955793235062
 2.61 7.496700485446023 7.490620284426118 7.482622739037997 7.472452848353896 7.459820611225419 7.444472026274876 7.426282091885021 7.405210806187234 7.381385167048109 7.355031172054478 7.326442818496857 7.29596510335131 7.26398302325974 7.230841574508614 7.196908753006091 7.1625025542576 7.127913973339831 7.093413004873153 7.059213642992454 7.025497881316424 6.992431712915252 6.960130130276754 6.928680125270932 6.898149689112969 6.868585812324644 6.840007484694189 6.812423695234571 6.785814432140223 6.760178682742191 6.735487433461729 6.711699669762344 6.688775376100259 6.666685535873333 6.645399131368427 6.624868143707204 6.605070552790394 6.585966337240496 6.567535474342945 6.549756939985726 6.532629708597458 6.516143753083931 6.500287044763118 6.485067553298649 6.470494246631766 6.456575090911753 6.443339050424844 6.430802087521626 6.418984162542933 6.407923233744223 6.397625257218484 6.388150186817617 6.37950497407236 6.37172656811072 6.364844915574932 6.358896960536955 6.353901644412518 6.349885905873699 6.346889680760076 6.344919901988444 6.344007499461101 6.344168399972726 6.345414527115851 6.347772801184938 6.35124313907907 6.355834454203282 6.361567656368512 6.368420651690228 6.376424342485699 6.385547627169965 6.395811400150479 6.407194551720472 6.419688967951036 6.433293530581941 6.447988116911218 6.463764599683495 6.480601846977141 6.498481722090211 6.517384083425206
 2.63 7.476539425305909 7.471465000203814 7.46471302389855 7.45604949549709 7.445182413894047 7.431861777763316 7.415905585548215 7.397247835450091 7.375951525415429 7.352167653121425 7.32615421596005 7.298198211020602 7.268617635070729 7.237760484535948 7.20594575547764 7.173493443569532 7.14067254407266 7.107755051808829 7.074963961132541 7.042491265901422 7.010482959445134 6.979094034532767 6.948409483338732 6.918517297407126 6.889474467614609 6.861298984131748 6.83401883638287 6.807644013004398 6.782162501801695 6.757545289704384 6.733780362720181 6.710829705887222 6.688680303224887 6.667284137683132 6.646620191090323 6.626657444099572 6.607375876133594 6.588745465328063 6.570765188473484 6.55341302095559 6.536678936694254 6.520580908080918 6.505117905914559 6.490287899336177 6.476119855761828 6.462620740814178 6.449818518252618 6.437732149901912 6.426389595579407 6.415827813020798 6.40606575780445 6.397141383274295 6.389080640461304 6.381904478003539 6.375658842064784 6.370373676251795 6.366055921530118 6.362744516138553 6.360459395502209 6.359226492144202 6.359057735595982 6.359969052306313 6.361972365548892 6.365084595328663 6.369317658286773 6.374668467604242 6.381137932904324 6.388735960153575 6.397462451561656 6.407296305479861 6.41824941629841 6.430309674342501 6.44345896576714 6.457677172450776 6.47297517188774 6.489312837079522 6.506680036424887 6.525067633608859
 2.65 7.453433904592789 7.449269591653009 7.443660616742928 7.436350979002714 7.42707867736806 7.415584710562154 7.401671077086169 7.385235775208306 7.366286802951372 7.344929158078898 7.321353838079787 7.295803840151518 7.26857916118188 7.239959797729239 7.210264746001361 7.179776001832763 7.148773560660612 7.117509417499162 7.086206566912735 7.055067002987238 7.024236719300234 6.993878708889547 6.964088964220415 6.93495447715119 6.906551238897581 6.878927239995443 6.852090470262116 6.826069918756314 6.80086257373656 6.776459422618176 6.752848451928826 6.730009647262611 6.707911993232722 6.686535473422646 6.665859070335941 6.645851765344563 6.626494538635766 6.607784369157557 6.58969223456273 6.572217111151473 6.55535597381253 6.539117795962968 6.523492549486508 6.508507204670437 6.494159730141122 6.480489092798106 6.467504257746802 6.455241188229783 6.443708845556688 6.43294518903273 6.422978175885818 6.413846761192304 6.405566897801354 6.398178536257953 6.391698624724548 6.386176108901336 6.381609931945203 6.378048034387334 6.375509354049471 6.374001825958869 6.373555382261922 6.374168952136486 6.375881461702908 6.378681833933765 6.38258998856233 6.387604841989765 6.393736307191062 6.400975293619748 6.409330707111343 6.418781449785611 6.429339419947609 6.440984511987523 6.453705616279351 6.467494619078412 6.482331402417699 6.498205844003113 6.515098817107577 6.532980190464047
 2.67 7.430134635835832 7.42678375880562 7.422183201535256 7.416082963196632 7.40822204276471 7.398352439009782 7.386259150488317 7.37181417553241 7.354981512237814 7.335837158450568 7.314509111752219 7.291212369443639 7.266178928527435 7.239690785688941 7.212010937275831 7.183429379276296 7.154198107295832 7.124560116532627 7.094738401751529 7.064923957256624 7.035291776862404 7.005985853863526 6.977133181003189 6.948806750440083 6.921105553713961 6.894074581709796 6.867751824620546 6.842145271908521 6.81729391226535 6.793165733570556 6.76977872284874 6.74711386622536 6.725138148881134 6.703851555005047 6.683224067745968 6.663244669162883 6.643891340173751 6.625154060502972 6.607021808627469 6.589493561721415 6.572566295599565 6.556249984659233 6.540533601820885 6.525454118467383 6.51101050438187 6.497220727684275 6.484113754766491 6.471715550226191 6.460056076799302 6.44915329529114 6.439044164506208 6.429757641176667 6.421310679889482 6.413753233012246 6.4071022506177 6.401396680406942 6.396645467631325 6.392876555013094 6.390117882664705 6.388390388006881 6.387701005685411 6.388079667486662 6.389526302251863 6.392058835790136 6.395688190790298 6.400402286731437 6.406222039792278 6.413146362759351 6.421156164933969 6.430261352038023 6.440450826118616 6.451716485451552 6.46404622444367 6.477422933534075 6.491835499094232 6.507273803326997 6.523709724164542 6.541123135165224
 2.69 7.406122432842161 7.403506303524765 7.399783564782178 7.394755215816621 7.388158255640594 7.379737683069427 7.369269496712458 7.356632694962864 7.341741275986137 7.324628237707202 7.305392577796177 7.284194293652783 7.261246382389397 7.236784840812749 7.211062665404267 7.184331852299059 7.156844397263559 7.128814295671805 7.10047254248036 7.072024132201901 7.043611058877433 7.015408316047169 6.987529896720045 6.9600827933419 6.933140997762287 6.90677250119996 6.88102329420699 6.855911366631551 6.831473707579346 6.807709305373707 6.784617147514331 6.762194220634695 6.740421510458113 6.719295001752459 6.698796678283567 6.678913522767274 6.659624516820144 6.640939640908858 6.622837874298275 6.605326194998166 6.588394579708618 6.572061003764136 6.556323441076406 6.54120186407575 6.526713243651277 6.512875549089718 6.499706748012955 6.48723680631426 6.475501688093223 6.464511355589405 6.454311769114687 6.444922886984355 6.436372665446888 6.428698058612493 6.421920018380363 6.416074494364682 6.411170433819368 6.407247781561582 6.404325479893986 6.402410468525777 6.401532684492492 6.401702062074601 6.402937532714881 6.40523702493461 6.408622464248556 6.413081773078788 6.418624870667321 6.425251672987601 6.432962092654838 6.441756038835204 6.451604417153902 6.46251612960213 6.474482074442931 6.487483146115968 6.501498235141222 6.516518228021623 6.53252500714465 6.549497450682891
 2.71 7.380094205503821 7.378099124283376 7.375181590275003 7.371090602709924 7.365616160636546 7.358504262913267 7.349523908199987 7.3385360949483 7.325449821390399 7.310241085526648 7.292981885111876 7.273804217640338 7.252885080329396 7.230411470101875 7.206606383567122 7.181725817000759 7.155981766323132 7.129597227076455 7.102785194400648 7.075738663007877 7.048621627155782 7.021588080619415 6.994772016661861 6.968268428003577 6.942184306790411 6.916563644560331 6.891483432208859 6.866971659953199 6.843045317295072 6.819731392982257 6.79703887496883 6.774946750374125 6.753472005440385 6.732603625489133 6.712320594876255 6.692621896945793 6.673506513982451 6.654952427162828 6.636968616505349 6.619544060818948 6.602695737650446 6.586424623230675 6.570747692419317 6.555662918648489 6.541199273865053 6.527374728471672 6.514217251266603 6.501754809382236 6.489997368222389 6.478990891398355 6.468764340663699 6.459325675847837 6.450733854788361 6.442986833262156 6.436143564915293 6.430202001191689 6.425211091260588 6.421178781942812 6.418125017635835 6.416087740237653 6.415056889069487 6.4150714007973 6.41612120935215 6.418234245849398 6.421400438506743 6.425639712561146 6.430951990184596 6.437327190398776 6.44476422898861 6.453265018414713 6.462817467724754 6.473402482463734 6.485030964583219 6.497672812349499 6.511317920250726 6.525947178903017 6.54155147495555 6.558099690994661
 2.73 7.351128954906838 7.349698211246547 7.347468254137707 7.34422008283929 7.339744696434052 7.333799093821596 7.326177273710191 7.316711234607324 7.305291974808993 7.291880492387739 7.276510785179427 7.259276850768759 7.240317686473529 7.21979228932763 7.19791665606279 7.174885783089056 7.150913666474024 7.126223301920801 7.100997684744717 7.075430809848791 7.049696671697915 7.023928264291809 6.998270581136705 6.972837615215781 6.947704358958346 6.922967804207762 6.89867294218813 6.874866763469702 6.851587257933066 6.828850414732069 6.806664222255495 6.785037668087491 6.763978738966762 6.743475420744507 6.723525698341118 6.704129555701641 6.685284975749996 6.666969940341956 6.649203430216899 6.631984424948322 6.615320902893123 6.599201841139658 6.583664215454577 6.568718000228426 6.554371168420039 6.540650691499713 6.527586539391166 6.515195680412286 6.503506081214678 6.49254670672201 6.482346520067154 6.472942482528142 6.46436255346293 6.456616690242986 6.449752848185683 6.44378998048554 6.438755038144279 6.434668969899738 6.431549722153609 6.429415238898052 6.428286461641144 6.428182329331216 6.429100778280049 6.431051742084958 6.434056151549767 6.438111934604683 6.443220016225076 6.449369318349174 6.456570759794695 6.464813256174407 6.47409671981064 6.484392059648759 6.495710181169603 6.508019986300911 6.521322373327746 6.535588236801916 6.550806467450432 6.566959952082986
 2.75 7.318776768722757 7.317834641637885 7.316207620160922 7.313709703577399 7.31012189100294 7.305235181376581 7.298844573452885 7.290786065792823 7.280921656753456 7.269214344476399 7.25564112687507 7.240289001620722 7.223237966127269 7.204639017534895 7.184668152692447 7.163512368138615 7.14136666008191 7.118414024379415 7.094848456514336 7.070854951572329 7.046585504216631 7.022194108661969 6.997824758647265 6.973573447407124 6.949533167642129 6.925799911487907 6.902430670483005 6.879481435535547 6.856968196888703 6.834937944084926 6.813409665929015 6.792379350449957 6.771866984861571 6.751868555521961 6.73238404789176 6.713411446491182 6.694948734855886 6.676994895491628 6.659567909827747 6.642646758169443 6.626260419648871 6.610415872175063 6.595121092382652 6.580387055579429 6.566249735692711 6.552717105214554 6.539829135145776 6.527592794938825 6.516037052439486 6.505209873827418 6.495120223555545 6.48581506428829 6.477303356838669 6.469633060104236 6.462814131001897 6.456874524401586 6.451852193058822 6.447757087546137 6.444618156183401 6.442453344967023 6.441262597498072 6.441084854909277 6.441909055790963 6.443756136115894 6.446634029163048 6.450533665440326 6.455472972606215 6.461443875390385 6.468435295513276 6.476456151604633 6.48548935912104 6.495521830262444 6.506556473887677 6.518571195429005 6.531548896805692 6.545477476336617 6.560328828651936 6.576102844603811
 2.77 7.284640816864413 7.284092575371565 7.282995835403485 7.281137596271122 7.278350857121567 7.27442061693161 7.269140874500124 7.262359628439284 7.253942877164608 7.243793618883835 7.231911851584623 7.218315573021084 7.203086780699146 7.186347471860747 7.168224643466848 7.148907292179295 7.1285504143415 7.107337005957945 7.08545306267254 7.063062579745788 7.0403175520308 7.01736197394813 6.994340839459458 6.971349142040084 6.94849987465028 6.925859029705462 6.903511599045203 6.881505573901075 6.859875944863346 6.838659701846495 6.817874834053576 6.797547329939423 6.777677177172697 6.758281362596764 6.739347872189442 6.720894691021566 6.70291980321442 6.685413191896009 6.668401839156183 6.65188572600062 6.635860832303651 6.620357136759961 6.605382616835131 6.590955248715055 6.577094007254214 6.563816865922824 6.551160796752854 6.539156770282914 6.52781075550202 6.517171719792248 6.507247628870268 6.498088446727764 6.489720135570751 6.482153655757794 6.475435965737117 6.469586021982631 6.464623778928876 6.460576188904859 6.457453202066854 6.455294766330093 6.45408882729942 6.453874328198872 6.454652209800217 6.456420410350452 6.459198865498251 6.462998508219404 6.46779726874122 6.473606074465927 6.480423849893068 6.488252516540907 6.497059992866842 6.506868194186862 6.517636032594016 6.529374416875955 6.542053252431519 6.555652441186395 6.570173881507865 6.585587468118637
 2.79 7.25165334738903 7.25140525093305 7.250719126044375 7.249412972058299 7.247294788152046 7.244177573338556 7.239871326459136 7.234202046174993 7.227037730957626 7.218283379078091 7.207900988595141 7.195897557342235 7.182329082913413 7.167286562648052 7.150889993614478 7.133276372592471 7.11461369605462 7.095055960146563 7.0747781606661 7.053924293041169 7.032657352306706 7.01111133308037 6.989421229537149 6.96769003538284 6.946022743826398 6.924495347551166 6.903182838684979 6.882150208769153 6.861424448726343 6.841061548827279 6.821069498656394 6.801476287076322 6.78229790219128 6.763542331309342 6.745208560903584 6.727323576572129 6.70987636299707 6.692865903902287 6.676329182010157 6.660244178997148 6.644640875448325 6.629516250810731 6.614908283345691 6.600826950079997 6.587289226756012 6.574324087780679 6.561959506173433 6.550213453513028 6.539124899883295 6.528710813817796 6.519001162243421 6.510033910422903 6.501838021896271 6.494430458421226 6.487851179912473 6.482109144379993 6.477252307866254 6.473279624382391 6.470221045843341 6.468094522001943 6.466910000382013 6.466696426210395 6.467443742347997 6.469170889219821 6.471887804743993 6.475593424259789 6.480288680454693 6.485972503290464 6.492635819928232 6.500287554652651 6.508908628795075 6.518487960655817 6.529026465425457 6.540495055105247 6.552893638426582 6.566202120769593 6.580400404080842 6.595460386790136
 2.81 7.221054682632914 7.220997981492665 7.220612793469156 7.219713117921003 7.218129954054292 7.215677300916592 7.21217415738986 7.207460522182272 7.201384393818945 7.19384177063159 7.184794650747065 7.174211032074832 7.162138912293336 7.148629288835288 7.133804158871865 7.117781519295809 7.100688366703456 7.082669697375654 7.063901507257615 7.044516791937665 7.024650546624911 7.004455766125818 6.984047444819711 6.963538576633174 6.943015155013378 6.922580172900317 6.902290622697961 6.882221496244326 6.862398784780463 6.842879478918364 6.823689568607788 6.804837043102004 6.78636889092246 6.768273099822371 6.75056665674924 6.733259547806281 6.7163577582128 6.699880272263475 6.683825073286594 6.668210143601195 6.653045464473163 6.638347016070251 6.624134777416045 6.61041572634286 6.597239839443588 6.584604092022492 6.57255645804493 6.561106910086058 6.550281419278463 6.540130955258766 6.530662486113179 6.521913978322032 6.513915396703264 6.506695704354886 6.500281862596426 6.494682830909343 6.489948566876446 6.486078026120279 6.483110162240524 6.48104292675039 6.479907269012019 6.479701136170896 6.480454473089289 6.482157222278696 6.484829323831351 6.488468715350746 6.493067331881205 6.498644105836526 6.50517796692767 6.512660842089525 6.521110655406753 6.530490328038728 6.540797778143565 6.552033920801255 6.564158667935938 6.577172928237268 6.591066607080964 6.605800606448472
 2.83 7.192297215563118 7.192334151237333 7.192126210576083 7.191530392960326 7.190369697623808 7.188462123647277 7.185645669951641 7.181751335290077 7.176637118239086 7.170190017188497 7.162342030330421 7.15305415564715 7.142352390898003 7.130279733605128 7.116909181038248 7.102359730198351 7.086747377800342 7.070209120254628 7.052869953647673 7.034884873721486 7.016377875852061 6.997491955026784 6.978323105820768 6.95900332237216 6.939629598356391 6.920263926959376 6.900993300849677 6.881883712149611 6.862969152405319 6.844307612555791 6.82592608290084 6.807839553068048 6.790087011978654 6.772675447812418 6.75561284797143 6.738917199042898 6.722595486760887 6.706656695967027 6.691118810570192 6.675999813505141 6.661297686690134 6.647042410983523 6.633249966139304 6.619949330761663 6.607139482258489 6.594868396793874 6.583155049239596 6.572025413125582 6.561511460589375 6.551638162324581 6.542436487528317 6.533924403847658 6.526159877325092 6.519141872342971 6.512899351566985 6.507470275888643 6.502875604366781 6.499132294168087 6.496261300506663 6.494279576582614 6.493199073519686 6.493026740301941 6.493793523709488 6.495498368253277 6.498132216108947 6.501713007049746 6.506240678378545 6.511716164858918 6.518129398645323 6.525480309212386 6.533747823283297 6.542942864757309 6.553046354636387 6.564037210950975 6.575906348684913 6.58864467969952 6.602231112656831 6.616637552942018
 2.85 7.164813406332453 7.164904211906779 7.164822818288113 7.164442224878829 7.163597430939183 7.162146435581725 7.159910237764699 7.156719836284414 7.15245222976662 7.146974416656854 7.140201395209771 7.132092163477466 7.122653719296779 7.111901060275581 7.099896183778045 7.086739086908918 7.072517766496746 7.057368219076125 7.041406440868902 7.024766427764386 7.007575175298539 6.989953678632149 6.972028932527996 6.953882931327006 6.935621668923394 6.917340138738791 6.899091333695363 6.880953246187933 6.862969868055066 6.845189190549176 6.827637204305605 6.810349899310708 6.793344264868928 6.776640289568858 6.76026196124832 6.744210266958422 6.728501192926629 6.713153724518821 6.698175846200371 6.683575541496207 6.669389792949896 6.655619582081727 6.642279889345808 6.629411694086166 6.617022974491877 6.605139707551192 6.593802869004701 6.5830204332975 6.572839373530401 6.563279661410152 6.554359267198699 6.546127159661475 6.53861130601473 6.531821671871899 6.525785221189015 6.520542916209168 6.516111717406028 6.512512583426413 6.509753471031916 6.50787433503962 6.506865128261859 6.506752801445076 6.507549303207751 6.509253579977432 6.511874575926844 6.515413232909113 6.519878490392096 6.525260285391822 6.531568552405053 6.538774223340994 6.546896227452109 6.555905491264117 6.565801938505119 6.576565490033901 6.588187063767402 6.600655574607377 6.613942934366234 6.628039051692092
 2.87 7.138082779025228 7.138220679521482 7.138241122258001 7.138029106657696 7.137445632006238 7.136357697446671 7.134598301973028 7.132016444422981 7.128472123469494 7.123851337611513 7.118037085163662 7.111000364244962 7.102700172766573 7.093170508418557 7.082433368655648 7.070579750682065 7.057678651435322 7.043856067569069 7.029219995434964 7.013893431063545 6.997982370144142 6.981611808003798 6.964884739585224 6.947917159423765 6.930782061623401 6.91358543983176 6.896381287214165 6.879236596426701 6.862207359588309 6.845328568251908 6.828646213374536 6.812189285286535 6.795973773659751 6.780026667474765 6.764375954987169 6.749008623692852 6.733964660292342 6.719250050654167 6.704872779777258 6.690852831752394 6.677216189722679 6.663972835843065 6.651139751238918 6.638755915963626 6.626819308955259 6.615378907992274 6.604452689648274 6.594058629245825 6.584246700809322 6.575033877016921 6.566439129151535 6.55851142705089 6.551269739056655 6.544732031962644 6.538938270962094 6.533906419594027 6.529665439688683 6.526226291312067 6.52360593270956 6.52184432024865 6.520932408360758 6.520887149482164 6.521729493994063 6.523449390161727 6.526065784072795 6.529588619574695 6.533997838211206 6.539303379158154 6.545504179158275 6.552592172455221 6.560556290726735 6.569396463017012 6.579093615668222 6.589637672251239 6.601018553495562 6.613206177218441 6.626211458253229 6.639995308376955
 2.89 7.112248918581868 7.112439131290497 7.11255668975453 7.112482593416569 7.112126841586665 7.111341433437103 7.109986367996243 7.107933644141421 7.105030260590888 7.101153215894809 7.096205508425318 7.090129136365626 7.082882097698171 7.074469390191837 7.064914011388212 7.054276958586916 7.042628228829963 7.030073818885191 7.016701725228748 7.002626944026619 6.987964471115222 6.972810301981052 6.957278431739377 6.941462855112008 6.925459566404097 6.909332559480017 6.893176827738292 6.877039364085576 6.860965160909703 6.845021210051794 6.829223502777418 6.813618029746817 6.798223780984203 6.783056745846098 6.768144912988759 6.75350527033465 6.739147805038002 6.725087503449408 6.711354351079526 6.697946332561822 6.6848914316144 6.672198631000898 6.65990391249047 6.648028256816832 6.636588643636399 6.625604051485498 6.61512145773666 6.605151838554014 6.595741168847752 6.586900422227694 6.578655570955949 6.571058585898672 6.564115436476911 6.557866090616582 6.55232951469752 6.547534673501671 6.543500530160377 6.54024604610079 6.537801180991406 6.536164892686733 6.535366137171078 6.535414868501485 6.536310038749808 6.538072597943933 6.540701494008153 6.544205672702703 6.548576077562461 6.553822649834818 6.559934328416726 6.566902049790936 6.574725747961421 6.583405354388008 6.592910797920204 6.603243004730253 6.614380898245402 6.626316399079416 6.639028424963316 6.652506890675381
 2.91 7.089338467891461 7.089566202688124 7.089738146718751 7.089769299444837 7.089562660199817 7.089018228184028 7.087989002458767 7.086343981939415 7.083962165387666 7.080708551402825 7.076497138412202 7.071238924660578 7.064892908198774 7.057463086871291 7.04894545830304 7.039400019885157 7.02887576875991 7.017452701804682 7.005236815615045 6.992314106486926 6.978781570397848 6.964762202987271 6.950332999536009 6.935598954944748 6.920643063711636 6.905542319908979 6.890372717159014 6.875187248608778 6.860034906904064 6.844970684162477 6.830030571945566 6.815242561230066 6.800633642378223 6.786220805107215 6.772042038457674 6.7581043307613 6.74442666960757 6.731016041809557 6.717911433368834 6.705099829439494 6.692631214291263 6.680502571271728 6.668741882767657 6.657378130165443 6.646430293810649 6.635935352966663 6.62590328577248 6.61636206919959 6.607359679007979 6.598905089701277 6.591038274481 6.583786205199939 6.577167852314674 6.57122318483722 6.565961170285813 6.561419774634828 6.557608962263857 6.554566695905919 6.552293936594826 6.550819643611714 6.550151774430724 6.550302284663853 6.55127812800497 6.553091256173024 6.555749618854407 6.559253163644525 6.563593835988546 6.568788579121361 6.574819334006737 6.581685039275679 6.589386631164028 6.597903043449262 6.607225207386541 6.617354051643994 6.628267502237244 6.6399474824632 6.652384912833107 6.665557711004868
 2.93 7.069493125041971 7.069710584689098 7.06990417497987 7.06999089539391 7.069891745287092 7.069510723886676 7.068717830285555 7.06740206343563 7.06543142214028 7.062681905045963 7.059066510632931 7.054486237205057 7.048920082878779 7.042323045571159 7.034699122987063 7.026091312605454 7.0165586116648 7.0061510171476 6.994955525764032 6.983059133934712 6.970567837772571 6.957566633063855 6.944151515248235 6.930408479398048 6.916431520196644 6.902276631915861 6.888019808392612 6.873727043004612 6.859433328645193 6.845206657697275 6.831073022006434 6.817069412853114 6.803212820923945 6.789541236282195 6.776062648337351 6.762804045813814 6.749783416718743 6.737008748309002 6.724518027057264 6.712310238617223 6.700403367787958 6.688836398477419 6.677616313665059 6.666772095363592 6.656331724579904 6.646304181275102 6.636739444323696 6.627653491471944 6.619066299295334 6.611016843155216 6.603533097154602 6.596644034093104 6.590368625421037 6.584735841192689 6.579765650018756 6.575495019017937 6.571944913767704 6.56912429825426 6.567051134821658 6.565746384120113 6.56522900505351 6.565497954726081 6.566573188388308 6.568453659382005 6.571150319084617 6.574673116852732 6.579009999964806 6.584162913563118 6.590130800594943 6.596902601752979 6.604480255414998 6.612852697582756 6.62201086182016 6.631943679190691 6.64263207819411 6.654065984702428 6.666225321895178 6.679101010193971
 2.95 7.049941640718576 7.050112021152716 7.050293509621095 7.05041310562074 7.050381808529061 7.050133617599159 7.049537531954265 7.048491550581321 7.046874672323725 7.044569895873195 7.041481219760804 7.037518642347142 7.032631161811629 7.026794776140983 7.020004483116813 7.012282280302384 7.003668165028504 6.994213134378574 6.984003185172777 6.973108313951414 6.961612516957391 6.94961279011785 6.937196129024949 6.924436528915786 6.911419984651483 6.898213490695403 6.884892041090527 6.871500629435986 6.858098248862722 6.844728892008328 6.831421550991013 6.818222217382745 6.805158882181524 6.792247535782824 6.779508167950188 6.766966767784973 6.754632323695255 6.742542823363897 6.73069625371577 6.719120600884133 6.707834850176184 6.696857986037763 6.686205992017236 6.675919850728522 6.666006543813313 6.656506051902446 6.647435354576457 6.638814430325307 6.630690256507281 6.623073809307071 6.616012063693034 6.609504993373647 6.603601570753121 6.598319766886243 6.593679551432379 6.589708892608678 6.586428757142496 6.583847110222994 6.582002915451959 6.580896134793836 6.580546728524961 6.580963655182027 6.582156871509767 6.584125332407858 6.58688899087707 6.590438797964643 6.594771702708906 6.599910652083155 6.605823590938771 6.612521461947606 6.619994205543634 6.628230759863874 6.637233060688591 6.646969041380784 6.657440632824968 6.668636763365257 6.68052835874276 6.693115342032278
 2.97 7.028991815741198 7.029054306346914 7.029168936486427 7.02926770567347 7.029282613306136 7.029115658662336 7.028685840894424 7.027870159022997 7.026564611929866 7.024654198350213 7.022049916863901 7.018654765885977 7.014424743656338 7.009307848228573 7.003318077457982 6.996438428988769 6.988730900240403 6.980223488393162 6.970986190372851 6.961087002834687 6.950612922146371 6.939639944370326 6.928254065245112 6.91652228016603 6.904520584164885 6.892324971888931 6.879990437579008 6.867574975046836 6.855124577651498 6.842686238275109 6.83029594929765 6.817992702570989 6.805792489392093 6.793714300475402 6.781794125924409 6.770051955202401 6.758494777102403 6.747150579716295 6.736037350403132 6.725175075756629 6.714570741571857 6.704253332811124 6.694251833569035 6.684583227036765 6.675276495465523 6.6663416201292 6.657826581286233 6.649739358140661 6.642129928802391 6.63499527024666 6.628386358272711 6.622321167461686 6.616827671133714 6.611936841304236 6.607655648639529 6.60401506241147 6.601044050451509 6.598750579103879 6.59715461317804 6.596266115900347 6.596114048864972 6.596688371984056 6.598018043437122 6.600103019619726 6.602933255091372 6.606538702522695 6.610897312641894 6.616021034180453 6.621898813818131 6.628521596127233 6.63589732351618 6.644017936172359 6.652862372004293 6.662420566583099 6.672683453083278 6.683640962222817 6.695283022202626 6.70757955864531
 2.99 7.00666049873292 7.006577282603947 7.006597289819955 7.006650519910723 7.006678972294206 7.006590646272143 7.006294541024857 7.005695655605265 7.00467098893208 7.003131539782216 7.0009713067824 6.998109288399979 6.994495482932929 6.990084888499067 6.984852503024462 6.978812324231052 6.971986349623459 6.964413576475003 6.956144001812927 6.947256622402815 6.937817434732219 6.927895434993487 6.917555619065793 6.906885982496366 6.895951520480939 6.884809227843383 6.873516099014554 6.862138128010351 6.850713308408964 6.83927663332735 6.827867095396893 6.816521686738291 6.805257398935633 6.794112223009706 6.783085149390488 6.772213167888873 6.761514267667594 6.750997437211365 6.740680664296232 6.730601935958144 6.720750238460738 6.71117455726234 6.701882876982182 6.692893181365853 6.684245453249949 6.675946674525972 6.668037826103435 6.660545887872201 6.653479838664055 6.646888656213502 6.640782317117799 6.635198796796229 6.630157069448605 6.625676108013018 6.621794884122838 6.618513368062939 6.615881528725206 6.613886333563265 6.612568748546487 6.611927738113244 6.611982265123437 6.612743290810278 6.614229774731358 6.61643067471898 6.61935594682978 6.623015545293623 6.627399422461803 6.632527528754519 6.63836881260767 6.644934220418938 6.652222696493199 6.660215182987232 6.66891161985377 6.678290944784859 6.688354093154576 6.699070997961075 6.710451589767982 6.722466796645156
 3.01 6.983589583911503 6.983392838099844 6.983341450029807 6.983375419246586 6.983421745187215 6.983419427176325 6.98326346442111 6.982868856005535 6.982130600883757 6.980949697872787 6.97922914564437 6.976897942716096 6.973885087441737 6.970146578000808 6.965667412387367 6.960442588398029 6.954493103619214 6.947839955413627 6.940553140905958 6.932671656967819 6.924263500201898 6.915395666925359 6.906135153152451 6.896549954576366 6.886697066550312 6.876641484067829 6.866432201742318 6.856115213785823 6.845747513987027 6.83534609568849 6.824968951763116 6.814623074589853 6.804346456028627 6.794158087394515 6.78408395943115 6.774134062283361 6.764326385469047 6.754677917850308 6.745217647603788 6.735955562190278 6.726907648323555 6.718104891938463 6.709554278158235 6.701295791261068 6.693336414645942 6.685716130797683 6.678443921251285 6.671567766555474 6.66508664623554 6.659049538755411 6.653475421478992 6.648384270630764 6.64381406125565 6.63977376717814 6.636293360960682 6.633401813861354 6.631107095790806 6.629431175268467 6.628391019378054 6.628007593722346 6.628288862377252 6.629235787845167 6.630877331007633 6.633203451077275 6.636224105549071 6.639938250150903 6.64435483879343 6.649475823519282 6.655290154451563 6.661797779741698 6.668987645516592 6.67685069582514 6.685396872584083 6.694596115523202 6.704448362129876 6.714933547592999 6.726051604746267 6.737772464010849
 3.03 6.962074008996744 6.961816904750335 6.961719341569377 6.961738319013877 6.961808836539205 6.961866893491989 6.96182648910524 6.96161262249276 6.961115292642766 6.960238498410798 6.958913238511861 6.957047511511822 6.954570315818066 6.951458649669403 6.947668511125215 6.943201898053879 6.938073808120419 6.932304238773428 6.925933187231238 6.91902065046734 6.911605625195065 6.903755107851508 6.895537094580724 6.886999581216156 6.87819956326234 6.869203035875848 6.860058993845498 6.850794431571815 6.841465343045746 6.832100721826643 6.822736561019488 6.81339285325139 6.804095590647337 6.794863764805197 6.785725366770002 6.776698387007467 6.767781815376788 6.7590136411027 6.750391852746798 6.74195543817812 6.733713384542996 6.725673678234174 6.7178763048592 6.710338249208077 6.703078495220198 6.696117025950544 6.689491823535159 6.683221869155902 6.677326143004482 6.671843624245765 6.666793290980366 6.662204120206529 6.658095087781287 6.654485168380914 6.651415335460674 6.648892561213851 6.646936816530091 6.645568070953029 6.644805292637231 6.644668448304437 6.645156503199111 6.646288421043307 6.648065163990854 6.65050469258085 6.653608965690503 6.657385940487272 6.661825572380366 6.666928814971561 6.672703620005382 6.6791319373186 6.686221714789119 6.693963898284193 6.702338431608013 6.711356256448676 6.720984312324505 6.731226536529779 6.74206986407983 6.753495227655541
 3.05 6.945105753226882 6.944801456216416 6.944652930928961 6.944642176938757 6.944691193718802 6.94476498063686 6.944765536950767 6.944634861802994 6.944284954214502 6.94361581307786 6.942558437149652 6.941042825042152 6.93898497521428 6.936363885961827 6.933133555406973 6.929299981487062 6.924855161942675 6.91983109430496 6.914258775882252 6.908177203745967 6.90164637471578 6.894695285344068 6.887400931899645 6.879811310350763 6.87197441634741 6.863939245202861 6.855750791874541 6.847458050944135 6.839089016597007 6.830680682600881 6.822251042283809 6.813838088511432 6.805459813663501 6.797125209609707 6.788871267684772 6.780697978662848 6.772632332731175 6.764673319463053 6.756859927790082 6.749200145973703 6.741712961576011 6.734406361429884 6.727320331608387 6.720462857393469 6.713862923243964 6.707539512762877 6.701520608663982 6.695826192737705 6.690485245816317 6.685536747738424 6.680978677312773 6.676851012281346 6.673183729281783 6.669993803809109 6.667292210176763 6.665117921476967 6.663479909540392 6.662408144895157 6.661901596725153 6.661980232827692 6.662662019570484 6.663948921847954 6.665868903036896 6.668400924951467 6.67157694779752 6.675375930126305 6.679815828787501 6.684898598881624 6.690613193711783 6.696959564734819 6.703927661511797 6.711527431657897 6.719728820791671 6.728540772483691 6.737945228204599 6.747930127272549 6.758496406800059 6.769614001640273
 3.07 6.932891835477707 6.932563506013192 6.932376224731382 6.932317991220208 6.932320804969607 6.932353665367673 6.932347571696101 6.932243523124932 6.931952518706601 6.931413557369282 6.930536637909536 6.929251758984248 6.927505919101883 6.925256116613024 6.922468349700218 6.919128616367126 6.915247914426961 6.910850241490241 6.905936594951837 6.900566971977313 6.894781369488583 6.888617784148859 6.8821372123469 6.875365650180571 6.868372093439695 6.861194537588214 6.853871977745646 6.846440408667859 6.838928824727127 6.831375219891509 6.823807587703528 6.816234921258149 6.808684213180067 6.801174455600305 6.793723640132112 6.78634075784617 6.77904479924512 6.77185275423738 6.764775612110289 6.757829361502551 6.751044990376 6.744420485986674 6.7379838348552 6.731765022736506 6.725772034588836 6.720044854542095 6.71459146586551 6.709440850934611 6.704611991197535 6.70014486714066 6.69605745825356 6.692369742993296 6.689100698748025 6.68628930179996 6.683944527287648 6.682086349167601 6.680743740175255 6.679926671785278 6.679654114171228 6.679935036164546 6.680780405212916 6.682208187337976 6.684229347092378 6.68685284751622 6.690068650092842 6.69388571470399 6.698313999584352 6.703354461275475 6.708986054579057 6.71522873250964 6.722071446246674 6.729506145085995 6.737520776390693 6.746115285541393 6.755281615885944 6.764997708688528 6.775263503078187 6.786070935996793
 3.09 6.922705312478421 6.922390105715984 6.922212267925576 6.922126798708295 6.922101697570373 6.922112963919448 6.92211059706016 6.922022596189066 6.921788960388869 6.921359688621982 6.920632779723407 6.919567232392937 6.918102045186679 6.916183216507908 6.913796744597224 6.910918627522059 6.907560863165481 6.903728449214335 6.899441383146706 6.8947406622187 6.889657283450552 6.884230243612057 6.878508539207329 6.872522166458871 6.866338121290985 6.859966399312501 6.853463995798827 6.846859905673327 6.840173123488025 6.833440643403643 6.826680459168946 6.819922564099442 6.813164951055378 6.806435612419097 6.799754540071696 6.793127725369033 6.786576159117054 6.780097831546458 6.773731732286688 6.767475850339263 6.761350174050433 6.75537269108318 6.749571388388552 6.743957252176329 6.738547267885035 6.733372420151288 6.728459692778491 6.723819068704859 6.719489529970811 6.715490057685678 6.711829631993792 6.708558232039895 6.705673835933923 6.703216420715131 6.701204962315577 6.699650435522967 6.698569813942859 6.697993069960229 6.697931174700409 6.698392097989388 6.699396808313481 6.70094327277839 6.70306145706762 6.705732325400299 6.708983840488364 6.712806963493152 6.717200653981363 6.722174869880453 6.727729567433382 6.733854701152811 6.740550223774682 6.747815086211217 6.755629237503344 6.764003624772538 6.772908193172096 6.782351885837845 6.792314643838295 6.802786406124227
 3.11 6.912712277118688 6.912461343258128 6.912307142072498 6.912227673175552 6.912207936089198 6.912222930239875 6.912228654954298 6.912192109454523 6.91204129285237 6.911726204143188 6.911173842198958 6.910323205760742 6.909133293430478 6.907560103662122 6.905569634752122 6.903147884829248 6.900308851843763 6.89704453355593 6.893378927523884 6.889342031090819 6.884955841371549 6.880268355238395 6.875311569306425 6.870123479918041 6.864733083126899 6.859190374681202 6.853512350006302 6.847729004186689 6.841879331947291 6.83597032763415 6.830031985194426 6.824072298155766 6.818121259605004 6.812185862166228 6.806266097978185 6.80039995867105 6.794586435342526 6.788834518533322 6.783162198201958 6.777590463698952 6.772126303740336 6.766798706380544 6.761607658984654 6.756592148199987 6.751759159927061 6.747139679289916 6.742762690605796 6.738626177354192 6.734769122145248 6.731222506687547 6.728003311755252 6.725122517154622 6.7226181016899 6.720510043128574 6.718808318166019 6.717539902389509 6.71672677024162 6.716387894983002 6.716521248654556 6.717157802038979 6.718296524621718 6.719966384551304 6.722158348599092 6.724881382118399 6.728155449003044 6.731969511645299 6.736333530893244 6.741238466007548 6.746702274617657 6.752695912677414 6.759248334420095 6.766320492312893 6.773941337010824 6.782070817310077 6.79071888010082 6.799885470319438 6.809541530900255 6.819675002726686
 3.13 6.903858856841664 6.903650341315244 6.903514963718094 6.903420723676153 6.903385620726406 6.903392654313388 6.903405823785046 6.903390128387974 6.903292567262008 6.903052139434186 6.902625843812062 6.901961679176414 6.900998644173272 6.899711737305357 6.898069956922848 6.896056301213535 6.893676768192329 6.890934355690137 6.887842061342109 6.884420882575236 6.880691816595328 6.876706860373352 6.872476010631135 6.868037263826433 6.86343161613737 6.858669063446237 6.853797601322666 6.848816225006168 6.843774929388034 6.838681708992614 6.833545557957955 6.828385470015815 6.823221438471039 6.818051456180314 6.812904515530292 6.807789608415078 6.802705726213097 6.797671859763334 6.792696999340941 6.787800134632228 6.783000254709017 6.778316348002386 6.773746402275783 6.769321404597509 6.765068341312606 6.761008198014098 6.757147959513632 6.753518609811497 6.75013913206602 6.747047508562369 6.744253720680718 6.741776748863825 6.739646572583982 6.737871170309378 6.736491519469839 6.735515596421975 6.734963376413732 6.734844833548332 6.735187940747632 6.735994669714879 6.737271990896879 6.739050873445582 6.741321285179081 6.744102192542022 6.747392560565447 6.751192352826054 6.755522531404895 6.760362056845493 6.765720888111403 6.771596982543219 6.777993295815011 6.784896781890224 6.792299392977021 6.800199079483081 6.808586789969881 6.817462471106412 6.826805067622395 6.83661552226096
 3.15 6.896586212118139 6.896381255771018 6.896219882848381 6.896083092987891 6.895996885741046 6.89596126056979 6.89593721684251 6.895888753829414 6.895791870697298 6.895583566503695 6.895220840190404 6.894661690576412 6.893854116350193 6.892784116061391 6.8914086881119 6.88973383074631 6.887734542041748 6.885432819897109 6.882833662021659 6.879958065923034 6.876829028894623 6.873475548002324 6.869909620070709 6.866172241668554 6.86228240909376 6.858260118357674 6.854134365168776 6.849926144915772 6.845653452650057 6.841335283067584 6.836972630490108 6.832583488845825 6.828177851649389 6.823773711981346 6.819371062466923 6.814987895254239 6.81062520199188 6.806300973805895 6.802013201276162 6.797792874412156 6.793648982628118 6.789598514717605 6.785653458827454 6.781829802431133 6.778149532301486 6.774629634482896 6.771310094262829 6.768180896142795 6.765289023808701 6.762656460100626 6.760290186981983 6.758221185508105 6.756467435794232 6.755047916982918 6.753994607210845 6.753313483575056 6.753026522098605 6.753142697695632 6.753690984135856 6.75467035400849 6.756100778685593 6.75799322828485 6.760355671631775 6.763188076221361 6.766509408179172 6.770310632221865 6.774600711617168 6.779379608143299 6.78464728204785 6.790401692006116 6.79664479507889 6.803375546669719 6.81057390048164 6.818248808473372 6.826381220815001 6.834970085843138 6.844016350015575 6.85348795786542
 3.17 6.888983534997183 6.88874227425995 6.888514081422005 6.8883259561323 6.888180897956302 6.888094906372713 6.888026980769595 6.887950120439889 6.887838324576344 6.887647592265847 6.887334922483162 6.886868314084059 6.886203765797864 6.885319276219399 6.884189843800334 6.882813466839935 6.881182143475223 6.879302871670535 6.877186649206489 6.874837473668352 6.872276342433811 6.869536252660157 6.866617201270861 6.863561184941567 6.860387200085484 6.857096242838187 6.853727309041815 6.850282394228693 6.846779493604339 6.843229602029897 6.839640714003961 6.836032823643822 6.832406924666111 6.828760010366861 6.825113073600962 6.82147410676105 6.817843101755783 6.814230049987548 6.810652942329557 6.807120769102381 6.80365452004988 6.800251184314555 6.796931750412306 6.793723206206626 6.790636538882186 6.787690734917862 6.784914780059165 6.782317659290105 6.779918356804461 6.777756855976498 6.775842139331083 6.774193188513245 6.772839984257164 6.771791506354573 6.771066733622615 6.770695643871116 6.770687213869302 6.771061419311951 6.771827234784989 6.772994633730526 6.774592588411338 6.77661206987479 6.779070047916222 6.781978491041779 6.785326366430699 6.78914263989706 6.793407275850993 6.798140237259351 6.80332048560586 6.808967980850733 6.815073681389767 6.821635544012912 6.828644523862333 6.836089574389958 6.843980647314519 6.852297692578088 6.861040658302119 6.870199490742999
 3.19 6.879273047729041 6.878946614782714 6.878651771975934 6.878413518968521 6.878229855339391 6.878114780583386 6.87803529410751 6.877954395226593 6.877862083158369 6.877705357017994 6.877470215811968 6.877113658431481 6.876601683645193 6.875931290091424 6.875079476269772 6.874030240532147 6.872790581073243 6.871353495920408 6.869732982922958 6.867931039740906 6.865981663833113 6.86387685244486 6.861647602594848 6.859313911061622 6.856878774369413 6.854362188773409 6.851774150244449 6.849125654453137 6.846435696753392 6.843695272165411 6.840934375358064 6.838132000630714 6.835308141894465 6.832471792652833 6.829623945981847 6.826762594509578 6.823897730395098 6.821049345306864 6.818215430400539 6.815406976296234 6.812630973055191 6.809918410155892 6.807268276469605 6.804709560235361 6.802242249034371 6.799903329763871 6.797694788610413 6.795654611022596 6.793791781683219 6.7921252844809 6.790686102481122 6.789482217896725 6.788553612057851 6.787889265381325 6.787538157339493 6.787500266428515 6.7877955701361 6.788433044908702 6.789441666118169 6.790830408027865 6.792601243758233 6.794771145251842 6.79735108323788 6.80033902719614 6.803746945320457 6.807582804481638 6.811836570189851 6.816528206556518 6.821656676255668 6.827201940484804 6.83318395892524 6.839581689701943 6.846406089342882 6.853655112737862 6.861299713096884 6.869359841908005 6.877814448894719 6.886664481972868
 3.21 6.867442001456233 6.867000524390113 6.866630196300216 6.866352016856826 6.866160985651816 6.866039102195568 6.86596236591333 6.865900776141009 6.865835332120412 6.865750032993911 6.865599877798572 6.865372865459701 6.865043994783837 6.864599264451192 6.864035673007523 6.863328218855447 6.862491900245189 6.861521715264788 6.860419661829726 6.859201737672002 6.857868940328649 6.856443267129693 6.854917715185551 6.853324281373868 6.851663962325801 6.849946754411734 6.848174653726452 6.846368656073741 6.844517756950438 6.842632951529926 6.840715234645063 6.838763600770565 6.836788044004829 6.834789558051199 6.832766136198677 6.830728771302083 6.82868545576166 6.826628181502118 6.824563939951141 6.822522722017331 6.820494518067597 6.818499317904005 6.816554110740073 6.81467088517652 6.812866629176457 6.811162330040051 6.80957597437862 6.808118548088206 6.80680703632259 6.80568242346577 6.804743693103897 6.804020827996679 6.803531810048233 6.80329662027742 6.803325238787629 6.803646644736036 6.804269816302335 6.805204730656935 6.80648136392863 6.808097691171753 6.810064686332796 6.812401322216521 6.815117570451545 6.818211401455414 6.821693784399166 6.825564687171386 6.829832076341744 6.834496917124049 6.839568173338781 6.845035807375141 6.850898780152607 6.857157051081993 6.86381157802602 6.870860317259423 6.878283223428557 6.886090249510545 6.894272346771947 6.902817464726969
 3.23 6.854089674969078 6.853537277931805 6.853102624177965 6.852794713387923 6.852598545166033 6.852483119037648 6.852412434445589 6.85238549074607 6.852361287204079 6.852334822988217 6.852280097164991 6.852183108692564 6.852037856413974 6.851822339049781 6.851550555190212 6.851188503286723 6.850760181643045 6.850251588405674 6.849675721553828 6.849036578888851 6.848336158023083 6.847578456368188 6.84678447112293 6.84593719926042 6.845058637514813 6.844159782367472 6.843221630032576 6.842255176442205 6.841261417230875 6.840250347719529 6.839203962899002 6.83813125741293 6.837033225540131 6.835898861176448 6.834738157816041 6.833542108532165 6.832329705957382 6.83109994226326 6.829852809139529 6.828598297772692 6.827345398824118 6.826103102407591 6.824891398066326 6.823720274749461 6.822607720788008 6.821563723870281 6.820607271016793 6.819769348554622 6.819046942091257 6.818480036487911 6.818068615832316 6.817852663410995 6.817830161681002 6.818041092241159 6.818474435802762 6.81918117215978 6.820148280158524 6.821397737666823 6.822947521542677 6.824816607602397 6.827005970588258 6.82952458413562 6.832381420739571 6.835596451721057 6.839159647192519 6.843088976023035 6.847375405802975 6.852028902808153 6.857057431963518 6.862451956806334 6.868212439448905 6.87433584054081 6.880835119230672 6.887687233127457 6.894894138261307 6.902463789043918 6.910366138228452 6.918611136869012
 3.25 6.839349373522115 6.838729176866253 6.838272352186999 6.837967899174429 6.837796817444924 6.837699106538262 6.837667765914197 6.837669794948509 6.837694192928523 6.837733959048108 6.837782092402137 6.837833591980443 6.837864456661218 6.837898685203911 6.837912276241588 6.837909228272768 6.837884539652733 6.837852208584307 6.837807233108119 6.837743611092332 6.837682340221845 6.837608417986979 6.837533841671627 6.837461608340884 6.837382714828151 6.837299157721715 6.837211933350801 6.837114037771105 6.836996466749799 6.836868215750011 6.836721279914785 6.836535654050523 6.836332332609884 6.83608130967419 6.835802578935285 6.835486133676886 6.835131966755411 6.834739070580284 6.834327437093723 6.833887057750007 6.833427923494231 6.832958024740527 6.832507351349793 6.832065892606888 6.831652637197308 6.831296573183372 6.830997687979867 6.830785968329202 6.830669400276037 6.830677969141409 6.830820659496353 6.831108455135004 6.831578339047208 6.832232293390617 6.833097299462284 6.834185337669764 6.835513387501704 6.837092427497948 6.838931435219132 6.841049387215799 6.843467258997012 6.846173024998484 6.849196658550218 6.852528131843663 6.856186415898382 6.86017148052825 6.864482294307172 6.869138824534314 6.874121037198884 6.879447896944425 6.885108367032658 6.891113409306851 6.897450984154736 6.90412305047097 6.911117565619144 6.918443485393346 6.926082763979277 6.934042353914931
 3.27 6.823688427708065 6.823094548128542 6.822698702559745 6.822467890701114 6.822354112180616 6.822316366551933 6.822325653291137 6.822379971792866 6.822466321365973 6.822588701228677 6.822747110503196 6.822937548209873 6.823172013260788 6.823437504452865 6.823747020460463 6.824104559827452 6.824496120958797 6.824935702111609 6.825425301385703 6.825950916713637 6.826525545850241 6.827141186361642 6.827800835613775 6.828498490760386 6.829216148730525 6.829964806215526 6.830726459655494 6.831504105225257 6.832278738819833 6.833040356039387 6.833790952173657 6.834510522185903 6.835200060696335 6.835849561965025 6.836460019874338 6.837011427910831 6.83752277914666 6.837994066220488 6.838405281317872 6.838787416151165 6.839127461938901 6.839437409384686 6.839735248655587 6.840030969360012 6.84033356052511 6.840654010573648 6.841019307300406 6.841440437848073 6.841926388682648 6.842507145568334 6.843191693541958 6.843999016886888 6.84494909910646 6.846060922896914 6.84734447011985 6.848818721774188 6.85049365796765 6.852389257887761 6.854522499772351 6.85689636087961 6.859536817457632 6.862435844713509 6.865602416781935 6.869065506693351 6.872805086341615 6.876850126451205 6.881190596543967 6.885835464905392 6.89078569855044 6.896039263188913 6.901606123190366 6.907476241548582 6.913659579845585 6.920144098215231 6.926930755306344 6.934019508245422 6.941398312598917 6.949069122335082
 3.29 6.808549192386231 6.808106743052918 6.807853022098256 6.80774702923071 6.807720764089417 6.80775422624146 6.807816415178644 6.807916330313782 6.808059970976481 6.808259336408432 6.808514425758212 6.808839238075577 6.809247772305275 6.809752027280352 6.810338001714968 6.811027694196721 6.81182610317846 6.812717226969632 6.813715063727103 6.814813611445506 6.816004867947082 6.817283830871034 6.818643497662385 6.820084865560335 6.821582931586136 6.823128692530463 6.824725144940297 6.826332285105312 6.827964109043771 6.829591612487928 6.831214790868935 6.832804639301265 6.834373152566632 6.835889325097432 6.837354150959678 6.838758623835463 6.840101737004912 6.841393483327666 6.84261485522386 6.843783844654622 6.84490144310208 6.845966641548884 6.846988430457243 6.847997799747469 6.84898273877605 6.849964236313225 6.850960280520083 6.851990858925182 6.853054958400682 6.854183565137996 6.855394664622976 6.856698241610604 6.85811328009922 6.859649763304265 6.861336673631558 6.863173992650101 6.865190701064407 6.867396778686364 6.869801204406629 6.872413956165569 6.875254010923716 6.878331344631779 6.881644932200194 6.885214747468205 6.889039763172509 6.893129950915431 6.89748528113266 6.902113723060535 6.907016244702881 6.912201812797409 6.917659392781679 6.923409948758616 6.929421443461607 6.935724838219159 6.942298092919132 6.949142165972551 6.956267014277003 6.963650593179607
 3.31 6.79551304566237 6.795324136347094 6.795275681141349 6.795306679762298 6.795370131859852 6.795445037014014 6.795534394731757 6.795652204443421 6.795826465498621 6.796057177161682 6.796375338606592 6.796802948911473 6.797351007052563 6.79804351189774 6.798873462199544 6.799854856587723 6.80100069356131 6.802304971480202 6.803760688556278 6.805362842844023 6.807113432230672 6.809007454425891 6.811006906950952 6.813125787127455 6.815337092065551 6.817632818651695 6.819974963535921 6.822366523118633 6.824789493536924 6.827214870650411 6.829634650026597 6.832038826925745 6.834399396285302 6.836716352703804 6.838969690424347 6.841161403317551 6.843290484864067 6.845336928136602 6.84731172578147 6.849202869999665 6.851031352527474 6.852796164616598 6.854507297013822 6.856163739940198 6.857785483069762 6.859382515507786 6.860963825768555 6.862558401752683 6.864166230723952 6.865806299285699 6.867498593356725 6.86926209814675 6.871096798131401 6.873042677026739 6.875097717763333 6.877281902459859 6.879605212396269 6.882096627986479 6.884746128750619 6.887582693286822 6.890606299242573 6.893835923285604 6.897281541074337 6.900942127227903 6.904836655295689 6.908956097726479 6.913319425837128 6.917915609780825 6.922764618514907 6.927865419768251 6.933218980008244 6.938822264407318 6.94467723680907 6.950781859693971 6.957137094144647 6.963740899810762 6.970594234873484 6.977696056009553
 3.33 6.78476538791729 6.784866125115535 6.785026072581061 6.785176230039428 6.78529159715093 6.785381173508032 6.785468958632337 6.785568951971085 6.785729152893187 6.785967560684798 6.786314174544414 6.786799993577503 6.787456016790686 6.788294243085426 6.789316671251274 6.790548299958633 6.792000127751069 6.793656153037141 6.795510374081775 6.797575788997181 6.799826395733276 6.802255192067674 6.804847175595191 6.807573343716885 6.810428693628642 6.813385222309292 6.816425926508249 6.81952180273271 6.822657847234365 6.825813055995658 6.828960424715589 6.832090948795031 6.835184623321604 6.838234443054085 6.841209402406339 6.844120495430811 6.846947715801537 6.849691056796706 6.852350511280758 6.85491607168602 6.857397729993888 6.859805477715546 6.862127305872223 6.864395204975004 6.866596165004178 6.868751175388126 6.87088022498176 6.872991302044512 6.875095394217855 6.877210488502385 6.879346571234454 6.88153362806234 6.883771643921977 6.886078603012238 6.888474488769768 6.890978283843377 6.893590970067981 6.896331528438113 6.899208939080983 6.902242181229107 6.905442233192489 6.908807072330388 6.912357675022623 6.916102016640472 6.920040071517131 6.924191812917746 6.928546213009021 6.933113242828407 6.937901872252863 6.942911069967215 6.94814180343208 6.953603038851397 6.959283741139535 6.965203873888007 6.971332399331771 6.977699278315135 6.984284470257272 6.991097933117333
 3.35 6.774621640881558 6.775015127929112 6.775346610925818 6.775579089605333 6.77571956363797 6.775798032628214 6.775848496111776 6.775915953552205 6.776056404337022 6.776287847773438 6.776658283083589 6.777208709399327 6.777959125756572 6.778939531089189 6.780152924222429 6.781631303865913 6.78336766860616 6.785364016898669 6.787624347059541 6.790121657256661 6.792850945500414 6.795804209633958 6.798946447323043 6.802269656045381 6.805738833079559 6.809334975493506 6.813023080132506 6.816794143606764 6.820612162278512 6.824457132248682 6.82829204934311 6.832127909098302 6.835916706746747 6.839648437201781 6.843314095042005 6.846904674495247 6.850400169422088 6.853800573298929 6.85710587920062 6.860317079782634 6.863422167262806 6.866422133402615 6.869345969488033 6.872174666309915 6.874935214143967 6.877629602730249 6.880276821252253 6.882874858315532 6.88545470192589 6.888016339467137 6.890577757678402 6.893168942631011 6.895779879704925 6.898439553564755 6.901156948135328 6.903953046576836 6.90683583125954 6.90982628373806 6.912922384725222 6.916144114065495 6.919501450707986 6.92299337267903 6.926649857054345 6.930469879930778 6.934452416397626 6.93861844050755 6.942965925247073 6.947494842506659 6.952214163050408 6.957134856485313 6.962254891230144 6.967565234483909 6.973083852193934 6.978810709023537 6.98472576831932 6.990847992078059 6.997177340913226 7.003702774021115
 3.37 6.76310224675388 6.763674583938664 6.764091731407793 6.764349688902728 6.764479456103452 6.764531032626048 6.764549418019842 6.764607611764109 6.764742613264334 6.765001421848038 6.765422036760166 6.766061457158028 6.76694068210581 6.768099710568638 6.76954854140621 6.771290173365982 6.773355605075916 6.775728835036801 6.77840086161411 6.781367683029446 6.784611297351533 6.788105702486765 6.791834896169338 6.795761875950914 6.799860639189873 6.80411418304011 6.808476504439403 6.812929600097341 6.817436466482816 6.821979099811069 6.826529496030318 6.831058650807929 6.835548559516158 6.839970217217471 6.844334618649403 6.848601758209 6.852772629936824 6.856838227500518 6.860787544177937 6.864630572839854 6.868357305932224 6.871967735458021 6.875470852958644 6.878877649494882 6.882187115627467 6.885418241397176 6.888571016304526 6.891665429289018 6.89471046870798 6.897725122314954 6.900720377237688 6.903694219955678 6.906687636277304 6.909698611316538 6.912747129469228 6.915843174388968 6.918995728962547 6.922224775284982 6.925539294634135 6.928949267444918 6.932463673283078 6.936101490818587 6.939863697798607 6.943758271020056 6.94779618630177 6.951975418456256 6.956315941261053 6.960816727429683 6.965488748582215 6.970319975215431 6.975330376672598 6.98050892111286 6.985865575480224 6.991400305472192 6.997112075507981 7.003009848696385 7.009084586803258 7.015334250218626
 3.39 6.749348667360838 6.74992295203015 6.750290889132152 6.750490478415843 6.750552719570532 6.750562612223495 6.750561155937197 6.75061435020609 6.75076819445299 6.751077688025026 6.751589830189148 6.752362620127234 6.753414056930747 6.754783139594985 6.756500867012884 6.75856823796841 6.760996251129525 6.763788905040714 6.766927198115104 6.770405128626134 6.774186694698821 6.778265894300595 6.782615725231691 6.787180185115141 6.791953271386326 6.7968889812821 6.801950311829501 6.807119259834029 6.812349821867496 6.817613994255463 6.822883773064246 6.82814015408749 6.833346132832339 6.838502704505165 6.843570863996884 6.848539605867841 6.853401924332283 6.858145813242407 6.862764266071975 6.86725427589953 6.871617835391173 6.875853936782925 6.879962571862682 6.883953731951729 6.887826407885854 6.891610589996043 6.895285268088748 6.89889143142575 6.902417068703602 6.905892168032661 6.909316716915703 6.91271970222613 6.916101110185763 6.919470926342229 6.922857135545932 6.926259721926628 6.929698668869579 6.933183958991318 6.936734574114993 6.940338495245328 6.944037702543168 6.947820175299633 6.951695891909869 6.955683829846412 6.959782965632151 6.964004274812901 6.968355731929591 6.972838310490052 6.977459982940439 6.982230720636248 6.987139493812972 6.992197271556362 6.997412021772325 7.002782711156441 7.008300305163112 7.013983767974344 7.019822062468166 7.025815150186682
 3.410000000000001 6.733479383355818 6.733831710019198 6.734005558265991 6.734031927852472 6.733983818476958 6.733914229777524 6.733868161329315 6.733909612641438 6.734093583153435 6.734476072231355 6.735102079163397 6.736018603155147 6.737273643324403 6.738895198695575 6.740902268193686 6.743315850637946 6.74614794473492 6.749380549071278 6.753015662106131 6.757027282162961 6.761388407421122 6.766073035906947 6.771055165484424 6.776289793845469 6.781748918499783 6.7873885367643 6.79316964575221 6.799067242361588 6.805034323263591 6.811042884890263 6.817063923421907 6.823052434774064 6.829007414584068 6.834890858197199 6.840684760652416 6.846369116667687 6.851934920624909 6.857382166554409 6.862681848119052 6.867842958597922 6.872856490869614 6.877722437395096 6.88245979020019 6.887048540857618 6.891517680468671 6.895858199644446 6.900080088486703 6.904201336568296 6.908241932913218 6.912191865976232 6.916070123622112 6.919896693104475 6.923691561044214 6.927443713407544 6.931183135483628 6.934917811861836 6.938658726408587 6.942424862243803 6.946216201716983 6.950051726382865 6.953931416976715 6.957884253389226 6.961899214641024 6.965996278856795 6.970185423239031 6.97446462404139 6.978844856541683 6.98332509501447 6.987924312703311 6.992641481792607 6.997477573379102 7.002440557442998 7.007530402818714 7.012746077165274 7.018098546936345 7.023584777349909 7.029206732357587 7.034961374613601
 3.43 6.715338893455097 6.715298353883011 6.715155231264866 6.714955525363961 6.714751235887305 6.714579362483402 6.714482904739639 6.71452686217927 6.714744234257985 6.7152120203601 6.715964219794326 6.71705583178914 6.718524855487757 6.720418289942705 6.722755134109976 6.725536386842807 6.728792046885031 6.732495112864043 6.736637583283354 6.74119245651475 6.746154730790049 6.75145640419245 6.757092474647487 6.763007939913581 6.769164797572185 6.775519045017539 6.782033679446012 6.788671697845048 6.795387096981721 6.802140873390868 6.808908023362846 6.815658542930874 6.822354427857976 6.828978673623537 6.835501275409442 6.841923228085834 6.84820552619646 6.854348163943626 6.860342135172758 6.866177433356553 6.871864051578751 6.877380982517494 6.882750218428304 6.887959751126655 6.893020571970156 6.897940671840344 6.902721041124073 6.907391669694521 6.911940546891805 6.916388661503197 6.920745001742957 6.925019555231778 6.92923130897584 6.933390249345475 6.937506362053456 6.941587632132882 6.945655043914707 6.94970758100486 6.953774226260999 6.957845961768881 6.961950768818358 6.966088627878987 6.97026851857527 6.974500419661528 6.978784308996387 6.983148163516907 6.987582959212339 6.99209667109751 6.996689273185853 7.001380738462067 7.006169038854422 7.011055145206702 7.016047027249795 7.021144653572934 7.026347991594573 7.031666007532934 7.037097666376194 7.042642931852344
 3.45 6.694116713709134 6.693640397027689 6.693181418134999 6.692753776801142 6.692402472741524 6.692155505614717 6.692044875019932 6.692105580494077 6.692402621508442 6.692988997464981 6.693899707692209 6.695208751440707 6.696934127878238 6.699140836084471 6.701829875045315 6.705020243646855 6.708721940668916 6.712926964778216 6.717608314521137 6.722748988316116 6.728322984445623 6.734274301047773 6.740586936107529 6.747194887447528 6.754063152718514 6.761145729389372 6.768405614736788 6.775787805834511 6.783264299542225 6.790778092494034 6.798303181086564 6.805809561466664 6.813261229518732 6.820629180851644 6.827903410785304 6.835046914336794 6.84205968620615 6.848911720761749 6.855614012025298 6.862136553656457 6.868490338937058 6.874674360754955 6.880688611587475 6.886523083484501 6.892197768051156 6.897711656430116 6.90307573928354 6.908289006774608 6.913370448548699 6.918331053714166 6.92317981082275 6.92792570784961 6.932579732172973 6.937159870553412 6.941666109112747 6.946119433312575 6.950536827932423 6.954910277047532 6.959268764006272 6.963610271407182 6.96794578107565 6.972293274040219 6.976664730508539 6.981047129842939 6.985470450535659 6.989934670183697 6.994448765463323 6.999012712104221 7.003635484863273 7.008326057498011 7.013093402739696 7.017928492266063 7.022849296673714 7.027845785450171 7.032936926945585 7.038112688344106 7.043382035634926 7.048743933582973
 3.47 6.669143376807279 6.668334369589132 6.667630645729295 6.667057205004393 6.666631047137939 6.666368171798234 6.666302578595904 6.66644926708105 6.666871236740023 6.667621486991812 6.668746017184061 6.670307826588702 6.672352914397202 6.67490827971545 6.678002921558241 6.681644838843392 6.685846030385486 6.690587494889219 6.695842230942383 6.701603237008467 6.707813511418864 6.714439052364725 6.721442857888415 6.728769925874592 6.736374254040916 6.744210839928372 6.752222680891218 6.760373774086553 6.768608116463509 6.776898704752066 6.785197535451482 6.793466604818357 6.80167990885431 6.80980744329329 6.817831203588494 6.825722184898926 6.833461382075573 6.841038789647198 6.848446401805774 6.855672212391528 6.862719214877621 6.869575402354449 6.876240767513567 6.882716302631254 6.889010999551692 6.895134849669773 6.901088843913553 6.90686997272631 6.91250122604825 6.917989593297843 6.923345063352781 6.928578624530578 6.9336902645688 6.93870697060493 6.943630729155867 6.948480526097065 6.953255346641309 6.957965175317122 6.962638995946827 6.967267791624236 6.971869544691985 6.976454236718522 6.981020848474728 6.985589359910191 6.990169750129126 6.994759997365948 6.999380078960499 7.004019971332912 7.008697649958157 7.013414089340221 7.018178262985959 7.022998143378601 7.027874701950931 7.032806909058118 7.03780273395023 7.042863144744405 7.047997108396709 7.053203590673654
 3.49 6.640348431414166 6.639370817765812 6.638567457075453 6.637962349126044 6.637554493648929 6.637347890321803 6.637369538766325 6.637661438545337 6.638268589159737 6.639232990044977 6.640629640567175 6.642510540018886 6.644903687614482 6.647864082485174 6.651409723673663 6.655551610128423 6.660288740697609 6.665604114122608 6.671478729031215 6.677886583930432 6.684772677198922 6.692100007079065 6.699823571668676 6.707897368912327 6.716257396592321 6.724846652319292 6.733639133522431 6.742559837439359 6.751580761105615 6.760646901343791 6.769719254752295 6.778761817693746 6.787755586283003 6.796642556374832 6.805424723551197 6.814053083108203 6.822538630042652 6.83084135903825 6.838972264451447 6.846902340296903 6.854640580232604 6.862167977544607 6.869504525131417 6.876630215488016 6.883564040689523 6.89029699237448 6.896848061727802 6.903207239463348 6.909404515806143 6.915428880474233 6.921301322660191 6.927029831012256 6.932626393615128 6.938087997970397 6.943446630976625 6.948690278909067 6.953848927399052 6.958923561412992 6.963921165231071 6.968853722425552 6.973738215838764 6.978576627560724 6.983376938906426 6.988149130392777 6.992902181715202 6.997646071723893 7.002389778399738 7.007132278829896 7.011884549183051 7.016653564684318 7.02144029958983 7.02626272716099 7.031111819638392 7.036006548215426 7.040934883011554 7.045907793045262 7.050933246206701 7.056011209230011
 3.51 6.608069441536186 6.607130303181776 6.606383410734526 6.605854763983502 6.605539362667617 6.605466206473643 6.605657295033894 6.606138627923527 6.606972204657499 6.60821102468716 6.609929087396482 6.612161392097947 6.614970938028055 6.618385724342486 6.622423750110904 6.627114014311399 6.632427515824569 6.638366253427249 6.644891225785883 6.651968431449523 6.659569868842496 6.667620536256686 6.676095431843481 6.684918553605341 6.694044899387029 6.703419466866473 6.712995253545267 6.722707256738829 6.732508473566187 6.742352900939419 6.752212535552727 6.762040373871167 6.771788412119012 6.781448646267763 6.790982072023803 6.800360684815697 6.809585479781142 6.81861545175355 6.827453595248286 6.836088904448556 6.844522373190922 6.85272299495049 6.860721762825727 6.868499669522929 6.876063707340344 6.883416868151937 6.890557143390805 6.897504524032249 6.904269000576488 6.910841563031025 6.917230200892678 6.923464903129242 6.929536658160825 6.935463453840829 6.941256277436588 6.946914115609655 6.952466954395766 6.957904779184444 6.963245574698267 6.9684913249718 6.97366901333019 6.978769622367414 6.983812133924215 6.988806529065668 6.993761788058445 6.99866689034774 7.00355281453385 7.008416538348452 7.013260038630531 7.018100291302002 7.022948271342994 7.027781952766829 7.032641308594668 7.037506310829847 7.042395930431897 7.047308137290258 7.052243900197674 7.057222186823283
 3.53 6.573174985916505 6.572443402278371 6.571881080188385 6.571515019441522 6.571380219784006 6.571484680911382 6.571882402466264 6.572606384035708 6.573710625148253 6.575267125270618 6.577329883804031 6.579973900080226 6.583232173357089 6.587133702813947 6.591714487546521 6.596985526561522 6.602917818770899 6.609501362985746 6.616710157909855 6.624498202132917 6.632818494123385 6.641616032220985 6.650845814628877 6.660442839405467 6.670341104455876 6.680494607523064 6.690849346178596 6.701348317813073 6.711925519626206 6.722552948616547 6.733185601570881 6.743774475053256 6.754282565393681 6.764690868676469 6.774961380728239 6.785085097105574 6.795024013082323 6.804768123636575 6.814308423437275 6.823633906830505 6.832736567825409 6.84161640007979 6.850262396885354 6.858675551152615 6.866854855395458 6.874821301715353 6.882554881785251 6.890074586833105 6.897390407625086 6.904493334448435 6.911411357093991 6.918134464838373 6.924693646425836 6.931068890049773 6.937298183333904 6.943371513313114 6.949309866413965 6.955122228434877 6.960807584525972 6.966376919168594 6.971848216154497 6.977232458564706 6.982527628748053 6.987743708299386 6.992891678037456 6.997988517982479 7.003025207333379 7.008020724444717 7.012974046803293 7.017896151004437 7.02280401272799 7.027687606713966 7.032557906737905 7.037421885585923 7.042280515029453 7.047152765799677 7.052026607561663 7.056913008888205
 3.55 6.536719657457203 6.536291705733216 6.53598205325464 6.535856699822162 6.535940645189071 6.536278889059398 6.536917431085704 6.537909270866548 6.539328407943604 6.541225841798441 6.543677571848963 6.54675459744552 6.550485917866663 6.554915532314579 6.560062439910174 6.565927639687825 6.572500130589784 6.579752911460258 6.587658981039138 6.596151337955395 6.605204980720139 6.614754907719335 6.624735117206183 6.635100607293166 6.645766375943748 6.656686420963749 6.667805739992363 6.679068330492862 6.690406189742945 6.701785314824751 6.713166702614549 6.724494349772073 6.735738252729535 6.74687240768029 6.757866810567178 6.768684457070513 6.779324342595757 6.789758462260839 6.799976810883151 6.809960382966209 6.819719172685972 6.829233173876839 6.838502380017298 6.847527784215255 6.856318379193028 6.864854157271998 6.873166110356948 6.881243229920051 6.889085506984545 6.89672293210806 6.90413449536564 6.911351186332412 6.918362994065947 6.925198907088278 6.931847913367611 6.938331000299691 6.944648154688855 6.950818362728771 6.956840609982823 6.96273588136422 6.968503161115745 6.974162432789208 6.979701679224573 6.985152882528773 6.99050302405421 6.99578308437693 7.000982043274506 7.006109879703599 7.011185571777203 7.016207096741597 7.021176430952984 7.026110549853827 7.031010427948887 7.035885038780947 7.040732354906258 7.045573347869678 7.050395988179515 7.055211245282082
 3.57 6.499149062667151 6.499041817905069 6.499031931527627 6.499183403341035 6.499541233105414 6.500150420532991 6.501064965285954 6.50236986697398 6.504117125151437 6.506399739314252 6.509271708896454 6.512817033266385 6.517061711722581 6.522052743489326 6.527798127711873 6.534288863451343 6.541525949679286 6.549461385271924 6.558068169004045 6.567301299542597 6.577092775439923 6.587389595126695 6.598125756904492 6.609235258938075 6.62066409924731 6.632337275698788 6.644207785997087 6.656209627675734 6.668287798087822 6.6804042943963 6.692503113563949 6.704545252343008 6.716493707264496 6.728320474627187 6.739997550486276 6.751503930641706 6.762803610626169 6.77389458569279 6.784759850802475 6.795377400610946 6.805759229455433 6.815885331341059 6.825755699926893 6.835369328511675 6.844737210019228 6.853840336983541 6.862696701533527 6.871297295377463 6.879661109787114 6.887799135581522 6.89569136311049 6.903375782237741 6.910844382323753 6.918096152208289 6.925160080192594 6.932037154021289 6.938726360863947 6.945247687296346 6.951602119281424 6.957806642149907 6.963862240580633 6.969789898580564 6.975576599464496 6.981253325834447 6.986810059558751 6.992264781750841 6.997628472747733 7.0029001120882 7.008088678490654 7.013203149830721 7.018253503118529 7.023239714475683 7.028179759111968 7.033074611301739 7.037922244360039 7.042732630618409 7.047513741400435 7.052277546996988
 3.59 6.460404821134373 6.460593356303301 6.460898329844174 6.461341741568542 6.461998591243133 6.4629128785881 6.464158603274938 6.465818764924072 6.467957363102149 6.470667397318979 6.474021867024182 6.478076771603497 6.482888110374783 6.48848288258369 6.494870087399018 6.502039723907746 6.509963791109755 6.518625287912218 6.527976213123673 6.537952565447785 6.548496343476772 6.559554545684532 6.571051170419424 6.582931215896759 6.595109680190943 6.607540561227325 6.620148856773711 6.632887564431559 6.645690681626864 6.658522205600718 6.671334133399549 6.684069461865047 6.69670918762377 6.709216307076431 6.721561816386866 6.73371671147069 6.745661987983624 6.75738764130952 6.768875666548059 6.780106058502133 6.791088811664918 6.801802920206621 6.812260377960921 6.82244017841109 6.8323533146758 6.841987779494617 6.851375565213182 6.860485663768078 6.869348066671384 6.877962764994918 6.886329749354168 6.894459009891917 6.902349536261548 6.910022317610053 6.917486342560719 6.924731599195523 6.931788075037206 6.938645757031046 6.945323631526328 6.951821684257516 6.958160900325102 6.964339264176176 6.970366759584683 6.976263369631384 6.982018076683513 6.98765086237415 6.993170707581287 6.998577592406601 7.003881496153937 7.009090397307504 7.01421527350977 7.019264101539079 7.02423685728698 7.029152515735266 7.034001050932735 7.038791435971675 7.043542642964057 7.048244643017459
 3.61 6.420943565021649 6.421370951080747 6.421942875772912 6.422692338914855 6.423661340279696 6.424913879595253 6.426521956542018 6.42856157075082 6.431133721800173 6.434322409213318 6.43820263245495 6.442828390927636 6.448247683967924 6.454496510842126 6.46155687074181 6.469437762778972 6.478111185980885 6.487520139284659 6.497629621531475 6.508381631460503 6.519702167702531 6.531535228773255 6.543796813066283 6.55644091884581 6.569373544238991 6.582547687228005 6.595898345641801 6.609369517147539 6.622885199241721 6.636427389241009 6.649919084272731 6.66334228126509 6.676650976937041 6.689814167787884 6.70279485008653 6.715594019860459 6.728161672884381 6.740499804668579 6.752587410446944 6.764405485164708 6.775965023465862 6.787255019680277 6.798255467810501 6.808977361518274 6.819420694110714 6.829584458526212 6.839458647320015 6.849074252649507 6.85841026625919 6.867477679465348 6.876284483140431 6.884842667697108 6.893150223072049 6.90121913870938 6.909057403543855 6.916665005983723 6.92405393389329 6.931241174575202 6.938217714752406 6.945003540549837 6.951608637475797 6.958030990403052 6.96429258354962 6.970391400459283 6.9763374239818 6.982130636252837 6.987800018673601 6.993335551890196 6.998756215772687 7.004061989393888 7.00925185100786 7.014354778028133 7.01936074700565 7.02428973360643 7.029140712588962 7.033922657781316 7.038635542057992 7.043287337316494
 3.629999999999999 6.382060938584238 6.382638244548793 6.383429209125969 6.384445832137468 6.385709113362593 6.387281052536578 6.38925464934862 6.391692903439607 6.394709814399533 6.398388381764631 6.402812605014181 6.408030483567027 6.41408701677779 6.420992203932773 6.428765044245571 6.437367536852372 6.446782680806948 6.456951475075373 6.467828918530392 6.479340009945531 6.491428747988878 6.504021131216568 6.517050158065973 6.530432826848577 6.544103135742558 6.558005082785068 6.572062665864201 6.586220882710671 6.600431730889179 6.614629207789489 6.628785310617189 6.642853036384158 6.656793381898734 6.670579343755582 6.684169918325247 6.697558101743423 6.71072388989992 6.723628278427315 6.736281262689327 6.748662837768872 6.760763998455831 6.772574739234513 6.784104054270825 6.795332937399138 6.806271382108857 6.816918381530702 6.827274928422673 6.837340015155744 6.847114633699242 6.856617775605933 6.865850431996825 6.874800593545665 6.883500250463144 6.891938392480821 6.900125008834739 6.908070088248759 6.9157826189176 6.923263588489593 6.930531984049146 6.937578792098913 6.944431998541688 6.951083588662005 6.957550547107456 6.963844857869725 6.969964504265338 6.975920468916137 6.981720733729464 6.987376279878075 6.99288608777977 6.998270137076757 7.003537406614726 7.008676874421664 7.013718517686388 7.01866231273682 7.023506235017976 7.028260259069709 7.032935358504174 7.037538505983032
 3.65 6.344955597708614 6.345611890713591 6.346562981491948 6.347776869870217 6.349293555633682 6.351154038524753 6.353442318241047 6.356269394433181 6.359719266702266 6.363885934597096 6.368845397611061 6.374652655178757 6.381336706672288 6.3889165513973 6.397382188588697 6.40670661740607 6.416840836928838 6.427760846151083 6.439377643976099 6.451629229210647 6.464457600558901 6.477768756616121 6.491508695862022 6.505601416653837 6.519960917219112 6.534533195648178 6.549250249886356 6.564058077725844 6.57889867679733 6.593714044561299 6.608478178299052 6.623133075103431 6.63764973186925 6.652000145283431 6.666145311814854 6.680077227703912 6.693763888951765 6.707198291309318 6.72036943026589 6.733248301037609 6.745844898555501 6.758139217453298 6.77014025205495 6.781828996361848 6.793226444039764 6.80430958840549 6.815091422413194 6.825579938640496 6.835766129274239 6.845658986095987 6.85526850046723 6.864585663314305 6.873629465113025 6.882409895873038 6.890916945121887 6.899170601888789 6.907170854688142 6.914927691502733 6.922441099766685 6.929740066348101 6.93681457753145 6.943675618999664 6.950331175815953 6.956792232405356 6.963057772536011 6.969157779300141 6.97507123509479 6.980829121602265 6.986429419770322 6.99188310979207 6.997198171085627 7.002385582273488 7.007434321161647 7.012383364718435 7.017211689053126 7.021940269394259 7.026578080067705 7.031123094474492
 3.67 6.309778209471204 6.310493554832391 6.311541855789161 6.312912112172726 6.314621323774154 6.316729490342798 6.319329611584426 6.322503687159069 6.32637371667859 6.331026699703944 6.336526635742176 6.342922524243117 6.350240364595797 6.358483156124574 6.36763989808497 6.37767358965923 6.388538229951582 6.400175817983216 6.412513352686988 6.425482832901811 6.439011257366786 6.453022624715032 6.467442933467231 6.482186182024895 6.497187368663331 6.51238949152434 6.527718548608611 6.543106537767844 6.558527456696576 6.573903302923728 6.589207073803867 6.604390766508176 6.619425378015145 6.634282905100982 6.648933344329715 6.66334869204305 6.677509944349899 6.691415097115665 6.705037145951212 6.718364086201569 6.731397912934344 6.744127620927861 6.756542204659003 6.768653658290786 6.780449975659639 6.791922150262415 6.803090175243111 6.813954043379307 6.824501747068338 6.834746278313164 6.844685628707986 6.854339789423566 6.863688751192272 6.872763504292853 6.881563038534927 6.890087343243207 6.898346407241429 6.906340218836037 6.914088765799563 6.921591035353755 6.928869014152427 6.93591068826403 6.942726043153971 6.949335063666645 6.955736734007206 6.961952037723076 6.96797095768518 6.97381147606892 6.979483574334889 6.984987233209316 6.990342432664259 6.99554815189753 7.000604369312365 7.005540062496848 7.010354208203061 7.015047782325998 7.019628759882219 7.02410711498826
 3.69 6.275783451716168 6.276556912989002 6.277702505838126 6.279195230099273 6.281084085569113 6.283417072003719 6.286315189116747 6.289851436577342 6.294159814007769 6.299304320980754 6.305361957016556 6.312370721579756 6.320350614075759 6.329282633847039 6.339147780169072 6.349908052246024 6.361499449206136 6.373864970096839 6.386919613879589 6.400597379424427 6.414814265504255 6.42949527078883 6.44456439383849 6.459947633097592 6.475559986887676 6.491343453400352 6.507243030689903 6.523191716665608 6.539133509083805 6.555029405539649 6.570832403458615 6.58650450008771 6.602007692486412 6.617321977517331 6.632418351836596 6.647268811883958 6.661862353872623 6.676180973778806 6.690212667331007 6.70394942999901 6.717369256982616 6.730484143200088 6.743284083276326 6.75575707153077 6.767914101965024 6.779745168250212 6.791249263714049 6.802437381327653 6.813309513692078 6.823864653024567 6.834112791144547 6.844044919459348 6.853680028949645 6.863029110154636 6.872070153156951 6.880835147567292 6.889324082508802 6.897534946601168 6.905479727944464 6.91317741410271 6.920616992087195 6.92781044833951 6.934775768714326 6.941512938461921 6.948022942210429 6.95433476394784 6.960437387003739 6.966351794030785 6.972066966985935 6.977611887111413 6.982987534915428 6.988201890152631 6.99326593180433 6.998178638058451 7.002959986289254 7.007607953036792 7.012133513986143 7.016545643946385
 3.71 6.242048012651265 6.242926651687466 6.24418661595239 6.245820905286153 6.247884519490846 6.250458458329044 6.253660721522039 6.257595308747797 6.262365219638657 6.268046453778738 6.27470801070109 6.282376889884569 6.291044090750437 6.300700612658695 6.311310454904143 6.322815616712166 6.335161097234245 6.348260895543213 6.362050010628217 6.376443441389427 6.39134718663246 6.406696245062544 6.4224036152784 6.438396295765863 6.454607284891229 6.470960580894316 6.487410181881289 6.50387908581717 6.520330290518113 6.536705793643391 6.55297859268712 6.569098684969704 6.585049067629013 6.600789737611305 6.616291691661855 6.631545926315329 6.646532437885887 6.661241222457011 6.675643275871074 6.689737593718626 6.703525171327432 6.716985003751216 6.730127085758164 6.742941411819135 6.755417976095624 6.767566772427451 6.779387794320178 6.790880034932268 6.802044487061978 6.812880143133982 6.823396995185734 6.833597034853563 6.84348725335851 6.853059641491898 6.862333189600637 6.871318887572277 6.880006724819791 6.888415690266099 6.896535772328339 6.90439695890187 6.911990237344027 6.919324594457608 6.926410016474114 6.933256489036729 6.939873997183052 6.946261525327562 6.952439057243846 6.95839757604657 6.964165064173198 6.969742503365463 6.975127874650597 6.980342158322305 6.985395333921502 6.990285380216799 6.995023275184762 6.999617995989908 7.004088518964488 7.008425819588008
 3.73 6.20787259046098 6.208907467463058 6.21029888054683 6.212099829556649 6.214365314299857 6.217224334545326 6.220765890021738 6.225132980415605 6.230419605369011 6.23669376447711 6.244013457285334 6.252376683286362 6.261787441916806 6.272215732553642 6.283605554510372 6.295891907032924 6.309007789295287 6.322880200394883 6.337402139347667 6.352509605082979 6.368107596438115 6.38412211215264 6.40046715086244 6.417076711093507 6.433865791255464 6.450767389634813 6.46773650438794 6.484714133533838 6.501653274946579 6.51849792634751 6.535208085297201 6.551765749187119 6.568121915231036 6.584257580456192 6.600153741694172 6.615791395571535 6.631149538500183 6.646209166667456 6.660959276025971 6.675400862283208 6.689523920890817 6.70331744703368 6.716772435618703 6.729896881263351 6.742682778283926 6.755128120683571 6.767233902140038 6.779010115993178 6.790445755232179 6.801551812482543 6.812317279992817 6.822763149621045 6.832888412820992 6.842694060628082 6.852179083645102 6.861365472027646 6.870241215469295 6.878826303186565 6.887111723903574 6.895128465836482 6.902853516677668 6.910319863579653 6.917524493138787 6.924470391378672 6.931174543733349 6.937638935030232 6.943882549472799 6.949894370623038 6.955694381383648 6.961293563979998 6.966690899941852 6.971905370084838 6.976936954491697 6.981805632493283 6.986501382649331 6.99105218272899 6.995449009691123 6.999710839664381
 3.75 6.172736892936058 6.173933066509809 6.175492003762556 6.17747570454276 6.179988168662847 6.183157395897786 6.187102385983418 6.191967138614525 6.197826653442635 6.204757930073581 6.212780968064787 6.221914766922319 6.232123326097652 6.243359644984197 6.25556772291357 6.268671559151591 6.282586152894043 6.297227503262156 6.31250960929785 6.32834946995871 6.344641084112705 6.361319450532653 6.378289567890428 6.395495434750906 6.412851049565666 6.430300410666417 6.447787516258177 6.465253364412203 6.482660953058645 6.499952279978964 6.517099342798082 6.534063138976276 6.550815665800819 6.567345920377367 6.583615899621084 6.599615600247518 6.615314018763216 6.630723151456084 6.645821994385503 6.660589543372174 6.675027793987717 6.689134741544016 6.702900381082311 6.716324707362031 6.729407714849382 6.74214039770567 6.754530749775383 6.76657876457402 6.778275435275656 6.789630754700272 6.800654715300822 6.811336309150058 6.821685527927096 6.831704362903746 6.841400804930572 6.850775844422732 6.859839471345546 6.868602675199828 6.87705344500697 6.885212769293788 6.893081636077103 6.900678032848104 6.907993946556446 6.91503836359412 6.921830269779077 6.928370650338605 6.934669489892482 6.940736772435875 6.946580481322008 6.952201599244602 6.957610108220063 6.96282598956945 6.967847223900205 6.972684791087655 6.977347670256278 6.981846839760748 6.986190277166749 6.990377959231564
 3.77 6.136202637118688 6.137547164323732 6.139270699107656 6.141472241322898 6.144256790786806 6.147790347280256 6.152204910546021 6.157621480286892 6.164138056163543 6.171791637792151 6.18060322474176 6.190553816531393 6.201608412626922 6.213709012437679 6.226781615312818 6.240730220537428 6.255471827328399 6.270910434830022 6.286963042109361 6.303532648151356 6.320526251853685 6.33786885202137 6.35548344736114 6.373275036475534 6.391197617856765 6.409184189880319 6.427178750798324 6.445132298732644 6.462987831667752 6.480716347443326 6.49829084374661 6.51566131810453 6.532808767875542 6.549713190241251 6.566346582197769 6.582698940546827 6.598758261886639 6.614496542602516 6.629922778857233 6.64501696658115 6.659779101462082 6.674199178934915 6.688276194170995 6.702000142067244 6.715371017235054 6.728389813988914 6.7410635263348 6.753375147958329 6.765342672212645 6.776957092106084 6.788227400289577 6.79914558904382 6.809719650266195 6.81996057545745 6.829868355708134 6.8394529816848 6.84870544361595 6.857634731277756 6.86626083397953 6.874574740548963 6.882586439317119 6.890304918103192 6.897741164199031 6.904894164353427 6.911774904756163 6.918402371021823 6.924767548173393 6.930888420625594 6.936766972168011 6.942421185947982 6.947852044453257 6.953068529494434 6.95808062218716 6.962898302934117 6.967530551406775 6.97198734652693 6.976277666448015 6.980402488536188
 3.79 6.09808554896257 6.099533485361053 6.101415689113034 6.103840160074805 6.106949898068481 6.110903902880659 6.115851174260828 6.121904711919539 6.129133515526324 6.13759558470738 6.147262919043002 6.158107518064771 6.170074381252502 6.183088508030949 6.197053897766257 6.21188754976218 6.22749446325605 6.243760637414499 6.260602071328947 6.277912764010832 6.295618714386611 6.313624921292503 6.331865383468997 6.350263099555115 6.368753068082431 6.38726828746884 6.4057707560121 6.424202471883103 6.442516433118936 6.460684637615672 6.478666083120929 6.49644376722619 6.513977687358867 6.531257840774135 6.548265224546516 6.564969835561226 6.581371670505275 6.597459725858327 6.613223997883314 6.628645482616823 6.643723175859217 6.658456073164539 6.672845169830163 6.686868460886201 6.700537941084681 6.713852604888478 6.726801446460001 6.739395459649656 6.751634637984051 6.763508974653976 6.775027462502143 6.786191094010678 6.797009861288396 6.807474756057817 6.817593769641963 6.827378892950906 6.836820116468097 6.845936430236443 6.854728823844164 6.863207286410411 6.871362806570649 6.879223372461817 6.88677997170725 6.894043591401367 6.90103321809415 6.907738837775366 6.914170435858583 6.920356997164957 6.926280505906776 6.931968945670811 6.937423299401412 6.9426515493834 6.947665677224735 6.952473663838961 6.957085489427437 6.961502133461347 6.965741574663494 6.969803790989883
 3.81 6.058672363007192 6.060198762710694 6.06224370500261 6.064915189742959 6.068386216758477 6.072823785841306 6.078378896747439 6.085146549194944 6.093192742861937 6.102530477384325 6.113130752353301 6.12493656731261 6.13787592175558 6.151851815121904 6.166770246794188 6.18251821609427 6.199001722279287 6.216106764537517 6.233748341983975 6.251811453655773 6.270232098507249 6.288914275404846 6.307780983121761 6.326768220332365 6.345817985606363 6.364862277402741 6.383856094063458 6.402758433806914 6.421533294721167 6.440120674756929 6.458522571720311 6.476689983265338 6.49461190688623 6.512269339909439 6.529632279485458 6.546691722580385 6.563445665967257 6.57986510621715 6.595950039690039 6.61169946252542 6.627103370632704 6.642151759681377 6.656842625090909 6.671167962020458 6.685136765358306 6.69873902971109 6.71197374939278 6.724841918413436 6.737342530467727 6.749487578923213 6.761255056808412 6.77266595680061 6.783710271213465 6.794408991984366 6.804741110661561 6.814727618391064 6.824367505903331 6.8336727634997 6.842632381038611 6.851266347921602 6.859575653079061 6.867569284955776 6.875249231496246 6.882623480129767 6.889702017755298 6.89649683072611 6.903015904834205 6.909250225294511 6.915228776728876 6.920952543149817 6.926430507944081 6.931672653855956 6.936688962970396 6.941479416695915 6.946062995747277 6.950449680127963 6.954638449112438 6.958650281228208
 3.83 6.018925822065645 6.020524737780393 6.022736486377235 6.02569906771981 6.029595481639328 6.034592727933302 6.040840806364031 6.048426716656867 6.057368458498242 6.06766903153347 6.079270435364306 6.092098669546286 6.106048733585827 6.121027626937098 6.136911348998659 6.153595899109867 6.170968276547054 6.18891348051947 6.207338510164995 6.226157364545619 6.245275042642695 6.264605543351953 6.28408386547829 6.30364300773032 6.323224968714706 6.342773746930242 6.362240340761729 6.381586748473591 6.400785968203285 6.419786997954463 6.438571835589917 6.457110478824277 6.4753929252165 6.493390172162106 6.511092216885198 6.528488056430254 6.545567687653671 6.562301107215105 6.578708311568559 6.594758296953255 6.610460059384271 6.625804594642951 6.64078089826709 6.65539896554088 6.66964879148464 6.683520370844311 6.697022698080727 6.710155767358655 6.722910572535615 6.735287107150464 6.747305364411763 6.758935337185912 6.770207017985067 6.781110398954823 6.79164647186168 6.801825228080281 6.811646658580436 6.821120753913908 6.830238504200985 6.839019899116841 6.847464927877656 6.855582579226532 6.863374841419183 6.870851702209404 6.878022148834335 6.884886167999487 6.891464745863574 6.897756868023111 6.903773519496818 6.909522684709786 6.915016347477453 6.920263490989355 6.925274097792677 6.930047149775582 6.934602628150348 6.938940513436282 6.943081785442442 6.947033423250151
 3.85 5.980169676925338 5.981877159995771 5.984300780911672 5.987609539540184 5.992005435716862 5.997656469244417 6.004693639891261 6.013174947389805 6.023100391434542 6.034431971679902 6.047094687737878 6.060984539175429 6.075988525511661 6.091981646214771 6.108842900698781 6.126447288320027 6.144691808373444 6.163462460088607 6.182644242625555 6.20217315507039 6.221942196430646 6.24188736563044 6.261919661505382 6.282005082797283 6.302074628148617 6.322071296096766 6.341966085068043 6.361710993371482 6.381267019192413 6.400625160585798 6.419746415469356 6.438620781616462 6.457208256648804 6.475508838028843 6.493512523052029 6.511188308838793 6.528537192326326 6.545557170260132 6.562229239185342 6.578541395437828 6.594504635135077 6.610098954166844 6.625332348185594 6.640195812596704 6.654678342548455 6.6687909329218 6.682522578319906 6.695874273057481 6.708845011149871 6.721435786301948 6.733655591896768 6.745485420984015 6.756936266268221 6.768017120096772 6.778727974447691 6.789060820917206 6.799034650707099 6.808640454611837 6.817897223005492 6.82679694582844 6.835348612573843 6.843563212273924 6.851440733486024 6.85899016427844 6.866223492216067 6.873148704345809 6.879757787181792 6.886089726690368 6.892123508274896 6.897881116760335 6.903371536377616 6.908594750747809 6.913579742866091 6.918317495085507 6.92282698910053 6.927109205930413 6.93118212590235 6.935055728634431
 3.87 5.943735686061022 5.945566786511796 5.948258344064033 5.951987358588273 5.956978829924272 5.963379757879792 5.971303142229162 5.980776982711641 5.991764279029533 6.004197030846104 6.017961237783269 6.032944899419065 6.049004015284893 6.066005584862549 6.083817607581042 6.102327082813168 6.121398009871892 6.140928388006489 6.160823216398482 6.180996494157339 6.201353220315977 6.221837393826021 6.242371013552863 6.262897078270485 6.283368586656074 6.303748537284416 6.323985928622063 6.344054759021292 6.363923026713831 6.383563729804381 6.402945866263908 6.422070433922718 6.440896430463317 6.459434853413049 6.477653700136516 6.495553967827778 6.513114653502342 6.530335753988919 6.54720526592098 6.563724185728079 6.579882509626968 6.595678233612491 6.611092353448261 6.626133864657126 6.640802762511402 6.655089042022912 6.66899269793279 6.682513724701083 6.695643116496127 6.708388867183714 6.720753970316045 6.732726419120463 6.744317206487981 6.755517324961582 6.766346766724328 6.776795523587233 6.78686358697694 6.796571947923182 6.805900597046027 6.814880524542923 6.823490720175523 6.831763173256308 6.839685872634994 6.847270806684743 6.854527963288157 6.861466329823069 6.868096893148125 6.874409639588172 6.88043455491943 6.886170624354468 6.891619832526974 6.896810163476334 6.901731600631993 6.906415126797634 6.910850724135154 6.915056374148438 6.919033057666947 6.9228107548291
 3.890000000000001 5.910588615359558 5.912590381936053 5.915604938797117 5.919851285816586 5.925533422838294 5.93279034967489 5.94169706610645 5.952243571878862 5.964360866702006 5.977935950247717 5.99283482214753 6.008904481990215 6.026012929319097 6.043997163629158 6.062725184363932 6.082062990912176 6.101907582604331 6.122133958708774 6.142657118427853 6.163392060893692 6.184261785163812 6.205190290216513 6.226120574946051 6.2470146381576 6.267805478562004 6.288473094770307 6.308970485288075 6.329266648509501 6.349343582711304 6.369172286046401 6.388730756537377 6.408019992069735 6.427009990384941 6.445689749073239 6.464049265566276 6.482077537129493 6.499764560854318 6.517119333650135 6.534111852236055 6.550751113132453 6.56701711265232 6.582928846892378 6.598455311724002 6.613608502783917 6.628376415464692 6.642770044905025 6.65676938597981 6.670383433289994 6.683613181152235 6.696438623588334 6.708879754314475 6.720927566730241 6.732592053907429 6.743863208578659 6.754742023125771 6.765238489568014 6.775353599550033 6.785087344329644 6.79444971476541 6.80344070130401 6.812072293967394 6.820343482339752 6.828265255554264 6.835836602279653 6.843079510706541 6.849981968533593 6.856565962953473 6.862841480638593 6.868807507726661 6.874475029806039 6.879863031900899 6.884972498456182 6.889812413322367 6.894393759740042 6.898725520324279 6.902816677048826 6.906689211230104 6.910341103511009
 3.91 5.881111237855891 5.883350718063262 5.886785335311079 5.891635089476372 5.898114980406926 5.906337007920137 5.916326171801646 5.928023471803773 5.941322907643744 5.956062479001699 5.972097185518503 5.989247026793333 6.007360002381076 6.026282111789499 6.045851354476219 6.065965729845468 6.086489237244637 6.107327875960623 6.128396645215961 6.149598544164749 6.170868571888364 6.192149727390968 6.213383009594806 6.234531417335299 6.255546949355921 6.276399604302874 6.297051380719553 6.317483277040798 6.337674291586946 6.357594422557669 6.377244668025602 6.396595025929773 6.415643494068807 6.434380070093949 6.452794751501849 6.47086653562716 6.488604419634928 6.505988400512761 6.523016475062804 6.539690639893501 6.555997891411154 6.571939225811274 6.587493639069718 6.602681126933637 6.617482684912201 6.631896308267129 6.645922992003009 6.659553730857417 6.672786519290823 6.685634351476305 6.698085221289049 6.710141122295647 6.721801047743197 6.733065990548194 6.743936943285224 6.754413898175446 6.764507847074891 6.774218781462538 6.783556692428204 6.792501570660232 6.801086406432973 6.809308189594079 6.817169909551588 6.824680555260818 6.831850115211061 6.838679577412088 6.845178929380437 6.851358158125545 6.857228250135639 6.862797191363478 6.868066967211869 6.87306656251901 6.877775961543644 6.882236147950012 6.886436104792621 6.890384814500838 6.894114258863276 6.897612419012014
 3.93 5.855014333479721 5.857580573620572 5.861532310786934 5.867123544858937 5.874529275688198 5.883824503096712 5.894985226875519 5.90790444678318 5.922409162544039 5.938335373846295 5.955491080339855 5.973686281633995 5.992757977294812 6.01254416684247 6.032891849748246 6.053688025431379 6.074807693255695 6.096154852526053 6.117656502484568 6.139223642306644 6.160800271096792 6.182340387884257 6.203772991618428 6.225083081164056 6.246219655296259 6.267153712695337 6.287866251941369 6.308338271508614 6.32854876975971 6.348478744939668 6.368126195169665 6.38746111844063 6.40648351260663 6.425192375378056 6.443566704314601 6.461606496818043 6.479309750124816 6.496656461298389 6.513645627221434 6.530277244587801 6.546541309894288 6.562435819432201 6.577950769278732 6.593087155288115 6.607843973082599 6.62221221804321 6.636189885300312 6.649768969723977 6.662959465914148 6.675751368190607 6.688144670582738 6.7001403668191 6.711739450316793 6.722930914170637 6.733736751142136 6.744145953648269 6.754160513750064 6.763790423140982 6.773026673135111 6.781888254655161 6.790377158220261 6.79850237393357 6.806255891469685 6.813656700061865 6.820705788489059 6.827413145062741 6.83378975761356 6.839834613477791 6.84556869948361 6.850992001937167 6.856124506608479 6.860966198717137 6.865527062917826 6.869828083285651 6.873867243301304 6.877654525836016 6.881201913136356 6.884527386808824
 3.95 5.831522688812367 5.834524734023099 5.839132649140401 5.845603434047406 5.854075088599449 5.864562612622988 5.876977005914299 5.891160268237989 5.906902399325316 5.924009398872292 5.942251266537595 5.961446001940296 5.981403604657363 6.001970074220984 6.023012410115689 6.044386611775269 6.066009678579493 6.087773609850639 6.109603404849818 6.131443062773092 6.153233582747419 6.174917963826368 6.196467204985654 6.21783330511848 6.239007263030656 6.259948077435553 6.280637746948829 6.30107627008298 6.321221645241673 6.341083870713896 6.360643944667904 6.379898865144967 6.398829630052928 6.417434237159549 6.435712684085669 6.453653968298168 6.471246087102727 6.488490037636392 6.505373816859944 6.52190742155007 6.538069848291339 6.553861093467978 6.569280153255464 6.584318023611899 6.598963700269207 6.613228178724134 6.627110454229041 6.640590521782515 6.653670376119778 6.666359011702904 6.678637422710845 6.690526603029253 6.702005546240128 6.713095245611245 6.72377769408542 6.734061884269559 6.743949808423525 6.753450458448823 6.762565825877068 6.771295901858298 6.779640677149064 6.787621142100354 6.795228286645316 6.8024811002868 6.809381572084709 6.815938690643162 6.822153444097476 6.828035820100958 6.833606805811513 6.838865387878074 6.843821552426841 6.848487285047343 6.852870570778317 6.856982394093406 6.860842738886681 6.864441588457979 6.867807925498075 6.870932732073658
 3.97 5.809745096853404 5.813311991139285 5.818747140785608 5.826256545678421 5.835934205676669 5.847726120611132 5.86146429028317 5.87694571446326 5.89392839288936 5.912171325265061 5.931444511257554 5.951565950495407 5.972323642566137 5.993586587013599 6.015210783335173 6.03707123097877 6.059081929339625 6.081158877756915 6.103224075510172 6.12524052181551 6.147140215821651 6.168885156605764 6.190456343169106 6.211814774432471 6.232929449231454 6.253803366311502 6.274413524322792 6.294730921814906 6.314765557231314 6.334495428903666 6.353920535045888 6.373029873748088 6.39181144297027 6.410276240535851 6.42840126412499 6.446186511267721 6.463640979336899 6.480734665540945 6.497474566916414 6.513861680320349 6.529876002422468 6.545525529697141 6.560801258415185 6.575702184635462 6.590219304196298 6.604341612706691 6.618080105537352 6.631413777811538 6.644354624395705 6.656901639889965 6.669046818618359 6.680789154618941 6.692120641633671 6.703061273098117 6.713591042130975 6.723731941523405 6.733463963728163 6.742808100848566 6.751763344627262 6.760332686434814 6.768515117258098 6.776322627688525 6.783764207910062 6.790850847687095 6.797573536352077 6.803941262793029 6.809986015440829 6.81568778225634 6.821075550717346 6.826141307805317 6.830913039991993 6.835393733225787 6.839581372918016 6.843505943928952 6.847158430553701 6.850558816507902 6.853727084913264 6.856652218282925
 3.99 5.788970356796593 5.793263143065599 5.79969358240823 5.808423674713358 5.819437419843432 5.832615817633427 5.847732867889634 5.864505570388225 5.882683924873658 5.902007931056877 5.922237588613336 5.943171897180813 5.964637856357063 5.986473465697257 6.008564724711247 6.030795632860641 6.053092189555678 6.075366394151934 6.097572245946815 6.119650744175884 6.141574888008984 6.163304676546178 6.184811108813506 6.206085183758539 6.227085900245756 6.247823257051733 6.268278252860136 6.288448886256533 6.308304155723008 6.327864059632606 6.347106596243562 6.366030763693368 6.384636559992638 6.402911983018787 6.420856030509525 6.438466700056164 6.455734989096729 6.472657894908897 6.489226414602737 6.505449545113257 6.521295283192791 6.536784625403165 6.551897568107703 6.566633107463026 6.58098123941069 6.594952959668614 6.60852726372233 6.621706146816056 6.634487603943574 6.646874629838928 6.658847218966933 6.670424365513506 6.681599063375808 6.692370306152205 6.702739087132047 6.712707399285255 6.722274235251742 6.731451587330637 6.740229447469339 6.748618807252376 6.756629657890098 6.764253990207184 6.771521794630964 6.778413061179572 6.784947779449916 6.791138938605468 6.796994527363879 6.80250553398442 6.807701946255242 6.812574751480467 6.8171549364671 6.821430487511767 6.825423390387291 6.829142630329078 6.832609192021344 6.835813059583179 6.838773216554421 6.841499645881381
 4.01 5.768766273814708 5.7739849939102 5.781612776747633 5.791714622218626 5.804188530189019 5.818817500497867 5.835296532956239 5.853336627345834 5.872647783417421 5.892950000889081 5.914022279444278 5.935655618729735 5.957686018353136 5.979970477880635 6.002394996834189 6.024883574688694 6.047339210868952 6.069706904746447 6.091937655635931 6.114002462791841 6.135853325404515 6.157481242596236 6.178856213417087 6.19996823684062 6.220797311759352 6.241342436980059 6.261602611218906 6.281556833096377 6.301205101132036 6.320555413739085 6.339586769218763 6.358298165754539 6.376697601406138 6.394764074103375 6.412506581639807 6.429924121666204 6.446994691683837 6.463729289037583 6.480114910908847 6.4961425543083 6.511821216068436 6.527129892835951 6.542059581063932 6.556629277003871 6.570808976697494 6.584599675968408 6.598010370413574 6.611023055394586 6.623636726028781 6.63585337718017 6.647662003450169 6.659074599168185 6.670072158381982 6.680674674847904 6.690862142020896 6.700657553044358 6.710049900739812 6.719041177596406 6.727651375760223 6.735860487023425 6.74368150281322 6.75113341418065 6.758207211789204 6.764923885903258 6.771273426376341 6.777275822639229 6.782933063687857 6.788255138071074 6.793262033878216 6.797943738726508 6.8023312397483 6.806413523578134 6.810212576339639 6.81374838363226 6.817008930517821 6.820017201506921 6.822780180545163 6.825320850999227
 4.03 5.749207658852875 5.755554353585135 5.764572532387628 5.776190195154634 5.790188341755291 5.806272972032608 5.824092085802294 5.843316682851413 5.863646762936855 5.88479432578363 5.906558371082975 5.928747898490296 5.951189907622913 5.973779398057641 5.996413369328178 6.019004820922323 6.041505752279009 6.063851162785158 6.086000051772362 6.107945418513371 6.129637262218415 6.151076582031338 6.172252377025562 6.193134646199856 6.213733388473941 6.23404560268391 6.254053287577465 6.273763441808981 6.293164063934389 6.312265152405872 6.331055705566402 6.349532721644071 6.367696198746266 6.385544134853657 6.403074527814003 6.42026737533578 6.43713167498164 6.453665424161679 6.469848620126537 6.485690259960313 6.501180340573304 6.516297858694571 6.531053810864323 6.545436193426121 6.559447002518911 6.573065234068877 6.586291883781119 6.59913794713115 6.611572419356225 6.623617295446485 6.63525257013593 6.64649023789322 6.65732029291229 6.667742729102807 6.677759540080432 6.68737171915693 6.696589259330085 6.705404153273461 6.713826393325975 6.721856971481309 6.729506879377137 6.736766108284198 6.743656649095183 6.750188492313458 6.756352628041617 6.762169045969863 6.767648735364225 6.772791685054602 6.777608883422643 6.782110318389461 6.786306977403171 6.790197847426283 6.793813914922906 6.797155165845808 6.800242585623305 6.803066159145984 6.805644870753273 6.807998704219848
 4.05 5.730856328430021 5.73853303760671 5.749104663555439 5.762334206173072 5.777883665331945 5.795383040878907 5.81444033263417 5.834717540390009 5.855897663909252 5.877739702923633 5.900023657131942 5.922587526198003 5.945278309748498 5.968011007370583 5.990690618609356 6.013260142965142 6.035662579890586 6.057859928787603 6.079823189004122 6.101542359830673 6.122988440496795 6.144161430167261 6.165050327938144 6.185645132832693 6.205944843797035 6.225957459695718 6.245671979307057 6.265087401318324 6.28420272432075 6.303024946804357 6.321544067152622 6.339757083636953 6.357663994411005 6.375261797504807 6.392550490818729 6.409518072117262 6.426154539022639 6.442466889008261 6.458446119391974 6.47407122732915 6.489351209805608 6.504286063630359 6.518846785428175 6.533031371631989 6.546851818475114 6.560287121983303 6.573338277966625 6.585986282011174 6.598251129470599 6.610103815457478 6.621565334834504 6.632615682205508 6.643266851906313 6.653509837995406 6.66334563424446 6.672784234128662 6.681816630816895 6.690454817161731 6.698688785689269 6.706540528588798 6.714009037702295 6.721087304513756 6.727805320138353 6.734153075311438 6.740141560377369 6.745771765278176 6.751064679542067 6.756029292271754 6.760667592132635 6.764989567340804 6.769005205650895 6.77273549434377 6.776170420214052 6.77933996955748 6.782244128158125 6.784893881275437 6.787308213631132 6.789488109395938
 4.07 5.714666104448097 5.723837866903668 5.736048989928546 5.7508864734221 5.767927317259777 5.786709521292147 5.806846085343802 5.827989009212062 5.849827292665534 5.872144935442476 5.894747937249001 5.91748629775712 5.94024501660259 5.962949093382615 5.98551152765336 6.007897318927303 6.03006646667041 6.051990970299144 6.073651829177297 6.095040042612662 6.116143609853518 6.136963530084962 6.157488802425054 6.177718425920807 6.197670399543985 6.217323722186759 6.236687392657165 6.25576040967441 6.274548771863996 6.293053477752678 6.311260525763257 6.329169914209194 6.346789641289055 6.364118705080793 6.381134103535853 6.397835834473106 6.414232895572623 6.430303284369268 6.446037998246126 6.461445034427763 6.476504389973318 6.491216061769416 6.505559046522927 6.519545340753543 6.533153940786194 6.546384842743297 6.559230042536823 6.571689535860218 6.583753318180134 6.59541238472801 6.606679730491477 6.617533350205596 6.627996238343928 6.63804838910945 6.647690796425286 6.656935453925282 6.665783354944424 6.674234492509073 6.682280859327047 6.68995344777754 6.697232249900867 6.70412825738806 6.710663461570287 6.716826853408117 6.722631423480623 6.728096161974316 6.733212058671935 6.738000102941052 6.742460283722541 6.746613589518875 6.750460008382269 6.754010527902663 6.757284135195547 6.760292816889641 6.763025559114401 6.765523347487385 6.767765167101463 6.769793002511869
 4.09 5.701717814008722 5.712448667632835 5.726267336449039 5.742623820359144 5.760976119241608 5.780834232950621 5.801802161315022 5.823550904137038 5.845802461190878 5.868355832221136 5.891040016941044 5.913752015030548 5.936377826134229 5.95886044985904 5.981144885771895 6.003192133397071 6.024995192213466 6.04651306165167 6.067757741090879 6.088717229855641 6.109383527212439 6.129753632366096 6.149847544456027 6.169654262552311 6.189171785651612 6.208418112672919 6.227382242453124 6.246073173742442 6.264486905199647 6.282623435387167 6.300479762765981 6.318065885690379 6.335357802402538 6.35236651102694 6.36908900956462 6.385504295887253 6.401621367731066 6.417420222690599 6.432898858212285 6.448047271587872 6.462854459947688 6.477321420253719 6.491428149292548 6.505174643668108 6.518560899794286 6.531557913887347 6.544185681958215 6.556415199804564 6.568257463002769 6.579703466899681 6.590754206604236 6.601400676978914 6.611653872631021 6.621495787903822 6.630936416867495 6.639977753309942 6.648619790727427 6.656874522315053 6.664722940957083 6.672196039217101 6.679284809328006 6.685999243181854 6.692332332319537 6.698313067920306 6.703943440791136 6.709223441355926 6.714164059644554 6.718775285281771 6.723059107475929 6.727044515007573 6.730722496217862 6.734114038996846 6.73722913077158 6.740067758494098 6.742660908629226 6.744997567142246 6.747089719486411 6.748965350590312
 4.11 5.693218289236942 5.705416271001908 5.720681533145175 5.738288075570921 5.757644898160531 5.778273000771708 5.799755383237416 5.821804045364648 5.844168986933052 5.866691207693375 5.889217707365759 5.911654485637864 5.93393654216283 5.956017876557086 5.977851488397975 5.999418377221239 6.020700542518333 6.041707983733562 6.062419700261083 6.082847691441718 6.102988956559622 6.122843494838778 6.142429305439332 6.161735387453774 6.180780739902937 6.199552361731853 6.218068251805443 6.236327408904028 6.254327831718699 6.272056518846515 6.289533468785536 6.3067456799297 6.323691150563533 6.340359878856702 6.356738862858401 6.372837100491575 6.388634589546991 6.404130327677137 6.419312312389962 6.434171541042455 6.448707010834075 6.462889718799992 6.476728661804197 6.490214836532427 6.503337239484954 6.516078866969186 6.52844871509213 6.540428779752684 6.552029056633771 6.563231541194315 6.574036228661058 6.584446114020214 6.594460192008968 6.604070457106819 6.613288903526752 6.62210652520627 6.630523315798257 6.638552268661682 6.646193376852157 6.653457633112325 6.660336029862106 6.666841559188774 6.672992212836888 6.678770982198063 6.684208858300589 6.689294831798899 6.694050892962877 6.698487031667017 6.70260523737943 6.706414499150703 6.709925805602595 6.713160144916599 6.71610750482234 6.718797872585835 6.721232234997596 6.72342057836059 6.725382888478054 6.727110150641161
 4.13 5.690450367111765 5.703843513099072 5.7201984149598 5.738667072600419 5.758632485905165 5.77959365473515 5.801215578927342 5.823207258293365 5.845359692618149 5.867541881658418 5.889640825141026 5.911582522761121 5.933310974180162 5.954789179023772 5.975999136879432 5.996931847294017 6.017580309771171 6.03795152376853 6.058027488694774 6.077826203906534 6.097356668705126 6.116628882333143 6.135628843970869 6.15438755273255 6.172892007662503 6.191150207731055 6.209169151830338 6.226948838769922 6.244486267272282 6.261778435968113 6.278835343391488 6.295633987974853 6.312183368043865 6.328461481812074 6.344477327375445 6.360218902706728 6.375666205649652 6.390818233912987 6.40567398506443 6.420203456524337 6.434416645559304 6.448283549275582 6.461814164612341 6.474999488334776 6.487819517027051 6.500265247085097 6.512336674709243 6.524036795896697 6.535345606433866 6.546273101888525 6.556802277601832 6.566944128680176 6.576689649986887 6.58603983613378 6.594995681472538 6.603560180085966 6.611732325779061 6.619516112069949 6.62692053218066 6.633946579027754 6.640597245212788 6.646882523012645 6.652813404369694 6.658380880881809 6.663606943792236 6.668500583979313 6.673063791946028 6.677306557809445 6.681239871289968 6.684874721700461 6.688222097935221 6.691280988458813 6.694072381294735 6.696606264013964 6.698894623723343 6.700935447053824 6.702750720148575 6.704350428650932
 4.15 5.694662889303217 5.708792234729161 5.725706821585358 5.74450264978051 5.764559719201612 5.785409029713095 5.806722581155816 5.828271373345892 5.849873406073389 5.871416679100836 5.892819192161603 5.914014944958118 5.934976937159913 5.95567916840155 5.976102638280352 5.996258346354008 6.016137292138009 6.035747475102929 6.055090894671565 6.074174550215897 6.093017441053917 6.111609566446289 6.129976925592862 6.148109517629019 6.166024341621879 6.183710396566343 6.201184681380981 6.218434194903769 6.235458935887666 6.252265902996044 6.268843094797955 6.285188509763251 6.301301146257542 6.317148002537006 6.332750076743042 6.348084366896771 6.363130870893373 6.377899586496291 6.392367511331255 6.406527642880172 6.420367978474859 6.433878515290608 6.447050250339618 6.459874180464264 6.472341302330206 6.484440612419361 6.496185107022708 6.50754478223295 6.518530633937016 6.529125657808418 6.539338849299452 6.549164203633246 6.55860071579566 6.567650380527039 6.576305192313798 6.58457714537988 6.592466233678046 6.599984450881021 6.607113790372493 6.613883245237958 6.620276808255421 6.626313471885941 6.632006228264038 6.637344069187947 6.642348986109718 6.647022970125186 6.65137401196378 6.655415101978193 6.659157230133902 6.662609385998549 6.665762558731179 6.668657737071323 6.671285909327955 6.673656063368293 6.675779186606464 6.677676265992026 6.679356287998359 6.680821238610902
 4.17 5.706765702015602 5.720981281256067 5.737799597305212 5.756315650073909 5.775888439451837 5.796108965306646 5.816678227482972 5.837394225801304 5.858096960056687 5.878702430017296 5.899136635422832 5.919364575982788 5.939358251374549 5.959100661241354 5.978592805190091 5.997826682788955 6.016810293564942 6.035553637001203 6.054066712534239 6.072348519550951 6.090416057385528 6.108269325316193 6.125915322561798 6.14336304827826 6.160620501554855 6.177673681410356 6.194542586789015 6.211204216556405 6.227676569495103 6.243936644300225 6.259983439574807 6.275824953825037 6.291430185455343 6.306797132763315 6.32192479393449 6.336791167036982 6.351386250015961 6.365700040687976 6.379731536735143 6.393459735699166 6.406866634975221 6.419951231805676 6.432704523273679 6.445127506296583 6.457190177619224 6.468893533807054 6.48022957123912 6.491209286100899 6.50180467437698 6.512025731843596 6.521874454061017 6.531331836365783 6.540420873862796 6.549121561417268 6.557436893646508 6.565386864911577 6.572953469308791 6.580148700661073 6.586982552509161 6.593448018102678 6.599565090391049 6.605325762014266 6.610751025293531 6.615831872221729 6.620588294453771 6.625032283296801 6.629154829700235 6.632976924245687 6.636507557136734 6.639749718188543 6.642722396817367 6.645426582029883 6.64787326241241 6.650081426119977 6.65205306086525 6.653797153907331 6.655325692040415 6.656646661582306
 4.19 5.726989655836732 5.740542502451139 5.756556590840979 5.774114920919231 5.792645492578181 5.811729305688609 5.831114360098823 5.850608655633555 5.870091192092697 5.8894769692499 5.908700986851022 5.927747244612421 5.946577742219111 5.96520547932276 5.983601455539552 6.001795670447887 6.019777123585944 6.037546814449091 6.05513274248715 6.072522907101512 6.089737307642106 6.106772943404216 6.123638813625158 6.140341917480804 6.156871254081957 6.173242822470581 6.189436621615884 6.205458650410256 6.221307907665048 6.23696139210622 6.252427102369828 6.26769503699737 6.282742194430986 6.297566573008504 6.312159170958349 6.326496986394297 6.340580017310082 6.354388261573863 6.367910716922537 6.381138380955909 6.394061251130719 6.406659324754508 6.418933598979361 6.430875070795484 6.442473737024641 6.453721594313452 6.464609639126537 6.475139867739513 6.485303276231859 6.495101860479618 6.504526616147974 6.51357853868366 6.522260623307249 6.530563865005276 6.538509258522234 6.546078798352418 6.553294478731624 6.560138293628716 6.566640236737035 6.572782301465676 6.578575480930621 6.584040767945733 6.589171155013594 6.593975634316228 6.598466197705662 6.602643836694348 6.606519542445468 6.610104305763067 6.613407117082073 6.616440966458166 6.619205843557519 6.621710737646389 6.623978637580585 6.626007531794792 6.627810408291761 6.62940525463137 6.63078305791954 6.631964804797036
 4.21 5.754649605592856 5.766809752347323 5.781309655205646 5.797301314082851 5.81422172887376 5.831707899452191 5.849507825670022 5.867438507356108 5.885397944315049 5.903299136325825 5.921099083140268 5.938768784481412 5.956281240041681 5.973637449480941 5.990829412424403 6.007857128460387 6.024729597137937 6.041455817964295 6.058025790402227 6.074456513867205 6.090746987724454 6.106906211285838 6.122931183806616 6.13882990448205 6.154580372443859 6.17021058675655 6.185687546413581 6.201009250333398 6.216184697355319 6.231189886235272 6.246014815641406 6.260646484149526 6.275094890238425 6.289317032285031 6.303312908559447 6.31707051721982 6.330580856307082 6.343823923739537 6.356787717307324 6.369463234666707 6.381841473334249 6.393902430680829 6.405647103925523 6.417066490129329 6.428141586188774 6.438884388829351 6.449274894598835 6.459306099860445 6.46898900078587 6.478315593348148 6.487276873314411 6.495874836238481 6.504120477453332 6.511996792063405 6.519524774936784 6.526696420697236 6.533512723716111 6.539986678104088 6.546117277702805 6.551908516076335 6.557369386502518 6.562502881964175 6.567319995140161 6.5718317183963 6.576029043776171 6.579941962991754 6.583553467413956 6.586892548062985 6.589961195598596 6.592769400310202 6.595318152106843 6.597628440507042 6.599699254628496 6.601542583177663 6.603178414439203 6.604606736265289 6.605827536064787 6.606872800792312
 4.23 5.788297410209043 5.798421889098783 5.810816647562217 5.82468968551636 5.839546002858496 5.855012599465399 5.870873475192414 5.886947629872406 5.903128063314552 5.919330775303001 5.935518765595404 5.951655033921278 5.967711579980249 5.983679403440148 5.999560503934963 6.015341881062654 6.031025534382826 6.046620463414258 6.062123667632298 6.077535146466106 6.092862899295771 6.108093925449269 6.123238224199302 6.138281794759972 6.153232636283332 6.168069747855794 6.182789128494387 6.197389777142881 6.211849692667772 6.226155873854122 6.240308319401259 6.254283027918343 6.268079997919782 6.28165822782051 6.295036715931134 6.308174460452926 6.321071459472689 6.333706710957471 6.346071212749146 6.358153962558855 6.369946957961307 6.381431196388938 6.392606675125926 6.403464391302081 6.413996341886588 6.4241835236816 6.43403793331571 6.443550567237278 6.452723421707612 6.46153849279402 6.470017776362722 6.47813226807162 6.485914963362928 6.493345857455684 6.500427945338092 6.507183221759759 6.513592681223773 6.519667317978652 6.525410126010168 6.530842099033013 6.535944230482345 6.540747513505198 6.545234940951752 6.549435505366469 6.553341198979102 6.556964013695557 6.560312941088638 6.563389972388644 6.566217098473849 6.568782309860834 6.5711185966947 6.573224948739145 6.575093355366411 6.576762805547101 6.578215287839874 6.579479790380996 6.580557300873781 6.581457806577888
 4.25 5.826026932574806 5.833689774845792 5.843543429087654 5.854912895219344 5.867341173140539 5.880482262730885 5.894129163849102 5.908108876331944 5.922314399993041 5.936659734621574 5.951088879980839 5.965563835806657 5.980056601805659 5.994556177653417 6.009035562992447 6.023502757430084 6.037947760536194 6.052379571840775 6.066767190831402 6.081128616950541 6.095451849592727 6.109745888101605 6.123976731766821 6.138154379820798 6.152264831435354 6.166307085718191 6.180248141709249 6.194095998376915 6.207828654614104 6.221424109234193 6.234881360966826 6.248178408453575 6.261293250243472 6.274216884788395 6.286936310438318 6.299431525436439 6.311683527914143 6.323701315885858 6.335444887243751 6.346915239752306 6.358093371042748 6.368979278607346 6.379565959793568 6.389842411798109 6.399790631660776 6.409423616258241 6.418721362297658 6.427696866310145 6.436332124644124 6.444637133458537 6.452605888715921 6.460238386175346 6.467537621385221 6.474506589675967 6.481144286152558 6.487464705686915 6.493448842910187 6.499128692204879 6.504485247696864 6.509540503247247 6.514286452444106 6.5187430885941 6.522901404713942 6.526784393521743 6.530392047428227 6.533736358527806 6.536807318589539 6.539634919047951 6.542212150993725 6.544549005164266 6.546665471934138 6.548561541305369 6.550240202897633 6.551719445938306 6.553001259252387 6.554105631252304 6.555021549927595 6.555781002834449
 4.27 5.865953039414737 5.871015275584651 5.878130864841893 5.886778807107295 5.896560102282862 5.907186750251031 5.918451750873801 5.930198103991716 5.942289809422722 5.954659866960897 5.967230276375027 5.979964037407064 5.992822149770442 6.005784613148259 6.01883142719133 6.031953591516094 6.0451201057024 6.058348969291147 6.0716091817818 6.084898742629758 6.098216651243605 6.111530906982209 6.124848509151699 6.138147457002304 6.151415749725056 6.164631386448356 6.177791366234416 6.190874688075557 6.203858350890375 6.216741353519775 6.22948269472287 6.242079373172748 6.254511387452099 6.266756736048711 6.278806417350839 6.290649429642429 6.302254771098215 6.313614439778683 6.324726433624897 6.335563750453193 6.346126387949743 6.356405343664983 6.36638161500791 6.37605719924024 6.385423093470439 6.394481294647624 6.403224799555321 6.411643604805104 6.419750706830086 6.427528101878292 6.434986786005895 6.44212075507032 6.448939004723211 6.455446530403281 6.461633327329014 6.467511390491252 6.473082714645636 6.478359294304933 6.483322123731216 6.488004196927932 6.492395507631822 6.496507049304733 6.500351815125278 6.503919797980386 6.507231990456717 6.510280384831948 6.513084973065935 6.515657746791747 6.517998697306569 6.520108815562493 6.521999092157161 6.523688517324307 6.525180080924159 6.52648277243372 6.527596580936934 6.528533495114711 6.529302503234856 6.529914593141848
 4.29 5.906390601163927 5.908970261042444 5.91339482364172 5.919310288884418 5.926414656674804 5.934477926898032 5.943309099419286 5.952752174082792 5.962690150710702 5.973033029101848 5.983704809030357 5.994656490244137 6.005859072463243 6.017262555378089 6.028846938647554 6.040593221896936 6.052478404715783 6.064492486655601 6.076614467227409 6.088821345899182 6.101112122093165 6.113453795183029 6.125845364490926 6.138254829284399 6.150668188773158 6.163064442105736 6.175422588365997 6.18772862656953 6.199961555659903 6.212090374504787 6.224112081891949 6.235996676525112 6.247723157019697 6.259281521898409 6.270638769586719 6.281796898408196 6.29273590657972 6.303444792206559 6.313895553277316 6.324089187658745 6.334015693090445 6.343666067179408 6.353033307394448 6.362098411060506 6.370872375352807 6.379348197290903 6.387526873732577 6.39539040136763 6.402950776711517 6.410201996098885 6.417143055676945 6.423787951398751 6.430128679016327 6.436166234073674 6.441903611899649 6.447341807600712 6.452503816053556 6.457369631897596 6.461952249527341 6.466262663084631 6.47030186645076 6.474082853238459 6.47759561678376 6.480851150137737 6.483872446058117 6.486648497000766 6.489190295111054 6.491509832215097 6.493608099810873 6.495495089059207 6.497171790774653 6.498668195416236 6.49996629307808 6.501084073479911 6.502034525957445 6.502816639452651 6.5034414025039 6.503918803235983
 4.31 5.945800491848019 5.946223604556419 5.948213177939313 5.951573211921137 5.956138706408361 5.961724661288778 5.968181076430669 5.975368951681843 5.983169286868542 5.991514081794218 6.000305336238192 6.009493049954168 6.019039222668633 6.028891854079121 6.03902194385235 6.049409491622231 6.060012496987749 6.070820959510715 6.081800878713391 6.092933254075984 6.104204085034012 6.115572370975547 6.127025111238325 6.13854130510672 6.150087951808612 6.1616540505121 6.17320560032211 6.184722600276856 6.196182049344191 6.207552946417811 6.218825290313345 6.229975079764314 6.240984313417959 6.251821989830942 6.262486107464922 6.272938664682002 6.283188659740041 6.293217090787857 6.302994955860281 6.312523252873095 6.321803979617847 6.330806133756528 6.339544712816126 6.347998714183055 6.356161135097459 6.364043972647383 6.371639223762823 6.378938885209645 6.385954953583383 6.392680425302907 6.399106296603963 6.405244563532599 6.411109221938446 6.416680267467893 6.421969695557122 6.426980501425033 6.431714680066026 6.436193226242677 6.440397134478275 6.444339399049245 6.448031013977444 6.451472973022333 6.454666269673021 6.457623897140206 6.46035484834796 6.462852115925434 6.465134692198399 6.467205569180701 6.469073738565568 6.470740191716819 6.472216919659939 6.473513913073035 6.474630162277686 6.475578657229653 6.476368387509493 6.47699934231304 6.47748251044178 6.4778278802931
 4.33 5.982718588967647 5.981458182957809 5.981399803705241 5.982549451136109 5.984830125159023 5.988145825664343 5.992393552523365 5.997463305587378 6.003245084686601 6.009668889628985 6.016656720198898 6.024148576155682 6.03208445723208 6.040434363132549 6.049158293531431 6.058215248071015 6.067564226359462 6.077192227968608 6.087050252431646 6.097124299240678 6.107382367844137 6.117784457644097 6.128316567993445 6.138936698192932 6.149623847488103 6.160345015066093 6.171079200052304 6.181793401506961 6.192466618421528 6.203067849715014 6.213586094230148 6.223980350729427 6.234249617891042 6.244353894304678 6.254283178467189 6.264027468778149 6.27356776353528 6.282895060929748 6.291989359041345 6.300841655833535 6.309444949148392 6.31780023670139 6.325888516076094 6.333711784718709 6.341264039932515 6.348544278872168 6.355557498537894 6.36229369576954 6.368746867240516 6.374938009451606 6.380850118724663 6.386494191196171 6.391864222810693 6.396980209314195 6.401815146247242 6.406401028938083 6.410729852495599 6.414812611802145 6.418642301506259 6.422228916015254 6.425574449487697 6.428680895825747 6.431569248667398 6.434230501378584 6.436675647045172 6.438916678464832 6.440943588138793 6.442777368263475 6.444419010722011 6.44587950707564 6.447148848554993 6.448258026051255 6.449198030107217 6.449978850908207 6.450610478272907 6.451093901644058 6.451449110079047 6.451666092240384
 4.35 6.016045773387114 6.013597876459895 6.011963580315761 6.011288884882561 6.011640790070985 6.012981295773892 6.015265401865508 6.018403108200514 6.02233141461299 6.026981320915264 6.032272826896617 6.038165932321869 6.044589636929855 6.051513940431759 6.058888842509344 6.066672342813044 6.074823440959945 6.083310136531639 6.092091429071949 6.101135318084545 6.110408803030422 6.119869883325276 6.129487558336728 6.139229827381461 6.1490536897222 6.158947144564594 6.168859191053969 6.17876882827195 6.188653055232972 6.198471870880666 6.208213274084119 6.21784826363401 6.227355838238635 6.2367149965198 6.245916737008593 6.254922058141039 6.263739958253624 6.272353435578712 6.280743488239825 6.288900114246807 6.296835311490872 6.304512077739523 6.311950410631354 6.319144307670726 6.326074766222327 6.332754783505609 6.339176356589106 6.345340482384625 6.351251157641324 6.356910378939665 6.362310142685252 6.367452445102536 6.372349282228421 6.377002649905726 6.381405543776549 6.385568959275499 6.389494891622813 6.393185335817351 6.396651286629478 6.399885738593824 6.402898686001927 6.405693122894752 6.408278043055109 6.41065643999993 6.412829306972452 6.41480663693427 6.416600422557275 6.418201656215483 6.419630329976737 6.420876435594312 6.421962964498383 6.422887907787394 6.423664256219314 6.424290000202767 6.424768129788064 6.425116634658112 6.425336504119217 6.425438727091773
 4.37 6.045238929227135 6.04202656855016 6.039273390444204 6.037217394838754 6.036004581646525 6.035694950762802 6.036281502064667 6.037732235410092 6.040004150636922 6.04304624756174 6.046797525978603 6.051207985657665 6.056236626343683 6.061822447754388 6.067934449578761 6.074511631475159 6.081531993069354 6.088934533952421 6.096676253678528 6.104735151762596 6.113050227677848 6.121598480853219 6.130328910670676 6.139198516462391 6.148185297507805 6.15723825303058 6.166335382195418 6.175445684104765 6.184537157795404 6.193569802234915 6.202532616318025 6.211395598862833 6.220137748606918 6.228740064203334 6.237182544216472 6.245446187117811 6.253530991281555 6.261419954980139 6.269093076379627 6.27656235353498 6.283799784385222 6.290817366748463 6.29759709831683 6.304150976651258 6.310460999176175 6.316540163174064 6.322370465779911 6.327974903975523 6.333344474583749 6.338473174262561 6.343360999499033 6.348022946603196 6.352459011701777 6.356662190731819 6.360634479434189 6.364387873346967 6.367924367798714 6.371244957901629 6.374351638544593 6.377255404386089 6.379949249847011 6.382443169103356 6.384739156078809 6.386838204437201 6.388761307574859 6.390498458612845 6.392052650389076 6.39344287545033 6.39467112604415 6.395728394110619 6.396633671274035 6.397387948834472 6.398003217759224 6.398488468674149 6.39883469185489 6.399050877217997 6.39916001431193 6.399150092307964
 4.39 6.070288943761454 6.066679145886351 6.063180119956322 6.060128865902446 6.057716383639408 6.056070673064859 6.055244734058653 6.055253566481968 6.056074170176309 6.0576935449624 6.060051690638947 6.06312560698129 6.066865293739948 6.071229750639024 6.076155977374519 6.081622973612501 6.087559738987188 6.093943273098888 6.100701575511828 6.107812645751882 6.115205483304159 6.122857087610488 6.13071545806678 6.138738594020285 6.146885494766706 6.155123159547228 6.163401587545402 6.17169977788394 6.179985729621359 6.188228441748544 6.196398913185165 6.204467142775998 6.212431129287117 6.220263871401971 6.227934367717355 6.235453616739243 6.242794616878534 6.249946366446651 6.256902863651045 6.263654106590577 6.270212093250778 6.276550821499002 6.282671289079454 6.288585493608116 6.294285432567535 6.299765103301522 6.305025503009708 6.310070628742015 6.314900477392977 6.319510045695985 6.323909330217375 6.32810232735044 6.332080033309299 6.335855444122669 6.339420555627512 6.342785363462574 6.345944863061812 6.348908049647695 6.35168691822441 6.35426446357094 6.356651680234036 6.358858562521074 6.3608881044928 6.362740299955965 6.364416142455845 6.365927625268654 6.36727474139384 6.368468483546274 6.369499844148329 6.370388815321847 6.371137388879996 6.371734556319023 6.372211308809889 6.372558637189805 6.372786531953653 6.372894983245306 6.37288398084883 6.372785514179597
 4.41 6.091480707317217 6.087721498196296 6.083803657809397 6.080080186089144 6.076783082952141 6.074106348298337 6.072132982010286 6.070934983952288 6.070528353969408 6.070902091886397 6.072031197506485 6.073905670610062 6.07648251095325 6.079719718266353 6.083576292252201 6.087990232584369 6.092928538905293 6.098339210824258 6.10416124791529 6.11036064971491 6.116866415719799 6.123646545384327 6.130649038117983 6.137821893282678 6.145134110189942 6.15254368809801 6.159999626208783 6.167480923664676 6.174947579545365 6.182378592864408 6.189732962565749 6.197012687520119 6.204176766521316 6.211207198282372 6.218103981431605 6.22484811450856 6.231431595959836 6.237836424134795 6.244064597281162 6.250107113540509 6.255956970943626 6.26162616740578 6.267096700721854 6.272371568561387 6.277452768463483 6.282343297831622 6.287036153928349 6.291532333869851 6.295844834620428 6.299956652986845 6.303879785612572 6.307615228971915 6.311157979364034 6.314517032906843 6.317686385530815 6.320687032972647 6.323490970768851 6.326130194249195 6.328585698530065 6.330869478507699 6.33298152885131 6.33492584399611 6.33670141813622 6.338320245217458 6.339782318930038 6.341080632701143 6.342243179687402 6.343253952767249 6.34412094453318 6.344846147283898 6.345450553016358 6.345913153417693 6.346264939857047 6.346497903377293 6.346610034686649 6.346622324150188 6.34652676178124 6.346341337232702
 4.43 6.109197113178903 6.105474518181323 6.101383895954985 6.097245246434023 6.093346569536903 6.089894865165816 6.087037133205942 6.084857373524614 6.083419585970367 6.082731770371869 6.082807926536753 6.083627054250322 6.085167153274153 6.087384223344583 6.09024626417109 6.093702275434551 6.097708256785399 6.10220220784166 6.10713212818689 6.112446017367976 6.118090874892859 6.124015700228115 6.130168492796438 6.136506251974016 6.142969977087779 6.149536667412555 6.156156322168095 6.162797940515999 6.169431521556529 6.176026064325306 6.182552567789898 6.189001030846295 6.195342452315274 6.201568830938655 6.207659165375435 6.213607454197827 6.219412695887174 6.225059888829757 6.230549031312495 6.235862121518525 6.24102315752268 6.246003137286854 6.250815058655249 6.255461919349524 6.259934716963824 6.264238448959693 6.2683731126609 6.272343705248125 6.276140223753557 6.279766665055369 6.283235025872093 6.286527302756877 6.289655492091636 6.292622590081095 6.295428592746718 6.298077495920536 6.300559295238858 6.302876986135875 6.305041563837161 6.307054023353062 6.30890635947197 6.310609566753508 6.312164639521585 6.313573571857363 6.314835357592101 6.315962990299909 6.316945463290376 6.317794769601116 6.318511901990186 6.319115852928405 6.319578614591587 6.319940178852636 6.320181537273561 6.320311681097389 6.320341601239949 6.32026128828159 6.320092732458758 6.31984392365551
 4.45 6.123916057495715 6.12034910142313 6.116240729245144 6.111911940897355 6.107637736300049 6.103653115357591 6.10013707795772 6.097189623970723 6.094915753248509 6.093350465623561 6.092518760907797 6.092428638891298 6.093046099340955 6.094368141998975 6.096331766581304 6.098903972775929 6.102023760241067 6.105656128603249 6.109730077455304 6.114192606354214 6.118991714818875 6.124066402327742 6.129374668316368 6.134854512174829 6.140464933245048 6.146175930817997 6.151934504130805 6.157703652363743 6.163470374637109 6.169196670007998 6.174871537466969 6.180456975934597 6.185953984257917 6.191333561206767 6.196597705470007 6.201737415651641 6.206745690266828 6.211623527737784 6.216353926389572 6.220938884445784 6.225390400024123 6.229692471131859 6.233847095661198 6.237867271384527 6.241743995949554 6.245471266874349 6.24906208154226 6.25250743719674 6.255811330936051 6.25897475970787 6.261990720303783 6.264872209353675 6.267619223320006 6.27021575849199 6.272672810979657 6.274992376707822 6.277166451409924 6.279206030621791 6.281102109675268 6.28285768369176 6.284481747575659 6.285968296007671 6.287326323438034 6.288536824079634 6.289632791901012 6.290592220619279 6.291428103692904 6.292140434314428 6.292739205403047 6.29321640959711 6.293581039246507 6.293834086404955 6.293985542822187 6.294037399936033 6.2939976488644 6.293858280397161 6.29362928498793 6.293309652745752
 4.47 6.136075439192253 6.132742146293986 6.128753055341996 6.124399166273315 6.119933479009994 6.115611993458518 6.111620709509115 6.108109627034949 6.105183745891209 6.102906065914097 6.101320586919698 6.100445308702749 6.100275231035307 6.100786353665296 6.101935676314962 6.103700198679205 6.106006920423821 6.108812841183625 6.112065960560471 6.115702278121161 6.11965179339526 6.123882505872785 6.128331415001804 6.132948520185916 6.13768182078163 6.142501316095643 6.147368005381994 6.152239887839126 6.157107962606842 6.161942228763142 6.166704685320964 6.171405331224811 6.176016165347281 6.180539186485483 6.184955393357342 6.189256784597811 6.193456358754968 6.197536114286005 6.201508049553114 6.205355162819267 6.209100452243892 6.212725915878436 6.216234551661827 6.21962835741583 6.2229113308403 6.226086469508315 6.22914377086123 6.232088232203593 6.234920850697989 6.237634623359744 6.240242547051559 6.242724618478013 6.245094834179969 6.247355190528885 6.249485683721003 6.251509309771447 6.253398064508215 6.255181943566059 6.256833942380274 6.258365056180373 6.259786279983658 6.261077608588704 6.262252036568716 6.263309558264804 6.264241167779143 6.265066858968039 6.265778625434889 6.26636646052304 6.266861357308545 6.267233308592828 6.267513306895231 6.267690344445482 6.267767413176043 6.267752504714374 6.267646610375091 6.267450721152025 6.267183827710188 6.266825920377633
 4.49 6.145869159882373 6.142816553870101 6.139033774630506 6.134768822102006 6.130267696208374 6.125772396858159 6.121488923944014 6.117579277341902 6.114163456910207 6.111326462488747 6.109142293897667 6.107614950936235 6.10677143338154 6.106575740987069 6.107004873481199 6.108015830565566 6.109574611913342 6.111598217167402 6.114054645938389 6.116869897802668 6.119993972300188 6.123374868932221 6.126950587159017 6.130680126397342 6.13451348601791 6.138428665342714 6.142368663642265 6.146320480132696 6.150257113972796 6.154158564260914 6.158005830031776 6.161790910253182 6.165494803822614 6.169130509563727 6.172678026222748 6.176142352464757 6.179514486869873 6.182806427929343 6.186011174041504 6.189132723507665 6.192172074527877 6.195133225196587 6.198009173498213 6.200800917302591 6.203512454360335 6.206145782298087 6.208694898613659 6.211160800671088 6.213546485695568 6.215853950768292 6.218065192821189 6.220183208631553 6.222218994816578 6.224155547827785 6.225993863945344 6.227734939272305 6.229381769728711 6.230915351045629 6.23235567875906 6.233695748203761 6.234926554506964 6.236048092581983 6.237061357121742 6.237978342592178 6.238779043225563 6.239485453013718 6.240085565701129 6.240582374777956 6.240975873472966 6.241276054746335 6.241483911282379 6.241589435482176 6.241603619456083 6.241535455016178 6.241385933668578 6.241145046605679 6.240833784698295 6.240451138487703
 4.51 6.153134123786071 6.150360227848075 6.146838790134328 6.142758810584604 6.138335289124346 6.133809225664119 6.12938862009893 6.12523147230747 6.121490782151236 6.118257549473565 6.115606774098554 6.113561455829886 6.112156594449542 6.111357189716434 6.111160241364902 6.111510749103144 6.112364712611512 6.11366013154073 6.115363005509995 6.117392334104986 6.119696116875758 6.122231353334545 6.124939042953461 6.127777185162084 6.130705779344958 6.133683824838981 6.136693320930687 6.139704266853439 6.142696661784512 6.145653504842069 6.148564795082045 6.151432531494926 6.154239713002418 6.156987338454029 6.159668406623534 6.162295916205346 6.164870865810788 6.167387253964256 6.169848079099284 6.172265339554505 6.174622033569518 6.176941159280646 6.17920571471659 6.181438697793991 6.183612106312886 6.185737937952062 6.187821190264311 6.189841860671581 6.191813946460029 6.193728444774977 6.195588352615755 6.197374666830462 6.199100384110604 6.200747500985657 6.202327013817508 6.203819918794811 6.205238211927235 6.206573889039616 6.207816945766011 6.208980377543649 6.210043179606787 6.211028346980465 6.211904874474162 6.212694756675358 6.213387987942992 6.21398656240083 6.214489473930726 6.214907716165793 6.215223282483478 6.215455165998535 6.215593359555905 6.215648855723503 6.215612646784897 6.215503724731916 6.215313081257135 6.215040707746288 6.214696595270574 6.214281734578874
 4.53 6.1575002376493 6.155012074464265 6.151780007434628 6.14793903650148 6.1436961615919 6.139254382618405 6.134827699478301 6.130577112052932 6.126662620206829 6.123176223786754 6.120200922620653 6.117789716516504 6.115936605261062 6.114656588618509 6.113924666329002 6.113686838107119 6.11392010364021 6.114549462586639 6.115533914573938 6.116810459196847 6.118327096015267 6.120033824552107 6.121887644291027 6.123849554674089 6.125879555099301 6.127937644918068 6.130024823432537 6.132101089892844 6.134158443494262 6.13618888337425 6.138193408609397 6.140154018212276 6.142074711128184 6.1439654862318 6.145830342323727 6.147651278126942 6.149462292283148 6.151235383349023 6.153003549792372 6.154749789988174 6.156486102214542 6.158206484648565 6.159923935362071 6.16162045231728 6.163309033362349 6.164972676226848 6.166623378517097 6.16825313771144 6.1698549511554 6.171430816056739 6.172961729480424 6.174461688343493 6.175910689409822 6.177311729284792 6.178655804409863 6.179943911057047 6.181158045323285 6.182310203124724 6.183389380190903 6.184398572058833 6.18532777406699 6.186168981349207 6.186932188828459 6.187617391210583 6.188206582977859 6.188720758382536 6.189148911440236 6.189483035923272 6.189732125353873 6.189898172997315 6.189990171854952 6.18998911465716 6.189913993856176 6.189757801618865 6.189528529819374 6.189226170031701 6.188852713522177 6.188416151241845
 4.55 6.158779410666599 6.15657600241699 6.153646334591734 6.150090407133201 6.14609321997006 6.141846773016734 6.137529066172767 6.133326099322087 6.129370872332175 6.125772385053134 6.122613637316656 6.119948628934904 6.117788359699277 6.116129829379094 6.114956037720174 6.114222984443312 6.11389666924267 6.113924091784053 6.114242251703108 6.114810148603404 6.115583782054428 6.116495151589484 6.117531256703478 6.118633096850626 6.119790671442051 6.120964979843289 6.122146021371687 6.123326795293714 6.124487300822176 6.125630537113321 6.126758503263852 6.12786219830785 6.12895562121359 6.130041770880263 6.131131646134595 6.132219245727384 6.13330856832992 6.134419612530317 6.135548376829756 6.136695859638612 6.137856059272502 6.139051973948223 6.140265601779598 6.141499940773231 6.142756988824152 6.144020743711375 6.145293203093357 6.146576364503362 6.147862225344725 6.14913278288602 6.150390034256133 6.151635976439243 6.1528426062697 6.15403192042681 6.155173915429526 6.15627158763104 6.157314933213285 6.158314948181333 6.15924462835771 6.160122969376602 6.160921966677983 6.161652615501631 6.162314910881062 6.162899847637369 6.163407420372957 6.163829623465201 6.164186451059995 6.164447897065216 6.164633955144098 6.164745618708505 6.16478388091212 6.164737734643533 6.164608172519253 6.16441518687661 6.164149769766579 6.16380991294651 6.163407607872769 6.162942845693288
 4.57 6.1571555544064 6.155211922791442 6.152582682069522 6.149335832184262 6.145647373065876 6.141661304630644 6.137562626780291 6.13351133940126 6.12963544236391 6.126057935521591 6.122837818709648 6.120039091744317 6.117664754421524 6.11572780651559 6.114203247777847 6.113056077935147 6.112233296688284 6.111710903710314 6.111426898644784 6.111328281103865 6.111384050666381 6.111544206875755 6.111787749237853 6.112075677218727 6.112396990242273 6.112724687687789 6.113048768887424 6.113371233123564 6.113694079626083 6.11399930756953 6.114309916070202 6.11462790418313 6.114966270898963 6.115318015140766 6.115695135760716 6.1161126315367 6.116580501168826 6.11708474327583 6.117646356391397 6.118269338960379 6.11893668933492 6.11967040577049 6.120454486421817 6.121289929338735 6.122170732461919 6.123088893618551 6.124046410517864 6.125026280746612 6.126029501764438 6.127049070899145 6.128075985341876 6.129093242142207 6.130100838203124 6.131100770275937 6.132065034955075 6.133004628672799 6.13390054769382 6.134753788109824 6.135556345833905 6.136307216594898 6.136999395931629 6.137631879187073 6.138185661502408 6.138682737810983 6.139102102832207 6.139454751065325 6.139721676783116 6.139922874025499 6.140048336593041 6.140099058040383 6.140065031669578 6.139966250523321 6.139793707378114 6.139556394737323 6.139245304824156 6.138860429574549 6.138421760629963 6.137909289330097
 4.59 6.152987582738954 6.1512827489872 6.148938962662431 6.146035223709484 6.142680532060083 6.139017887632313 6.135212290330022 6.131393740042108 6.127710236641724 6.124233779985393 6.121064369912015 6.118223006241792 6.11573468877506 6.113601417291012 6.111787191546354 6.110279011273833 6.109030876180706 6.10800178594709 6.107146740224231 6.106425738632674 6.10580778076034 6.105251866160513 6.104747994349729 6.104257164805573 6.103790376964382 6.103318630218855 6.102842923915569 6.102376257352404 6.101910629775867 6.101459040378332 6.101032488295181 6.100635972601849 6.100280492310787 6.099980046368313 6.09974663365139 6.099574252964297 6.099485903035212 6.099475582512701 6.099544289962109 6.09970502386187 6.099962782599712 6.100288564468774 6.100706367663631 6.101197190276222 6.101765030291693 6.102391885584137 6.103078753912252 6.103808632914896 6.104574520106563 6.105376412872745 6.106196308465237 6.107027203997307 6.107859096438809 6.108684982611187 6.109493859182392 6.110289722661703 6.11105056939447 6.111779395556748 6.112457197149849 6.113093969994809 6.11368070972675 6.114198411789162 6.114667071428099 6.115067683686267 6.115401243397041 6.115666745178383 6.115856183426672 6.115979552310447 6.116025845764054 6.116007057481219 6.115913180908517 6.115753209238761 6.115519135404305 6.115218952070252 6.114844651627587 6.114416226186208 6.113921667567881 6.113363967299114
 4.61 6.146598411766714 6.145118396648254 6.143056091424993 6.140482496042953 6.137494610435328 6.134198434521966 6.13073896820878 6.127245211387057 6.123807163932682 6.120532825705257 6.117484196547151 6.114673276282431 6.112141064715725 6.109862561630979 6.107830766790123 6.106011679931657 6.104371300769132 6.102876628989543 6.101495664251635 6.100186406184113 6.09893785438376 6.097711008413465 6.096495867800159 6.095283432032662 6.094083700559432 6.092870672786225 6.091664348073673 6.090477725734747 6.08930380503216 6.088164585175653 6.087082065319196 6.086051244558107 6.085094121926069 6.08422269639206 6.083451966857188 6.082773932151444 6.082211591030347 6.081758942171525 6.081427984171169 6.081201715540428 6.081093134701693 6.081095239984805 6.081210029623151 6.081410501749697 6.081708654392905 6.082086485472576 6.082536992795591 6.083051174051572 6.083621026808441 6.084229548507906 6.084866736460834 6.085534587842552 6.086204099688051 6.086887268887105 6.087555092179285 6.08820856614891 6.088837687219882 6.089445451650449 6.090000855527872 6.090524894763004 6.090999565084779 6.091413862034618 6.09177978096074 6.092076317012388 6.092315465133967 6.092486220059095 6.092589576304563 6.092626528164212 6.092596069702723 6.092489194749317 6.092315896891368 6.092077169467939 6.091772005563215 6.091401397999872 6.090954339332343 6.090461821840005 6.089894837520288 6.089271378081689
 4.63 6.138154959757154 6.136888783595435 6.135113985603788 6.132884565729394 6.130279523906874 6.127383860057792 6.124324574090079 6.121188665897347 6.118076135358139 6.115055982335065 6.112180206673866 6.109469808202379 6.106936786729413 6.104563142043539 6.10235587391179 6.10026798207826 6.098277466262635 6.096350326158612 6.094474561432244 6.092621171720183 6.090768156627847 6.088915515727486 6.087054248556158 6.085176354613627 6.083302833360161 6.081415684214242 6.079557906550185 6.077720499695679 6.075927462929217 6.074191795477462 6.072525496512497 6.070951565149009 6.069484000441373 6.068134801380637 6.066898966891438 6.065807495828817 6.064844386974938 6.064032639035736 6.063355250637459 6.06281422032313 6.062413546548914 6.062144227680408 6.061990261988818 6.06196364764708 6.062035382725862 6.062208465189494 6.062465892891807 6.062787663571879 6.063185774849697 6.063623224221729 6.064099009056403 6.064617126589511 6.065137573919507 6.065681348002738 6.066209445648563 6.066733863514404 6.067234598100703 6.067711645745792 6.068158002620669 6.068551664723699 6.068915627875223 6.069218887712073 6.069473439682014 6.069667279038089 6.06979340083288 6.069870799912694 6.069870470911644 6.069811408245656 6.069675606106399 6.06948205845511 6.069220759016351 6.068883701271675 6.06848887845321 6.068027283537154 6.067509909237198 6.066925747997849 6.06628479198769 6.06558703309254
 4.65 6.127785147077849 6.126739829761156 6.125249564571739 6.123371351457903 6.121164190355664 6.11869308118826 6.116056023865579 6.113331018283509 6.110577064323175 6.107854161850121 6.105192310713377 6.102613510744448 6.100119761756221 6.097694063541775 6.095321415873109 6.092996818499773 6.090678271147431 6.08836177351631 6.086027325279579 6.083652926081641 6.081259575536327 6.078826273225002 6.076367018694599 6.073880811455544 6.071400650979614 6.068918536697685 6.066467467997416 6.064070444220826 6.061738464661792 6.059486528563462 6.057336635115572 6.055301783451683 6.053405972646326 6.051652201712061 6.050052469596452 6.048610775178943 6.047330117267667 6.046212494596142 6.045260905819902 6.044469349513028 6.043828824164597 6.043332328175046 6.042982859852434 6.042751417408644 6.042640998955469 6.042642602500632 6.042728225943711 6.042900867071978 6.043130523556147 6.04342919294605 6.043767872666205 6.044138560011318 6.044521252141691 6.044927946078532 6.045329638699207 6.045726326732374 6.046099006753056 6.046449675177618 6.046767328258658 6.047052962079819 6.047287572550502 6.047471155400517 6.047614706174627 6.047688220227023 6.047702692715702 6.047667118596772 6.047553492618671 6.047390809316293 6.047150063005045 6.046850247774808 6.046482357483823 6.046047385752497 6.045554325957114 6.044993171223475 6.044374914420454 6.043698548153476 6.042965064757897 6.042174456292334
 4.67 6.115651896133797 6.11482445712639 6.113627749764638 6.112105773997945 6.110301529763687 6.108270016986729 6.106079235578875 6.103778185438221 6.101405866448419 6.098991278477864 6.09657542137879 6.094140294986284 6.091696899117202 6.089230233569018 6.086725298118568 6.084157092520723 6.081532616506968 6.078840869783896 6.076069852031615 6.073220562902076 6.070302002017307 6.067336168967564 6.064334063309394 6.06129768456362 6.05826903221323 6.055261105701184 6.052306904428139 6.049408427750084 6.046608674975885 6.043921645364757 6.041370338123637 6.03895675240448 6.036713887301461 6.034636741848105 6.032726315014313 6.031016605703321 6.029480612748555 6.028130334910426 6.026958770873001 6.025968919240633 6.025141778534469 6.024471347188899 6.023948623547899 6.023565605861302 6.023304292280983 6.023157680856952 6.023105769533369 6.023140556144467 6.023244038410405 6.023406213933011 6.02362008019147 6.023854634537902 6.024122874192875 6.024404796240816 6.024680397625358 6.024951675144585 6.025199625446204 6.025433245022623 6.025624530205964 6.025782477162969 6.025900081889844 6.025965340207002 6.025979247753738 6.025943799982812 6.025836992154955 6.025679819333282 6.025453276377645 6.025167357938876 6.024822058452972 6.024407372135183 6.023924292974033 6.023380814725239 6.022779930905577 6.022119634786646 6.021390919388557 6.020613777473548 6.019778201539517 6.018894183813475
 4.69 6.101891131306863 6.10128158965977 6.100383464619829 6.099215756137513 6.097830464151518 6.096243588588303 6.094494129361535 6.092620086371463 6.090631459504197 6.088538248630919 6.086350453606985 6.084060074270966 6.081660110443592 6.079134561926617 6.076479428501596 6.073689709928582 6.070763405944735 6.06769051626285 6.064498040569801 6.061198978524895 6.057801329758148 6.054329093868481 6.050822270421815 6.047293858949101 6.043775858944258 6.04030126986202 6.036893091115717 6.033584322074947 6.03038796206319 6.027337010355318 6.024434466175033 6.021713328692217 6.019187597020194 6.016848270212916 6.014710347262063 6.012774827094048 6.011046708566964 6.009515990467416 6.008186671507293 6.007040750320444 6.006070225459278 6.005268095391276 6.004614358495416 6.004113013058523 6.003725057271535 6.003460489225677 6.00330330690856 6.003223508200192 6.003212090868914 6.00326105256724 6.003360390827629 6.003492103058162 6.003647186538144 6.00380463841362 6.003967455692809 6.004124635241459 6.004257173778116 6.004376067869309 6.004452313924661 6.004494908191915 6.00448484675187 6.004432125513254 6.004328740207493 6.004173686383421 6.003946959401892 6.003669554430323 6.003331466437152 6.002932690186212 6.002463220231031 6.001934050909056 6.001344176335783 6.00069559039882 5.999976286751871 5.999207258808637 5.998378499736633 5.997490002450943 5.996552759607884 5.995564763598595
 4.71 6.086532778897266 6.086148153258772 6.085548634516973 6.084741222623385 6.083760917517994 6.082613719128805 6.081300627371304 6.079837642147838 6.07820676334692 6.076416990842437 6.074429324492795 6.07225676413996 6.069882309608438 6.067280960704155 6.064467717213264 6.061430578900873 6.05818754550967 6.054757616758499 6.051149792340824 6.047416071923125 6.043557455143207 6.039624941608432 6.03565153089386 6.031680222540317 6.027722016052373 6.023840910896242 6.0200489064976 6.016371002239318 6.012848197459117 6.009495491447135 6.006323883443411 6.003357372635302 6.000598958154796 5.998061639075761 5.995737414411097 5.99364928310982 5.991770244054058 5.990112296055953 5.98865843785451 5.987398668112333 5.9863269854123 5.985425388254146 5.984684875050972 5.984086444125658 5.983612093707221 5.983264821927055 5.983003626815128 5.982840506296066 5.982736458185175 5.982703480184376 5.982701569878057 5.982740724728846 5.982792942073303 5.982849219117531 5.98290855293271 5.98296394045054 5.982993378458618 5.982997863595721 5.98296939234702 5.982896961039209 5.982780565835552 5.982612202730853 5.98240086754635 5.982127555924522 5.981791263323823 5.981403985013334 5.980953716067341 5.980433451359824 5.979860185558882 5.979216913121065 5.978521628285645 5.977756325068788 5.976939997257674 5.976061638404516 5.975124241820518 5.974144800569753 5.973105307462959 5.972015755051263
 4.73 6.069485767067038 6.069326075692861 6.069021186720805 6.068582100103402 6.068003815781898 6.067282333685807 6.066388653732385 6.065301775826028 6.064011699857584 6.062468425703586 6.060654953225405 6.058563282268324 6.056158412660525 6.053454344212003 6.050448076713395 6.047157609934731 6.043601943624094 6.039801077506223 6.035805011281006 6.031653744621916 6.027371277174349 6.023018608553897 6.018637738344532 6.0142616660967 6.009933391325359 6.005685913507913 6.001572232082077 5.997605346443658 5.993809255944258 5.990204959888894 5.986826457533541 5.983666748082584 5.980748830686209 5.978054704437695 5.975617368370635 5.973409821456074 5.971433062599568 5.969680090638162 5.968141904337291 5.966812502387588 5.965671883401637 5.964703045910618 5.963895988360888 5.963233709110486 5.962706206425539 5.962286478476611 5.961973523334954 5.961729338968693 5.961564923238919 5.961451273895715 5.961378388574095 5.961327264789858 5.961298899935383 5.961284291275321 5.961252435942227 5.961215330932096 5.96114297309984 5.961055359154669 5.9609224856554 5.960755349005695 5.960544945449207 5.960280271064656 5.959962321760831 5.959580093271503 5.959145581150273 5.958647780765332 5.958097687294151 5.95747529571809 5.956799600816936 5.956061597163354 5.955252279117278 5.954399640820204 5.95347567618943 5.952500378912205 5.951472742439812 5.950392759981564 5.949262424498742 5.948079728698448
 4.75 6.050681025785389 6.050765286548551 6.050764050325802 6.05069031707067 6.050499086725623 6.05017935922165 6.049671134477731 6.048934412400262 6.047919192882365 6.046577475803153 6.044891261026892 6.042814548402093 6.040352337760524 6.037510628916148 6.034287421663973 6.030719715778827 6.026838511014056 6.022693807100141 6.018315603743238 6.013776900623633 6.009109697394129 6.004384993678339 5.999636789068918 5.994917083125702 5.99027987537377 5.985748165301437 5.981363952358152 5.977160235952339 5.973161015449132 5.969389290168056 5.965846059380616 5.962556322307807 5.959521078117552 5.956733325922057 5.954205064775087 5.951929293669166 5.949897011532693 5.94810121722699 5.946513909543257 5.945146087199462 5.943958748837145 5.942954893018142 5.942114518221242 5.941409622838751 5.940841205172985 5.940380263432691 5.940017795729378 5.939733800073574 5.939510274371013 5.939337216418732 5.9392056239011 5.939095494385763 5.938997825319515 5.93890361402409 5.938801857691882 5.938683553381573 5.938539698013702 5.938370288366147 5.938154321069533 5.937894792602557 5.937598699287251 5.937239037284151 5.936834802587403 5.936365991019787 5.935832598227668 5.935246619675864 5.934596050642451 5.933890886213483 5.933123121277635 5.932281750520787 5.931397768420508 5.930440169240492 5.929438947024899 5.928375095592635 5.927258608531552 5.926088479192577 5.924876700683766 5.92361126586429
 4.77 6.030322486775887 6.030648717176299 6.030959156202715 6.031236803809626 6.031430659940698 6.031469724528352 6.031301997493257 6.030860478743751 6.03005516817518 6.028849065669169 6.027205171092805 6.025099484297749 6.022516005119267 6.01947273337519 6.016007668864786 6.012140811367564 6.007942160641998 6.003441716424174 5.998721478426351 5.993824446335467 5.98882261981154 5.983756998486008 5.978713581959994 5.973712369802484 5.968818361548429 5.96406255669678 5.959480954708436 5.955113555004112 5.950964356962144 5.9470673599162 5.943422563152928 5.940044965909517 5.936945567371188 5.9341063666686 5.931540362875189 5.929229555004419 5.927175942006965 5.925350522767817 5.923755296103302 5.922361260758036 5.921170415401795 5.92014375862631 5.919282288941987 5.918567004774547 5.917968904461596 5.917478986249109 5.917088248287843 5.91676668862968 5.916505305223876 5.916285095913255 5.916105058430312 5.915947190393242 5.915791489301901 5.915637952533683 5.915477577339327 5.915290360838637 5.915075300016147 5.91482439171669 5.914537632640902 5.914215019340654 5.913825548214398 5.913391215502444 5.912901017282171 5.912355949463149 5.91174500778219 5.911080187798336 5.910349484887758 5.909563894238591 5.908714410845691 5.907800029505323 5.90682074480977 5.905797551141868 5.904710442669484 5.903569413339897 5.902383456874129 5.901143566761188 5.899850736252252 5.898522958354769
 4.79 6.008882083465394 6.00946730063917 6.010086436946862 6.010695492343905 6.011220466775132 6.011582360174363 6.011682172463908 6.011440903554003 6.01076155334216 6.009607121712457 6.00791260853473 6.005683013663714 6.002915336938083 5.999638578179439 5.995880737191207 5.991692813757461 5.987155807641675 5.982320718585396 5.977259546306845 5.972045290499437 5.966739950830229 5.961396526938291 5.956099018433002 5.950869424892269 5.945780745860675 5.940855980847541 5.936129129324925 5.931641190725537 5.92739616444058 5.923427049817517 5.919723846157765 5.916311552714302 5.913181168689216 5.910325693231163 5.907745125432759 5.905432464327889 5.903368708888952 5.901545858024017 5.899955910573915 5.898568865309247 5.897365720927323 5.896348476049027 5.895478129215596 5.89474467888534 5.894129123430273 5.893622461132673 5.893205690181578 5.892857808669187 5.892560814587205 5.892303705823103 5.892088480156306 5.891873135254302 5.891670668668696 5.891460077831153 5.891241360049311 5.890995512502582 5.8907215322379 5.890410416165392 5.890052161053973 5.889657763526861 5.889206220057034 5.8886975269626 5.888132680402101 5.887511676369741 5.886833510690536 5.886100179015413 5.885290676816201 5.884434999380585 5.883504141806965 5.882527098999249 5.881483865661587 5.880386436293005 5.879232805182002 5.878023966401048 5.876769913801028 5.875460641005605 5.874117141405528 5.872718408152843
 4.81 5.987040750934705 5.987853971663192 5.988749826828151 5.989655316385934 5.990458440282513 5.99105019845307 5.991333590821517 5.991179617299942 5.990512277787971 5.989285572172069 5.98744750032476 5.985002062103768 5.981959257351098 5.978368085892028 5.974277547534036 5.969759642065648 5.964875369255214 5.95969672884961 5.954316720572868 5.948807344124721 5.94323259917909 5.93765448538249 5.93213700235235 5.926732149675282 5.921492926905255 5.916443333561706 5.911625369127581 5.907061033047283 5.902764324724564 5.898746243520345 5.89502978875044 5.89159695968323 5.888459755537252 5.885609175478714 5.883037218618935 5.88073588401172 5.878686170650652 5.876880077466309 5.875286603323416 5.873908747017921 5.872707507273987 5.871681882740927 5.87081487199005 5.870075473511444 5.869444685710681 5.86891250690545 5.868470935322116 5.868088969092202 5.867756606248811 5.867464844722955 5.867194682339829 5.866945116814999 5.866686145750529 5.866419766631026 5.866143976819611 5.865839773553831 5.86549815394148 5.865128114956363 5.86470965343398 5.864243766067142 5.863719449401506 5.863148699831052 5.86251951359348 5.861832886765534 5.861078815258259 5.860278294812186 5.859410320992445 5.858474889183806 5.857492994585653 5.856443632206884 5.855337796860741 5.854185483159574 5.852966685509529 5.851701398105176 5.850389614924052 5.849031329721151 5.847627536023337 5.846187227123691
 4.83 5.965387425870797 5.966424666589361 5.96755426174274 5.968673211288182 5.969661515172767 5.970380173333009 5.970693185694385 5.970502552170784 5.969715272663895 5.968275347062514 5.966171775241781 5.963410557062343 5.96002169236945 5.956056180991966 5.951585022741321 5.946688217410384 5.941449764772262 5.935941664579028 5.930255916560379 5.924466520422214 5.918655475845151 5.912877782482959 5.907184439960926 5.901649447874147 5.896294805785753 5.891164513225048 5.88628056968559 5.881664974623193 5.87734072745385 5.873318827551603 5.869592274246313 5.866163066821382 5.863042204511392 5.860200686499668 5.857651511915775 5.855354679832947 5.853322189265424 5.851524039165743 5.849942228421937 5.848555755854671 5.847357620214302 5.84632682017787 5.845444354346016 5.844681221239824 5.8440264192976 5.843471946871565 5.842985802224495 5.842570983526271 5.842196488850369 5.841861316170274 5.841537463355822 5.841223928169472 5.840910708262508 5.840587801171168 5.840247204312696 5.83987591498134 5.839466930344253 5.839028247437352 5.838540863161087 5.838004774276137 5.837419977399056 5.836776468997828 5.836083245387357 5.8353233027249 5.834513637005408 5.833636244056817 5.832700119535253 5.831715258920185 5.830663657509494 5.829553310414481 5.828394212554803 5.827178358653334 5.825914743230982 5.8245933606014 5.823234204865669 5.821828269906876 5.820374549384658 5.818883036729651
 4.85 5.94440204652067 5.945602323327213 5.946892679166286 5.94813211399601 5.94917262776455 5.949865220409715 5.950064891858507 5.949666642026577 5.948596470817623 5.946813378122715 5.944313363819547 5.941127427771616 5.937304569827334 5.932907789819067 5.9280170875621 5.922726462853539 5.917126915471127 5.91130344517201 5.905327051691411 5.899291734741244 5.893271494008656 5.887318329154497 5.881505239811715 5.875855225583688 5.870420286042479 5.865234420727016 5.860309629141213 5.855686910752009 5.851350264987343 5.847329691234052 5.843617188835702 5.840205757090349 5.837094395248222 5.834267102509347 5.831723878021087 5.829444720875623 5.827421630107351 5.825625604690226 5.824035643535016 5.8226447454865 5.821441909320582 5.820387133741353 5.819472417378063 5.818676758782034 5.817990156423501 5.817393608688373 5.81685711387494 5.816390670190501 5.815953275747916 5.8155569285621 5.815169626546435 5.814793367509123 5.814417149149461 5.81402096905405 5.813603824692931 5.81315771341566 5.812681632447299 5.812165578884349 5.811600549690612 5.810994541692983 5.810328551577165 5.809613575883331 5.808848611001703 5.808023653168069 5.807139698459233 5.806195742788388 5.80520278190043 5.804149811367204 5.803037826582674 5.801866822758031 5.800646794916733 5.799377737889482 5.79805964630912 5.796692514605479 5.795287337000144 5.793833107501164 5.792339819897686 5.790809467754538
 4.87 5.924305552646675 5.92558588130992 5.92692501810873 5.928161963002081 5.92910071593919 5.929585276859138 5.929490645690408 5.928712822350373 5.92720080674469 5.924923598766649 5.921919198296433 5.91820960520032 5.913886819329809 5.909011840520678 5.903676668591978 5.897986303344943 5.892021744561846 5.885887992004776 5.879647045414347 5.873401904508344 5.867207568980282 5.861115038497918 5.855187312701677 5.849468391203014 5.843989273582703 5.838773959389065 5.833842448136116 5.82920873930165 5.824882832325256 5.820877726606257 5.81717442150159 5.813784916323598 5.810688210337786 5.807887302760466 5.805353192756366 5.803074879436152 5.801044361853884 5.799242639004409 5.797648709820676 5.796234573170985 5.794999227856171 5.793903672606709 5.792956906079763 5.792110926856149 5.791373733437252 5.790717324241847 5.790120697602874 5.789582851764131 5.789075784876902 5.788597494996517 5.788139980078843 5.787681237976707 5.787222266436245 5.786742063093192 5.786241625469097 5.785710950967473 5.78514803686987 5.7845458803319 5.783902478379172 5.78321782790317 5.782471925657063 5.781675768251452 5.780839352150032 5.77993067366521 5.778982728953638 5.777963514011689 5.77690302467086 5.775783256593114 5.774612205266152 5.773390865998619 5.772109233915241 5.770787303951908 5.769425070850672 5.768003529154699 5.766551673203143 5.765060497125958 5.763529994838651 5.761959160036957
 4.89 5.905031885483315 5.906299281450847 5.90755421907055 5.90860769830223 5.909263719096137 5.909358281392582 5.908777385121505 5.907442030201951 5.905328216541491 5.902438944035581 5.898813212566832 5.894525022004236 5.889635372202303 5.884246263000144 5.878463694220477 5.872368665668568 5.866075177131107 5.859648228375009 5.853188819146149 5.846760949168033 5.840417618140397 5.834232825737734 5.828237571607763 5.822474855369816 5.816977676613174 5.811757034895318 5.806835929740119 5.802214360635965 5.797916327033809 5.793930828345158 5.790259863939989 5.786885433144595 5.783806535239375 5.781016169456536 5.778483334977746 5.776209030931708 5.774174256391665 5.772349010372851 5.770732291829853 5.769287099653925 5.768001432670219 5.766865289634955 5.76585966923253 5.764963570072541 5.764147990686762 5.763421929526036 5.762745384957105 5.762129355259383 5.76154183862164 5.760973833138642 5.760425336807703 5.759875347525189 5.759313863082938 5.758740881164623 5.758157399342046 5.757531415071364 5.756873925689246 5.756184928408971 5.755444420316452 5.754671398366194 5.753835859377192 5.752959800028756 5.752031216856271 5.751050106246897 5.750017464435195 5.748943287498691 5.74780757135338 5.74661931174915 5.74538050426516 5.744099144305137 5.742766227092616 5.741392747666115 5.73997770087424 5.738511081370739 5.737013883609474 5.735486101839342 5.733916730099133 5.732317762212314
 4.91 5.886178987695436 5.887291466101524 5.888311224000436 5.888989261352791 5.889150578109845 5.888665174213115 5.887421049593955 5.885377204173045 5.882535637859825 5.878937350551861 5.874625342134137 5.86969261247829 5.864232161441771 5.858336988866938 5.852112094580092 5.845660478390434 5.839055140088962 5.832390079447298 5.825749296216452 5.819175790125516 5.812751560880289 5.806500608161842 5.800483931625007 5.79471353089681 5.789223405574825 5.784023555225473 5.779136979382244 5.774553677543858 5.770295649172362 5.766344893691147 5.762710410482917 5.759364198887576 5.756307258200056 5.753529587668074 5.751011186489826 5.748723053811615 5.746675188725407 5.74482859026632 5.743172257410063 5.741686189070282 5.740361384095856 5.739166841268132 5.738092559298076 5.73711853682337 5.73623477240544 5.735420264526416 5.73466501158603 5.733950011898441 5.733273263689004 5.73260576509096 5.731956514142069 5.73130550878118 5.730652746844723 5.72997722606315 5.729279944057298 5.728559898334691 5.727807086285783 5.727012505180124 5.726184152162467 5.725303024248812 5.724389118322384 5.723422431129541 5.722411959275619 5.721348699220719 5.720242647275426 5.719083799596453 5.717872152182244 5.716626700868485 5.715319441323575 5.713978369044023 5.712595479349778 5.7111697673795 5.709702228085772 5.708201856230242 5.706659646378704 5.705094592896121 5.703498689941576 5.701869931463178
 4.93 5.86695580333778 5.867773379010965 5.868345976254329 5.868467595029284 5.867957235288064 5.866702896973368 5.864646580017926 5.861779284344016 5.8581330098629 5.853761756474205 5.848759524065229 5.843198312510191 5.837184121669409 5.830829951388417 5.824220801497007 5.81744967180822 5.810609562117256 5.803766472200337 5.797001401813479 5.790359350691226 5.783890318545295 5.777639305063174 5.771637309906638 5.76590633271022 5.760468373079589 5.755324430589888 5.750497504783993 5.74598659517071 5.741793701222909 5.73789982237558 5.734304958023846 5.731001107520893 5.727977270175835 5.725225445251525 5.72271363196229 5.720433829471607 5.718366036889707 5.716499253271124 5.714813477612169 5.713288708848341 5.71190594585168 5.710653187428047 5.709511432314337 5.708459679175637 5.707497926602312 5.706595173107026 5.705752417121699 5.704937656994404 5.70416289098619 5.703395117267847 5.702635333916607 5.701883538912774 5.701118730136296 5.700341905363275 5.699541062262396 5.698717198391317 5.697859311192972 5.696967397991825 5.696042455990054 5.695073482263669 5.694060473758572 5.693013427286551 5.691912339521206 5.690766206993823 5.689577026089171 5.688352793041243 5.68707550392894 5.685753154671679 5.684397741024948 5.682997258575796 5.681553702738259 5.680087068748729 5.678576351661254 5.67703254634278 5.675464647468335 5.673864649516147 5.672230546762696 5.670584333277723
 4.95 5.84634127781583 5.84668296528631 5.846638420555786 5.846006643586441 5.844644634331468 5.842505392734711 5.839550918730252 5.835815212241924 5.831342273182767 5.826225101454421 5.82055869694644 5.814429059535568 5.807949189084918 5.801204085443119 5.794298748443378 5.787306177902478 5.780311373619726 5.773386335375826 5.766576062931684 5.759931556027162 5.753505814379757 5.747311837683217 5.741390625606097 5.735754177790247 5.730413493849245 5.725380573366743 5.720656415894779 5.716242020952 5.712128388021839 5.708325516550608 5.704804405945553 5.701564055572814 5.698587464755355 5.695862632770797 5.69336955884921 5.69109924217083 5.689041681863721 5.687155877001357 5.685441826600161 5.683879529616962 5.6824589849464 5.681149191418258 5.679940147794742 5.678820852767685 5.677771304955693 5.676791502901229 5.675849445067631 5.674947129836066 5.674072555502421 5.673204720274135 5.672354622266958 5.671492259501657 5.670625629900652 5.669745731284591 5.668841561368866 5.667913117760055 5.666959397952319 5.665972399323714 5.664949119132458 5.66389255451313 5.662789702472807 5.66165155988713 5.660469123496329 5.659251389901155 5.657987355558785 5.656689016778634 5.655345369718125 5.653966410378395 5.652552134599927 5.651103538058137 5.649609616258886 5.648101364533952 5.646547778036407 5.644969851735972 5.643367580414281 5.641750958660102 5.6401009808645 5.638436641215921
 4.97 5.823272357847917 5.822968171354723 5.822129502957608 5.820595352619515 5.818296720294566 5.815197605927729 5.8113330094544 5.806735930799934 5.801502369879106 5.795718326595518 5.789478800840929 5.782898792494542 5.776052301422205 5.769046327475567 5.761964870491161 5.75487093028943 5.747838506673687 5.740921599429011 5.73417220832108 5.727613333094951 5.721297973473755 5.715247129157354 5.709472799820919 5.703985985113448 5.69879868465623 5.693921898041229 5.68933562482942 5.685060864549061 5.68107961669389 5.677390880721275 5.673964656050285 5.670811942059717 5.667912738086044 5.665237043421302 5.662794857310931 5.660555178951524 5.658499007488547 5.656615342013964 5.654894181563829 5.653304525115786 5.651846371586535 5.650489719829213 5.649222568630727 5.648045916709016 5.646928762710249 5.645871105205978 5.644840942690204 5.643859273576395 5.642885096194448 5.641927408787565 5.640977209509098 5.640022496419302 5.639063267482056 5.638080520561491 5.637082253418582 5.636068463707661 5.635020148972882 5.633935306644614 5.632824934035776 5.631679028338114 5.630496586618412 5.629278605814639 5.628024082732054 5.626733014039218 5.625405396263978 5.624042225789366 5.622641498849454 5.621206211525134 5.619743359739855 5.618244939255285 5.616720945666916 5.615170374399622 5.613595220703135 5.611993479647488 5.610366146118372 5.60872421481246 5.607066680232645 5.605394536683247
 4.99 5.796800991428535 5.7957039449265 5.793955170804702 5.791454669026818 5.788176439547886 5.784154482313965 5.779426797261735 5.774068384318036 5.768185243399337 5.761874374411157 5.755210777247407 5.748321451789691 5.741260397906522 5.7341336154525 5.727005104267408 5.719938864175258 5.712988894983272 5.706187196480802 5.699597768438187 5.693222610605547 5.687113722711521 5.681263104461935 5.675701755538419 5.67043067559695 5.665460864266341 5.660773321146669 5.656390045807638 5.652289037786883 5.648472296588205 5.644930821679757 5.64164261249216 5.638598668416558 5.635789988802611 5.633204572956433 5.630823420138457 5.628626529561251 5.626602900387265 5.624741531726515 5.62301242263421 5.62142657210832 5.619940979087078 5.618546642446415 5.617242560997352 5.616018733483306 5.614843158577361 5.613716834879457 5.61261776091353 5.611556935124581 5.610512355875695 5.609474021444997 5.608431930022536 5.607395079707122 5.606343468503096 5.605276094317036 5.604193954954413 5.603085048116178 5.601949371395285 5.600787922273168 5.599599698116142 5.598373696171755 5.597121913565076 5.595831347294919 5.594514994230018 5.593160851105129 5.591778914517085 5.590360180920778 5.588913646625099 5.587440307788802 5.58592916041632 5.584401200353515 5.582846423283376 5.581274824721654 5.57967540001244 5.578060144323685 5.57641905264266 5.574771119771362 5.57311634032186 5.571446708711585
 5.01 5.766091127792823 5.764146234959366 5.761462372698112 5.75801254097346 5.753842739741336 5.748998968948868 5.743559228533992 5.737609518424993 5.731248838539996 5.724582188786391 5.717676569060189 5.710638979245337 5.703544419212955 5.696447888820519 5.689413387910985 5.682494916311851 5.675735473834155 5.66916906027142 5.662828675398532 5.656724318970561 5.650888990721516 5.645324690363051 5.640041417583097 5.635041172044443 5.630323953383252 5.625891761207522 5.621733595095474 5.617850454593898 5.614231339216421 5.610859248441726 5.607731181711709 5.604838138429566 5.602151117957834 5.599668119616367 5.597369142680241 5.595235186377614 5.593263249887517 5.591435332337588 5.589740432801742 5.588146550297789 5.586653683784979 5.5852528321615 5.583920994261911 5.582658168854509 5.581434354638647 5.580258550241981 5.579110754217665 5.577978965041491 5.576864181108946 5.57575440073224 5.574650622137254 5.573540843460431 5.572416062745616 5.57127427794083 5.57011648689498 5.568930687354525 5.567728876960064 5.566499053242882 5.565241213621422 5.56395635539771 5.562632475753715 5.56129157174765 5.559921640310218 5.558513678240797 5.557086682203567 5.555621648723578 5.554138574182761 5.552637454815882 5.551097286706435 5.54955006578248 5.547973787812423 5.546380448400737 5.54477804298363 5.543159566824647 5.541523015010228 5.539878382445199 5.538227663848209 5.536569853747115
 5.03 5.730488717382172 5.727729991623885 5.724209058460203 5.719969917856225 5.715088569768745 5.709624014145938 5.70368325092696 5.697366280041514 5.690740101409337 5.683920714939646 5.676977120530504 5.669973318068147 5.662996307426235 5.656081088465057 5.649280661030666 5.64263002495396 5.636182180049707 5.6299401261155 5.623934862930666 5.618179390255104 5.612685707828073 5.607463815366907 5.602504712565698 5.597820399093883 5.593410874594802 5.589266138684181 5.585377190948563 5.581744030943675 5.578347658192733 5.575186072184707 5.572240272372493 5.569501258171063 5.566956028955524 5.564596584059141 5.562400922771288 5.560360044335344 5.558462947946532 5.556677632749691 5.555016097837001 5.553455342245639 5.551975364955381 5.550566164886143 5.549225740895464 5.547935091775931 5.546682216252544 5.54546711298002 5.544278780540049 5.543097217438469 5.541930422102413 5.540768392877369 5.539602128024197 5.538428625716087 5.537248884035454 5.536041900970776 5.534827674413374 5.533586202154137 5.532315481880181 5.531037511171463 5.529720287497319 5.528384808212969 5.527019070555931 5.525625071642414 5.524211808463625 5.522779277882035 5.52130747662758 5.519826401293804 5.518316048333954 5.516786414057009 5.515237494623656 5.513679286042207 5.512101784164468 5.510505984681534 5.508900883119551 5.507287474835402 5.505665755012348 5.504045718655613 5.502407360587906 5.500781675444899
 5.05 5.689579711810919 5.68619716626998 5.682058179100934 5.677279750269562 5.671938879733514 5.666136567441975 5.659969813335301 5.653517617344573 5.646878979391108 5.640120899385904 5.633320377229029 5.626544412808951 5.619837006001814 5.613244156670651 5.606799864664539 5.600537129817699 5.594479951948537 5.588649330858623 5.583059266331619 5.57770975813214 5.572612806004566 5.567779409671789 5.563200568833905 5.558867283166848 5.554799552320962 5.550967375919526 5.5473717535572 5.544001684798441 5.540858169175833 5.537921206188381 5.535179795299732 5.532624935936347 5.530244627485612 5.528028869293886 5.525947660664503 5.524011000855706 5.522186889078525 5.520476324494599 5.518867306213939 5.517339833292635 5.515881904730502 5.514495519468674 5.513146676387128 5.51185737430217 5.51058461196384 5.509349388053284 5.508130701180042 5.506916549879307 5.505707932609099 5.504503847747403 5.503293293589239 5.502075268343673 5.500840770130782 5.499597796978549 5.498327346819707 5.497047417488528 5.495739006717552 5.494401112134259 5.493053731257682 5.491675861494972 5.490279500137898 5.488861644359294 5.487414291209448 5.485947437612433 5.484469080362393 5.482961216119755 5.481442841407401 5.479914952606774 5.478365545953936 5.476797617535563 5.47522816328489 5.473650178977602 5.472061660227659 5.470463602483085 5.468877001021685 5.467280850946711 5.465685147182489 5.464090884469964
 5.07 5.643343063834081 5.639623711394488 5.635207686785195 5.630211989972655 5.624735620915343 5.61889757956344 5.612767865858471 5.606445479732863 5.600008421109475 5.593524689901045 5.587061286009596 5.58065420932578 5.574358459728164 5.568210037082461 5.562230941240703 5.556436172040352 5.55085772930337 5.545498612835209 5.540379822423763 5.535483357838256 5.530840218828068 5.526422405121513 5.522247916424558 5.518300752419474 5.514587912763452 5.511092397087138 5.507813204993128 5.504739336054397 5.501862789812679 5.49916156577678 5.496636663420842 5.494277082182549 5.492071821461273 5.490001880616166 5.488056258964191 5.486233955778105 5.484514970284375 5.482877301661043 5.481331949035537 5.479856911482412 5.478432188021055 5.477066777613317 5.475739679161088 5.474450891503833 5.47317841341605 5.471932243604683 5.470692380706483 5.469466823285296 5.468234569829311 5.466996618748245 5.465761968370475 5.464509616940103 5.463238562613983 5.461958803458673 5.46066033744735 5.459342162456651 5.45800427626347 5.456646676541695 5.455258360858891 5.453859326672926 5.452439571328538 5.451008092053862 5.449546885956876 5.448073950021817 5.446579281105524 5.44508387593374 5.443557731097347 5.442029843048553 5.440491208097026 5.438951822405966 5.437400681988129 5.435839782701801 5.434287120246702 5.432725690159854 5.431172487811388 5.429610508400291 5.428067746950114 5.42652519830461
 5.09 5.592273727316113 5.588567580609745 5.584214534801171 5.579334589857498 5.574043745738012 5.568445002393865 5.56261535976772 5.556655817793325 5.550623376395038 5.544587035487298 5.538592794974043 5.532696654748052 5.52693461469026 5.521310674668998 5.51587783453918 5.510619094141441 5.505579453301208 5.500737911827729 5.496118469513029 5.491722126130834 5.487538881435405 5.483569735160356 5.47981668701738 5.476277736694947 5.472935883856926 5.469789128141161 5.466829469157998 5.464054906488732 5.46144643968403 5.459004068262273 5.456706791707853 5.454553609469412 5.452526520958029 5.450612525545347 5.448812622561642 5.447115811293846 5.445491090983501 5.44395746082467 5.442475919961786 5.441063467487443 5.439691102440139 5.438357823801955 5.437061630496188 5.435782521384915 5.434529495266522 5.433282550873152 5.43204068686812 5.430801901843265 5.429557194316234 5.428304562727739 5.427045005438727 5.425776520727523 5.424489106786893 5.423181761721074 5.421865483542736 5.420528270169893 5.419170119422755 5.417791029020535 5.416400996578192 5.414990019603124 5.413557095491809 5.41212222152638 5.410664394871161 5.409185612569146 5.407704871538404 5.406212168568466 5.404706500316625 5.4031998633042 5.401690253912743 5.400169668380191 5.398656102796966 5.39713255310202 5.395616015078829 5.394109484351337 5.392600956379841 5.391102426456825 5.389611889702747 5.388132341061771
 5.11 5.537297657200628 5.533912728613139 5.529934677529678 5.525459503917993 5.520609207738156 5.515480788942271 5.510164247474112 5.504730583268713 5.499255796251902 5.493787886339783 5.488394853438152 5.483100697441873 5.477931418234196 5.472911015686003 5.468063489655028 5.463390839985 5.458916066504735 5.454620169027186 5.450526147348416 5.446635001246542 5.442936730480599 5.439422334789371 5.436103813890151 5.432959167477455 5.430000395221679 5.427206496767703 5.424568471733431 5.422095319708292 5.419767040251677 5.417574632891316 5.415507097121612 5.413553432401914 5.411713638154732 5.40996671376391 5.408313658572728 5.406741471881959 5.405232152947871 5.403793700980176 5.402395115139916 5.4010453945373 5.399735538229494 5.398442545218342 5.39718741444804 5.395938144802761 5.394694735104213 5.393466184109156 5.392231490506853 5.390989652916474 5.38974066988445 5.388493539881755 5.387228261301157 5.385943832454398 5.384648251569327 5.383333516786978 5.382007626158597 5.380661577642606 5.379303369101528 5.377922998298843 5.376530462895801 5.37511576044818 5.373698888402981 5.372259844095091 5.370816624743864 5.369361227449676 5.367893649190409 5.366431886817893 5.364957937054286 5.363480796488409 5.362001461572026 5.36052892861607 5.359053193786817 5.357586253102012 5.356126102426938 5.354663737470433 5.353230153780864 5.351794346742036 5.350377311569061 5.348979043304172
 5.13 5.479579809481058 5.476744111157621 5.473349070414475 5.46948068721999 5.465238961535015 5.460742893312576 5.456062482497537 5.451274729026188 5.446457632825792 5.441660193814075 5.436917411898653 5.432275286976428 5.427747818932904 5.423370007641463 5.41913485296259 5.415064354743035 5.411151512814927 5.407418326994835 5.403855797082766 5.400464922861129 5.397236704093622 5.394181140524077 5.391280231875259 5.388542977847589 5.385950378117839 5.383501432337756 5.381198140132637 5.37901850109985 5.376953514807306 5.375012180791871 5.373174498557725 5.371430467574674 5.369770087276398 5.368201357058655 5.366694276277426 5.365249844247008 5.363855060238053 5.362510923475555 5.361205433136781 5.35992958834915 5.358671388188058 5.357439831674654 5.356214917773552 5.355004645390502 5.35379001337 5.352579020492845 5.351361665473648 5.350135946958283 5.348902863521284 5.347650413663196 5.346388595807863 5.345116408299673 5.343814849400739 5.342510917288045 5.34118561005051 5.339848925686035 5.338489862098468 5.337117417094531 5.335732588380693 5.334344373559984 5.332933770128764 5.331518775473443 5.330100386867132 5.328667601466259 5.327241416307131 5.325801828302429 5.324368834237674 5.322941430767624 5.321510614412626 5.320086381554915 5.318668728434864 5.317267651147183 5.315864145637063 5.314487207696271 5.313117832959202 5.311765016898862 5.310430754822824 5.309114041869114
 5.15 5.420353141172234 5.418162685023115 5.415427669933467 5.412254095872266 5.408710962801116 5.404916270673952 5.400939019436695 5.396867209026865 5.392757839373125 5.388648910394787 5.384605422001249 5.380633374091397 5.376765766552939 5.373017599261702 5.369400872080854 5.3659295848601 5.362594737434804 5.359397329625065 5.356350361234751 5.353454832050456 5.350689741840432 5.348067090353449 5.345586877317609 5.34323010243911 5.340996765400949 5.338885865861582 5.336888403453525 5.334993377781904 5.333192788422954 5.331493634922464 5.329867916794166 5.328324633518082 5.326853784538799 5.325443369263719 5.32407438706123 5.322765837258838 5.321486719141246 5.32024703194838 5.319025774873355 5.3178219470604 5.316634547602725 5.315464575540332 5.314289029857784 5.31311890948191 5.311942213279464 5.310748940054733 5.309558088547086 5.308358657428483 5.307139645300917 5.305902050693814 5.30465287206138 5.303384107779893 5.302103756144942 5.300810815368619 5.299496283576659 5.298168158805522 5.296837438999427 5.295483122007338 5.294125205579899 5.2927526873663 5.291366564911121 5.289986835651103 5.28860149691187 5.28721254590461 5.285818979722701 5.284429795338274 5.283046989598747 5.28166955922329 5.280307500799249 5.278941810778516 5.277591485473847 5.27625652105514 5.274938913545649 5.273636658818154 5.272350752591089 5.271092190424604 5.269849967716595 5.268626079698672
 5.17 5.360732610282829 5.359151407988825 5.35708243357082 5.354579686998389 5.35175116823387 5.348664877232082 5.345398813939986 5.3420399782963 5.338636370231058 5.335232989665116 5.331864836509616 5.328567910665382 5.325346212022278 5.322223740458513 5.319201495839883 5.316293478018978 5.313510686834318 5.31083412210946 5.308286783652031 5.305848671252725 5.303530784684241 5.301324123700168 5.299227688033829 5.297232477397061 5.295339491478942 5.293547729944487 5.291838192433262 5.290210878557973 5.288664787902988 5.287189920022811 5.285786274440508 5.284433850646078 5.283132648094773 5.281871666205361 5.280649904358356 5.279458361894168 5.278294038111229 5.277148932264049 5.276021043561229 5.274900371163421 5.273774914181238 5.272664671673104 5.271539642643067 5.270407826038551 5.269269220748056 5.268122825598813 5.266957639354387 5.265773660712215 5.264579888301121 5.263365320678748 5.262139956328961 5.260892793659196 5.259632830997744 5.258361066591006 5.257065498600675 5.255767125100885 5.254453944075299 5.253126953414153 5.25179515091124 5.250459534260857 5.249118101054687 5.247771848778647 5.246429774809664 5.245093876412429 5.24375115073607 5.242423594810807 5.241101205544527 5.23978297971933 5.238479913988018 5.237192004870539 5.235928248750366 5.234670641870854 5.233438180331522 5.232220860084302 5.231029676929732 5.229863626513102 5.228724704320552 5.227611905675122
 5.19 5.301606175788657 5.300537238806375 5.299047319789921 5.29716941870945 5.29498053552802 5.292557670201315 5.289977822677312 5.287306992895896 5.284573180788443 5.281839386277321 5.279122609275369 5.276456849685307 5.273845107399111 5.27130138229731 5.268846674248271 5.266485983107401 5.264198308716309 5.262016650901922 5.259921009475547 5.25792438423188 5.256014774947966 5.254185181382105 5.252454603272719 5.250793040337152 5.24921149227043 5.247710958743969 5.246270439404229 5.244899933871318 5.243589441737552 5.242318962565952 5.241108495888702 5.239928041205553 5.238786597982168 5.23767416564843 5.236590743596694 5.235515331179983 5.23445692771014 5.233406532455925 5.232361144641071 5.231312763442276 5.230258387987154 5.229199017352129 5.228132650560291 5.227039286579182 5.225947924318554 5.224828562628054 5.223699200294882 5.222549836041377 5.221379468522572 5.22019909632368 5.218995717957551 5.217780331862057 5.216540936397446 5.215289529843636 5.214033110397457 5.212762676169854 5.211477225183027 5.210187755367537 5.20889226455934 5.207600750496801 5.20630421081763 5.205001643055787 5.203713044638333 5.202429412882226 5.201148744991078 5.199882038051853 5.198629289031526 5.197380494773687 5.196155651995093 5.19495475728218 5.193768807087527 5.192596797726257 5.191459725372408 5.190347586055247 5.189250375655535 5.18819808990175 5.187161724366256 5.186161274461426
 5.21 5.243660797606783 5.242975137173786 5.24193528800716 5.24058425007763 5.238957023348957 5.237130607777668 5.235160003312728 5.233101209895174 5.230999227457683 5.228870055924105 5.226756695208937 5.224664145216755 5.222615405841588 5.220613476966244 5.218670358461597 5.216788050185805 5.214977551983496 5.213231863684896 5.211550985104901 5.209945916042119 5.208396656277841 5.206925205574974 5.205510563676918 5.204154730306402 5.202866705164261 5.201616487928169 5.200425078251318 5.199282475761054 5.198168680057454 5.197102690711865 5.19605550726538 5.195036129227277 5.194045556073394 5.193061787244478 5.19209582214445 5.191126660138656 5.190164300552047 5.18919674266731 5.18823498572296 5.187248028911373 5.186254871376779 5.185255512213191 5.184227950462301 5.183192185111317 5.182128215090748 5.181054039272151 5.179960656465822 5.178836065418428 5.177699264810615 5.176541253254537 5.175369029291363 5.17418459138871 5.172976937938051 5.171754067252055 5.170526977561885 5.169294667014459 5.16804613366963 5.166802375497363 5.165553390374818 5.164297176083417 5.163054730305847 5.161806050623015 5.160570134510968 5.159346979337738 5.158138582360174 5.156931940720695 5.155759051444011 5.154589911433794 5.153443517469297 5.152329866201931 5.151230954151794 5.150165777704144 5.149124333105834 5.148106616461701 5.147123623730898 5.146175350723189 5.145260793095194 5.144382946346585
 5.23 5.187331436570422 5.186919063710238 5.186229298566529 5.185275141110576 5.184121591306829 5.182801649112638 5.18136231447794 5.179845587344886 5.178278467647434 5.176693955310876 5.175106050251335 5.173528752375194 5.171974061578495 5.170443977746269 5.16896250075184 5.167510630456056 5.166109366706496 5.164749709336603 5.163433658164791 5.162171212993485 5.160953373608127 5.159780139776121 5.158653511245738 5.157562487744968 5.15651706898032 5.155498254635586 5.154517044370537 5.15357143781959 5.15264343459041 5.151733034262477 5.150838236385591 5.149961040478339 5.149089446026507 5.148225452481451 5.147356059258401 5.146493265734745 5.14561507124824 5.144721475095184 5.143822476528539 5.142897074756004 5.141964268938042 5.141003058185857 5.140024441559321 5.139026418064855 5.13799898665326 5.1369601462175 5.135890895590437 5.134800233542522 5.133696158779424 5.132570669939627 5.131420765591971 5.130266444233147 5.129087704285136 5.127904544092616 5.126714961920306 5.125509955950267 5.124309524279158 5.123101664915446 5.121897375776559 5.120695654685996 5.119507499370395 5.118321907456549 5.117148876468365 5.115987403823798 5.114839486831717 5.113714122688732 5.112610308475976 5.111530041155838 5.110471317568645 5.109446134429303 5.108444488323893 5.107474375706211 5.106528792894272 5.105625736066762 5.104757201259443 5.103922184361518 5.103120681111945 5.102364687095706
 5.25 5.132889054404608 5.132648979931596 5.132209312714968 5.131572052726545 5.130790199931449 5.129886754287837 5.12888671574659 5.127833084250956 5.126729859736139 5.125600042128845 5.124457631346779 5.123324627298097 5.122184029880804 5.121066838982107 5.119967054477721 5.118884676231127 5.117831704092784 5.116809137899283 5.11580797747247 5.114838222618507 5.11389087312689 5.11297692876942 5.112086389299126 5.111219254449138 5.110377523931516 5.109560197436025 5.108757274628871 5.107969755151378 5.107197638618628 5.106430924618051 5.105658612707955 5.104902702416024 5.104131193237769 5.10336408463491 5.102582376033735 5.101784066823399 5.100980156354174 5.100150643935659 5.099302528834937 5.098427810274679 5.097534487431219 5.096622559432558 5.095681025356336 5.094709884227752 5.093718135017439 5.09270477663928 5.091669807948199 5.09060222773788 5.089521034738456 5.088426227614141 5.087307804960822 5.086173765303599 5.085034107094273 5.083878828708804 5.082727928444702 5.081560404518382 5.080395255062472 5.079243478123066 5.078084071656947 5.076937033528738 5.075792361508033 5.074669053266464 5.073558106374724 5.072458518299549 5.071391286400654 5.070345407927611 5.069321880016698 5.068319699687687 5.067349863840595 5.066412369252387 5.065516212573629 5.064643390325103 5.063812898894372 5.063014734532296 5.062259893349514 5.061538371312865 5.060860164241781 5.060226267804618
 5.27 5.080432613702583 5.080302848226689 5.08004129257848 5.079647946730309 5.079156810647954 5.078587884290362 5.077946167609338 5.077263660549198 5.076532363046366 5.075786275028928 5.075017396416142 5.074237727117891 5.0734492670341 5.0726650160541 5.07188597405595 5.071112140905697 5.070346516456618 5.069589100548383 5.068841893006191 5.068113893639854 5.067396102242833 5.066689518591225 5.065995142442712 5.065312973535447 5.064642011586912 5.063975256292717 5.063320707325349 5.062660364332891 5.062002226937672 5.061349294734887 5.060688567291164 5.060012044143084 5.059329724795654 5.058630608720729 5.057914695355403 5.05718098410033 5.056431474318019 5.055643165331069 5.054837056420361 5.054011146823205 5.053147435731442 5.052263922289494 5.051349605592367 5.050404484683614 5.049437558553248 5.048448826135606 5.047426286307168 5.046390937884331 5.045331779621137 5.044258810206949 5.04317002826409 5.042065432345426 5.040945020931908 5.039827792430069 5.038703745169469 5.037582877400102 5.036454187289749 5.035337672921288 5.034232332289961 5.033129163300591 5.032047163764755 5.030987331397913 5.029937663816485 5.02891015853489 5.027912812962536 5.026937624400765 5.025992590039751 5.025079706955356 5.02420697210594 5.023366382329121 5.022557934338498 5.021790624720326 5.021065449930146 5.020382406289362 5.019741489981797 5.019143697050176 5.018589023392586 5.018076464758881
 5.29 5.029945077902919 5.029893631834285 5.029767201138948 5.02955678578978 5.029302385753203 5.028987000988932 5.028629631449678 5.0282352770808 5.027803937819916 5.027348613596461 5.026880304331206 5.026382009935727 5.025873730311825 5.02535946535091 5.024828214933322 5.02429197892763 5.023751757189858 5.023218549562684 5.022672355874589 5.022134175938952 5.021585009553106 5.021044856497352 5.020504716533916 5.019965589405865 5.019425474835979 5.01887737252558 5.0183302821533 5.01777520337382 5.017211135816559 5.016640079084303 5.016050032751812 5.015442996364358 5.014817969436235 5.014174951449208 5.013513941850928 5.012814940053293 5.012096945430772 5.011349957318669 5.010573975011355 5.00976899776045 5.008932024772955 5.008066055209336 5.00716808818158 5.00624812275118 5.005295157927095 5.004320192663649 5.003311225858397 5.002297256349938 5.001249282915684 5.000196304269584 4.999127319059797 4.998051325866332 4.996959323198636 4.995869309493124 4.994782283110689 4.993687242334143 4.992604185365631 4.991532110323987 4.990472015242047 4.98942189806393 4.988392756642251 4.987384588735312 4.986397392004228 4.985440164010033 4.984512902210708 4.983616603958199 4.982751266495364 4.981926886952896 4.981142462346179 4.980388989572125 4.979686465405948 4.979014886497901 4.978395249369971 4.977827550412528 4.977300785880925 4.976815951892071 4.976384044420938 4.976005059297043
 5.31 4.981345411267307 4.981359294820772 4.981327002211656 4.981274533413342 4.981184888392877 4.981077067110728 4.980933069520491 4.980761895568546 4.980567545193677 4.980339018326639 4.980088314889683 4.979807434796037 4.979507377949338 4.979189144243025 4.978853733559677 4.978502145770316 4.97813438073366 4.977762438295326 4.977366318286999 4.976966020525547 4.976553544812095 4.976137890931046 4.97571005864907 4.975271047714036 4.97483085785391 4.974370488775591 4.973898940163719 4.973417211679431 4.972916302959066 4.972395213612842 4.97186494322346 4.971305491344697 4.970716857499918 4.970109041180575 4.969472041844645 4.968805858915016 4.968099491777847 4.967372939780864 4.966616202231628 4.965818278395742 4.964999167495026 4.96413886870564 4.963256381156163 4.962340703925627 4.961401836041512 4.960428776477683 4.959441524152298 4.958430077925659 4.957402436598023 4.956368598907369 4.955308563527122 4.954251329063825 4.953185894054773 4.9521232569656 4.951062416187826 4.950003370036349 4.948955116746905 4.947927654473478 4.946909981285658 4.945903095165973 4.944926994007162 4.943980675609403 4.943054137677513 4.942167377818084 4.941311393536591 4.940484182234445 4.939707741206011 4.938961067635577 4.938264158594281 4.937608011036996 4.936991621799169 4.936436987593619 4.935922105007291 4.93544897049797 4.935036580390945 4.93467493087564 4.93436601800219 4.934108837677991
 5.33 4.934495578859019 4.9345648020585 4.934641660423488 4.934695153927857 4.934756282539269 4.934783046218929 4.934806444921295 4.934795478593746 4.934763147176207 4.934707450600721 4.934611388790987 4.934493961661849 4.934348169118739 4.93417301105708 4.933979487361636 4.933758597905833 4.933511342551017 4.933247721145682 4.932967733524648 4.932663379508193 4.93234465890114 4.932010571491912 4.931664117051522 4.931293295332535 4.930910106067981 4.930514548970216 4.930096623729754 4.92965733001404 4.929197667466187 4.928715635703669 4.928203234316957 4.927670462868136 4.927107320889448 4.926512807881814 4.925888923313301 4.925233666617544 4.924547037192131 4.923820034396933 4.923061657552404 4.922270905937821 4.921447778789493 4.920592275298918 4.919714394610899 4.918802135821617 4.917855497976658 4.916895480068989 4.915909081036912 4.914907299761947 4.913889135066688 4.912854585712608 4.911822650397829 4.910773327754835 4.909734616348151 4.908688514671976 4.907654021147772 4.906629134121808 4.90561485186266 4.904621172558674 4.903647094315375 4.902693615152847 4.901768733003047 4.900873445707104 4.900008751012552 4.899181646570532 4.898395129932944 4.897647198549565 4.896939849765114 4.896281080816281 4.89566188882871 4.895102270813939 4.894583223666306 4.894122744159799 4.89370382894487 4.893345474545217 4.893046677354497 4.892799433633034 4.892603739504451 4.892469590952281
 5.35 4.889275546522014 4.889406119204775 4.889560141191759 4.889716612457327 4.889873532969739 4.89002090269092 4.890157721576174 4.890262989573857 4.890346706625005 4.890400872662924 4.890423487612729 4.890406551390842 4.890369063904452 4.890293025050919 4.890188434717149 4.890055292778912 4.889894599100128 4.889705353532102 4.889489555912719 4.889248206065586 4.888989303799155 4.88870584890577 4.888406841160692 4.888082280321076 4.887734166124905 4.887371498289871 4.886976276512231 4.886557500465597 4.886115169799705 4.885651284139121 4.885155843081919 4.884626846198304 4.884067293029196 4.883476183084776 4.882852515842975 4.882197290747939 4.881499507208426 4.880770164596186 4.880009262244275 4.879213799445341 4.87838677544986 4.877525189464328 4.87663004064941 4.875710328118052 4.874766050933543 4.873806208107533 4.872820798598014 4.871818821307253 4.870799275079682 4.869783158699748 4.868748470889718 4.867715210307443 4.866694375544069 4.865662965121725 4.86465297749115 4.863653411029282 4.86267326403681 4.861712534735678 4.860781221266545 4.859869321686211 4.858996833964985 4.858152755984031 4.857348085532654 4.856581820305546 4.855854957900008 4.855175495813101 4.854546431438777 4.853965762064965 4.853433484870599 4.852960596922627 4.852538095172966 4.852163976455409 4.851850237482507 4.851595874842398 4.851401884995594 4.851268264271739 4.851185008866309 4.851163114837282
 5.37 4.845559280860658 4.84575921268146 4.845987410703693 4.84622187490219 4.846461605245797 4.846694601697144 4.846899864212362 4.847085392740758 4.847243187224461 4.847360247598011 4.847457573787904 4.847506165712109 4.847524023279528 4.84751314638942 4.84746253493078 4.847383188781676 4.847264107808543 4.847117291865432 4.846942740793226 4.846739454418795 4.846519432554127 4.846261674995405 4.845978181522044 4.84566795189569 4.845341985859165 4.844980283135384 4.844594843426211 4.844183666411298 4.843748751746848 4.843271099064372 4.842768707969369 4.842234578039987 4.841666708825633 4.841065099845538 4.840431750587287 4.839755660505294 4.839045829019248 4.838303255512508 4.837526939330457 4.836717879778816 4.835874076121913 4.834995527580905 4.834093233331976 4.833165192504462 4.832211404178961 4.831241867385391 4.830244581101 4.829241544248339 4.828230755693197 4.827201214242484 4.826183918642077 4.825156867574628 4.824141059657319 4.823135493439588 4.8221501674008 4.821174079947884 4.820217229412929 4.819290614050732 4.818391232036308 4.817521081462357 4.816690160336694 4.815896466579627 4.815151998021303 4.814435752399008 4.813777727354429 4.813167920430867 4.812606329070419 4.81210295061111 4.81164878228399 4.811262821210184 4.810925064397911 4.810647508739448 4.810428151008066 4.810278987854915 4.810179015805883 4.810149231258395 4.810189630478187 4.810281209596038
 5.39 4.803287749220048 4.803543049655202 4.803832435896497 4.804131907919226 4.804419465692815 4.804694109180578 4.804952838339454 4.805185653119686 4.805380553464467 4.80553653930954 4.805664610582759 4.805752767203602 4.805802009082648 4.805821336121013 4.805800748209733 4.805740245229123 4.805640827048078 4.805512493523338 4.805354244498713 4.805168079804263 4.804941999255438 4.804689002652174 4.80441708977795 4.804108260398799 4.803771514262279 4.803398851096407 4.80301027060854 4.802585772484226 4.802126356386001 4.801642021952159 4.801122768795466 4.800569596501837 4.799981504628975 4.799350492704968 4.798695560226832 4.797995706659029 4.797262931431935 4.796495233940262 4.795693613541448 4.794858069553998 4.793996601255784 4.793101207882308 4.792179888624918 4.791232642628983 4.790258468992032 4.789278366761842 4.788270334934492 4.787264372452373 4.786240478202155 4.785218651012714 4.78419688965302 4.783186192829977 4.782175559186226 4.781184987297908 4.780202475672385 4.779250022745916 4.778326626881294 4.777421286365444 4.776554999406976 4.775726764133704 4.77493557859011 4.774193440734789 4.773488348437827 4.772831299478161 4.772232291540886 4.77169132221452 4.77119738898824 4.770762489249067 4.770384620279007 4.770075779252175 4.769824963231843 4.769632169167482 4.769508393891741 4.769443634117396 4.76945888643426 4.769522147306048 4.769666413067206 4.7698706799197
 5.41 4.762386919666917 4.762695598018222 4.763022184438022 4.763362678902064 4.763685081380333 4.763986391836817 4.764264610229245 4.764508736508772 4.764726770619635 4.764897712498756 4.765030562075311 4.765134319270256 4.765189983995811 4.765205556154907 4.765191035640577 4.765126422335335 4.76503271611048 4.764907916825379 4.764734024326709 4.76454003844765 4.764305959007034 4.764042785808471 4.76374051863941 4.763420157270178 4.763061701452965 4.762675150920779 4.762252505386344 4.761801764540976 4.761324928053407 4.760801995568563 4.760253966706316 4.759670841060179 4.75905161819597 4.758398297650434 4.757699878929814 4.756976361508399 4.756207744827013 4.755405028291475 4.754576211271011 4.753713293096627 4.752814273059445 4.75189915040899 4.750947924351449 4.749980594047865 4.748986158612325 4.747983617110073 4.746963968555606 4.745945211910715 4.744918346082494 4.743882369921303 4.742866282218691 4.741850081705283 4.74084376704862 4.73985733685096 4.738898789647044 4.737960123901813 4.73704833800809 4.73617543028422 4.735340398971672 4.734543242232593 4.733792958147339 4.733090544711936 4.732435999835538 4.731828321337813 4.731288506946307 4.730795554293765 4.730369460915406 4.730002224246165 4.729691841617894 4.729458310256518 4.729283627279162 4.729177789691225 4.729138794383433 4.729169638128829 4.729268317579747 4.729435829264733 4.72967316958543 4.729980334813429
 5.43 4.722831760971092 4.723162826369683 4.723513624708004 4.723871155962247 4.724203420102944 4.724517417094741 4.724791146896143 4.725031609459196 4.725238804729154 4.725408732644096 4.725532393134491 4.725617786122739 4.725664911522667 4.725672769238977 4.725640359166663 4.725567681190381 4.725444735183784 4.725301521008813 4.725107038514945 4.724882287538408 4.72462726790135 4.724331979410969 4.7240074218586 4.723652595018767 4.723258498648192 4.722836132484761 4.722376496246453 4.721887589630224 4.721372412310862 4.720808963939785 4.720220244143812 4.719594252523889 4.718932988653767 4.71823545207866 4.717502642313839 4.7167335588432 4.71592920111779 4.715089568554289 4.714223660533452 4.713321476398513 4.712393015453552 4.711438276961813 4.710456260143988 4.709457964176459 4.708451388189505 4.707416531265454 4.706384392436817 4.705341970684359 4.704301264935151 4.703260274060563 4.702229996874233 4.701208432129985 4.700205578519709 4.699232434671212 4.698277999146012 4.697351270437104 4.696462246966682 4.695600927083824 4.694797309062132 4.694030391097343 4.693311171304885 4.692638647717411 4.692022818282274 4.691474680858986 4.690973233216615 4.690538473031158 4.690171397882871 4.689861005253551 4.689627292523799 4.689461256970221 4.689362895762608 4.689332205961071 4.689369184513128 4.689483828250777 4.689678133887501 4.689940098015252 4.690270717101401 4.690670987485638
 5.45 4.684559242587504 4.684897703997591 4.685259725779834 4.685612307910859 4.685930450361735 4.686223153097752 4.686487416078168 4.686711239255905 4.686891622577216 4.687037565981303 4.687137069399904 4.687200132756835 4.687224755967488 4.687199938938304 4.687135681566186 4.687030983737896 4.686885845329384 4.686699266205107 4.686482246217284 4.686213785205126 4.685913882994021 4.685584539394676 4.685212754202228 4.684811527195309 4.684380858135071 4.683909746764172 4.683410192805731 4.682872195962222 4.682295755914355 4.681690872319899 4.681049544812469 4.680369773000277 4.67966455646484 4.678911894759655 4.678132787408819 4.677317233905629 4.676465233711131 4.675586786252626 4.674671890922148 4.673730547074894 4.672761754027615 4.671766511056976 4.670753817397859 4.669722672241648 4.668674074734457 4.667616023975329 4.666559519014392 4.665493558850975 4.664428142431685 4.663382268648446 4.662335936336499 4.66130814427236 4.660309891171744 4.65932917568744 4.65837699640716 4.657462351851342 4.656585240470906 4.655745660644993 4.65495261067864 4.654207088800432 4.653518093160113 4.652885621826152 4.652309672783275 4.651790243929963 4.651347333075901 4.650960937939393 4.650641056144744 4.650388685219597 4.650211822592231 4.65011246558883 4.650080611430701 4.650125257231466 4.650238399994204 4.650438036608571 4.650706163847866 4.65105277836607 4.651467876694841 4.651961455240479
 5.47 4.647520334638718 4.647845200861237 4.648186457402879 4.648519104240694 4.648811141346274 4.649078568685543 4.649299386218497 4.649491593898912 4.649642191674014 4.649749179484113 4.649821557262182 4.649847324933419 4.649825482414756 4.649775029614327 4.649663966430911 4.64952429275332 4.649333008459759 4.649100113417142 4.648836607480372 4.648521490491577 4.648174762279313 4.647786422657724 4.647367471425664 4.646916908365782 4.646425733243563 4.64589494580634 4.645333545782251 4.644743532879173 4.64411390678361 4.643445667159538 4.642749813647225 4.642015345861989 4.641244263392947 4.640444565801691 4.639608252620961 4.638735323353244 4.637834777469368 4.636896614407028 4.635931833569287 4.634940434323044 4.633930415997451 4.632893777882293 4.63183851922634 4.630764639235648 4.629682137071824 4.62860101185026 4.627510262638319 4.626419888453486 4.625338888261481 4.624267260974337 4.623205005448424 4.62217112048246 4.621155604815459 4.620177457124655 4.619227676023383 4.618315260058922 4.617439207710299 4.616610517386059 4.615839187421989 4.615113216078813 4.614454601539836 4.61384134190857 4.613304435206297 4.61282487936962 4.612409672247956 4.612071811600994 4.611800295096135 4.611604120305861 4.611485284705101 4.611442785668532 4.611466620467858 4.611577786269047 4.61176628012953 4.612031098995369 4.612374239698377 4.612795698953208 4.613304473354413 4.613881559373453
 5.49 4.611631007897964 4.611920287574133 4.612226789985298 4.612507515108924 4.61275946291712 4.612978633376422 4.61316402644755 4.613310642085118 4.613427480237307 4.613491540845501 4.613511823843891 4.613497329159025 4.613435056709336 4.613335006404621 4.613185178145488 4.612985571822761 4.612745187316847 4.612464024497064 4.612140083220943 4.611775363333463 4.611368864666281 4.610919587036903 4.610439530247818 4.609927694085607 4.609374078319996 4.608780682702883 4.608156506967325 4.60750155082648 4.60680781397252 4.606074296075499 4.605311996782187 4.60451191571486 4.60368205247006 4.602815406617311 4.601910977697798 4.600987765223008 4.600017768673331 4.599029987496631 4.598014421106766 4.596970068882082 4.595898930163856 4.594819004254719 4.59372029041702 4.592603787871168 4.591487495793932 4.590361413316695 4.589235539523683 4.588119873450141 4.587013414080492 4.585915160346434 4.584836111125016 4.583785265236669 4.582762621443206 4.581767178445772 4.580819934882771 4.579908889327742 4.579034040287207 4.57822638619848 4.577454925427429 4.576749656266218 4.576110576930989 4.575527685559533 4.575009980208899 4.574558458852983 4.574182119380072 4.573881959590346 4.573657977193362 4.573510169805475 4.573437534947248 4.5734420700408 4.573532772407138 4.573699639263444 4.573953667720322 4.574283854779015 4.574702197328581 4.575197692143037 4.575771335878459 4.576432125070061
 5.51 4.576756233772674 4.576997935387455 4.577247694577371 4.577484511320291 4.577683385588827 4.577861317350117 4.577996306565591 4.578094353190679 4.578154457174494 4.57817261845948 4.578148836981012 4.578089112666961 4.577973445437229 4.57781983520324 4.577617281867392 4.577364785322474 4.577072345451049 4.576728962124794 4.576342635203799 4.575915364535841 4.575445149955609 4.574933991283897 4.574389888326752 4.573803840874601 4.573176848701316 4.57251791156327 4.571818029198326 4.57108820132481 4.57032742764044 4.569527707821216 4.56868804152027 4.567828428366684 4.56692086796427 4.565984359890304 4.565019903694241 4.564027498896365 4.563006144986431 4.561946841422249 4.560868587628235 4.559773382993935 4.558648226872495 4.557515118579106 4.556363057389408 4.555211042537854 4.554050073216041 4.552879148571003 4.55172826770346 4.550576429666038 4.549433633461454 4.54830887804065 4.547213162300903 4.54614448508389 4.54510384517373 4.544100241294965 4.54314467211052 4.542224136219631 4.541360632155722 4.540554158384246 4.539792713300512 4.539107295227437 4.538477902413296 4.537913533029415 4.537425185167838 4.537002856838949 4.536654545969062 4.536393250397976 4.536206967876493 4.536095696063892 4.536071432525382 4.536122174729502 4.536268920045498 4.536491665740657 4.536801408977607 4.537198146811581 4.537670876187646 4.538231593937897 4.538879296778611 4.53961398130737
 5.53 4.542772984288477 4.54295411617396 4.5431471428553 4.543316064310765 4.543459880513457 4.543584591431106 4.54366719702583 4.543713697253864 4.543723092065235 4.543692381403415 4.543629565204943 4.543512643398985 4.543349615906878 4.54314048264164 4.542882243507419 4.542573898398929 4.542216447200843 4.541816889787137 4.541366226020418 4.540863455751193 4.54032757881712 4.539750595042207 4.539130504235988 4.538468306192648 4.537775000690122 4.537039587489151 4.536262066332309 4.535464436942977 4.5346156990243 4.533746852258094 4.532837896303717 4.53189983079691 4.530921655348598 4.529915369543646 4.528878972939594 4.52781446506534 4.526721845419797 4.525610113470508 4.524469268652223 4.523309310365444 4.522131237974929 4.520944050808161 4.519746748153784 4.518540329259992 4.517333793332894 4.516127139534832 4.514929366982668 4.513740474746035 4.512571461845548 4.51142932725098 4.510306069879399 4.509209688593276 4.508161182198549 4.507139549442653 4.506173789012511 4.505254899532499 4.504381879562359 4.503575727595092 4.502834442054797 4.502149021294493 4.501528463593892 4.500983767157133 4.500513930110502 4.500119950500082 4.499799826289402 4.499566555357021 4.4994171354941 4.499344564401919 4.499365839689371 4.499463958870415 4.499657919361497 4.499926718478933 4.500292353436252 4.500743821341517 4.5012821191946 4.501907243884419 4.50262019218616 4.503409960758432
 5.55 4.509507232073666 4.509627802412358 4.509751107105477 4.509872146131682 4.509958919464552 4.510017427072398 4.510053668918017 4.510057644958422 4.510023355144535 4.509950799420844 4.509826977725017 4.509668889987489 4.509456536131009 4.509187916070144 4.50887102971076 4.508503876949455 4.508088457672961 4.507620771757514 4.507101819068174 4.506541599458125 4.505928112767927 4.505272358824739 4.504575337441499 4.503845048416075 4.503072491530373 4.502257666549418 4.501411573220381 4.5005242112716 4.499605580411524 4.498656680327661 4.497667510685464 4.49664807112719 4.495598361270722 4.49452938070835 4.49342212900553 4.492284605699586 4.491127810298394 4.489942742279021 4.488738401086327 4.487523786131536 4.486290896790771 4.485048732403541 4.483796292271214 4.482533575655433 4.481280581776502 4.480037309811748 4.478802758893829 4.477576928109016 4.476379816495442 4.475200423041302 4.474058746683036 4.472943786303456 4.471866540729856 4.470846008732069 4.469861189020506 4.468933080244139 4.468070680988469 4.467263989773444 4.466512005051345 4.465835725204642 4.465235148543808 4.464709273305097 4.464258097648297 4.463881619654428 4.463590837323431 4.463384748571799 4.463263351230181 4.463237643040959 4.463286621655772 4.463431284633028 4.46366062943536 4.463986653427055 4.464397353871459 4.464904727928329 4.465498772651164 4.466178484984492 4.466955861761138 4.467809899699434
 5.57 4.476786950344102 4.47684696717214 4.476919560209203 4.47698072943433 4.477018474821574 4.477038796339809 4.477028693952493 4.476985167617407 4.47690621728635 4.476788842904797 4.476631044411527 4.476420821738217 4.47615617480899 4.475844103539938 4.475475607838604 4.475048687603428 4.474561342723164 4.474033573076252 4.473444378530157 4.47281275894068 4.472129714151224 4.471404243992027 4.470626348279362 4.4698150268147 4.468962279383835 4.468077105755978 4.467150505682811 4.466181478897507 4.465191025113718 4.464160144024519 4.463098835301325 4.462007098592772 4.46088493352355 4.459732339693219 4.458551316674979 4.4573498640144 4.45611898122813 4.454878667802554 4.453609923192429 4.452330746819472 4.451041138070923 4.449743096298065 4.448443620814717 4.447134710895678 4.445835365775152 4.444554584645127 4.443272366653715 4.442018710903475 4.440783616449678 4.439585082298554 4.438415107405493 4.43728169067322 4.436194830949924 4.435144527027362 4.434160777638922 4.433221581457653 4.432358937094262 4.431551843095068 4.430810297939932 4.430142300040147 4.429550847736285 4.429032939296031 4.428600572911957 4.428252746699277 4.427989458693563 4.427810706848429 4.427717489033173 4.427717803030395 4.427814646533571 4.427995017144606 4.428270912371327 4.428633329624978 4.42910026621765 4.429652719359689 4.430301686157076 4.431037163608764 4.431869148603981 4.432787637919507
 5.59 4.444453112888554 4.444470584098832 4.444491475627839 4.444511787454982 4.444509519554778 4.44448967189665 4.444441244444709 4.444370237157485 4.444253649987632 4.444099482881591 4.443905735779234 4.443649408613448 4.443339501309703 4.442973013785583 4.442550945950273 4.442069297704017 4.441529068937544 4.440928259531453 4.440275869355563 4.439572898268238 4.438826346115659 4.438018212731081 4.437178497934042 4.436285201529535 4.435359323307162 4.434391863040231 4.433391820484834 4.432350195378885 4.431276987441119 4.430162196370064 4.429027821842971 4.427861863514715 4.426665321016652 4.425438193955456 4.424192481911903 4.422926184439636 4.421629301063888 4.420323831280164 4.418997774552904 4.417662130314096 4.416316897961863 4.414961076859008 4.413605666331534 4.412258665667122 4.410921074113574 4.409591890877225 4.40828211512132 4.40698974596435 4.405735782478366 4.404498223687243 4.403309068564923 4.402155316033612 4.401048964961956 4.399999014163163 4.399004462393115 4.398066308348421 4.397192550664455 4.396384187913349 4.395651218601956 4.394992641169773 4.394419453986838 4.393919655351591 4.393505243488693 4.393175216546819 4.39292957259642 4.392778309627434 4.392721425546987 4.392759918177042 4.39288278525202 4.393110024416393 4.393422633222227 4.393840609126715 4.394342949489657 4.394951651570914 4.395645712527831 4.39643612941262 4.39732289916972 4.39829601863311
 5.61 4.41235369405445 4.41232862739968 4.412317827388388 4.412306294000348 4.412282027210527 4.412242026988889 4.412173293300181 4.412071826103666 4.411935625352834 4.41175269099508 4.411521022971336 4.411226621215675 4.41087948565489 4.410467616208021 4.409998012785861 4.409460675290421 4.408864603614362 4.408198797640396 4.407491257240649 4.406722982275987 4.405892972595317 4.405030228034843 4.404104748417297 4.403147533551126 4.402147583229651 4.401095897230195 4.400021475313166 4.398905317221117 4.397757422677759 4.396577791386957 4.395367423031674 4.39412631727289 4.392864473748489 4.391571892072101 4.390259571831926 4.388916512589504 4.387563713878469 4.386191175203257 4.384817896037782 4.383424875824086 4.382022113970941 4.38062860985243 4.37922436280648 4.377839372133378 4.376462637094237 4.375095156909437 4.373755930757027 4.372433957771101 4.371150237040126 4.369893767605254 4.368683548458578 4.367520578541379 4.366403856742319 4.365343381895607 4.364338152779135 4.363398168112577 4.362523426555451 4.361723926705152 4.360999667094949 4.360349646191948 4.359783862395028 4.359302314032727 4.358905999361119 4.358602916561628 4.358385063738837 4.358260438918248 4.358241040044007 4.358305864976602 4.358474911490534 4.358729177271934 4.359087659916173 4.359550356925417 4.360099265706161 4.360753383566731 4.361502707714743 4.362348235254546 4.363278963184609 4.364316888394902
 5.63 4.38034766873404 4.380311071829721 4.380287590069475 4.380264223433437 4.380227971897013 4.380175835430699 4.380094813999861 4.379982907564482 4.379836116078873 4.379632439491354 4.379369877743899 4.379046430771748 4.378659098502981 4.378207880858066 4.377690777749371 4.377105789080633 4.376451914746408 4.375738154631476 4.374963508610216 4.374138976545952 4.373251558290251 4.372312253682209 4.371321062547683 4.370297984698498 4.36922101993162 4.368103168028299 4.366952428753168 4.365769801853321 4.364555287057341 4.363299884074315 4.362022592592796 4.360714412279745 4.35938634277943 4.358026383712297 4.356656534673806 4.355256795233228 4.353846164932423 4.352425643284564 4.350994229772848 4.349552923849149 4.348100724932667 4.346658632408524 4.345224645626321 4.343800763898684 4.342384986499753 4.340987312663656 4.339617741582938 4.33827627240696 4.336972904240262 4.3356956361409 4.334474467118744 4.333291396133739 4.332173422094143 4.33110154385472 4.33009476021491 4.329163069916958 4.328297471644018 4.327505964018213 4.326788545598672 4.326156214879526 4.325608970287878 4.325144810181738 4.324775732847917 4.324489736499904 4.324308819275691 4.324211979235587 4.324218214359975 4.324319522547062 4.32452490161057 4.324824349277419 4.325228863185359 4.325728440880583 4.326332079815293 4.327031777345255 4.327825530727296 4.32872533711679 4.329721193565105 4.330804097017012
 5.65 4.348377012350936 4.34833789267826 4.348320738787731 4.348294550659828 4.348266328270393 4.348221071590437 4.348137780585939 4.348022455217583 4.347863095440482 4.347637701203868 4.347363272450731 4.34701880911745 4.346600311133368 4.346118778420354 4.345550210892313 4.344925608454674 4.344221971003847 4.343459298426636 4.342635590599629 4.34174184738855 4.340796068647577 4.339799254218631 4.33874940393063 4.337647517598707 4.336513595023395 4.335327635989789 4.334119640266658 4.332868607605539 4.331576537739787 4.330263430383599 4.328928285231004 4.327562101954813 4.326164880205545 4.324756619610318 4.323318319771698 4.321869980266529 4.320409600644718 4.318940180427995 4.317459719108635 4.31596921614815 4.314487670975942 4.313005082987937 4.311541451545165 4.31007677597233 4.30864105555633 4.307213289544747 4.305823477144315 4.304460617519341 4.303135709790099 4.301856753031197 4.3006257462699 4.299439688484429 4.298310578602221 4.297246415498163 4.29624819799279 4.295314924850443 4.294456594777412 4.293672206420026 4.292972758362729 4.292358249126107 4.291837677164897 4.291391040865951 4.291048338546178 4.290799568450447 4.290644728749463 4.290583817537604 4.290626832830731 4.290773772563965 4.291015634589433 4.291360416673978 4.291801116496841 4.292345731647307 4.292994259622332 4.293748697824111 4.294598043557651 4.29555229402828 4.296593446339143 4.29773949748866
 5.67 4.316369700847046 4.316348065755733 4.316348249184548 4.316349251114314 4.316337071521293 4.316308710377008 4.316231167648029 4.316122443295731 4.315959537276013 4.315730449538995 4.315443180028667 4.315074728682519 4.314634095431137 4.314119280197752 4.313519282897781 4.312853103438308 4.312107741717556 4.311293197624313 4.310419471037327 4.309474561824673 4.308469469843084 4.30741219493725 4.306302736939083 4.305151095666954 4.30394727092489 4.302712262501747 4.301434070170346 4.300124693686573 4.298783132788454 4.297410387195191 4.296015456606169 4.294590340699929 4.293154039133112 4.291686551539365 4.290207877528212 4.288709016683907 4.287199968564241 4.285689732699318 4.284169308590301 4.282647695708134 4.28112489349221 4.279621901349032 4.278117718650821 4.276632344734103 4.275174778898261 4.273735020404057 4.272324068472109 4.270949922281359 4.269622580967486 4.268332043621299 4.267088309287094 4.265910376960982 4.264789245589181 4.263722914066277 4.262731381233451 4.261815645876681 4.260973706724904 4.260207562448152 4.259525211655648 4.258936652893878 4.258432884644629 4.258022905322994 4.257706713275346 4.257484306777279 4.257365684031516 4.257350843165794 4.257429782230703 4.25761249919751 4.257898991955933 4.258290258311901 4.258775295985276 4.259375102607533 4.260069675719433 4.260878012768637 4.261782111107313 4.262780967989693 4.263885580569616 4.265085945898024
 5.69 4.284335710669862 4.28434156738092 4.284369097413225 4.284406300747933 4.284420177361721 4.284407727226607 4.284354950309747 4.284251846573189 4.284094415973601 4.283860658461973 4.283558573983274 4.283175162476087 4.282720423872204 4.282172358096201 4.281547965064965 4.280838244687208 4.280059196862925 4.279202821482845 4.278276118427835 4.277289087568269 4.27623172876338 4.275123041860571 4.273962026694686 4.272759683087264 4.271505010845754 4.270219009762697 4.268879679614876 4.267520020162439 4.266127031147983 4.26470371229561 4.26325906330995 4.261782083875156 4.260294773653859 4.258787132286098 4.257267159388212 4.255727854551711 4.2541872173421 4.252636247297683 4.251083943928331 4.249531306714215 4.247987335104513 4.246452028516085 4.244936386332103 4.243428407900673 4.241949092533403 4.24050743950395 4.239083448046536 4.237707117354427 4.236367446578382 4.235084434825074 4.233847081155475 4.232666384583212 4.231551344072886 4.23051195853837 4.229528226841064 4.228629147788128 4.227803720130672 4.227063942561931 4.22640781371539 4.225845332162895 4.225367496412717 4.2249933049076 4.224713756022759 4.224526848063872 4.224453579265012 4.224474947786575 4.224588951713157 4.224817589051405 4.22514985772785 4.225595755586688 4.226136280387546 4.226780429803213 4.227529201417336 4.228382592722089 4.229340601115815 4.230404223900631 4.231562458280002 4.232827301356297
 5.71 4.25227301876011 4.252316374368534 4.252391260126452 4.252454676015351 4.252513622012313 4.252526098089843 4.252499104215667 4.252409640352491 4.252255706457743 4.252026302483261 4.251708428374969 4.25131908407252 4.250839269508894 4.250264984609977 4.249616229294102 4.248881003471568 4.24805830704411 4.247167139904356 4.246196501935244 4.245166393009405 4.244064812988519 4.242912761722642 4.241699239049488 4.240444244793705 4.239146778766085 4.237807840762781 4.236427430564454 4.235025547935427 4.233581192622768 4.232115364355382 4.230628062843033 4.229110287775367 4.22758103882088 4.226040315625872 4.224479117813355 4.22290744498194 4.22133429670469 4.219760672527936 4.21818657197007 4.216610994520306 4.2150449396374 4.213497406748346 4.211958395247049 4.210447904492946 4.208965933809616 4.207510482483349 4.206093549761677 4.204714134851896 4.203381236919532 4.202094855086789 4.200873988430967 4.199709635982841 4.198611796725017 4.197578469590249 4.196619653459737 4.195736347161376 4.194937549467991 4.194233259095534 4.193603474701248 4.193077194881807 4.192634418171417 4.192296143039889 4.192051367890688 4.191910091058943 4.191872310809424 4.191938025334505 4.192108232752074 4.192380931103431 4.192768118351142 4.193248792376878 4.193843950979202 4.194542591871349 4.195355712678963 4.196264310937802 4.197276384091421 4.19840392948882 4.199615944382063 4.200934425923868
 5.73 4.220231602539738 4.220322464017134 4.220432714464153 4.220542353862603 4.22062638218996 4.220672799419209 4.220669605518633 4.220593800451588 4.220443384176234 4.220216356645248 4.219891717805491 4.219485467597661 4.218988605955898 4.218397132807373 4.217722048071838 4.216950351661141 4.216102043478722 4.215175123419073 4.214169591367155 4.213093447197811 4.211957690775117 4.210761321951725 4.209513340568165 4.20821474645212 4.206873539417666 4.205491719264483 4.20406728577704 4.202622238723735 4.201144577856027 4.199635302907515 4.198115413592994 4.196563909607487 4.195001790625239 4.193429056298673 4.191844706257339 4.190249740106801 4.188653157427522 4.187056957773692 4.185459140672053 4.183870705620666 4.182290652087667 4.180729979509982 4.179196687292015 4.177672774804306 4.176186241382153 4.174738086324211 4.173317308891055 4.171952908303713 4.170625883742173 4.169365234343846 4.168150959202022 4.167002057364268 4.165929527830817 4.164922369552919 4.163989581431151 4.163131162313721 4.162368110994715 4.161689426212329 4.161104106647072 4.160603150919926 4.160205557590495 4.159902325155098 4.159702452044857 4.159605936623741 4.159623777186582 4.159733971957065 4.159948519085682 4.160276416647657 4.160717662640852 4.161253254983627 4.161902191512672 4.162665469980834 4.163522088054877 4.164494043313235 4.165570333243738 4.166751955241296 4.16802790660556 4.169409184538552
 5.75 4.188257439900246 4.188384814097402 4.18854243804167 4.188696311715168 4.188814435095765 4.18888480815691 4.188884430867437 4.18882130319133 4.188683425087476 4.188448796509367 4.188125417404783 4.187701287715445 4.187186407376632 4.186577776316772 4.185864394457001 4.185075261710691 4.184190377982951 4.183226743170093 4.182194357159067 4.181082219826874 4.179910331039941 4.178678690653462 4.177395298510724 4.176061154442383 4.174675258265728 4.173257609783897 4.17180920878508 4.170319055041679 4.168818148309443 4.167274488326571 4.165721074812784 4.164144907468372 4.162558985973203 4.160961309985709 4.15935287914183 4.157733693053946 4.156123751309763 4.154513053471171 4.152911599073085 4.151308387622232 4.149724418595935 4.148168691440841 4.146622205571641 4.145112960369744 4.143632955181926 4.142179189318952 4.140783662054168 4.139425372622051 4.138113320216747 4.136867503990564 4.135678923052449 4.134555576466412 4.133507463249952 4.132524582372421 4.131626932753386 4.130814513260938 4.130075322709983 4.129441359860506 4.128891623415794 4.128435112020641 4.128082824259515 4.127823758654696 4.127677913664392 4.127626287680815 4.127687879028234 4.127852685960997 4.128121706661523 4.128503939238264 4.128999381723639 4.129598032071938 4.130301888157197 4.131118947771044 4.132040208620515 4.13307566832584 4.134205324418206 4.135450174337477 4.136789215429911 4.138234444945811
 5.77 4.156408509191328 4.156572402840715 4.156765408938257 4.156943527466378 4.15708575840333 4.157169101723018 4.157190557394811 4.157129125383316 4.156982805648124 4.15674959814353 4.156417502818211 4.155974519614893 4.155440648469967 4.154812889313094 4.154081242066766 4.153253706645849 4.152350282957082 4.151357970898562 4.150288770359186 4.149149681218072 4.147940703343943 4.146671836594489 4.145362080815692 4.143991435841124 4.142579901491215 4.141136477572496 4.139653163876799 4.138136960180444 4.136599866243384 4.135041881808322 4.133463006599806 4.131862240323281 4.130251582664126 4.12863903328665 4.12701559183306 4.125391257922407 4.12376703114949 4.122150911083741 4.120533897268078 4.118935989217719 4.117357186418978 4.115796488328027 4.114263894369631 4.112760403935841 4.111284016384676 4.109855731038763 4.10846554718395 4.107131464067889 4.105853480898593 4.104622596842957 4.103468811025258 4.102369122525617 4.101346530378436 4.100408033570803 4.099544631040874 4.098766321676216 4.098072104312129 4.097471977729931 4.096975940655222 4.096563991756112 4.096255129641421 4.096050352858858 4.095949659893153 4.095952049164178 4.096067519025034 4.096286067760098 4.096618693583058 4.097054394634904 4.097604168981904 4.098267014613535 4.099033929440404 4.099904911292127 4.100899957915175 4.101988066970713 4.103182236032388 4.104489462584098 4.105892744017736 4.107400077630898
 5.79 4.124720789209829 4.124921208928048 4.125128605685911 4.125330979466147 4.125486330247378 4.12558165800396 4.125604962705783 4.125544244318063 4.125388502801087 4.125135738109929 4.124783950194151 4.124331138997457 4.123777304457331 4.123120446504641 4.122368565063208 4.121521660049358 4.120578731371429 4.119558778929267 4.118459802613675 4.117292802305842 4.116065777876745 4.114769729186514 4.113422656083772 4.112024558404945 4.110586435973546 4.109116288599421 4.107606116077974 4.106073918189361 4.104510694697653 4.102936445349965 4.101341169875568 4.09972486798496 4.098107539368919 4.096480183697507 4.09484080061907 4.093211389759191 4.091589950719621 4.089968483077175 4.088355986382608 4.086762460159457 4.08518790390284 4.083631317078262 4.082113699120348 4.080624049431578 4.079172367380981 4.077757652302799 4.076400903495128 4.075081120218522 4.073827301694577 4.072630447104473 4.071510555587507 4.070445626239572 4.069465658111628 4.068561650208135 4.067742601485456 4.067007510850233 4.06635737715774 4.065801199210187 4.06534897575503 4.064990705483214 4.064736387027415 4.064585018960239 4.064537599792398 4.064603127970858 4.064772601876951 4.065046019824472 4.065441380057728 4.065930680749585 4.066543919999457 4.067261095831292 4.068091206191512 4.069035248946933 4.07008322188266 4.071245122699947 4.072501949014028 4.073872698351927 4.075348368150239 4.076918955752876
 5.81 4.093251259189017 4.09345721147918 4.0936790072585 4.093884646510005 4.09404212921268 4.094128455341316 4.094142624866326 4.094072637753515 4.093907493963848 4.09363319345317 4.093270736171903 4.092788122064715 4.092213351070159 4.091536423120281 4.090754338140209 4.089878096047694 4.088914696752646 4.087874140156619 4.086746426152285 4.085550554622863 4.084294525441535 4.082969338470822 4.081603993561935 4.080188490554097 4.078721829273834 4.077235009534245 4.075707031134232 4.074147893857707 4.072577597472772 4.070987141730869 4.069374526365892 4.067751751093292 4.066117815609127 4.064493719589103 4.062858462687573 4.061222044536523 4.059594464744507 4.057976722895577 4.056377818548165 4.054797751233948 4.05323652045668 4.051694125690996 4.050189566381186 4.048723841939943 4.047294951747078 4.045904895148213 4.04457067145344 4.043294279935951 4.042064719830643 4.040911990332694 4.039814090596105 4.038803019732224 4.037856776808229 4.036996360845595 4.036219770818515 4.035529005652321 4.034932064221842 4.034438945349765 4.034030647804943 4.033726170300693 4.033524511493055 4.033437669979024 4.03344364429476 4.033562432913765 4.033795034245029 4.034131446631156 4.034580668346451 4.035143697594997 4.035819532508677 4.036599171145199 4.037492611486068 4.038499851434545 4.039610888813568 4.04083672136366 4.042165346740791 4.04359976251423 4.045137966164353 4.046771955080438
 5.83 4.06200489878813 4.062215390042189 4.062440593061185 4.06262950782843 4.062768134323274 4.062846472520936 4.062840522392328 4.062750283903843 4.062563757017108 4.062269941688723 4.061875837869951 4.061372445506406 4.060765764537684 4.060067794896992 4.059254536510731 4.058356989298056 4.057373153170409 4.056303028031023 4.055155613774395 4.053938910285737 4.05265391744039 4.051309635103216 4.049925063127962 4.048480201356589 4.047006049618578 4.045500607730213 4.04395387549382 4.042387852696993 4.040799539111783 4.039200934493866 4.037582038581673 4.035961851095498 4.034320371736577 4.032688600186139 4.031056536104429 4.029433179129696 4.027818528877168 4.026213584937976 4.024618346878077 4.023050814237125 4.021502986527326 4.019992863232265 4.018511443805696 4.017068727670316 4.0156637142165 4.014315402801016 4.013005792745707 4.011761883336143 4.010575673820253 4.009455163406924 4.008411351264565 4.007432236519659 4.006539818255272 4.005722095509542 4.004999067274137 4.004360732492688 4.003817090059188 4.003367138816373 4.003021877554063 4.002780305007486 4.002632419855568 4.002598220719199 4.002666706159465 4.002848874675862 4.00314472470447 4.003544254616116 4.004056462714491 4.004682347234253 4.005421906339096 4.006274138119797 4.007231040592226 4.008300611695341 4.009484849289147 4.01077275115263 4.012165314981666 4.0136615383869 4.015263418891603 4.016968953929491
 5.85 4.031016688082222 4.031212724583241 4.03141134292013 4.031581543076485 4.031702325032005 4.031749688762329 4.031714634238866 4.031593161428577 4.031375270293742 4.031049960791695 4.030635232874531 4.03009908648878 4.029471521575073 4.028731538067745 4.027907135894446 4.026978314975707 4.02596307522447 4.024872416545612 4.023703338835423 4.022466841981063 4.021160925859987 4.019806590339354 4.018392835275391 4.016939660512747 4.015455065883793 4.013931051207932 4.012376616290849 4.010800760923742 4.009214484882533 4.007607787927046 4.005990669800149 4.004362130226887 4.002734168913569 4.001104785546834 3.999483979792695 3.997863751295543 3.996262099677136 3.994669024535548 3.993095525444104 3.99155160195027 3.990025253574537 3.988538479809252 3.987080280117445 3.985669653931611 3.984306600652475 3.982982119647721 3.981714210250706 3.980512871759127 3.979369103433679 3.978291904496675 3.977290274130644 3.976364211476892 3.975513715634051 3.974758785656585 3.974078420553275 3.973503619285683 3.973012380766574 3.972625703858325 3.972332587371296 3.97214403006218 3.972069030632325 3.972097587726025 3.972228699928786 3.972474365765568 3.972822583698994 3.973295352127535 3.973870669383669 3.974568533732011 3.975370943367413 3.97628689641305 3.977306390918458 3.978448424857566 3.979695996126688 3.981046102542493 3.982511741839949 3.984080911670238 3.985744609598647 3.987522833102429
 5.87 4.000273607552274 4.00045419547665 4.000625237072506 4.000757732323716 4.00083868121032 4.000857083708373 4.000779939789764 4.000618249422015 4.000369012568044 4.000011229185906 3.999553899228508 3.998997022643286 3.99832659937187 3.997564629349712 3.996708112505683 3.995758048761659 3.994721438032057 3.993608280223361 3.992418575233616 3.991161322951891 3.989844523257716 3.988470176020497 3.987046281098894 3.98558283834018 3.98408884757957 3.982555308639518 3.981001221328996 3.979416585442736 3.977822400760453 3.976216667046029 3.97460038404669 3.972984551492127 3.97136716909362 3.969749236543111 3.968130753512262 3.96653171965148 3.964942134588923 3.963371997929467 3.961820309253651 3.960298068116603 3.958805274046922 3.957349926545545 3.955933025084585 3.95455556910614 3.953224558021072 3.951941991207764 3.950716868010848 3.949558187739905 3.948455949668134 3.947431153031006 3.946481797024878 3.945597880805583 3.944810403487 3.944097364139586 3.943489761788893 3.942957595414046 3.942528863946202 3.942204566266981 3.941973701206865 3.941848267543577 3.941835264000431 3.941926689244651 3.942120541885668 3.94242882047339 3.942849523496439 3.943384649380375 3.944032196485876 3.944794163106906 3.945658547468845 3.946647347726606 3.947738561962709 3.948944188185344 3.950254224326398 3.951677668239458 3.953204517697791 3.954846770392294 3.956583423929418 3.958414475829068
 5.89 3.969791638075588 3.969935783495214 3.970070256156748 3.970164056044338 3.97020518313836 3.970172637415271 3.970055418847435 3.969852527402922 3.969550963045276 3.969161725733259 3.96866181542057 3.968072232055534 3.967379975580764 3.9665850459328 3.965696443041715 3.964723166830699 3.963665217215613 3.96253059410452 3.961319297397183 3.960050326984541 3.958712682748156 3.957327364559635 3.955903372280023 3.954428705759167 3.952925364835062 3.951391349333155 3.949828659065639 3.948254293830707 3.946660253411789 3.94506553757675 3.943451146077075 3.941845078647016 3.94023933500272 3.938632914841322 3.937036817840022 3.935459043655123 3.93389159192105 3.932342462249343 3.930822654227614 3.929332167418491 3.92787000135852 3.926447155557057 3.925062629495112 3.923726422624191 3.922437534365089 3.92119696410667 3.920022711204616 3.918906774980146 3.917857154718716 3.916883849668686 3.915986859039962 3.915165182002608 3.914429817685444 3.913778765174597 3.913213023512048 3.912752591694132 3.912386468670025 3.912124653340199 3.911956144554855 3.911892941112318 3.911942041757424 3.912095445179864 3.912363150012508 3.912743154829708 3.913227458145563 3.913834058412169 3.914544954017837 3.915368143285283 3.916305624469801 3.917356395757398 3.918521455262913 3.919799801028104 3.92118143101971 3.92266734312749 3.924267535162236 3.925961004853756 3.927769749848834 3.929673767709166
 5.91 3.939557760916421 3.939675469800801 3.939762381203085 3.939807495107684 3.939789811495305 3.939706330342803 3.939538051623005 3.939292975304517 3.938950101351495 3.938507429723396 3.937975960374696 3.937352693254589 3.936618628306652 3.935800765468491 3.934890104671355 3.933894645839725 3.932813388890876 3.931657333734416 3.930433480271791 3.929152828395774 3.927804377989919 3.92640812892799 3.924972081073365 3.923498234278418 3.921993588383863 3.920460143218083 3.918906898596426 3.917332854320478 3.915749010177306 3.914155365938678 3.912560921360254 3.910966676180754 3.909371630121093 3.907785782883498 3.906210134150592 3.904654683584454 3.903117430825653 3.901600375492256 3.900111517178807 3.898652855455281 3.897232389866015 3.895841119928607 3.894497045132792 3.893202164939289 3.891955478778628 3.890765986049943 3.88964468611974 3.888579578320648 3.887581661950128 3.886659936269169 3.885815400500952 3.885055053829489 3.884381895398236 3.883792924308678 3.883289139618889 3.88289054034207 3.882587125445052 3.882386893846781 3.882280844416774 3.882288975973549 3.882401287283026 3.882626777056911 3.882966443951042 3.883409286563721 3.883965303434008 3.884634493040006 3.885417853797095 3.886304384056171 3.887314082101834 3.88843694615056 3.889663974348855 3.891004164771366 3.892458515418985 3.894017024216915 3.895679689012715 3.89744650757432 3.899307477588033 3.901283596656501
 5.93 3.909558957716885 3.9096412359352 3.909690593624315 3.909677030768903 3.909608547349993 3.909475143344828 3.90925581872669 3.908958573464711 3.908563407523649 3.908089320863637 3.907514313439915 3.906849385202528 3.906091536095998 3.905241766058977 3.904298075023865 3.903279462916406 3.902186929655263 3.901017475151557 3.899782099308386 3.898479802020318 3.897129583172857 3.895731442641881 3.894294380293059 3.892819395981234 3.891314489549791 3.889779660829985 3.888225909640259 3.886672235785521 3.885098639056405 3.883515119228501 3.881931676061563 3.880357309298684 3.878783018665457 3.877228803869095 3.875683664597536 3.874148600518519 3.872642611278633 3.871155696502342 3.86970885579098 3.868281088721726 3.866901394846548 3.865550773691122 3.864259224753729 3.863005747504121 3.861810341382364 3.860672005797656 3.859591740127113 3.858588543714538 3.85765241586916 3.856782355864343 3.855998362936278 3.855290436282641 3.854678575061233 3.854151778388585 3.853720045338544 3.853383374940835 3.853140766179592 3.853003217991862 3.852978729266093 3.853049298840584 3.853232925501922 3.853521607983382 3.85392234496331 3.854437135063475 3.855065976847402 3.855797868818669 3.856652809419191 3.857611797027471 3.858693829956827 3.859879906453596 3.861179024695312 3.862582182788853 3.864098378768575 3.865718610594414 3.867453876149956 3.8692831732405 3.871216499591074 3.873253852844451
 5.95 3.879803210488086 3.87985006381121 3.879851875206844 3.879789644659917 3.879662372151775 3.879468057660041 3.879207701158442 3.878849302616627 3.87842186199994 3.877895379269182 3.87727785438034 3.87658028728429 3.875789677926484 3.874916026246596 3.873950332178154 3.872918595648143 3.871802816576583 3.87062199487608 3.869374130451347 3.868069223198715 3.866708273005597 3.865308279749945 3.863870243299669 3.862393163512036 3.860897040233044 3.859372873296768 3.857837662524679 3.856284407724943 3.854730108691688 3.853166765204251 3.851602377026395 3.850048943905505 3.848504465571751 3.846970941737235 3.845456372095104 3.843951756318643 3.842487094060342 3.841031384950933 3.839614628598403 3.838237824586991 3.836898972476141 3.835600071799449 3.83434912206357 3.833147122747108 3.832002073299474 3.830915973139727 3.82989582165538 3.82894461820119 3.828059362097915 3.827260052631047 3.826538689049526 3.825892270564419 3.825341796347584 3.824876265530297 3.824505677201863 3.824241030408201 3.824070324150398 3.824003557383242 3.82403172901373 3.824173837899552 3.824429882847542 3.824789862612114 3.825253775893672 3.825840621336984 3.826531397529544 3.827345102999901 3.828262736215971 3.829293295583312 3.830437779443387 3.831695186071792 3.833057513676468 3.834532760395882 3.836110924297183 3.837804003374343 3.839600995546258 3.841492898654837 3.843487710463064 3.845588428653031
 5.97 3.8502705016015 3.850280935703969 3.850236208101947 3.850136318780613 3.849959267721626 3.849715054902979 3.849393680298838 3.848994143879356 3.848515445610453 3.847945585453583 3.847296563365465 3.846565379297794 3.845742033196926 3.844846525003541 3.843866854652273 3.842803022071323 3.84167502718204 3.840480869898482 3.839230550126953 3.837924067765503 3.836570422703423 3.835168614820692 3.833729643987419 3.832261510063247 3.830774212896736 3.829258752324719 3.82773312817164 3.826198340248856 3.82466438835392 3.82312027226984 3.821585991764312 3.82006254658892 3.818538936478325 3.81703516114942 3.815551220300455 3.814087113610153 3.812651840736783 3.811247401317222 3.809871794965979 3.80853502127421 3.807237079808689 3.80598897011077 3.804788691695316 3.803647244049604 3.802553626632207 3.801517838871847 3.800559880166229 3.79966874988084 3.798844447347739 3.798096971864306 3.797436322691974 3.796861499054935 3.79637250013882 3.795978325089358 3.795679973011004 3.795475442965547 3.795366733970688 3.795371844998602 3.795471774974469 3.795685522774974 3.796004087226801 3.796435467105082 3.796970661131834 3.797619667974366 3.798392486243665 3.799268114492752 3.800247551215024 3.801350794842554 3.802566843744388 3.8038866962248 3.805320350521531 3.806857804804002 3.808509057171507 3.81026410565137 3.812113948197093 3.814076582686469 3.816135006919674 3.818297218617341
 5.99 3.820959813780578 3.820944834242512 3.820863574817269 3.820716035490273 3.820490216243488 3.82019711705527 3.819834737900215 3.81938407874897 3.818863139568021 3.818261920319461 3.817580420960725 3.816816641444312 3.815970581717467 3.815052241721852 3.814049621393186 3.81297372066086 3.811842539447528 3.810636077668674 3.809383335232154 3.808065312037709 3.806719007976467 3.805315422930396 3.80389455677176 3.802434409362529 3.800956980553773 3.799459270185033 3.797953278083664 3.796438004064148 3.7949234479274 3.793408609460023 3.791894488433565 3.790401084603731 3.788906397709581 3.787443427472702 3.78599917359635 3.784574635764573 3.783170813641307 3.78180570686945 3.780480315069906 3.779194637840606 3.777947674755509 3.776749425363576 3.775600889187714 3.774509065723699 3.773466954439083 3.772501554772061 3.771594866130322 3.770763887889877 3.770001619393858 3.769325059951295 3.768725208835866 3.768211065284626 3.767792628496708 3.767459897632007 3.767232871809822 3.767090550107496 3.767062931559021 3.767130015153607 3.767300799834254 3.767576284496271 3.767965467985791 3.768469349098252 3.769075926576857 3.769797199111007 3.770631165334713 3.771568823824985 3.772630173100188 3.77379521161839 3.775073937775666 3.776466349904399 3.777961446271537 3.779561225076842 3.781274684451109 3.783091822454356 3.785012637074 3.787038126223005 3.789157287738001 3.791372119377391
 6.01 3.791882130092574 3.79184274240156 3.791724958208556 3.79153977749923 3.791276200255841 3.790933226457105 3.790530856078036 3.790049089089768 3.78948692545934 3.788854365149472 3.788140408118303 3.787345054319115 3.786486303700026 3.785535156203663 3.784530611766808 3.783441670320017 3.782298331787224 3.781088596085309 3.77983446312365 3.778522932803649 3.777175005018228 3.77578967965131 3.774376956577269 3.772925835660355 3.771466316754102 3.769988399700702 3.768501084330361 3.767014370460632 3.765519257895716 3.764033746425745 3.762558835826043 3.761084525856353 3.759640816260045 3.75820670676331 3.756793197074308 3.755409286882307 3.754064975856801 3.752740263646587 3.751465149878833 3.750219634158118 3.749022716065441 3.747875395157216 3.746785670964236 3.745745542990611 3.74477301071269 3.743859073577953 3.743021731003879 3.74224298237679 3.741550827050674 3.740935264345978 3.740405293548383 3.739962913907554 3.739605124635857 3.739343924907068 3.739177313855041 3.739106290572366 3.739139854108994 3.739278003470841 3.739520737618371 3.739868055465146 3.740328955876365 3.740893437667369 3.741571499602125 3.74236414039169 3.743260358692642 3.744270153105501 3.745393522173113 3.746629464379017 3.747969978145788 3.749424061833356 3.7509917137373 3.752662932087121 3.75443771504449 3.756307060701471 3.758289967078725 3.760376432123687 3.762548453708721 3.764824029629253
 6.03 3.763047433940592 3.762973643493514 3.762831341471596 3.762608527860742 3.762317202643501 3.761945365798943 3.761504017302492 3.760981157125757 3.760398785236322 3.759734901597518 3.758988506168176 3.758181598902347 3.757291179749004 3.756337248651719 3.755309805548313 3.75422885037049 3.753072383043435 3.751871403485398 3.75061391160725 3.749310907312015 3.747970390494382 3.746593361040185 3.745188818825867 3.743765763717915 3.742325195572275 3.740865114233739 3.739407519535311 3.737939411297548 3.736483789327878 3.735027653419889 3.733572003352607 3.73214783888973 3.730733159778861 3.729338965750697 3.727974256518205 3.726630031775776 3.725326291198344 3.724061034440493 3.722826261135533 3.721640970894555 3.720494163305461 3.719406837931973 3.71836799431261 3.717387631959651 3.716475750358073 3.715621348964455 3.714845427205871 3.714135984478752 3.713504020147725 3.712959533544431 3.712490523966318 3.712108990675407 3.711821932897039 3.711631349818596 3.711526240588199 3.711535604313384 3.711630440059746 3.711839746849576 3.712153523660457 3.712571769423843 3.713093483023624 3.713729663294647 3.714479309021237 3.715333418935675 3.716300991716665 3.71737202598777 3.71856652031583 3.719864473209356 3.721276883116898 3.72279274842539 3.724411067458475 3.726144838474805 3.727981059666317 3.72992172915649 3.73195684499857 3.734095405173785 3.736328407589524 3.738665850077507
 6.05 3.734447709055836 3.734370521160672 3.734201708134377 3.733953269963086 3.733634206629635 3.733234518113436 3.732764204390318 3.732222265432356 3.731598701207666 3.730913511680181 3.730156696809408 3.729327256550153 3.728435190852227 3.727469499660128 3.726430182912698 3.725346240542762 3.724197672476733 3.722994478634205 3.72174465892751 3.720449213261268 3.719117141531894 3.717758443627098 3.716372119425351 3.714967168795333 3.713544591595354 3.712114387672755 3.710684556863283 3.709246098990441 3.707819013864817 3.70639230128339 3.704985961028813 3.703589992868666 3.702215396554693 3.700870171822014 3.699545318388311 3.698250835952989 3.696996724196321 3.695770982778562 3.694596611339043 3.693460609495239 3.69237397684182 3.691336712949669 3.690367817364881 3.689447289607746 3.688585129171692 3.687801335522222 3.687085908095816 3.686436846298814 3.685875149506274 3.685390817060809 3.684992848271401 3.684680242412187 3.684454998721223 3.684334116399233 3.684299594608323 3.684370432470677 3.684545629067232 3.684815183436327 3.685200094572328 3.685679361424229 3.686271982894241 3.686979957836336 3.687790285054795 3.688715963302704 3.689743991280455 3.690886367634204 3.692143090954313 3.693502159773772 3.694975572566591 3.69655232774618 3.698233423663692 3.700027858606358 3.701925630795784 3.703917738386243 3.706014179462928 3.708203952040192 3.710499054059761 3.712877483388932
 6.07 3.70613293949007 3.706041359367644 3.705859042049452 3.705594987521856 3.705249195767976 3.704821666767557 3.704332400496827 3.703771396928316 3.703137656030661 3.702432177768388 3.701664962101664 3.700824008986037 3.699910318372137 3.698942890205371 3.697911724425585 3.696815820966699 3.695675179756334 3.694479800715396 3.693238683757656 3.691960828789291 3.690647235708414 3.689305904404571 3.687947834758223 3.686561026640199 3.685167479911128 3.68376519442085 3.682354170007798 3.680954406498364 3.679555903706236 3.678177661431718 3.676800679461016 3.675444957565517 3.674118495501026 3.672813293006997 3.671537349805734 3.67029266560156 3.669087240079981 3.667912072906812 3.666786163727284 3.665710512165136 3.664683117821668 3.663704980274785 3.662786099078012 3.661926473759487 3.66113410382093 3.660409988736588 3.659754127952164 3.65917552088371 3.658674166916513 3.658259065403942 3.657921215666287 3.65767961698956 3.657524268624287 3.657464169784269 3.657509319645322 3.657640717343994 3.657886361976259 3.658227252596189 3.658672388214605 3.659221767797698 3.659886390265638 3.660654254491148 3.661526359298069 3.662511703459891 3.663611285698263 3.664815104681492 3.666132159022999 3.667552447279772 3.669086967950788 3.670725719475405 3.67246670023175 3.674312908535069 3.67627234263606 3.678315000719182 3.680472880900948 3.682713981228186 3.685059299676288 3.687489834147427
 6.09 3.678122109608274 3.678018142393964 3.677831327386499 3.677551664572464 3.677190153935253 3.676755795454944 3.676248589108151 3.675668534867852 3.675026632703196 3.674310882579288 3.673533284456945 3.672681838292438 3.671776544037205 3.670797401637544 3.669774411034278 3.66868757216241 3.667554884950738 3.666367349321459 3.665143965189753 3.663874732463325 3.66258865104195 3.661265720816977 3.659925941670817 3.658568313476405 3.657202836096644 3.655828509383822 3.65445633317901 3.653085307311431 3.651725431597813 3.650376705841714 3.649048129832832 3.647740703346279 3.646454426141847 3.645197297963238 3.643961318537284 3.642775487573134 3.641619804761422 3.640503269773415 3.639427882260132 3.638400641851446 3.637433548155162 3.636514600756071 3.635655799214978 3.634854143067719 3.634121631824141 3.633468264967066 3.632871041951238 3.632361962202235 3.631921025115367 3.631576230054552 3.631307576351163 3.63112606330286 3.631040690172392 3.631050456186381 3.631156360534086 3.631357402366135 3.631663580793246 3.63207489488492 3.632580343668106 3.633200926125857 3.63392464119595 3.634763487769495 3.635706464689509 3.636752570749482 3.637912804691913 3.639177165206818 3.64055465093023 3.642036260442668 3.643621992267579 3.645320844869771 3.647123816653813 3.649019905962418 3.651030111074805 3.653134430205032 3.655332861500316 3.65763440303933 3.660021052830467 3.662501808810098
 6.11 3.65043720408149 3.650339854826902 3.650139548625082 3.649855285462833 3.649488065323818 3.649046888188438 3.648532754033689 3.647944662832987 3.647293614555984 3.646578609168351 3.645790646631543 3.644948726902542 3.644032849933575 3.643073015671813 3.642049224059043 3.640970475031322 3.639845768518608 3.638677104444363 3.637471482725144 3.636230903270159 3.634953365980811 3.633658870750217 3.632346417462698 3.631017005993257 3.629679636207025 3.628344307958693 3.627001021091913 3.625668775438688 3.624347570818723 3.623047407038773 3.621757283891953 3.620489201157032 3.619251158597707 3.618034155961848 3.616856192980728 3.615719269368225 3.614613384820003 3.613545539012672 3.612528731602926 3.611570962226657 3.610653230498045 3.609793536008631 3.608993878326361 3.608262256994618 3.607588671531216 3.606994121427387 3.606467606146738 3.606018125124185 3.60564567776487 3.605350263443051 3.605151881500972 3.605039531247709 3.605024211957996 3.605093922871029 3.605269663189244 3.605530432077078 3.605906228659705 3.60637805202175 3.606952901205982 3.607633775211981 3.608418672994791 3.609317593463547 3.610319535480071 3.611426497857464 3.612647479358663 3.613972478694977 3.615410494524607 3.61694252545114 3.618588570022022 3.62033762672701 3.6221906939966 3.624147770200441 3.626198853645711 3.628353942575494 3.630613035167112 3.632955129530458 3.635392223706287 3.6379143156645
 6.13 3.623133207879853 3.623034481554459 3.622830690547598 3.622541834846286 3.622179914434453 3.621732929292817 3.621211879398745 3.620625764726085 3.619976585244981 3.619263340921661 3.618475031718204 3.617643657592289 3.616738218496917 3.615777714380116 3.614772145184615 3.61370251084751 3.612596811299892 3.611446046466464 3.610260216265134 3.609037320606585 3.607787359393815 3.606521332521673 3.605238239876356 3.603937081334892 3.602637856764598 3.601331566022521 3.600026208954846 3.598741785396297 3.597459295169504 3.596187738084352 3.594947113937308 3.593727422510729 3.592528663572138 3.591369836873494 3.590241942150425 3.589152979121443 3.588095947487147 3.587087846929387 3.586129677110419 3.585220437672036 3.584361128234672 3.583560748396486 3.582820297732426 3.582147775793274 3.581544182104658 3.580997516166054 3.580539777449761 3.580149965399855 3.579847079431114 3.579621118927937 3.579482083243224 3.57943897169725 3.5794827835765 3.579612518132497 3.5798471745806 3.580187752098787 3.580614249826404 3.581154666862909 3.581790002266579 3.582530255053205 3.583384424194762 3.584333508618055 3.58539650720335 3.586563418782977 3.587834242139911 3.589218976006341 3.590707619062206 3.592300169933713 3.593995627191839 3.595795989350806 3.597699254866536 3.599706422135083 3.601807489491049 3.604012455205973 3.606311317486701 3.608695074473739 3.611181724239573 3.613743264786984
 6.15 3.596249106265807 3.596148007758538 3.5959417382324 3.595659297674617 3.595292686069379 3.594849903397717 3.594342949637362 3.593759824762586 3.593112528744014 3.592401061548419 3.591624423138494 3.590793613472602 3.589907632504502 3.588957480183062 3.587961156451937 3.586920661249238 3.585824994507169 3.58469315615165 3.583535146101917 3.582340964270091 3.581119610560742 3.579872084870415 3.578627387087146 3.57735451708995 3.576094474748287 3.574826259921512 3.573558872458297 3.572303312196035 3.571069578960221 3.56984667256381 3.568644592806559 3.567473339474339 3.56632291233843 3.565213311154797 3.564133535663336 3.563093585587112 3.562094460631554 3.561145160483655 3.560235684811126 3.559386033261546 3.55858520546148 3.557844201015576 3.557162019505652 3.556548660489743 3.55600312350114 3.555526408047406 3.55511751360936 3.554796439640058 3.554552185563733 3.554384750774725 3.554315134636387 3.554331336479972 3.554434355603489 3.55463319127055 3.554927842709187 3.555317309110655 3.555812589628199 3.556412683375822 3.557107589427008 3.557907306813446 3.558811834523711 3.55983017150194 3.560943316646482 3.562169268808524 3.563490026790693 3.564924589345652 3.566472955174654 3.568115122926092 3.569861091194017 3.571710858516642 3.573664423374819 3.575711784190501 3.577862939325178 3.580107887078295 3.582436625685651 3.584870153317768 3.587387468078254 3.58999856800213
 6.17 3.569809884787495 3.569707418908304 3.569507677047108 3.569232659191337 3.568871365325436 3.56843379543074 3.56793094948534 3.567361827463921 3.566727429337583 3.566027755073632 3.565263804635363 3.564443577981808 3.563568075067473 3.562637295842047 3.561662240250094 3.56064090823072 3.559574299717222 3.558461414636712 3.557322252909726 3.556156814449802 3.554965099163045 3.553756106947668 3.552539837693506 3.551305291281526 3.550073467583287 3.548844366460411 3.547625987764005 3.546408331334081 3.545213396998943 3.544039184574561 3.542875693863913 3.541752924656318 3.54065087672674 3.539588549835072 3.538557943725401 3.537567058125247 3.536625892744785 3.535725447276047 3.534874721392094 3.534073714746181 3.533331426970882 3.532648857677215 3.532025006453727 3.531469872865572 3.530983456453554 3.530565756733164 3.530224773193582 3.529962505296668 3.529776952475925 3.529669114135445 3.529657989648832 3.529733578358102 3.529894879572568 3.530152892567697 3.530516616583951 3.5309660508256 3.531510194459524 3.532169046613988 3.532923606377394 3.533782872797015 3.534735844877709 3.535803521580611 3.536975901821801 3.538251984470959 3.539632768349988 3.541116252231625 3.54270443483803 3.54439631483935 3.546181890852265 3.548081161438516 3.550074125103404 3.552170780294281 3.554352125399005 3.556637158744389 3.559015878594623 3.561488283149672 3.564045370543658 3.566686138843222
 6.19 3.543850529272314 3.543756700753702 3.543564492642088 3.543296904925102 3.542941937587439 3.542519590610735 3.542030863973431 3.541466757650619 3.540845271613864 3.540158405830995 3.539416160265897 3.53861753487826 3.537763529623319 3.536853144451571 3.53588837930847 3.534887234134099 3.533849708862827 3.532766803422935 3.531656517736234 3.530520851717649 3.529357805274794 3.528177378307515 3.526989570707415 3.525804382357371 3.524600813131006 3.523409862892159 3.52222953149433 3.521061818780098 3.519904724580523 3.518778248714527 3.517663390988251 3.516579151194398 3.515535529111541 3.514522524503428 3.513540137118252 3.512597366687908 3.511705212927222 3.510862675533168 3.510070754184055 3.509317448538702 3.508633758235582 3.508009682891954 3.507444222102971 3.506938375440762 3.506510142453504 3.506150522664462 3.505868515571015 3.505665120643658 3.505538337324987 3.505488165028657 3.505535603138323 3.505670651006562 3.50589030795377 3.506206573267042 3.506609446199026 3.507116925966765 3.507731011750507 3.508438702692503 3.509241997895785 3.510149896422913 3.511162397294714 3.512279499488992 3.51350120193922 3.514826503533211 3.516246403111774 3.517778899467336 3.519416991342558 3.521147677428925 3.522982956365309 3.524921826736525 3.526954287071856 3.529080335843558 3.531310971465356 3.533635192290902 3.53604299661223 3.538545382658178 3.5411313485928 3.543811892513748
 6.21 3.518404025820643 3.518307839319152 3.518135170944094 3.517874020683301 3.51753538852171 3.517119274441252 3.516645678420713 3.516105600435584 3.515499040457882 3.514834998455954 3.514104474394263 3.513328468233141 3.512485979928541 3.511607009431752 3.510672556689101 3.50969162164163 3.508674204224755 3.507621304367909 3.50654092199415 3.505434057019768 3.504310709353851 3.503168878897849 3.502020565545102 3.500863769180356 3.499699489679259 3.498556726907828 3.497405480721907 3.496285750966593 3.495167537475649 3.494079840070894 3.493022658561571 3.491986992743699 3.490981842399393 3.490017207296182 3.489083087186287 3.488199481805892 3.487355390874386 3.48656081409359 3.48581675114696 3.485132201698773 3.484497165393286 3.483921641853882 3.483414630682188 3.482966131457181 3.482596143734264 3.482284667044329 3.482061700892796 3.481906244758632 3.481838298093347 3.481846860319977 3.481952930832036 3.482135508992459 3.482414594132513 3.482779185550696 3.483250282511611 3.483806884244823 3.484468989943696 3.4852255987642 3.486077709823713 3.48703532219979 3.48809643492892 3.489262047005255 3.490523157379327 3.491896764956741 3.493365868596839 3.494938467111365 3.49661455926309 3.498385143764422 3.500259219276002 3.502236784405279 3.504308837705051 3.506474377672009 3.508734402745239 3.511086911304724 3.513524901669805 3.516055372097642 3.518681320781643 3.521380745849876
 6.23 3.49348236079973 3.493404820897398 3.493229698150085 3.492975992545817 3.492654704069772 3.492264832704168 3.491807378428131 3.491282341217541 3.490699721044863 3.490049517878949 3.489341731684825 3.48858836242346 3.487777410051508 3.486920874521035 3.486006755779223 3.485057053768055 3.484070768423978 3.483046899677547 3.481996447453052 3.480929411668115 3.479834792233274 3.478723589051552 3.477613802017988 3.476496431019167 3.475380475932722 3.474266936626804 3.473163812959558 3.472083104778549 3.471012811920194 3.469963934209152 3.468946471457709 3.467958423465135 3.467001790017023 3.466085570884607 3.46520976582406 3.464374374575772 3.463578396863609 3.462832832394147 3.462146680855889 3.461509941918466 3.460923615231809 3.460405700425305 3.459947197106936 3.459557104862391 3.459235423254164 3.458982151820627 3.458807290075088 3.45870983750482 3.458699793570082 3.458757157703108 3.458911929307086 3.459153107755105 3.459479692389098 3.459903682518748 3.460413077420385 3.461027876335858 3.461729078471391 3.462534682996413 3.463445689042374 3.464441095701538 3.465550902025754 3.466756107025212 3.468064709667176 3.469478708874696 3.470986103525304 3.472596892449684 3.474313074430332 3.476121648200182 3.478034612441228 3.480041965783116 3.482142706801714 3.484337834017676 3.486626345894969 3.489008240839398 3.491484517197093 3.494035173252991 3.496679207229295 3.499397617283909
 6.25 3.469116520837728 3.469038632043517 3.468871060721183 3.46863580685894 3.468331870442202 3.467948251453471 3.467516949872203 3.467016965674663 3.466448298833753 3.465821949318821 3.465148917095448 3.464418202125224 3.463629804365492 3.46279472376908 3.46192296028401 3.461003513853186 3.460038384414067 3.459055571898312 3.458035076231414 3.456997897332303 3.455943035112943 3.454870489477894 3.453790260323868 3.452712347539252 3.45163575100362 3.450560470587225 3.449507506150463 3.448464857543326 3.447433524604828 3.446443507162417 3.445463805031364 3.444525418014127 3.44361634589971 3.442738588462984 3.441911145463995 3.441124016647264 3.440376201741044 3.439689700456576 3.439041512487315 3.438453637508144 3.437925075174557 3.437454825121835 3.437054886964189 3.436713260293895 3.436439944680403 3.436244939669422 3.436118244781994 3.436078859513545 3.436106783332912 3.436223015681355 3.436425555971547 3.436714403586543 3.437090557878734 3.437562018168777 3.438119783744503 3.438783853859813 3.439532227733544 3.440386904548329 3.441325883449422 3.442380163543513 3.44352974389752 3.444772623537365 3.446120801446724 3.447562276565761 3.449119047789848 3.450759113968252 3.452503473902815 3.454352126346607 3.456294070002567 3.458330303522113 3.460459825503747 3.462683634491627 3.465000728974127 3.467412107382381 3.469896768088797 3.472476709405563 3.475139929583125 3.477887426808651
 6.27 3.445297492817893 3.445218259569085 3.445070245376799 3.444842450229437 3.444555874112646 3.444199517009202 3.443783378898888 3.443299459758346 3.442766759560906 3.442165278276402 3.441515015870961 3.440807972306782 3.440052147541883 3.43924954152984 3.438400154219499 3.437512985554668 3.436588035473798 3.435636303909631 3.43464679078884 3.43364949603164 3.43262441955139 3.431592561254163 3.430551921038307 3.429512498793978 3.42847529440266 3.42745030773666 3.426425538658588 3.42543198702081 3.424449652664894 3.423488535421022 3.422567635107391 3.421666951529592 3.420807484479969 3.419978233736963 3.419199199064423 3.418450380210917 3.417760776909003 3.4171123888745 3.41652221580572 3.415983257382697 3.415502513266385 3.415080983097843 3.414728666497397 3.414445563063784 3.414219672373273 3.414072993978773 3.413994527408917 3.414003272167125 3.414080227730648 3.414244393549603 3.414494769045965 3.414832353612569 3.415256146612063 3.41576714737587 3.416373355203102 3.417074769359483 3.417872389076228 3.418765213548917 3.419753241936347 3.42083647335936 3.422023906899658 3.423305541598593 3.424692376455944 3.426173410428664 3.427748642429624 3.429428071326319 3.431210695939573 3.433077515042208 3.435048527357708 3.437113731558854 3.439272126266346 3.441514710047402 3.44386148141434 3.446281438823141 3.448795580671992 3.451393905299811 3.454075410984754 3.456832095942698
 6.29 3.422025263872921 3.421965690536477 3.4218252390889 3.421605909518777 3.421336701811978 3.420997615951554 3.420608651917607 3.420150809687147 3.419633089233925 3.419066490528253 3.418441013536792 3.417767658222338 3.417045424543574 3.416266312454807 3.415448321905692 3.414593452840927 3.413699705199931 3.412779078916512 3.411840573918498 3.410864190127368 3.409879927457848 3.408887785817494 3.407886765106261 3.40688786521604 3.405890086030187 3.404903427423026 3.403928889259336 3.402974471393819 3.402031173670543 3.401118995922372 3.400236937970375 3.399384999623215 3.398574180676518 3.397793480912221 3.397052900097906 3.39636243798611 3.395712094313621 3.39512186880074 3.39457076115055 3.394078771048136 3.393646898159809 3.393284142132298 3.392970502591925 3.392734979143765 3.392558571370782 3.392459278832945 3.392429101066334 3.392477037582211 3.392611087866086 3.392813251376758 3.393112527545335 3.393488915774239 3.393961415436187 3.39452002587316 3.395164746395341 3.39590457628005 3.396741514770644 3.397672561075409 3.398698714366426 3.399820973778421 3.401036338407599 3.402357807310453 3.403773379502554 3.405283053957331 3.406896829604819 3.408604705330399 3.410406679973514 3.412312752326366 3.414302921132593 3.416386185085936 3.418564542828872 3.420835992951242 3.423190533988853 3.425640164422063 3.428162882674351 3.430779687110859 3.433471576036924 3.436246547696592
 6.31 3.399309821379433 3.399248912253331 3.399118029076428 3.398927171837493 3.398665340522617 3.39835353511512 3.397981755595415 3.397550001940876 3.397068274125667 3.396526572120565 3.395925895892761 3.395287245405632 3.394588620618513 3.393842021486433 3.393067447959837 3.392244899984294 3.391383377500179 3.39050488044234 3.389587408739744 3.388661962315104 3.38770854108449 3.386756144956915 3.385795773833907 3.384837427609061 3.383879106167568 3.382932809385734 3.381996537130465 3.381082289258752 3.380198065617118 3.379324866041058 3.378481690354462 3.377679538369003 3.376907409883525 3.3761753046834 3.375484222539869 3.374832163209367 3.374240126432825 3.37368811193495 3.373186119423498 3.372743148588516 3.372360199101566 3.372035270614942 3.371769362760849 3.37158247515058 3.371454607373666 3.371394758997007 3.371411929563982 3.371508118593553 3.371681325579329 3.371932549988631 3.372269791261524 3.372694048809838 3.373205322016168 3.373802610232853 3.374485912780938 3.375265228949122 3.376139557992672 3.37710989913234 3.37816525155324 3.379324614403722 3.380579986794219 3.381920367796076 3.383373756440364 3.38491315171667 3.386545552571873 3.388282957908901 3.390113366585465 3.392028777412779 3.394048189154258 3.396150600524202 3.398347010186457 3.400638416753059 3.403012818782862 3.40547021478014 3.408012603193183 3.410638982412865 3.413339350771192 3.416122706539843
 6.33 3.377130152952599 3.37707891226713 3.376966602799848 3.376784224539692 3.376540777472977 3.37624626158328 3.375901676851325 3.375496023254838 3.375040300768392 3.374525509363221 3.37395964900703 3.373344719663773 3.372681721293423 3.371978653851713 3.371226517289868 3.370437311554311 3.369618036586353 3.368771692321863 3.367896278690926 3.367001795617467 3.366099243018872 3.365178620805584 3.364258928880677 3.363340167139415 3.362432335468793 3.361525433747057 3.360630461843204 3.359765419616467 3.358910306915781 3.358087123579223 3.357293869433446 3.35653054429308 3.355807147960127 3.355114680223327 3.354472140857514 3.353869529622945 3.353316846264617 3.352803090511558 3.352360262076114 3.351955360653194 3.351620385919518 3.351335337532836 3.351128215131126 3.350970018331785 3.350890746730784 3.350878399901821 3.350944977395445 3.351079478738165 3.351291903431541 3.351591250951253 3.351967520746155 3.352430712237309 3.352979824816999 3.35361585784773 3.354337810661205 3.355155682557282 3.35605947280292 3.357058180631099 3.358152805239723 3.359342345790508 3.360625801407846 3.362005171177656 3.363468454146215 3.365035649318966 3.366697755659315 3.368453772087405 3.370304697478872 3.372248530663582 3.374287270424357 3.37640891549567 3.37861546456233 3.380914916258153 3.383309269164604 3.385776521809424 3.388327672665249 3.390962720148195 3.393672662616441 3.396455498368777
 6.35 3.35548724644089 3.355444678359942 3.355341947955843 3.355168055217707 3.354952000132059 3.354675782682737 3.354358402850764 3.353979860614217 3.353541155948065 3.353061288823992 3.352532259210209 3.351942067071236 3.351312712367669 3.350644195055935 3.349926515088023 3.349179672411195 3.348393666967677 3.347579498694346 3.346746167522378 3.34589367337689 3.34502301617656 3.344153195833233 3.343274212251499 3.342397065328262 3.341519754952285 3.340653281003719 3.33980864335361 3.338982841863396 3.338178876384374 3.337394746757157 3.336641452811108 3.33592799436376 3.335244371220212 3.33460058317251 3.333997629999012 3.333444511463725 3.332930227315637 3.332476777288019 3.332062161097713 3.331707378444406 3.331421429009875 3.331184312457225 3.331007028430101 3.330907576551883 3.330866956424866 3.330894167629419 3.330999209723123 3.331183082239896 3.331433784689095 3.331772316554606 3.332186677293905 3.332688866337114 3.333267883086024 3.333942726913115 3.334704397160544 3.335550893139126 3.336493214127288 3.337521359370009 3.338645328077742 3.339864119425318 3.341176732550827 3.34257516655449 3.344077420497503 3.345664493400867 3.347346384244204 3.34912209196455 3.350991615455128 3.352955953564111 3.355003105093357 3.357135068797136 3.35936084338083 3.361680427499622 3.364073819757164 3.366551018704225 3.369112022837329 3.371746830597364 3.374465440368185 3.377257850475186
 6.37 3.33436008992097 3.334327198543271 3.334233052472142 3.334077651696869 3.333880996204187 3.333633085978184 3.333332921000183 3.3329815012486 3.332579826698795 3.332125897322895 3.331622713089605 3.331068273963999 3.330473579907289 3.329839630876582 3.329156426824613 3.328442967699468 3.327700253444277 3.326919283996899 3.326128059289583 3.325308579248615 3.324479843793944 3.323651852838788 3.322814606289225 3.321968104043767 3.321142345992914 3.320326332018685 3.319522061994139 3.318727535782876 3.317973753238511 3.317229714204142 3.316525418511798 3.315852865981856 3.315209056422455 3.314615989628885 3.314061665382963 3.313548083452376 3.313074243590028 3.31266014553335 3.312304789003603 3.311989173705155 3.31174229932475 3.311545165530747 3.31141677197235 3.311356118278813 3.311355204058636 3.311432028898732 3.311576592363583 3.311798893994378 3.312088933308127 3.312466709796766 3.312921222926233 3.313452472135537 3.314080456835801 3.314785176409293 3.31557563020843 3.316461817554776 3.317423737738011 3.318491390014892 3.319644773608184 3.320882887705588 3.322215731458636 3.323643303981581 3.32516560435026 3.326782631600942 3.328483384729162 3.330278862688531 3.332159064389532 3.3341329886983 3.336200634435375 3.338352000374453 3.340587085241102 3.342906887711475 3.345309406410995 3.347796639913029 3.350357586737539 3.353002245349724 3.355721614158634 3.358513691515773
 6.39 3.313740671692715 3.31371746105305 3.31363290450247 3.313506002030425 3.31331775362386 3.31308715926711 3.312815218941785 3.31249193262664 3.312116300297417 3.311690321926677 3.311221997483611 3.310704326933837 3.310145310239169 3.309535947357382 3.308897238241946 3.308218182841754 3.30750978110082 3.30677103295797 3.306013938346508 3.305236497193864 3.304449709421232 3.303664574943181 3.302859093667248 3.302064265493526 3.301280090314215 3.300505568013171 3.299741698465426 3.298998481536699 3.298274917082884 3.297582004949521 3.296919744971247 3.296296136971233 3.295693180760604 3.295139876137833 3.294626222888127 3.294163220782788 3.293738869578562 3.293364169016963 3.293049118823587 3.2927837187074 3.292576968360015 3.292428867454949 3.292340415646861 3.292319612570771 3.292358457841265 3.292473951051682 3.292659091773273 3.292910879554364 3.293251313919473 3.293658394368438 3.294152120375499 3.29472349138839 3.295380506827391 3.296115166084372 3.296945468521821 3.297851413471849 3.298854000235182 3.29994122808013 3.301124096241546 3.302391603919757 3.303744750279489 3.305202534448764 3.306734955517786 3.308372012537809 3.310093704519983 3.311899030434184 3.313798989207836 3.315783579724696 3.317860800823643 3.320022651297433 3.322269129891446 3.32459823530241 3.327001966177118 3.329489321111108 3.33206029864735 3.334705897274895 3.337425115427519 3.340207951482349
 6.41 3.293619980274347 3.293607454344755 3.293541492421626 3.293414094494576 3.293254260550749 3.293041990574724 3.292788284548398 3.292492142450853 3.292144564258208 3.29175454994345 3.291314099476247 3.290831212822749 3.290308889945364 3.28973513080252 3.28913093534841 3.288486303532718 3.287822235300327 3.28711773059101 3.286403789339106 3.285670411473169 3.284916596915617 3.284163345582341 3.283410657382314 3.282657532217176 3.281915969980798 3.281182970558836 3.280461533828261 3.279759659656875 3.279087347902804 3.278435598413982 3.277813411027611 3.277231785569603 3.27667972185401 3.276167219682431 3.275694278843401 3.27527089911177 3.274897080248053 3.274563821997771 3.274289124090774 3.27406298624054 3.273896408143463 3.273789389478121 3.273750929904526 3.273770029063357 3.273848686575174 3.274004902039617 3.274229675034589 3.274522005115413 3.274891891813979 3.275339334637877 3.2758633330695 3.27647488656514 3.277162994554062 3.277937656437564 3.278787871588015 3.27973463934788 3.280756959028721 3.281874829910191 3.283078251239002 3.284366222227875 3.285749742054482 3.28721780986036 3.288781424749813 3.2904285857888 3.292160292003794 3.293987542380639 3.295907335863378 3.29790267135307 3.299980547706585 3.302153963735388 3.304409918204301 3.306740409830249 3.309155437280991 3.311642999173829 3.31421509407431 3.316850720494894 3.319570876893628 3.322354561672778
 6.43 3.2739930043977 3.27397916708864 3.273922804820691 3.27381391758363 3.273673505364801 3.27348056814902 3.273254105918463 3.272976118652537 3.27266660632773 3.272303568917444 3.271890006391819 3.271443918717527 3.270947305857557 3.270419167770978 3.269840504412694 3.269241315733164 3.268611601678124 3.267952362188277 3.267272597198978 3.266572306639886 3.265872490434615 3.265162148500357 3.264442280747494 3.263732887079184 3.263032967390938 3.262342521570182 3.261663549495786 3.261003051037594 3.260373026055928 3.25976247440107 3.259192395912738 3.258651790419535 3.258140657738388 3.257669997673959 3.257247810018055 3.256866094549002 3.256533851031019 3.256241079213558 3.256006778830645 3.255831949600185 3.255706591223265 3.255639703383431 3.255631285745947 3.255692337957046 3.255820859643152 3.256008850410093 3.256273309842292 3.256606237501945 3.257017632928178 3.257495495636188 3.258059825116367 3.258692620833409 3.2594108822254 3.260215608702887 3.261096799647939 3.26207445441318 3.263127572320811 3.264266152661616 3.265490194693944 3.266809697642684 3.268214660698212 3.269704083015328 3.271277963712178 3.27294630186915 3.274700096527761 3.276537346689521 3.278459051314788 3.280465209321599 3.282554819584484 3.284738880933269 3.286996392151859 3.289328351976999 3.291743759097028 3.294233612150609 3.296806909725443 3.299443650356971 3.302154832527056 3.304940454662642
 6.45 3.254822733003595 3.254828588165088 3.254781830502343 3.254692460005294 3.254560476661481 3.254395880455952 3.254188671371161 3.253938849386829 3.253646414479807 3.253311366623908 3.252934705789732 3.252516431944463 3.252055545051661 3.251564045071027 3.251030931958157 3.250458205664276 3.249863866135954 3.249248913314811 3.248603347137194 3.247947167533848 3.247291374429563 3.246615967742808 3.245938947385344 3.245272313261823 3.244616065269366 3.243969203297131 3.243331727225856 3.242714636927392 3.242126932264209 3.241568613088898 3.241030679243648 3.240532130559702 3.240072966856805 3.239644187942632 3.239263793612196 3.238923783647238 3.23863315781561 3.238390915870625 3.238199057550406 3.238055582577203 3.237971490656711 3.237945781477349 3.23798945470954 3.238080510004965 3.238250946995805 3.23847976529396 3.238775964490256 3.239150544153634 3.239591503830319 3.240110843042977 3.240697561289851 3.241370658043881 3.24212013275181 3.242956984833265 3.243869213679835 3.244867818654115 3.245942799088749 3.247113154285445 3.248358883513976 3.249698986011171 3.251125460979877 3.252626307587914 3.254221524967011 3.25590211221172 3.25766706837832 3.259516392483702 3.261450083504237 3.263477140374624 3.265569561986729 3.2677543471884 3.27001449478227 3.272358003524539 3.274775872123745 3.277267099239516 3.279831683481303 3.282470623407099 3.285173917522142 3.287950564277601
 6.47 3.236116155237333 3.236131706660079 3.236094558476293 3.236024710676062 3.235911163247116 3.235765916174735 3.235576969441642 3.235355323027868 3.235090976910622 3.234783931064118 3.234435185459407 3.234053740064178 3.233620594842549 3.233165749754843 3.232659204757336 3.232130959802002 3.231573014836234 3.230993369802545 3.230393024638262 3.229781979275195 3.229151233639287 3.228528787650261 3.227896641221231 3.227264794258316 3.226651246660216 3.226037998317792 3.225454049113615 3.224880398921501 3.224335047606036 3.223819995022074 3.223325241014227 3.222868785416331 3.2224526280509 3.222065768728563 3.221728207247479 3.221429943392746 3.221180976935778 3.220981307633678 3.220830935228592 3.220729859447037 3.220688079999225 3.220703596578363 3.220779408859935 3.220922516500972 3.221124919139305 3.221384616392795 3.221723607858551 3.222128893112135 3.222612471706742 3.223163343172369 3.223791507014963 3.224486962715561 3.225268709729401 3.226136747485025 3.227071075383364 3.228101692796803 3.229208599068234 3.230390793510088 3.231668275403354 3.233021043996579 3.234469098504851 3.235992438108771 3.237600061953399 3.239301969147192 3.24107915876092 3.242940629826569 3.244886381336227 3.246906412240953 3.249010721449625 3.251198307827782 3.25347117019644 3.255806307330897 3.258226717959518 3.260720400762509 3.263277354370668 3.265908577364126 3.268614068271069 3.271382825566441
 6.49 3.217861260444296 3.217886511860771 3.217858977954834 3.217797658716727 3.217703554134366 3.217577664193258 3.217416988876387 3.217214528164095 3.216978282033936 3.21670025046052 3.216378433415341 3.216024830866584 3.215628442778917 3.215201269113268 3.214741309826584 3.214250564871575 3.213728034196438 3.213183717744568 3.212619615454251 3.21204472725834 3.211458053083915 3.210871592851925 3.210283346476818 3.209695313866147 3.209116494920166 3.208556889531406 3.208007497584235 3.207477318954404 3.20697635350857 3.206504601103813 3.20605206158712 3.205639734794874 3.205266620552307 3.204922718672947 3.204628028958045 3.204372551195988 3.204166285161691 3.204009230615976 3.203901387304938 3.203842754959281 3.203843333293655 3.203902122005964 3.204010120776661 3.204186329268031 3.204430747123446 3.20473237396662 3.205103209400833 3.205551253008144 3.206057504348589 3.206650962959361 3.207301628353973 3.208038500021408 3.208852577425242 3.209742860002769 3.210710347164091 3.211763038291202 3.212891932737056 3.214107029824608 3.215397328845856 3.216772829060852 3.2182335296967 3.219779429946545 3.221409528968535 3.223114825884775 3.224905319780262 3.226779009701799 3.228727894656904 3.23076997361269 3.232877245494739 3.235068709185956 3.237333363525401 3.239682207307119 3.242095239278939 3.244581458141266 3.247141862545855 3.249766451094567 3.252464222338113 3.255226174774778
 6.51 3.200047038165662 3.200081993251182 3.200064078348499 3.200022293448003 3.199937638537797 3.199830113603606 3.199689718628676 3.199515453593648 3.199298318476419 3.199047313251988 3.198764437892282 3.198438692365973 3.198070076638267 3.19766959067069 3.197247234420846 3.196783007842167 3.19630791088364 3.195800943489525 3.195272105599051 3.194742397146094 3.194191818058847 3.193650368259469 3.193098047663712 3.19255485618054 3.19202079371173 3.191496860151454 3.190991055385846 3.190504379292552 3.190047831740267 3.189610412588249 3.189212121685826 3.188832958871876 3.188503923974298 3.188203016809468 3.187952237181672 3.187740584882525 3.18757805969038 3.187453661369711 3.187389389670486 3.187374244327523 3.187417225059826 3.187509331569912 3.187659563543112 3.187878920646863 3.188156402529986 3.188502008821937 3.18890573913205 3.189386593048765 3.189925570138835 3.190551669946517 3.191234891992749 3.192005235774314 3.192842700762978 3.193766286404623 3.194765992118354 3.195841817295601 3.19699376129919 3.198231823462414 3.199545003088074 3.200943299447517 3.202417711779644 3.203976239289914 3.205619881149323 3.207348636493375 3.209152504421029 3.21102948399364 3.212991574233868 3.215027774124591 3.217148082607787 3.219342498583407 3.221611020908229 3.223952648394697 3.22636937980975 3.228859213873622 3.231413149258641 3.234041184588002 3.236722318434527 3.239477549319413
 6.53 3.182665478134215 3.182701140507987 3.182701849261822 3.182669604386253 3.182604405869566 3.182516253697703 3.182384147854167 3.18222908831989 3.182040075073107 3.181819108089198 3.181554187340518 3.181266312796213 3.180926484422022 3.180563702180053 3.180168966028559 3.179752275921678 3.179303631809174 3.178833033636157 3.178341481342778 3.177847974863922 3.177343514128876 3.176838099060979 3.176321729577269 3.175824405588094 3.175325126996726 3.174845893698949 3.17438570558263 3.173944562527276 3.17352246440358 3.173129411072944 3.172775402386987 3.17244043818704 3.172155518303623 3.171898642555905 3.171681810751149 3.171514022684146 3.171395278136619 3.171315576876627 3.171284918657943 3.171313303219422 3.171389730284344 3.171525199559753 3.171719710735768 3.17197226348489 3.172292857461283 3.17267249230004 3.173109167616444 3.173623883005196 3.174205638039643 3.174855432270976 3.175582265227426 3.176376136413432 3.177247045308799 3.178193991367841 3.179217974018504 3.180316992661475 3.181503046669279 3.182754135385355 3.184091258123111 3.185513414164982 3.187011602761449 3.188583823130062 3.190241074454431 3.191973355883214 3.193790666529078 3.19568200546766 3.19765737173649 3.199697764333922 3.20182218221803 3.2040206243055 3.206293089470504 3.208638576543552 3.211049084310341 3.213533611510574 3.216081156836775 3.218702718933082 3.221378296394029 3.224126887763305
 6.55 3.165698570270264 3.16574394349641 3.165754280489201 3.165731581239315 3.165685845735212 3.165606073963051 3.165504265906582 3.165367421547029 3.165208540862956 3.165005623830116 3.164769670421284 3.164500680606076 3.164198654350749 3.163863591617987 3.163507492366674 3.163118356551646 3.162707184123431 3.162273975027968 3.161818729206319 3.161362446594356 3.160895127122437 3.160425770715069 3.159955377290545 3.159493946760575 3.159041479029899 3.15860697399588 3.158182431548088 3.157776851567859 3.157399233927847 3.157051578491558 3.156732885112862 3.156453153635497 3.156202383892555 3.155991575705949 3.155818728885867 3.155684843230211 3.155610918524019 3.155575954538868 3.155588951032268 3.155650907747035 3.155772824410648 3.155942700734596 3.1561705364137 3.156467331125431 3.156822084529197 3.15723479626563 3.15771646595585 3.158265093200707 3.158870677580019 3.159564218651791 3.160315715951408 3.161143168990827 3.162037577257748 3.163018940214761 3.164066257298492 3.165190527918721 3.166399751457492 3.167674927268201 3.169036054674677 3.170473132970236 3.171984161416734 3.173581139243587 3.175253065646791 3.176999939787916 3.178830760793093 3.180726527751976 3.182707239716699 3.184760895700804 3.186889494678173 3.189093035581922 3.191359517303298 3.193709938690552 3.196114298547793 3.198592595633842 3.20114482866105 3.20375099629412 3.206431097148897 3.209165129791158
 6.57 3.14914030467766 3.149194392266222 3.149215362010875 3.149212213902438 3.149174947929547 3.14911556407857 3.149032062333502 3.148915442675853 3.148774705084509 3.148590849535592 3.148383876002287 3.14814378445467 3.147870574859508 3.147564247180052 3.147235801375805 3.146884237402289 3.146501555210778 3.146105754748029 3.145698835955997 3.145269798771523 3.144838643126021 3.144416368945137 3.143982976148401 3.143557464648858 3.143151834352691 3.142754085158815 3.142365216958469 3.142005229634785 3.141674123062345 3.141371897106718 3.141088551623985 3.140844086460248 3.140638501451123 3.140471796421219 3.140334971183594 3.140256025539207 3.140206959276348 3.140215772170051 3.140264463981492 3.140371034457377 3.14053748332931 3.140741810313142 3.141014015108312 3.141345097397168 3.141735056844272 3.142181893095691 3.142707605778275 3.143281194498914 3.143931658843781 3.144649998377564 3.145435212642679 3.146297301158464 3.147226263420366 3.148222098899107 3.149303807039831 3.150451387261247 3.151675838954745 3.152986161483501 3.154361354181569 3.155822416352957 3.157349347270681 3.158961146175813 3.160646812276508 3.162408344747016 3.164244742726684 3.166155005318934 3.168150131590231 3.170209120569039 3.172341971244754 3.174539682566627 3.17682125344267 3.179156682738549 3.181565969276459 3.184050111833985 3.18658710914295 3.189187959888244 3.191862662706642 3.194580216185603
 6.59 3.13299367163991 3.133058477047826 3.133088083988975 3.133094492454313 3.133067702432648 3.133026713910553 3.132953526872264 3.13285514129957 3.132734557171677 3.132579774465064 3.132401793153325 3.132180613206983 3.131936234593309 3.131658657276106 3.131358881215491 3.131035906367654 3.130690732684604 3.130333360113903 3.129953788598379 3.129573018075829 3.129179048478697 3.128783879733753 3.12839751176174 3.128009944477017 3.127640177787178 3.127278211592665 3.126936045786357 3.126622680253149 3.126327114869513 3.126061349503046 3.125823384012 3.125625218244799 3.125455852039537 3.125324285223468 3.125242517612471 3.125189549010505 3.125195379209054 3.125240007986544 3.125333435107753 3.125475660323209 3.125676683368561 3.125925503963947 3.126234121813338 3.126599536603873 3.127033748005172 3.127516755668641 3.128066559226756 3.128685158292336 3.129370552457795 3.130112741294385 3.130932724351422 3.131820501155494 3.132784071209656 3.133814433992611 3.13491158895787 3.136094535532909 3.137343273118292 3.138668801086802 3.140069118782533 3.141545225519987 3.143096120583142 3.144722803224514 3.146424272664197 3.148190528088892 3.150041568650922 3.151967393467227 3.153958001618349 3.156032392147398 3.158160564059005 3.160373516318265 3.162650247849652 3.164990757535933 3.167395044217057 3.169874106689039 3.172405943702818 3.17501255396311 3.177661936127236 3.180375088803951
 6.61 3.117244661616378 3.11731918824845 3.117358436763693 3.117364407153198 3.117357099405943 3.1173255135087 3.117281649445945 3.11720350719974 3.117092086749603 3.116966388072368 3.116797411142024 3.116606155929539 3.116390622402675 3.116141810525781 3.115880720259571 3.115586351560895 3.115269704382485 3.114940778672691 3.114599574375201 3.114246091428744 3.113890329766784 3.11354228931719 3.113183970001898 3.112842371736553 3.11251049443014 3.112186337984598 3.111889902294416 3.11161318724622 3.111354192718339 3.111134918580363 3.110933364692674 3.110781530905974 3.110647417060793 3.110563022986982 3.110516348503188 3.110509393416319 3.110551157520993 3.110630640598969 3.110769842418561 3.110957762734048 3.111194401285054 3.111478757795925 3.111831831975083 3.112233623514371 3.112693132088376 3.113220357353747 3.113806298948484 3.114458956491228 3.11517032958052 3.115947417794061 3.116803220687941 3.117715737795866 3.118703968628363 3.119759912671971 3.120891569388419 3.122099938213788 3.123375018557657 3.124714809802235 3.126140311301479 3.127632522380196 3.129208442333128 3.130851070424027 3.132557405884713 3.134349447914112 3.136205195677289 3.13814664830446 3.140141804889985 3.14222166449136 3.144366226128178 3.146574488781087 3.148846451390729 3.151193112856662 3.153603472036274 3.156067527743671 3.158605278748567 3.161196723775144 3.163841861500904 3.166550690555505
 6.63 3.101888265238589 3.10197151644842 3.102020410849528 3.102045948433139 3.102048129188394 3.102026953102266 3.101991420159462 3.101923530342313 3.101841283630645 3.101725680001639 3.101585719429673 3.101423401886151 3.101226727339319 3.101017695754059 3.100775307091675 3.100510561309664 3.100222458361466 3.099931998196205 3.099618180758414 3.099303005987741 3.098985473818646 3.098666584180081 3.098355336995152 3.098051732180767 3.097756769647278 3.097469449298091 3.09721077102928 3.096970734729168 3.096759340277912 3.096575587547052 3.096421476399065 3.096295006686892 3.096208178253455 3.096169990931152 3.096159444541351 3.096188538893856 3.096276273786362 3.096392649003899 3.096567664318257 3.096790319487395 3.097072614254843 3.097403548349078 3.097782121482894 3.098229333352752 3.098724183638119 3.09928767200079 3.09990879808419 3.100586561512679 3.101332961890816 3.102146998802631 3.103027671810867 3.103974980456222 3.104999924256559 3.106080502706114 3.107237715274684 3.108461561406801 3.109762040520896 3.111137152008438 3.112578895233065 3.114096269529706 3.115678274203673 3.117335908529753 3.119068171751278 3.120865063079183 3.122737581691044 3.124684726730112 3.126695497304322 3.128770892485293 3.130920911307311 3.133135552766301 3.135412815818778 3.137755699380793 3.140161202326853 3.142631323488837 3.145155061654894 3.14774241556832 3.150383383926434 3.153077965379429
 6.65 3.086926473306611 3.087010452397527 3.08706899693163 3.087104106900277 3.087115782292774 3.087114023096285 3.087088829295749 3.087040200873758 3.086977137810442 3.086881640083322 3.086761707667159 3.086618340533785 3.08645153865192 3.086261301986971 3.086047630500821 3.085811524151601 3.085562982893449 3.085291006676247 3.085016595445359 3.084739749141334 3.084450467699613 3.084168751050208 3.083885599117375 3.083620011819265 3.083362989067568 3.083123530767137 3.082902636815596 3.08269930710294 3.082524541511114 3.08237833991358 3.082270702174871 3.082181628150127 3.082141117684615 3.082129170613239 3.082165786760038 3.082240965937658 3.082354707946817 3.082517012575759 3.082738879599684 3.08299830878017 3.08331629986458 3.083682852585448 3.084096966659861 3.084579641788818 3.085110877656575 3.08570967392998 3.086367030257793 3.087080946269982 3.087863421577019 3.088712455769149 3.089619048415653 3.090602199064091 3.09164190723953 3.092759172443767 3.093941994154521 3.095192371824628 3.096517304881206 3.09790879272482 3.099375834728618 3.100908430237466 3.102506578567059 3.104190279003019 3.105928530799987 3.107742333180685 3.109629685334983 3.111582586418931 3.113600035553793 3.11569103182506 3.117847574281448 3.120057661933883 3.122341293754472 3.124689468675458 3.127092185588166 3.129557443341927 3.132077240742992 3.134660576553432 3.137288449490028 3.139978858223134
 6.67 3.072356276785534 3.072439987011483 3.072508185862227 3.072552873329253 3.072574049402023 3.072581714067895 3.072576867312032 3.072547509117285 3.072494639464079 3.072418258330271 3.072317365690999 3.072193961518514 3.072047045782001 3.071875618447384 3.071691679477114 3.071485228829947 3.0712652664607 3.071031792320008 3.070786806354044 3.070538308504247 3.070288298707017 3.07003477689341 3.069799742988812 3.069562196912592 3.069343138577758 3.069141567890579 3.068957484750205 3.068792889048271 3.06865578066848 3.068546159486182 3.068476025367928 3.068434378171014 3.068430217743016 3.068455543921298 3.06852835653252 3.068640655392119 3.068800440303786 3.069009711058917 3.069257467436065 3.069552709200359 3.069907436102926 3.070309647880287 3.070770344253745 3.071289524928752 3.071857189594273 3.072491337922118 3.07317396956628 3.073935084162243 3.074742681326281 3.075617760654747 3.076560321723339 3.077569364086356 3.078645887275946 3.079788890801326 3.080997374147999 3.082273336776952 3.08362477812384 3.085041697598158 3.086525094582394 3.088073968431177 3.089698318470393 3.091387143996312 3.093151444274676 3.094981218539791 3.096875465993591 3.098834185804703 3.100867377107481 3.10296503900104 3.105117170548267 3.10734377077482 3.109623838668121 3.111968373176317 3.114376373207246 3.116828837627381 3.119354765260753 3.121924154887873 3.124548005244631 3.12722531502119
 6.69 3.058170666802017 3.058263111368459 3.058331968657144 3.058386238659687 3.058416921365707 3.058445016762749 3.058438524836196 3.058419445569156 3.058386778942344 3.058329524933945 3.058248683519467 3.058145254671573 3.058017238359907 3.057875634550897 3.057711443207555 3.057533664289247 3.057343297751464 3.057139343545571 3.056922801618545 3.056703671912691 3.056491954365356 3.056277648908622 3.05606075546898 3.055871273967001 3.055680204316982 3.055516546426586 3.055371300196462 3.055243465519854 3.055144042282195 3.055083030360685 3.055039429623858 3.055035239931132 3.055068461132344 3.055140093067278 3.055250135565168 3.055409588444194 3.055606451510962 3.05584172455997 3.056135407373058 3.056468499718846 3.056859001352159 3.057297912013433 3.05779523142811 3.05835095930602 3.058954095340746 3.059625639208978 3.060343590569846 3.061130949064251 3.061974714314168 3.062885885921946 3.063864463469587 3.064899446518012 3.066001834606318 3.067170627251014 3.068405823945246 3.069707424158008 3.071075427333338 3.072518832889505 3.074017640218169 3.075592848683545 3.077233457621535 3.07894846633886 3.08071887411217 3.082564680187144 3.084464883777573 3.086440484064428 3.088480480194925 3.090583871281557 3.092742656401131 3.094974834593776 3.097261404861953 3.099602366169432 3.10200671744027 3.104465457557774 3.10697858536344 3.109544099655888 3.112163999189783 3.114838282674735
 6.71 3.04436363464094 3.044465816705702 3.044543336492392 3.044608193992747 3.044648389196541 3.044675922091504 3.044689792663234 3.04468000089509 3.044656546768073 3.04461943026069 3.044558651348813 3.04447421000551 3.044367106200874 3.044245339901832 3.044109911071941 3.04395181967117 3.043791065655672 3.04361664897753 3.043428569584505 3.04323882741976 3.04305542242157 3.042870354523021 3.042701623651694 3.042541229729336 3.042388172671515 3.042253452387261 3.042146068778695 3.042056021740642 3.041994311160233 3.041970936916486 3.041964898879884 3.042007196911925 3.042068830864674 3.042177800580287 3.042335105890527 3.042520746616267 3.042754722566979 3.043037033540205 3.043367679321016 3.043737659681461 3.044164974379995 3.044640623160899 3.045173605753684 3.045765921872477 3.046405571215401 3.047102553463932 3.047857868282254 3.048681515316582 3.049561494194496 3.050498804524231 3.051503445893981 3.052575417871172 3.053703720001728 3.054898351809318 3.056160312794596 3.057487602434421 3.058882220181067 3.060342165461416 3.061867437676142 3.063458036198873 3.065124960375349 3.066847209522557 3.068633782927861 3.070495679848112 3.072412899508743 3.074393441102857 3.076440303790296 3.078550486696698 3.080724988912541 3.08295480949217 3.085237947452814 3.087584401773589 3.089986171394486 3.092441255215344 3.094949652094815 3.097512360849307 3.100129380251924 3.102789709031379
 6.73 3.030957171742108 3.03105909441624 3.031147280700851 3.031210730587801 3.031261444067014 3.031298421126404 3.031322661751779 3.031322165926743 3.03131893363258 3.031291964848115 3.031241259549574 3.031175817710424 3.031097639301199 3.030995724289316 3.030881072638868 3.030752684310419 3.030610559260765 3.030455697442699 3.030307098804756 3.030146763290935 3.029992690840423 3.029845881387295 3.029696334860204 3.029574051182049 3.029460030269647 3.029363272033371 3.029283776376789 3.029232543196278 3.029208572380636 3.029212863810671 3.029255417358774 3.029325232888493 3.029433310254076 3.02957964930001 3.029765249860544 3.029988111759196 3.030269234808252 3.030578618808244 3.030946263547419 3.03136216880119 3.031826334331583 3.032338759886654 3.032909445199908 3.033527389989695 3.034203593958596 3.034938056792793 3.035729778161427 3.036578757715942 3.037495995089413 3.038459489895864 3.039500241729571 3.040588250164348 3.041753514752824 3.042975035025703 3.044262810491014 3.04561684063334 3.047037124913045 3.048512662765476 3.050065453600153 3.051672496799957 3.053355791720288 3.055093337688221 3.056897134001642 3.058765179928374 3.060698474705288 3.062697017537403 3.064748807596965 3.066865844022523 3.069038125917983 3.071273652351653 3.073563422355273 3.075916434923029 3.078314689010565 3.080766183533961 3.083271917368719 3.085831889348719 3.088435098265178 3.091091542865578
 6.75 3.01792526969706 3.018037936045658 3.018124792769026 3.018198839859144 3.018259077306083 3.018305505097935 3.018339123220719 3.018349931658281 3.018355930392178 3.018338119401547 3.018307498662966 3.018263068150291 3.018193827834492 3.018111777683463 3.018026917661829 3.017918247730732 3.017795767847606 3.01768047796594 3.017551378035023 3.017419467999682 3.0172947478 3.017177217371022 3.01706687664245 3.016963725538321 3.016887763976675 3.016818991869207 3.016788409120903 3.016765015629668 3.016779811285937 3.016821795972271 3.016891969562944 3.017000331923511 3.017145882910368 3.01732962237029 3.017552550139968 3.017822666045521 3.018130969901997 3.018477461512865 3.018882140669491 3.019335007150597 3.01982706072171 3.020385301134599 3.020982728126692 3.021638341420487 3.022351140722945 3.023122125724868 3.023940296100271 3.024825651505728 3.025769191579719 3.026769915941952 3.027837824192675 3.028961915911979 3.030153190659081 3.031400647971594 3.032715287364792 3.034086108330846 3.035532110338067 3.037035292830114 3.038603655225204 3.040237196915303 3.0419269172653 3.043691815612179 3.045511891264164 3.047386143499856 3.049336571567363 3.051340174683407 3.05339995203242 3.055522902765635 3.057701026000147 3.059943320817982 3.062239786265132 3.064580421350592 3.066985225045377 3.069433196281523 3.071936333951084 3.074491636905107 3.077082103952598 3.079725733859475
 6.77 3.005290920245935 3.005402333288955 3.005499864333878 3.005573513372801 3.005643280395942 3.005700165391567 3.005734168345901 3.005763289243025 3.005779528064768 3.005772884790576 3.005761359397367 3.005725951859383 3.00567766214802 3.005615490231643 3.005540436075397 3.005460499640995 3.005368680886494 3.005271979766068 3.00516339622975 3.005070930223177 3.004965581687312 3.004877350558152 3.004795236766434 3.004731240237309 3.004684360890022 3.004654598637562 3.004651953386312 3.004667425035676 3.004710013477697 3.00479071859666 3.004898540268687 3.005044478361306 3.00522853273302 3.005439703232857 3.005699989699905 3.006007391962833 3.006342909839408 3.006737543135984 3.00716929164699 3.007659155154398 3.008197133427176 3.008773226220738 3.009417433276369 3.010109754320639 3.010849189064813 3.011656737204233 3.012512398417698 3.013424172366828 3.014394058695408 3.015431057028729 3.016526166972911 3.017676388114207 3.018894720018307 3.020169162229613 3.021509714270512 3.022906375640635 3.024370145816096 3.025899024248722 3.027484010365271 3.029134103566634 3.030850303227027 3.032621608693164 3.034458019283425 3.036349534287 3.038306152963036 3.040326874539752 3.042392698213552 3.044523623148126 3.046707648473531 3.048956773285266 3.051249996643326 3.053597317571252 3.05599873505516 3.058444248042762 3.060942855442372 3.0634855561219 3.06608234890783 3.068713232584193
 6.79 2.993055115274414 2.993167277987468 2.993264487179731 2.993347742843413 2.993417044968879 2.993484393544562 2.993527788556892 2.993567229990183 2.993583717826529 2.993596252045676 2.993594832624883 2.993569459538766 2.993541132759141 2.993498852254838 2.993442617991509 2.993383429931428 2.993310288033269 2.993234192251874 2.993165142538009 2.993092138838108 2.993016181093995 2.992957269242607 2.992904403215693 2.992869582939502 2.992850808334459 2.992860079314829 2.992886395788364 2.992929757655942 2.993011164811185 2.993119617140075 2.993266114520543 2.993449656822061 2.993661243905201 2.993910875621202 2.994208551811507 2.994544272307295 2.994927036929 2.995348845485811 2.995817697775166 2.996345593582229 2.996910532679351 2.997533514825526 2.998204539765827 2.998923607230827 2.999700716936017 3.000534868581201 3.001427061849878 3.002376296408621 3.003372571906432 3.004436887974087 3.00555724422347 3.006744640246894 3.007979075616402 3.009290549883068 3.010648062576272 3.012071613202968 3.013561201246937 3.015106826168032 3.016718487401402 3.018385184356706 3.020107916417321 3.021905682939523 3.023749483251667 3.02565731665335 3.02763018241456 3.029648079774812 3.031731007942273 3.033867966092871 3.036058953369398 3.038304968880587 3.040605011700193 3.042949080866044 3.045347175379096 3.047799294202458 3.050284436260422 3.052824600437462 3.055407785577236 3.058034990481565
 6.81 2.981209846810744 2.98132176212588 2.981429653235252 2.981512520131189 2.981592362804192 2.981659181242868 2.981711975433839 2.981751745361652 2.981788491008662 2.98181021235491 2.981818909377985 2.981814582052879 2.981795230351814 2.981773854244077 2.981737453695822 2.981688028669873 2.981644579125508 2.981588105018227 2.981538606299516 2.981485082916589 2.981448534812122 2.981408961923971 2.981395364184882 2.981389741522179 2.981400093857451 2.981428421106212 2.981492723177563 2.981574999973826 2.981685251390179 2.981831477314268 2.982005677625805 2.982217852196166 2.982468000887961 2.982755123554599 2.983080220039838 2.983453290177321 2.983864333790103 2.984323350690159 2.984830340677883 2.985384303541576 2.985987239056912 2.986637146986402 2.98734602707884 2.988101879068733 2.988915702675725 2.989776497603999 2.990695263541678 2.991672000160199 2.992704707113689 2.993795384038311 2.994943030551616 2.996157646251867 2.997418230717353 2.998746783505702 3.00014030415316 3.001580792173879 3.003097247059175 3.004659668276784 3.006288055270097 3.007971407457392 3.009720724231043 3.011525004956721 3.013385248972585 3.015310455588452 3.017289624084964 3.019324753712734 3.021403843691483 3.023546893209168 3.025745901421087 3.02799786744898 3.030294790380117 3.032645669266369 3.035040503123265 3.037479290929048 3.039972031623702 3.04250872410798 3.04507936724241 3.047692959846295
 6.830000000000001 2.969767107022818 2.969888777829279 2.969996354570502 2.970089837238928 2.970169225825194 2.970236520318074 2.970299720704386 2.9703488269689 2.970384839094229 2.970417757060705 2.970436580846243 2.970451310426196 2.970442945773195 2.97043048685697 2.970413933644171 2.970394286098161 2.970361544178811 2.97033470784227 2.970304777040729 2.97028075172217 2.970263631830104 2.970253417303292 2.970259108075457 2.970282704074983 2.970322205224599 2.97038861144105 2.970472922634759 2.970584138709471 2.970731259561887 2.97090728508129 2.971120215149143 2.971360049638695 2.971637788414554 2.971963431332263 2.972325978237855 2.972727428967394 2.973175783346509 2.973672041189913 2.974206202300906 2.974788266470868 2.975428233478739 2.976116103090488 2.976851875058564 2.977634549121337 2.978475125002532 2.979373602410639 2.980318981038317 2.981332260561788 2.98239244064021 2.983510520915045 2.984684501009406 2.985915380527403 2.987214159053466 2.988567836151657 2.989979411364974 2.991445884214637 2.992969254199366 2.994558520794642 2.996202683451958 2.997913741598055 2.999669694634151 3.001490541935147 3.003367282848832 3.005298916695068 3.007285442764963 3.009326860320034 3.01142316859136 3.013573366778707 3.015778454049668 3.018027429538761 3.020321292346535 3.022669041538657 3.025070676144979 3.027507195158608 3.029996597534952 3.032519882190754 3.03508704800312 3.03769809380853
 6.85 2.958736888215334 2.95885831736031 2.958965583394054 2.959059686309115 2.959149626096269 2.959226402744449 2.959289016240668 2.959338466569917 2.959394753715058 2.95942787765671 2.95945583837311 2.959481635839968 2.959492270030311 2.959500740914309 2.959494048459096 2.959484192628568 2.959471173383176 2.959463990679708 2.959453644471046 2.959459134705929 2.959462461328688 2.959480624278971 2.959506623491465 2.959558458895592 2.959628130415203 2.959723637968251 2.959835981466459 2.959986160814969 2.960152175911982 2.960367026648386 2.960597712907367 2.96087623456401 2.961192591484891 2.961545783527649 2.961936810540548 2.962375672362036 2.96285136882027 2.963375899732653 2.963947264905339 2.964567464132736 2.965234497196991 2.965949363867471 2.966712063900215 2.967532597037393 2.968400963006737 2.969326161520968 2.970309192277206 2.97133905495637 2.972425749222565 2.973580274722455 2.974781631084624 2.976039817918926 2.977354834815821 2.978725681345696 2.980163357058182 2.981657861481447 2.983197194121483 2.984803354461384 2.986475341960599 2.988192156054191 2.989964796152063 2.991803261638187 2.993686551869815 2.995634666176677 2.997628603860168 2.999676364192519 3.001778946415962 3.003936349741878 3.006138573349932 3.008394616387202 3.010695477967284 3.013040157169399 3.015428653037474 3.017870964579223 3.020348090765206 3.02286803052788 3.025422782760641 3.028020346316843
 6.869999999999999 2.94811818282701 2.948240373116369 2.948348332050175 2.948452059621085 2.948531555820009 2.948608820636041 2.94868185405638 2.948741656066235 2.948798226648717 2.948850565784724 2.948889673452809 2.948914549629032 2.948946194286812 2.948953607396751 2.948967788926458 2.948977738840349 2.948984457099452 2.948996943661175 2.949006198479088 2.949032221502667 2.949054012677049 2.949102571942758 2.949156899235424 2.949228994485492 2.949326857617913 2.949441488551829 2.949583887200238 2.949762053469657 2.949967987259761 2.950199688463015 2.950470156964295 2.950776392640495 2.951120395360121 2.951502164982871 2.951921701359209 2.952388004329916 2.952902073725639 2.953453909366421 2.954053511061221 2.954700878607423 2.955406011790327 2.956147910382636 2.95694857414392 2.957796002820079 2.958691196142786 2.959644153828918 2.960653875579977 2.961711361081501 2.962825610002453 2.963996621994611 2.965225396691933 2.966509933709919 2.967852232644952 2.969250293073638 2.970705114552122 2.9722056966154 2.973782038776612 2.97540514052633 2.977084001331825 2.978817620636331 2.98060699785829 2.982452132390587 2.984353023599774 2.986307670825275 2.988308073378594 2.990373230542489 2.992473141570156 2.994636805684384 2.996846222076705 2.999099389906533 3.001396308300289 3.003737976350513 3.006133393114962 3.008563557615703 3.011036468838184 3.013544125730306 3.016095527201468 3.018680672121612
 6.890000000000001 2.937921983427877 2.938034937626879 2.938142593016082 2.938246949588248 2.938337007334416 2.93841376624384 2.938487226303903 2.938557387500024 2.938623249815563 2.93867581323169 2.938715077727268 2.938760043278704 2.9387917098598 2.938829077441582 2.938853145992125 2.938873915476361 2.938900385855877 2.938922557088699 2.938961429129065 2.938997001927182 2.939049275428976 2.939107249575831 2.939191924304305 2.939292299545847 2.93940937522649 2.939554151266544 2.939724627580262 2.939931804075511 2.94015568065341 2.940417257207979 2.940715533625755 2.941050509785407 2.941423185557339 2.941843560803274 2.942290635375832 2.942785409118092 2.943327881863144 2.943907053433629 2.944544923641263 2.945219492286352 2.945941759157293 2.94671172403007 2.947539386667723 2.948414746819816 2.949347804221894 2.95032755859492 2.951355009644703 2.952439157061316 2.953581000518501 2.954779539673057 2.956024774164225 2.957336703613051 2.958695327621743 2.960110645773014 2.961592657629415 2.963120362732647 2.964703760602875 2.966343850738022 2.968038632613043 2.969790105679204 2.971586269363337 2.973448123067086 2.97535566616614 2.977317898009452 2.979334817918458 2.981397425186264 2.983513719076836 2.985674698824174 2.987880363631473 2.990130712670273 2.992434745079594 2.994773459965064 2.99715685639803 2.999582933414665 3.002053690015051 3.00455812516226 3.007096237781421 3.009668026758773
 6.909999999999999 2.928126282716614 2.928250003550623 2.928358358899257 2.928463348755382 2.928553973110167 2.928630231953019 2.928714125271503 2.92878465305125 2.928850815275857 2.928903611926767 2.928963042983144 2.929008108421738 2.929059808216725 2.92909714233955 2.929131110758745 2.92917171343975 2.929207950344702 2.929260821432232 2.929310326657235 2.929365465970635 2.929436239319138 2.929523646644969 2.9296276878856 2.929748362973466 2.929885671835664 2.93005861439365 2.930258190562913 2.930484400252643 2.930738243365383 2.931027719796678 2.931354829434695 2.931718572159853 2.932119947844416 2.9325579563521 2.933033597537644 2.933555871246384 2.934126777313813 2.934734315565123 2.935399485814738 2.936102287865837 2.936852721509865 2.937650786526024 2.938505482680764 2.939408809727255 2.940358767404844 2.94136535543851 2.942420573538292 2.943532421398725 2.944700898698241 2.94591700509858 2.947189740244171 2.948519103761512 2.949895095258534 2.951336714323952 2.95282596052661 2.954370833414803 2.955971332515599 2.95762845733414 2.959341207352937 2.96109858203115 2.962912580803854 2.9647812030813 2.966705448248157 2.968674315662746 2.970688804656259 2.972757914531971 2.974871644564436 2.977039993998671 2.979252962049332 2.981499547899872 2.983800750701696 2.986136569573295 2.988517003599372 2.99094005182996 2.993397713279521 2.995889986926041 2.998424871710105 3.000984366533968
 6.929999999999999 2.91875207351797 2.918876563673134 2.918985622434815 2.919080249795983 2.919181445747933 2.919258210280224 2.9193425433806 2.919412445034898 2.919489915226948 2.919551953938463 2.919611561148904 2.919666736835353 2.91971848097236 2.919776793531776 2.919820674482588 2.919871123790729 2.919928141418881 2.919990727326267 2.92005988146843 2.920134603796999 2.920225894259443 2.920322752798817 2.920446179353489 2.920596173856863 2.920762736237084 2.920954866416734 2.921174564312512 2.921419829834914 2.921701662887881 2.922021063368454 2.922376031166407 2.922758566163872 2.923188668234949 2.923655337245306 2.924159573051766 2.924710375501887 2.92529874443352 2.925944679674363 2.926628181041505 2.927358248340948 2.928126881367127 2.928962079902414 2.929835843716609 2.930756172566422 2.931733066194939 2.932768524331084 2.933850546689058 2.934980132967775 2.936166282850283 2.937408996003172 2.938699272075971 2.940046110700538 2.941449511490426 2.942898474040253 2.944414997925043 2.945976082699574 2.947584727897697 2.949258933031651 2.950977697591371 2.952753021043773 2.954583902832038 2.956460342374872 2.958381339065772 2.960357892272262 2.962389001335128 2.964455665567635 2.966575884254743 2.968741656652297 2.970950981986215 2.973205859451663 2.975494288212214 2.977837267398999 2.98020379610985 2.982614873408421 2.985069498323309 2.987548669847151 2.990070386935728 2.992616648507033
 6.95 2.909796348780222 2.909911610904151 2.91002137648295 2.910116645509686 2.91020841797578 2.910296693870941 2.910380473183087 2.910460755898259 2.910528542000518 2.910601831471837 2.910670624291974 2.910736920438337 2.910798719885838 2.910857022606734 2.910920828570455 2.91098113774342 2.911047950088846 2.911120265566539 2.911199084132679 2.911294405739584 2.911405230335478 2.911532557864227 2.911675388265085 2.911835721472406 2.912020557415363 2.912242896017645 2.912480737197146 2.912756080865638 2.913056926928438 2.913395275284061 2.913769125823856 2.914180478431643 2.914639332983321 2.91512468934648 2.915656547379993 2.916235906933597 2.916852767847462 2.917517129951753 2.918218993066173 2.918977356999501 2.919773221549113 2.920627586500492 2.921528451626731 2.922475816688022 2.923481681431126 2.924524045588843 2.925633908879463 2.926781271006206 2.927995131656655 2.929245490502167 2.930563347197287 2.931926701379136 2.933347552666798 2.934814900660685 2.936337744941903 2.937917085071597 2.939552920590284 2.941233251017182 2.942961075849519 2.944743394561838 2.94658120660528 2.948464511406869 2.950403308368774 2.952386596867564 2.954415376253453 2.95648864584953 2.958606404950978 2.960768652824284 2.962976388706438 2.965227611804114 2.967523321292846 2.969853516316191 2.97221719598488 2.974625359375958 2.977058005531909 2.979533133459779 2.982043742130274 2.984576830476862
 6.969999999999999 2.901240101572706 2.901356138275136 2.901466614026423 2.901562528819732 2.901654882646609 2.901742675496908 2.90182790735872 2.901908578218284 2.90197568805989 2.902049236865766 2.902129224615961 2.902195651288204 2.902267516857766 2.902335821297299 2.902410564576668 2.902480746662773 2.902557367519354 2.902650427106792 2.90274892538189 2.902853862297649 2.902975237803028 2.903122051842698 2.903285304356776 2.903463995280553 2.903669124544215 2.903910692072536 2.904168697784583 2.904462141593386 2.904793023405614 2.905159343121227 2.905553100633127 2.905983295826788 2.906459928579882 2.906973998761886 2.907525506233688 2.908123450847166 2.908768832444771 2.90945165085909 2.9101809059124 2.910957597416204 2.91179272517077 2.912664288964641 2.913582288574148 2.914548723762901 2.915572594281274 2.916642899865879 2.917770640239022 2.918944815108159 2.920166424165327 2.921444467086571 2.922769943531364 2.924151853142003 2.925589195543002 2.927073970340475 2.928615177121502 2.930201815453486 2.9318438848835 2.933543384937615 2.935277315120234 2.937077674913389 2.938912463776052 2.940813681143418 2.942749326426182 2.944730399009802 2.946765898253761 2.948846823490799 2.95096217402615 2.953121949136764 2.955336148070508 2.957574770045369 2.959857814248639 2.962185279836087 2.964547165931123 2.966942471623952 2.969372195970712 2.971825337992605 2.974321896675013 2.976842870966609
 6.99 2.893090325083398 2.893198138936836 2.893309328168117 2.893405892770506 2.893498832735667 2.893588148053599 2.893662838712562 2.893743904698991 2.893831345997399 2.893905162590269 2.893975354457931 2.894051921578432 2.894134863927395 2.89421318147786 2.894287874200122 2.894378942061551 2.894465385026402 2.894568203055622 2.894677396106626 2.894801964133084 2.894942907084683 2.895100224906878 2.89527291754064 2.89548198492218 2.895706426982675 2.895957243647972 2.896244434838288 2.896558000467889 2.896906940444773 2.897283254670323 2.897705943038964 2.898165005437798 2.898661441746238 2.899194251835619 2.899774435568803 2.90039099279978 2.901054923373239 2.90175522712415 2.902513903877315 2.903308953446922 2.904151375636077 2.905051170236332 2.905988337027197 2.906982875775647 2.908023786235606 2.90911306814743 2.910257721237377 2.911440745217063 2.912690139782905 2.913985904615557 2.915329039379332 2.916728543721615 2.918174417272263 2.919675659642989 2.921224270426748 2.922829249197093 2.924479595507539 2.9261753088909 2.927927388858621 2.929734834900106 2.931577646482019 2.933475823047585 2.935419364015881 2.937407268781106 2.939440536711847 2.941519167150336 2.943642159411686 2.945799512783127 2.948001226523222 2.950237299861077 2.95251773199554 2.954832522094384 2.957191669293483 2.959574172695977 2.961992031371423 2.96443224435494 2.966916810646335 2.969425729209227
 7.01 2.885337012616549 2.88544560615691 2.885548512128646 2.885645730525118 2.885729261338107 2.885819104557755 2.885905260172489 2.885986728168936 2.886064508531828 2.886148601243896 2.88622900628575 2.88630572363575 2.886388753269861 2.886467095161508 2.886562749281406 2.886653715597389 2.88675099407422 2.886863584673396 2.886992487352939 2.887127702067177 2.887278228766508 2.887455067397163 2.887648217900948 2.88786668021498 2.888111454271412 2.888381539997144 2.888688937313522 2.889021646136031 2.889390666373972 2.889785997930126 2.890227640700417 2.890705594573549 2.891220859430644 2.891772435144861 2.892371321581009 2.893006518595147 2.89368902603417 2.894418843735385 2.895195971526082 2.896009409223081 2.896880156632283 2.897789213548196 2.898754579753458 2.899756255018347 2.900816239100277 2.901922531743289 2.903086132677522 2.904287041618681 2.905554258267489 2.906858782309129 2.908218613412676 2.909625751230516 2.911090195397752 2.912599945531608 2.914166001230808 2.915778362074955 2.917436027623894 2.919149997417065 2.920909270972843 2.922714847787869 2.924565727336373 2.926470909069476 2.92841239241449 2.930398176774205 2.932439261526163 2.934514646021921 2.936625329586305 2.938790311516651 2.940979591082035 2.943213167522494 2.945492040048233 2.947794207838827 2.9501406700424 2.952511425774809 2.954915474118801 2.957353814123174 2.959816444801917 2.962302365133338
 7.03 2.87797015759038 2.87806953331761 2.878173159244015 2.87826203536305 2.878356161666613 2.878436538144984 2.878522164786754 2.87860504157874 2.87868316850589 2.878767545551179 2.878849172695491 2.878936049917491 2.879019177193487 2.879108554497277 2.879203181799991 2.879315059069918 2.879422186272319 2.879545563369238 2.879675190319288 2.879830067077443 2.879991193594804 2.880177569818362 2.880390195690745 2.880629071149961 2.880883196129122 2.881173570556162 2.881490194353539 2.881842067437934 2.882230189719929 2.882655561103683 2.883106181486589 2.883604050758927 2.8841381688035 2.884709535495261 2.885327150700931 2.885991014278605 2.886692126077341 2.887430485936751 2.888226093686565 2.889058949146195 2.889948052124286 2.890875402418253 2.891848999813807 2.892879844084477 2.893957934991106 2.895072272281355 2.896253855689181 2.897472684934307 2.898748759721691 2.900071079740968 2.901439644665891 2.902864454153762 2.904336507844848 2.905853805361782 2.907428346308964 2.909048130271942 2.910724156816787 2.912436425489449 2.914203935815115 2.916016687297545 2.917864679418401 2.919767911636568 2.921717383387455 2.923711094082296 2.925740043107436 2.927813229823599 2.929931653565159 2.932084313639386 2.934271209325691 2.936503339874856 2.938758704508254 2.941059302417056 2.943393132761433 2.945752194669739 2.948144487237691 2.950560009527534 2.953009760567193 2.955473739349423
 7.05 2.870967753534823 2.871068913913509 2.871163262963335 2.871262800677849 2.871347527049064 2.871428442067396 2.871515545721599 2.871597837998673 2.871677318883779 2.871761988360134 2.871843846408889 2.871930893009012 2.872024128137144 2.872123551767453 2.872229163871477 2.87234096441795 2.872458953372626 2.872593130698081 2.872732496353514 2.872897050294534 2.873078792472931 2.873275722836442 2.873497841328508 2.873747147888009 2.874020642449 2.874331324940431 2.874657195285856 2.875029253403129 2.875427499204094 2.875870932594262 2.876341553472473 2.876859361730553 2.877402357252959 2.878002539916408 2.8786289095895 2.879302466132331 2.88002320939609 2.880790139222649 2.881594255444138 2.882445557882519 2.883354046349134 2.884299720644255 2.885291580556616 2.886330625862938 2.887417856327438 2.888560271701337 2.889740871722342 2.89097765611413 2.892271624585817 2.893601776831418 2.894989112529285 2.896422631341554 2.897902332913564 2.89942821687327 2.90101028283065 2.902638530377098 2.904312959084801 2.906042568506115 2.90780835817292 2.909619327595975 2.911485476264251 2.913386803644261 2.915333309179376 2.917314992289133 2.919351852368528 2.921423888787301 2.923530100889208 2.925680487991287 2.92785504938311 2.93007478432602 2.93232869205237 2.934616771764733 2.936939022635119 2.939285443804172 2.941656034380357 2.944059793439137 2.946487720022144 2.948948813136327
 7.07 2.864338794089317 2.864440741549284 2.864536816846592 2.864617019974879 2.864703350926269 2.864784809691315 2.864872396258925 2.864956110616287 2.865034952748769 2.865120922639822 2.865212020270865 2.865300245621159 2.865393598667676 2.865494079384946 2.865610687744907 2.865722423716734 2.865850287266662 2.865994278357792 2.866144396949899 2.866319642999215 2.866511016458208 2.866718517275352 2.86696114539488 2.867219900756534 2.867503783295297 2.867823792941117 2.868179929618623 2.868561193246824 2.868979583738806 2.869433101001406 2.869922744934888 2.8704495154326 2.871012412380624 2.871621435657409 2.872277585133405 2.872959860670675 2.873699262122499 2.874475789332975 2.875299442136594 2.876169220357821 2.877086123810651 2.878041152298164 2.879051305612068 2.880109583532221 2.881214985826158 2.882366512248597 2.883565162540933 2.884810936430731 2.886103833631198 2.887451853840648 2.888847996741962 2.890289262002022 2.891777649271156 2.893322158182551 2.894902788351671 2.896538539375654 2.898221410832702 2.899949402281468 2.901712513260412 2.903531743287175 2.90539609185791 2.907295558446635 2.909241142504547 2.911230843459343 2.913255660714526 2.915324593648697 2.917429641614841 2.919567803939597 2.921741079922525 2.923949468835354 2.926190969921227 2.92846758239393 2.930767305437113 2.933102138203501 2.935460079814092 2.937852129357346 2.940258285888365 2.942698548428062
 7.09 2.858073273000647 2.858157009937548 2.858253814562461 2.858335686869112 2.858421626849735 2.858504634495017 2.858582709794021 2.858666852734114 2.858746063300869 2.85883234147797 2.858924687247097 2.859013100587802 2.859117581477377 2.859218129890712 2.859334745800139 2.859457429175264 2.859595179982795 2.859739998186352 2.859899883746274 2.860085836619405 2.860287856758882 2.8605149441139 2.860758098629475 2.861036320246194 2.861330608899951 2.861670964521677 2.862026387037058 2.86242887636624 2.862856432423526 2.863330055117061 2.863829744348507 2.864375500012708 2.864957321997342 2.865576210182566 2.866242164440645 2.866954184635576 2.867702270622698 2.868487422248294 2.869330639349177 2.870209921752272 2.871135269274184 2.872118681720757 2.873139158886615 2.874205700554706 2.875319306495826 2.87647997646813 2.877687710216642 2.878951507472746 2.880253367953671 2.881610291361963 2.883014277384947 2.884464325694179 2.88596143594489 2.88750460777541 2.889102840806595 2.890738134641232 2.89241848886344 2.894144903038056 2.895927376710017 2.897743909403723 2.899597500622396 2.901505149847425 2.903448856537704 2.905426620128956 2.907449440033044 2.909507315637284 2.911610246303731 2.913737231368466 2.915898270140869 2.918104361902878 2.920334505908249 2.922589701381788 2.924887947518591 2.92720024348326 2.929547588409116 2.931917981397396 2.934302421516449 2.936719907800911
 7.110000000000001 2.852141184120843 2.852225712896733 2.852313249886174 2.852395795082982 2.8524833484795 2.852556910066543 2.852635479833329 2.8527200577674 2.852800643854533 2.852887238078639 2.852979840421652 2.853068450863412 2.85317406938153 2.853284695951246 2.853402330545278 2.853534973133658 2.853673623683559 2.853829282159111 2.853999948521206 2.854185622727293 2.854398304731164 2.854635994482724 2.854888691927758 2.855177397007685 2.855492109659294 2.855832829814483 2.856208557399978 2.856620292337039 2.857067034541171 2.857550783921801 2.858070540381968 2.858626303817986 2.859218074119103 2.859855851167153 2.860530634836187 2.861252424992104 2.862010221492267 2.862815024185107 2.86366683290972 2.864565647495452 2.865500467761473 2.866493293516339 2.86752212455755 2.868597960671088 2.869730801630954 2.870900647198685 2.872126497122871 2.873390351138652 2.874710208967211 2.876066070315255 2.87747893487448 2.878937802321035 2.880433672314973 2.881984544499681 2.883582418501316 2.885225293928221 2.886915170370328 2.888640047398561 2.890410924564219 2.892226801398353 2.894087677411129 2.89598455209119 2.897926424904994 2.899902295296154 2.901924162684759 2.903971026466687 2.906061886012915 2.908186740668805 2.910337589753393 2.912531432558657 2.914750268348784 2.916993096359419 2.919270915796909 2.921571725837536 2.923896525626735 2.926245314278309 2.92861809087363 2.931014854460826
 7.13 2.846550521405113 2.84662684434901 2.846716116697432 2.84678933844428 2.846867509582003 2.846941630101545 2.847020699992274 2.847095719241907 2.847187687836417 2.847274605759941 2.847357472994665 2.84745728952071 2.847563055316 2.847674770356118 2.847802434614165 2.847936048060589 2.848075610663022 2.848241122386094 2.848422583191242 2.848618993036509 2.848841351876331 2.849079659661312 2.849353916337994 2.849642121848611 2.849967276130835 2.850327379117513 2.850713430736393 2.851135430909835 2.851592379554519 2.852086276581138 2.852616121894081 2.85318091539111 2.853792656963018 2.854441346493283 2.855124983857717 2.855856568924088 2.856634101551745 2.857448581591237 2.858309008883902 2.859217383261467 2.860171704545622 2.861163972547594 2.862212187067707 2.863297347894927 2.864439454806408 2.86561750756701 2.866843505928831 2.868125449630705 2.869444338397701 2.870809171940617 2.872230949955448 2.873688672122861 2.875193338107646 2.876753947558165 2.878349500105788 2.879991995364318 2.881680432929407 2.883413812377961 2.885183133267535 2.886998395135719 2.888857597499511 2.890753739854682 2.89268382167513 2.894658842412225 2.896668801494141 2.898714698325182 2.900793532285092 2.902898302728362 2.905047008983521 2.907219650352418 2.909427226109499 2.911658735501064 2.913915177744526 2.916204552027648 2.91850785750778 2.920836093311077 2.923187258531716 2.925562352231097
 7.149999999999999 2.841273278909834 2.841350398318276 2.841430408978368 2.841504310884094 2.841574104028009 2.841648788401184 2.841728363993134 2.841804830791746 2.84188618878319 2.841974437951821 2.842068578280076 2.842168609748351 2.842274532334874 2.842387346015573 2.842516050763918 2.842650646550773 2.842800133344216 2.842966511109371 2.843158779808212 2.843355939399363 2.843588989837896 2.8438379310751 2.844111763058263 2.84442148573042 2.844756099030111 2.845116602891117 2.84551299724219 2.84594528200677 2.846412457102697 2.846916522441905 2.847455477930113 2.848041323466504 2.84866305894339 2.849320684245872 2.850015199251486 2.850765603829839 2.851542897842239 2.852377081141311 2.8532481535706 2.854165114964172 2.8551289651462 2.856130703930534 2.857178331120274 2.858282846507323 2.859424249871931 2.860611540982232 2.861846719593768 2.863127785449007 2.864455738276841 2.865830577792088 2.867251303694973 2.868717915670601 2.870231413388426 2.871790796501698 2.873386064646914 2.875027217443246 2.876714254491969 2.878447175375873 2.880214979658666 2.882028666884366 2.883888236576687 2.885772688238412 2.887701021350755 2.889666235372712 2.89166532974041 2.893708303866433 2.89577715713915 2.897870888922028 2.90000849855293 2.902169985343412 2.904356348578006 2.906576587513492 2.908811701378162 2.911079689371071 2.913372550661283 2.9156792843871 2.918009889655293 2.920353365540306
 7.170000000000001 2.836309450790578 2.836377368928164 2.836458120811547 2.836523706434799 2.836593125790579 2.836669378870077 2.836739465662958 2.836816386157275 2.836899140339389 2.836977728193874 2.837072149703409 2.837173404848663 2.837280493608166 2.837403415958179 2.837523171872541 2.837667761322517 2.837829184276633 2.837995440700492 2.838188530556597 2.838396453804148 2.838630210398836 2.838889800292629 2.839174223433544 2.839484479765407 2.839829569227611 2.840200491754854 2.840607247276878 2.841049835718183 2.841527256997748 2.84204151102873 2.842590597718155 2.843186516966604 2.843818268667884 2.844485852708687 2.845190268968249 2.845951517317985 2.846738597621127 2.847581509732342 2.848462253497347 2.849389828752509 2.850353235324437 2.851373473029565 2.852431541673724 2.853535441051702 2.854686170946796 2.855883731130356 2.857128121361315 2.85840834138571 2.859745390936194 2.861119269731542 2.862549977476132 2.864015513859439 2.865528878555499 2.867087071222372 2.868692091501594 2.87033193901762 2.872018613377252 2.873740114169067 2.87550744096282 2.877320593308855 2.879168570737489 2.8810513727584 2.882969998859993 2.884933448508769 2.88692172114867 2.888944816200428 2.891012733060891 2.893094471102349 2.895211029671848 2.897362408090489 2.899537605652723 2.901736621625633 2.90396045524821 2.906208105730614 2.908470572253426 2.910765853966897 2.913064949990178 2.915398859410544
 7.19 2.831639031300189 2.831707750400105 2.831770246378023 2.831846519228094 2.831907568943078 2.831973395514289 2.832044998931534 2.83212237918303 2.832195536255329 2.832285470133217 2.832371180799613 2.832472668235452 2.832580932419563 2.832703973328532 2.832834790936564 2.832980385215321 2.83313275613376 2.833309903657965 2.833503827750955 2.833722528372493 2.833967005478886 2.834226259022764 2.834522288952863 2.834843095213788 2.835188677745768 2.835570036484405 2.835987171360412 2.836440082299335 2.836928769221272 2.837442232040582 2.838012470665576 2.838608484998212 2.839240274933761 2.839927840360488 2.840642181159295 2.841403297203377 2.842210188357857 2.843053854479413 2.843944295415895 2.844871511005933 2.845854501078535 2.846875265452672 2.847941803936862 2.849056116328728 2.850206202414568 2.851413061968892 2.852657694753966 2.853947100519342 2.855284279001368 2.856667229922707 2.85809695299183 2.859563447902501 2.861074714333267 2.862632751946914 2.864236560389938 2.865877139291985 2.867562488265297 2.869283606904137 2.871050494784211 2.872852151462081 2.874699576474558 2.876572769338102 2.87848972954819 2.880432456578701 2.882419949881265 2.884432208884622 2.886479232993963 2.888551021590256 2.890656574029574 2.892786889642405 2.894951967732954 2.897130807578439 2.89933340842837 2.901560769503828 2.903811889996722 2.90607676906905 2.908365405852141 2.910657799445887
 7.209999999999999 2.827245014786895 2.827314537051445 2.827377779955427 2.827444743493072 2.827506427657241 2.827562832439368 2.827635957829398 2.827703803815714 2.827778370385051 2.827868657522407 2.827954665210934 2.828057393431832 2.82816584216422 2.828281011385011 2.828411901068761 2.828559511187525 2.828721841710689 2.828899892604803 2.829104663833396 2.829324155356789 2.829569367131888 2.829840299111979 2.830136951246504 2.830468323480831 2.830824415756014 2.831207228008545 2.831634760170091 2.832088012167224 2.832586983921146 2.833120675347396 2.833681086355551 2.834287216848918 2.834939066724217 2.83562763587125 2.836351924172564 2.837122931503102 2.837930657729848 2.838784102711456 2.839684266297875 2.84062114832996 2.841604748639077 2.842635067046694 2.84370210336397 2.844825857391321 2.845986328917989 2.847192517721596 2.848436423567686 2.849737046209264 2.851073385386317 2.85245644082533 2.853885212238794 2.8553606993247 2.856871901766024 2.858429819230206 2.860023451368614 2.861662797816003 2.863347858189961 2.865068632090347 2.86682511909872 2.868626318777754 2.870463230670649 2.87232585430053 2.874232189169835 2.876174234759695 2.878141990529304 2.880143455915277 2.882179630331007 2.884240513165997 2.8863361037852 2.888445401528333 2.890590405709197 2.892758115614974 2.894940530505522 2.89714764961266 2.899367472139438 2.901611997259408 2.903880224115873 2.906152151821137
 7.23 2.823127395692471 2.823187723293582 2.823251715916102 2.823310373554345 2.823362696201266 2.823420683848421 2.82348433648589 2.823552654102218 2.823627636684321 2.823719284217404 2.823806596684851 2.823900574068119 2.824010216346617 2.824135523497573 2.824267495495895 2.824415132314021 2.824579433921758 2.824758400286117 2.824964031371129 2.825184327137658 2.825431287543207 2.8257129125417 2.826009202083278 2.826341156114059 2.826708774575908 2.82710205740619 2.827540004537512 2.828004615897457 2.82850389140831 2.829038830986771 2.829609434543662 2.83022570198362 2.830878633204784 2.831577228098474 2.83231148654885 2.833082408432577 2.833899993618468 2.83476424196712 2.835665153330547 2.836611727551791 2.837595964464541 2.838635863892718 2.839712425650078 2.840826649539784 2.841996535353974 2.84320308287333 2.844457291866621 2.845757162090248 2.847093693287775 2.848485885189449 2.849914737511714 2.851380249956714 2.852891422211786 2.854449253948944 2.85604174482435 2.857680894477782 2.859355702532088 2.861076168592629 2.862832292246718 2.864624073063044 2.866450510591089 2.868311604360535 2.870208353880662 2.872130758639738 2.87409681810439 2.876088531718985 2.878104898904978 2.880154919060268 2.882219591558541 2.884319915748593 2.886442890953659 2.888591516470723 2.890752791569819 2.892939715493327 2.895149287455256 2.897363506640519 2.899601372204197 2.901852883270797
 7.249999999999999 2.819271168550436 2.819321303630159 2.819376048725284 2.8194354038302 2.819488368937962 2.819547944040239 2.81960212912725 2.819671924187695 2.81973732920867 2.819820344175582 2.819907969072045 2.820003203879769 2.820114048578446 2.820230503145615 2.82036356755653 2.820512241784005 2.820677525798264 2.820867419566768 2.821073923054042 2.821296036221489 2.82155275902719 2.821835091425708 2.822143033367861 2.822475584800509 2.822844745666316 2.823248515903505 2.823686895445606 2.824151884221197 2.824661482153628 2.825206689160743 2.825788505154585 2.826405930041101 2.827068963719827 2.827767606083571 2.828502857018086 2.829284716401727 2.830112184105106 2.830976259990732 2.831886943912649 2.832834235716053 2.833828135236912 2.834868642301565 2.83594575672632 2.837069478317039 2.838239806868715 2.839446742165035 2.840710283977941 2.842000432067174 2.843346186179815 2.844729546049812 2.846158511397498 2.847633081929101 2.849144257336248 2.850692037295449 2.852285421467583 2.853923409497369 2.855589001012827 2.85729919562473 2.859044992926051 2.860835392491394 2.862652393876419 2.864502996617259 2.866390200229923 2.868302004209696 2.870258408030521 2.872229411144383 2.874235012980672 2.876265212945543 2.878330010421269 2.880409404765577 2.882513395310982 2.884640981364107 2.886783162204995 2.888948937086415 2.891128305233152 2.893322265841295 2.89553981807751 2.897761961078306
 7.269999999999999 2.81565632798429 2.815708272655294 2.815752772939311 2.815802828830806 2.815857440322929 2.815906607407462 2.815962330074758 2.816022608313673 2.816100442111478 2.816172831453781 2.816262776324419 2.816358276705353 2.816460332576551 2.816577943915863 2.816712110698878 2.816861832898783 2.817028110486209 2.817208943429063 2.817426331692355 2.817649275238015 2.817907774024699 2.81819082800759 2.81849943713818 2.818843601364056 2.819223320628665 2.819627594871076 2.820067424025728 2.820542808022175 2.821052746784819 2.821599240232624 2.822191288278837 2.822818890830693 2.823482047789101 2.824191759048337 2.824938024495715 2.825719844011253 2.826547217467335 2.827422144728351 2.828333625650339 2.829280660080616 2.830285247857391 2.831325388809378 2.8324030827554 2.833537329503974 2.834707128852896 2.835914480588812 2.837178384486785 2.83846784030984 2.839814847808519 2.841197406720408 2.842626516769666 2.84409217766654 2.845603389106873 2.847150150771601 2.84874346232624 2.85037232342037 2.852036733687096 2.853737692742517 2.855483200185172 2.857254255595482 2.859059858535186 2.86090200854676 2.862778705152833 2.864689947855591 2.866615736136172 2.868587069454056 2.870572947246436 2.872593368927588 2.874628333888232 2.876696841494879 2.878780891089172 2.880888481987214 2.883010613478894 2.885146284827197 2.88730649526751 2.889480244006914 2.891667530223467 2.893859353065487
 7.29 2.81228686870579 2.812329625051845 2.812374883203884 2.812415643156448 2.812460904902779 2.812511668434773 2.812567933742913 2.812619700816207 2.812687969642102 2.8127617402064 2.812852012493158 2.812938786484586 2.813042062160923 2.813160839500321 2.813296118478703 2.813446899069622 2.813614181244109 2.813796964970509 2.814005250214309 2.814239036937959 2.814498325100679 2.814782114658262 2.815102405562864 2.815447197762785 2.815827491202245 2.816232285821143 2.816682581554813 2.817158378333772 2.817680676083448 2.818227474723915 2.818819774169603 2.819447574329011 2.820121875104402 2.820831676391491 2.821577978079131 2.822370780048978 2.823209082175154 2.824074884323901 2.824996186353221 2.825953988112513 2.826958289442192 2.827999090173312 2.829087390127164 2.830211189114879 2.831382486937009 2.832599283383114 2.833853578231321 2.835153371247892 2.83648966218677 2.837872450789118 2.839301736782861 2.840767519882197 2.842268799787118 2.843816576182912 2.845399848739658 2.847028617111714 2.848682880937192 2.850383639837425 2.852108893416429 2.853880641260348 2.855676882936898 2.857508617994794 2.859364845963178 2.861266566351025 2.863182778646549 2.865133482316603 2.867109676806054 2.869110361537166 2.871125535908972 2.873174199296618 2.875238351050726 2.877325990496727 2.879428116934193 2.88154372963616 2.883673827848441 2.885828410788927 2.887985477646889 2.890158027582254
 7.309999999999999 2.809145785513268 2.809188355589717 2.809225374252359 2.80926684149581 2.809302757313404 2.809354121697147 2.809401934637654 2.809454196124079 2.809513906144041 2.809589064683535 2.809669671726836 2.809757727256395 2.809862231252721 2.809982183694261 2.810108584557268 2.810260433815653 2.810418731440843 2.810612477401612 2.810821671663917 2.811056314190719 2.811316404941793 2.811601943873533 2.811922930938747 2.812268366086437 2.812649249261582 2.813065580404898 2.813517359452602 2.813993586336152 2.814516260981995 2.815073383311289 2.81567695323963 2.81630497067676 2.816980435526272 2.817690347685301 2.818447707044212 2.819240513486271 2.820079766887312 2.820955467115396 2.821876614030458 2.822835207483945 2.823840247318445 2.824881733367307 2.825969665454255 2.82710404339299 2.828274866986777 2.829483136028038 2.83073685029792 2.832037009565862 2.833374613589155 2.834757662112486 2.836177154867478 2.837642091572218 2.839144471930779 2.84068129563273 2.842264562352638 2.843874271749563 2.845529423466539 2.84722001713005 2.848935052349499 2.850696528716659 2.852483445805126 2.854304803169754 2.856151600346089 2.858033836849784 2.859939512176016 2.861871625798887 2.863827177170815 2.865808165721926 2.867812590859421 2.869842451966947 2.871885748403958 2.873944479505057 2.876026644579344 2.878123242909741 2.880233273752316 2.882357736335599 2.884485629859881 2.886627953496518
 7.33 2.80624607328998 2.806279459124201 2.806307240904074 2.806349418624289 2.80638599227827 2.806417961858132 2.806466327354616 2.806520088757023 2.806570246053143 2.806646799229158 2.806718748269557 2.806808093157029 2.806902833872349 2.807023970394255 2.807151502699322 2.807295430761816 2.80746475455355 2.807649474043724 2.807859589198756 2.808095099982109 2.808356006354103 2.808642308271726 2.808964005688423 2.809321098553892 2.809702586813855 2.810119470409837 2.810571749278914 2.811059423353479 2.811582492560973 2.812139956823627 2.812743816058181 2.813384070175602 2.814058719080791 2.814769762672278 2.815527200841915 2.816331033474553 2.81717026044771 2.818046881631239 2.818968896886972 2.819927306068373 2.820933109020166 2.821974305577962 2.823062895567875 2.824197878806132 2.825369255098671 2.826577024240727 2.827831186016417 2.829132740198309 2.830469686546987 2.8318430248106 2.833262754724413 2.834718876010337 2.83621038837646 2.837748291516563 2.839321585109627 2.840921268819337 2.842566342293571 2.844246805163879 2.845963657044962 2.847704897534132 2.849481526210768 2.851283542635764 2.853120946350965 2.854982736878595 2.856878913720679 2.858790476358451 2.860737424251759 2.862697756838456 2.864683473533785 2.866693573729753 2.868707056794502 2.870755922071661 2.872808168879698 2.874874796511262 2.876965804232511 2.879060191282438 2.881158956872179 2.883281100184327
 7.35 2.803569727002491 2.803593930594355 2.803621478062721 2.80365436940235 2.803682604606756 2.80372518366816 2.803765106577428 2.803809373324007 2.803860983895851 2.80392793827933 2.804001236459142 2.804081878418211 2.804177864137571 2.804290193596248 2.804418866771135 2.804562883636846 2.804733244165575 2.804918948326939 2.805119996087809 2.805357387412144 2.805619122260802 2.80591620059135 2.806238622357865 2.806586387510725 2.806969495996387 2.807396947757165 2.807849742730991 2.808337880851167 2.808861362046122 2.809430186239135 2.810024353348073 2.810664863285108 2.811350715956429 2.81206191126194 2.812819449094953 2.813623329341878 2.814463551881892 2.815340116586607 2.816263023319726 2.817222271936695 2.81822786228434 2.819279794200494 2.820359067513626 2.821494682042449 2.822665637595525 2.823873933970863 2.825118570955498 2.826420548325077 2.827747865843421 2.829121523262088 2.830531520319925 2.831987856742606 2.833469532242167 2.834997546516532 2.836561899249027 2.838161590107886 2.83979661874575 2.841467984799156 2.843164687888016 2.844896727615089 2.846663103565447 2.848455815305923 2.850272862384559 2.852125244330045 2.854001960651141 2.855894010836098 2.857820394352073 2.859762110644521 2.861728159136597 2.863717539228532 2.865712250297014 2.867731291694551 2.86976466274883 2.871811362762068 2.873862391010348 2.875937746742954 2.878006429181696 2.88009943752022
 7.37 2.801119741699098 2.801153765021416 2.801172080714744 2.801195688773912 2.801224589192525 2.801258781962906 2.801288267076047 2.801334044521536 2.801386114287488 2.801444476360459 2.801509130725354 2.801590077365325 2.801687316261665 2.801790847393681 2.801920670738578 2.802055786271313 2.802227193964455 2.802403893788029 2.802616885709358 2.802854169692884 2.803116745699993 2.803405613688825 2.803728773614079 2.804076225426798 2.804469969074167 2.804888004499274 2.80534233164089 2.80583095043322 2.806364860805653 2.806924062682508 2.807529555982759 2.808170340619764 2.808856416500975 2.809568783527648 2.810336441594538 2.811131390589584 2.811971630393595 2.812848160879915 2.813771981914087 2.814731093353507 2.815737495047066 2.816780186834789 2.817869168547458 2.818994440006232 2.820157001022257 2.821365851396265 2.822610990918168 2.823902419366639 2.825230136508686 2.82659414209922 2.82800443588061 2.829451017582233 2.830933886920011 2.832442043595942 2.833996487297626 2.835586217697774 2.837212234453713 2.838873537206884 2.840560125582327 2.842281999188163 2.844030157615059 2.845802600435694 2.847610327204209 2.849443337455649 2.851300630705405 2.853183206448631 2.855080064159672 2.857001203291466 2.858947623274947 2.860908323518441 2.862883303407042 2.864882562301994 2.866886099540052 2.868903914432846 2.870935006266226 2.872981374299601 2.875021017765278 2.877073935867779
 7.39 2.79891611250829 2.798940957507248 2.798960043927775 2.798974371764774 2.799003941011932 2.799028751661678 2.799058803705123 2.799096097131998 2.799139631930576 2.799188408087594 2.799254425588161 2.799336684415655 2.79942418455162 2.799528925975643 2.799649908665236 2.799786132595691 2.799947597739949 2.800135304068437 2.800339251548916 2.800577440146308 2.800830869822521 2.801130540536256 2.80144445224282 2.80180260489392 2.802186998437445 2.802606632817256 2.803060507972943 2.803559623839598 2.804083980347561 2.804654577422169 2.805249414983486 2.805890492946037 2.806577811218519 2.807290369703517 2.808049168297202 2.808854206889022 2.809695485361389 2.810572003589352 2.811485761440264 2.812445758773439 2.813451995439804 2.814495471281533 2.815575186131688 2.816691139813835 2.817853332141661 2.81906276291858 2.820308431937329 2.821589338979562 2.822908483815421 2.824262866203116 2.825663485888483 2.82710034260454 2.828573436071032 2.830081765993968 2.831626332065151 2.833197133961697 2.834813171345542 2.836454443862954 2.838131951144018 2.839834692802128 2.841572668433459 2.84333587761644 2.84512331991121 2.846936994859072 2.848774901981936 2.85062804078175 2.85251541073993 2.854417011316776 2.856333841950879 2.858274902058522 2.860231191033076 2.862190708244376 2.864174453038102 2.866163424735144 2.868165622630958 2.870182045994918 2.872192694069657 2.8742165660704
 7.41 2.796940834637229 2.79696550323282 2.796975362849111 2.796990413481069 2.797010655122468 2.797036087765838 2.797057711402411 2.797095526022052 2.797129531613194 2.797179728162753 2.797236115656035 2.797309694076644 2.79739846340637 2.797494423625075 2.797615574710571 2.797752916638484 2.797906449382115 2.798094172912292 2.798299087197208 2.798528192202253 2.798782487889847 2.799071974219247 2.79939665114636 2.799746518623539 2.800130576599375 2.80055082501848 2.801005263821257 2.801494892943667 2.802030712316988 2.802590721867556 2.80319692151651 2.803838311179522 2.804515890766513 2.805228660181378 2.805987619321679 2.806782768078349 2.807625106335378 2.808502633969493 2.809416350849827 2.810376256837582 2.811363351785684 2.812406635538429 2.813487107931117 2.814603768789682 2.815756617930312 2.816955655159059 2.818191880271445 2.819464293052049 2.820772893274102 2.822127680699058 2.823518655076164 2.82494581614202 2.826399163620133 2.82789869722046 2.829433416638937 2.830994321557012 2.832590411641163 2.8342226865424 2.835881145895776 2.837573789319871 2.83929261641628 2.841035626769089 2.84280481994434 2.844598195489492 2.846416752932868 2.848250491783102 2.850108411528569 2.851991511636808 2.853888791553945 2.855800250704096 2.857726888488771 2.859666704286259 2.861621697451022 2.86358086731306 2.865554213177282 2.867530734322865 2.869522430002603 2.871517299442248
 7.43 2.795212903370277 2.795228397456726 2.795238032704208 2.795253809107757 2.795264726661232 2.795281785357263 2.795303985187196 2.795332326141037 2.795367808207371 2.795409431373287 2.795466195624292 2.795530100944206 2.795610147315065 2.795707334716999 2.795819663128118 2.795947132524375 2.796100742879428 2.796280494164494 2.796485386348191 2.796705419396377 2.79697059327197 2.797250907934776 2.79757636334129 2.797925959444504 2.798301696193696 2.798721573534221 2.799177591407279 2.799667749749688 2.800193048493646 2.800754487566476 2.801350066890371 2.801992786382133 2.802670645952889 2.803383645507819 2.804133784945858 2.804929064159399 2.805760483033983 2.806639041447989 2.8075437392723 2.808504576369977 2.809491552595915 2.810525667796494 2.811595921809219 2.812702314462352 2.813855845574544 2.815035514954442 2.816272322400303 2.817534267699594 2.818833350628577 2.820179570951901 2.821550928422169 2.822968422779507 2.824422053751123 2.825901821050854 2.827417724378708 2.828968763420396 2.830555937846859 2.832169247313781 2.833806691461096 2.835481269912489 2.837179982274891 2.83890382813795 2.840652807073518 2.84242791863511 2.844217162357363 2.846030537755485 2.847870044324698 2.849722681539668 2.851591448853933 2.853483345699315 2.855380371485332 2.857292525598595 2.859217807402203 2.861147216235121 2.863091751411559 2.865039412220341 2.866991197924257 2.868947107759421
 7.450000000000001 2.79371331406755 2.793728635513722 2.79373904879522 2.793745553907148 2.793747150843442 2.793763839596832 2.793777620158782 2.793797492519427 2.793833456667508 2.793875512590285 2.793923660273459 2.793977899701066 2.79405923085538 2.7941466537168 2.794250168263726 2.794378774472431 2.794533472316925 2.794703261768811 2.794899142797126 2.795120115368182 2.795375179445393 2.795656334989101 2.795972581956383 2.796322920300857 2.796699349972481 2.797119870917336 2.797565483077409 2.798056186390362 2.798571980789297 2.799133866202507 2.799730842553226 2.800362909759363 2.801041067733235 2.801745316381287 2.802495655603801 2.803281085294609 2.804113605340781 2.804982215622316 2.805886916011823 2.806828706374192 2.807815586566254 2.80884055643644 2.809900615824422 2.81099876456076 2.812142002466521 2.813322329352908 2.814539745020873 2.815792249260717 2.817081841851692 2.818408522561586 2.819780291146307 2.821178147349448 2.82261309090186 2.824083121521199 2.825579238911478 2.827111442762604 2.82867973274991 2.830273108533675 2.83190156975864 2.833556116053515 2.835225747030474 2.836930462284646 2.838660261393596 2.840405143916799 2.842185109395102 2.843970157350185 2.845780287284008 2.847614498678248 2.849453790993735 2.851317163669876 2.853184616124068 2.855067147751111 2.856963757922601 2.858864445986327 2.860769211265652 2.862688053058887 2.864600970638663 2.866528963251286
 7.47 2.792449062163497 2.792454212813308 2.79246540649957 2.792472643217451 2.792474922960972 2.792483245722956 2.79248761149498 2.792508020267314 2.792534472028846 2.792566966767008 2.792606504467688 2.792662085115138 2.792733708691866 2.792812375178533 2.792916084553825 2.793035836794333 2.793181631874412 2.793352469766044 2.793548350438677 2.793760273859071 2.79401623999113 2.794288248795722 2.794604300230496 2.794945394249687 2.79532153080392 2.795732709839993 2.796178931300667 2.796661195124433 2.797177501245283 2.797728849592466 2.798316240090238 2.798949672657601 2.79961814720804 2.800322663649243 2.801063221882824 2.801839821804025 2.80266246330142 2.803521146256608 2.804416870543893 2.805358636029964 2.806327442573557 2.807341290025121 2.808403178226467 2.809491107010404 2.810615076200388 2.811786085610131 2.812994135043237 2.814227224292799 2.815507353141008 2.816824521358743 2.818176728705162 2.819555974927273 2.820981259759508 2.822432582923283 2.823918944126552 2.825432343063351 2.826980779413333 2.828555252841301 2.830154762996727 2.831779309513262 2.833439892008243 2.835115510082189 2.836827163318289 2.838552851281881 2.840293573519928 2.842059329560473 2.843850118912106 2.845645941063406 2.847455795482378 2.849289681615892 2.851128598889102 2.852982546704859 2.854840524443126 2.856711531460373 2.858587567088967 2.860468630636561 2.862352721385465 2.864230838592016
 7.489999999999999 2.79141014316552 2.791416124838332 2.791417101268538 2.791415072451369 2.791418038380924 2.791416999050124 2.791421954450657 2.791432904572921 2.791459849405953 2.791483788937351 2.791524723153192 2.791570652037934 2.791633575574321 2.791712493743268 2.791807406523745 2.791917313892653 2.792054215824691 2.792215112292209 2.792402003265062 2.792624888710452 2.792861768592762 2.79313364287338 2.793440511510517 2.793782374459016 2.794149231670156 2.794551083091445 2.794997928666401 2.795469768334334 2.795977602030111 2.796529429683921 2.797117251221026 2.797731066561504 2.798389875619987 2.799095678305392 2.799826474520636 2.800603264162356 2.801407047120602 2.802256823278547 2.803142592512165 2.804074354689913 2.805034109672405 2.806038857312075 2.807081597452833 2.808160329929711 2.809275054568507 2.810426771185409 2.811614479586627 2.812849179568001 2.814110870914616 2.815407553400394 2.816741226787687 2.818110890826866 2.819507545255888 2.820939189799868 2.822406824170639 2.823900448066297 2.82543006117075 2.826985663153253 2.828566253667929 2.830172832353295 2.83180439883177 2.833460952709174 2.835132493574232 2.836830020998053 2.838551534533612 2.840289033715221 2.842040518057994 2.843816987057298 2.845598440188202 2.847393876904918 2.849204296640231 2.851018698804921 2.852848082787182 2.854681447952024 2.85651879364068 2.858370119169992 2.860215423831795 2.8620657068923
 7.510000000000001 2.790584552652614 2.79059036714363 2.790582128625894 2.790579837094703 2.790573492544233 2.790573094967498 2.790578644356297 2.790581140701155 2.790599583991253 2.790613974214355 2.79064531135672 2.790692595403016 2.790745826336212 2.790816004137476 2.790901128786059 2.791013200259166 2.791139218531831 2.79130218357677 2.791480095364238 2.791681953861873 2.791919759034527 2.792192510844099 2.792490209249356 2.792812854205739 2.793180445665171 2.793582983575855 2.794010467882058 2.794482898523892 2.79498127543709 2.795523598552763 2.796102867797162 2.796717083091426 2.797366244351317 2.798052351486958 2.798774404402552 2.799541402996103 2.800346347159121 2.801176236776324 2.802053071725327 2.802965851876332 2.803926577091798 2.804912247226113 2.805934862125255 2.80700442162644 2.808100925557773 2.809243373737878 2.810412765975529 2.811628102069272 2.812870381807037 2.814148604965739 2.815462771310879 2.816813880596133 2.81819093256293 2.819603926940023 2.821052863443061 2.822527741774139 2.824028561621353 2.825555322658334 2.827117024543787 2.828694666921016 2.830297249417439 2.831925771644098 2.833578233195161 2.835246633647417 2.836939972559762 2.838648249472673 2.840371463907684 2.842109615366845 2.843862703332174 2.845629727265111 2.847400686605951 2.849187580773274 2.850977409163374 2.85277217114967 2.854571866082116 2.856384493286596 2.858192052064325 2.859993541691225
 7.529999999999999 2.789950286274041 2.789955935354685 2.789958484166554 2.789946932705005 2.789941280964292 2.789931528937521 2.789928676616598 2.789931723992176 2.789930671053578 2.789946517788727 2.789968264184068 2.790006910224467 2.790060455893121 2.790120901171446 2.790198246038966 2.790299490473189 2.790427634449477 2.790570677940908 2.790749620918129 2.790942463349205 2.791171205199453 2.791434846431276 2.791723387003985 2.792046826873608 2.792404165992706 2.792797404310164 2.793215541770986 2.793679578316075 2.794177513882013 2.794701348400822 2.795271081799726 2.795875714000905 2.796516244921235 2.797193674472025 2.797906002558745 2.798654229080746 2.79943935393097 2.800271376995658 2.801128298154043 2.802033117278039 2.802973834231923 2.803941448872008 2.804954961046304 2.80600537059418 2.807092677346008 2.808206881122809 2.809366981735884 2.810553978986439 2.811786872665205 2.813046662552044 2.814342348415555 2.815664930012666 2.817023407088221 2.818417779374558 2.819838046591078 2.821284208443815 2.82275626462498 2.824264214812518 2.825797058669641 2.827346795844363 2.828920425969022 2.830519948659799 2.83214536351622 2.833784670120665 2.835449868037853 2.837119956814332 2.838814935977954 2.840513805037342 2.842238563481359 2.843967210778555 2.845700746376615 2.847448169701797 2.849200480158369 2.850967677128022 2.852727759969294 2.854492728016969 2.856262580581491 2.85802531694834
 7.549999999999999 2.789517339748028 2.789513825166327 2.78951616355526 2.789505354910246 2.789490399225615 2.789481296494564 2.789469046709107 2.789462649860017 2.789463105936759 2.789469414927416 2.78948257681861 2.789511591595409 2.789557459241228 2.789608179737731 2.789685753064709 2.789779179199968 2.789897458119195 2.790031589795821 2.790200574200882 2.790385411302861 2.790614101067534 2.7908586434578 2.791148038433502 2.791452285951252 2.791801385964233 2.792185338422006 2.792604143270296 2.793048800450789 2.793538309900899 2.794052671553544 2.794612885336909 2.795198951174196 2.795830868983379 2.796498638676935 2.797192260161578 2.797931733337984 2.798708058100509 2.799520234336891 2.800369261927952 2.801245140747297 2.802166870660989 2.803125451527234 2.804120883196044 2.805153165508905 2.806221298298424 2.807316281387979 2.808458114591357 2.809626797712383 2.810831330544544 2.812072712870604 2.813339944462208 2.814644025079487 2.815983954470647 2.817339732371551 2.818742358505298 2.820159832581792 2.8216141542973 2.823083323334008 2.824588339359566 2.826109202026623 2.827664910972361 2.829226465818016 2.83082286616839 2.832425111611363 2.834052201717388 2.835694136038985 2.837349914110225 2.839021535446204 2.840707999542516 2.842399305874709 2.844094453897745 2.84580444304544 2.847518272729903 2.849246942340971 2.850969451245629 2.852686798787424 2.854417984285876 2.856143007035879
 7.57 2.7892567088605 2.789253032341449 2.789246162525295 2.789225099407521 2.789210842982527 2.789193393243603 2.789181750182865 2.78916591379121 2.78916688405824 2.789164660972196 2.789168244519874 2.789188634686538 2.789224831455823 2.789276834809632 2.789335644728023 2.789419261189093 2.789528684168847 2.789663913641068 2.789813949577171 2.789999791946054 2.790210440713941 2.790454895844218 2.79072515729726 2.791031225030244 2.791361098996973 2.791735779147666 2.792136265428765 2.792571557782719 2.793051656147767 2.793557560457707 2.794099270641669 2.794676786623864 2.795289108323341 2.79593823565373 2.79663316852297 2.797354906833043 2.798112450479691 2.798905799352127 2.799736953332743 2.8006039122968 2.801506676112123 2.802447244638781 2.803414617728758 2.80442779522562 2.805477776964175 2.806554562770121 2.807668152459693 2.808818545839292 2.809994742705121 2.811207742842794 2.81245754602696 2.813733152020901 2.815044560576129 2.816382771431979 2.817746784315189 2.819146598939472 2.820562215005087 2.822014632198396 2.823480850191414 2.824973868641354 2.826492687190166 2.828025305464059 2.82958472307303 2.83115893961037 2.832747954652179 2.834361767756851 2.835980378464581 2.837613786296834 2.839252990755829 2.840905991324007 2.842572787463485 2.844235378615518 2.845911764199938 2.847592943614596 2.849277916234792 2.850956681412695 2.852640238476764 2.854317586731152
 7.589999999999999 2.789148389463832 2.789144552709757 2.789127476877224 2.789108161961771 2.789094607957875 2.789066814858912 2.789045782657102 2.789031511343461 2.789014000907727 2.789012251338295 2.789007262622135 2.789018034744704 2.78904556768985 2.789088861439715 2.789138915974618 2.789213731272942 2.789314307311007 2.789430644062941 2.78958174150053 2.789758599593083 2.789949218307266 2.790186597606945 2.790447737453012 2.790743637803209 2.791065298611941 2.791421719830081 2.791812901404774 2.792239843279221 2.792701545392472 2.793189007679192 2.793721230069438 2.794290212488418 2.79488495485624 2.795515457087665 2.79619171909184 2.796894740772031 2.797633522025346 2.798409062742451 2.799221362807277 2.800070422096721 2.800955240480342 2.80186781782004 2.80282615396974 2.803812248775058 2.804834102072967 2.805892713691449 2.806979083449146 2.808111211154999 2.809259096607877 2.810454739596209 2.811676139897593 2.812924297278415 2.814198211493443 2.815507882285426 2.816844309384685 2.818216492508683 2.819604431361609 2.821019125633932 2.822458575001966 2.823913779127416 2.825393737656923 2.826900450221594 2.828420916436536 2.829957135900371 2.831509108194749 2.833085832883855 2.834667309513905 2.836263537612635 2.837864516688787 2.839479246231581 2.841099725710183 2.842724954573166 2.844353932247965 2.84599665814032 2.847634131633712 2.8492663520888 2.850902318842839 2.852542031209098
 7.61 2.789175377475625 2.789161382166545 2.789155102477654 2.789126538404548 2.789103689941776 2.7890765570828 2.789047139819944 2.789023438144338 2.789006452045858 2.788996181513048 2.788981626533049 2.788983787091508 2.789002663172485 2.789027254758354 2.789077561829693 2.789144584365166 2.789226322341404 2.78933377573287 2.789475944511723 2.789633828647671 2.789826428107816 2.790043742856496 2.790296772855115 2.790574518061966 2.790886978432051 2.791225153916886 2.791608044464305 2.792015650018253 2.792458970518575 2.792938005900792 2.793452756095875 2.794003221030008 2.794589400624344 2.795201294794759 2.795849903451586 2.796534226499357 2.797265263836524 2.798013015355183 2.798807480940781 2.799637660471825 2.800495553819578 2.801390160847746 2.802320481412163 2.803288515360462 2.804283262531748 2.805314722756251 2.806381895854985 2.807476781639385 2.808607379910951 2.809765690460877 2.810959713069667 2.812179447506761 2.813425893530132 2.814699050885893 2.816007919307887 2.817342498517271 2.818693788222099 2.820079788116886 2.821482497882177 2.822909917184099 2.824353045673908 2.825821882987535 2.827305428745115 2.828804682550517 2.830319643990857 2.831848312636017 2.83339268803814 2.834941769731137 2.836505557230168 2.838084050031127 2.839656247610117 2.841244149422919 2.842835754904446 2.844422063468204 2.846012074505731 2.847606787386039 2.849196201455043 2.850789316034984
 7.63 2.789312668877519 2.789298516671492 2.78928303525803 2.789254224632785 2.789222084790381 2.789196615724361 2.789157817427152 2.789134689889999 2.789099233102907 2.789079447054575 2.789056331732307 2.789049887121939 2.789060113207739 2.789076009972309 2.789117577396482 2.7891648154592 2.789238724137399 2.789337303405873 2.789460553237146 2.78960947360132 2.789794064465927 2.789993325795769 2.790227257552752 2.790496859695716 2.790791132180246 2.791130074958492 2.791484687978968 2.791883971186349 2.792309924521267 2.79277054792008 2.79326684131466 2.793798804632154 2.794357437794744 2.7949607407194 2.795591713317627 2.796258355495199 2.796951667151893 2.797691648181212 2.798458298470096 2.799261617898637 2.800100606339774 2.800967263658992 2.801871589714002 2.802811584354427 2.803778247421466 2.804782578747565 2.805822578156068 2.806890245460872 2.807993580466063 2.809123582965555 2.810280252742717 2.811473589569992 2.812683593208509 2.813928263407691 2.815200599904848 2.816498602424776 2.817822270679332 2.819171604367014 2.82053660317253 2.82192726676636 2.823333594804306 2.824764586927044 2.826202242759661 2.827663561911189 2.829141543974127 2.83063318852396 2.832130495118672 2.833642463298247 2.835159092584163 2.836690382478888 2.83822633246535 2.839766942006424 2.841312210544388 2.842851137500391 2.844404722273901 2.845951964242152 2.847493862759585 2.849030417157271
 7.65 2.789525259714024 2.78951195224749 2.78948727121345 2.789459216607614 2.789416788424673 2.789381986658257 2.789343811300889 2.78930226234393 2.789267339777516 2.789239043590488 2.789207373770319 2.789192330303029 2.789183913173089 2.789191122363329 2.78921395785483 2.789262419626808 2.789317507656499 2.789407221919026 2.789512562387268 2.789653529031717 2.789819121820327 2.790009340718357 2.790225185688212 2.790476656689262 2.790761753677673 2.791073476606215 2.791419825424073 2.791800800076643 2.792208400505324 2.792650626647306 2.793129478435346 2.793633955797538 2.794184058657075 2.794760786932008 2.795363140534991 2.796012119373025 2.796687723347189 2.797399952352371 2.798138806276982 2.798914285002672 2.799727388404034 2.800576116348299 2.801452468695031 2.802355445295807 2.803305045993891 2.804282270623907 2.805285119011498 2.806325590972978 2.807391686314983 2.808485404834105 2.809614746316529 2.810770710537659 2.811953297261728 2.813162506241417 2.814397337217454 2.815667789918209 2.816944864059287 2.818256559343108 2.819584875458477 2.820938812080158 2.822308368868429 2.823693545468638 2.825093341510745 2.826518756608865 2.827949790360794 2.829394442347538 2.830854712132826 2.832320599262622 2.833800103264626 2.83528522364777 2.836773959901709 2.838267311496296 2.83976627788106 2.841257858484675 2.842765052714415 2.84425585995561 2.845760279571089 2.847249310900621
 7.67 2.789762146091372 2.78974968497949 2.789724806401507 2.789686510353185 2.789645796829286 2.789601665823522 2.789554117328513 2.789504151335731 2.789459767835441 2.789412966816629 2.789382748266931 2.789349112172546 2.789331058518148 2.78932958728679 2.789343698459797 2.789374392016656 2.789420667934896 2.789491526189966 2.789588966755095 2.789710989601157 2.789858594696523 2.790030782006902 2.790238551495185 2.790470903121272 2.790738836841895 2.791031352610439 2.791359450376746 2.791723130086921 2.792112391683122 2.792537235103355 2.792987660281249 2.793473667145829 2.793996255621286 2.794545425626733 2.795140177075957 2.795752509877166 2.796410423932721 2.797094919138872 2.797806995385479 2.798564652555727 2.799339890525834 2.800162709164754 2.801011108333872 2.80188708788669 2.802799647668504 2.803739787516085 2.804715507257334 2.805718806710949 2.806758685686073 2.807825143981937 2.808918181387499 2.810036797681073 2.811182992629952 2.812364765990023 2.813562117505377 2.814787046907907 2.816026553916905 2.817302638238649 2.818594299565982 2.819901537577884 2.821234351939039 2.822571742299392 2.823935708293703 2.825314249541091 2.826708365644567 2.828107056190569 2.829520320748483 2.830949158870161 2.832382570089427 2.83382055392158 2.835263109862891 2.836710237390087 2.838160935959836 2.839607205008217 2.841067043950189 2.842510452179051 2.843959429065893 2.845400973959043
 7.69 2.789972324176393 2.789959711013378 2.789925636941152 2.789888101955533 2.78983810605135 2.789784649222397 2.789727731461389 2.789678352759909 2.789615513108346 2.789569212495832 2.789520450910159 2.789477228337707 2.789451544763348 2.789431400170355 2.789426794540292 2.789448727852913 2.789476200086039 2.789539211215434 2.789617761214674 2.789721850055012 2.789850477705225 2.790014644131467 2.79020334929711 2.790418593162571 2.790667375685144 2.790942696818814 2.791252556514074 2.791587954717725 2.791959891372675 2.79236636641773 2.792799379787378 2.793257931411564 2.793753021215457 2.794283649119217 2.794851815037748 2.795445518880442 2.796066760550927 2.796724539946794 2.797418856959326 2.798139711473219 2.798887103366294 2.7996820325092 2.800494498765115 2.801343501989434 2.802229042029457 2.803141118724064 2.804080731903383 2.805046881388458 2.806049566990899 2.807079788512536 2.808135545745056 2.80922783846964 2.810336666456592 2.811472029464955 2.812633927242131 2.813821359523481 2.815034326031927 2.816263826477547 2.817508860557156 2.818779427953887 2.820065528336759 2.821367161360247 2.822693326663834 2.824026023871564 2.825373252591582 2.826735012415677 2.828102302918803 2.829484123658608 2.830870474174943 2.832262353989378 2.833657762604697 2.835057699504394 2.836463164152163 2.837862155991376 2.839274674444558 2.840671718912851 2.84207328877548 2.843469383389197
 7.71 2.79008579019543 2.79006302655487 2.790018759011585 2.789981987561449 2.789922712199356 2.78986993291918 2.789803649713731 2.789734862574699 2.7896735714926 2.789608776456702 2.789550477454958 2.789498674473923 2.789454367498663 2.789425556512666 2.789412241497738 2.78940542243389 2.789435099299232 2.789469272069839 2.789538940719629 2.789624105220224 2.789744765540806 2.789880921647966 2.790051573505546 2.790257721074476 2.7904793643126 2.790736503174497 2.7910281376113 2.791346267570493 2.791688892995725 2.792068013826588 2.792483629998418 2.79292474144206 2.793401348083654 2.793905449844387 2.79443504664026 2.795002138381836 2.795605724973985 2.796235806315619 2.796892382299427 2.797586452811589 2.798317017731505 2.79906507693149 2.79985963027649 2.800671677623764 2.801520218822584 2.802406253713906 2.803308782130052 2.804247803894374 2.805213318820913 2.806206326714055 2.807225827368175 2.808281820567276 2.809353306084627 2.81045228368238 2.811576753111193 2.812727714109843 2.813894166404828 2.815087109709964 2.816294543725979 2.817518468140091 2.818767882625592 2.820032786841412 2.821313180431686 2.822599063025307 2.823909434235477 2.825224293659248 2.82654464087706 2.827880475452263 2.829219796930647 2.830564604839952 2.831923898689376 2.833277677969074 2.834634942149659 2.835987690681682 2.837343922995116 2.838704638498827 2.840048836580046 2.841397516603824
 7.730000000000001 2.790003540433249 2.78998062786843 2.789937168851167 2.789880163377387 2.789820611442051 2.789759513039111 2.789683868161469 2.789616676800923 2.78953493894811 2.789461654592437 2.789394823722012 2.789334446323562 2.789270522382347 2.789233051882066 2.789201034804759 2.789186471130697 2.789196360838267 2.789222703903855 2.789273500301715 2.789340750003833 2.789442452979788 2.7895696091966 2.789722218618579 2.789900281207156 2.790103796920716 2.790341765714426 2.790616187540044 2.790905062345734 2.791230390075867 2.791592170670814 2.791979404066742 2.792402090195389 2.79284222898384 2.793327820354301 2.793839864223853 2.794379360504208 2.794945309101463 2.79554770991583 2.796187562841378 2.796843867765753 2.797547624569905 2.798267833127795 2.799025493306104 2.799810604963931 2.800632167952485 2.801470182114771 2.802345647285267 2.803247563289599 2.804186929944201 2.805142747055976 2.806135014421945 2.807143731828891 2.808178899053 2.809240515859484 2.810328582002212 2.811442097223321 2.812572061252828 2.813718473808231 2.814889334594109 2.816076643301706 2.817289399608517 2.818507603177861 2.819740253658451 2.820989350683957 2.822252893872555 2.823531882826484 2.82480531713158 2.826103196356813 2.827396520053816 2.828704287756405 2.830006498980092 2.831313153221594 2.832624249958331 2.833939788647926 2.835248768727682 2.836562189614073 2.837860050702211 2.839161351365314
 7.75 2.789646571231998 2.789614511276215 2.789569862756351 2.789513625668389 2.789444800007351 2.789373385767269 2.789299382941135 2.789211791520853 2.789121611497179 2.789038842859658 2.788962485596549 2.788883539694749 2.788811005139709 2.788754881915336 2.788714170003901 2.788689869385927 2.78868198004008 2.788688501943049 2.788721435069418 2.788779779391533 2.788863534879363 2.788971701500353 2.789106279219268 2.789265267998035 2.789459667795576 2.78968047856763 2.789925700266577 2.790197332841244 2.790504376236717 2.790836830394134 2.79120669525048 2.791601970738367 2.792022656785821 2.792480753316042 2.792965260247178 2.793477177492074 2.79402550495803 2.794600242546543 2.795212390153037 2.795840947666604 2.79650691496972 2.797210291937965 2.797930078439732 2.798687274335926 2.799471879479667 2.800292893715975 2.801131316881455 2.802006148803968 2.802898389302305 2.803826038185847 2.804781095254222 2.805753560296949 2.806761433093086 2.80778571341086 2.808836401007297 2.809913495627844 2.811005997005985 2.812114904862842 2.813249218906786 2.814398938833024 2.81556506432319 2.816745595044925 2.817941530651449 2.819152870781132 2.820369615057055 2.821601763086556 2.82284831446079 2.824099268754258 2.825344625524346 2.826605384310852 2.827870544635507 2.829140106001484 2.830404067892911 2.831671429774369 2.832944191090384 2.834200351264915 2.835460909700837 2.836714865779411
 7.77 2.788916878990168 2.788883673157033 2.788829837080642 2.788763370757028 2.788695274181278 2.788613547347499 2.788530190248774 2.788433202877111 2.788334585223383 2.78824233727727 2.788146459027181 2.78806795046018 2.787986811561905 2.787911042316469 2.787861642706369 2.78781861271238 2.787800952313439 2.787789661486534 2.787812740206574 2.787852188446259 2.787927006175944 2.788017193363488 2.78813274997411 2.788272675970224 2.788448971311277 2.788650635953575 2.788877669850107 2.789140072950357 2.789418845200113 2.789733986541266 2.790084496911607 2.790451376244615 2.790854624469233 2.791294241509648 2.791751227285051 2.792243581709409 2.792764304691205 2.793311396133196 2.793894855932149 2.794505683978573 2.79514388015645 2.795809444342952 2.796511376408157 2.797241676214752 2.797997343617737 2.798781378464116 2.799591780592585 2.80042954983321 2.801303686007102 2.802194188926082 2.803112058392342 2.804056294198098 2.805026896125235 2.806023863944948 2.807037197417373 2.808075896291217 2.809131960303373 2.810212389178537 2.811309182628811 2.812422340353304 2.813549862037726 2.814693747353971 2.815862995959701 2.817026607497914 2.818215581596514 2.819409917867869 2.820608615908364 2.821822675297948 2.823031095599672 2.824253876359227 2.825481017104462 2.826703517344912 2.827929376571308 2.829159594255081 2.830384169847869 2.831603102781003 2.832825392465 2.83403203828904
 7.790000000000001 2.787712460161587 2.787670109945333 2.78761608823357 2.787549395022381 2.787471030306917 2.787379994081359 2.78728628633888 2.787190907071587 2.787091856270473 2.786980133925347 2.786885740024768 2.786777674555965 2.786695937504758 2.786611528855465 2.786543448590805 2.786490696691799 2.786454273137652 2.786443177905648 2.786447410971014 2.786477972306802 2.786533861883741 2.786614079670104 2.786710625631554 2.786842499730983 2.786999701928357 2.787192232180541 2.787400090441122 2.787644276660232 2.787903790784349 2.788209632756108 2.788531802514093 2.788889299992633 2.789264125121578 2.789675277826083 2.790123758026373 2.790588565637511 2.791089700569152 2.791618162725291 2.792173952004016 2.792757068297233 2.793376511490406 2.794023281462277 2.79469737808458 2.795398801221758 2.796127550730661 2.796882626460249 2.797665028251276 2.798484755935979 2.799320809337753 2.800183188270822 2.801082892539904 2.801998921939868 2.802932276255385 2.803900955260571 2.804885958718625 2.805887286381463 2.806914937989338 2.807957913270461 2.80902721194061 2.810111833702737 2.811201778246564 2.812317045248175 2.813438634369602 2.814584545258403 2.815725777547232 2.816881330853407 2.818052204778466 2.81922839890772 2.820408912809801 2.821593746036197 2.822782898120788 2.823967368579369 2.825155156909174 2.826347262588382 2.82753368507563 2.828714423809511 2.829899478208065 2.831067847668271
 7.81 2.785964311254431 2.785910818130207 2.785856612679692 2.785780694899017 2.785702064783397 2.785600722327086 2.785507667523343 2.785401900364378 2.785283420841296 2.785172228944038 2.785067324661306 2.784960707980495 2.784859378887604 2.784765337367151 2.784697583402075 2.784635116973638 2.784588938061312 2.784559046642667 2.784554442693249 2.784574126186451 2.784621097093377 2.784682355382702 2.784778901020527 2.784890733970218 2.785038854192249 2.785212261644036 2.785410956279758 2.785635938050179 2.785886206902461 2.786172762779969 2.786485605622071 2.78682473536393 2.787190151936292 2.787581855265263 2.788000845272087 2.788457121872907 2.788939684978527 2.78944953449417 2.789985670319218 2.790550092346955 2.791150800464305 2.791768794551552 2.792424074482066 2.793096640122017 2.793806491330078 2.794543627957131 2.79530704984596 2.796097756830939 2.796915748737712 2.79775002538287 2.798620586573617 2.799508432107437 2.800422561771742 2.801362975343524 2.802319672589001 2.803302653263246 2.804300917109823 2.805315463860402 2.806356293234382 2.807402404938499 2.808473798666426 2.809561474098373 2.810653430900676 2.811760668725381 2.812884187209822 2.814010985976189 2.815144064631095 2.816281422765133 2.817433059952427 2.818588975750179 2.819740169698202 2.82089564131846 2.822055390114586 2.823208415571406 2.824366717154451 2.825518294309462 2.82666414646189 2.827804273016391
 7.829999999999999 2.783587428830252 2.783533794254417 2.783469406937609 2.78339326687601 2.783304374064893 2.783213728498588 2.783100330170437 2.78299417907275 2.782875275196747 2.782754618532493 2.782640209068837 2.782523046793332 2.782422131692156 2.782328463750023 2.782241042950089 2.782168869273854 2.782122942701052 2.782082263209537 2.782077830775166 2.782088645371668 2.782114706970517 2.782177015540786 2.782263571049004 2.782366373459006 2.782503422731766 2.782666718825241 2.782856261694191 2.78307105129001 2.783312087560527 2.78358937044983 2.783881899898053 2.784211675841188 2.784557698210857 2.784939966934107 2.785349481933181 2.785795243125288 2.786259250422367 2.786748503730843 2.787276002951377 2.787820747978611 2.788402738700901 2.789010975000057 2.789647456751056 2.790310183821767 2.791001156072659 2.791718373356511 2.792462835518102 2.793234542393911 2.794032493811797 2.794847689590682 2.79569912954022 2.796567813460465 2.797462741141531 2.798373912363246 2.799311326894795 2.800264984494364 2.801244884908774 2.802240027873105 2.80325141311032 2.804279040330881 2.805330909232352 2.806389019499006 2.807452370801417 2.808540962796053 2.809633795124852 2.810732867414806 2.811846179277525 2.812963730308802 2.814086520088171 2.815203548178458 2.816335814125322 2.817461317456799 2.818592057682827 2.819726034294776 2.820845246764964 2.821967694546172 2.82308437707115 2.824194293752114
 7.850000000000001 2.78053680950303 2.780483034913437 2.780418467579005 2.780342107495963 2.780252954659644 2.780152009064449 2.780038270703807 2.779921739570124 2.77980341565473 2.779682298947819 2.779558389438378 2.77944068711412 2.779330191961396 2.779225903965115 2.779137823108649 2.779065949373728 2.779009282740346 2.778968823186636 2.778954570688761 2.778964525220785 2.778990686754542 2.779042055259496 2.779118630702602 2.779221413048151 2.779348402257615 2.779511598289481 2.779691001099085 2.779895610638433 2.78013542685602 2.780402449696638 2.780685679101185 2.781005115006459 2.78135075734495 2.781722606044632 2.782131661028731 2.782557922215507 2.783011389518013 2.783491062843861 2.784008942094972 2.784553027167321 2.785114317950682 2.785713814328359 2.786329516176916 2.786982423365896 2.787663535757537 2.788370853206481 2.789095375559478 2.789857102655077 2.790635034323318 2.791440170385419 2.792272510653446 2.793131054929986 2.794005803007815 2.794906754669548 2.795824909687297 2.796768267822312 2.797728828824622 2.798704592432663 2.799695558372912 2.800712726359496 2.801735096093814 2.802773667264138 2.803826439545218 2.804885412597874 2.805958586068581 2.807047959589058 2.808131532775835 2.809229305229827 2.810332276535897 2.811429446262407 2.812541813960777 2.813647379165019 2.81475814139128 2.815862100137377 2.816961254882311 2.818063605085797 2.819150150187771 2.820240889607895
 7.869999999999999 2.776806449938242 2.776752536754523 2.776676791227704 2.776600213354064 2.776510803128994 2.776408560546967 2.776294485601493 2.776178578285075 2.776049838589153 2.775927266504044 2.775802862018876 2.775685625121516 2.775564555798489 2.775459654034893 2.775370919814309 2.775298353118701 2.775241953928314 2.775200722221559 2.7751756579749 2.775185761162728 2.775211031757232 2.775261469728265 2.775337075043198 2.775438847666773 2.775565787560949 2.77571789468474 2.775896168994044 2.776099610441476 2.77633921897618 2.776595994543648 2.776887937085522 2.777196046539402 2.777541322838632 2.777912765912093 2.778301375683985 2.778727152073598 2.779179094995087 2.779659204357231 2.78016548006319 2.780698922010254 2.781260530089593 2.781848304185983 2.78246324417755 2.783106349935486 2.783775621323771 2.784473058198883 2.785196660409509 2.78594742779624 2.786715360191266 2.787520457418061 2.78834171929107 2.789179145615374 2.790043736186368 2.790934490789416 2.79185140919951 2.792774491180918 2.793723736486827 2.794689144858983 2.795669716027317 2.79666644970957 2.797679345610915 2.798706403423566 2.799749622826382 2.800797003484469 2.801860545048774 2.802918247155667 2.804001109426527 2.805079131467311 2.80616131286813 2.807247653202802 2.808339152028413 2.809424808884867 2.810514623294426 2.81160859476125 2.812696722770928 2.813769006790001 2.814845446265481 2.815915040624366
 7.889999999999999 2.772374346851955 2.772320296475792 2.77225437455875 2.772166581097154 2.772076916086454 2.771974379521193 2.771859971394962 2.771742691700359 2.771613540428931 2.771490517571119 2.771365623116186 2.771246857052152 2.771125219365714 2.771019710042157 2.770931329065268 2.77085707641724 2.770799952078566 2.77075795602793 2.770741088242091 2.770750348695765 2.770774737361492 2.770824254209503 2.770908899207582 2.771008672320916 2.771134573511942 2.771295602740191 2.77147275996212 2.771685045130936 2.771913458196431 2.772178999104778 2.77245966779836 2.772776464215561 2.773120388290566 2.773490439953154 2.773887619128478 2.774311925736849 2.774763359693503 2.775240920908368 2.775746609285827 2.776279424724466 2.776838367116823 2.777425436349132 2.778039632301052 2.778680954845401 2.779339403847873 2.780034979166757 2.780757680652648 2.781497508148145 2.782273461487555 2.783067540496579 2.783876744992 2.784724074781357 2.785586529662626 2.786466109423875 2.787371813842935 2.788294642687045 2.789232595712505 2.790195672664316 2.791175873275813 2.792161197268298 2.793171644350661 2.794188214218995 2.795219906556209 2.79625672103163 2.797308657300607 2.798364715004093 2.79942689376824 2.800503193203975 2.801573612906573 2.802649152455227 2.803729811412606 2.804803589324413 2.805882485718934 2.806965500106578 2.80803263197942 2.809102880810723 2.810168246054471 2.811216727144884
 7.91 2.767279497009925 2.767224310825326 2.767148214297499 2.767069207422815 2.766979290196781 2.766876462614008 2.76676072466817 2.766643076351955 2.766512517657019 2.76639004857392 2.76626366909206 2.766144379199607 2.766032178883426 2.765935068128987 2.765845046920282 2.765770115239726 2.765711273068059 2.765678520384232 2.765670857165298 2.765678283386289 2.765710799020091 2.765768404037311 2.765852098406136 2.765950882092192 2.766084755058389 2.766243717264766 2.766428768668327 2.766649909222871 2.766887138878817 2.767149457583018 2.767438865278581 2.767764361904664 2.768105947396282 2.768484621684095 2.768880384694199 2.769312236347906 2.769761176561519 2.770248205246099 2.770751322307232 2.771291527644778 2.771849821152628 2.772444202718446 2.773056672223406 2.773706229541923 2.774372874541383 2.775065607081857 2.775786427015817 2.776534334187844 2.777309328434328 2.778100409583163 2.778918577453434 2.779752831855103 2.780614172588685 2.781501599444916 2.782406112204418 2.78332571063736 2.784271394503105 2.785223163549861 2.786201017514319 2.787194956121284 2.788193979083307 2.789208086100304 2.79023727685917 2.791272551033393 2.792321908282652 2.793377348252419 2.794436870573547 2.795501474861853 2.796570160717704 2.797643927725582 2.798711775453658 2.799784703453347 2.800860711258864 2.801921798386777 2.802996964335545 2.804056208585056 2.805108530596159 2.806155929810187
 7.929999999999999 2.761546897226726 2.761491576600292 2.761414307218736 2.761335089078475 2.761243922175073 2.761140806503207 2.761034742056633 2.760915728828129 2.760794766809456 2.760670855991291 2.760542996363168 2.760433187913404 2.760319430629029 2.760221724495694 2.760139069497594 2.760073465617364 2.760022912835984 2.759998411132671 2.759988960484766 2.760004560867612 2.760045212254437 2.760101914616217 2.760192667921537 2.760309472136454 2.760451327224346 2.760619233145751 2.760812189858213 2.761030197316111 2.761275255470484 2.761555364268856 2.761852523655044 2.762175733568972 2.762534993946467 2.762911304719062 2.76332466581378 2.763754077152919 2.764221538653833 2.764705050228698 2.765225611784284 2.765764223221709 2.766338884436196 2.766931595316816 2.767561355746234 2.768208165600443 2.76888202474849 2.769582933052203 2.770311890365905 2.771066896536126 2.771838951401309 2.772637054791505 2.773463206528073 2.774305406423357 2.775173654280374 2.776058949892485 2.776970293043066 2.777897683505167 2.778840121041172 2.779799605402447 2.780775136328984 2.781765713549044 2.782772336778781 2.783794005721875 2.784820720069151 2.785862479498192 2.786910283672946 2.787962132243332 2.789020024844831 2.790090961098084 2.791157940608466 2.792228962965675 2.793305027743296 2.79437413449837 2.795438282770956 2.796506472083684 2.797569701941304 2.798625971830228 2.799686281218066 2.800720629553158
 7.95 2.755231544364896 2.755175090646079 2.755107650145804 2.755027222860533 2.754935808785886 2.754841407916606 2.754724020246524 2.754614645768515 2.754492284474438 2.754376936355088 2.754258601400131 2.75414627959803 2.754040970935975 2.753952675399799 2.753868392973895 2.753811123641113 2.753768867382674 2.753742624178053 2.753750394004874 2.753774176838791 2.753822972653366 2.753896781419937 2.753995603107485 2.75412043768249 2.754270285108786 2.754445145347409 2.754655018356432 2.754881904090806 2.755143802502183 2.755421713538742 2.755735637145005 2.756076573261646 2.756432521825297 2.756826482768347 2.757246456018732 2.757693441499723 2.758167439129708 2.758668448821962 2.759186470484423 2.759741504019444 2.760323549323561 2.760933606287233 2.761559674794595 2.762223754723188 2.7629048459437 2.763622948319689 2.7643580617073 2.765120185954984 2.765909320903205 2.766714466384143 2.767546622221389 2.768395788229638 2.769270964214371 2.770173149971535 2.771081345287217 2.772015549937307 2.772975763687163 2.77394198629126 2.774923217492847 2.775921457023581 2.776934704603172 2.777962959939006 2.778997222725776 2.780035492645101 2.781089769365132 2.782149052540169 2.783213341810256 2.784281636800778 2.785354937122049 2.7864332423689 2.78750555212025 2.788581865938684 2.789663183370015 2.790728503942846 2.791797827168121 2.792851152538679 2.79390847952879 2.794949807593695
 7.97 2.748405435334091 2.748347849855455 2.748279239949758 2.748198605613504 2.748115946842368 2.74802026363116 2.747912555973788 2.747801823863214 2.7476780672914 2.747572286249256 2.747452480726576 2.747348650711968 2.747251796192782 2.747160917155028 2.747096013583292 2.747046085460641 2.747012132768528 2.746993155486685 2.747010153593016 2.747041127063478 2.747097075871964 2.747188999990169 2.747294899387461 2.747436774030739 2.747593623884289 2.747786448909633 2.748004249065368 2.748247024307005 2.748515774586802 2.748811499853584 2.749132200052566 2.749489875125163 2.749863525008797 2.7502741496367 2.750700748937711 2.751164322836057 2.751644871251144 2.752152394097331 2.752697891283704 2.753259362713837 2.753857808285555 2.754474227890687 2.755127621414811 2.755797988737001 2.756495329729556 2.757219644257738 2.757970932179489 2.75874019334515 2.759535427597177 2.760357634769846 2.761205814688949 2.762070967171494 2.762953092025391 2.763861189049134 2.76479525803148 2.765736298751116 2.766703310976328 2.767675294464658 2.768673248962558 2.769677174205036 2.770707069915299 2.771741935804386 2.772781771570802 2.773837576900136 2.774897351464686 2.775963094923064 2.777043806919806 2.778118487084973 2.779198135033744 2.780282750366006 2.781361332665933 2.782443881501569 2.783521396424395 2.784602876968898 2.785669322652125 2.786738732973243 2.787792107413083 2.788840445433686
 7.99 2.741119567090263 2.741061851167737 2.741003073548525 2.740921234229173 2.740837333205411 2.740741370472114 2.740641346023265 2.740530259851913 2.740425111950122 2.740307902308914 2.74020663091821 2.740101297766761 2.740012902842073 2.739940446130332 2.739872927616313 2.739831347283297 2.739804705112966 2.739804001085306 2.739828235178494 2.739876407368789 2.739940517630407 2.740039565935396 2.740162552253506 2.740311476552048 2.740485338795753 2.740695138946621 2.740919876963766 2.741179552803253 2.741466166417933 2.74177771775727 2.742115206767159 2.742479633389747 2.742869997563234 2.743286299221685 2.743739538294822 2.744210714707817 2.744707828381081 2.745240879230039 2.745792867164908 2.746370792090463 2.746985653905802 2.747618452504099 2.74827718777236 2.748963859591163 2.749677467834398 2.750418012369003 2.75118549305469 2.751970909743664 2.752782262280343 2.753619550501064 2.754474774233792 2.755355933297811 2.756254027503423 2.757178056651632 2.758118020533824 2.759084918931443 2.76005775161566 2.761045518347036 2.762060218875178 2.763079852938396 2.764115420263341 2.765155920564652 2.766211353544585 2.767282718892647 2.768359016285213 2.769430245385147 2.77051640584141 2.771607497288669 2.772703519346894 2.773793471620952 2.774888353700195 2.775977165158044 2.777070905551565 2.778158574421037 2.779230171289522 2.78030569566242 2.781375147027026 2.782429524852076
 8.01 2.733445936634855 2.73339709156798 2.73332814790609 2.733255105645775 2.733170964782816 2.733082725312153 2.732983387227843 2.732879950523022 2.732774415189851 2.732664781219467 2.732572048601913 2.73247521732608 2.732395287379631 2.732320258748921 2.732271131418917 2.732237905373106 2.732228580593398 2.732235157060027 2.732266634751443 2.732323013644197 2.732414293712828 2.732520474929729 2.732650557265028 2.73281654068644 2.733007425159136 2.733223210645585 2.733474897105412 2.733741484495226 2.734044972768465 2.73437336187522 2.734727651762058 2.735107842371844 2.735513933643548 2.735947925512052 2.736407817907951 2.736893610757347 2.73741730398164 2.737956897497304 2.738524391215673 2.739128785042704 2.739750078878748 2.740398272618308 2.741083366149792 2.741786359355259 2.74251525211017 2.743272044283113 2.744045735735542 2.7448563263215 2.745682815887337 2.746537204271422 2.747407491303856 2.748304676806169 2.74921776059102 2.750157742461882 2.751113622212735 2.752085399627735 2.753084074480897 2.754087646535754 2.755117115545026 2.75615248125027 2.757203743381534 2.758259901657 2.759331955782622 2.760408905451764 2.761500750344819 2.762587490128839 2.763689124457144 2.764795652968939 2.765897075288912 2.767002391026838 2.768112599777169 2.769217701118623 2.770316694613765 2.771409579808584 2.772507356232065 2.77358802339575 2.774663580793298 2.775733027900044
 8.029999999999999 2.725454541014007 2.725405568086183 2.725335460031697 2.725272216847184 2.725186838528478 2.725098325070579 2.72500667646762 2.724902892712822 2.724805973798442 2.724704919715727 2.724610730454843 2.72452240600482 2.724449946353473 2.724393351487326 2.724342621391534 2.724326756049785 2.724325755444217 2.724339619555306 2.724388348361771 2.724461941840453 2.724549399966204 2.724672722711764 2.724830910047627 2.72500296194191 2.725210878360215 2.725443659265478 2.72570230461782 2.725985814374391 2.726304188489205 2.726649426912972 2.727020529592921 2.727416496472624 2.727840327491807 2.72828902258616 2.728765581687138 2.729268004721759 2.729807291612395 2.730363442276557 2.730956456626676 2.731566334569876 2.732204076007742 2.732877680836083 2.73356914894469 2.734287480217086 2.735042674530272 2.735814731754465 2.736603651752838 2.737429434381239 2.738272079487922 2.739141586913262 2.740037956489462 2.740950188040264 2.741889281380648 2.742844236316524 2.74381605264442 2.744803730151172 2.745817268613589 2.746835667798138 2.747880927460601 2.748932047345737 2.749998027186938 2.751069866705878 2.752156565612155 2.75325912360293 2.754356540362557 2.755467815562211 2.756584948859509 2.757696939898123 2.758823788307392 2.759944493701925 2.761060055681198 2.762180473829146 2.763294747713755 2.764402876886637 2.76551586088261 2.766612699219268 2.767703391396542 2.768777936896265
 8.050000000000001 2.717187377317785 2.717137277796505 2.717077006979059 2.717012564862125 2.716936951441586 2.716847166712506 2.716755210669089 2.716659083304639 2.716570784611512 2.716469314581059 2.716382673203571 2.716302860468213 2.716238876362949 2.716190720874471 2.716157393988115 2.716138895687776 2.716155225955807 2.716187384772928 2.71624337211812 2.716324187968512 2.716428832299267 2.71656930508346 2.71673360629195 2.716923735893249 2.717147693853383 2.717397480135747 2.717672094700956 2.717972537506688 2.718297808507526 2.718658907654788 2.719045834896358 2.719459590176503 2.719898173435696 2.720363584610419 2.720855823632977 2.721384890431289 2.721929784928687 2.722511507043701 2.723111056689845 2.723746433775389 2.724399638203137 2.725089669870184 2.725796528667685 2.726540214480601 2.727300727187453 2.728089066660065 2.728903232763296 2.72974522535478 2.730613044284646 2.73149768939524 2.732409160520841 2.733337457487368 2.734291580112088 2.735262528203309 2.736259301560076 2.737261899971857 2.738290323218222 2.739334571068522 2.740385643281558 2.741461539605243 2.742542259776265 2.743639803519736 2.744741170548845 2.745848360564494 2.746971373254937 2.748098208295415 2.749230865347774 2.750357344060091 2.751499644066284 2.752635764985725 2.753766706422838 2.754901467966702 2.756031049190639 2.757164449651803 2.75828266889076 2.759394706431062 2.760500561778823 2.761590234422274
 8.07 2.708714442679413 2.708664217816505 2.708602785845593 2.708538146763394 2.708461300565841 2.70838124724806 2.708297986804328 2.708201519228029 2.708111844511614 2.708027962646542 2.707940873623222 2.707869577430953 2.707813074057847 2.707772363490762 2.707747445715214 2.707746320715294 2.707760988473575 2.707809448971017 2.707873702186856 2.707971748098505 2.708093586681431 2.708251217909044 2.708422641752561 2.708628858180884 2.708860867160455 2.709126668655121 2.709418262625984 2.709734649031244 2.710076827826041 2.710453798962297 2.710857562388535 2.711277118049713 2.711742465887034 2.712223605837768 2.71273253783505 2.71326726180769 2.713837777679964 2.714436085371409 2.715051184796602 2.715703075864948 2.716381758480445 2.71707723254146 2.717809497940489 2.71856855456391 2.719345402291744 2.720159040997395 2.720988470547387 2.72184569080111 2.72272970161054 2.723629502819967 2.724556094265713 2.725509475775845 2.726478647169881 2.727464608258493 2.728477358843204 2.729504898716075 2.730549227659397 2.731608345445363 2.732684251835748 2.733764946581572 2.734871429422769 2.735983700087842 2.737100758293512 2.738233603744371 2.739370236132516 2.74051265513719 2.741660860424408 2.742812851646585 2.743959628442153 2.745110190435175 2.746266537234951 2.747416668435626 2.74856158361578 2.749700282338027 2.750842764148594 2.751970028576908 2.753091075135168 2.754195903317916
 8.09 2.700067734274537 2.700018385306395 2.699965793771663 2.699900959667099 2.699822882988686 2.699742563731612 2.699658001890219 2.699580197457979 2.699489150427431 2.699404860790141 2.699335328536637 2.699272553656346 2.69921453613753 2.699182275967207 2.69916477313107 2.699172027613409 2.699204039397009 2.699260808463063 2.699341334791065 2.699446618358704 2.699586659141751 2.699750457113941 2.699939012246845 2.700162324509748 2.700410393869505 2.700683220290409 2.700991803734037 2.701315144159105 2.701683241521306 2.702067095773151 2.702486706863798 2.702933074738881 2.703404199340327 2.703902080606176 2.704426718470387 2.704977112862645 2.705564263708158 2.706169170927451 2.706809834436154 2.707477254144783 2.70817142995852 2.708883361776981 2.709631049493983 2.710406492997303 2.711208692168436 2.712027646882343 2.712883357007192 2.713755822404102 2.714654042926867 2.715570018421694 2.716522748726917 2.717491233672718 2.718475473080835 2.719477466764268 2.720504214526981 2.721547716163593 2.722616971459071 2.723691980188411 2.724782742116315 2.725888256996869 2.727010524573203 2.728137544577158 2.72926931672894 2.730416840736773 2.731580116296541 2.73273714309143 2.733899920791565 2.735066449053632 2.736238727520511 2.737404755820886 2.738575533568862 2.739741060363575 2.740910335788787 2.742064359412489 2.743213130786488 2.744364649445997 2.745500914909211 2.746620926676889
 8.109999999999999 2.691281249320487 2.691240777468297 2.69118802793984 2.691123000731914 2.691053695840554 2.690982113261003 2.690897252987677 2.690819115014123 2.690736699332976 2.690661005935903 2.690590034813549 2.690525785955471 2.690486259350074 2.690461454984536 2.690452372844727 2.690477012915126 2.690517375178733 2.690581459616969 2.690669266209582 2.690791794934533 2.690939045767891 2.691111018683713 2.691316713653919 2.69154713064817 2.691811269633729 2.692101130575326 2.692416713435011 2.692766018172005 2.693141044742545 2.693541793099725 2.693978263193327 2.694430454969651 2.694918368371338 2.695433003337186 2.695973359801967 2.696550437696227 2.697143236946091 2.69777375747306 2.6984199991938 2.699103962019925 2.699814645857778 2.700552050608208 2.701306176166336 2.702097022421313 2.702914589256092 2.703758876547164 2.704620884164317 2.705508611970371 2.706423059820917 2.707364227564048 2.708332115040081 2.709315722081281 2.710316048511573 2.711343094146252 2.712385858791686 2.713444342245014 2.714528544293842 2.715619464715924 2.716725103278851 2.717856459739724 2.718983533844825 2.720135325329286 2.721292833916743 2.722456059319001 2.723624001235672 2.724796659353832 2.72598403334765 2.727166122878024 2.728352927592215 2.729544447123461 2.730730681090601 2.731910629097687 2.733085290733588 2.734264665571593 2.735427753169005 2.736595553066741 2.737746064788904 2.738891287842373
 8.130000000000001 2.682405985075568 2.682365391545531 2.682312485574179 2.68225726715835 2.682187736294127 2.682115892976811 2.682039737200887 2.681960268959981 2.681877488246817 2.681809395053165 2.681747989369784 2.68169227118636 2.681661240491438 2.681644897272355 2.681643241515152 2.681666273204499 2.681723992323604 2.681795398854116 2.681901492776029 2.682031274067576 2.682185742705118 2.682374898663028 2.682597741913573 2.682835272426782 2.683107490170321 2.683414395109351 2.683745987206385 2.684102266421145 2.684494232710404 2.684911886027828 2.685354226323815 2.685823253545322 2.686327967635692 2.686858368534473 2.687415456177233 2.68799823049537 2.688608691415913 2.689244838861324 2.689917672749288 2.6906171929925 2.691334399498452 2.692087292169205 2.692867870901162 2.693674135584834 2.694498086104603 2.695358722338475 2.696236044157829 2.697149051427165 2.698079744003841 2.69903712173781 2.700010184471342 2.701009932038755 2.70203536426613 2.703067480971022 2.704136281962167 2.70520976703919 2.706309935992293 2.707415788601951 2.708547324638601 2.709684543862314 2.710836446022478 2.711994030857464 2.713167298094294 2.714345247448297 2.715537878622762 2.716736191308594 2.717929185183948 2.719125859913873 2.720328215149944 2.72153525052989 2.722736965677213 2.723942360200808 2.725132433694576 2.726326185737027 2.727514615890882 2.728687723702671 2.729853508702322 2.731013970402749
 8.15 2.673457938838352 2.673417224821906 2.673374163939508 2.673317756188034 2.673249001563615 2.673175900061609 2.673099451676569 2.673028656402199 2.672954514231311 2.672886025155776 2.672833189166466 2.672786006253191 2.67275347640464 2.672745599608301 2.672752375850386 2.672792805115754 2.672848887387815 2.672937622648445 2.673052010877881 2.673189052054622 2.673361746155317 2.673557093154653 2.673788093025234 2.674042745737457 2.674332051259381 2.674646009556592 2.674994620592064 2.675367884326008 2.675766800715724 2.676191369715446 2.676650591276177 2.677136465345521 2.677646991867512 2.678195170782438 2.678758002026653 2.679358485532392 2.679984621227577 2.680637409035613 2.681326848875191 2.682032940660076 2.682775684298884 2.683535079694875 2.684331126745715 2.685144825343253 2.685994175373283 2.686861176715299 2.687763829242251 2.688684132820294 2.689630087308526 2.690602692558733 2.69159194841511 2.692607854713999 2.693639411283602 2.694697617943703 2.695781474505373 2.696870980770682 2.697976136532394 2.699107941573666 2.700244395667733 2.701407498577599 2.702575250055709 2.70374864984363 2.704936697671715 2.706130393258766 2.707338736311699 2.708552726525188 2.709760363581318 2.710983647149227 2.712201576884743 2.713413152430016 2.714640373413145 2.715851239447799 2.717066750132835 2.718265905051907 2.719469703773075 2.720668145848403 2.721850230813556 2.723025958187393
 8.17 2.664471107946991 2.664431274621027 2.664377060340728 2.664320465103008 2.664260488904044 2.664197131739252 2.664120393603249 2.664049274489818 2.663974774391858 2.663914893301339 2.663860631209243 2.663821988105506 2.663807963978953 2.663798558817225 2.663823772606704 2.66386260533243 2.663936056978017 2.664023127525562 2.664154816955542 2.664300125246717 2.664480052376022 2.664693598318452 2.664931763046944 2.665203546532256 2.665499948742836 2.66582096964469 2.666177609201241 2.666567867373185 2.666973744118345 2.66741523939151 2.667892353144278 2.668384085324895 2.668912435878074 2.669466404744832 2.670046991862296 2.670664197163529 2.671297020577327 2.671966462028033 2.672662521435326 2.673385198714019 2.674134493773844 2.674910406519238 2.675722936849114 2.676552084656639 2.677408849828995 2.678291232247146 2.679211231785589 2.680146848312107 2.681099081687518 2.682087931765409 2.683093398391877 2.684125481405253 2.685173180635834 2.686246495905597 2.687336427027915 2.688442973807267 2.689574136038944 2.69071091350874 2.691864305992654 2.693042313256574 2.694215935055963 2.695415171135532 2.696619021228919 2.697828485058351 2.699052562334312 2.700272252755193 2.701505556006953 2.702734471762757 2.703967999682626 2.705206139413065 2.706437890586702 2.707665252821911 2.708896225722432 2.710110808876991 2.711331001858905 2.712543804225692 2.713741215518672 2.714923235262561
 8.19 2.655442489778545 2.65541153830562 2.655358172122135 2.655311391225041 2.655251195610562 2.655176585274169 2.655109560210545 2.655038120413549 2.654972265876165 2.654921996590462 2.654866312547529 2.654836213737428 2.654820700149118 2.654829771770389 2.654853428587789 2.654900670586541 2.654982497750458 2.655087910061853 2.655216907501441 2.655380490048241 2.655567657679466 2.655789410370417 2.656044748094359 2.656324670822406 2.656629178523389 2.656967271163726 2.657330948707284 2.65772921111524 2.658152058345926 2.658600490354681 2.659084507093693 2.659594108511834 2.660129294554492 2.660701065163396 2.661288420276442 2.661911359827503 2.662561883746243 2.66324799195792 2.663950684383192 2.664689960937906 2.665446821532892 2.666239266073746 2.66705829446061 2.66790490658795 2.668777102344318 2.669676881612123 2.670593244267389 2.671545190179505 2.672514719210978 2.673519831217176 2.674531526046064 2.675579803537939 2.676643663525158 2.677724105831862 2.678830130273691 2.6799517366575 2.681089924781065 2.682252694432784 2.683422045391377 2.684605977425577 2.685796490293815 2.687000583743906 2.688221257512722 2.689446511325867 2.690676344897338 2.691921757929194 2.693161750111206 2.69440632112051 2.695655470621257 2.696909198264246 2.698157503686568 2.699400386511232 2.700636846346791 2.701877882786966 2.703103495410257 2.704332683779559 2.70554644744176 2.706743785927349
 8.210000000000001 2.646407081748317 2.646376013276861 2.646332496666745 2.646275531914952 2.646215119017755 2.646151257970678 2.646082948768471 2.646021191405064 2.645963985873528 2.645903332166028 2.645867230273762 2.64583568018691 2.645828681894567 2.64583623538467 2.645868340643931 2.645933997657751 2.646014206410139 2.646127966883623 2.646275279059152 2.646447142915999 2.646642558431654 2.646871525581715 2.647135044339775 2.647422114677293 2.647733736563481 2.648090909965165 2.648461634846649 2.648866911169579 2.649297738892793 2.649764117972171 2.650255048360482 2.650772530007217 2.651324562858425 2.651903146856542 2.652508281940217 2.653138968044124 2.653796205098779 2.654489993030347 2.655209331760447 2.655956221205947 2.656729661278757 2.657528651885616 2.658355192927879 2.659218284301289 2.660097925895748 2.661004117595094 2.66194685927685 2.662906150811989 2.663891992064685 2.664904382892058 2.665932323143917 2.666986812662492 2.668067851282175 2.669164438829236 2.670277575121551 2.671415259968315 2.672559493169754 2.673730274516832 2.674915603790949 2.676106480763643 2.67732190519627 2.678543876839703 2.679770395434002 2.681011460708096 2.68225807237945 2.683509230153731 2.68476593372447 2.686026182772717 2.68728197696669 2.688542315961423 2.689806199398401 2.691065626905204 2.692318598095127 2.693575112566814 2.694817169903872 2.696052769674493 2.697281911431055 2.698495594709736
 8.23 2.637373881309204 2.63734269697373 2.637299031395637 2.637251884571947 2.637191256498976 2.637127147172305 2.637068556586744 2.6370054847363 2.636937931614125 2.636896897212479 2.636859381522668 2.636837384534989 2.636828906238669 2.636845946621793 2.636886505671231 2.636960583372562 2.637049179709988 2.637171294666248 2.637316928222523 2.637496080358333 2.637709751051445 2.637946940277748 2.638218648011156 2.638513874223474 2.638843618884284 2.639197881960814 2.639586663417801 2.639999963217353 2.640438781318806 2.640912117678576 2.641411972249999 2.641946344983179 2.642506235824817 2.643092644718046 2.643704571602255 2.644343016412908 2.645017979081363 2.645718459534677 2.646446457695416 2.647199973481453 2.647990006805764 2.648797557576215 2.649640625695354 2.650501211060184 2.65139831356194 2.652321933085862 2.653261069510955 2.654237722709753 2.655230892548071 2.656249578884756 2.657294781571434 2.658366500452243 2.659453735363576 2.660557486133804 2.661686752583004 2.662832534522679 2.66399383175547 2.665169644074868 2.666371971264916 2.667579813099914 2.668802169344104 2.670031039751369 2.671273424064913 2.672522322016941 2.673784733328334 2.675042657708318 2.676316094854128 2.67758304445067 2.678865506170173 2.680131479671839 2.681412964601491 2.682677960591207 2.683947467258959 2.685210484208241 2.686469011027695 2.687711047290729 2.688956592555135 2.690186646362695
 8.25 2.628350885951064 2.628319586872364 2.628285773767313 2.628228446632971 2.628177605465696 2.628113250261123 2.628054381014125 2.627990997718779 2.627933100368324 2.627890688955109 2.627862763470548 2.627839323905055 2.627840370247984 2.627865902487565 2.627914920610828 2.627988424603525 2.628094414450049 2.628214890133346 2.628379851634823 2.628567298934252 2.628779232009662 2.629034650837237 2.629304555391203 2.629617945643708 2.629945821564699 2.630318183121799 2.630705030280172 2.631136363002382 2.631583181248255 2.632064484974733 2.632571274135716 2.633113548681908 2.633682308560655 2.634276553715775 2.634896284087387 2.635552499611736 2.636234200221004 2.636943385843132 2.637678056401617 2.638439211815325 2.639237851998279 2.64005197685946 2.640903586302588 2.641781680225909 2.642685258521971 2.643616321077397 2.644573867772653 2.645547898481809 2.6465574130723 2.647584411404674 2.648636893332346 2.649714858701335 2.650810307350008 2.651931239108805 2.653067653799974 2.65423055123729 2.655397931225775 2.656591793561411 2.657791138030847 2.6590159644111 2.660245272469261 2.66149006196218 2.662740332636156 2.664006084226624 2.665276316457833 2.666551029042513 2.667830221681553 2.669114894063658 2.670393045865009 2.671676676748919 2.672964786365481 2.67424637435121 2.675522440328685 2.676802983906181 2.6780680046773 2.679326502220596 2.680578476099191 2.681824925860393
 8.27 2.619346093200087 2.619325680485436 2.619281721277064 2.619234215572067 2.61918316336685 2.619118564657097 2.619059419437744 2.61900572770294 2.618947489446004 2.618903704659378 2.618875373334579 2.618870495462136 2.618871071031532 2.618905100031138 2.61896358244814 2.619035518268462 2.619150907476683 2.619279750055957 2.619453045987914 2.619648795252568 2.619868997828212 2.62012365369132 2.620411762816425 2.62072332517601 2.621069340740387 2.621439809477565 2.621844731353128 2.622275106330091 2.622738934368765 2.623229215426607 2.623743949458073 2.624295136414462 2.624860776243751 2.625472868890435 2.626101414295353 2.626755412395519 2.62744586312393 2.628161766409393 2.628905122176327 2.629684930344574 2.630480190829191 2.631312903540254 2.632172068382643 2.633057685255827 2.633969754053648 2.634908274664093 2.635873246969064 2.63685467084415 2.637872546158377 2.638915872773975 2.63997665054612 2.641062879322686 2.642165558943983 2.643293689242491 2.644437270042597 2.645607301160319 2.646782782403021 2.647984713569143 2.649201094447898 2.650432924818989 2.651670204452306 2.652921933107626 2.654180110534302 2.655451736470951 2.656739810645137 2.65802133277305 2.659308302559174 2.660599719695961 2.661895583863488 2.663195894729118 2.664490651947153 2.665779855158481 2.66707350399022 2.66836059805536 2.669632136952391 2.670908120264935 2.67216754756137 2.67342141839445
 8.289999999999999 2.610370500618189 2.610339975361534 2.610305871456347 2.610258188899758 2.610206927688213 2.610152087817451 2.610092669282467 2.610038672077482 2.609990096195892 2.609945941630233 2.609927208372121 2.6099118964122 2.609931005740081 2.609964536344273 2.610021488212115 2.610111861329699 2.610226655681794 2.610374871251752 2.610545508021424 2.610750565971065 2.610980045079229 2.611241945322671 2.61153926667623 2.61185900911272 2.612214172602808 2.612592757114889 2.613006762614959 2.613444189066477 2.61390803643023 2.614405304664188 2.614928993723352 2.615478103559604 2.616062634121547 2.616673585354343 2.617309957199543 2.617981749594911 2.618669962474255 2.619395595767231 2.620146649399171 2.620934123290873 2.621738017358418 2.622578331512961 2.623436065660522 2.624329219701778 2.625249793531846 2.626195787040055 2.627169200109728 2.628169032617945 2.629184284435305 2.630235955425691 2.631304045446019 2.632398554345987 2.633508481967822 2.634644828146016 2.635796592707065 2.636974775469191 2.638158376242076 2.639366394826574 2.640590831014432 2.641830684587995 2.643075955319916 2.644335642972854 2.64561074729917 2.64689026804062 2.648175204928038 2.649474557681018 2.650769326007593 2.652068509603904 2.65338110815387 2.654679121328844 2.655991548787277 2.657288390174368 2.658588645121711 2.659883313246937 2.661172394153356 2.662455887429588 2.663722792649189 2.66499310937028
 8.31 2.601424105802404 2.601393469084563 2.601359221872181 2.601312364162424 2.60126089595178 2.601205817236038 2.601146128010255 2.601101828268718 2.601051918004906 2.601017397211442 2.600998265880043 2.600992524001465 2.601011171565443 2.601053208560624 2.601119634974499 2.601219450793327 2.601332656002057 2.601489250584242 2.601669234521951 2.601873607795675 2.602120370384224 2.602392522264631 2.602687063412039 2.603015993799585 2.603369313398288 2.603757022176922 2.60417912010189 2.604626607137089 2.605097483243775 2.605604748380419 2.606136402502565 2.606694445562669 2.607277877509952 2.607896698290229 2.608540907845752 2.609212506115032 2.609919493032668 2.610642868529161 2.611402632530733 2.612188784959133 2.613000325731448 2.613850254759894 2.614715571951618 2.615617277208488 2.616535370426873 2.617490851497432 2.618471720304882 2.619469976727774 2.620503620638261 2.621553651901852 2.622630070377178 2.623732875915737 2.624851068361644 2.625995647551375 2.627155613313501 2.628330965468423 2.629532703828099 2.630748828195771 2.631971338365677 2.63321923412277 2.634481515242424 2.635750181490141 2.637022232621247 2.638310668380588 2.639603488502223 2.640910692709103 2.642213280712756 2.643529252212963 2.644840606897425 2.64615634444143 2.647466464507521 2.648780966745142 2.650078850790297 2.651391116265198 2.652687762777902 2.653978789921954 2.655253197276015 2.656530984403497
 8.33 2.592497906384302 2.592477159273147 2.592443770126551 2.592395738941709 2.592345065715155 2.592288750442727 2.592238793119541 2.592184193739953 2.592144952297518 2.592120068784949 2.592099543194062 2.592103375515722 2.592131565739787 2.59217311385504 2.592248019849122 2.592347283708456 2.59247890541817 2.592634884962015 2.592814222322272 2.593036917479666 2.593282970413261 2.593553381100364 2.593867149516414 2.594195275634871 2.594567759427098 2.594953600862243 2.59538479990711 2.595830356526028 2.596311270680715 2.596826542330141 2.597358171430377 2.597924157934449 2.598515501792184 2.599143202950047 2.599787261350976 2.600466676934219 2.601172449635154 2.601904579385116 2.602673066111205 2.603467909736108 2.604289110177898 2.605136667349845 2.606010581160202 2.60691185151201 2.607838478302876 2.608802461424764 2.609781800763771 2.610788496199898 2.611820547606822 2.612878954851664 2.61396371779474 2.615074836289323 2.616192310181391 2.617344139309372 2.618513323503886 2.619696862587478 2.620896756374356 2.622122004670107 2.623352607271431 2.624608563965849 2.625869874531416 2.627145538736438 2.628426556339161 2.629722927087482 2.631023650718634 2.632339726958878 2.633649155523188 2.63496393611493 2.636284068425535 2.637607552134173 2.638925386907413 2.640247572398887 2.641564108248949 2.642873994084321 2.644179229517741 2.645476814147607 2.646769747557617 2.648046029316392
 8.35 2.583613900029408 2.583583043580054 2.583549513855818 2.583511310853929 2.583460434570961 2.583414885002802 2.583364662144626 2.583309765990855 2.583270196535125 2.583244953770232 2.58323403768809 2.583246448279675 2.583274185534964 2.583324249442874 2.583398639991193 2.583507357166507 2.583638400954119 2.583802771337976 2.58400146830057 2.584223491822854 2.584478841884144 2.584758518462015 2.585071521532201 2.585407851068476 2.585779507042546 2.586184489423927 2.586614798179816 2.587069433274971 2.587548394671563 2.588063682329052 2.588613296204033 2.589178236250093 2.589779502417655 2.590406094653821 2.591059012902212 2.591737257102799 2.592451827191731 2.593192723101159 2.593960944759053 2.594754492089022 2.595584365010117 2.596430563436637 2.597314087277933 2.598222936438198 2.599159110816263 2.600121610305377 2.601110434792994 2.602115584160547 2.60315705828322 2.604223857029712 2.605307980262009 2.606417427835129 2.607542199596889 2.60870429538764 2.60987071504002 2.611063458378692 2.612272525220075 2.613495915372075 2.614735628633813 2.615989664795342 2.617259023637365 2.618543704930945 2.619833708437211 2.621128033907064 2.622437681080867 2.623751649688145 2.625069939447267 2.626393550065134 2.627720481236854 2.629052732645419 2.630379303961372 2.631699194842473 2.633024404933359 2.6343429338652 2.635655781255349 2.63696194670699 2.638252429808779 2.639547230134478
 8.369999999999999 2.574753584436633 2.574733119691621 2.574699250730152 2.574651677549491 2.57461010014625 2.574564318516367 2.574513932655073 2.574468842556858 2.574428648215431 2.574402949623675 2.574401546773601 2.574414139656291 2.574441028261842 2.574500612579303 2.574584492596606 2.574701668300496 2.574842139676455 2.575005906708615 2.57521396937968 2.575434327670829 2.575698981561622 2.575987931029903 2.576300176051693 2.576655716601078 2.577026552650102 2.577430684168641 2.577870111124285 2.578323833482207 2.578822851205032 2.5793361642527 2.579885772582321 2.580459676148036 2.581059874900856 2.581695368788512 2.582347157755297 2.583035241741895 2.583749620685213 2.584499294518209 2.585266263169711 2.586068526564235 2.586898084621794 2.587753937257708 2.588636084382403 2.589544525901213 2.590489261714171 2.591450291715796 2.592438615794881 2.593462233834266 2.59450314571062 2.595569351294205 2.596661850448645 2.597770643030686 2.598904728889948 2.600065107868685 2.601240779801524 2.602432744515211 2.603640001828348 2.604872551551126 2.606120393485054 2.607383527422679 2.608651953147312 2.609935670432739 2.611233679042929 2.612536978731741 2.613844569242628 2.615167450308329 2.616494621650562 2.61781708297971 2.619152833994508 2.620483874381713 2.621818203815788 2.623147821958559 2.624470728458889 2.62579792295233 2.627118405060785 2.628424174392153 2.629733230539981 2.631025573083096
 8.390000000000001 2.565910257337727 2.5658997853272 2.565865878452967 2.565828236712327 2.565786560101933 2.565730548617771 2.565690102255127 2.565644721008557 2.565614204871845 2.565598153837959 2.565596367899003 2.565608447046166 2.565644391269663 2.565713900558671 2.565796974901267 2.565923414284353 2.566063318693582 2.566236588113276 2.566443422526343 2.566683621914184 2.566947486256605 2.567245015531709 2.567566409715804 2.567911768783283 2.568301292706521 2.568705181455751 2.569143534998947 2.569616653301698 2.570104736327069 2.570627784035477 2.571176196384541 2.571759973328945 2.572359414820281 2.572994520806901 2.573655691233758 2.57435282604224 2.575066025170001 2.575815488550797 2.576591316114298 2.577393507785916 2.578222263486613 2.579086783132713 2.579968566635705 2.580886613902046 2.581820924832954 2.582791499324199 2.583788337265894 2.584811438542268 2.585850803031453 2.58691643060525 2.588018321128901 2.589126474460849 2.590269890452501 2.59142956894798 2.592604509783874 2.593804712788986 2.595021177784067 2.596252904581561 2.597499892985329 2.598762142790382 2.600039653782599 2.601332425738448 2.602629458424699 2.603931751598129 2.605248305005234 2.606580118381923 2.607906191453214 2.609236523932925 2.610572115523363 2.611910965915002 2.613245074786161 2.614582441802682 2.615914066617587 2.617239948870753 2.618570088188565 2.619883484183574 2.621191136454143 2.622493044584096
 8.41 2.557106716496723 2.557086238238603 2.557062294760367 2.557024486059341 2.55698271213222 2.556936572975036 2.556885968583134 2.556850398951132 2.556819564072887 2.556803163941452 2.556810898549024 2.556832567886896 2.556877971945398 2.556946910713836 2.557039384180428 2.557165192332232 2.557314435155069 2.557497012633446 2.557703124750476 2.557942671487778 2.558215852825398 2.558512768741698 2.558843419213265 2.559198204214797 2.559587123718994 2.560000377696444 2.560448166115498 2.560920688942151 2.561418146139908 2.561940637669652 2.562498463489506 2.563071723554687 2.563690617817362 2.564325346226495 2.564985908727689 2.565682505263025 2.566405235770897 2.567154200185842 2.567929498438364 2.568731130454759 2.569569096156921 2.570423595462166 2.571314528283031 2.572231794527079 2.573175494096697 2.57414562688889 2.575141992795068 2.576164691700833 2.577213623485757 2.57827858802316 2.579379685179876 2.580496714816026 2.581639676784773 2.582798670932084 2.583982897096484 2.585183355108799 2.586398044791901 2.587628965960454 2.588885118420641 2.590147501969895 2.591433116396632 2.592714961479963 2.594022036989417 2.595333342684652 2.59664887831516 2.597979643619976 2.59931463832737 2.600644862154549 2.601988314807339 2.603326995979878 2.604669905354291 2.606006042600371 2.607347407375247 2.608681999323056 2.610010818074603 2.611332863247022 2.612639134443428 2.613949631252568
 8.43 2.548316459709409 2.548295876209575 2.548271797420603 2.548233923339854 2.548191953964061 2.548145789289302 2.548104929310977 2.548069074023769 2.548048023421607 2.548031277497625 2.548038636244112 2.548069799652465 2.548114667713127 2.548193140415532 2.548295017748035 2.548420199697848 2.548578886250959 2.54877087739206 2.548986273104459 2.549235273369996 2.54950777816895 2.549814087479941 2.550144301279829 2.550508419543614 2.550896842244317 2.551319569352871 2.551766900838005 2.552238936666113 2.552735876801131 2.553267921204404 2.55382526983455 2.554408122647313 2.555026579595427 2.555660840628456 2.556331005692647 2.557027274730764 2.557749547681929 2.558498124481451 2.559273005060656 2.560084289346707 2.560921877262423 2.561785968726096 2.562676463651294 2.563593361946672 2.56453666351577 2.565506268256807 2.566502276062477 2.567524486819732 2.568572900409565 2.569647516706792 2.570748035579819 2.571864656890417 2.573007080493485 2.574175306236807 2.575349133960814 2.576558663498327 2.577773594674314 2.579013927305623 2.580269561200724 2.581530396159445 2.582816231972697 2.584107268422199 2.5854134052802 2.586723742309195 2.588049279261635 2.589379015879632 2.590712951894667 2.592052087027281 2.593395420986776 2.594732953470897 2.596084684165524 2.597420612744343 2.598759738868535 2.600104062186434 2.601431582333203 2.602763298930495 2.604078211586108 2.605387319893643
 8.449999999999999 2.539532884802801 2.539512297055254 2.539488084233549 2.539460046335078 2.539417983356612 2.539381595294278 2.539340582143526 2.539304543899104 2.539283180555012 2.539276092104465 2.539293078539844 2.539323839852644 2.539378176033425 2.539456087071742 2.539567372956089 2.539702133673827 2.53986016921111 2.54006157955281 2.540276464682433 2.540534824582031 2.540806859232116 2.541122568611559 2.541462252697496 2.541825911465216 2.542223844888062 2.542646052937309 2.543092935582052 2.543574592789082 2.54407112452276 2.544612830744887 2.545169811414566 2.545752366488065 2.546370495918673 2.547014399656549 2.547684277648572 2.548380129838181 2.549102156165215 2.549850456565745 2.550635030971905 2.551445979311717 2.552283301508909 2.553147097482733 2.554037267147778 2.554953810413773 2.555896827185395 2.556876117362061 2.557871780837729 2.558893617500683 2.559941727233317 2.561015909911921 2.562116165406453 2.56323229358031 2.564374294290098 2.565542167385398 2.566725612708517 2.567934630094247 2.569149119369615 2.570388980353627 2.57164411285701 2.572914416681947 2.574199791621813 2.575490137460896 2.576795353974129 2.578115340926804 2.579429998074284 2.580769325161721 2.582103121923756 2.583441288084223 2.584783823355846 2.586130827439928 2.587481400026049 2.588826140791739 2.590176049402165 2.591509125509803 2.592845368754114 2.594176778761204 2.595500355143488 2.596819097499355
 8.470000000000001 2.530760089634627 2.530749298621661 2.530724953030172 2.530686752857583 2.530654598100703 2.530617988755702 2.530576824818088 2.530550506282667 2.530528833143511 2.530531405393913 2.530548023026346 2.530578386032405 2.530642294402758 2.530729648127085 2.530840447194016 2.530984591591058 2.53115208130453 2.53135291631948 2.531577296619608 2.531835122187179 2.532126593002932 2.532431809045987 2.532780970293746 2.533154276721794 2.533551728303782 2.533973525011325 2.534430066813881 2.534911253678631 2.535417485570354 2.535948862451301 2.536515584281055 2.537107751016398 2.537715662611168 2.53835931901611 2.539038920178725 2.53973456604312 2.540456356549838 2.541214391635703 2.541988671233646 2.542799395272534 2.543636463676991 2.54449997636722 2.545399933258812 2.546316334262556 2.54725897928425 2.548238068224494 2.549233500978489 2.550255077435834 2.551312897480305 2.552386760989644 2.553486667835336 2.554602517882386 2.555744310989085 2.556911747006777 2.558094825779626 2.559303447144364 2.560517610930049 2.561757116957815 2.563011765040613 2.564281654982949 2.565566586580625 2.566866459620465 2.568171173880046 2.569490729127415 2.570814825120813 2.572143561608383 2.573486838327886 2.574824355006398 2.576176311360018 2.57752250709356 2.578872741900248 2.580217115461403 2.581565527446124 2.58290777751097 2.584243965299636 2.58558389044262 2.586907452556892 2.588224951245556
 8.49 2.521981872092825 2.521970978785192 2.521946401672028 2.521918040750786 2.521885696018312 2.521848967470822 2.521817555103875 2.52179105891234 2.521779078890357 2.5217813150313 2.521797467327727 2.521847335771333 2.521910820352895 2.521997721062215 2.522117937888054 2.522271570818069 2.522448519838736 2.522648784935281 2.522882566091593 2.523139963290145 2.523430876511903 2.523755705736233 2.524104350940799 2.524477112101473 2.524874189192215 2.525305682184974 2.525761791049565 2.526252715753553 2.526758656262131 2.527299712537992 2.527856084541194 2.528448072229025 2.529065675555862 2.52971909447303 2.530388428928646 2.531083778867469 2.531815444230743 2.532563224956028 2.533347420977045 2.534157832223494 2.534994758620882 2.535858100090347 2.53675785654847 2.537673927907087 2.538616414073098 2.539595314948269 2.540590430429031 2.541621860406275 2.54266940476514 2.543743063384803 2.544842736138253 2.545958322892079 2.547109723506232 2.548266837833799 2.549459665720771 2.550658007005792 2.551881761519927 2.553120929086404 2.554375209520366 2.555644702628613 2.556929208209339 2.558228726051867 2.559532955936381 2.560851997633646 2.562175750904737 2.56351391550075 2.564846591162517 2.566193677620316 2.567545074593571 2.568890581790557 2.570240298908094 2.571594025631236 2.57294176163296 2.574293306573852 2.575628760101782 2.576967921851577 2.578290791444697 2.579617268488897
 8.51 2.513202330095044 2.513191235452114 2.513176528050752 2.513148007888439 2.513115474962057 2.513078529267869 2.513046870801484 2.513030099557831 2.51301781553112 2.5130297187148 2.513055409101518 2.513094886683065 2.513167851450327 2.513264203393224 2.513393842500651 2.513546968760406 2.513723282159125 2.513933082682206 2.514176370313728 2.514443145036368 2.514743606831313 2.515067855678172 2.515416091554872 2.515798514437563 2.516205124300514 2.516636221115998 2.517091904854186 2.517582475483021 2.518098132968104 2.518628877272563 2.519195008356923 2.519796726178972 2.520414030693624 2.521057221852768 2.52172629960513 2.522431563896116 2.523162914667654 2.523910551858039 2.524694475401764 2.52550478522935 2.526341481267179 2.527214563437309 2.528104131657296 2.529019985840009 2.529972325893435 2.53094095172049 2.531935863218816 2.532967060280579 2.534014342792263 2.535087710634456 2.536187163681635 2.537312501801946 2.53845362485698 2.539620432701543 2.540802925183424 2.542001002143156 2.543224363413779 2.544463208820588 2.545717138180889 2.546996251303739 2.548280347989694 2.549569428030539 2.550883291209029 2.55220183729861 2.553525066063151 2.554862777256658 2.556204970622994 2.557551445895589 2.558892302797152 2.560247241039365 2.561596360322593 2.562949460335575 2.56430644075511 2.565647401245754 2.566992141459491 2.568330561035421 2.569662659599429 2.570988336763854
 8.529999999999999 2.504405461588157 2.504394166558083 2.504379230087572 2.504350552174138 2.504317732814698 2.504290672005558 2.504268769742379 2.504251726020149 2.504239040833145 2.504250514174893 2.504285846038126 2.504334836414731 2.5044172852957 2.50452309267107 2.504652158529865 2.504814682860028 2.505000465648349 2.505209706880396 2.505462406540436 2.505728664611345 2.506028581074533 2.506362355909844 2.506720089095463 2.50710198060782 2.507508230421483 2.507948838509049 2.508414204841035 2.508894429385762 2.50940971210923 2.509960152974997 2.510525951944048 2.511117308974666 2.511734424022288 2.512387297039367 2.513056227975227 2.513761116775909 2.514492263384021 2.515249667738576 2.516033329774832 2.516843449424122 2.517679926613684 2.518542761266488 2.519432053301051 2.520357702631259 2.521299809166173 2.52226817280984 2.523272793461098 2.52429367101337 2.525350805354465 2.526423896366365 2.52751294392501 2.528637947900085 2.529778808154796 2.530945324545643 2.53212749692219 2.533335125126833 2.534558208994557 2.535796548352697 2.537050143020689 2.538318892809819 2.539602597522969 2.540901156954355 2.542204570889264 2.543522639103787 2.544855261364545 2.546192537428416 2.547534167042251 2.548880049942591 2.550230285855375 2.551584674495653 2.552933115567285 2.554285508762638 2.555641853762284 2.55699205023469 2.558336097835902 2.559673696209227 2.561015044984916 2.562339943779828
 8.550000000000001 2.495585164547789 2.495573670067656 2.495558505732824 2.495529571540833 2.495506567488637 2.495479293572585 2.495457149788388 2.495439736131092 2.495446752595042 2.495457799173839 2.495492675860299 2.495561082646405 2.495642919523254 2.495748186480998 2.49588678350879 2.496048610594711 2.496243767725708 2.496472454887515 2.496714472064582 2.497000219239986 2.497299596395351 2.497632803510757 2.498000040564645 2.498381407533715 2.498797104392834 2.499237331114918 2.499702287670826 2.500192074029248 2.50071699015658 2.501257036016805 2.501822511571362 2.502423516779018 2.503040251595731 2.503692815974505 2.504371409865256 2.505066033214652 2.50579688596597 2.506553968058933 2.507337379429551 2.508147120009957 2.508983289728238 2.509855888508258 2.510744916269485 2.511660272926805 2.512611958390338 2.51358007256525 2.514584415351554 2.515604986643916 2.516651686331449 2.517724414297509 2.518823170419481 2.519947754568566 2.521088166609563 2.522254306400642 2.523436073793118 2.524633268631221 2.525855890751858 2.527093839984373 2.528356916150304 2.529625119063133 2.530908348528036 2.532206404341626 2.533509286291687 2.534826794156917 2.536158827706655 2.537495486700606 2.538836470888568 2.540181780010148 2.541531313794477 2.542884971959919 2.54424275421378 2.545594460252009 2.546949989758897 2.548309442406766 2.549652617855665 2.550999515753054 2.552329935733485 2.553663977418278
 8.57 2.48672523697784 2.486723543973829 2.486708152965476 2.48668896395035 2.486655676925441 2.48663809188714 2.486615708831208 2.48660792775275 2.486614548646173 2.486635171505156 2.486679496322596 2.48674742309057 2.486828651800279 2.48695328244199 2.487091215004979 2.487262449477468 2.487466985846555 2.48769492409814 2.487946364216852 2.488231406185966 2.488540149987319 2.488882795601223 2.489249443006368 2.489640292179727 2.490055443096456 2.490495195729787 2.490969650050918 2.491458906028902 2.491983363630525 2.492532922820188 2.493097983559779 2.493698645808543 2.49432490952295 2.49496717465655 2.495645341159839 2.496349508980107 2.497079978061288 2.497836648343805 2.498619719764412 2.499429092256031 2.500264865747582 2.501137040163814 2.50202561542513 2.502940591447405 2.503891968141803 2.504859545414592 2.505863523166944 2.50688360129475 2.507929879688411 2.509002158232636 2.510100436806235 2.511224615281905 2.512364493526015 2.513530171398381 2.514711348752046 2.515918025433049 2.51713010128019 2.518377476124795 2.519630049790474 2.520897622092876 2.52218019283944 2.523477561829138 2.524789828852221 2.526106593689955 2.527438056114358 2.528773915887926 2.530114272763362 2.531458826483295 2.532817576780003 2.534170423375119 2.53552736597935 2.536888204292173 2.538242938001544 2.539591466783591 2.540943690302311 2.542289608209255 2.543629120143219 2.54496212572992
 8.59 2.477829176910035 2.477827186297567 2.477811569792663 2.47779202739292 2.477768559095365 2.477750664896428 2.477737944791921 2.477729798777005 2.477746026846152 2.477766128993114 2.477819905210871 2.477887155491592 2.477987779826577 2.478111778206209 2.478258950619887 2.47843949705597 2.478643317501705 2.478880511943157 2.47914128036513 2.479425622751096 2.479743739083101 2.480085629341684 2.480461693505783 2.480851831552638 2.481276443457693 2.48172552919449 2.482199388734561 2.482698222047316 2.483212029099927 2.483761109857209 2.484335664281489 2.484935692332487 2.485561493967173 2.48621316913964 2.486890917800956 2.48759463989902 2.488324535378417 2.489080804180261 2.489863246242038 2.490672161497446 2.49151744987623 2.492379111304012 2.493277145702117 2.494191552987392 2.495132333072033 2.496109485863392 2.497102811263789 2.498132409170318 2.499178079474651 2.500249722062834 2.50134743681508 2.502470923605562 2.503610282302195 2.504775212766422 2.505955814852986 2.507161788409711 2.508383233277265 2.509619849288928 2.510871636270354 2.512138494039328 2.513430322405518 2.514726921170226 2.516028390126134 2.517354429057041 2.518684937737607 2.520020015933078 2.521359363399023 2.522713079881053 2.524060965114546 2.525422818824363 2.526778840724558 2.528138730518091 2.529492387896533 2.530849912539764 2.532201104115672 2.533545962279847 2.534894386675265 2.536226276931981
 8.609999999999999 2.468890082403464 2.468887895087353 2.468871854249231 2.468862159886722 2.468838411996887 2.468820210576199 2.468807055620516 2.468808547125056 2.468824185084356 2.468863769492238 2.468917000341766 2.468993577625196 2.469093501333932 2.469226671458466 2.469383187988322 2.469572850911991 2.469775960216867 2.470022415889177 2.470292317913903 2.470585866274705 2.470903260953838 2.471254401932065 2.471629689188569 2.472029122700852 2.472453002444643 2.472901428393787 2.473384600520148 2.473882718793488 2.474405883181361 2.474954293648985 2.475538250159126 2.476137652671967 2.476762801144978 2.47741389553278 2.478090935787007 2.478794021856163 2.479533353685471 2.480288931216727 2.481070754388138 2.481879023134171 2.482723637385382 2.483584597068252 2.484482002105014 2.48539575241348 2.48634584790686 2.487312288493575 2.488314874077076 2.489333704555647 2.490388579822211 2.49145959976413 2.492556464263004 2.493669173194459 2.494817726427938 2.495981923826485 2.497161565246522 2.498366750537633 2.499587279542326 2.500823052095809 2.502083968025751 2.503349927152044 2.504630829286555 2.505936474232883 2.507246961786107 2.508561991732523 2.509891563849397 2.51122557790469 2.512573933656793 2.513926530854259 2.515283269235524 2.516634148528628 2.517998968450932 2.519357628708828 2.52072022899745 2.52207646900038 2.523426448389344 2.52478006682391 2.526127223951182 2.52746781940549
 8.630000000000001 2.459900751544143 2.459898268418744 2.459882004397287 2.459871959477425 2.459847833656252 2.45983932693028 2.459835739295419 2.459836770746938 2.459861921279439 2.459900890886816 2.45996337956221 2.46004928729797 2.460158414085596 2.460290859915692 2.460456424777901 2.460645308660847 2.460867511552072 2.461113033437958 2.461392174303663 2.461684834133033 2.462011312908531 2.462371710611139 2.462746127220281 2.46315476271372 2.463587817067461 2.464035390255656 2.464517782250489 2.465025093022074 2.465547522538336 2.466105170764897 2.466678237664951 2.46728692319914 2.467911327325425 2.468571549998952 2.46924789117191 2.469960150793398 2.470688728809272 2.471443425161996 2.472234539790494 2.473041972629987 2.473885723611831 2.474745892663355 2.47564247970769 2.476565284663596 2.477504507445282 2.478480047962228 2.479481806118996 2.480499681815044 2.481553674944529 2.482623685396115 2.483719613052765 2.48484135779154 2.485978919483389 2.487142097992934 2.488330793178255 2.489534904890669 2.4907543329745 2.491989077266858 2.493248837597399 2.49452371378809 2.495803405652971 2.497108012997904 2.49841723562033 2.499731073309012 2.501069425843783 2.502402292995278 2.503749374524678 2.505100670183432 2.506456179712995 2.50781570284454 2.509179139298689 2.51054648878522 2.511907751002781 2.513272625638603 2.514621212368196 2.515983310855056 2.517329020750354 2.518668141692635
 8.65 2.450843482444579 2.450840704393931 2.450834118325761 2.450823724237749 2.450809222127022 2.450800311990133 2.450796293823037 2.450806767621061 2.450831333378866 2.450879591090417 2.450951340748935 2.451036482346855 2.451154815875777 2.451296241326412 2.451470958688522 2.451668967950864 2.45190016910112 2.452154762125831 2.452432947010325 2.452734623738635 2.453070192293422 2.453429552655893 2.453813004805704 2.454230748720875 2.454662884377689 2.455119511750592 2.455601030812091 2.456107341532642 2.456638843880541 2.457195537821804 2.457777723320049 2.458385500336371 2.459018968829215 2.459678328754243 2.460353580064194 2.461065022708753 2.461802556634397 2.462556381784256 2.463346398097954 2.464162805511457 2.464995603956912 2.465864793362485 2.466760273652191 2.467682144745723 2.468630306558279 2.46960465900038 2.470595301977687 2.471622135390813 2.472674959135135 2.473743773100597 2.474838577171508 2.475959171226346 2.477105455137541 2.478267428771276 2.479454791987263 2.480657744638529 2.48187588657119 2.48311931762423 2.484377737629265 2.485651246410311 2.486939643783545 2.488232829557065 2.489550703530642 2.49087316549547 2.492200115233913 2.493541452519248 2.494887077115399 2.49624688877668 2.497600887247516 2.498968872262175 2.500330743544493 2.501696600807585 2.503066143753569 2.504429472073271 2.505786385445936 2.507146883538928 2.508500866007434 2.509838232494156
 8.67 2.441729973243344 2.441726801141313 2.441719894149972 2.441719152267027 2.441704275489638 2.441694863814398 2.441700417237309 2.441720235753749 2.441754119358442 2.441801668045422 2.441872681807989 2.441976860638665 2.442104304529145 2.442254813470246 2.442428587451849 2.442635426462839 2.442875630491042 2.44312919952315 2.443416333544661 2.443736932539792 2.444071396491404 2.444439725380916 2.444832119188221 2.445238777891589 2.445679801467577 2.446145489890923 2.446635843134452 2.447141161168958 2.447681543963099 2.448237191483283 2.448828303693546 2.449434980555429 2.450067322027855 2.450725528066992 2.451409798626125 2.452120033655515 2.452856433102255 2.453618996910126 2.454407925019446 2.455223217366916 2.456064773885462 2.456932694504075 2.457826879147642 2.458747527736778 2.459694340187655 2.46066751641182 2.461666756316017 2.462692259802002 2.463743726766352 2.464821257100273 2.465914550689405 2.467043707413617 2.468188627146808 2.469349109756695 2.4705350551046 2.471736463045237 2.472963133426491 2.474204966089191 2.475461960866888 2.476733817585617 2.478020636063666 2.479322216111336 2.480638457530696 2.481959260115337 2.483294523650121 2.484644147910927 2.485988032664391 2.487346177667643 2.488708382668045 2.490074547402914 2.491444671599256 2.492808654973478 2.494176397231119 2.495547898066551 2.496912957162701 2.498271574190753 2.49963364880985 2.500979080666793
 8.69 2.432551422104654 2.432557856815075 2.432550530011206 2.432549441690779 2.432544191850988 2.432534280488464 2.432549207599255 2.432568373178792 2.432601577221861 2.432668319722562 2.432748400674273 2.4328516200696 2.432988077900336 2.433147574157401 2.433330208830793 2.433545981909524 2.433785093381557 2.434057443233742 2.434353331451738 2.434672858019945 2.435016122921419 2.435383326137794 2.435784467649192 2.436199947434132 2.436649765469439 2.437114221730142 2.437613416189375 2.438127448818268 2.438666619585838 2.439231028458877 2.439810875401834 2.44042636037669 2.441067383342837 2.441724344256948 2.442417243072841 2.443126179741348 2.443861254210167 2.444632566423723 2.445420116323018 2.446233903845477 2.447074028924797 2.447950491490779 2.448843291469172 2.449772428781501 2.450717803344897 2.45169941507192 2.452697163870383 2.453721049643167 2.454770972288033 2.455846831697433 2.456948527758317 2.458076060351931 2.459219229353618 2.460388034632608 2.461572276051814 2.462781953467613 2.464006866729632 2.465246915680523 2.466502000155743 2.46778211998332 2.469077074983623 2.470376764969126 2.471691089744164 2.473020049104692 2.474353342838036 2.475701070722642 2.477053032527819 2.478419128013478 2.479779356929873 2.481143519017331 2.482521614005982 2.483893541615483 2.485259201554743 2.486638493521635 2.488001417202718 2.489367872272938 2.490727858395344 2.49209117522078
 8.710000000000001 2.423318427217959 2.423324469594771 2.423326724076294 2.423315090660288 2.423319369343978 2.423318960124035 2.423333262996551 2.42336177795701 2.423404105000257 2.423469944120459 2.42355909531107 2.423671358564781 2.423816633873477 2.423985021228185 2.424176520619016 2.424401132035106 2.424648955464557 2.424920090894369 2.425224738310364 2.425552897697123 2.425904869037892 2.426280752314518 2.426680647507347 2.427104754595147 2.427563273555005 2.428036304362238 2.428534146990285 2.429046901410606 2.429594667592573 2.430157645503357 2.430756135107814 2.431370136368358 2.432009749244846 2.432675273694446 2.433366609671506 2.434074057127415 2.434817616010472 2.435587286265737 2.436383267834886 2.43719546065606 2.43804396466371 2.438918879788443 2.439819905956856 2.440737343091369 2.441690991110061 2.442670849926492 2.443676819449529 2.444698899583159 2.445756990226316 2.446830991272679 2.447940902610489 2.449056524122351 2.45020775568503 2.451374597169254 2.452566848439498 2.453774509353784 2.455007379763454 2.456245459512961 2.457508548439641 2.458786546373487 2.460079353136921 2.461386968544558 2.462709192402972 2.464035924510446 2.465377064656739 2.466722512622827 2.468082268180654 2.469446131092876 2.4708141011126 2.47218597798312 2.473561761437649 2.474941351199048 2.476314746979551 2.477691648480482 2.479062255391982 2.480436267392712 2.481803784149567 2.483164705317384
 8.73 2.414030886797542 2.414036437684921 2.414038274537211 2.414036197352194 2.414029906127125 2.414038900858715 2.414062581543099 2.414090348175815 2.414141800751764 2.414216639265182 2.414314763709596 2.414435874077781 2.414590070361715 2.414767252552526 2.414967420640437 2.415200674614711 2.415457214463584 2.415737040174203 2.416050251732555 2.416377049123392 2.416737632330157 2.417122101334897 2.417530556118189 2.417963196659038 2.418420222934794 2.418901834921056 2.419398132591565 2.419919315918107 2.420475584870404 2.421047039416 2.421643879520151 2.422256305145702 2.422904316252966 2.4235681127996 2.424267794740471 2.424983562027524 2.425725414609648 2.426493352432528 2.427297475438504 2.428117883566425 2.428964576751488 2.429837554925092 2.430736818014669 2.431672265943526 2.432623998630675 2.43360181599066 2.434605817933388 2.435635804363943 2.436691875182408 2.437773830283677 2.438881569557264 2.440004992887111 2.441154100151389 2.4423286912223 2.443518765965865 2.444734224241724 2.445964865902915 2.447210590795662 2.448481398759156 2.44975698962533 2.451057563218629 2.452362719355783 2.453682557845568 2.45501677848857 2.456365581076943 2.45771856539416 2.459075831214765 2.460447178304122 2.461812606418148 2.463192015303067 2.464575204695131 2.465952274320362 2.467332923894272 2.468717353121594 2.470095261695996 2.471476649299804 2.472841515603711 2.474209660266487
 8.75 2.404688199082113 2.404693259314617 2.40469457961067 2.404702059968081 2.404705200384138 2.404713600855587 2.404736461378608 2.404783381948788 2.404833962561088 2.40491780320981 2.405024703888553 2.405154664590176 2.405317585306746 2.405493466029494 2.405712306748753 2.405944207453908 2.40620926813333 2.406497688774311 2.406819469362998 2.407164709884317 2.407523810321897 2.407916670657994 2.4083335908734 2.408764670947363 2.409230110857491 2.409710010579657 2.410224670087903 2.410754189354337 2.411308768349023 2.411878507039876 2.412483605392547 2.413104263370302 2.413750480933908 2.414422458041503 2.415120294648466 2.41584419070729 2.416594046167445 2.417360060975234 2.418162235073654 2.418990668402246 2.41984526089695 2.42071621248994 2.421623323109476 2.422556592679737 2.423516121120656 2.424491808347751 2.425503554271952 2.426541358799423 2.427595121831383 2.428684643263923 2.429790022987813 2.430921160888315 2.432067856844987 2.433240010731483 2.434437622415351 2.435650591757823 2.436888718613612 2.438141902830691 2.43941014425008 2.440693242705623 2.441991098023762 2.443303610023311 2.444630778515223 2.445972403302352 2.447318484179214 2.448678720931746 2.450043313337058 2.451411861163178 2.452784564168806 2.454171122103046 2.455551534705154 2.456945701704266 2.45833362281913 2.459715097757837 2.461100126217539 2.462488607884175 2.463860542432184 2.465235829524214
 8.77 2.395299162334434 2.395303832737122 2.395314637537729 2.39532147673409 2.395324050323523 2.395341658302812 2.39537380066818 2.395419777415265 2.395489388539083 2.395572134034002 2.395687913893693 2.395826628111096 2.39599817667837 2.396182659586842 2.396410076826959 2.396650428388223 2.396924014259139 2.397220834427142 2.397551088878537 2.39789477759842 2.398272200570608 2.398673357777555 2.399088649200275 2.399537974818249 2.40000173460934 2.400489928549694 2.40100275661365 2.401540518773629 2.402093215000037 2.402681145261153 2.403284309523017 2.403913007749314 2.404567239901255 2.405237205937451 2.405943105813791 2.406664839483306 2.407412706896039 2.408196507998902 2.408996542735541 2.409822711046182 2.41068511286749 2.411563748132413 2.412468516770022 2.413409518705358 2.414366653859263 2.415349922148212 2.416369223484148 2.417404557774299 2.418465724921006 2.419552824821537 2.420665557367904 2.421794122446671 2.422948119938764 2.424127649719268 2.425332611657235 2.426542805615474 2.427788131450345 2.429038589011547 2.430313978141905 2.431604298677146 2.432909250445685 2.434219033268391 2.435553246958362 2.436891991320689 2.438245066152221 2.439612371241324 2.440973906367637 2.442359571301821 2.443739165805312 2.445122689630066 2.446520042518293 2.447911124202204 2.449305934403741 2.450694372834304 2.452086239194484 2.453471633173783 2.454860454450331 2.45624250269061
 8.789999999999999 2.385872074840925 2.385886256229491 2.385896446583403 2.38590284590052 2.38591475417819 2.385931571413233 2.385972797601915 2.386027932739923 2.386096376822332 2.38619792984357 2.386322491797383 2.386469862676789 2.386640042474036 2.38684303118055 2.387068928786885 2.387327835282663 2.387609750656518 2.38791497489603 2.388243507987656 2.388605449916662 2.388981200667048 2.389390660221467 2.389814028561148 2.390261605665805 2.390743491513549 2.391239786080801 2.391750789342185 2.392296601270438 2.392857321836301 2.393443151008411 2.394054388753193 2.394680935034743 2.395343089814711 2.396020953052178 2.396724624703532 2.397454104722336 2.398209693059197 2.398991189661631 2.399798894473919 2.400632707436968 2.401492728488157 2.402378857561193 2.403291094585954 2.404229539488325 2.405194092190047 2.406184752608542 2.407201420656747 2.408243996242943 2.409302479270576 2.410396869638078 2.411506867238683 2.41265247196024 2.413803683685022 2.414990402289531 2.416192427644301 2.417419659613693 2.418651998055695 2.419919442821707 2.421191893756334 2.422489050697165 2.423791013474555 2.425117581911402 2.426448755822921 2.427794335016411 2.429154219291019 2.430518408437508 2.431896702238012 2.43327910046579 2.434665502884978 2.436065709250339 2.437459819307005 2.438857632790216 2.440259149425063 2.441654168926215 2.44305279099765 2.444454815332386 2.445850141612199 2.447228869507345
 8.81 2.376414834911294 2.376428428092197 2.376448105036287 2.376453865741448 2.376475010205059 2.376501138423975 2.376541450394505 2.376605546112383 2.376682825572741 2.376793188770071 2.376926435698187 2.377082366350189 2.377261080718409 2.377472578794373 2.37770686056874 2.37797412603125 2.378264375170666 2.378577807974706 2.378914624429981 2.379284824521926 2.379668708234719 2.380076275551211 2.380517826452841 2.380973460919552 2.381453378929705 2.381957780459985 2.382476665485304 2.383020433978707 2.383589085911265 2.38418282125197 2.384801739967625 2.385436142022733 2.386096027379378 2.386781595997102 2.387492947832785 2.388230082840517 2.388983200971462 2.389772302173728 2.390587486392227 2.391418753568532 2.392286103640732 2.393169636543282 2.39408925220685 2.395034950558162 2.395996831519841 2.396994595010243 2.398008440943288 2.399058169228294 2.400123779769797 2.401225172467377 2.402342147215475 2.403484803903206 2.404643042414173 2.405836562626275 2.407035464411506 2.408269547635762 2.409508812158634 2.410773057833202 2.412062184505825 2.413356192015928 2.414674880195782 2.415998148870287 2.417335897856745 2.41868812696463 2.420054735995361 2.421425424742064 2.422810392989332 2.424189340512989 2.425592267079833 2.426989072447398 2.428389656363695 2.429793918566956 2.431201858785376 2.432613376736847 2.434018472128693 2.435416844657397 2.436818694008331 2.438213819855475
 8.83 2.36694474087817 2.366967746648753 2.36697691120818 2.366991934554355 2.367012416684688 2.36704775759607 2.36709705728485 2.367170015746813 2.367256232977143 2.367375308970395 2.367507143720454 2.367671637220494 2.367868789462939 2.368088600439407 2.368331270140662 2.368606798556562 2.368905385675993 2.369227031486815 2.36957203597579 2.369950399128515 2.370342320929347 2.370758001361331 2.371197540406114 2.371661138043867 2.372148994253194 2.372661309011042 2.373188082292608 2.373739714071239 2.374316104318331 2.374907653003228 2.375534260093108 2.376176325552871 2.37684384934503 2.377527031429584 2.378245871763899 2.37898047030258 2.379751026997344 2.380537541796884 2.381350114646732 2.382198645489121 2.383063334262836 2.383953980903072 2.384870785341278 2.385823647505008 2.386792567317755 2.387787444698796 2.388818279563022 2.389864971820773 2.390937521377661 2.392035728134398 2.393159691986614 2.394309112824676 2.395474090533499 2.396664424992355 2.397880016074685 2.399110763647895 2.400366667573159 2.401627527705213 2.402913243892148 2.404223815975198 2.405539043788527 2.406868827159006 2.408213165905998 2.409571859841125 2.410944808768043 2.41232201248221 2.413713270770649 2.415098583411707 2.416507850174814 2.417911070820236 2.419317945098823 2.420728572751758 2.4221427535103 2.423560587095519 2.42497187321804 2.426386611577765 2.427794601863612 2.429195943753235
 8.85 2.357468991096736 2.357491410245357 2.357509963433719 2.357524350659753 2.357554071920896 2.357588427214074 2.357646816535678 2.35772863988154 2.357823597246897 2.357941288626367 2.358091714013903 2.358264673402756 2.358470266785436 2.358698494153652 2.358949455498276 2.359233150809278 2.35953988007567 2.359869743285448 2.360222840425522 2.360609271481652 2.361009236438371 2.361432835278914 2.361880367985135 2.36235193453743 2.362847634914639 2.363357769093972 2.363892337050904 2.364451638759081 2.365035774190223 2.365634943314017 2.36625924609801 2.366908882507498 2.367573952505414 2.368274556052209 2.368990793105726 2.369732863621083 2.370500667550539 2.371304504843364 2.372124275445704 2.372969979300439 2.373841816347046 2.374739586521446 2.375663489755861 2.376613325978658 2.377589195114193 2.378590997082648 2.379618631799874 2.380672199177218 2.381751499121354 2.382856531534109 2.383987096312291 2.385133193347497 2.386304822525936 2.38750178372824 2.388723876829272 2.38995120169793 2.391213658196949 2.392490946182698 2.393773165504978 2.395090016006808 2.396411697524216 2.397747809886023 2.399098452913621 2.400463426420751 2.401832730213277 2.403226164088959 2.404613627837214 2.406015221238881 2.407420744065984 2.408839996081485 2.410253077039036 2.411669886682729 2.413090224746846 2.414514090955596 2.415931485022854 2.417352306651899 2.418776355535147 2.420183831353876
 8.869999999999999 2.34799438394438 2.348016217250527 2.348044160070024 2.348067812400825 2.348096774240396 2.348140145585699 2.348207526433164 2.348288216778669 2.348391816617507 2.348528125944354 2.348687044753231 2.348868473037468 2.349072410789654 2.349308958001596 2.349578114664264 2.349870080767744 2.35018495630117 2.350522841252671 2.350884035609307 2.351268439356996 2.351686352480445 2.352117974963078 2.352573406786952 2.353052747932681 2.353546298379346 2.35406415810441 2.354606527083625 2.355173505290932 2.355755292698368 2.356361989275961 2.356993794991622 2.357650909811036 2.358323433697553 2.359021366612066 2.359745008512894 2.360494359355656 2.361269419093149 2.36207038767521 2.362897265048591 2.363750151156813 2.36461894594003 2.365523749334886 2.366454561274362 2.367411281687628 2.368394010499888 2.369402647632223 2.370427093001425 2.371487346519837 2.372573308095183 2.373684877630389 2.374812055023421 2.375964740167092 2.377142832948891 2.378346233250787 2.379564840949048 2.380808555914042 2.382067378010046 2.383351007095041 2.384649543020512 2.385962785631241 2.387290634765096 2.388632990252817 2.3899897519178 2.39136091957588 2.392746393035097 2.394135972095479 2.395529556548807 2.396937246178381 2.398358740758781 2.399774140055628 2.401193243825339 2.40262595181488 2.404052363761511 2.405482279392535 2.40691559842504 2.408342320565634 2.409762345510182 2.411185672943537
 8.890000000000001 2.338547617820342 2.338568866054754 2.338596099496337 2.338619018143067 2.338657121992439 2.338709611041448 2.338785885286565 2.338875344723714 2.33898758934824 2.339122519154879 2.33928993413772 2.339489734290165 2.339702019604889 2.339946790073789 2.340224145687938 2.340524286437529 2.340847312311821 2.341193223299077 2.341562419386499 2.341964800560164 2.34238066680495 2.342820118104466 2.343283454440971 2.343760575795295 2.344271882146755 2.344797473473065 2.345347449750248 2.345912010952539 2.346501357052286 2.347115688019854 2.347755003823511 2.34840950442933 2.349089289801069 2.349794659900058 2.350525514685085 2.351282054112264 2.352054278134922 2.352862386703458 2.353686379765218 2.354546157264358 2.355422019141701 2.3563336653346 2.357271295776786 2.358224910398224 2.359214409124955 2.360229691878942 2.361260758577912 2.362327709135187 2.363410243459522 2.364528361454935 2.365662063020531 2.366821248050325 2.368005716433065 2.369215468052041 2.370440502784907 2.371690520503484 2.372955521073566 2.374235404354726 2.37554017020011 2.37685951845624 2.378193548962797 2.379542061552419 2.380904956050479 2.38228223227487 2.383673690035785 2.38506922913549 2.386468949368097 2.387882550519331 2.389310032366297 2.390731294677241 2.392166337211305 2.393595059718288 2.395037261938392 2.396473043601974 2.397912304429286 2.399344844130223 2.400780762404054 2.402209858939161
 8.91 2.329125191145371 2.329145855070157 2.32917238011368 2.32920456627394 2.329251813548456 2.329313321934258 2.329388391427858 2.329486622025224 2.329607613721755 2.329761066512244 2.329936880390845 2.330135055351036 2.330365591385573 2.330618588486443 2.33090414664482 2.331212465851006 2.33154344609438 2.331897487363335 2.332274589645217 2.332674952926258 2.333108777191507 2.333556062424754 2.334017108608456 2.33451211572366 2.335021083749911 2.335554412665173 2.336112002445737 2.336684153066126 2.337281064498997 2.337902736715045 2.338539569682894 2.339201463368996 2.339888617737512 2.340601232750207 2.341329308366327 2.342092944542479 2.342872341232508 2.343677498387369 2.344518515954997 2.34537529388017 2.346257932104374 2.347176530565661 2.348110989198504 2.349071307933647 2.35006748669796 2.351079425414278 2.352127224001244 2.353190582373152 2.354289700439776 2.355404278106205 2.356544415272672 2.357710011834375 2.358900867681306 2.360106982698059 2.361338156763654 2.362594489751344 2.363865681528423 2.365151731956031 2.366462640888959 2.367788108175438 2.369128233656944 2.370482717167983 2.371851658535879 2.373234957580558 2.374622314114337 2.376033927941688 2.377439498859022 2.378859026654461 2.380292411107598 2.381719551989266 2.3831604490613 2.384605002076294 2.386043010777351 2.387494574897839 2.388939594161136 2.390377968280378 2.391819596958191 2.393264479886439
 8.93 2.319743702361392 2.319773682730148 2.319799600344517 2.319841055202523 2.319887347301714 2.319957776639151 2.320041743211386 2.320148747014431 2.320278288043736 2.320440266294154 2.320624481759904 2.320831034434534 2.321069824310883 2.321331051381027 2.321624815636238 2.321941117066927 2.322280255662589 2.32264223141175 2.323027344301895 2.323445594319409 2.323877281449509 2.324332505676164 2.324801366982029 2.32530406534836 2.325820800754931 2.326361673179952 2.326916882599978 2.327496628989815 2.328101012322427 2.328720232568834 2.329374389698011 2.330033583676782 2.33072811446971 2.331447982038985 2.332183286344306 2.332944127342765 2.333730604988722 2.334542719233679 2.335380670026149 2.336244457311529 2.337133981031955 2.33805934112617 2.339000637529377 2.339967670173094 2.340960438985004 2.341979043888804 2.343033384804043 2.344103361645969 2.345198874325364 2.346320022748374 2.347466506816343 2.348638426425641 2.349835581467481 2.351047971827748 2.352285397386809 2.353537858019329 2.354815253594082 2.356107483973755 2.357424449014759 2.358756048567016 2.360102182473769 2.361462650571368 2.362837652689062 2.364226788648787 2.365620158264946 2.367027661344195 2.368449097685215 2.369874467078485 2.371313669306057 2.37274670414132 2.374193371348762 2.375643670683732 2.377097501892199 2.378544864710503 2.380005558865104 2.381449684072333 2.382907040038133 2.384347626457802
 8.949999999999999 2.310419749931173 2.310449047489092 2.310484258632413 2.310524883359182 2.310580321666975 2.310659673552886 2.310752439013504 2.310868118044887 2.311006310642535 2.311166716801357 2.311359336515638 2.311584169778998 2.311831316584354 2.312100776923871 2.312402550788918 2.312727038170012 2.313074239056768 2.313454253437835 2.313847281300839 2.314263522632319 2.314702977417653 2.31516604564099 2.315642727285177 2.316153122331679 2.316667530760495 2.317216152550078 2.317778987677243 2.318366236117076 2.318978097842842 2.319604772825883 2.320256361035521 2.320932962438946 2.321624777001118 2.322341804684645 2.323084345449677 2.32385229925378 2.324645866051825 2.325465045795852 2.326310038434947 2.327170643915113 2.32806706217913 2.328989293166424 2.329937336812917 2.330911093050889 2.331910561808828 2.332935743011279 2.333986636578687 2.335063142427242 2.336165160468717 2.337292690610304 2.338445532754444 2.339613786798657 2.34081725263537 2.342035930151734 2.343279619229447 2.34453821974457 2.345821831567334 2.347120154561956 2.348433188586441 2.349770833492382 2.351122989124765 2.35248945532176 2.353870431914515 2.355265518726945 2.35666481557552 2.358078122269044 2.359505438608437 2.360936664386509 2.362381699387736 2.363830543388025 2.365282996154486 2.366739057445186 2.368198627008921 2.369651704584961 2.37111818990281 2.372577982681952 2.3740310826316 2.37548728945044
 8.970000000000001 2.301159832338002 2.301198547821986 2.301232953441708 2.301282749195231 2.30134723508016 2.301425611093622 2.301527177232242 2.301651533492123 2.301798179868815 2.301977116357282 2.302178142951874 2.302411359646282 2.302666666433501 2.302944363305782 2.303254350254591 2.303586827270551 2.30394209434339 2.304320151461885 2.304721098613799 2.305155235785818 2.305592662963485 2.306063580131125 2.306557987271775 2.307066184367104 2.307588371397335 2.308144548341158 2.308715015175648 2.309299871876166 2.309919318416273 2.310553454767631 2.311202480899901 2.311886396780638 2.312585502375189 2.31330989764658 2.3140595825554 2.31482465705969 2.315625321114819 2.316441574673358 2.317293517684961 2.318161150096229 2.319064471850577 2.319993482888103 2.320938283145441 2.321918772555623 2.322924951047929 2.323946718547741 2.325004174976389 2.326087220250992 2.327195754284303 2.328319676984542 2.329478988255234 2.330653587995037 2.331863376097571 2.333078252451238 2.334328216939052 2.335593069438446 2.336882809821094 2.338187237952718 2.339506353692898 2.340850056894876 2.342208247405357 2.343580825064308 2.344957689704749 2.346358741152551 2.347773979226218 2.349193203736678 2.350626414487059 2.35206351127247 2.353504393879778 2.354958962087379 2.356417215664963 2.357879054373285 2.359344477963928 2.360813286179053 2.362285478751166 2.363750955402864 2.365219715846587 2.366681659784362
 8.99 2.291980848085366 2.292018882224141 2.292062583257195 2.292121551182612 2.292185085998022 2.292272387700586 2.292382756286965 2.292515691753305 2.292670994095205 2.292858363307687 2.293067799385162 2.29330920232139 2.293572872109444 2.293868608741664 2.294176812209606 2.294527482503998 2.294890719614683 2.295276823530561 2.295685794239533 2.296117931728429 2.296573235982954 2.297042006987607 2.297544244725611 2.29806024917884 2.298590120327735 2.299144058151223 2.29972216262663 2.300314633729594 2.300931571433966 2.301573175711722 2.302239646532859 2.302921083865293 2.303627487674753 2.304349157924674 2.305106094576084 2.305878397587486 2.306676166914743 2.307499502510954 2.308358504326329 2.309233072308059 2.310133306400188 2.311059206543476 2.312020772675259 2.312998004729309 2.314000902635692 2.315039466320614 2.316093495706277 2.317183090710718 2.318288151247656 2.319428577226327 2.320584268551324 2.321765325122428 2.322971446834435 2.324202633576987 2.325448885234388 2.326719901685432 2.328015882803212 2.329326528454938 2.330651738501744 2.331991512798498 2.333355751193602 2.334734353528793 2.336117219638942 2.337524349351847 2.338945442488023 2.34037069886049 2.341799718274555 2.343252700527598 2.344699445408844 2.346159952699142 2.347624022170734 2.349091653587024 2.35056284670234 2.352037401261704 2.353515417000579 2.354986593644635 2.356461130909496 2.357928828500487
 9.01 2.282899695696638 2.282937049210861 2.282990046583803 2.283048187813571 2.283120672897822 2.283216801833745 2.283335974618041 2.283477591246898 2.283641351715963 2.283837256020314 2.284055004154421 2.284304796112116 2.284576731886547 2.284880711470139 2.285197034854541 2.285555802030585 2.285927212988224 2.286321367716483 2.286738366203394 2.287178408435936 2.287631694399968 2.288118324080162 2.288618497459927 2.289142314521337 2.289679975245049 2.290241579610222 2.290817427594434 2.29141751917359 2.292042054321834 2.292691233011448 2.29335515521276 2.294034020894043 2.294747830021405 2.295476882558682 2.296231078467335 2.297010617706326 2.297815600232004 2.298646125997986 2.299502094955033 2.300383707050919 2.301290962230308 2.302223760434612 2.303182201601861 2.304166285666559 2.305175912559543 2.306211182207837 2.307271894534499 2.308358149458475 2.309469746894435 2.310616686752619 2.311778968938674 2.312966393353487 2.314168959893019 2.315406568448128 2.316659118904399 2.317926511141964 2.319228645035318 2.320535520453139 2.321866937258094 2.323212895306655 2.324583294448898 2.32596803452831 2.327356915381586 2.328770036838426 2.330187198721328 2.331618400845377 2.333053443018032 2.33451242503891 2.335965046699566 2.337431407783269 2.338901408064777 2.340374947310108 2.341851925276305 2.343332341711204 2.344816096353193 2.346293188930971 2.347773419163302 2.349256886758768
 9.029999999999999 2.273913573714772 2.273960247317135 2.274012441946285 2.274079657600349 2.27416119427701 2.274256151973489 2.274384030686522 2.274534330412339 2.274706651146636 2.274910992884545 2.275147155620596 2.275395339348691 2.275685444062052 2.275987669753187 2.27632221641384 2.27667918403494 2.277058672606554 2.277460882117826 2.27788601255692 2.27833406391096 2.278795336165961 2.279289929306763 2.279787943316957 2.280319678178817 2.280865133873211 2.281434610379529 2.282018107675597 2.282625925737584 2.283248164539919 2.28389492405519 2.284566404254054 2.285252705105131 2.285964026574903 2.286700468627609 2.287462031225129 2.288248914326879 2.289051117889691 2.289888841867693 2.290741986212188 2.291630650871527 2.292534935790982 2.293474740912613 2.294430166175131 2.295421111513765 2.296437676860112 2.297469662142 2.298537167283339 2.299630092203965 2.30074833681949 2.301891901041143 2.303050784775613 2.304244687924878 2.305453710386046 2.306687752051177 2.307946712807121 2.309220492535328 2.310518991111678 2.311842208406296 2.313169944283364 2.314522098600935 2.315898671210739 2.317279561957987 2.318674670681175 2.320093897211879 2.321517141374556 2.322954402986328 2.324395481856775 2.325850477787726 2.327309190573032 2.32878151999835 2.330257465840922 2.331736927869344 2.333219805843338 2.33470619951352 2.336195808621161 2.337678732897949 2.339164972065749 2.340654225836354
 9.050000000000001 2.265039680701999 2.265095675097338 2.265147067888912 2.265213359074869 2.265303848652918 2.265417736620309 2.265544322973817 2.265703207709711 2.265894090823735 2.266096872311073 2.266341552166319 2.266608030383439 2.26689640695573 2.267216981875783 2.267559755135432 2.267914926725707 2.268302596636784 2.268712864857926 2.269146031377427 2.269602196182553 2.270071559259472 2.270564120593192 2.271080080167485 2.271609737964818 2.272163093966271 2.272730448151461 2.273321800498455 2.273927350983688 2.274557299581868 2.275211746265887 2.275880891006721 2.276574833773338 2.277293674532588 2.278027513249102 2.278796549885182 2.279580784400689 2.28039031675293 2.281225346896537 2.28208567478335 2.282971600362287 2.283883023579222 2.284819844376854 2.285782362694567 2.286780278468301 2.287793691630408 2.28883260210951 2.289907009830352 2.290996714713653 2.292111716675952 2.293262015629457 2.29442751148188 2.295618104136281 2.296833693490897 2.298074279438978 2.299329761868615 2.300609940662564 2.301914915698072 2.303234486846689 2.304568553974094 2.3059271169399 2.307299975597467 2.308687129793711 2.310088479368901 2.31150392415647 2.312933363982802 2.314376798667031 2.315824028020835 2.317285151848217 2.318749869945298 2.320218382100094 2.321700388092296 2.323185887693044 2.324674780664703 2.326167166760632 2.327652845724947 2.329151717292288 2.330643881187577 2.332129137125779
 9.07 2.256285715239531 2.256340931124926 2.256401522975171 2.256476890788433 2.256576434562448 2.256689054294495 2.256824449981383 2.256991921619425 2.257191369204409 2.257412592731574 2.257655692195571 2.257930567590433 2.258227318909533 2.25855614614554 2.25890714929038 2.25928052833518 2.259676483270224 2.260085014084893 2.260526320767611 2.260980603305781 2.261457961685726 2.261958595892616 2.262472705910402 2.263010291721742 2.263571653307927 2.264146890648795 2.264736103722655 2.265349492506201 2.265987256974416 2.266639497100492 2.267316312855725 2.26800790420942 2.268734371128793 2.269475813578862 2.270232431522344 2.27102412491954 2.271841093728226 2.272673437903532 2.273541157397826 2.274424352160587 2.275342922138284 2.276287067274242 2.277246587508513 2.278241682777741 2.279262153015019 2.280307998149751 2.28137931810751 2.282465912809885 2.283587782174332 2.28473492611402 2.285907144537676 2.287104437349423 2.288316804448615 2.289564045729675 2.29082606108192 2.292102950389395 2.293404413530693 2.294730450378774 2.296071060800791 2.297426044657899 2.298805301805066 2.300188832090889 2.30159653535739 2.30301841143983 2.304444160166496 2.305893881358511 2.307347374829617 2.308804640385971 2.310275677825929 2.311750286939833 2.313238467509791 2.314730219309458 2.316215242103805 2.317713735648897 2.319215499691659 2.320710533969641 2.322208738210787 2.323700112133187
 9.09 2.247669275927266 2.247723713992147 2.247783505787472 2.247868051311429 2.247966450561777 2.248088003535825 2.248242010230418 2.248418170641908 2.248616184766131 2.248845952598377 2.249107374133356 2.249390649365167 2.249695878287252 2.250023060892365 2.250382397172518 2.250764087118935 2.251168230722008 2.251585027971233 2.25203457885516 2.252496983361333 2.252972541476221 2.253481353185159 2.254003518472274 2.254539237320413 2.25509860971107 2.255681835624308 2.256279115038671 2.256890447931106 2.257526034276876 2.258186174049461 2.258870767220474 2.259570113759556 2.260284313634282 2.261033466810053 2.261797573249994 2.262586932914842 2.263401445762833 2.264241311749591 2.265106430828004 2.265997002948106 2.266912928056951 2.267854306098485 2.268821137013417 2.269823320739084 2.270840957209312 2.271884046354279 2.272962388100372 2.274055982370039 2.27517482908164 2.276328828149297 2.277497979482735 2.278692182987125 2.279911338562926 2.281155346105716 2.282414105506026 2.283697616649168 2.285005779415066 2.286328493678073 2.287675659306795 2.289037276163906 2.290413144105965 2.291803162983225 2.293207332639441 2.294635652911674 2.296067823630096 2.297513944617784 2.298963815690524 2.300427536656591 2.301904907316554 2.303385827463048 2.304870296880568 2.306368315345246 2.307859682624629 2.309364398477451 2.310862362653409 2.312363574892927 2.313868034926926 2.315365542476585
 9.109999999999999 2.239178461383506 2.239232222309752 2.239301214926858 2.239384739233031 2.239491995226055 2.23963238290327 2.239785102261554 2.239969953297299 2.240176536006386 2.240414750384157 2.24068479642538 2.240976474124218 2.241290083474186 2.241625624468115 2.241993397098105 2.242383401355478 2.242785937230728 2.243211004713468 2.243668803792373 2.244129634455121 2.244623396688331 2.245130390477497 2.24565081580692 2.246194672659635 2.246762161017338 2.247343480860309 2.247948732167327 2.248568114915593 2.249201829080636 2.249859774636229 2.250542351554295 2.251249559804806 2.251971599355691 2.25271847017273 2.253490372219451 2.254277405457019 2.255099569844129 2.255936965336886 2.256799691888696 2.257697749450138 2.258611137968845 2.259559957389375 2.260524107653085 2.261523688697997 2.26253860045866 2.263588842866016 2.264664415847256 2.265755119325674 2.266881153220523 2.268032217446864 2.269208411915408 2.270399536532364 2.271625591199277 2.272866575812866 2.274132190264858 2.27541253444182 2.276717508224987 2.278047011490084 2.279390944107154 2.280749205940373 2.282131696847865 2.283528416681521 2.284929265286801 2.28635414250255 2.287792948160792 2.28923558208654 2.29069204409759 2.292162234004317 2.293636051609462 2.295123496707932 2.296614469086574 2.298108768523966 2.299606594790194 2.30110774764663 2.302612126845704 2.304119732130678 2.305620463235412 2.307124319884129
 9.130000000000001 2.230821570244672 2.230884554706711 2.230962649012717 2.231055253160918 2.231161467149124 2.231300590974702 2.231472124634564 2.231665568125142 2.231880721442363 2.232127484581618 2.232405957537732 2.232696240304933 2.233018332876807 2.233372335246262 2.233738547405484 2.234136969345891 2.234547801058079 2.234981342531774 2.235437493755776 2.235906654717898 2.236398825404903 2.236914105802445 2.237442795894994 2.237994895665772 2.238560605096674 2.239140124168194 2.239743552859343 2.240371091147572 2.241012839008675 2.241668896416712 2.242359463343912 2.243054739760573 2.243784625634976 2.244529420933274 2.245299225619392 2.246094039654917 2.246913962998996 2.247759095608215 2.248619437436483 2.249515088434921 2.250436148551732 2.25138241773208 2.252344095917961 2.253341083048071 2.254363479057675 2.255411083878467 2.256483897438431 2.257581919661701 2.258715150468407 2.259863489774536 2.261036837491775 2.262235093527354 2.263448257783891 2.264696230159233 2.265958910546288 2.267246298832857 2.268548194901472 2.269874598629213 2.27122540988754 2.272580528542109 2.273959854452592 2.275353387472494 2.276771027448961 2.278192574222593 2.279628127627249 2.281077487489848 2.282530653630172 2.284007425860663 2.285477903986215 2.286961987803968 2.288459477103096 2.289950471664588 2.29145487126104 2.292962475656422 2.294463384605866 2.295977497855431 2.297484815141879 2.29898513619244
 9.15 2.222617001165032 2.222679209829933 2.222756406682503 2.222857991720989 2.222983064943221 2.223131026346598 2.223301275928065 2.223503413684094 2.223727139610653 2.223982553703186 2.224259655956575 2.224568346365108 2.224899024922442 2.225251491621562 2.22562624645474 2.226033189413485 2.226452520488499 2.226884439669617 2.227349146945762 2.227826742304879 2.228317225733876 2.228840997218561 2.229367956743575 2.229918504292322 2.230492539846894 2.231080363387997 2.231682074894871 2.23230787434521 2.232947761715076 2.233612036978808 2.234300700108936 2.235004051076086 2.23573198984888 2.236484816393839 2.237252530675282 2.238045332655215 2.238863122293228 2.239706099546379 2.24057426436908 2.241467716712983 2.242386456526855 2.243330483756456 2.244299698344414 2.245294300230091 2.246314189349456 2.247369265634949 2.248439629015335 2.249535079415573 2.250665716756664 2.251811340955509 2.252981951924753 2.254177549572639 2.255397933802843 2.256643104514324 2.257912961601153 2.259197404952355 2.260506434451738 2.26182994997772 2.263167751403158 2.264529938595172 2.265916311414959 2.267306769717619 2.268721313351961 2.270139742160319 2.271582155978358 2.273028454634881 2.274488437951632 2.275962105743091 2.277439357816277 2.278920193970536 2.280414413997334 2.281912217680045 2.283413204793736 2.284917575104948 2.286425228371474 2.287936064342137 2.289449982756561 2.290956983344945
 9.17 2.214553352816423 2.214624786344001 2.214711086591465 2.214811653557082 2.214945687238707 2.215092487633766 2.215271454739238 2.215482188551631 2.21572468906696 2.215978656280716 2.216274390187837 2.216581690782673 2.216920858058951 2.217281992009732 2.217665292627371 2.21807075990347 2.21849869382883 2.218939194393399 2.219402461586219 2.219888495395366 2.220387595807889 2.220899762809753 2.221435296385764 2.221994196519505 2.222566763193264 2.223152996387956 2.223763096083048 2.224387162256473 2.225035394884555 2.225697993941912 2.226384959401371 2.227086391233876 2.227812589408392 2.228563553891804 2.229339384648816 2.230130181641847 2.230956044830927 2.231796974173578 2.232663069624711 2.233554431136499 2.234470958658266 2.235412752136362 2.236389811514037 2.237382136731312 2.238399727724852 2.239452484427827 2.24052040676978 2.241623394676481 2.242741548069791 2.243894666867512 2.245062750983239 2.246255700326208 2.247483514801145 2.248725994308101 2.249983238742302 2.251275047993975 2.252581321948189 2.253901960484683 2.255247063477695 2.256606330795786 2.257989862301662 2.259377457851993 2.260789117297231 2.262214640481422 2.263654127242015 2.265097377409671 2.266554390808068 2.268024967253702 2.269509206555685 2.270987008515542 2.272488272927003 2.273982899575794 2.275490788239423 2.276992038686964 2.27850655067884 2.2800142239666 2.281524958292696 2.283038853390253
 9.19 2.206649623887987 2.20672018293089 2.206805587412369 2.206915137330709 2.207048132683789 2.207213673469061 2.207401359683538 2.207620891323765 2.207862068385802 2.208134690865187 2.208429058756913 2.208745072055394 2.20909283075442 2.209462634847131 2.209844584325964 2.210258679182611 2.210685319407974 2.21113440499211 2.211606235924177 2.212091012192383 2.212588633783917 2.213109500684894 2.213653512880287 2.214211070353857 2.214782073088082 2.215366821064085 2.215985414261554 2.216608052658664 2.217254736231992 2.217915664956433 2.218610938805109 2.219310757749278 2.22003522175824 2.220794430799239 2.221558484837364 2.222357483835439 2.223171527753927 2.22402051655081 2.224884750181489 2.225774128598653 2.226688651752178 2.227638419588993 2.228603332052962 2.229603589084758 2.230618890621731 2.231669436597775 2.232735126943196 2.23383596158457 2.234951740444602 2.236102463441986 2.237268230491253 2.238468741502622 2.23968409638185 2.240924095030072 2.242188837343649 2.243468023213997 2.244771752527429 2.246099825164989 2.247442241002277 2.248798899909275 2.250179701750179 2.251574546383211 2.252983433660443 2.254406263427609 2.25584293552392 2.257283449781872 2.258747606027053 2.260215404077944 2.261696743745728 2.263181624834078 2.264669947138958 2.266171710448416 2.26767671454237 2.269174959192394 2.270686544161507 2.272201169203948 2.273708934064959 2.275229838480556
 9.210000000000001 2.198884713085909 2.198964498289716 2.19905900783524 2.199167541720783 2.199309399944245 2.199483782503111 2.199680289394421 2.199898520614761 2.200148376160231 2.200429756026419 2.200732760208372 2.201057488700562 2.20141404149685 2.201782518590447 2.202173219973873 2.202586045638911 2.203021395576558 2.203479269776981 2.203949868229457 2.204433290922317 2.204939637842891 2.205469208977445 2.206011904311113 2.206568123827831 2.207137767510268 2.20773113533975 2.208338327296185 2.208969543357984 2.209614783501978 2.210284147703331 2.210968035935457 2.211676348169926 2.212399184376368 2.213156844522382 2.213919228573433 2.214716536492749 2.21553876824122 2.216376023777282 2.217238503056815 2.218136006033026 2.219048632656326 2.219986482874222 2.220959556631184 2.221947753868526 2.222971074524275 2.224009518533039 2.22508318582588 2.226181776330164 2.227295389969435 2.228444026663263 2.229607486327104 2.230805768872149 2.232018774205172 2.233256502228379 2.234518752839247 2.23579562593037 2.237096921389289 2.238422539098331 2.239762478934443 2.241116640769012 2.242494924467703 2.243887329890269 2.245293656890381 2.246713905315442 2.2481479750064 2.24959576579756 2.251057277516397 2.252522409983354 2.254001063011654 2.255483236407092 2.256968829967839 2.258467843484232 2.259970076738566 2.261475629504887 2.262994401548775 2.264496292627124 2.266011202487928 2.267529230870058
 9.23 2.191277919133158 2.19135693113647 2.191450446567093 2.191577965423351 2.191718687703166 2.191901913404048 2.192097242523073 2.192334275056859 2.192592911001551 2.192873050352785 2.19318479310566 2.193518339254708 2.193873688793856 2.194250941716389 2.194650398014907 2.195072157681281 2.195506220706607 2.195962987081157 2.196442356794323 2.196934629834563 2.197439806189345 2.197968085845079 2.198509668787063 2.199064654999404 2.19964304446496 2.200235137165258 2.200841133080421 2.201470932189095 2.202124834468359 2.202782939893647 2.203475348438658 2.204182260075269 2.204903674773439 2.205649792501115 2.206420713224136 2.207216436906125 2.208027063508394 2.208872792989828 2.209733525306785 2.210629360412971 2.211540298259338 2.212476338793956 2.213447581961895 2.214433927705101 2.215445475962271 2.216492026668718 2.217563679756246 2.218650335153007 2.219771892783368 2.220908452567767 2.222079814422572 2.223265978259932 2.224476943987626 2.225722511508915 2.226972580722383 2.22825715152178 2.229556223795862 2.230869597428227 2.232207272297145 2.233569048275394 2.234935025230084 2.236325003022483 2.237728881507842 2.239146760535207 2.240578339947243 2.242023719580041 2.243482799262937 2.244945378818313 2.246421558061402 2.247901236800097 2.249394314834744 2.250890691957941 2.252390467954333 2.253893342600401 2.255399515664252 2.256918786905404 2.25842115607457 2.259936522913433
 9.25 2.183808640769236 2.183896780203762 2.183999402331684 2.184125907151345 2.184275494660687 2.18445756485725 2.184671717738137 2.184907553300007 2.185174971539044 2.185463972450931 2.18578455603082 2.186126922273304 2.186481171172372 2.186867302721383 2.187265616913017 2.187696313739231 2.188139293191219 2.188594955259356 2.189073199933149 2.18956442720118 2.19007853705105 2.190605729469319 2.19114620444144 2.191710061951694 2.192287401983121 2.192878324517447 2.193483029535011 2.194111717014687 2.194764386933802 2.195431239268053 2.196112473991423 2.196817991076092 2.197538090492341 2.198292872208464 2.199062436190665 2.199846682402962 2.20066591080708 2.20150012136235 2.202369314025596 2.203253588751025 2.204162945490117 2.205097384191499 2.206067004800834 2.207051607260692 2.20806139151043 2.209106257486058 2.210166105120112 2.211260934341519 2.21237064507546 2.213515337243229 2.214674810762095 2.21585896554515 2.217067901501169 2.218301518534452 2.219559516544675 2.220832095426732 2.222129055070576 2.223450295361057 2.224775816177757 2.226135517394822 2.227499298880793 2.228887060498431 2.230288802104543 2.231704323549802 2.233133724678565 2.234576805328688 2.236023565331343 2.237493904510822 2.238957722684351 2.240445119661886 2.241925795245923 2.243419849231293 2.244927181404957 2.246427691545802 2.247931379424431 2.24943824480295 2.250948087434752 2.252461107064303
 9.27 2.176486276749925 2.176573544240576 2.176685273869254 2.176820765634318 2.176979219533735 2.177170235565069 2.177383213725456 2.17762785401159 2.177904156419695 2.178202020945502 2.178521547584214 2.178872836330482 2.179235987178361 2.17962110012128 2.180028475151997 2.180458012262558 2.180900111444249 2.18136467268755 2.181841995982078 2.182342181316541 2.182855328678672 2.183381538055176 2.18392100943166 2.184483842792576 2.185060138121145 2.18566009539929 2.186263814607562 2.186891395725059 2.187542938729353 2.188208743596403 2.188888710300472 2.189593138814037 2.190312029107699 2.191065581150092 2.191823894907783 2.192616870345177 2.19343480742441 2.19426760610525 2.195125466344984 2.196008288098313 2.196916171317234 2.19784921595093 2.198817221945645 2.199800389244567 2.200808517787703 2.201841707511751 2.202909958349974 2.203993070232059 2.205101143083992 2.206234076827912 2.207401771381976 2.208584226660211 2.20979134257237 2.211013019023782 2.2122692559152 2.213539953142647 2.214835010597259 2.216144328165119 2.217477905727106 2.218825543158716 2.220187340329903 2.2215730971049 2.222972813342054 2.22437628889364 2.225803623605687 2.227244617317792 2.22868926986294 2.230147381067312 2.231619150750093 2.233094278723283 2.234582864791498 2.236074708751771 2.237569810393352 2.239068169497502 2.240569585837288 2.24208425917737 2.243591889273788 2.245092575873754
 9.289999999999999 2.169310325847044 2.169406822012018 2.169517559936279 2.169652039618201 2.169819561055775 2.170019424246588 2.17024122918781 2.170494875876169 2.17077006430793 2.171076894478868 2.171405366384241 2.171755680018753 2.172127835376526 2.172522032451058 2.172928371235184 2.173357051721037 2.173808173899995 2.17427193776264 2.174748343298702 2.175247690497009 2.175759979345425 2.176295309830797 2.176833881938888 2.177395795654315 2.17798115096048 2.178570247839499 2.179182986272131 2.179809566237701 2.180450187714018 2.1811149506773 2.181793955102085 2.182497300961145 2.183225188225398 2.183967616863812 2.184734686843315 2.18551659812869 2.186323350682482 2.187154944464887 2.188021579433653 2.188903155543964 2.189799672748332 2.190731330996486 2.191688030235245 2.192669770408406 2.19367655145662 2.194708273317262 2.19577493592431 2.196856639208206 2.197963183095728 2.199094467509851 2.200250592369608 2.201431457589946 2.202626863081588 2.203856908750876 2.205101394499627 2.206370420224979 2.207653685819231 2.208961291169693 2.210293036158516 2.211638920662532 2.212998844553087 2.214372807695871 2.215770609950748 2.217172251171576 2.218597631206033 2.220026749895438 2.221469407074564 2.222925702571453 2.224395436207229 2.225868607795908 2.227345117144196 2.228834964051305 2.230328148308741 2.23182446970011 2.233323928000909 2.23483642297832 2.236332054390998 2.237840621988863
 9.31 2.162270686848208 2.162366312299079 2.162476159305229 2.162629627865052 2.162796017976558 2.163004829637363 2.163235662844664 2.163488217595225 2.163782393885351 2.164088191710864 2.164415711067069 2.164775051948729 2.165156314350029 2.165549698264537 2.165965203685163 2.166393130604125 2.166843379012893 2.16731634890215 2.167792040261736 2.168290553080598 2.16881198734673 2.169336643047119 2.169884420167681 2.170445518693197 2.171020138607248 2.17161837989214 2.172220342528838 2.172846126496887 2.173495831774335 2.174159758337655 2.174837806161654 2.175540275219399 2.176257165482117 2.176998676919108 2.177754809497653 2.178545663182913 2.179351337937833 2.180181833723035 2.181037350496719 2.181907788214547 2.182813246829542 2.183743626291965 2.18469912654921 2.18566954754567 2.186675089222634 2.187705451518147 2.18876083436689 2.189841137700051 2.190936261445191 2.192066205526109 2.193220969862702 2.194390254370829 2.195594258962166 2.196812783544057 2.19805582801937 2.19931319228634 2.200594876238423 2.201900879764129 2.203221102746871 2.204565345064799 2.205923606590634 2.207295887191503 2.208681986728767 2.210081905057848 2.211505642028053 2.212932997482397 2.21437397125742 2.215818463183003 2.217286473082182 2.218747800770962 2.220232546058118 2.221710608745005 2.223201888625362 2.224696385485105 2.226193999102135 2.227694729246121 2.229198475678301 2.230695138151265
 9.33 2.155356958556593 2.155461813898392 2.155580770764331 2.155733229152818 2.155908689061887 2.156116450489177 2.156356213431916 2.156617777886903 2.156910943850483 2.15722591131852 2.157562580286371 2.157931050748857 2.15831152270022 2.1587040961341 2.159128871043482 2.159555947420666 2.160015625257216 2.160477804543912 2.160962785270702 2.161460667426652 2.161981450999884 2.162505435977525 2.16305252234564 2.163613010089172 2.164196899191878 2.164784389636253 2.165395681403464 2.166020774473276 2.16665976882397 2.16732286443227 2.168000261273253 2.168691859320273 2.169417958544862 2.170148658916651 2.170913860403269 2.171693862970248 2.172498566580928 2.173328171196354 2.174172676775168 2.175052183273509 2.175946590644899 2.176875998840131 2.177820407807158 2.178799717490972 2.179794127833482 2.180813338773397 2.181867550246097 2.182936662183501 2.184040574513944 2.185159287162038 2.186312700048537 2.187480713090197 2.188673426199633 2.189890539285183 2.191122252250748 2.192378264995651 2.193658577414483 2.194953189396946 2.196271900827695 2.19760471158618 2.198961521546483 2.200332230577146 2.201706938541011 2.203105345295042 2.204517450690154 2.205943354571037 2.207382756775975 2.208825657136666 2.210282055478033 2.211751851618042 2.213215045367512 2.214701436529915 2.216181124901191 2.217673910269543 2.219169892415238 2.220658971110404 2.222161046118827 2.223656117195735
 9.35 2.148579139790701 2.148683225622005 2.148801193117328 2.148962742275097 2.149147173093366 2.149363985569799 2.149602879701655 2.149883455485766 2.150175812918516 2.150499851995813 2.150835772713064 2.151203475065143 2.151583159046357 2.15198502465041 2.152409171870365 2.152845700698602 2.153304711126775 2.153776303145762 2.154260776745619 2.154758031915528 2.155278268643738 2.155801586917511 2.156348186723063 2.156908068045497 2.157481430868741 2.158078375175478 2.158679000947076 2.159303508163513 2.159951896803305 2.160604466843421 2.161281118259204 2.161982151024292 2.162697565110522 2.163427460487845 2.164181937124237 2.164961194985596 2.165765134035653 2.166583954235867 2.167437655545322 2.168306237920622 2.169199801315786 2.17011834568213 2.171061770968162 2.172030177119458 2.173023564078548 2.174051831784792 2.175095080174257 2.17616310917959 2.177255918729887 2.178373508750564 2.179515879163219 2.180682829885492 2.181864260830933 2.183080271908851 2.184310763024173 2.185555634077295 2.186834684963927 2.188128015574949 2.189435525796242 2.190767015508543 2.192112584587269 2.193472032902367 2.194855360318137 2.196242466693066 2.197653251879658 2.199067715724255 2.200495758066864 2.201937378740972 2.203392377573371 2.204850754383964 2.20632250898558 2.207797541183789 2.2092757507767 2.210757137554772 2.212251701300611 2.213739241788772 2.215229858785554 2.216723452048795
 9.369999999999999 2.141917229384136 2.142020546297144 2.142157725183252 2.142318266040903 2.142511768868172 2.142727633662747 2.142975560421917 2.143255349142548 2.14355689982106 2.143880212453408 2.144235287035045 2.144602423560901 2.144991522025343 2.145392782422142 2.145816304744436 2.146252288984683 2.146710735134628 2.147181943185246 2.147665813126697 2.148172644948279 2.148682438638366 2.149215394184356 2.149761511572609 2.15032089078839 2.150893831815794 2.15149033463769 2.152090499235645 2.152714525589848 2.153352413679043 2.154004463480445 2.15468057496966 2.155371048120604 2.156085882905412 2.156815279294359 2.157569237255756 2.158347856755868 2.15914113775881 2.159959280226449 2.160812284118305 2.161670249391443 2.16256297600037 2.163480763896922 2.16442351303015 2.16538112334621 2.166373694788244 2.167391127296255 2.16843342080699 2.169490575253812 2.170582590566571 2.171699266671473 2.17283060349095 2.173986600943519 2.175177158943647 2.176372177401607 2.177601556223337 2.178845395310289 2.180113394559285 2.18140575386236 2.182712073106612 2.184032552174041 2.185376990941392 2.186725389279991 2.18809754705558 2.18949346412815 2.190893140351773 2.192306475574423 2.193723269637806 2.195163722377181 2.196607533621177 2.198064703191611 2.199525230903303 2.200989016563886 2.202466059973615 2.203946160925176 2.205429419203484 2.206915734585489 2.208405106839973 2.209897435727346
 9.390000000000001 2.135381426185373 2.135483874765993 2.135620265796194 2.135789999274438 2.135982575198819 2.13620759356705 2.136464754376447 2.136753657623911 2.137054503305901 2.137387091418412 2.137741621956948 2.138108094916491 2.138506610291468 2.138907368075716 2.139340468262445 2.139776010844197 2.140234095812799 2.140704823159324 2.141198392874038 2.141694804946351 2.14221425936476 2.142736856116796 2.143282695188967 2.143841776566689 2.14441440023423 2.14501046617464 2.145610374369679 2.146234024799749 2.146861517443818 2.147523152279343 2.148188929282187 2.148879048426545 2.149593409684847 2.150322413027681 2.151065858423698 2.151843945839518 2.152636875239636 2.153454446586324 2.154286959839533 2.155154314956781 2.156036511893059 2.156953650600712 2.157885731029333 2.158842753125648 2.159834616833403 2.160841422093235 2.161873068842564 2.162939457015459 2.164020686542512 2.165126657350714 2.166257269363317 2.167412422499706 2.16858211667525 2.169786351801177 2.171004927784421 2.172247844527479 2.173505101928268 2.174786499879966 2.176091938270869 2.177401516984228 2.178735035898095 2.180092494885161 2.18145369381259 2.182838732541859 2.184227410928586 2.185639728822357 2.187055586066558 2.188484982498192 2.189927817947707 2.191373992238808 2.192833505188279 2.194296256605792 2.19576224629372 2.197241274046946 2.198713539652666 2.200198742890195 2.201677083530766 2.203168261337327
 9.41 2.128952029057541 2.129063809885467 2.129199313805084 2.129368240814867 2.129570090912933 2.129804264097019 2.130070560364469 2.130358879712217 2.130669022136758 2.131000987634131 2.131354976199888 2.131730887829062 2.13212902251614 2.132539380255026 2.132962061039 2.133407264860681 2.133865091711988 2.134335541584083 2.134828814467338 2.135325010351274 2.135844229224509 2.136376571074708 2.13691213588852 2.137471023651517 2.138043434348132 2.138629367961594 2.139238924473857 2.139852403865531 2.140489706115805 2.141141131202374 2.141806579101361 2.142496449787228 2.143200543232701 2.143929159408677 2.14467229828414 2.145440159826062 2.146232643999314 2.147039850766569 2.147881980088199 2.148738931922174 2.149620706223959 2.150527402946405 2.151459022039638 2.152415563450947 2.153396927124673 2.154393213002083 2.155424321021258 2.156480251116963 2.157560803220528 2.158656177259715 2.159786173158587 2.160930790837381 2.162099830212366 2.163293391195705 2.164511373695317 2.165743577614734 2.167000102852949 2.168270849304273 2.169565616858183 2.170874405399166 2.172207214806563 2.173553944954412 2.174914395711284 2.17628866694012 2.177676558498067 2.179078070236301 2.180483201999866 2.181911753627489 2.183343724951412 2.184789115797205 2.18623772598359 2.187699655322253 2.189154803617658 2.190623070666858 2.1921044562593 2.193578760176634 2.195056182192511 2.196536522072391
 9.43 2.122629636878206 2.122740750526998 2.122885568073463 2.123063689516095 2.123274714853027 2.123508144082023 2.123773877200454 2.124071514205284 2.12438105509305 2.124722499859829 2.12508604850122 2.12546160101231 2.125859357387645 2.12626941762119 2.126701781706299 2.127146749635668 2.1276043214013 2.128074696994453 2.128557776405599 2.129063859624369 2.129582946639504 2.130105137438796 2.130650632009036 2.131209430335948 2.131781732404132 2.132367538196991 2.132967047696671 2.133580360883987 2.134207577738346 2.134858798237681 2.135524222358364 2.13621385007513 2.136917881360991 2.137636316187153 2.138379354522924 2.139146896335628 2.139929241590507 2.140736290250626 2.141568042276776 2.142424797627373 2.14329625625835 2.144202718123057 2.145133983172144 2.146080251353461 2.147051222611934 2.14805719688945 2.149077874124744 2.150123454253271 2.151193637207085 2.152298622914709 2.153408111301012 2.154552302287071 2.155720895790037 2.156903991723004 2.158111489994862 2.159343190510161 2.16058919316896 2.161859397866687 2.163143704493987 2.164451912936563 2.165774123075033 2.167110234784764 2.168470247935714 2.169833862392274 2.171221178013094 2.172612094650927 2.174016612152448 2.17543453035809 2.176865949101863 2.178300668211182 2.179738687506681 2.181190006802035 2.182654425903771 2.184112044611085 2.185582662715647 2.187056380001411 2.18852309624442 2.190002711212607
 9.449999999999999 2.116405148539156 2.116525595576318 2.116679727479279 2.116857144246549 2.117067445876282 2.117310232366264 2.117585303713894 2.117882459916169 2.118201500969661 2.118542626870489 2.118905737614299 2.11928103319623 2.119688513610883 2.12009827885229 2.120530528913872 2.120975363788405 2.121432883467973 2.121913087943928 2.122396177206843 2.122902151246456 2.123411310051628 2.12394345361028 2.124478981909342 2.125037794934689 2.125610092671081 2.126185875102099 2.126785442210074 2.127398793976025 2.128036030379576 2.128677251398893 2.129342657010595 2.130022347189685 2.130726321909458 2.131444781141425 2.132177724855216 2.1329452530185 2.133727465596885 2.134524462553826 2.135356143850527 2.13620270944584 2.137074159296164 2.13798039335534 2.138901611574541 2.139847613902162 2.14080850028371 2.141804170661688 2.142824724975473 2.143869963161202 2.144929985151643 2.146024690876074 2.147133980260155 2.148277853225793 2.149436209691015 2.150608949569828 2.151816072772083 2.153037579203335 2.154283268764698 2.155543041352701 2.156826996859138 2.158124835170922 2.159436756169923 2.160772459732825 2.162112045730955 2.163475214030132 2.164852164490496 2.16624269696635 2.167636711305987 2.169054307351518 2.170475184938705 2.171899543896779 2.173337084048264 2.174787905208797 2.176231907186946 2.177688989784019 2.179159152793883 2.180622396002767 2.182088619189073 2.18355772212318
 9.470000000000001 2.110289762946194 2.110409543933248 2.110562990914665 2.110749803888967 2.110969482854328 2.111211727808558 2.111496338749084 2.111792915672934 2.112111658576715 2.112462367456588 2.112825242308245 2.113210283126874 2.113607589907136 2.114027362643124 2.114459501328327 2.114904305955599 2.115361776517107 2.115842013004293 2.116325215407829 2.116821283717562 2.11734041792247 2.1178628180106 2.11840838396902 2.118957315783754 2.119529713439722 2.120105776920675 2.120705406209135 2.121318901286317 2.12194626213206 2.122587688724759 2.12325318104128 2.123922939056888 2.12462706274516 2.125345552077905 2.126078607025073 2.126836227554674 2.127608513632675 2.128415565222918 2.129237382287013 2.130083964784245 2.130945412671474 2.131841725903022 2.132762904430579 2.133698848203081 2.134659757166609 2.135655431264268 2.136665870436075 2.137701074618838 2.138761043746031 2.139845577747677 2.140954776550216 2.142088540076378 2.14323676824505 2.144409460971143 2.145606418165459 2.146827739734543 2.148063225580549 2.149312875601094 2.15059658968911 2.151884367732699 2.153196009614974 2.154521515213914 2.155860784402199 2.157213817047059 2.158580513010105 2.159960872147171 2.161354694308145 2.162761879336799 2.16417262707062 2.165596637340634 2.167033909971233 2.168464444779991 2.169918141577487 2.171365000167121 2.172824820344923 2.174277801899373 2.175743644611202 2.177202448253199
 9.49 2.104264879018927 2.104394094511493 2.104546957285732 2.104733167340181 2.104962324673034 2.105214129282122 2.105488281164901 2.105794580318429 2.106122926739348 2.106473420423863 2.106836161367706 2.10722104956612 2.107618285013818 2.108037967704957 2.108470197633097 2.108915074791162 2.109382699171404 2.109853070765355 2.110346289563783 2.110842655556643 2.111351968733028 2.111884529081112 2.112420336588097 2.112969591240153 2.11354219302236 2.11411844191864 2.114718437911697 2.115322080982942 2.115949771112428 2.116591408278774 2.117247192459093 2.117917223628905 2.118611601762067 2.119330326830682 2.120063598805018 2.120811417653416 2.121593983342206 2.122381195835604 2.123203155095626 2.124049961081985 2.12491151375199 2.125798013060446 2.126709258959546 2.127645451398766 2.12860639032475 2.129592175681202 2.130592707408767 2.131628085444914 2.132688009723819 2.133762680176237 2.13486199672938 2.135985759306788 2.137133967828202 2.138306722209424 2.139493722362189 2.140705068194027 2.141930559608116 2.143180196503149 2.14445387877318 2.145731606307484 2.147033178990403 2.148358696701195 2.149687959313875 2.151040966697066 2.152397518713832 2.15377781522152 2.15516145607159 2.156558641109456 2.157969270174309 2.159383143098947 2.160810359709604 2.162240819825769 2.163684323260008 2.165121069817783 2.166570759297264 2.16802359148915 2.16947926617647 2.1709379831344
 9.51 2.098332395690568 2.098461146238436 2.098623525512368 2.098819233510917 2.099037970232297 2.099299335674361 2.09958312983459 2.099889152710075 2.100217304297494 2.100567684593087 2.100940293592636 2.101325231291431 2.101722497684243 2.102142292765286 2.10257461652819 2.103029568965953 2.103487350070908 2.103957959834675 2.10445149824812 2.104948065301302 2.105457760983429 2.105980585282798 2.106526738186745 2.107076319681586 2.107639329752557 2.108215968383747 2.108806235558041 2.109410331257047 2.110038355461025 2.11068040814882 2.11132658929778 2.112006898883686 2.112691636880666 2.113400703261117 2.114134397995617 2.11488252105284 2.115655372399466 2.116442952000089 2.11726525981712 2.118092295810694 2.118954259938568 2.119840952156021 2.120752572415745 2.121678920667745 2.122630196859225 2.123616200934477 2.124617032834768 2.125642592498222 2.126692779859704 2.127767694850695 2.128857137399167 2.129981107429463 2.131119504862162 2.132282429613948 2.133469581597483 2.134671060721261 2.135896666889477 2.137136500001882 2.138400359953642 2.13967814663519 2.140969859932078 2.142285499724828 2.143604865888776 2.144947958293919 2.146304676804756 2.147674921280125 2.149058691573044 2.150445987530543 2.151846608993497 2.153260555796456 2.154677827767472 2.156098324727924 2.15753184649234 2.158968592868217 2.160418363655841 2.161861158648099 2.163306877630294 2.164765520379953
 9.529999999999999 2.092494611907734 2.092622998054936 2.09278489452803 2.092980201325587 2.093218518445837 2.093469645886657 2.093763183645555 2.094069031719651 2.094397090105657 2.094757358799855 2.095120037798068 2.095515027095637 2.095912426687387 2.096332336567594 2.096764856729951 2.097220087167533 2.097678127872752 2.098149078837314 2.098633040052182 2.099139911507519 2.099649993192644 2.100173285095979 2.10070988720499 2.101259799506138 2.10182332198481 2.102400354625264 2.102991097410564 2.103595750322508 2.104214213341565 2.104846686446799 2.105503269615796 2.106164162824589 2.106859366047577 2.107558879257445 2.108293002425078 2.109031635519479 2.109804978507674 2.110592931354628 2.111405694023146 2.112233166473778 2.113085548664722 2.113972640551725 2.114874642087974 2.115801453223996 2.116743073907545 2.117719504083497 2.118720643693733 2.119736492677022 2.120787050968911 2.121852318501595 2.1229420952038 2.124056381000659 2.12518517581358 2.126348279560121 2.127525792153852 2.128717513504226 2.129933443516437 2.131173582091286 2.132427629125031 2.133695784509253 2.134987748130698 2.136293619871136 2.137613199607206 2.138946487210264 2.140303482546223 2.141663985475398 2.14303799585234 2.144415413525678 2.145816238337951 2.147220470125436 2.148627908717981 2.150048453938831 2.151472305604453 2.152909163524355 2.154339027500908 2.155781997329163 2.157227872796666 2.158666553683268
 9.550000000000001 2.08674412663025 2.086872148915134 2.087043763279552 2.08723876972209 2.087476768240998 2.087737658834173 2.088021041499151 2.088336816233081 2.08866488303271 2.089025241894357 2.089397892813892 2.089783035786701 2.090190670807664 2.090610797871118 2.091043616970822 2.09148922809992 2.091947631250905 2.092419026415572 2.092913313584974 2.09341069274938 2.093921263898218 2.09444502702003 2.094972082102416 2.095522629131976 2.09608656809425 2.096654198973661 2.097245521753447 2.097850636415598 2.098469742940786 2.099102741308293 2.099749931495939 2.100421413480007 2.101097187235164 2.101807252734377 2.102531909948838 2.10327115884787 2.104034999398846 2.104823531567093 2.105626755315805 2.106454870605946 2.107307677396147 2.108175375642617 2.10907786529903 2.109995146316431 2.110947218643118 2.111914082224542 2.112905737003188 2.113922082918467 2.114963119906594 2.116018847900474 2.117109066829576 2.118213776619812 2.119342977193411 2.120496568468789 2.121664450360419 2.122856622778696 2.124062985629804 2.125293438815578 2.126547882233358 2.127806415775853 2.129088739330993 2.130394952781779 2.131704956006137 2.133038548876764 2.13437583126097 2.135726703020526 2.137101064011501 2.138478814084102 2.139859953082508 2.141264480844705 2.142662197202314 2.144073101980422 2.14549719499741 2.146924276064772 2.148354444986938 2.149787601561098 2.151223745577009 2.152662776816821
 9.57 2.081074038830958 2.081211797786256 2.081383030726941 2.081587837651614 2.081815718558541 2.082086473445643 2.082369802310479 2.08268550515023 2.083023581961676 2.083374132741176 2.083746957484639 2.084142356187503 2.0845402288447 2.084960675450625 2.085393895999102 2.085849890483348 2.086308758895933 2.086780501228736 2.087265317472907 2.087763307618811 2.088274371655991 2.088788709573106 2.089326321357885 2.089877506997066 2.090432066476341 2.091000299780296 2.091592306892343 2.092187987794658 2.092807742468115 2.093441470892211 2.094079273044998 2.094751348903006 2.095427698441163 2.09612852163272 2.096853818449168 2.097593588860149 2.098348132833375 2.099127250334535 2.099931141327205 2.100759805772754 2.101603243630247 2.102471554856345 2.103364639405207 2.104282497228385 2.105225128274717 2.106192632490219 2.107174809817977 2.108181760198032 2.109223383567262 2.110279579859268 2.111350349004257 2.11245559092891 2.113575305556265 2.114719392805587 2.115887752592238 2.117070484827547 2.118277289418674 2.119498266268473 2.120743215275355 2.122002136333144 2.123285029330936 2.124571694152951 2.125882030678382 2.127206138781252 2.128533918330251 2.12988516918859 2.131239891213834 2.132618084257749 2.133999648166134 2.135384582778661 2.136782687928702 2.138193963443167 2.139608409142322 2.141025924839624 2.142446410341539 2.143869965447365 2.145306389949047 2.146735783631001
 9.59 2.075497547495525 2.075645043648428 2.075816195843196 2.076020804078444 2.076258568352457 2.076519288663177 2.076812565008189 2.077128397384701 2.077466685789529 2.077817330219068 2.078190430669271 2.078576087135623 2.078984299613107 2.079405268096178 2.079838892578723 2.080285273054032 2.080744709514748 2.081217001952838 2.081702350359541 2.082200854725325 2.082712515039839 2.083227531291861 2.083755803469247 2.084307531558874 2.084862815546582 2.085431755417114 2.086014351154059 2.086610802739775 2.087231210155336 2.087855673380452 2.088504192393402 2.089166967170959 2.089843997688313 2.090535483918992 2.091251525834783 2.091992023405644 2.092747176599621 2.093526985382761 2.094321649719017 2.095140969570159 2.095985044895676 2.096853975652683 2.09773776179581 2.098656303277115 2.099589600045968 2.100547652048943 2.101530559229719 2.102538021528957 2.103560238884193 2.104617011229719 2.105688438496462 2.106784320611867 2.10790455749977 2.109039249080276 2.110198295269625 2.111381495980066 2.112578851119724 2.113790360592461 2.115025924297742 2.116285342130496 2.117548713980967 2.11883593973458 2.120136819271781 2.121451452467901 2.122779739192994 2.12412147931169 2.125476772683034 2.126835419160331 2.12821741859098 2.129592770816317 2.130991375671447 2.132393132985073 2.13379794257933 2.13520590426961 2.136626817864389 2.138040783165047 2.139467699965692 2.140897368052975
 9.609999999999999 2.070018251622256 2.070155585494481 2.07033655761411 2.070541167979773 2.070778916589771 2.07104970344207 2.071333128534278 2.071649091863633 2.071987593426984 2.072348533220763 2.072721911240965 2.073107927483122 2.073516581942269 2.073937874612918 2.07436200548902 2.074808974563933 2.075268881830378 2.075741727280405 2.076227710905342 2.076726832695758 2.077229092641408 2.077744790731188 2.078273726953078 2.078826201294091 2.079372213740214 2.07994176427635 2.080525152886254 2.081122379552472 2.081733444256269 2.082358546977569 2.082997887694874 2.083661366385199 2.08433918302399 2.085031437585051 2.085748130040458 2.086479360360484 2.087225328513504 2.088005834465917 2.08880117818205 2.08961115962407 2.090455978751885 2.091315635523052 2.092200029892676 2.093109261813308 2.094033331234842 2.094992038104411 2.095965582366271 2.096973763961702 2.097996582828886 2.099034038902796 2.100106032115074 2.101192562393918 2.102303529663953 2.103438833846111 2.1045883748575 2.10576225261128 2.106960267016525 2.108172317978095 2.109398405396498 2.110638429167748 2.11190238918323 2.113190185329552 2.114481617488403 2.115786785536403 2.117105589344955 2.118447928780088 2.119793703702309 2.121142913966443 2.122515459421471 2.123891239910372 2.125280255269959 2.126672505330709 2.128067889916602 2.129476308844941 2.130887761926186 2.132302148963775 2.133719369753949 2.13513952408557
 9.630000000000001 2.064629850221915 2.064777122329772 2.064948115038088 2.065152628345508 2.065400562250353 2.065661416750606 2.065954991843902 2.066271187527509 2.066609903798305 2.066961140652761 2.067334998086914 2.06773137609634 2.068130474676126 2.068552293820843 2.068986833524503 2.069424393780532 2.069884874581728 2.070358375920221 2.070834897787431 2.071334740174023 2.071837703069858 2.072353986463947 2.072883690344394 2.073426814698348 2.073983559511939 2.074543924770226 2.075128010457135 2.075715916555387 2.076327743046447 2.076953689910442 2.077593657126098 2.078247944670668 2.078916452519851 2.079609480647722 2.080316929026648 2.081048897627205 2.081795586418099 2.082566895366075 2.083362924435829 2.084173673589919 2.085009242788667 2.085859531990071 2.086744641149699 2.087644570220592 2.088569319153162 2.089518687895088 2.090492876391207 2.091491784583401 2.092505312410494 2.093543359808129 2.094606026708658 2.095693213041019 2.096794718730618 2.097920643699203 2.099070887864741 2.100235351141287 2.101423933438859 2.102626634663299 2.103853354716142 2.10509399349448 2.106348450890819 2.107616826792941 2.108908821083758 2.110204533641165 2.111523864337894 2.112846713041361 2.114193079613515 2.11554276391068 2.1168958657834 2.118272185076278 2.119651721627813 2.121034475270236 2.122430245829345 2.123829133124334 2.125231036967621 2.126635857164676 2.128043593513848 2.129454245806179
 9.65 2.059346142317541 2.059483353171998 2.059664367125964 2.059869084178096 2.06010710432673 2.060378227569873 2.060672053905183 2.060988483329955 2.061317615841102 2.061679151435129 2.062053390108115 2.062440231855681 2.062839776672968 2.063262024554597 2.063687275494646 2.064135329486608 2.064586386523354 2.065060446597098 2.065537709699346 2.06602807582086 2.066531744951607 2.067048717080709 2.067579092196395 2.068122970285945 2.068670451335633 2.069231535330673 2.069816322255154 2.070405012091979 2.071007604822801 2.071634200427954 2.072264998886383 2.072920000175575 2.073589304271483 2.074273011148446 2.074981120779116 2.075713933134375 2.076451248183252 2.077223265892832 2.078009986228178 2.078821409152233 2.079647734625731 2.080498762607101 2.081374493052369 2.082275125915062 2.083190461146105 2.084140598693714 2.085105438503296 2.086094980517334 2.087109124675282 2.088137870913449 2.089201119164883 2.090278869359257 2.091371021422744 2.092497575277903 2.093638430843544 2.094793388034613 2.095972646762051 2.097175906932677 2.098393168449039 2.099624331209291 2.10086939510705 2.102138260031254 2.103420825866023 2.104717092490514 2.10601695977877 2.107340327599577 2.108677095816306 2.110017364286766 2.111370932863041 2.112727701391339 2.114107769711824 2.115480937658459 2.116867205058838 2.118256571734021 2.119658837498362 2.121054102159338 2.122462265517378 2.12386332736568
 9.67 2.054160826944269 2.054298177051026 2.054479312900825 2.054684234492334 2.054922441823909 2.055193834893577 2.05547791369902 2.055794778237561 2.056134228506143 2.05648616450131 2.05686078621918 2.057248093655419 2.057648186805217 2.058060965663253 2.058496630223663 2.058935280480009 2.059387016425236 2.059861738051636 2.060339545350804 2.060830638313596 2.061324916930083 2.0618425811895 2.062363631080195 2.062908166589581 2.063456287704073 2.064018094409036 2.064593586688724 2.065182964526216 2.065786227903354 2.066403576800673 2.067035011197338 2.067680731071065 2.068350736398055 2.069035127152913 2.069744003308571 2.070457464836212 2.071205511705181 2.071968143882907 2.07274556133481 2.073557664024213 2.074384551912257 2.075226224957797 2.076102683117314 2.076993926344813 2.077909954591723 2.078850667806795 2.079806065935997 2.080796148922405 2.081800916706097 2.082830269224035 2.083874106409961 2.084952428194268 2.086045134503892 2.087152225262188 2.088293600388803 2.089439159799557 2.090618803406312 2.091812631116841 2.093020342834701 2.094242138459091 2.095487617884725 2.096746981001685 2.098020127695283 2.09930685784592 2.100607071328938 2.101920968014472 2.103238247767303 2.1045789104467 2.105922855906273 2.107280083993811 2.108640594551126 2.11001418741389 2.111390862411472 2.112780519366774 2.114163258096061 2.115558878408795 2.116957380107456 2.118348762987373
 9.69 2.049077603149162 2.049215093008709 2.049396451397825 2.049601678315195 2.04984017375919 2.050101837727859 2.050396370218906 2.050713571229683 2.051043340757164 2.051395778797928 2.051760885348132 2.052148660403488 2.052549103959235 2.052962516010107 2.053398696550301 2.053837945573443 2.054290163072552 2.054755449039999 2.055233903467466 2.055715626345902 2.05622051766548 2.056728777415545 2.057250505584568 2.057785702160087 2.05833446712866 2.0588969004758 2.059463102185925 2.060053072242287 2.060657010626914 2.061265017320542 2.061897192302548 2.06254353555088 2.063204147041982 2.063889126750719 2.064588674650304 2.065312690712214 2.06604137490611 2.066804627199755 2.067582647558924 2.068385335947318 2.069202792326477 2.070045016655679 2.070912008891852 2.071803768989474 2.072710296900473 2.073641592574127 2.074597555956958 2.075578186992628 2.076583385621831 2.077603251782177 2.078647585408087 2.079716386430671 2.080799554777616 2.081907090373063 2.083028993137488 2.084184962987573 2.085345099836087 2.08652930359175 2.087727474159111 2.088949611438405 2.090185615325426 2.091435385711387 2.09269882248278 2.093985925521233 2.095276594703368 2.096580829900657 2.097898430979268 2.099229497799918 2.100563830217721 2.101911428082029 2.10327219123628 2.104626119517835 2.106003112757816 2.107373170780944 2.108756093405373 2.110142080442521 2.111530831696899 2.112922446965938
 9.710000000000001 2.044099769991033 2.044247600098714 2.044419281664021 2.044624714685653 2.044863699161996 2.045125635091118 2.045410522470749 2.045728161298268 2.046058451570678 2.046411293284594 2.046776786436213 2.047155031021292 2.047556027035117 2.047969974472476 2.048396673327627 2.04883642359426 2.049289225265466 2.049755078333693 2.05022408279071 2.05070633862756 2.051211845834514 2.051720704401029 2.052233014315691 2.052768775566168 2.053318088139155 2.053871152020316 2.054437867194224 2.055028433644307 2.055623051352776 2.056231620300564 2.056864240467261 2.057501111831039 2.058162334368585 2.058837908055022 2.059537932863837 2.0602525087668 2.060981635733882 2.061735513733178 2.062513942730814 2.063307122690863 2.064125153575259 2.064957835343698 2.06582526795355 2.066707551359759 2.067614485514746 2.068536170368311 2.069482505867522 2.070463591956621 2.071449228576909 2.072469415666636 2.073504153160895 2.074563340991504 2.075646879086891 2.076744767371974 2.077866905768045 2.079003294192641 2.080163732559425 2.081338320778054 2.082536758754054 2.083749246388686 2.08497548357881 2.086215570216756 2.087479306190178 2.088746691381921 2.090027625669871 2.091332108926816 2.0926399410203 2.093961221812465 2.095285751159912 2.096633528913539 2.097974554918388 2.099328729013487 2.100695851031691 2.102066120799519 2.103439338136988 2.10481540285745 2.10619431476742 2.107576073666408
 9.73 2.039240626540279 2.039378597386361 2.039550702758201 2.039756542654509 2.039995917073692 2.040258326013835 2.040543669472692 2.040851747447667 2.041182359935796 2.041525706933729 2.041891688437701 2.042270404443511 2.042671854946495 2.043076239941493 2.043503459422823 2.04394371338424 2.044387001818905 2.044853324719343 2.045322882077407 2.045805673884232 2.04630170013019 2.046801060804843 2.047323855896896 2.047850185394143 2.048389949283415 2.048943547550522 2.049510780180197 2.050091847156034 2.050686848460428 2.051295884074509 2.051919053978074 2.052556458149519 2.053218096565768 2.0538840692022 2.054574576032574 2.055289517028947 2.0560190921616 2.056763301398953 2.057532144707477 2.058325722051616 2.059134033393692 2.059967078693813 2.060824857909786 2.061707470997016 2.062604717908411 2.063526698594284 2.064463313002248 2.065434661077111 2.066420542760777 2.067431057992129 2.068456006706922 2.069515388837674 2.070589204313544 2.07167735306022 2.072789634999797 2.073926250050659 2.07507689812735 2.076241579140453 2.077430292996461 2.078632839597643 2.079849318841918 2.081089530622716 2.082333374828842 2.083600851344338 2.084881960048341 2.086166500814942 2.087464573513037 2.088775878006183 2.090100514152446 2.091428381804249 2.092769480808222 2.094123711005039 2.095470972229265 2.096831264309194 2.098194487066687 2.099570540317004 2.100939523868641 2.102321337523158
 9.75 2.034492571878716 2.034630983948446 2.034803513750707 2.034999861284224 2.035229626547419 2.035492509538396 2.035778310254934 2.036076828694462 2.036407964854047 2.036751718730373 2.037118090319712 2.037497279617908 2.037889186620343 2.038294011321912 2.038711653716989 2.039152313799392 2.039596091562354 2.040052886998476 2.040522900099694 2.041006030857232 2.041492579261562 2.041992345302353 2.042515628968425 2.043032330247696 2.043572549127131 2.044126485592686 2.04468413962925 2.045265611220584 2.045851000349264 2.046460406996611 2.04707393114263 2.047711672765935 2.04836363184369 2.049030008351522 2.049720702263459 2.050426013551844 2.05114584218726 2.051890288138451 2.05265945137223 2.053443231853405 2.054251729544682 2.055075044406576 2.055922976397326 2.056795725472791 2.057693191586363 2.058605274688859 2.059542074728428 2.060503491650443 2.061479525397401 2.062480175908807 2.063505143121077 2.064554626967414 2.065618527377701 2.066696744278386 2.067809077592361 2.06892572723884 2.070076393133244 2.071231175187066 2.072409873307755 2.073612387398579 2.074818817358498 2.076049063082032 2.077282924459121 2.07854040137499 2.079811393710013 2.081085901339565 2.08238382413388 2.083685161957911 2.084999714671171 2.086317582127593 2.087648564175371 2.088992660656807 2.090339771408155 2.091689996259463 2.09304303503441 2.094409087550143 2.095767953617115 2.097139533038911
 9.77 2.029857905099412 2.029986858873081 2.030149813723281 2.030356669648749 2.030577026647924 2.03084038471893 2.031116643859566 2.031415604067289 2.031747165339197 2.032081327672005 2.032448191062026 2.032817755505144 2.03321012099679 2.033615287531909 2.034033455104933 2.034464523709746 2.034898593339645 2.03535576398731 2.035826135644757 2.036299708303302 2.036786481953512 2.037286656585162 2.037800232187185 2.038327308747623 2.038857886253576 2.039402164691139 2.039960044045358 2.040531824300159 2.041117505438294 2.041717087441277 2.042340870289314 2.04296875396124 2.043610938434448 2.044277423684818 2.044958409686639 2.045663796412538 2.046383783833398 2.047118371918279 2.047877560634336 2.048651449946733 2.049460039818555 2.050273330210724 2.051121421081901 2.051984112388397 2.052871604084077 2.053773696120261 2.054710488445625 2.055661881006102 2.05663787374477 2.057628366601756 2.05864335951412 2.059682752415747 2.060736545237237 2.061814537905785 2.062906830345069 2.064023322475129 2.065163814212244 2.066318405468812 2.067486996153225 2.068669386169737 2.069875575418338 2.071085563794621 2.07231925118965 2.07356653748982 2.074827322576722 2.076101606327002 2.077379388612219 2.078680369298699 2.079984748247389 2.08129232531371 2.082613000347401 2.083946873192375 2.085283743686553 2.086623611661715 2.087966376943336 2.089322139350428 2.090680698695374 2.092042054783763
 9.789999999999999 2.025318425306532 2.025457821259534 2.025611401768895 2.025808866833364 2.026039716451394 2.026283650621129 2.026560369340392 2.026859772606665 2.027181760417074 2.027516332768369 2.0278735896569 2.028243631078594 2.028636257028926 2.029031867502896 2.029450262494989 2.029871741999152 2.030316106008752 2.030763654516543 2.031224287514621 2.031698104994391 2.032185206946516 2.032685593360874 2.033189464226513 2.033706719531595 2.03423745926335 2.034781883408017 2.035339991950793 2.035901884875767 2.036487762165868 2.037077523802795 2.037691369766959 2.038319300037409 2.038961514591767 2.039618113406159 2.040299096455135 2.040994463711602 2.041704415146737 2.042438950729916 2.043188070428629 2.043961974208393 2.04476046203267 2.045573633862777 2.046401489657796 2.047264129374486 2.048141352967177 2.049043360387686 2.049969951585211 2.050911126506235 2.051876885094416 2.052867127290487 2.053871853032152 2.054900962253966 2.055944454887236 2.057022230859897 2.058104190096403 2.059210332517608 2.060340558040644 2.061484766578798 2.062642958041394 2.063815032333661 2.065010889356604 2.066220429006882 2.067443751176663 2.068680555753498 2.069931042620185 2.071194911654623 2.072462162729678 2.073752795713034 2.075046710467054 2.076343806848629 2.077664084709027 2.078977443893746 2.080303884242359 2.081643205588354 2.082975607758982 2.084320790575096 2.085668853850987 2.087019697394221
 9.81 2.020895131615174 2.021025170218069 2.021179376991595 2.021377451934513 2.021588895045293 2.021843306322097 2.02211058576277 2.022410433364819 2.022722849125401 2.023057933041298 2.023405485108897 2.023775805324165 2.024158893682626 2.024554750179327 2.024963474808813 2.025385067565089 2.025819828441592 2.026267557431147 2.026728354525933 2.02720241971744 2.027679652996427 2.028170254352875 2.028674223775941 2.02919156125391 2.02971246677414 2.030256940323011 2.030805081885867 2.031366991446963 2.031942868989399 2.03253261449506 2.033136427944555 2.033764309317147 2.034396458590686 2.035052875741537 2.035723760744513 2.036409013572791 2.037118734197845 2.03784312258936 2.038592078715155 2.039355602541099 2.040143894031023 2.040956753146639 2.041784379847443 2.042636674090632 2.043503535831001 2.044395165020857 2.045311361609913 2.046252125545193 2.04720745677093 2.048187255228458 2.049181620856112 2.050210253589113 2.051243253359464 2.052310520095832 2.053381953723438 2.05448765416394 2.05559732133531 2.056730955151717 2.057888655523403 2.059050122356561 2.060235455553201 2.061434455011029 2.062647120623309 2.063873452278735 2.065113249861291 2.066366513250119 2.067633142319372 2.06890313693808 2.070186396970002 2.071482822273481 2.072782512701296 2.074095168100513 2.075410888312331 2.07673967317193 2.078061322508316 2.079395836144157 2.080733213895631 2.082073355572255
 9.83 2.016568823151218 2.016689404869789 2.016844338506341 2.017033124059651 2.017245161528202 2.017490150910178 2.017757892203442 2.018048285405529 2.018361130513624 2.01868652752454 2.019034476434702 2.019405077240119 2.019778429936358 2.020174534518518 2.020573490981198 2.020995299318466 2.021430159523822 2.021868071590166 2.022319035509756 2.022793151274168 2.023270518874254 2.023751138300097 2.024255109540965 2.024762532585261 2.02528340742047 2.02581783403311 2.026365912408676 2.02691774253158 2.027493424385093 2.028083057951286 2.028676643210962 2.029294380143595 2.029926268727259 2.03057250893856 2.031243000752565 2.031928044142723 2.032627439080795 2.033341385536777 2.034089983478812 2.034843132873113 2.035620933683881 2.036423385873213 2.037250489401018 2.038092344224923 2.038958750300186 2.039839807579592 2.040745416013366 2.041675575549069 2.042620386131499 2.043589547702583 2.044583260201281 2.045591223563471 2.046623537721845 2.047680202605792 2.048750918141292 2.049835884250795 2.050944800853104 2.052067767863258 2.053204685192408 2.054365452747698 2.055539970432131 2.056728238144447 2.057930055778994 2.059145623225592 2.060374540369401 2.061617007090786 2.062872823265177 2.064141988762929 2.065414403449181 2.066700067183712 2.067988779820791 2.069290641209034 2.070595551191249 2.071913409604286 2.07322421627888 2.0745478710395 2.075874373704181 2.077203624084372
 9.85 2.012339599051171 2.012450924346479 2.012606485438854 2.012785982327082 2.012998715009665 2.013234283484801 2.013502587750377 2.013783327803954 2.014086603642743 2.014412315263591 2.014760662662959 2.015111545836896 2.015485064781013 2.015881419490461 2.01628050995989 2.016692536183431 2.017117498154649 2.017555395866515 2.018006429311366 2.018470598480862 2.01893790336595 2.019428543956811 2.019922420242822 2.020419732212503 2.020940479853466 2.021464763152367 2.022012582094844 2.022564236665469 2.023129626847683 2.023708952623736 2.024302313974626 2.024919710880035 2.025541243318258 2.026187011266138 2.026847214698994 2.027521653590543 2.028210627912834 2.028924137636162 2.029662082728995 2.030414763157887 2.031181978887401 2.031983729880018 2.03279021609605 2.033631337493556 2.034487094028242 2.035367385653374 2.036262312319679 2.037181773975248 2.038125770565436 2.03908410203276 2.040066968316796 2.041064169354069 2.042085605077951 2.043131375418549 2.044191280302587 2.0452653196533 2.046363393390313 2.047475401429523 2.048611343682982 2.049761120058769 2.050924730460869 2.052101974789047 2.053292852938717 2.054497364800814 2.055715310261659 2.056946789202827 2.058191601501005 2.059449747027862 2.060711125649899 2.061985737228311 2.063263381618842 2.064554258671638 2.065858068231095 2.067154810135713 2.068464584217939 2.069777090304013 2.071092528213815 2.072410697760696
 9.869999999999999 2.008187058462017 2.008309127790464 2.008445616925462 2.00862572586581 2.008829154610023 2.00906540315632 2.009324171502608 2.009605359646473 2.009899067585153 2.010225095315529 2.010563642834096 2.010914810136943 2.011278597219726 2.011665004077643 2.012064230705402 2.012476277097189 2.012891343246636 2.013329229146784 2.013770234790048 2.014234360168173 2.014701605272196 2.015172070092397 2.015665754618261 2.016162858838423 2.016673382740622 2.017197326311646 2.01773498953728 2.018286272402249 2.018851274890164 2.019420196983452 2.020013138663305 2.020609999909608 2.021231080700877 2.021866381014187 2.022525900825105 2.023189840107615 2.023878098834048 2.024590976974999 2.025318274499253 2.026060191373703 2.026826627563267 2.027607683030807 2.028413357737035 2.029243651640432 2.030088464697153 2.030957996860934 2.031851948082999 2.032760518311963 2.033693507493734 2.034650915571407 2.035622742485167 2.036608988172182 2.037619452566497 2.038654135598919 2.039702937196916 2.040775857284497 2.041862795782096 2.042963752606461 2.044088527670529 2.045227220883308 2.046379632149752 2.047545761370635 2.048725508442429 2.049928773257167 2.05113555570232 2.052355855660654 2.053589373010104 2.054826307623629 2.056086459369082 2.057349828109055 2.058616313700749 2.05989581599582 2.061178434840236 2.062473970074125 2.063772421531624 2.065073689040729 2.066377772423131 2.06769467149407
 9.890000000000001 2.004120600541071 2.004233514354452 2.004370732112952 2.004541753815383 2.004745779460275 2.004972709045864 2.00522194257008 2.005493680030531 2.005797721424484 2.00610406674885 2.006442916000161 2.006784169174544 2.007148126267701 2.007534687274877 2.007923952190832 2.008326021009812 2.008740993725513 2.009178870331046 2.009609750818902 2.010063735180911 2.010530823408196 2.01100101549114 2.01148451141933 2.011981311181518 2.012491414765565 2.013005122158392 2.013542333345927 2.014083148313051 2.014637767043538 2.015206089519993 2.015788415723796 2.016384745635035 2.017005179232443 2.017629816493326 2.018278657393497 2.018941901907201 2.019619450007048 2.02032140166393 2.021037956846945 2.021778915523321 2.022534477658328 2.023314643215202 2.024119412155052 2.024928684436775 2.025772560016968 2.026630938849834 2.027513920887088 2.028421306077863 2.029343194368609 2.030279585702997 2.031250180021813 2.032225177262858 2.033234477360839 2.034257980247264 2.035295585850328 2.036357194094806 2.037432904901934 2.038522518189298 2.03963603387071 2.040763451856096 2.041904472051367 2.043059294358295 2.044237618674396 2.04541954489279 2.046614972902078 2.047823902586211 2.04904603382435 2.050281566490735 2.051520300454546 2.052772235579763 2.054037271725021 2.055305408743473 2.056576546482635 2.057860584784246 2.059147623484114 2.060437462411963 2.061730101391283 2.063035540239172
 9.91 2.000129124455827 2.000232883201388 2.000371030158421 2.00053276532575 2.000727588701919 2.000945100285183 2.001194900073491 2.001466988064477 2.001751464255434 2.002058128643305 2.002387181224656 2.002728621995654 2.003092650952044 2.003469268089118 2.003848573401688 2.00425056688406 2.004665448529992 2.005093218332665 2.005523976284645 2.005967722377842 2.006424556603473 2.006894478952014 2.007377589413157 2.007863987975768 2.008363774627829 2.008876949356393 2.009403612147532 2.009943962986275 2.010497901856559 2.011055728741166 2.011637443621663 2.012233046478338 2.012832737290136 2.013456516034593 2.014094582687764 2.014756937224154 2.015433579616648 2.016124709836429 2.016840227852907 2.017570333633639 2.018314827144244 2.019083908348327 2.019877577207389 2.020685733680739 2.021518377725411 2.022375709296068 2.02324742834491 2.024133634821581 2.025054228673069 2.025979309843612 2.02693867827459 2.02791233390443 2.028900176668495 2.029912306498981 2.030948523324804 2.031998727071497 2.033063017661085 2.034141195011983 2.035243259038871 2.036359109652578 2.037498746759959 2.038641970263778 2.039798880062577 2.040979276050551 2.04216315811742 2.043360426148302 2.044571080023571 2.045795019618733 2.04702214480428 2.04826255544556 2.049515951402629 2.050772432530114 2.052041998677064 2.053304449686808 2.054579785396804 2.055868005638487 2.05714901023712 2.058442799011639
 9.93 1.996201229383823 1.996295933504316 1.996425010229133 1.99658755955711 1.996773181486807 1.996991276016496 1.997231643144146 1.997494182867414 1.997778895183623 1.998075880089745 1.99840503758238 1.998736667657734 1.999090770311594 1.999467445539299 1.999846693335716 2.000238713695204 2.000643406611586 2.001061072078111 2.001491510087419 2.001935020631503 2.002391503701665 2.002851059288478 2.003323787381739 2.003809687970423 2.004308961042635 2.004821606585557 2.005337724585398 2.005867415027341 2.006410777895483 2.006967813172777 2.007548820840977 2.008133600880568 2.008732453270706 2.009345477989152 2.009982575012202 2.010633944314617 2.011299585869551 2.01198969964848 2.012694185621119 2.013413043755349 2.014156474017137 2.01491437637045 2.015696850777176 2.016503697197034 2.017325215587487 2.018171105903654 2.019031468098212 2.019916302121312 2.020825607920473 2.021749185440493 2.02268713462334 2.023659355408057 2.024635747730657 2.025636311524014 2.02666094671776 2.027699653238171 2.028752431008058 2.029828979946651 2.030919399969487 2.032023690988289 2.033141652910848 2.0342831856409 2.035428389078006 2.036597163117421 2.037769307649975 2.038954922561932 2.04016380773487 2.041366063045542 2.042591488365739 2.043820083562159 2.045061748496262 2.046306483024132 2.047554186996333 2.048814960257763 2.050088502647511 2.051354913998703 2.052624194138354 2.053906142887215
 9.949999999999999 1.992325414512496 1.992421064446229 1.992541071502371 1.99269453567977 1.992870856976999 1.993079535392347 1.993320470923804 1.993573463569051 1.993858513325436 1.994155720189963 1.994475184159266 1.994806905229588 1.995150983396758 1.995517618656163 1.995886811002721 1.996278760430847 1.996683266934426 1.997100630506774 1.997520851140606 1.997964028827994 1.998410163560327 1.998869255328274 1.999331604121732 1.999817009929788 2.000305672740665 2.000807792541673 2.00132316931916 2.001852203058457 2.002384793743821 2.002941041358375 2.003511145884055 2.004085107301541 2.0046831255902 2.005295100728013 2.005921232691514 2.006561521455718 2.007226166994047 2.007905069278261 2.00859832827838 2.009316043962606 2.010048216297246 2.010804845246629 2.011585930773023 2.012371572836551 2.013191571395102 2.014026126404242 2.014885037817126 2.0157584055844 2.016646129654111 2.017568209971607 2.018504646479439 2.019455239117259 2.02042998782172 2.02141899252637 2.022431953161544 2.023458969654255 2.024510041928087 2.02556486990308 2.026643553495614 2.027746092618298 2.028852287179843 2.029982037084952 2.031115442234188 2.032272402523857 2.033432717845879 2.034616488087658 2.035803513131958 2.037003892856763 2.038207427135149 2.039434115835148 2.040653858819605 2.041896755946046 2.04313260706653 2.044381312027508 2.045642970669677 2.046897482827835 2.048164748330727 2.049434767000899
 9.970000000000001 1.988499879039041 1.988586575219938 1.988707513165306 1.988851892874004 1.98902891434462 1.98922827757546 1.989459682564534 1.989713129309546 1.98998851780787 1.990276048056541 1.990585620052226 1.990917433791205 1.991261589269351 1.991618186482094 1.991987325424404 1.992369006090753 1.992773328475085 1.993180492570785 1.993600398370639 1.994033145866798 1.994468835050739 1.994927565913222 1.995389338444247 1.995864152633008 1.996352208467847 1.996853605936201 1.997358445024553 1.997876625718382 1.9984084480021 1.998963811859002 1.999523017271202 2.000096064219574 2.00068305268369 2.001283982641752 2.001909054070529 2.002548266945283 2.003201721239705 2.003869416925834 2.004561453973991 2.005267932352696 2.005998752028592 2.006744012966364 2.007513715128658 2.008297858475994 2.009106342966682 2.009929368556733 2.010776835199769 2.011648542846929 2.012534691446779 2.013435180945213 2.014359911285356 2.015308782407463 2.01627189424882 2.017249046743638 2.018250339822947 2.019275573414491 2.020304747442617 2.021357761828163 2.022434616488346 2.023515211336644 2.024619546282685 2.025727421232119 2.026858936086506 2.028003890743186 2.029152285095158 2.030324119030953 2.031499192434503 2.032687505185013 2.033889057156826 2.035093748219291 2.036311578236625 2.037532347067775 2.038766154566279 2.040002900580121 2.04125248495159 2.042494907517133 2.043750168107205 2.045008066546124
 9.99 1.984722922170279 1.984800565027928 1.984912534414849 1.985047730329913 1.985225652771721 1.985425601738597 1.98564757722857 1.985891379239367 1.986157107768389 1.9864448628127 1.986754544368999 1.987076452433606 1.987410687002432 1.987767148070956 1.988126135634195 1.988507749686677 1.988901890222407 1.989308657234835 1.98971825071682 1.990150570660591 1.99058581705771 1.991033989899029 1.991495189174647 1.991959514873867 1.992446966985145 1.992937645496045 1.993441650393187 1.993959081662191 1.994479939287625 1.995024523252952 1.995582733540463 1.996144770131224 1.99673063300501 1.99733052214024 1.997944437513914 1.998572479101543 1.999224646877077 1.999881140812838 2.000571860879439 2.001266907045715 2.001986379278642 2.002730177543258 2.00348840180258 2.004271052017521 2.005068128146808 2.005879530146891 2.006725257971852 2.007575411573319 2.008459890900371 2.009358595899441 2.01027152651422 2.01120868268556 2.01215996435137 2.01313537144652 2.014124703902726 2.015138061648452 2.0161553446088 2.017206552705396 2.018261385856283 2.019340043975803 2.020422426974481 2.021528334758911 2.022647767231633 2.023780724291011 2.024927005831111 2.026076811741574 2.027249741907489 2.028425996209265 2.029615474522499 2.030808076717842 2.032013702660863 2.033232452211917 2.034454025226001 2.035678621552613 2.036916041035616 2.038156383513086 2.03939934881717 2.040645136773934




==> SI/Cu_ReEpsilon.dat <==
 0 300 400 500.0000000000001 600 700 800 900 1000 1100 1200 1300 1400 1500 1600 1700 1800 1900 2000 2100 2200 2300 2400 2500 2600 2700 2800 2900 3000 3100 3200 3300 3400 3500 3600 3700 3800 3900 4000 4100 4200 4300 4400 4500 4600 4700 4800 4900 5000 5100 5200 5300.000000000001 5400 5500 5600 5700 5799.999999999999 5900 6000 6100 6200 6299.999999999999 6400 6500 6600 6700 6799.999999999999 6900 7000 7100 7200 7300 7400 7500 7600 7700 7800 7900 8000.000000000001
 0.01 -194612.0030158311 -192971.2982283709 -190889.2487188062 -188385.7403986512 -185484.3089053816 -182211.7094327454 -178597.4365128702 -174673.2066787651 -170472.4177673864 -166029.5987180431 -161379.8641179297 -156558.3867442679 -151599.9004698275 -146538.2443798516 -141405.9428609636 -136233.8711900021 -131051.0026656211 -125884.1211803103 -120757.6815158421 -115693.7053835664 -110711.7335131643 -105828.8282009732 -101059.6204291697 -96416.39438410512 -91909.18671415867 -87545.93749766251 -83332.70456458369 -79273.74100420208 -75371.70247623556 -71627.82081863645 -68042.07474779367 -64613.3394282348 -61339.55398094453 -58217.92637205675 -55244.97968635892 -52416.710130523 -49728.69824154692 -47176.18662145485 -44754.20880514034 -42457.67124883382 -40281.37060785964 -38220.0736965836 -36268.55585216876 -34421.63990866965 -32674.28804622784 -31021.54949849045 -29458.61092772591 -27980.80312182049 -26583.61796801793 -25262.75729517422 -24014.07825033729 -22833.6192322624 -21717.58953300853 -20662.38597201539 -19664.60274111755 -18720.99265556091 -17828.47807401248 -16984.1350705335 -16185.20907295764 -15429.10796726047 -14713.37476145884 -14035.69180385995 -13393.86703569994 -12785.84017068517 -12209.68217370238 -11663.56801613669 -11145.78021248787 -10654.70131958487 -10188.80190916462 -9746.664222823258 -9326.94410720453 -8928.377684317322 -8549.776614846787 -8190.019329729019 -7848.054473902141 -7522.899891342119 -7213.626738066906 -6919.361481585172
 0.03 -69611.69834945927 -69400.59828405865 -69129.35210599296 -68798.14081935621 -68407.21385981646 -67956.90431598503 -67447.64597602714 -66879.99182646626 -66254.63347185987 -65572.42052715081 -64834.37948228704 -64041.73112200473 -63195.90584188541 -62298.55629699599 -61351.55234976643 -60357.00197094719 -59317.28925293495 -58235.00785877137 -57112.97759818882 -55954.23131485044 -54761.99722336134 -53539.6767189041 -52290.81846684872 -51019.08898005705 -49728.22432118208 -48422.00870835278 -47104.2995260768 -45778.90050444082 -44449.56281271493 -43119.95192192485 -41793.6164872804 -40473.94439303467 -39164.1488621501 -37867.30665501134 -36586.24932244677 -35323.58480282169 -34081.68747375489 -32862.6701242287 -31668.4236281403 -30500.62345564741 -29360.68379144366 -28249.78810259538 -27168.88851618158 -26118.71578883806 -25099.85185530164 -24112.66308920253 -23157.34453298531 -22233.92500533145 -21342.28704803867 -20482.22281085645 -19653.38750013354 -18855.3368555544 -18087.52927738575 -17349.35641725662 -16640.1675157531 -15959.24470753624 -15305.8287934865 -14679.1176807852 -14078.2963778154 -13502.54365033432 -12951.01736971903 -12422.87121292723 -11917.25246726622 -11433.31931004112 -10970.25058755969 -10527.22781528523 -10103.44766720434 -9698.122618239968 -9310.476365686951 -8939.774754648291 -8585.293667247135 -8246.331649000258 -7922.210485960784 -7612.27124034662 -7315.882200528024 -7032.441923496987 -6761.366873016922 -6502.096804876256
 0.05 -30453.41154863656 -30412.98162717421 -30360.80032123212 -30296.75115988872 -30220.69591149469 -30132.47650868233 -30031.91748309251 -29918.82906236413 -29793.01096562227 -29654.25655884421 -29502.35751279478 -29337.10869847218 -29158.31329490533 -28965.78816095928 -28759.35410115251 -28538.8578320333 -28304.21664700985 -28055.35694102406 -27792.24580226781 -27514.89591073701 -27223.37016976774 -26917.785693731 -26598.3174355602 -26265.20098875129 -25918.71756692009 -25559.20852472174 -25187.13904940461 -24803.0012215279 -24407.35031632925 -24000.80267608148 -23584.03262381576 -23157.75225023338 -22722.7185653532 -22279.79076862053 -21829.82894483817 -21373.72468535061 -20912.39413689877 -20446.74793078329 -19977.72777499994 -19506.30494427522 -19033.42108303371 -18560.00618092237 -18086.96203148854 -17615.15518095259 -17145.47384500617 -16678.73961021802 -16215.7342292681 -15757.18604196181 -15303.77228065552 -14856.1593596381 -14414.93814176219 -13980.64731140789 -13553.76145080053 -13134.70979410648 -12723.88986942459 -12321.63187852679 -11928.21644926753 -11543.86546421815 -11168.76653489212 -10803.07455739491 -10446.89234613238 -10100.28444901872 -9763.272357226815 -9435.850439321192 -9117.994816030287 -8809.64426739714 -8510.712920466836 -8221.091178521669 -7940.641633379363 -7669.23163006837 -7406.701460346105 -7152.878564909328 -6907.579518451925 -6670.607459056459 -6441.761763275108 -6220.842734980954 -6007.640547676526 -5801.942332359582
 0.07000000000000001 -16504.03283076691 -16492.21490792247 -16476.91295726011 -16458.07870240213 -16435.65386483493 -16409.56997261549 -16379.74835355984 -16346.10048718414 -16308.52877439494 -16266.92739041382 -16221.18340125783 -16171.17790917136 -16116.78724170962 -16057.88429590457 -15994.32319390339 -15925.95882336151 -15852.69144371142 -15774.39464793169 -15690.94599903521 -15602.22863461332 -15508.13300665439 -15408.5584465486 -15303.41493324806 -15192.62465013284 -15076.10489710059 -14953.78393041556 -14825.67112308537 -14691.75327664291 -14552.03670515162 -14406.54836237114 -14255.33672975355 -14098.45497930807 -13935.97427017796 -13768.05157610453 -13594.82714837395 -13416.46439610032 -13233.14947992017 -13045.06624746877 -12852.44231447309 -12655.55421071416 -12454.67053916131 -12250.07715313743 -12042.06496541996 -11830.92720910248 -11617.02390224178 -11400.69146091165 -11182.27371472184 -10962.10937909909 -10740.53555155999 -10517.93058204209 -10294.64545204033 -10071.02751527529 -9847.40650217527 -9624.112260073787 -9401.486718806553 -9179.843793141026 -8959.485070991144 -8740.68709036057 -8523.723672813221 -8308.864234373876 -8096.350212785481 -7886.406235551412 -7679.231947614278 -7475.015549796872 -7273.940133071825 -7076.161050537249 -6881.816582948417 -6691.026560573253 -6503.885978777031 -6320.49687876906 -6140.933591126792 -5965.25595211427 -5793.510025795313 -5625.724289870018 -5461.918671101976 -5302.108578619664 -5146.292778839854 -4994.460192646958
 0.09 -10236.20646735446 -10231.73292126048 -10225.90914058188 -10218.71600669545 -10210.13040529618 -10200.12456732076 -10188.66555889063 -10175.71510541545 -10161.22980414925 -10145.16135881693 -10127.45702682317 -10108.06002991724 -10086.90993931137 -10063.94316593517 -10039.0741107508 -10012.21653815195 -9983.333845722351 -9952.354577435664 -9919.206477739343 -9883.816993080809 -9846.113909108341 -9806.025805714931 -9763.482752196729 -9718.416812274903 -9670.741485590142 -9620.368512931491 -9567.286291518236 -9511.441550227426 -9452.78622416442 -9391.278106324597 -9326.881406206401 -9259.547727424409 -9189.230843451818 -9115.962456608047 -9039.73826921225 -8960.563018857667 -8878.450822532939 -8793.39858552927 -8705.437913627864 -8614.642149257323 -8521.065340238312 -8424.771633281576 -8325.82376915926 -8224.281966509021 -8120.276054932309 -8013.908990086552 -7905.292586817631 -7794.535905604715 -7681.750874164745 -7567.100337859914 -7450.725633741557 -7332.773748023713 -7213.383682789011 -7092.706668072146 -6970.920013130824 -6848.184986894864 -6724.664295280102 -6600.509010069723 -6475.882643910782 -6350.95947796225 -6225.899425980208 -6100.859736056908 -5975.986011266027 -5851.426094430855 -5727.336221050186 -5603.856410112488 -5481.121035525798 -5359.256595710295 -5238.374159961512 -5118.602115311564 -5000.048668906776 -4882.814902493403 -4766.994668566306 -4652.669739992535 -4539.918470675229 -4428.819237771528 -4319.436963218966 -4211.829535253047
 0.11 -6932.604324108474 -6930.636786194724 -6928.044245485093 -6924.819563257306 -6920.954338312883 -6916.437969835602 -6911.256908836679 -6905.394297505897 -6898.830040922448 -6891.540894607333 -6883.500767919813 -6874.680972312821 -6865.050414965184 -6854.57589010142 -6843.198363191274 -6830.859120290806 -6817.561746043147 -6803.266911300081 -6787.934190253986 -6771.522234783518 -6753.989079915146 -6735.292233586336 -6715.389020064958 -6694.236704634134 -6671.767349692866 -6647.907449251744 -6622.671413521715 -6596.019261004026 -6567.912314493883 -6538.313513111903 -6507.187644479619 -6474.478732861595 -6440.126938811799 -6404.156690589496 -6366.543394455245 -6327.265794324947 -6286.306211154119 -6243.620030950104 -6199.195067171067 -6153.059650671054 -6105.212911393335 -6055.658591202164 -6004.392341677481 -5951.400786678478 -5896.743086009949 -5840.442791698058 -5782.528562496788 -5723.021818398751 -5661.943572909025 -5599.36842525179 -5535.344789909788 -5469.925734237752 -5403.154691134569 -5335.088346596256 -5265.812535393615 -5195.39665001635 -5123.913482190917 -5051.425612804968 -4978.012178750273 -4903.767586723066 -4828.774645091471 -4753.117729151295 -4676.873459842831 -4600.126005792175 -4522.973983872989 -4445.504091861047 -4367.802660578975 -4289.95334650712 -4212.02905887487 -4134.127054151588 -4056.328658934917 -3978.713158593822 -3901.357536072019 -3824.331116901227 -3747.704587720203 -3671.553426950691 -3595.94327945106 -3520.936527757349
 0.13 -4989.144563776205 -4988.231964957335 -4986.990709301591 -4985.419406615885 -4983.517065239108 -4981.281748752721 -4978.709533348484 -4975.793983393644 -4972.526164251431 -4968.894691830153 -4964.886026047583 -4960.484707208217 -4955.673509399052 -4950.433706514615 -4944.711545423405 -4938.45490748585 -4931.700416227388 -4924.425137059701 -4916.605285227481 -4908.216290237722 -4899.233001002638 -4889.629636596062 -4879.380018886239 -4868.457551065174 -4856.801958046311 -4844.344851448056 -4831.132319021027 -4817.137738411933 -4802.334706187212 -4786.69720046545 -4770.199655529951 -4752.788409112269 -4734.402662255259 -4715.084618081192 -4694.81237170798 -4673.565275076132 -4651.324054671932 -4628.033758360344 -4603.675403475766 -4578.275637661794 -4551.82232250423 -4524.305354366311 -4495.701655113146 -4465.974050405037 -4435.167302547892 -4403.280816314435 -4370.316626793039 -4336.265259182218 -4301.113716528166 -4264.907876199954 -4227.660679611378 -4189.387876428931 -4150.092037950404 -4109.788738096397 -4068.524825525256 -4026.326993958089 -3983.224554281852 -3939.234499481813 -3894.391721737065 -3848.747867490816 -3802.341580077808 -3755.213510551335 -3707.396289399028 -3658.931709367269 -3609.878611626421 -3560.283977501208 -3510.195923160982 -3459.661379012342 -3408.717430961081 -3357.429911711759 -3305.849440351753 -3254.026749023352 -3202.012494623836 -3149.851514790962 -3097.592671832286 -3045.292609243186 -2992.999877333217 -2940.762062045761
 0.15 -3750.073095539618 -3749.731238337276 -3749.196206991571 -3748.470530171824 -3747.559176788747 -3746.467154321187 -3745.197766283618 -3743.751751000516 -3742.127221062538 -3740.319725147508 -3738.32262259666 -3736.127410143058 -3733.723921194765 -3731.100666079788 -3728.179712163123 -3724.887644348225 -3721.324355975667 -3717.475367630699 -3713.325567968543 -3708.859236461567 -3704.060233665782 -3698.91187319527 -3693.397133982119 -3687.498566386063 -3681.145454202229 -3674.254181397207 -3666.922337082841 -3659.132023214008 -3650.865257370906 -3642.104073758304 -3632.830518123912 -3622.985963765537 -3612.500763662411 -3601.450450930106 -3589.818400861245 -3577.58847517609 -3564.745062568464 -3551.223909893949 -3537.006884809242 -3522.134665934789 -3506.594856277733 -3490.375959319659 -3473.448360544185 -3455.762851653813 -3437.371718404396 -3418.268109369636 -3398.446524337957 -3377.885586740351 -3356.557752311049 -3334.505290893288 -3311.72850752069 -3288.229290230679 -3263.992204700327 -3239.015577736689 -3213.333219103127 -3186.953541419645 -3159.88663613865 -3132.127049266842 -3103.688939278571 -3074.604869844762 -3044.891405983572 -3014.566658822919 -2983.638982649865 -2952.12670560609 -2920.067265071148 -2887.484377854552 -2854.402999192642 -2820.84685141557 -2786.828816112392 -2752.394465977292 -2717.572749866477 -2682.393348932617 -2646.886577231447 -2611.077097612792 -2574.994956015972 -2538.679841187078 -2502.163516123425 -2465.477807428976
 0.17 -2904.825321443607 -2904.863149627731 -2904.78495836308 -2904.593734215029 -2904.297576191553 -2903.906306929059 -2903.428669725645 -2902.870816155211 -2902.235976500426 -2901.524464446919 -2900.734068885145 -2899.86049447011 -2898.897609492514 -2897.83784401784 -2896.669191052379 -2895.378788697155 -2893.962370452075 -2892.409015933385 -2890.707221067524 -2888.844932723775 -2886.80979784656 -2884.588949045802 -2882.169246300425 -2879.537144925719 -2876.476322749884 -2872.721779238612 -2868.701811698901 -2864.403556984572 -2859.813979215978 -2854.919948815224 -2849.708183945942 -2844.085612233145 -2837.937260224069 -2831.431196935266 -2824.554898714555 -2817.29604032889 -2809.642479270946 -2801.503736258323 -2792.862104479936 -2783.792818624644 -2774.285436207559 -2764.329910590179 -2753.889335071636 -2742.897786810277 -2731.43328671782 -2719.488220852709 -2707.05569992533 -2694.106589115896 -2680.602394596092 -2666.596464538633 -2652.085049694714 -2637.065290718312 -2621.511223218672 -2605.413219328158 -2588.805560082202 -2571.689179321396 -2554.066038742803 -2535.918067848451 -2517.25023516339 -2498.089112523708 -2478.4407860661 -2458.312388384811 -2437.698683758557 -2416.605630789074 -2395.061331233661 -2373.076980756088 -2350.664756962847 -2327.835011534507 -2304.585133004196 -2280.950389376396 -2256.946491018813 -2232.589907897342 -2207.897829058746 -2182.881031096931 -2157.556593166375 -2131.952849929805 -2106.08931984645 -2079.985929021826
 0.19 -2321.814180578345 -2321.556594951363 -2321.244156409555 -2320.879872012757 -2320.463160637865 -2319.99167463484 -2319.462095520306 -2318.87038952668 -2318.21242492736 -2317.483794960864 -2316.679968579191 -2315.796476447789 -2314.828453026581 -2313.771164763286 -2312.677891431948 -2311.59698015097 -2310.42085001609 -2309.143283684645 -2307.757829048028 -2306.257729429445 -2304.636169044022 -2302.885825457718 -2300.99941358061 -2298.969239228701 -2296.982007986519 -2295.270729800422 -2293.401919029571 -2291.365462378082 -2289.151063027824 -2286.748296386675 -2284.146457261802 -2281.330998861692 -2278.286155324193 -2275.009676360738 -2271.49050679932 -2267.717686900515 -2263.680257312171 -2259.064880919097 -2253.837362834467 -2248.320177669624 -2242.504571008636 -2236.381955103467 -2229.890246694984 -2222.909598854442 -2215.602175929546 -2207.961009669034 -2199.979558089815 -2191.614864041454 -2182.808160614149 -2173.647192628571 -2164.127251139203 -2154.244144877099 -2143.959717453715 -2133.258487044496 -2122.187246469561 -2110.744051189149 -2098.92758803357 -2086.708988191344 -2074.089480785065 -2061.098488372306 -2047.737270518644 -2034.007765501492 -2019.895504117018 -2005.399667577675 -1990.547076104899 -1975.342423440009 -1959.791109416197 -1943.895823655507 -1927.642869076623 -1911.064752321865 -1894.169558634829 -1876.965989243209 -1859.463355224345 -1841.663081853575 -1823.573967557254 -1805.218156413128 -1786.60716016022 -1767.752943298393
 0.21 -1904.074653628013 -1903.844198572205 -1903.568297749508 -1903.251194109085 -1902.892674479202 -1902.490285384301 -1902.040624249435 -1901.539872302258 -1900.984291884231 -1900.370238284093 -1899.694368108019 -1898.953340802204 -1898.144090544797 -1897.263459725269 -1896.334829730364 -1895.379551756674 -1894.347572370758 -1893.235210338373 -1892.03860914496 -1890.753785429916 -1889.376485657396 -1887.902393646425 -1886.327126882932 -1884.646056535923 -1882.899365899394 -1881.137926680711 -1879.258559355045 -1877.255856304034 -1875.124326955159 -1872.858466536269 -1870.452646557414 -1867.973410729465 -1865.506966926032 -1862.883787291907 -1860.097465197564 -1857.141634335343 -1854.009978948598 -1850.987956680513 -1848.091853624372 -1844.994029751898 -1841.686796990842 -1838.162468817369 -1834.411194122926 -1830.420742909355 -1826.191338659904 -1821.715986027714 -1816.988032977294 -1811.858851208465 -1806.11728938644 -1800.117794696088 -1793.855600933113 -1787.326274239942 -1780.457627889652 -1773.221518317321 -1765.712037694892 -1757.926241042991 -1749.861588271333 -1741.470539138296 -1732.753418020171 -1723.755361581419 -1714.475470639132 -1704.913284217744 -1695.044132294018 -1684.862495337308 -1674.402200956152 -1663.664629269409 -1652.651652428196 -1641.361063324011 -1629.768184628363 -1617.910062820011 -1605.790505467412 -1593.413776046059 -1580.784606883024 -1567.897341533916 -1554.755492810676 -1541.379418591856 -1527.775643860215 -1513.951087425378
 0.23 -1592.497832084797 -1592.307089431043 -1592.079774252163 -1591.818473918122 -1591.521582350451 -1591.185822257373 -1590.80737087845 -1590.382824444789 -1589.90921776176 -1589.383960521986 -1588.804849057236 -1588.169790938617 -1587.477002935254 -1586.72466774234 -1585.927738090128 -1585.099721946052 -1584.209204122733 -1583.253997005118 -1582.231661010435 -1581.139494894989 -1579.974895122084 -1578.734944905528 -1577.416799843243 -1576.01734655544 -1574.558713941674 -1573.069303170783 -1571.490328417276 -1569.818499657183 -1568.050286135621 -1566.182257917442 -1564.21091503129 -1562.166050616116 -1560.08648207782 -1557.893523862064 -1555.583488047505 -1553.152745861728 -1550.597739019969 -1547.982617484356 -1545.309041438845 -1542.498803172296 -1539.547904359224 -1536.452460024683 -1533.257631576548 -1530.061537685084 -1526.705251586239 -1523.184447581539 -1519.495001903846 -1515.770287814573 -1512.204581794294 -1508.445259185021 -1504.487637338879 -1500.327284024403 -1495.957212838359 -1491.372397467835 -1486.572874044452 -1481.55503422984 -1476.315590469269 -1470.675275448269 -1464.639535685579 -1458.386815194576 -1451.915232844741 -1445.223202354546 -1438.260569147606 -1431.014539204881 -1423.549729647355 -1415.865839985733 -1407.962914176584 -1399.83396802769 -1391.435206099436 -1382.82228425367 -1373.996635606625 -1364.960017248221 -1355.714536096256 -1346.24693046065 -1336.556905299934 -1326.668269159549 -1316.584510389145 -1306.30943024387
 0.25 -1353.422321776648 -1353.244527127199 -1353.030287131482 -1352.785581983365 -1352.51098039414 -1352.203911818792 -1351.861078049121 -1351.479477477479 -1351.056337935378 -1350.58935481182 -1350.076701756669 -1349.516927374934 -1348.908501718293 -1348.250336980659 -1347.553044805037 -1346.826326209333 -1346.048000839148 -1345.216457255965 -1344.330029969413 -1343.386983022594 -1342.385287939675 -1341.323126545093 -1340.198302263895 -1339.008653312736 -1337.769141291089 -1336.498947782143 -1335.158211472699 -1333.744591101171 -1332.255876042461 -1330.689579238102 -1329.043585979545 -1327.336772051892 -1325.593607944674 -1323.764428135456 -1321.847106851186 -1319.839446311119 -1317.739257254077 -1315.5830086515 -1313.371499006408 -1311.060332636919 -1308.647327641345 -1306.130210240216 -1303.529354588773 -1300.889463151539 -1298.136675628633 -1295.268439321357 -1292.28228682248 -1289.207709414418 -1286.088432456262 -1282.840521338307 -1279.461192280468 -1275.947747948655 -1272.360101060932 -1268.718017953076 -1264.929054370992 -1260.990499855411 -1256.899825182377 -1252.825422121238 -1248.756980070236 -1244.516689228437 -1240.102141661463 -1235.511150417638 -1230.73990605042 -1225.786220702652 -1220.650958608067 -1215.33279826576 -1209.83067174395 -1204.115102370277 -1198.011790067255 -1191.733637593151 -1185.280737950637 -1178.653411828 -1171.852249340452 -1164.84683484223 -1157.632118083632 -1150.25059839088 -1142.703926050756 -1134.993992886251
 0.27 -1164.982194721486 -1164.815216238248 -1164.61669612503 -1164.393278779099 -1164.145779576863 -1163.872190180361 -1163.569572286125 -1163.23503391878 -1162.865846472158 -1162.459973100975 -1162.015662866544 -1161.531372940243 -1161.006043568846 -1160.438387306092 -1159.83668601517 -1159.208252247092 -1158.536023200169 -1157.818933666062 -1157.055631668102 -1156.244848197767 -1155.385197955381 -1154.475086101258 -1153.513045523613 -1152.497432429653 -1151.43940706631 -1150.353106277094 -1149.209121701485 -1148.005618123235 -1146.741147373803 -1145.414001996984 -1144.02273068055 -1142.580875060437 -1141.106168902679 -1139.563298367851 -1137.950954362341 -1136.267696780215 -1134.51250473882 -1132.710241610624 -1130.861799752998 -1128.937224036872 -1126.935301074257 -1124.854738543695 -1122.708679711653 -1120.52564364677 -1118.258929922711 -1115.907013904137 -1113.468359209037 -1110.959745539301 -1108.405740070066 -1105.7585976869 -1103.01642955849 -1100.177525030967 -1097.269073928584 -1094.299596443916 -1091.225658999321 -1088.045280259944 -1084.756709277124 -1081.398008939736 -1077.965580209677 -1074.416436216538 -1070.748775285356 -1066.960847170385 -1063.096244766919 -1059.16433737252 -1055.103232168393 -1050.9114633913 -1046.587765366168 -1042.158859069547 -1037.792778594272 -1033.281285986079 -1028.623642123574 -1023.819268813811 -1018.867811876815 -1013.76802889372 -1008.519776194725 -1003.124719064874 -997.5833405476016 -991.8963380282405
 0.29 -1013.459017127942 -1013.294758535863 -1013.112094224678 -1012.91362159116 -1012.698201583808 -1012.463110537805 -1012.205031037692 -1011.920849009323 -1011.608119242912 -1011.264533549223 -1010.888517251145 -1010.478579913162 -1010.03346601141 -1009.552232347224 -1009.041116307302 -1008.506041573767 -1007.933258487637 -1007.321811969337 -1006.670783800087 -1005.978962468118 -1005.245279183815 -1004.468637568007 -1003.647704817694 -1002.781297253617 -1001.878183454113 -1000.949436479728 -999.9720050930949 -998.9447381785453 -997.8662945658898 -996.7356899627333 -995.5517743995762 -994.3249989918228 -993.0691747226351 -991.7573147503678 -990.3887025440592 -988.9625084501721 -987.4779548934351 -985.9539058142639 -984.3913942448195 -982.7682840252949 -981.0839373615044 -979.3377385242993 -977.5393377907217 -975.7095410261621 -973.8150616060919 -971.8550715751984 -969.8287660409775 -967.7476104980119 -965.6288739783105 -963.4397710221914 -961.1792998632752 -958.846286520206 -956.4580256867544 -954.0199861109763 -951.5042756531168 -948.9097259109523 -946.2348803002882 -943.5012878773539 -940.7064491888909 -937.8256218348138 -934.8573771274428 -931.8003489304826 -928.6741481601474 -925.4825732301326 -922.1963056215099 -918.8140279580815 -915.3345717672966 -911.7633414064844 -908.1390797339534 -904.4120207043901 -900.5812858680297 -896.6460802532307 -892.6057050123874 -888.4887205115605 -884.300432844805 -880.0021879549081 -875.5938190431478 -871.0752446517115
 0.31 -890.0903562665881 -889.9176883553346 -889.7358611770959 -889.5448745789707 -889.342626216878 -889.1259023762681 -888.8915805814668 -888.6366962847253 -888.3587170561948 -888.0556187762088 -887.7255864814142 -887.3671261864303 -886.9792264028765 -886.5606003977488 -886.1164674732579 -885.6514019703862 -885.1540951485459 -884.6237018038355 -884.0593547285221 -883.4601943144672 -882.8252199033261 -882.1534824864322 -881.4439657573546 -880.6957321201957 -879.9158957567308 -879.1134360555532 -878.2697659063975 -877.3839410628341 -876.4549158765171 -875.4819024061414 -874.4641512042268 -873.4100395847711 -872.3307250747371 -871.2046553522246 -870.0313377740404 -868.8103272952299 -867.5411526829309 -866.2387857267223 -864.904092947368 -863.5199512056153 -862.0860228123862 -860.6020348413805 -859.0756202447435 -857.5229714720673 -855.9187559925615 -854.2625259197908 -852.5538197378858 -850.8015132276277 -849.0185773902698 -847.1808432663971 -845.2876487465346 -843.3383631696038 -841.3454506047107 -839.3129486110803 -837.2210343703179 -835.0686843844895 -832.8550764328471 -830.5948607793521 -828.2863474224629 -825.9124888780041 -823.472169685269 -820.9643794258794 -818.4015261443216 -815.7857461584874 -813.098160348023 -810.3376339077743 -807.5031667531774 -804.5975376640439 -801.6425431528555 -798.6093562434169 -795.4971357455208 -792.3050651111625 -789.0323720577992 -785.6919402442165 -782.285849984689 -778.7957028873714 -775.2210404031797 -771.5614797718578
 0.33 -788.0589329753515 -787.9014983784469 -787.7389413925725 -787.5684325905539 -787.3872263016976 -787.1924381242744 -786.9815379908425 -786.7521954671555 -786.5025007255001 -786.2307898534217 -785.9356564089064 -785.6159605731864 -785.2707596324473 -784.8992585898141 -784.5055361390876 -784.0936636218059 -783.6541407692904 -783.1861935514266 -782.6890931040192 -782.1621799466252 -781.6044960128609 -781.015504735231 -780.3941699965978 -779.7397628604576 -779.0582257022417 -778.3571575638952 -777.6210303240144 -776.8490587858445 -776.040540095447 -775.1947718123423 -774.3112125349202 -773.3967663828769 -772.4606980389043 -771.4854360517922 -770.4704753030362 -769.4155638389574 -768.3204353702304 -767.1973535406003 -766.0470560664219 -764.8558397484999 -763.6233716575274 -762.3496370942221 -761.0409217250407 -759.7103099941127 -758.3375412117722 -756.9225342197907 -755.4649598331061 -753.9720823575262 -752.4541507825398 -750.8922338480119 -749.286126183155 -747.6353062157746 -745.9496381493742 -744.2323211052772 -742.4680290264787 -740.6563396394945 -738.7965093700072 -736.8997080076468 -734.9646950147645 -732.9786772735958 -730.9408880657242 -728.8506055773041 -726.7166855230325 -724.5407689814203 -722.3089954334841 -720.020570296562 -717.6747176445836 -715.2731088057507 -712.8306564282738 -710.3273831045062 -707.7625429435739 -705.1353614823921 -702.4451545247958 -699.6999421984081 -696.9008103188127 -694.0357259506043 -691.1041870549476 -688.1056884134101
 0.35 -702.3879934375642 -702.264847561158 -702.1376274357362 -702.0018345922617 -701.8542871321763 -701.6925407113818 -701.5145005932659 -701.3185540212959 -701.1032132817791 -700.8673334474677 -700.6099696327659 -700.3303148513651 -700.0278238672128 -699.7017761597949 -699.3559989347738 -698.9938692611023 -698.6074032457977 -698.1960264976192 -697.7592446109616 -697.296385271332 -696.8067812038304 -696.2899375961113 -695.7451049373435 -695.1716988747362 -694.5747885092303 -693.9607833019901 -693.316649633358 -692.6417386359504 -691.935471363593 -691.1972911677955 -690.4267648934656 -689.6299068255541 -688.8144044383009 -687.9655142987268 -687.0829458959771 -686.1665269480744 -685.2160370575766 -684.2417699175714 -683.2444932693463 -682.2126175129879 -681.1461756720465 -680.045158613289 -678.9147366224202 -677.7659561365105 -676.5820330336978 -675.3630063805629 -674.1088579373727 -672.8254499211962 -671.5213004266601 -670.1811542038918 -668.8047977929399 -667.3920080137021 -665.9507967101231 -664.4838474471298 -662.9790278584824 -661.4359211434073 -659.8541240095658 -658.2425440595865 -656.6002670180629 -654.9171932955794 -653.1928964859957 -651.4268073928822 -649.6258268806589 -647.7911156456613 -645.912076402029 -643.9882072769896 -642.0187373098096 -640.0049745483826 -637.9580680371477 -635.8628853897725 -633.7189141397963 -631.5254457622088 -629.2818653587633 -626.9939272996502 -624.6622529140449 -622.2780274219433 -619.8407588996471 -617.3499175712432
 0.37 -629.6967868035043 -629.6098546879759 -629.5184560514278 -629.4187552905552 -629.3077377758699 -629.1830450132636 -629.042546002063 -628.8848780999566 -628.7087387352229 -628.513004616748 -628.2971119723816 -628.0604316462241 -627.8024433155019 -627.5228370177365 -627.2248522489612 -626.9116546137981 -626.5763793582499 -626.2185758861107 -625.837898669948 -625.4338927576487 -625.0060455755655 -624.5539259493376 -624.0770699534983 -623.5749545410138 -623.0520565739281 -622.5140253963173 -621.9495737007783 -621.3583167696954 -620.7396695225461 -620.0934720105124 -619.4191979496738 -618.7221156640538 -618.0088683297853 -617.2668794916526 -616.49594793324 -615.6959355718982 -614.8667663897016 -614.0171737215329 -613.1479240413744 -612.2492159478378 -611.3211668098899 -610.3636212836594 -609.3811652711267 -608.3831206214005 -607.3554948751856 -606.2981739529301 -605.2113028870154 -604.0998565982204 -602.9710731165462 -601.8122914463336 -600.6232226754414 -599.4039081280783 -598.1610465607007 -596.89692190019 -595.6014949233308 -594.2746105763903 -592.9159674333888 -591.5328694914292 -590.1247055012124 -588.6832919306404 -587.2082803591644 -585.6993074002919 -584.1618748494225 -582.5971900539384 -580.9965904022312 -579.3596920280994 -577.6859670267246 -575.976438278189 -574.2399357742835 -572.4644580441325 -570.6496113739636 -568.794840516153 -566.8996769825083 -564.968356916582 -563.0015010396783 -560.9921441650855 -558.9398617749757 -556.8441690543348
 0.39 -567.8938325686105 -567.8189266466619 -567.7408690224757 -567.6558370231269 -567.5606641214348 -567.4529583970109 -567.3307453420466 -567.1924105311216 -567.0368597553465 -566.8632576542 -566.6710262644575 -566.4598025226537 -566.2292641065546 -565.9791060051599 -565.7124527897918 -565.4320076218625 -565.1319258399551 -564.8119183068801 -564.4716044274101 -564.1107986874273 -563.7290820852472 -563.3260902059169 -562.9015073193077 -562.4549347228566 -561.9902728198272 -561.512429493989 -561.0118738416296 -560.4879404418318 -559.9405296259629 -559.3692635073309 -558.7737762719747 -558.1587063115524 -557.5298529792954 -556.8762698599925 -556.1979194349552 -555.4945699829045 -554.7662455777001 -554.0205728338112 -553.2580312003919 -552.4703523547998 -551.6575175663463 -550.8196007410221 -549.9604009378932 -549.0880078377945 -548.1903705848862 -547.2676455215627 -546.3196888571229 -545.3509274705232 -544.3675778474353 -543.358801051736 -542.3244938314355 -541.2646377589434 -540.1850702054401 -539.0875804489925 -537.9639781159174 -536.8140070547425 -535.6374784419768 -534.4406761187313 -533.2229898570824 -531.9777040548917 -530.7045896576323 -529.4032372055942 -528.0785295046644 -526.7312866186968 -525.354429981306 -523.9476956247426 -522.5106653233187 -521.0442012486833 -519.5555571340656 -518.0350661444355 -516.4820813493651 -514.8964897952144 -513.2777013731156 -511.6293490790844 -509.9516952624604 -508.2392074587552 -506.4915286028841 -504.7081849186594
 0.41 -514.7348300397696 -514.6642923364226 -514.5911727122098 -514.5119440940458 -514.4238042966696 -514.3244447577374 -514.2119863514333 -514.0850325828039 -513.9426394770516 -513.7840860255542 -513.6089795344083 -513.4169518733207 -513.2077987517088 -512.9812579738926 -512.7401960952968 -512.4869822466019 -512.2164441278206 -511.9283206977932 -511.6224333106271 -511.2984636536313 -510.9562152663174 -510.595220085065 -510.2153349580703 -509.8161475812166 -509.4011884555265 -508.9748684268718 -508.5286456586335 -508.0621923080188 -507.5752236567541 -507.0675204268826 -506.5388700124025 -505.9932448074892 -505.4358662820437 -504.8571847753128 -504.25701119832 -503.6353461658436 -502.9920558086625 -502.3339268267837 -501.6614594243415 -500.9673575268432 -500.2516065014042 -499.5143065305923 -498.7588131004613 -497.992142683318 -497.2037786757222 -496.3938677221709 -495.5625039048639 -494.7132775998898 -493.8517343201046 -492.9683905749124 -492.0633521570747 -491.136556256599 -490.1929566016753 -489.2342770265301 -488.2533232659809 -487.2500316763656 -486.2242827824214 -485.1813762495747 -484.1209720809873 -483.0372676385892 -481.9300895872027 -480.7992226607361 -479.6487204492992 -478.4793502059576 -477.2853093717128 -476.0661284171566 -474.8216447991177 -473.5526557304768 -472.2652132611981 -470.9511603684862 -469.6101538538499 -468.2418995447249 -466.8461201981851 -465.4256376041487 -463.980830685379 -462.5071317914673 -461.0041283838891 -459.4714983091355
 0.43 -468.607172876457 -468.5419036772271 -468.4741378152549 -468.4006592818725 -468.3189088829014 -468.226823847509 -468.122865668713 -468.0058743216877 -467.8749196090498 -467.7296262473255 -467.5694925378217 -467.3943364491497 -467.2039439506699 -466.9981010445494 -466.7793824489475 -466.5499072480609 -466.3050603823897 -466.0446213205973 -465.7684684099619 -465.4763074056382 -465.1679523537624 -464.8431492918541 -464.5016067449868 -464.1430666172128 -463.7707646427459 -463.3885483464167 -462.9888711339325 -462.5715739424816 -462.1362363722341 -461.6828217693013 -461.2111758607205 -460.7248540720401 -460.2284311680823 -459.7134949074623 -459.1799229114447 -458.6276921377111 -458.0568145596139 -457.4731745314761 -456.8773250604962 -456.2626955157945 -455.6294744051293 -454.9775757597889 -454.3100220181418 -453.6329736083078 -452.9373315403765 -452.2230318385741 -451.4901765037387 -450.7421230064284 -449.9835036109385 -449.206146540463 -448.4101111335774 -447.5953233521715 -446.7662410108952 -445.9242051681225 -445.0631196383706 -444.182850426036 -443.2833656802428 -442.3692123705115 -441.4401603828821 -440.4911823360328 -439.5222355168567 -438.5330693348556 -437.5272069946264 -436.5054774856128 -435.4626640881997 -434.3984920951244 -433.3130114470795 -432.206657381281 -431.0847511916663 -429.9404199992914 -428.7732819313911 -427.5832396074618 -426.3698424306344 -425.1357290825015 -423.8811545194741 -422.6022023686475 -421.2985844210781 -419.9700551202849
 0.45 -428.2262420548019 -428.1704820582129 -428.1125805716659 -428.0495225203833 -427.9788957677527 -427.8989173651224 -427.8080498836161 -427.7052860880819 -427.5898730333131 -427.4612279406941 -427.3189775234422 -427.1629945196344 -426.9929816182248 -426.8089431812767 -426.6129541456479 -426.4071343423867 -426.1872762370117 -425.9532609316635 -425.7049460843326 -425.4420747409839 -425.1646151504119 -424.872336317273 -424.5649472939604 -424.2424789117931 -423.9075344189088 -423.5640095712575 -423.2049168821061 -422.8301564094741 -422.4395876219264 -422.0330760131611 -421.6105513758329 -421.1753232750622 -420.7313238720801 -420.2712027384644 -419.7948690014234 -419.3022812005838 -418.7934575667332 -418.2737162929707 -417.7434633087079 -417.1970159969572 -416.634311715333 -416.055440561183 -415.4631770512476 -414.8627705462323 -414.2462735606584 -413.6136996083346 -412.9649280637687 -412.3030195798107 -411.6322063817909 -410.9450908683825 -410.2417838693797 -409.5222663405534 -408.7903595856919 -408.0473972059024 -407.2878800461921 -406.5117989393043 -405.7190698167267 -404.9137716367368 -404.0956450292874 -403.2602879574766 -402.4076292952793 -401.5376393211537 -400.6533435270639 -399.7553518423926 -398.839200372141 -397.9048218487399 -396.9520125967204 -395.981411109415 -394.9975656367779 -393.9944131833416 -392.971868715241 -391.929580475161 -390.8674661039839 -389.787660267837 -388.6904742891626 -387.5724566803599 -386.4334429784796 -385.2732170793745
 0.47 -392.6925665073498 -392.6473592221674 -392.6002111249801 -392.5483851320067 -392.4900763764336 -392.4232451959676 -392.3466147319438 -392.2590631500807 -392.1598118629875 -392.0483145645407 -391.9242843542646 -391.78730226386 -391.6373285800403 -391.4742349678486 -391.2999920806413 -391.1164300099347 -390.9198415913298 -390.7101402457153 -390.4871506841261 -390.2508163100866 -390.0010697273952 -389.7377931699237 -389.4607477551302 -389.1700365034393 -388.8681268948102 -388.5584317348038 -388.2348276554674 -387.8972597223678 -387.545636794103 -387.1798501486393 -386.7999716168181 -386.4089417533856 -386.0104899959034 -385.5977864418977 -385.1709117246107 -384.7298484277148 -384.2746669293533 -383.8101019258667 -383.3365380355638 -382.8487847428884 -382.3470346733305 -381.831171199421 -381.3036837981392 -380.7694093000543 -380.2210622805072 -379.6586534731225 -379.08229511593 -378.4944334703509 -377.8990179632843 -377.2894578425104 -376.6657033755974 -376.027798832477 -375.3791773218165 -374.7210289712957 -374.0484195718506 -373.3613506459196 -372.6597287596831 -371.9472750892522 -371.2235811207146 -370.4849798939056 -369.7312897597209 -368.9624190507437 -368.1811636649009 -367.3880634618198 -366.5792536714926 -365.7544885148073 -364.9138362354426 -364.0577043425662 -363.1900807637178 -362.3058411071954 -361.4047793332052 -360.4866952329708 -359.5514146149393 -358.6009000971574 -357.6353808048344 -356.6519237720422 -355.650361646453 -354.6305054959489
 0.49 -361.324857092992 -361.2883137555929 -361.2492161943177 -361.2056147816941 -361.1557647059154 -361.0980348867261 -361.0313587825195 -360.9546118387211 -360.867102277535 -360.7683980391506 -360.6580921705099 -360.5359161327506 -360.4017757384487 -360.2554297287971 -360.0989054508628 -359.9336618320802 -359.7563959991442 -359.5670855454802 -359.3655280141729 -359.1518171816504 -358.925745039027 -358.6872821128137 -358.4363720697222 -358.1729609380876 -357.8995713580485 -357.6190863360291 -357.3262656897751 -357.0208732992016 -356.7029557503171 -356.3725627404965 -356.0296031893742 -355.6769063756411 -355.3178239500265 -354.9462825147526 -354.5622876197503 -354.1659775659255 -353.7572476757686 -353.3405451715952 -352.91613323171 -352.4794542147765 -352.0304679926797 -351.5692721121579 -351.0979377954753 -350.6209483904034 -350.1317248097656 -349.6302023407933 -349.1164294845283 -348.5928090954956 -348.0626396218534 -347.5200250262151 -346.965096807317 -346.397687492688 -345.8209496424581 -345.2359374744161 -344.6382677404071 -344.0278639641319 -343.4046783603827 -342.7719468957208 -342.1295509105721 -341.4739504426787 -340.8050727018177 -340.122879195654 -339.4298540165635 -338.7264679392175 -338.0092674286841 -337.2781515587556 -336.5329963401699 -335.7742767583505 -335.005714520241 -334.2224947097653 -333.4245022514006 -332.6117175812961 -331.783863625328 -330.9427742834314 -330.0886591195002 -329.2188899561 -328.3333054731914 -327.431766610012
 0.51 -333.4671807146171 -333.4355446293244 -333.4017532997314 -333.364068198288 -333.3208232521698 -333.2705909679114 -333.2121116169926 -333.1445359924366 -333.0671546964829 -332.9795155774083 -332.8811536765775 -332.7719176428137 -332.6515627421866 -332.5201180253243 -332.3790656133643 -332.2300548736654 -332.0699653614115 -331.8987010712458 -331.7162149881803 -331.5225018632361 -331.3175132150733 -331.1011419412799 -330.8734504069936 -330.6344026699399 -330.3862299127718 -330.1317335148084 -329.86605512337 -329.5891253439166 -329.3010586122008 -329.0018206436498 -328.6914322371954 -328.3724667937801 -328.0479920797592 -327.7126054954367 -327.3662741789601 -327.0090896958137 -326.6410650541418 -326.2661710161373 -325.8847148557326 -325.4925216728248 -325.0896732542657 -324.676014921849 -324.253690527516 -323.8266304760026 -323.3888144851416 -322.9402243840277 -322.4809956992468 -322.01312500936 -321.5396571378236 -321.0552972845165 -320.5600775860314 -320.0538900348743 -319.5395644177025 -319.0179455927125 -318.4852257262746 -317.9412222388895 -317.3859477505246 -316.822272425364 -316.250077135983 -315.6661988969372 -315.0705996977257 -314.4632712450651 -313.8462515743794 -313.2201976603858 -312.5818526866207 -311.9312199837217 -311.2681895762493 -310.5932170377933 -309.9094640540809 -309.2128511937618 -308.5032123865124 -307.7804703080645 -307.0445202717234 -306.2968476259065 -305.5377473571918 -304.7648277983292 -303.9780547406306 -303.1772500501131
 0.53 -308.6905235369131 -308.6642958230144 -308.6350952167558 -308.601484353583 -308.5621078161212 -308.5158721578545 -308.4617419375645 -308.3990948385706 -308.3272358008259 -308.2458969249245 -308.1546805780865 -308.0534721971915 -307.9421103189387 -307.8204420002192 -307.6901370577901 -307.55243757035 -307.4046612411177 -307.2466200404269 -307.0784231366504 -306.8998983439796 -306.7111583341838 -306.5121037494873 -306.3028097983009 -306.0831313657555 -305.855419328786 -305.6221031519224 -305.3787070129484 -305.1253376955917 -304.8619917184148 -304.5887528720813 -304.3057469901725 -304.0151513137354 -303.7200586097454 -303.4153067136689 -303.1009820263145 -302.7771505151617 -302.4440376703583 -302.1049767455775 -301.7604341939281 -301.406533429107 -301.0433204519857 -300.670837772819 -300.290827829263 -299.9069210703846 -299.5135875568422 -299.1109992174149 -298.6989833320459 -298.2794699715674 -297.8552731942611 -297.421448099404 -296.9781113279382 -296.5251019403961 -296.0649532621983 -295.5985582564321 -295.1222358942055 -294.6359062926574 -294.1396491906886 -293.6360234124643 -293.1247390487215 -292.6031762758942 -292.0711785030548 -291.5286942466439 -290.9776330229457 -290.4185700082404 -289.8485982265411 -289.2675777548021 -288.6755565654566 -288.0729119161194 -287.4625796462601 -286.840734380627 -286.2072866391737 -285.5621693532102 -284.9052708874717 -284.2380488677694 -283.560676913856 -282.8710425771087 -282.1690821826028 -281.4547274751175
 0.55 -286.5657537608835 -286.5409601430845 -286.5129722389485 -286.4804253421465 -286.4419556677257 -286.3966519790557 -286.3438892523853 -286.2829948670408 -286.2136574223092 -286.1354720050525 -286.0481934241058 -285.9517517675148 -285.8461070496772 -285.7310786074549 -285.6081591673316 -285.4785933606911 -285.3398104111048 -285.1918157825118 -285.034456731388 -284.8678144764037 -284.6918101736695 -284.5065554038809 -284.3120341156745 -284.1082248823107 -283.8971145934056 -283.6811265098377 -283.4561714129574 -283.2222736272344 -282.9795819974773 -282.7280781767686 -282.4679236472551 -282.2012583739426 -281.9307970416414 -281.6519141352159 -281.3647679532891 -281.0693534855585 -280.7656939038777 -280.4572188672627 -280.1441838409782 -279.8230699798626 -279.4938833160481 -279.156637871233 -278.8129738336597 -278.4662491699523 -278.111313671964 -277.7482767787811 -277.3771052840277 -276.9995259286107 -276.6179306390387 -276.2280279914442 -275.8296737714302 -275.4229406198594 -275.0099118646888 -274.5914392989527 -274.164209104981 -273.728157894933 -273.2832313377139 -272.8318566123317 -272.3737530977366 -271.9064394991736 -271.4297858210651 -270.9438163064215 -270.4502753227676 -269.949488084549 -269.4389733319722 -268.918676206207 -268.3883693108646 -267.8486239896455 -267.3020198900264 -266.7450854628383 -266.1778017175643 -265.6000433831631 -265.0117669742011 -264.4142357620534 -263.8075887509084 -263.1900540582901 -262.5614725997822 -261.9217950776202
 0.57 -266.6540439520227 -266.6289774894278 -266.6011642657652 -266.5690886361529 -266.5317617650401 -266.4883237345881 -266.4380568065407 -266.3804241336153 -266.3149858854452 -266.2414827141142 -266.1596861083223 -266.0694074072317 -265.9704987030406 -265.8630188023439 -265.7481165463356 -265.62708489292 -265.4975030680978 -265.3593106535977 -265.2125214931313 -265.0571597368507 -264.8931666355905 -264.7206043486848 -264.5394809355475 -264.3499162908131 -264.1537198811346 -263.9531648467424 -263.744433136867 -263.527688803136 -263.3030384980554 -263.0705587356895 -262.8303603046573 -262.5844063535628 -262.3353443089827 -262.0788978661341 -261.8151484223473 -261.5442248234714 -261.2661736933409 -260.9840610664309 -260.6982215138339 -260.4054254926842 -260.1056193091644 -259.7989211852201 -259.4867238891142 -259.1721163799472 -258.850540276271 -258.5219008089192 -258.1861505881757 -257.8449471154011 -257.5005288992313 -257.148810636459 -256.7896951777057 -256.4231662279839 -256.051265752247 -255.6747307860145 -255.2903847811551 -254.8982833769031 -254.4982542661742 -254.0925071072379 -253.680929820795 -253.261064032498 -252.8329079609418 -252.3963082111398 -251.9530287734891 -251.5033154182148 -251.0447855452711 -250.5774969396622 -250.1012573121295 -249.6164518051402 -249.125492754092 -248.6252969236351 -248.1157515789941 -247.5967580521556 -247.068284702768 -246.5315011435837 -245.9865435702527 -245.4317493952578 -244.8670172857645 -244.2922996051355
 0.59 -248.6864602602542 -248.6610164573994 -248.6332706351584 -248.6017774499318 -248.5655188452389 -248.5237016066534 -248.4756255331387 -248.420743308806 -248.3586378041215 -248.2890038435951 -248.2116633679825 -248.126405517041 -248.0331293628778 -247.9318182280383 -247.8236382849798 -247.7096984399847 -247.587787972367 -247.4579134570311 -247.3200383778445 -247.174209298289 -247.0204276404603 -246.8587502451849 -246.6892378193318 -246.5119705513936 -246.3286981484196 -246.1415334323836 -245.9470037960718 -245.7452584045804 -245.5364196185137 -245.3205975589766 -245.0979275444567 -244.8702893296948 -244.6400926266433 -244.4034210976143 -244.1603884907211 -243.9111070577168 -243.6556422843378 -243.3968535932562 -243.1350406497523 -242.8672173002124 -242.5933684535618 -242.3135666157402 -242.0291426773285 -241.742938364434 -241.4506765329387 -241.152327656218 -240.8478356564308 -240.5386901694832 -240.226950853764 -239.9088253727475 -239.5842563415563 -239.2531806975715 -238.9174664751772 -238.5777579947153 -238.2311862557281 -237.8776936745566 -237.5171737963558 -237.1516404215858 -236.7809396770245 -236.402852341345 -236.0173028752898 -235.6242042664663 -235.2250954387768 -234.8202370564911 -234.4074721329519 -233.9867597039006 -233.5579698553926 -233.1214528562646 -232.6794159750995 -232.2289921316252 -231.7701082924684 -231.3026721011703 -230.8266516923578 -230.3431057799495 -229.8521764692593 -229.3523267528458 -228.8434878099411 -228.3256044092752
 0.61 -232.2994419997406 -232.276660328216 -232.2521846731177 -232.224577159987 -232.1928094959462 -232.1560670882841 -232.1136508003695 -232.065019799909 -232.0097377855747 -231.9474886566249 -231.8780413082565 -231.8012035084501 -231.7168504249512 -231.6249124930752 -231.5264670591249 -231.4225414810535 -231.3110621716876 -231.1920231581492 -231.0654086790264 -230.9312488323477 -230.7895782344134 -230.6404633475464 -230.4839802338202 -230.3202388208296 -230.1508763845709 -229.9779081074985 -229.7981326048295 -229.6117186421706 -229.4188166245397 -229.2195545668626 -229.0141064360218 -228.8042314245389 -228.5921940959738 -228.3743879621242 -228.1509463421117 -227.9219802434403 -227.6875778451168 -227.4504120129207 -227.2107565469143 -226.9658498112815 -226.7157074265889 -226.4603877045563 -226.2011277754297 -225.9405681480467 -225.674737452682 -225.4036130267647 -225.1271403035526 -224.8466676138506 -224.5641298408578 -224.2759935282247 -223.9821895814014 -223.6826714423534 -223.3791269177189 -223.0721591104784 -222.7590938152032 -222.4398701369451 -222.1143894238259 -221.7844835633776 -221.4500007126832 -221.1088861823568 -220.7610634944004 -220.406433093964 -220.046403235032 -219.6812270800472 -219.3088843434799 -218.929322489339 -218.5424575026117 -218.1485722146124 -217.7497004722095 -217.3431989208878 -216.928992731597 -216.5070147213223 -216.0772226873037 -215.6405766548186 -215.1972203284307 -214.745744926595 -214.2860678494972 -213.8181589199922
 0.63 -217.3953701373513 -217.3754666394797 -217.3539473527045 -217.3296667299879 -217.3016751437684 -217.2691978732876 -217.2315622443666 -217.1882196377682 -217.1387417089626 -217.082823246417 -217.0202115684341 -216.9507091693625 -216.8741848072088 -216.7905333136815 -216.7007714106986 -216.6058134723943 -216.5037381196627 -216.3945157842774 -216.2781537886289 -216.1546608101252 -216.0240869622993 -215.8865131216758 -215.742028255444 -215.5907478079912 -215.4342245423529 -215.2743629426338 -215.1082131474593 -214.9359527245198 -214.7577432762674 -214.5737533068313 -214.3841520002154 -214.1906075198486 -213.9952557795525 -213.7947614560008 -213.5892662427377 -213.378877295831 -213.1637129512312 -212.9462551039121 -212.726773198868 -212.5027106740412 -212.2740859552593 -212.0409524032547 -211.8044623828459 -211.5670815543546 -211.3251014773353 -211.0785057866929 -210.827241801262 -210.5725644549233 -210.3162473603266 -210.0550055252935 -209.7887808319688 -209.5174907087857 -209.2427267853121 -208.9650151800385 -208.6818774111669 -208.3932393404581 -208.0989965601878 -207.8008441432627 -207.4986171465392 -207.1904225473855 -206.8761632835223 -206.5557472261727 -206.2304612565444 -205.9005389956639 -205.564099547575 -205.2210921459066 -204.8714088038087 -204.5153447772492 -204.1547472816538 -203.7871851618655 -203.4125755553909 -203.0308549388928 -202.6419684978781 -202.2468378495221 -201.8455586885595 -201.4368538961652 -201.0206339817333 -200.5968873774577
 0.65 -203.8665196467994 -203.8491070842926 -203.8296390127065 -203.8072892781178 -203.7812747076007 -203.7508913843104 -203.715545668791 -203.6747791985189 -203.628212395699 -203.5755769233301 -203.516665080558 -203.4512993793384 -203.3793638634328 -203.3007642127621 -203.2164585341456 -203.1272893734535 -203.0314618602055 -202.9289665406467 -202.8197830663369 -202.7039624952894 -202.5815419966979 -202.4526095682922 -202.3172748743643 -202.1756582145088 -202.0292293731239 -201.87979541972 -201.7246274900833 -201.5638986383481 -201.3978083000264 -201.22650853605 -201.0502032578801 -200.8704701537399 -200.6893105660276 -200.5036366999697 -200.313589683572 -200.1193034389309 -199.9208724749668 -199.72063626164 -199.5188563157145 -199.3131396981312 -199.1035188130568 -198.8900202086708 -198.6737478297566 -198.4569707821601 -198.2362314991815 -198.0115153599627 -197.7827671699361 -197.5511287533952 -197.3182557682519 -197.0810791430386 -196.8395143462174 -196.5934963378527 -196.3444801937057 -196.0929496618033 -195.8365812715357 -195.5752959853316 -195.3089809329593 -195.0392094784968 -194.7658187600136 -194.4870201620015 -194.2027285905872 -193.9128503415591 -193.6185657812319 -193.320077890171 -193.0156434797929 -192.7052006018524 -192.3886583908224 -192.0662597991659 -191.7397316054944 -191.4068158555994 -191.0674237063387 -190.7215010623509 -190.3689893555647 -190.0107215674636 -189.6468343140559 -189.2760890034956 -188.8984470962892 -188.5138598880148
 0.67 -191.5268692280546 -191.5119743230788 -191.4946345267481 -191.4741898006664 -191.4499681257044 -191.4213921609039 -191.3879410475678 -191.3492072535478 -191.3048906937424 -191.2547513658191 -191.1986247701773 -191.136361358169 -191.0678558425976 -190.9930490145155 -190.9128183633422 -190.8279880763282 -190.7368850103914 -190.6394852773506 -190.5358096285887 -190.4259122301743 -190.3098462184732 -190.1877187662858 -190.0596404095441 -189.9257585646049 -189.7874689461779 -189.646486575929 -189.5002860817969 -189.3490601780698 -189.1930074862612 -189.0323145268322 -188.8671757018066 -188.6990987683239 -188.5299856431803 -188.3569532684065 -188.1801543979319 -187.9997210053872 -187.8157683630967 -187.6304881123129 -187.4441310747476 -187.2544605554515 -187.0615054370989 -186.8652979557298 -186.6668583080059 -186.468295880034 -186.2664016478134 -186.0611082193599 -185.8523816685626 -185.6412707608268 -185.4293066305561 -185.2135967105268 -184.9940800632064 -184.7706506040662 -184.5446695969382 -184.3165532514638 -184.0841397826805 -183.8473371227911 -183.6060237551585 -183.3616522905653 -183.1140581357761 -182.8615658644382 -182.6040823603522 -182.3415131031418 -182.0749496763477 -181.8045758879693 -181.5287427434702 -181.2474008912633 -180.9604504306849 -180.6681313724625 -180.372022891677 -180.0700188032157 -179.7620434897047 -179.4480434519064 -179.1279596115606 -178.8025678266429 -178.4719870390062 -178.1350670043665 -177.791776604587 -177.4420665322069
 0.6899999999999999 -180.223698884561 -180.2101692502539 -180.194093175067 -180.1749200067138 -180.1520767239621 -180.1250262703918 -180.0933163053095 -180.0565692018276 -180.0144933461204 -179.9668739188683 -179.9135511279033 -179.8543819840713 -179.7892741833275 -179.7181712790816 -179.641887474813 -179.5612111569759 -179.4745608282153 -179.3819479409186 -179.2833820111256 -179.1789272028239 -179.0686622026558 -178.9526967350663 -178.8311638179195 -178.7042159386176 -178.5732004007509 -178.4397429313158 -178.3014996385318 -178.1586924502954 -178.0115164333072 -177.8601769929084 -177.7048895936682 -177.5470996907597 -177.3885951621652 -177.226698381754 -177.0615895832739 -176.8933963352991 -176.7222361171803 -176.5501804660396 -176.3774707348576 -176.2020129316947 -176.0238445400977 -175.8429917907335 -175.6604069842997 -175.4780639957569 -175.2929413399312 -175.1049759885331 -174.914112248638 -174.7213302426786 -174.5280407999904 -174.3315380199597 -174.1317281268163 -173.9285097261174 -173.7231417229629 -173.515998571987 -173.3050325091644 -173.0901525854731 -172.8712374924489 -172.6496213496695 -172.425131754202 -172.1962037720459 -171.9627295416009 -171.7246239391877 -171.4828837566463 -171.2376716210335 -170.9874564564385 -170.7321577179333 -170.4717019676678 -170.2062786031215 -169.937390877514 -169.6630369023756 -169.3831554522768 -169.0977066817052 -168.8066030540807 -168.51059304289 -168.2097619749192 -167.9030683355563 -167.5904458461319 -167.2718707632592
 0.71 -169.8602479829213 -169.8465789665173 -169.8304362545458 -169.8113156594105 -169.7887065650848 -169.7621173477507 -169.7311138465689 -169.6953520745886 -169.6545537998059 -169.6085174063804 -169.5570855560225 -169.5001216395623 -169.4375275987153 -169.3692505580596 -169.2960518472389 -169.2186876734112 -169.1356575539598 -169.0469818994857 -168.952681417104 -168.8528293440642 -168.7475037817175 -168.6368404698564 -168.5209616914496 -168.4000493177999 -168.2753845641517 -168.1485222757752 -168.0172805645587 -167.8818886561367 -167.7425631475864 -167.5995257757238 -167.4529906160329 -167.3043404322607 -167.155284136714 -167.0033326312916 -166.8486422692891 -166.6913791680125 -166.5316516422386 -166.3714182585587 -166.2109110406457 -166.0481760654826 -165.8832383205915 -165.7161210323034 -165.547725935109 -165.379896402129 -165.2097809667457 -165.037319345436 -164.8624423218446 -164.6860729421394 -164.5095114916872 -164.3301933330895 -164.1480332556185 -163.9629192160897 -163.7760129412104 -163.5876433014397 -163.3959036963974 -163.2006594818548 -163.0018147183429 -162.8005772314085 -162.5968007735509 -162.3889867278666 -162.1770430734311 -161.960854672442 -161.7413674891474 -161.5187062805815 -161.2914323791241 -161.0594926269033 -160.822772902052 -160.5814603368312 -160.3369509076254 -160.0873785168174 -159.8326730165404 -159.5727773743071 -159.3076536105086 -159.0379517177733 -158.7637733521713 -158.4841256762464 -158.1989687738529 -157.9082674667698
 0.73 -160.3225225664721 -160.3079894841797 -160.2913707448171 -160.2720866529242 -160.2495923949267 -160.2233969596764 -160.1930665491041 -160.1582579489894 -160.1187130798565 -160.0742044180051 -160.0245907566841 -159.9697337474205 -159.9095262415149 -159.8439144917143 -159.7736220840791 -159.6993425500556 -159.6196813387718 -159.5346483795717 -159.4442787948068 -159.3486488729017 -159.2478555217147 -159.1420217122121 -159.0313045924798 -158.9158890820912 -158.7970021368571 -158.6761342739801 -158.5512556176387 -158.4226003650263 -158.2904038328721 -158.1548819344702 -158.0162783672459 -157.8759040608869 -157.7353977860695 -157.5924178538092 -157.4471463554671 -157.2997302634429 -157.1503045925865 -157.0007144023603 -156.8511791797861 -156.6998672932083 -156.5468028269084 -156.3920153966042 -156.2363404258677 -156.0815190434969 -155.9248519118754 -155.7662730263548 -155.6057175456942 -155.4440320135922 -155.2824367213447 -155.1185126716631 -154.9521574336878 -154.7832439392288 -154.6128651102667 -154.4413227277478 -154.2667952817031 -154.0891499827233 -153.9082731848185 -153.7253122396928 -153.5401014324608 -153.3512217688316 -153.1585741537875 -152.9620404117783 -152.7624990784556 -152.5600772039649 -152.3533977478156 -152.1423968253445 -151.9269703357854 -151.7072985819592 -151.4846598915912 -151.2573210502637 -151.0252118460076 -150.7882625255336 -150.5464302521015 -150.3003333650225 -150.0500710607858 -149.7947011357986 -149.5341840707232 -149.2684840063924
 0.75 -151.5329251834859 -151.5178537281268 -151.5010311308887 -151.4817369646743 -151.4594023515544 -151.4335481332284 -151.4037636315784 -151.369734859325 -151.3311960007885 -151.2879522727656 -151.2398416355284 -151.1867271339539 -151.1285131387957 -151.0651306381081 -150.9972659188325 -150.9255625085614 -150.8487177274906 -150.7667409805753 -150.6796791399041 -150.5876166873074 -150.4906560172159 -150.3889423597867 -150.2826448043159 -150.1719460629546 -150.058040024751 -149.9423498200354 -149.8229940851722 -149.7002095876984 -149.5742485318733 -149.4453385146607 -149.3137205421684 -149.1806526265695 -149.0477106435305 -148.9126882601712 -148.7757751535845 -148.6371241699406 -148.4968681542043 -148.3567543604932 -148.2170040431046 -148.0758781982389 -147.9334124664504 -147.7896327158525 -147.6453167061088 -147.502110153238 -147.3574520852633 -147.2112886487373 -147.0635382161694 -146.9149886643893 -146.7667733938736 -146.6166216790667 -146.4644079597251 -146.3100171733144 -146.1544364984874 -145.9979668796725 -145.8388635827995 -145.6769987521903 -145.5122353686411 -145.3456694287216 -145.1771062553165 -145.0052100694321 -144.8298780332921 -144.6510011647429 -144.4693804329895 -144.2851223956805 -144.0969355473588 -143.9047465592957 -143.7084635107198 -143.5082204514542 -143.3052551159726 -143.0979077488808 -142.8860888518308 -142.6697694618697 -142.4488827012262 -142.2240109085311 -141.9952521814696 -141.7617022308569 -141.5233408261283 -141.2801286322303
 0.77 -143.4091032604202 -143.3945437861758 -143.3783342158672 -143.3596864024936 -143.3380208659133 -143.3128946432359 -143.2839558092971 -143.2509049172169 -143.2135019090514 -143.1715753665406 -143.1249600619621 -143.0735461790956 -143.0172121343096 -142.9558980677771 -142.8902545348311 -142.8208981174716 -142.7465909560325 -142.667353931024 -142.5832410751605 -142.4943422555887 -142.4007776363298 -142.3027027609502 -142.2002945554766 -142.0937548215722 -141.9842368399888 -141.8731084643147 -141.7586097450348 -141.6409953539222 -141.5205233087802 -141.3974357385553 -141.2719808988413 -141.1453720677949 -141.019105352485 -140.8911285056982 -140.7616181032219 -140.630739711629 -140.4986264365866 -140.3669365617145 -140.2358908580152 -140.1038461339022 -139.9708394058501 -139.836887409693 -139.702728812595 -139.5699028957203 -139.4360008276268 -139.3009521784116 -139.1646779246313 -139.0279014250259 -138.8916974370712 -138.7538991943847 -138.6143750950125 -138.4730180806216 -138.3307345166228 -138.1878016232502 -138.0425614376208 -137.8948696067983 -137.7446074218853 -137.5927684231667 -137.4391767363256 -137.2825662297541 -137.1228228629793 -136.959824416224 -136.7943211211204 -136.6264163525948 -136.4548838319395 -136.2796366710863 -136.1005749380951 -135.9178488438712 -135.7325909401187 -135.5432322185426 -135.3497080313025 -135.1519701627265 -134.9499593522862 -134.7442125288342 -134.5348194061036 -134.3209403294657 -134.1025406839392 -133.8795853334438
 0.79 -135.8873554831372 -135.8731884523925 -135.8574723458177 -135.8393662211141 -135.8183192437962 -135.7938891775282 -135.7657533745306 -135.73363938606 -135.6973232129667 -135.6566339763371 -135.6114198582252 -135.5615619924798 -135.5069477056768 -135.4475124781612 -135.3838754752103 -135.3166110683254 -135.2445633266624 -135.1677466786108 -135.0862429135342 -135.0001446436804 -134.9095860962766 -134.8147217858204 -134.7157560265804 -134.61290402532 -134.50727361426 -134.4001929642929 -134.2900238984668 -134.1770300657529 -134.0614724351142 -133.9435991898932 -133.8236835825342 -133.7028889696603 -133.5826380975226 -133.4610076878407 -133.3381962640541 -133.2143465980047 -133.0896056670696 -132.9655529317663 -132.8423924438495 -132.7185764749226 -132.594142615584 -132.4690947651305 -132.3441414718409 -132.2207219338597 -132.0965619507058 -131.9715848454273 -131.8456876674252 -131.7195789159689 -131.5942454644266 -131.4676212652319 -131.3395877356107 -131.2100012140894 -131.0797485478082 -130.9490492806591 -130.8163179722735 -130.6814457278767 -130.5442745590346 -130.405747935309 -130.2656804768438 -130.1228659279003 -129.9772001713612 -129.8285319042191 -129.6776001140686 -129.5244640166172 -129.3679617042294 -129.2080052755193 -129.0445131360037 -128.877595969828 -128.7083299025746 -128.5352347051636 -128.3582309188528 -128.1772754113433 -127.9922975139952 -127.8038433001555 -127.6119357946002 -127.4158280240882 -127.2154645490254 -127.0108123062334
 0.8100000000000001 -128.9016890738719 -128.8877701082683 -128.8723215198777 -128.8545833264432 -128.8340347501208 -128.8102601177694 -128.7829370013007 -128.751795888092 -128.7166127414668 -128.6772285212473 -128.633467714384 -128.5852082156685 -128.5323463185353 -128.4748107559595 -128.4131885214579 -128.3480218402011 -128.278210780245 -128.2037934038908 -128.1248409191828 -128.0414698615536 -127.9538197956278 -127.8620594871948 -127.7664022953616 -127.667070044899 -127.565154648792 -127.4619287110086 -127.3558626094994 -127.2472309394425 -127.1363088167483 -127.0233530818378 -126.9086463637109 -126.7932974843194 -126.6786891832612 -126.5630029928123 -126.4464358333127 -126.3291420389238 -126.2112671437755 -126.0943108385194 -125.9784643973074 -125.8622781752137 -125.7457667861194 -125.6289407410773 -125.5124691071784 -125.3977184869365 -125.2825135582135 -125.1667660547021 -125.0504087969882 -124.9340573142111 -124.8186577763416 -124.7022405570986 -124.5846880275232 -124.4658464502302 -124.3465390043561 -124.2269792112241 -124.1056568207442 -123.9824243885671 -123.8571531440114 -123.730711308782 -123.6029274464961 -123.4726510630364 -123.3397380677458 -123.2040971354818 -123.0663588095439 -122.9266101154917 -122.7837411958634 -122.6376551158125 -122.4882708896714 -122.335680328454 -122.180901268309 -122.0225338699301 -121.8604970989335 -121.6947488772079 -121.5252217252425 -121.3524073954364 -121.1763604463935 -120.9963440582008 -120.812311458692 -120.6242380206923
 0.83 -122.4003615271428 -122.3867578652598 -122.3716054689901 -122.3542681204515 -122.3342648104161 -122.3111995185613 -122.2847315037715 -122.2546126444952 -122.22059890916 -122.1825132566502 -122.1401961068505 -122.093513781262 -122.0423627336951 -121.9866661410451 -121.9269736041568 -121.8638129187861 -121.7961495866637 -121.7240251866703 -121.6475146361308 -121.5667476022363 -121.4818760236026 -121.3930886019747 -121.300603354088 -121.2046537036953 -121.1062867437712 -121.0067646789053 -120.9046321078943 -120.8001816065476 -120.6936945407158 -120.5854406695577 -120.4756882790564 -120.3655267858005 -120.2562701210419 -120.1462107550471 -120.0355477817538 -119.9244382337498 -119.8130104475884 -119.7027104194564 -119.5937174112098 -119.484646326794 -119.3755249690641 -119.266362187022 -119.1577747634878 -119.0510672332208 -118.9441455715087 -118.8369474632412 -118.7293938624852 -118.6220443425799 -118.5157950667684 -118.4087809093824 -118.3008550575995 -118.1918797137887 -118.0826246284611 -117.9732650738446 -117.862366348098 -117.7497983501817 -117.6354023354012 -117.5200054516405 -117.4034309563001 -117.2845654739556 -117.163305864752 -117.0395161135481 -116.9138146398248 -116.7862561083714 -116.6557884007622 -116.5223254276354 -116.3857638717859 -116.2462061120831 -116.1046060982221 -115.9596276463187 -115.8111967753543 -115.6592645044795 -115.50377640118 -115.345180500311 -115.1835324940023 -115.0181325924367 -114.8489405555025 -114.675924685319
 0.85 -116.3496015697009 -116.3364277377716 -116.3216537474928 -116.3047267972574 -116.2851985576758 -116.2626831317926 -116.236862465349 -116.2074771170919 -116.1742999391337 -116.1371575473668 -116.0958882119345 -116.0503537877655 -116.0004715751742 -115.9461409105336 -115.8879202870248 -115.8262997154708 -115.7603022552587 -115.6899827053588 -115.6154360954471 -115.5367832971376 -115.4542050453347 -115.3678984797105 -115.2780858663193 -115.1850257893553 -115.0897297730643 -114.9934211638192 -114.8947472423687 -114.7939977362696 -114.6914625425148 -114.5874258103662 -114.4821465544053 -114.3766842078129 -114.2723063658899 -114.1673955098319 -114.0621444407694 -113.9567190340882 -113.8512495240418 -113.7470947686698 -113.6444439050361 -113.5419778448012 -113.4397095601423 -113.3376421100361 -113.2363715369176 -113.1371105037325 -113.0378818813944 -112.9386097166651 -112.839193910471 -112.7401820966717 -112.6424035812962 -112.5440632222611 -112.4450269895871 -112.3451504461288 -112.2451484088322 -112.1451844905361 -112.0438723723321 -111.941091786497 -111.8366873900143 -111.7314243386969 -111.6251164319272 -111.5167299080269 -111.4061190402713 -111.2931755735598 -111.1784813017569 -111.0620550357147 -110.9429247019892 -110.8209790022617 -110.6961257234752 -110.5684689786966 -110.4388801287132 -110.3061164843718 -110.1700938696698 -110.0307479156022 -109.8880447547728 -109.7424071567737 -109.5938769143367 -109.4417936602604 -109.2861185451131 -109.1268239457143
 0.87 -110.7103252761589 -110.6975676512375 -110.6831106861171 -110.6664386337612 -110.6471511636538 -110.6249103719883 -110.5994117818951 -110.5704130737111 -110.5376966252925 -110.5010996323751 -110.4604678589843 -110.4156756778999 -110.3666185111784 -110.313236210738 -110.2560355990113 -110.1955094496698 -110.1307362784269 -110.0617729839242 -109.988731438708 -109.9117578903015 -109.8310319323811 -109.7467627860625 -109.6591878713045 -109.5685830284388 -109.4759319898334 -109.3824095616983 -109.2867592360425 -109.1892858727905 -109.0902732220692 -108.990017296673 -108.8887837647191 -108.787589092502 -108.6876605075572 -108.5874625719475 -108.4871861257794 -108.3870009409643 -108.2870212152334 -108.1885640764204 -108.0917942370221 -107.9954518990503 -107.8995503291872 -107.8040911342568 -107.7096131370251 -107.6172861723422 -107.525209333639 -107.4332946097921 -107.3414479823706 -107.2501631532764 -107.1602329627939 -107.0699413480606 -106.9791328219733 -106.887665272542 -106.7962193627073 -106.7049166106318 -106.6124623204811 -106.5187060537064 -106.4234926608421 -106.3275468338311 -106.2306945988911 -106.1319206799331 -106.0311018325456 -105.9281132485552 -105.8234990911763 -105.7173025307596 -105.6085449011517 -105.4971543666744 -105.3830336397353 -105.266253949077 -105.1476580486751 -105.0260603772922 -104.9013801386961 -104.7735572825469 -104.6425370559621 -104.5087361857618 -104.3721947413998 -104.2322718085839 -104.0889349735879 -103.9421624682559
 0.8900000000000001 -105.4314193058491 -105.4192554431417 -105.4053249672058 -105.3891359292953 -105.3703235734319 -105.3485813865707 -105.3236265887981 -105.2952370435676 -105.2632154379723 -105.2273888730595 -105.1876147041885 -105.143758531436 -105.0957430400523 -105.0434881009715 -104.987488091381 -104.9282215453543 -104.8648151045509 -104.7973475189908 -104.7259287879059 -104.6507167606763 -104.5719127678566 -104.4897335722984 -104.4044302803759 -104.3162791933206 -104.2262480286739 -104.1354959718624 -104.0428292279067 -103.9485627832689 -103.8529992878488 -103.7564079071361 -103.6590896145284 -103.562022493823 -103.4663708118928 -103.3706985215544 -103.2751821146397 -103.1799898352795 -103.0852487334099 -102.9921928385127 -102.9009865835983 -102.8104217794437 -102.7205178390956 -102.6312561726505 -102.5431650223215 -102.4573354278051 -102.371936061958 -102.2868934967962 -102.2020912098281 -102.1180135007332 -102.0353841383984 -101.9525506583235 -101.8693837104087 -101.7857177471341 -101.7021801521462 -101.61891200926 -101.5346337118904 -101.4492037329249 -101.3624804850475 -101.2751311815273 -101.1869872374818 -101.0970766016262 -101.0052648485204 -100.9114373313239 -100.8161014250681 -100.7192897004585 -100.6200788782137 -100.5183839839526 -100.4140936736383 -100.3072955295872 -100.1987943870506 -100.0874336413779 -99.97314120576738 -99.85587222961107 -99.7355607374399 -99.6126032784742 -99.48703168678357 -99.3582427520606 -99.22620650101069 -99.09089111936051
 0.91 -100.4892860639977 -100.47759909183 -100.4640450792758 -100.4482128442181 -100.4297702365254 -100.4084367181961 -100.3839595435327 -100.3561242993473 -100.3247385252006 -100.2896299836771 -100.2506554406984 -100.2076954458777 -100.1606467329195 -100.109450370066 -100.0545765905959 -99.99649335337747 -99.93437063348242 -99.86829527286274 -99.79839897109659 -99.72484812620786 -99.64785792556451 -99.56765082686121 -99.48449953919224 -99.39868784422012 -99.31116648744697 -99.22305325959427 -99.1332367280984 -99.04203215872845 -98.94974722733392 -98.85667251172943 -98.76308476372418 -98.66993209130426 -98.57835699097554 -98.48697066027584 -98.39596426046461 -98.30549323939908 -98.21568618460549 -98.12771573655503 -98.04174029215319 -97.95660999845214 -97.8723302865962 -97.78887769600949 -97.706745728836 -97.62697042464222 -97.54780028539221 -97.46916789070553 -97.39093059340819 -97.31353728538747 -97.23768507376052 -97.16179343736761 -97.08570230360067 -97.00926612557745 -96.93306887967195 -96.85722098341188 -96.78051927375346 -96.70279883574403 -96.62391636158289 -96.54451335009082 -96.46439982659817 -96.38266958326156 -96.29916715981936 -96.21378692479512 -96.12699891715876 -96.03883683845443 -95.9484013554041 -95.85562123299557 -95.76039694806271 -95.66278179336646 -95.56355085218372 -95.46159974341118 -95.35685657719101 -95.24926927106435 -95.13879466665819 -95.02578642691122 -94.91027914384217 -94.7917065168658 -94.67003870165853 -94.54522895957723
 0.9300000000000002 -95.86055345154591 -95.84936970879534 -95.8362676183654 -95.82086224705435 -95.8028534967099 -95.7819790943558 -95.75800742234463 -95.73072298853826 -95.69993609651776 -95.66548945582474 -95.62723266223655 -95.58503606807761 -95.53882400256987 -95.48852435222503 -95.43459269128211 -95.37748750219342 -95.31642644616298 -95.25151944374095 -95.18290125547846 -95.110748112647 -95.03529487802717 -94.95677527677132 -94.8754639373456 -94.79166985255591 -94.70631931066413 -94.62050162659968 -94.53317535327258 -94.44467852299398 -94.3552946490109 -94.26534350716108 -94.17508831765532 -94.0854639669938 -93.99755309002369 -93.91005287214554 -93.82314164167549 -93.73698555237154 -93.65168494613127 -93.56838487586948 -93.48722461858343 -93.40708756861434 -93.32799379111374 -93.24991208572295 -93.17330115047451 -93.09912432592473 -93.02574056952591 -92.95303147024759 -92.88088414345582 -92.80969846605976 -92.74014324193492 -92.67067305763226 -92.60115886838271 -92.53141926440638 -92.46202617753588 -92.39306167816318 -92.32337107251954 -92.25278892029749 -92.18117238262447 -92.10911017039727 -92.03644091298625 -91.96225706731843 -91.88645074734833 -91.80886674392528 -91.72997151506554 -91.64978552663787 -91.56745790347031 -91.48289936088641 -91.39602424667801 -91.30686981352231 -91.21617505185002 -91.12288699317094 -91.02694210386383 -90.92827186943566 -90.82683851925614 -90.72298260177261 -90.61674249020884 -90.50756329875303 -90.39540647923715 -90.28025925831122
 0.9499999999999998 -91.52109290814664 -91.51023610002132 -91.49742526311185 -91.48232922880352 -91.46465061119238 -91.44413798719685 -91.42055645669207 -91.39369264266878 -91.36336133141813 -91.3293910227441 -91.29164557020573 -91.25000047139117 -91.20437005822619 -91.15469076731947 -91.10143009034771 -91.04501721448348 -90.98473019286919 -90.92068486514037 -90.85303864800213 -90.78198602586239 -90.70776231152644 -90.63062943695618 -90.5508749940996 -90.46881393579399 -90.38534542674871 -90.30154180461187 -90.21644579112642 -90.13036247338093 -90.04362093516092 -89.95650741840605 -89.8693081447795 -89.78291926735557 -89.69838201243161 -89.61446967147104 -89.53135564318387 -89.44918171575159 -89.36807230920326 -89.28910322795018 -89.21240221348593 -89.13692100725967 -89.06264716372959 -88.98955220360479 -88.9180655172827 -88.84911575849044 -88.78110768813769 -88.7139139283892 -88.64742833696518 -88.58202529167758 -88.51832244521076 -88.45483052015445 -88.39142632429787 -88.32793022619296 -88.2648458709952 -88.20228735659066 -88.13910732001726 -88.07515410418893 -88.01028035493073 -87.94504409833341 -87.87927067843545 -87.81209190524059 -87.7433946030791 -87.67303813932037 -87.60144977344477 -87.52864853648205 -87.45381194082407 -87.37685267041856 -87.29768757135116 -87.21634762282234 -87.13354048852578 -87.0482485484339 -86.96040656099701 -86.86996313576118 -86.77687223640974 -86.68144746423403 -86.58372948203642 -86.48320355847102 -86.37981701282411 -86.27355744023824
 0.97 -87.43960030490693 -87.42874282377475 -87.41607044201457 -87.40121626418272 -87.38387628045203 -87.36376007671028 -87.34064272467873 -87.31429022205249 -87.28450176266341 -87.25112474666777 -87.21398819075992 -87.17299259841424 -87.12803902015739 -87.07908752387307 -87.02657280514198 -86.97092882761935 -86.91149178345337 -86.84837876374704 -86.7817559090669 -86.71184617000222 -86.63888715777765 -86.56316715492383 -86.48497489600938 -86.40463477843809 -86.32304717331671 -86.24124442639635 -86.15831995909321 -86.07461144959268 -85.9904285540424 -85.90606661783873 -85.82181812701228 -85.73853661971802 -85.65724919783499 -85.57676387868197 -85.49725980685471 -85.41888646619039 -85.34174388186608 -85.26687479263713 -85.19440174322169 -85.12330924683855 -85.05357659790403 -84.98518292489567 -84.9185338033887 -84.85448890927292 -84.79153046215666 -84.72952636896507 -84.66833998773997 -84.60835951164866 -84.55012409320874 -84.49225180873658 -84.43455460302698 -84.37688479427102 -84.3197188392201 -84.2631332186034 -84.20603393280635 -84.14826070781749 -84.08965609145116 -84.03076714985372 -83.97141461430022 -83.91075619828908 -83.84866547494197 -83.78501521471587 -83.72021138343446 -83.65425597064538 -83.58636616831056 -83.51645421983577 -83.44442364944574 -83.37032166191129 -83.2948038826342 -83.2169029580954 -83.13655724667224 -83.05371539982971 -82.96830594369044 -82.88068238098833 -82.79083542340959 -82.69828133432517 -82.60299061191826 -82.5049313627092
 0.99 -83.60114100403804 -83.59015040265528 -83.5774888115248 -83.56276579947196 -83.5456406696467 -83.52581719961057 -83.50301560144177 -83.47702761185921 -83.4476193123667 -83.41463613941899 -83.3779234946109 -83.33736253489128 -83.29286878280405 -83.24442118675773 -83.19243411132639 -83.13734855758361 -83.07853772347282 -83.01614139421589 -82.95034284276349 -82.88137575028966 -82.80949321673423 -82.73500566139609 -82.65819266358096 -82.5794014233071 -82.49951200207296 -82.41954077369061 -82.33864241518894 -82.25713392779096 -82.17534587796955 -82.09356948858634 -82.0120965601179 -81.93176154197471 -81.85354012391724 -81.77630470757464 -81.70023423807106 -81.6254663357648 -81.55210409810604 -81.48113602161855 -81.41267935401105 -81.345759196424 -81.28034775581797 -81.21642549750919 -81.15435515785882 -81.09497236712167 -81.03679170246123 -80.97969712113672 -80.92354593386914 -80.86866945839238 -80.81562771319645 -80.76302418146875 -80.71071641524071 -80.65852911974601 -80.60691866799723 -80.5559319955877 -80.50452848572515 -80.452542164504 -80.39983309642275 -80.34687086015346 -80.29350865456962 -80.23892966503917 -80.18300388998912 -80.12560622774819 -80.0671067736738 -80.00752264756952 -79.94608636139934 -79.88270738730456 -79.81730533592896 -79.74990949505825 -79.68114755857897 -79.61009621576216 -79.53668804087698 -79.46086690313901 -79.38258886699754 -79.30215160276661 -79.21958130760339 -79.13440325683786 -79.04657872565677 -78.9560893011454
 1.01 -79.9808177339569 -79.96987127895335 -79.95735023467265 -79.94283401748342 -79.92597525307241 -79.90644503652189 -79.88397900240264 -79.8583312648841 -79.82928684786228 -79.79666634510691 -79.76032890042937 -79.72015937787233 -79.67608822192361 -79.62808320775531 -79.57657728149066 -79.52200569050036 -79.46377866373099 -79.40205769206753 -79.3370547687328 -79.2689990497262 -79.19818194430492 -79.12489439551018 -79.04945490074188 -78.97220215238467 -78.89401582848897 -78.81587287351036 -78.73698777911082 -78.65767790502582 -78.57827687000113 -78.49907413280303 -78.42035383330641 -78.34292844366514 -78.26773572956841 -78.19371327158854 -78.12101747662383 -78.04978270944227 -77.98011735432988 -77.91296255684951 -77.84842386571481 -77.78555897478424 -77.72434675518106 -77.66473953754405 -77.60708918441463 -77.55219638276597 -77.49861136667955 -77.44622258017502 -77.39487285019877 -77.34489943977746 -77.29676684134196 -77.24919870022786 -77.20199750835843 -77.15500883811582 -77.10863884640685 -77.06294408892906 -77.01691936464337 -76.97038391045898 -76.92318450613695 -76.87579618941807 -76.82805341138146 -76.77916145203912 -76.72899156617309 -76.67742626942042 -76.62481317461207 -76.57116427837117 -76.51573516797626 -76.45844228849495 -76.3991960601935 -76.33802567622695 -76.27554465061557 -76.21084566651191 -76.14386590476327 -76.07455838277433 -76.00287367367363 -75.92910401578882 -75.85327501243333 -75.77491512200909 -75.6940001584278 -75.61050615185408
 1.03 -76.55523159696941 -76.54456068085173 -76.53230234828814 -76.51807693835418 -76.50153191114234 -76.48236464783078 -76.46028664076606 -76.43507429356107 -76.40650191120872 -76.37438612021283 -76.33858127873734 -76.29898442677498 -76.25551681633742 -76.20816794166788 -76.15735880947832 -76.10352529921305 -76.04611925334055 -75.98532036767601 -75.92134788173632 -75.85445175913026 -75.78492844798636 -75.71308439142078 -75.63924523804836 -75.56376563253927 -75.48748907622461 -75.41138898775388 -75.33472308380749 -75.2578007398679 -75.18096096105258 -75.10449687301249 -75.02867689289987 -74.95429149040882 -74.88225521889302 -74.8115308365642 -74.74228823777568 -74.67465508439524 -74.60872051727151 -74.54538797779844 -74.48476224958223 -74.42592719021536 -74.36884888316257 -74.31349574976332 -74.26018119135571 -74.20966747152688 -74.16055389849481 -74.11272079762635 -74.06602574409712 -74.02074781569819 -73.9773570057945 -73.93458001644095 -73.89225461166087 -73.85021115089266 -73.80882627260965 -73.76815079811891 -73.72719959554415 -73.68580838399826 -73.64381398795094 -73.60167296179665 -73.55919682462857 -73.51564006522356 -73.47087266724365 -73.42476759465934 -73.37764604739989 -73.3295393472355 -73.27970869389684 -73.22808479143664 -73.17456843483818 -73.11919954687555 -73.06253663523026 -73.00373287986855 -72.94273067068397 -72.87946713540913 -72.81390364780076 -72.74631348610193 -72.67670906178463 -72.60467135857672 -72.53015789177562 -72.45315196785228
 1.05 -73.31750574932646 -73.3070500595821 -73.2949821393435 -73.28093881720207 -73.26460501153531 -73.24567050056812 -73.22387883244646 -73.1989813153246 -73.17075838746655 -73.13904281736252 -73.10367273386203 -73.06454129632414 -73.0215933647869 -72.9748218501568 -72.92463795442021 -72.87147530087813 -72.81483682440646 -72.75491165174321 -72.69193165180501 -72.62616332603476 -72.55791525878291 -72.48750066772449 -72.41525552431453 -72.34153656428407 -72.26718138818005 -72.19312615195108 -72.11868089758262 -72.04416589378422 -71.96990116673189 -71.89617731086901 -71.8232674997688 -71.75193687706208 -71.6830551774333 -71.61563228768908 -71.54983870790228 -71.48577681263592 -71.42355090225035 -71.36400675429817 -71.30724843501022 -71.25238075087741 -71.19938047033222 -71.14818317553437 -71.09910519426464 -71.05284767193177 -71.00808145369642 -70.96465548671715 -70.92242921252263 -70.88166861951508 -70.84281692560954 -70.8046512710134 -70.76698786115155 -70.72964922974136 -70.69300413202293 -70.65708616814888 -70.62094100673895 -70.58440844860424 -70.54731899064576 -70.51010802993252 -70.47258846796362 -70.4340435951195 -70.39433672530704 -70.35333261080321 -70.31136678730219 -70.26842273917043 -70.22382427491436 -70.17747758286521 -70.12930343708551 -70.07932239350151 -70.02808528626581 -69.97476756435411 -69.91930419840061 -69.86164850777539 -69.80176410790746 -69.73990628785779 -69.67609237814449 -69.60990718882441 -69.54132391783349 -69.47032526958887
 1.07 -70.25965215222463 -70.24929892636605 -70.23732542957929 -70.22337724821672 -70.20713733457536 -70.18831313695154 -70.16665577970673 -70.14191179334546 -70.1138723146058 -70.08234989656358 -70.04721199875104 -70.00834003729108 -69.96569597504862 -69.91927081179972 -69.86949502442044 -69.81679656709655 -69.7607200215558 -69.70146133732463 -69.63928196201067 -69.57444987161334 -69.50728386086428 -69.43811922359988 -69.36729438316799 -69.29516295287097 -69.22255835644781 -69.15039539859738 -69.07802068554581 -69.00574827566018 -68.9339097401118 -68.86277999359146 -68.79263439507994 -68.72420390867669 -68.65833919448959 -68.59407960958958 -68.5315832090326 -68.47095837695308 -68.4122853477318 -68.35639053724202 -68.30334287417735 -68.252303491465 -68.20321388776836 -68.15602005908252 -68.11099881042671 -68.06883487763777 -68.02821992926837 -67.98901022859438 -67.95106840573509 -67.91463109989108 -67.8801158717034 -67.84632107573836 -67.81307888310296 -67.78020702419404 -67.74805536158672 -67.71663833306575 -67.68503449480448 -67.65308343469579 -67.62061450583933 -67.58803909018957 -67.55518349236905 -67.52133332365111 -67.4863609761166 -67.45013981698881 -67.41298342315092 -67.37486556585033 -67.33514271559385 -67.29372878723812 -67.2505210452792 -67.20556337934522 -67.15937363989634 -67.11114321413527 -67.06083497213264 -67.00840378317031 -66.95379566230633 -66.89724752716488 -66.83880453495401 -66.77805893971477 -66.71497621980392 -66.64954831561333
 1.09 -67.37155066793302 -67.36124910352922 -67.34929969307017 -67.33536195017149 -67.31911636822039 -67.30028291042463 -67.27860206987143 -67.25383807959714 -67.22577549266833 -67.19424059227489 -67.15908618183633 -67.12022312512191 -67.07761178638607 -67.03127801051977 -66.98162218321954 -66.9291107711751 -66.87331534227735 -66.81445389584792 -66.75279909289215 -66.688648766377 -66.62231822153578 -66.55415446620147 -66.48450752117077 -66.41374598060069 -66.34267487243993 -66.2721938488973 -66.20168130694954 -66.13146536889057 -66.06185214292519 -65.99313395380933 -65.92555263353974 -65.85984187209566 -65.79680185823553 -65.73551947035126 -65.6761353573833 -65.61875128979948 -65.56343817064054 -65.51099212663578 -65.46147091939193 -65.41405236665854 -65.36867084367323 -65.32526228459051 -65.28409577399727 -65.24581749851873 -65.20914323851845 -65.17394635989614 -65.14006164598655 -65.10770952956393 -65.07729577495526 -65.04764250026614 -65.01857724972372 -64.98992860613988 -64.96200801349919 -64.93483117967504 -64.90751204927857 -64.87986301664368 -64.85174004895271 -64.82351514950633 -64.79502289114194 -64.76557803980437 -64.7350400182728 -64.70329252004817 -64.67062651340459 -64.63701425560865 -64.60184609731088 -64.56501742711265 -64.5264495263124 -64.48616698383505 -64.44467110134775 -64.40118798856597 -64.35567214875287 -64.30808688441562 -64.25837134320156 -64.20677947399771 -64.15331824323596 -64.09762480140742 -64.03965125978824 -63.97939514737934
 1.11 -64.63705327966792 -64.62682729857667 -64.61490640573483 -64.60095877262657 -64.58468353224801 -64.56580336915114 -64.54406335949665 -64.51923036111641 -64.49109359358611 -64.45948365830891 -64.42424985861054 -64.38532651984725 -64.34268319952707 -64.29634984744558 -64.24675290583761 -64.19435237954526 -64.13876962620462 -64.08023611645154 -64.01904451414849 -63.95550642663377 -63.88994519499477 -63.82272508436699 -63.75420338426041 -63.68473813891512 -63.61513538768834 -63.54627071547443 -63.47755386316025 -63.4093088981179 -63.34183677473708 -63.27543254499943 -63.21033125909699 -63.14722602609759 -63.08689757465926 -63.02846326379666 -62.9720629337018 -62.91777796662213 -62.8656841177983 -62.81653603646522 -62.77037303691834 -62.726400449649 -62.68454619255139 -62.64475606220439 -62.60725643523131 -62.57265207974099 -62.53973342685318 -62.50832750231172 -62.47828797818888 -62.44981512468399 -62.42326538202024 -62.39752227244252 -62.3724143223204 -62.34773816435935 -62.32381649992399 -62.30062934147665 -62.2773303551353 -62.25374022335399 -62.22968758772964 -62.20554922193878 -62.18114780480785 -62.15581918352054 -62.12942583696606 -62.10186192923153 -62.07339048324243 -62.04399722455424 -62.01307466529928 -61.98052472829165 -61.94627464129403 -61.91034620144961 -61.87322363988244 -61.83416058646923 -61.79311283478616 -61.75002911723337 -61.70487326034023 -61.65787764025441 -61.60906515841723 -61.55806218742816 -61.50483960710091 -61.44939276071351
 1.13 -62.04257848238046 -62.03244564853033 -62.02057808426578 -62.00665630051495 -61.99039463958722 -61.97151497521255 -61.94976249258907 -61.92489931843912 -61.8967173910746 -61.86504539047193 -61.82974988835783 -61.79077007830595 -61.74808530584604 -61.70176123858593 -61.65222263634767 -61.59993476131868 -61.54456977821941 -61.48637888448823 -61.42566151048528 -61.3627394097164 -61.29797572907868 -61.23170966912901 -61.16432053437752 -61.09617988360699 -61.02805732022065 -60.96081990261964 -60.89391552461208 -60.82765150585599 -60.76232263233753 -60.69821112688717 -60.63556571973555 -60.5750433291113 -60.51739909188315 -60.46177370424873 -60.40829074247213 -60.35705220367308 -60.30809053666989 -60.262132292879 -60.21923416727356 -60.1786034394039 -60.14016830448239 -60.10384306453577 -60.06986132962752 -60.03880728915333 -60.00945878321249 -59.98168564405831 -59.95530453763043 -59.93051928517215 -59.90766133493598 -59.88563778398031 -59.86426408006064 -59.84335361361819 -59.82320218986951 -59.80378250100007 -59.78427360846517 -59.76448431540122 -59.74427168915118 -59.72397107390682 -59.70341233347153 -59.68193826414671 -59.65943670774522 -59.63578824473487 -59.61124074751555 -59.58579352383282 -59.55882747033152 -59.5302839062523 -59.5000664572743 -59.46820526950711 -59.43515447363481 -59.40020949921535 -59.36332062913797 -59.32444169424149 -59.28353094809638 -59.24082183195318 -59.19633497985966 -59.14969466394966 -59.10090347990553 -59.04994777259658
 1.15 -59.57827898432496 -59.56824692450661 -59.5564561045997 -59.54259019740715 -59.52637176530114 -59.50752360025853 -59.48578011390364 -59.46091581755879 -59.43271186230303 -59.40099858903969 -59.36566162857353 -59.32663807169779 -59.28393214929241 -59.23761454243379 -59.18814360251746 -59.13598490139407 -59.08084230152024 -59.02299209612516 -58.96275929939395 -58.90048145666929 -58.83651021467249 -58.77121815174522 -58.70497096811359 -58.63815711617589 -58.57152134081549 -58.50591643974077 -58.44080843385332 -58.37650887764671 -58.31331607963713 -58.25148867282799 -58.19127117521037 -58.13329681030135 -58.07829654772213 -58.02544012381805 -57.97483687232294 -57.92657067506951 -57.88068360274848 -57.83786335571852 -57.79815376486955 -57.76076446254159 -57.7256460235018 -57.69269330598222 -57.66212787278071 -57.63447593242761 -57.60858899042108 -57.58430744053344 -57.56145121619144 -57.54018715193318 -57.52085217494467 -57.50237409667825 -57.48456864455669 -57.46724128376488 -57.45065928913275 -57.43482218711191 -57.41889081784919 -57.40271214735994 -57.38611260980409 -57.3694199498679 -57.3524753552546 -57.3346432292865 -57.31579292362202 -57.29581481109016 -57.27494631864579 -57.25317708044832 -57.22993184106696 -57.20512885881534 -57.17868400921823 -57.15061392861347 -57.12137261789164 -57.09028015637627 -57.05727478584726 -57.02231859471033 -56.98537352231457 -56.94666733342117 -56.90620972282516 -56.86365840013302 -56.8190005046979 -56.77221518071485
 1.17 -57.23839172212045 -57.22843953933592 -57.21670237284656 -57.20285662051656 -57.18662459645396 -57.16772542104266 -57.14591063098096 -57.12092923932712 -57.09258370555236 -57.0606937356018 -57.02517299196389 -56.98595661374911 -56.94307437677838 -56.89662662368216 -56.84706889401096 -56.79489205435805 -56.73984088849551 -56.68221558752439 -56.62234536004015 -56.56058616231447 -56.49730294849457 -56.43287937082128 -56.36768826986719 -56.30210769479609 -56.23687458364522 -56.17283107363181 -56.10945766148526 -56.0470649538066 -55.98593383745708 -55.92633862997706 -55.86849431003752 -55.8130159079255 -55.76060837606562 -55.71046097957935 -55.66268160688416 -55.61733405033448 -55.57445886690632 -55.53471166892803 -55.49810241485904 -55.46390459011875 -55.4320217779681 -55.40235772044566 -55.37510646936106 -55.35077684734757 -55.32823378897672 -55.30732035193704 -55.2878575182797 -55.26999468573311 -55.25404793908962 -55.23896388166626 -55.22455820684263 -55.21065862967821 -55.19748231861188 -55.1850338272463 -55.17251168621982 -55.15975242516863 -55.14657002478171 -55.1332936189516 -55.11976221702336 -55.10535060614467 -55.08994117371964 -55.07341047996926 -55.05600682060091 -55.03769720958975 -55.01793789207475 -54.99664446737186 -54.97372774210701 -54.94922722347153 -54.92355204260256 -54.89604630809085 -54.86668526961867 -54.83539014172996 -54.80216124773526 -54.76718815375376 -54.73050660289442 -54.69177047957886 -54.65097035400739 -54.60810646677088
 1.19 -55.01091173778861 -55.00103649678209 -54.98934887733098 -54.97552276621632 -54.95927817177284 -54.94034292391791 -54.9184458041863 -54.89335801577141 -54.86485361357307 -54.83279658425261 -54.79706934629564 -54.75765771008307 -54.71459989797101 -54.66802175438029 -54.61838678589628 -54.56621195137978 -54.51126955208987 -54.45388465181961 -54.39439773704547 -54.33318654709159 -54.27063818430983 -54.20711834427682 -54.14301392600907 -54.07870123219734 -54.01492014946171 -53.95246436862845 -53.89085856503015 -53.83041019883056 -53.77138520537551 -53.71403669557159 -53.6585902162939 -53.60563013082483 -53.55582803932509 -53.50839151933928 -53.46343260633708 -53.42100225429248 -53.3811166163025 -53.34441053524743 -53.31089700449463 -53.27982904864757 -53.25112618434251 -53.2246872010946 -53.20067803219553 -53.17958468566507 -53.1603069352584 -53.14266726153164 -53.12648153296768 -53.1119103671647 -53.09921593208962 -53.08740848739873 -53.0762700258281 -53.06563337465579 -53.05571843723861 -53.04651356462562 -53.03723657725087 -53.02771102670787 -53.01777941760822 -53.0077387695268 -52.99741953903618 -52.98624506183247 -52.97407135495538 -52.96080010910467 -52.94664854105577 -52.93159085617668 -52.91510607104896 -52.89710168619493 -52.87751391891366 -52.85634200622812 -52.83401335794576 -52.80989258983494 -52.78392640691931 -52.75608369689274 -52.72632747365648 -52.69485537098119 -52.6617110762955 -52.62655159460355 -52.58937058253295 -52.5501631025155
 1.21 -52.88784217523581 -52.8780219498894 -52.86638247935196 -52.85259114377067 -52.83634991892344 -52.81738038624484 -52.79541957285782 -52.77021766161083 -52.74157179112116 -52.7093215158248 -52.67339445603313 -52.6337834779973 -52.59055223398049 -52.54383432233893 -52.49413663761216 -52.4419674706235 -52.38715723859109 -52.33004155525077 -52.27099334099128 -52.21037992300288 -52.14859933544033 -52.08603737960117 -52.02308734412036 -51.96010654518248 -51.89783647675247 -51.83705534082617 -51.77729120770201 -51.71884506627499 -51.66198743435418 -51.60695799900551 -51.5539621169208 -51.5035733448148 -51.45641804985169 -51.41174790010238 -51.36963318503463 -51.33012645603714 -51.29325682697964 -51.25958735481056 -51.22914402019403 -51.20119353818794 -51.17563792896518 -51.15238058857948 -51.13155631977816 -51.11363011286354 -51.09752998660488 -51.08307499920318 -51.0700878893105 -51.05868845710611 -51.04915212543153 -51.04047224098638 -51.03247774558752 -51.02497196749331 -51.01817474279539 -51.01205523688007 -51.00584542596165 -50.99940465868974 -50.99255574783297 -50.98557068204135 -50.97830688768934 -50.97017647080223 -50.96106570906771 -50.95085411393519 -50.93976956280503 -50.92777972130988 -50.91436898569047 -50.89946015526794 -50.88297700501514 -50.86494876822885 -50.84576028930523 -50.82480822662058 -50.80203711551955 -50.77741870141293 -50.75092327298681 -50.72274330552536 -50.69290964434904 -50.66111074837025 -50.62732104376789 -50.5915524977831
 1.23 -50.86385655412611 -50.85404320645442 -50.84240570072319 -50.82860441542299 -50.8123230076363 -50.79328038306109 -50.7712006460395 -50.74584235959152 -50.71699491545426 -50.68451374412716 -50.64833969492334 -50.60847499602799 -50.56502161456384 -50.51814678666458 -50.46836024755672 -50.4161924516506 -50.36150903264107 -50.30467208361885 -50.2460497671931 -50.18605531562611 -50.12507513098103 -50.06350686528344 -50.00173652069787 -49.94013251972003 -49.87941214538601 -49.82033049149943 -49.76244933287765 -49.7060491256183 -49.65139993738706 -49.59871586772841 -49.54821263840018 -49.50041073373347 -49.45593713101925 -49.41404220092299 -49.37479010792896 -49.33822051081537 -49.30434291316217 -49.27369778389291 -49.24630938785226 -49.22144613642082 -49.19899876816907 -49.17885588955177 -49.16116353564496 -49.14634010092699 -49.1333308101056 -49.12197949899273 -49.11207391542904 -49.10374268025981 -49.09723452836435 -49.09157781974076 -49.08658570064784 -49.08207045480646 -49.07824131466195 -49.07505225270997 -49.07178495288741 -49.06825347203083 -49.06431052140402 -49.06022930829725 -49.05583342769968 -49.05058251404765 -49.04436581305023 -49.03703812359481 -49.02883219973415 -49.01972555275752 -49.00920885334749 -48.99721134382477 -48.98366473048302 -48.96858078601559 -48.95233104203622 -48.93435251169574 -48.91459251239655 -48.89301029860702 -48.86957863477751 -48.84449285835989 -48.81776448293239 -48.78911527143157 -48.75852665949299 -48.7259903889024
 1.25 -48.93305968778642 -48.92318943830551 -48.91148552483055 -48.89760141964285 -48.88120973556565 -48.86202906598546 -48.83977214487809 -48.81419163683923 -48.78507765712013 -48.75231037166861 -48.71582657717568 -48.67566530112853 -48.63196287187004 -48.58489256866532 -48.53499621177615 -48.48282494254345 -48.42827614347882 -48.37172708836558 -48.31357584237 -48.25422777216365 -48.19408794605751 -48.13355240414857 -48.07300932848018 -48.01282914321656 -47.95370053483264 -47.89637743232042 -47.84042178741238 -47.78610424482355 -47.73369382251276 -47.68340056196475 -47.635400798494 -47.59021378157144 -47.54842562517553 -47.50930747816872 -47.47291822470084 -47.43927657464062 -47.40837192403671 -47.38073957560978 -47.35635379927689 -47.33452954270991 -47.31513783192926 -47.29805962193461 -47.28341056737419 -47.27160759325413 -47.26162024568961 -47.25325677269948 -47.24634032504591 -47.2409654071209 -47.23736532788136 -47.23460497183444 -47.23248403007501 -47.23082648137692 -47.22983085334008 -47.229433853595 -47.22893785106669 -47.22817461729974 -47.22698972784666 -47.22564316372106 -47.22396787291773 -47.22143838200154 -47.21792558776693 -47.21332929896997 -47.20782963813494 -47.20143786343721 -47.19364469066436 -47.18438903525744 -47.17358775443423 -47.16127423939628 -47.14781345762177 -47.13262377524573 -47.11568725952964 -47.09695616142207 -47.0764035382122 -47.05421908627776 -47.03043061392924 -47.00474964435192 -46.97715688864724 -46.94766629897538
 1.27 -47.09105146415023 -47.08110219343082 -47.069303350292 -47.05527932667297 -47.03871890608671 -47.01932144363945 -46.99679582605433 -46.97088858169922 -46.94140104061908 -46.90821316457335 -46.87130340707825 -46.83073473345505 -46.78665007088405 -46.73927672846522 -46.68918025728576 -46.63690931049518 -46.58241730338847 -46.52609945349797 -46.46835869069454 -46.40961226729878 -46.35027718820295 -46.29075378100433 -46.23142087615093 -46.17264812710025 -46.11511268049183 -46.05954387633492 -46.00552085821165 -45.95330978349705 -45.90314106359676 -45.8552350042034 -45.80975082557296 -45.7671917328218 -45.72809639624603 -45.69175312166374 -45.6582053207819 -45.62747083158876 -45.59951947877315 -45.57485899417193 -45.55346298724699 -45.53462631559307 -45.51823197547776 -45.50415563241518 -45.49249737177469 -45.48363509942615 -45.47657767242318 -45.47112675972587 -45.46709118296473 -45.46457467724706 -45.46378092200761 -45.46379801190504 -45.46443800776585 -45.4655167175772 -45.46720224753065 -45.46947730311825 -45.47162107028252 -45.47348964662255 -45.47492489265725 -45.47616672314807 -45.4770703884825 -45.47710391612038 -45.47615857210448 -45.4741289726374 -45.47119977572623 -45.46735577289695 -45.46212446098018 -45.45545426397001 -45.44724686495771 -45.43754258814189 -45.42668794091707 -45.41414753604192 -45.3998659938893 -45.38382120477938 -45.36598635139765 -45.34653974129932 -45.32551648950167 -45.30262532116602 -45.27787049437046 -45.25124940297523
 1.29 -45.3297803992301 -45.31980430047359 -45.30792307677635 -45.29377085597771 -45.27703039768802 -45.25737723330627 -45.23454451604177 -45.20826038093933 -45.17834461490886 -45.14470067675934 -45.10731813723733 -45.06629748907098 -45.02181728701915 -44.9741380279266 -44.92383110078553 -44.87149078680399 -44.81708969948151 -44.76102982469286 -44.7037600407801 -44.6456766486539 -44.58720720190455 -44.52876599692335 -44.4707178630354 -44.413430582644 -44.35756492138801 -44.30381991831251 -44.25179624605398 -44.20174163104057 -44.15388791370861 -44.10842203873609 -44.06549706529431 -44.02558779731843 -43.98921520379825 -43.95566839908994 -43.92499217325018 -43.89716189239352 -43.87216614907425 -43.850466312694 -43.83202489993613 -43.81615188522824 -43.80272036123412 -43.79159623937618 -43.78286957039005 -43.77689451491223 -43.77270111410255 -43.7700854703026 -43.76886224773156 -43.76911160322092 -43.77103082698945 -43.77373492345998 -43.77703595211941 -43.7807397284234 -43.78502123474734 -43.78984285138526 -43.79451261759777 -43.79889138271116 -43.80281578726881 -43.8065280442367 -43.80987249026452 -43.81234688700396 -43.81383605248585 -43.81423129255769 -43.81373413238316 -43.81231368800533 -43.80951550797491 -43.80526894504548 -43.79952625793697 -43.79227743316913 -43.7838934669666 -43.77383809723692 -43.76206781562328 -43.74855909963331 -43.73328283484559 -43.71642834719513 -43.69801601533955 -43.67777068310708 -43.65568778202805 -43.63177663395097
 1.31 -43.64451190485876 -43.63448433735896 -43.62248637477568 -43.60815849742675 -43.59116653683817 -43.57120933576016 -43.54798654818686 -43.52125256937939 -43.49083698589281 -43.45665606560702 -43.41874352776203 -43.3772124729979 -43.3322960633997 -43.28428440254774 -43.23376228557374 -43.18135808922315 -43.12706075192417 -43.07131383386412 -43.01454394707336 -42.95719275551771 -42.89966823519961 -42.84237001426894 -42.785688343144 -42.72997047464327 -42.67585159412883 -42.62401479966207 -42.57407033217253 -42.52624662564054 -42.48076672729464 -42.43779444782457 -42.39748652161072 -42.36026756697088 -42.32665621642545 -42.29593493698174 -42.26813261043871 -42.2432217237129 -42.22116763918672 -42.20241797508025 -42.18691677584739 -42.17398168259778 -42.16348750354546 -42.15528407448554 -42.14943361929993 -42.14629550049354 -42.14490494976202 -42.14506341859251 -42.14657919889832 -42.14952229368934 -42.15407660777906 -42.15938332852974 -42.1652504566371 -42.17149451695589 -42.17827597936758 -42.18554749969189 -42.19265495064312 -42.19943779283324 -42.20575436582274 -42.21181945922085 -42.21750589383667 -42.22230648288258 -42.22611136323128 -42.22883204672822 -42.23063353156064 -42.23150878368478 -42.23101028831276 -42.22908952146052 -42.22565731155842 -42.22075261112576 -42.21471025851083 -42.20700370969784 -42.1976105301822 -42.18650845691556 -42.17365669032188 -42.15925072638609 -42.14329586881652 -42.12555063128254 -42.1060079597286 -42.08466478476605
 1.33 -42.03117593943995 -42.02104928281332 -42.00888730811898 -41.99432566503323 -41.97703762318448 -41.95670308216804 -41.93302952156402 -41.90577109095846 -41.87477943996785 -41.84000317826749 -41.80148752562352 -41.75940355192957 -41.71400749724765 -41.66563081185416 -41.61489181629106 -41.56241578142289 -41.5082523584997 -41.45284247922683 -41.39663564584157 -41.34005696119748 -41.28353651885687 -41.22746546319191 -41.17220828949512 -41.11812462409975 -41.0658201445107 -41.01596163954672 -40.96815126949459 -40.92261650627596 -40.8795464136276 -40.8391124172959 -40.80143930524644 -40.76693399788937 -40.73608393832151 -40.70818698258616 -40.68324427995125 -40.66123562320715 -40.64211149898474 -40.62627566809491 -40.61365921589051 -40.60362208265168 -40.59600578399565 -40.59064625131211 -40.58762529222524 -40.58725830108345 -40.58859792947809 -40.59146181679209 -40.59564242077997 -40.60120349818015 -40.60832368536098 -40.61615820900148 -40.62451402680838 -40.63321227827037 -40.64240600545094 -40.65203882382138 -40.66149105313463 -40.67059073834202 -40.67920213055355 -40.68752935804356 -40.69544252730277 -40.70247463413825 -40.70849633482256 -40.71342170729343 -40.71742429240538 -40.7204928552346 -40.7221954764384 -40.7224641936707 -40.72125029305485 -40.71856238071499 -40.71473378436757 -40.70927944497415 -40.70213468845674 -40.69330827747729 -40.68276877328226 -40.67068307761373 -40.65707604468833 -40.64170322324514 -40.62456180866376 -40.60565118515376
 1.35 -40.48679797467123 -40.47656829375549 -40.4642081322281 -40.44936945627467 -40.43172539014402 -40.41094741616174 -40.38674497474656 -40.3588851944296 -40.32723811187691 -40.29176608191526 -40.25258256756155 -40.20986689005627 -40.16394270890088 -40.11516467189988 -40.06417018520764 -40.01162036338049 -39.95757577943429 -39.90251449490824 -39.84687488993494 -39.79109846331756 -39.73560292261433 -39.68077052423104 -39.62697036352208 -39.57454845490049 -39.52408165195772 -39.47621049759359 -39.43054176415738 -39.38729396360031 -39.34664149764041 -39.30872446794041 -39.27366439629933 -39.24184495485864 -39.21372580632367 -39.18860314420114 -39.1664736630536 -39.1473052987718 -39.13102544886553 -39.11804012277419 -39.10826155219777 -39.10103263144926 -39.09621393782958 -39.09363293202566 -39.09335974853312 -39.09567626610423 -39.09967102822231 -39.10514961360372 -39.11191503672834 -39.12001301839972 -39.12960656633608 -39.13987960579317 -39.15064247022013 -39.16171084194971 -39.17322194292359 -39.18514337545459 -39.19684049302627 -39.20815854113184 -39.21897223815284 -39.22948397627955 -39.23953891247379 -39.24869807947569 -39.25684732685545 -39.26389105211147 -39.26998928181612 -39.27515088281029 -39.278941883448 -39.28131076489236 -39.28220108246419 -39.2816314570443 -39.27992006653098 -39.2765879473537 -39.27160210604431 -39.26494512086699 -39.25659971350807 -39.24671754082704 -39.23534677666964 -39.22222928374458 -39.20736907556457 -39.19077862845317
 1.37 -39.00719722467412 -38.99684914500945 -38.98428706458399 -38.96915621348743 -38.95112228740513 -38.92986104763041 -38.90507653107962 -38.87654695030977 -38.84416464353906 -38.80794850467065 -38.76802526331947 -38.72465096484288 -38.67815665037494 -38.6289586968649 -38.57771263712003 -38.52509381985338 -38.47120063973649 -38.41650853745776 -38.36147436978664 -38.30653497964428 -38.25209624618087 -38.19854872486039 -38.14624393755305 -38.0955034826361 -38.04689380510347 -38.00102471668481 -37.9575160659746 -37.91654830857184 -37.87830101723099 -37.84288849202483 -37.81041378051998 -37.78125012796557 -37.75580299749607 -37.73340179034876 -37.71403673609677 -37.69764184289846 -37.68416393776374 -37.67394733683856 -37.66692047570795 -37.6624346797188 -37.66033662432318 -37.66044843544298 -37.662828839857 -37.66775194561119 -37.67432044245325 -37.68232624229231 -37.69158490968491 -37.70212289234804 -37.71411775170051 -37.72673576343352 -37.73980605811148 -37.75314964180427 -37.76690338675179 -37.78101469206224 -37.79487046444473 -37.80833133897788 -37.82125310991501 -37.83384462152748 -37.84595623898696 -37.85715775928811 -37.86733032221237 -37.87639515133456 -37.88450390507289 -37.891662077784 -37.89745137090384 -37.90182598413574 -37.90473037668676 -37.90617363855346 -37.90648017185828 -37.90517931223754 -37.90224517028243 -37.89766150303389 -37.89140323553254 -37.88363082242483 -37.87438820962649 -37.86341406604424 -37.8507369953569 -37.83636087785699
 1.39 -37.58804377838102 -37.57757274219998 -37.56480004828053 -37.54935532823123 -37.53090043625875 -37.50909704917922 -37.48365838643203 -37.45438699009597 -37.4212037249081 -37.38416529828548 -37.34344963034981 -37.29935295395546 -37.25225903472097 -37.20261325106428 -37.15110835424202 -37.09843563839329 -37.04471883058796 -36.99043171088024 -36.93605068236745 -36.88200629125485 -36.82869647692656 -36.77649930202313 -36.72575643252645 -36.67676069785212 -36.63007237094987 -36.58627234841286 -36.54496305059591 -36.50633532174367 -36.47051570012894 -36.43763295820205 -36.40776404275169 -36.381254345078 -36.35848166117849 -36.33880810194741 -36.32217539338949 -36.30853868684851 -36.29780657925159 -36.29032570337 -36.286002038097 -36.28419140874388 -36.28475093735474 -36.28749796304091 -36.29246735233586 -36.29992432957145 -36.30897793727647 -36.31944370659818 -36.33110660774808 -36.34401193047237 -36.3583037745485 -36.37319359030845 -36.38849027918987 -36.404017774316 -36.41991240110525 -36.43612146791168 -36.45204554669715 -36.46754472373635 -36.48248972035556 -36.49706645370632 -36.51113858757496 -36.52428319322917 -36.53639624030239 -36.54738761771752 -36.55742017465047 -36.56647819153518 -36.57418000111063 -36.58046124951141 -36.58529048740253 -36.58866644115975 -36.59089801409639 -36.59154734773776 -36.59056291314413 -36.58795481228345 -36.58369611945471 -36.57794234276304 -36.57072159564747 -36.56181462846256 -36.55123099011459 -36.53895563975345
 1.41 -36.2247311727857 -36.21410186544831 -36.20107185629626 -36.18526766627016 -36.16633840542551 -36.14394303294305 -36.11780209714145 -36.08773605549212 -36.05370511463652 -36.01580726040611 -35.97427694784497 -35.92945884123556 -35.88178150412756 -35.83172951937025 -35.78002264914863 -35.72736105502349 -35.67389794797585 -35.62012894845603 -35.56651030643771 -35.51346733147735 -35.46140420277932 -35.41067154926713 -35.36159167966132 -35.31447116256425 -35.26981116655236 -35.22816609027641 -35.18915844257005 -35.15293786256747 -35.11963918983038 -35.0893536044851 -35.06214874737029 -35.03832399019572 -35.01828724571306 -35.00134929789883 -34.98746861215064 -34.97658239549707 -34.96859635682188 -34.96382480710343 -34.96218181966988 -34.96303407047086 -34.96620355836655 -34.97152574543465 -34.9790202372963 -34.98894300346156 -35.00041463769522 -35.01325272840407 -35.02724205904598 -35.04242135856209 -35.05892375183269 -35.07597779015779 -35.09340380176324 -35.11102932233327 -35.12896848557037 -35.14717439378356 -35.16506527850565 -35.18251623114083 -35.19937947364328 -35.2158413692278 -35.2317799831135 -35.24677633330144 -35.2607356713872 -35.27355981340941 -35.28542730073519 -35.29629775098352 -35.30581851898735 -35.31393881779576 -35.3205867397169 -35.32581149740274 -35.3298827949767 -35.33239037920507 -35.33329276071316 -35.33257103524728 -35.3302326949834 -35.3264042898834 -35.32113769910001 -35.31421194243124 -35.30561747182524 -35.29537695293659
 1.43 -34.91430095493165 -34.90345510175099 -34.89010567437812 -34.87387445107854 -34.85439806530346 -34.83133295569935 -34.80441091611952 -34.77347950563779 -34.7385389585644 -34.69974075446432 -34.65737292817805 -34.61183351984526 -34.56359864493138 -34.51318913425727 -34.46134752403243 -34.40879170589186 -34.35569419693687 -34.3025491997802 -34.24981404259569 -34.19790912917287 -34.14722059897684 -34.09808437721374 -34.05081382490229 -34.00567386895177 -33.96316504224679 -33.92380048373938 -33.88719596854883 -33.85348506806979 -33.82278534008896 -33.79516292891111 -33.77067475549485 -33.74961411759858 -33.73231896993738 -33.71815151435128 -33.70703964998555 -33.69891005348361 -33.69365556919315 -33.69157787938622 -33.6925793744937 -33.69603095335513 -33.70176626348436 -33.70959676135178 -33.71955114268388 -33.73185850278086 -33.74565860685291 -33.76077259037621 -33.77699479946902 -33.79434867128904 -33.81296000445248 -33.83207610947596 -33.85152015924177 -33.87111683948759 -33.89099856932125 -33.91109526176164 -33.93085409430634 -33.95014013952713 -33.96882010569401 -33.98707709742876 -34.00478550638891 -34.02153942198296 -34.0372440921177 -34.05182651397882 -34.06542564484525 -34.07803303293866 -34.08929054830859 -34.09914507375438 -34.10755855578479 -34.11454974561607 -34.12039254020961 -34.12467556334992 -34.12738310676389 -34.12848587128226 -34.12798231804413 -34.12601604974549 -34.12262642193256 -34.11758837434078 -34.11092327228053 -34.10263099807004
 1.45 -33.65355012527036 -33.64244453868095 -33.62872569518628 -33.61200824853211 -33.59191906331098 -33.56811378497093 -33.54033991982618 -33.50848095506975 -33.47258472878801 -33.43286357997766 -33.38966302856468 -33.34343534542629 -33.29470390241522 -33.24402688238718 -33.19216465923128 -33.13984735790405 -33.08726275446686 -33.03490502612762 -32.98322327128629 -32.93262551958522 -32.88348062196424 -32.83611032072083 -32.79080188957606 -32.74780573374621 -32.70758279002087 -32.67062972684761 -32.6365452244239 -32.60545341479653 -32.57743158196902 -32.55255617201754 -32.53083962321588 -32.51256973616971 -32.49806938396099 -32.48667071230277 -32.4783196697051 -32.47292380765259 -32.47036543079405 -32.47094131714501 -32.47453211830351 -32.48051929968006 -32.48873196074201 -32.49897744527338 -32.51129244165048 -32.52586728313424 -32.54189826817976 -32.55918111076387 -32.57750567073134 -32.59690739416057 -32.61750914374939 -32.63857034922171 -32.6599106877559 -32.68137112443546 -32.70307406272302 -32.72495418495811 -32.74646749287989 -32.76748458817528 -32.78787622305354 -32.80783533084799 -32.82721898664571 -32.84564855794618 -32.86301667534941 -32.87926057327471 -32.89451545071072 -32.90878655199765 -32.92170698764259 -32.93324123516857 -32.94333648999848 -32.95202406637451 -32.959569868314 -32.96556788060253 -32.97000355982517 -32.97286577543664 -32.97413974087124 -32.97396909469339 -32.97238064178954 -32.96918007460241 -32.96436889440813 -32.95795302263728
 1.47 -32.4402726650841 -32.42886935211219 -32.41473108640925 -32.39746222550411 -32.37668245305638 -32.35205091886442 -32.32333701887531 -32.29046718519636 -32.25355021610854 -32.21285960608208 -32.1688095157941 -32.1219058521486 -32.07272017829897 -32.02184390367324 -31.97005512400211 -31.91808999135029 -31.86614956415102 -31.81472122724431 -31.76424299191908 -31.71510665595941 -31.66766192369526 -31.62220744605802 -31.57900898064111 -31.53829208176604 -31.50048950055433 -31.46605665500551 -31.43459755008179 -31.40621208779963 -31.38095282732873 -31.35887258509878 -31.33998113491456 -31.32453234807969 -31.31281925352961 -31.3042000279742 -31.29859434605068 -31.29590558048707 -31.29599500227698 -31.2991532108662 -31.3052479943515 -31.31368300969241 -31.32428096293648 -31.33685568945859 -31.35140609421497 -31.36814941201244 -31.38628567779372 -31.40560782693919 -31.42592225558592 -31.44725345096466 -31.46971731175527 -31.49260270846152 -31.51573612380582 -31.53895526314452 -31.56235601490474 -31.58591637104316 -31.6090866875277 -31.6317477048428 -31.65377311851893 -31.67533169968724 -31.69631089566003 -31.71632742053781 -31.73528780584371 -31.75312847118609 -31.76998609494995 -31.78584446501823 -31.80037225952343 -31.81351805763055 -31.8252456403522 -31.83556797139639 -31.84475512804806 -31.85242256208503 -31.8585397307291 -31.86310001763317 -31.86608851390513 -31.8676585291692 -31.86782538266568 -31.86639511438963 -31.86337982626939 -31.85878959338567
 1.49 -31.27180669672683 -31.26005711672676 -31.24543827161511 -31.22754448114045 -31.20598627611877 -31.18042969844091 -31.15067742108169 -31.11670953811054 -31.07870000470394 -31.03699716715973 -30.99207946291338 -30.94451320055647 -30.89491443985741 -30.84390601178471 -30.79228125853291 -30.74077877355134 -30.68960647157608 -30.63924280866519 -30.59010977223753 -30.54257983111545 -30.49697804557154 -30.45358085737987 -30.41262720987186 -30.37431785799727 -30.33905071839038 -30.30725394944205 -30.27851572137776 -30.25290767634205 -30.23047496848982 -30.21124929408473 -30.19521300160547 -30.18260625185974 -30.17369592810698 -30.1678306261899 -30.16493745467542 -30.16490359500553 -30.16760577165845 -30.17328095232067 -30.18182430807039 -30.19262136357278 -30.20550837728782 -30.22030285169096 -30.23700069350743 -30.25581321396062 -30.27594354903523 -30.29720408975557 -30.31940574248 -30.34256558921155 -30.36679998792602 -30.3914154529176 -30.41624367516307 -30.44111901270495 -30.46616110105444 -30.49131386361478 -30.51607067212563 -30.54029916712925 -30.5638755684591 -30.58697587575165 -30.60949963898199 -30.631048359024 -30.65154972823584 -30.67093040107144 -30.68932614471865 -30.70673163976489 -30.72281683089093 -30.73752873759365 -30.75083116493835 -30.76275111434143 -30.77354113438427 -30.78282302165878 -30.79057583164564 -30.79679648962575 -30.80144751162568 -30.80470098539789 -30.80657039143632 -30.8068634740282 -30.80559491234252 -30.80276579155633
 1.51 -30.14443274806867 -30.13229866069425 -30.11715576523509 -30.0985799522178 -30.07617596785285 -30.04962424404142 -30.01876861838379 -29.98365244418916 -29.94452647048718 -29.90181658204109 -29.85607080936281 -29.80791337872993 -29.75800290220491 -29.7069898176565 -29.65567814878371 -29.60480317514235 -29.55457678217455 -29.50546234124124 -29.45786064965803 -29.41212179073461 -29.36854560381792 -29.3273793343394 -29.28883466386664 -29.25308391015961 -29.22048603723183 -29.19144786541686 -29.16553511144033 -29.14279747849793 -29.12326427633964 -29.10693074136069 -29.09378981669952 -29.08403577234314 -29.07792756524035 -29.07482279942324 -29.07461652613727 -29.07720098398055 -29.08244145905269 -29.09058868511356 -29.10149485375274 -29.11458723456976 -29.12969704536604 -29.14662817234854 -29.16539608034626 -29.18618554303948 -29.20823607320276 -29.23136477296197 -29.2553722440661 -29.28028717817423 -29.30621195715838 -29.33248673342279 -29.35894275024019 -29.38542194210566 -29.41203321510885 -29.43872955732488 -29.46501728922481 -29.49076110410626 -29.51585138854467 -29.54046195286607 -29.56446995164184 -29.5875149642062 -29.60951114519705 -29.63039295512093 -29.65029680094252 -29.66920769669976 -29.68680737414478 -29.70305366341179 -29.71790366371224 -29.73136621405806 -29.74372218401389 -29.75458259447849 -29.76392883849642 -29.77174721210061 -29.77803817518624 -29.78292734241689 -29.78644771416348 -29.7884192674767 -29.78883804709355 -29.78772415647865
 1.53 -29.05513965222432 -29.0425963356082 -29.02689144276887 -29.00758587368021 -28.98427538832063 -28.9566656666795 -28.92465243876487 -28.8883562746126 -28.84811335429691 -28.80443038794263 -28.75792954573905 -28.70929225795572 -28.65921534496012 -28.60837320723748 -28.5575730554129 -28.50754441027597 -28.45849328280788 -28.41086260421166 -28.36503161594514 -28.32131909975746 -28.27999580772893 -28.24127817231474 -28.20534278639262 -28.17233184331489 -28.14258087696491 -28.11644090181859 -28.09347601301092 -28.07371305640806 -28.05715609868517 -28.04379147741051 -28.03357986113593 -28.02669649949425 -28.02339104330395 -28.02301417468139 -28.02547112716107 -28.03063719582437 -28.03837975743706 -28.04892052059616 -28.06213812588641 -28.07745982604697 -28.09470665614872 -28.11371359378267 -28.13446136925987 -28.15716807582346 -28.18106398987318 -28.20598585120307 -28.23173181325262 -28.25833349337208 -28.28590787310249 -28.31378405847069 -28.34181169030035 -28.36984646453905 -28.3979786526023 -28.4261707617351 -28.45395049539137 -28.48116581363209 -28.50773317354255 -28.53379724966951 -28.55925703447869 -28.58375955883331 -28.60722378249421 -28.6295713746423 -28.65094402442383 -28.67131682151918 -28.69040535673577 -28.70813337262567 -28.7244894341288 -28.73946866924182 -28.75334224971405 -28.76573142177038 -28.77662492686228 -28.78601708244724 -28.79387694279751 -28.80036270983856 -28.805487454018 -28.80907945520554 -28.81114483362454 -28.81168803081598
 1.55 -28.00224692081817 -27.9892540099353 -27.97293422447231 -27.9528270026204 -27.92852976662284 -27.89978129278092 -27.86654726146104 -27.82903564710323 -27.78768152823081 -27.74307991746183 -27.69592465152182 -27.64695201125842 -27.5968935916577 -27.54644116186254 -27.49639864519308 -27.44747995916944 -27.39988010553693 -27.35401586029385 -27.31023320372211 -27.26881919042096 -27.23000844934389 -27.193980893839 -27.16088183169319 -27.13081915518018 -27.10408306111288 -27.08099958090018 -27.06111327060854 -27.04443076102869 -27.03093404774762 -27.02058022122637 -27.0133265268838 -27.00934167518659 -27.00882489174617 -27.0111632174225 -27.01623649843538 -27.02392777648348 -27.03409797887164 -27.04697114864668 -27.06240815474222 -27.07987485213286 -27.09918232199831 -27.1201660918976 -27.14282121595414 -27.16734515505187 -27.19300539704303 -27.21961701696809 -27.24703527728816 -27.27525015813044 -27.30438195754742 -27.33379505178985 -27.36332162559451 -27.39283891248699 -27.42243284509998 -27.45206961550797 -27.48126458557832 -27.50990622733975 -27.53788803336865 -27.56536669719353 -27.59223247371861 -27.61813763966671 -27.6430149040422 -27.66677698861468 -27.6895686384237 -27.71137420230537 -27.73188252344129 -27.75106455993036 -27.76886614538432 -27.78531851954715 -27.80066314893938 -27.8145295175277 -27.82692592742028 -27.83782224958881 -27.84721619461749 -27.85522944347963 -27.86190560834256 -27.86706621340136 -27.8706990357419 -27.8728438962339
 1.57 -26.98461318403763 -26.97111525923249 -26.95410074578597 -26.93309511896888 -26.90770702189891 -26.87772485554606 -26.84319970873925 -26.80444826817416 -26.76200987842227 -26.71657316194137 -26.66890575908738 -26.61979024812792 -26.56998700525742 -26.52019387461413 -26.47120226829903 -26.42370367639694 -26.37787009699979 -26.3340855962324 -26.29265819828083 -26.25383423542362 -26.21781122806593 -26.18473016477697 -26.15469611233085 -26.12777914575116 -26.10424348835934 -26.08436882182735 -26.06768436623469 -26.05418129013013 -26.04381254059845 -26.03652850333238 -26.03225981271024 -26.0311586018793 -26.0334227528455 -26.03843778656955 -26.04607576307008 -26.0562257615338 -26.06875292043344 -26.08386137765349 -26.10143735062436 -26.12093629646516 -26.14218941213565 -26.1650429845977 -26.18949157098659 -26.21572132879271 -26.24301931605405 -26.27124448155978 -26.30019679506566 -26.32991905752132 -26.36050985131029 -26.39135367050296 -26.42229852112311 -26.45320361142831 -26.4841704922049 -26.51515024707791 -26.54569042283638 -26.57568189977475 -26.60500346205066 -26.63381286805981 -26.66201983082827 -26.68925931842292 -26.71547714438045 -26.74059203815541 -26.76473894558802 -26.78789226939213 -26.8097818996639 -26.83033648441176 -26.84953701010834 -26.86738515226455 -26.88413097602684 -26.89942221679771 -26.91324454088052 -26.92558335614864 -26.93643719273985 -26.94592961377643 -26.95408107611144 -26.96073733110177 -26.96588939540845 -26.96955534182489
 1.59 -26.0006190238537 -25.9865543095127 -25.96875797088898 -25.94674582927952 -25.92014909738879 -25.88882850933392 -25.85294492065081 -25.81293535830133 -25.7694544406818 -25.72328784763261 -25.67527149044928 -25.62622970189499 -25.57693906621458 -25.52809502915034 -25.48046606795954 -25.43470829143395 -25.39096711992146 -25.34958125534996 -25.31081653125363 -25.27487552280184 -25.24191357683088 -25.21202466187858 -25.18528474822223 -25.16172474791985 -25.14156669485509 -25.12505634478597 -25.1117128353978 -25.10148963636037 -25.09433457938983 -25.09018172831537 -25.08894423915117 -25.09075907017368 -25.09581115200481 -25.103487397701 -25.11367102284881 -25.12625039566709 -25.14107081711624 -25.15836180101489 -25.17799537416409 -25.19944939647985 -25.22256425113393 -25.24718642470348 -25.27333043732989 -25.30116105288729 -25.3300086791609 -25.35971697803588 -25.39011516569693 -25.4212366128391 -25.45318269489032 -25.48534462224592 -25.51760049051574 -25.54980496078417 -25.58203500988362 -25.61427784068195 -25.64607201238408 -25.6773085908486 -25.70788157891957 -25.73794011677412 -25.7673840122863 -25.79587447140778 -25.8233500385656 -25.84973244707786 -25.87514574958755 -25.89958887851517 -25.92275060653061 -25.94460469704473 -25.96511019472132 -25.98428454600979 -26.00235686969918 -26.01897978749395 -26.03415282461216 -26.04785642040644 -26.06009411900841 -26.07096822999677 -26.08053167909002 -26.08859491886384 -26.09517956949401 -26.10029169952506
 1.61 -25.04776526829271 -25.03306678164616 -25.0143943772679 -24.99125738150451 -24.96332971545386 -24.93056806496988 -24.89325950066821 -24.8519804079329 -24.80750755692425 -24.76072166258781 -24.71252012466455 -24.66376200770253 -24.6152299810699 -24.5676061589695 -24.52162554045519 -24.47790391944991 -24.43654782476576 -24.39784875012614 -24.36202516419016 -24.32922890057945 -24.29957626790757 -24.27311378981219 -24.2498747949902 -24.22986764723605 -24.21326083548337 -24.20026882385029 -24.19040594168836 -24.18359947363582 -24.1797782696748 -24.17885357519338 -24.18074301105222 -24.18554893365635 -24.19345525503228 -24.20385659291068 -24.21663993081508 -24.23167825815666 -24.24884148033566 -24.26833532884955 -24.29004102140842 -24.31345565205781 -24.33842659130946 -24.36481567628009 -24.39262161083888 -24.42204039576377 -24.45239659890697 -24.48355112537022 -24.51534262769003 -24.54781002603332 -24.58104541840391 -24.61448431086015 -24.6479739977443 -24.68138665192384 -24.71482302504532 -24.74823518780105 -24.78119595020913 -24.81359839190728 -24.84533638246077 -24.87655102168518 -24.90714241998407 -24.93679759870235 -24.9654371304956 -24.9929937797159 -25.01958431281466 -25.04520019876277 -25.06955378948871 -25.09260595033503 -25.11432888053371 -25.13472035370072 -25.15402250835054 -25.17188735843087 -25.18831838387812 -25.20329333119413 -25.2168086440447 -25.22898524388017 -25.23985108057882 -25.24924361311333 -25.25716662024088 -25.26363672121737
 1.63 -24.1231215147491 -24.10772732478854 -24.08808786929399 -24.06371694875569 -24.03435028155768 -24.00006247398217 -23.96129036021486 -23.91875768235114 -23.87336657040335 -23.82608759230914 -23.77787431394094 -23.72960761911676 -23.68206611961229 -23.63590922517447 -23.59183281353659 -23.55040280043517 -23.51168228962847 -23.47591269291719 -23.44326155016703 -23.41383020933362 -23.38768635648989 -23.36484181585583 -23.34529088983123 -23.32899424903121 -23.31610217232488 -23.30679013687736 -23.30055179819542 -23.29730112017668 -23.29695724516296 -23.29940172399773 -23.30455118608815 -23.3124982094716 -23.3234018308874 -23.33667140585353 -23.35218802874903 -23.36982183290204 -23.38945078068398 -23.41127849361 -23.43518402244615 -23.46067406732347 -23.48761550785942 -23.51586069328678 -23.54542360259065 -23.57648356465352 -23.60841523840917 -23.64106252300533 -23.67428081797576 -23.70811751342202 -23.74265766020518 -23.7773447001481 -23.81204402624843 -23.84664773290278 -23.88123319614251 -23.91577419388155 -23.94984618617648 -23.98334599549952 -24.01616715702465 -24.0484560289274 -24.08011906269865 -24.11084456347294 -24.14055300037156 -24.16918099686118 -24.19685010112801 -24.22353320646833 -24.24898337169562 -24.27313342156472 -24.2959499072136 -24.31746347662307 -24.33788111509494 -24.35688744574901 -24.37446623003941 -24.39060861829075 -24.40530513025442 -24.41866995568561 -24.43073915494143 -24.44134590960056 -24.45051092310492 -24.45824478142382
 1.65 -23.22502599921548 -23.20886666571407 -23.18815986768979 -23.16243487893524 -23.13151795409238 -23.09562721865667 -23.05536862898189 -23.01162003228601 -22.96540867665789 -22.91778605106504 -22.86975058536246 -22.82219283030266 -22.7758779275469 -22.73143112967778 -22.68950263021336 -22.65060197362272 -22.61474583534331 -22.58211906180005 -22.5528364704264 -22.52695937968752 -22.50449592910563 -22.48543109928777 -22.46971819195619 -22.45727966998134 -22.44823514741788 -22.44273500954368 -22.44026238290224 -22.44070898534848 -22.44396902609826 -22.44993144578183 -22.45849028650145 -22.4697290418933 -22.48378529719408 -22.50009085931235 -22.51850244690516 -22.53890732045982 -22.56117953238147 -22.58549846708651 -22.61176528110214 -22.6394882931725 -22.66854277437145 -22.69877996822253 -22.73022669082616 -22.76305877099468 -22.79665088039527 -22.83087606370123 -22.86558839875199 -22.90082802672204 -22.93670731229923 -22.97267381387279 -23.00859473373133 -23.04436645827136 -23.08008838821645 -23.11571636884769 -23.15085156024549 -23.18537709754343 -23.21922344119435 -23.25250591724904 -23.28515395764811 -23.3168539205273 -23.34752410053652 -23.37712465917339 -23.40576080513119 -23.43342191466214 -23.45983544195601 -23.48496712953465 -23.50879000866296 -23.53129858977644 -23.55272423292604 -23.57275216824049 -23.59136137640667 -23.60855242916839 -23.62431190984403 -23.63875613386339 -23.65191470932426 -23.66364077756903 -23.67392973378186 -23.68280521760675
 1.67 -22.3521107461373 -22.33510078876235 -22.31320664959508 -22.28600364494846 -22.25343537476673 -22.21589902262914 -22.17418707575453 -22.12934157500673 -22.0825031249008 -22.03479598361028 -21.9872452429754 -21.94073630851236 -21.89600498942387 -21.85363173861078 -21.81420516268526 -21.77817412198527 -21.7455024905907 -21.71631842634112 -21.69067723085541 -21.66859676955328 -21.65003738167888 -21.63494895032662 -21.62324063246944 -21.6148170789895 -21.60976824471168 -21.60820756843989 -21.60961100299647 -21.61386188526486 -21.62083917623561 -21.63042452105617 -21.64248972908444 -21.65711692394638 -21.67443965359801 -21.69387265039173 -21.71528919114763 -21.7385666072296 -21.76357569462676 -21.79049017404039 -21.8192136109766 -21.84926525584497 -21.88051716406362 -21.91283684617068 -21.94622881794281 -21.98088626052067 -22.01620192054202 -22.05204431028248 -22.08828553780432 -22.12495867711377 -22.16217468832687 -22.1994105278444 -22.23654169853623 -22.27346092993524 -22.31026070844138 -22.34693682753603 -22.38305544800714 -22.41855589818537 -22.45333968419179 -22.48753463019726 -22.52106981869408 -22.55364395078008 -22.5851916264557 -22.61565570493432 -22.64514815496626 -22.67365848517687 -22.70092826441897 -22.72692074214017 -22.75161134876545 -22.77500300609518 -22.79731400771932 -22.81824098944789 -22.83776092975821 -22.85588667025937 -22.87258700617423 -22.88799444683939 -22.90212816622349 -22.91485173346424 -22.9261608834246 -22.9360648972685
 1.69 -21.50300261050869 -21.48503183801671 -21.46181432085198 -21.43299805712041 -21.39869606117943 -21.35952097364143 -21.31647195137807 -21.27075439752526 -21.22361795148902 -21.1762354489522 -21.12963975188209 -21.08468625853916 -21.04206298348678 -21.00228464760209 -20.96586940808825 -20.93319270848794 -20.90415460869836 -20.8788211749878 -20.85719888001386 -20.83924441284353 -20.82487631897515 -20.81400851036247 -20.80652207544095 -20.80229888915635 -20.80138037299594 -20.80388121502227 -20.80926642990987 -20.81739942898499 -20.82815398026846 -20.84139824852199 -20.85701033529811 -20.87505068899376 -20.895648814908 -20.91821882530387 -20.94265324947466 -20.96880267381487 -20.996546911896 -21.02606578454752 -21.05724061994312 -21.08961828369263 -21.12306521893981 -21.15745407646617 -21.19279240480133 -21.22926686033989 -21.26628681746536 -21.30372784868124 -21.34146267474961 -21.37953397483761 -21.41806053667188 -21.45651694670156 -21.49480589026986 -21.53281098179479 -21.57064404495911 -21.60826601291011 -21.64532295846913 -21.68170077435172 -21.71732762339819 -21.75234286881533 -21.78666893442935 -21.82001351495063 -21.85232030625039 -21.88352977564982 -21.91376930222192 -21.94301453710642 -21.97102299383826 -21.9977593386897 -22.02319722102686 -22.04734813368056 -22.07042242333225 -22.09212506091517 -22.11243758203112 -22.13136573738332 -22.14890218322558 -22.16514543182831 -22.18014901196159 -22.19374090939575 -22.20594963741978 -22.21678640737806
 1.71 -20.67644801993274 -20.65737272943847 -20.63266744823495 -20.60209539554373 -20.56599095930761 -20.52521990619386 -20.48100723159828 -20.43471767964973 -20.38769085321574 -20.34112593390863 -20.2960340920927 -20.25321825689233 -20.21329395620103 -20.17669577669161 -20.14385447382755 -20.11506279187562 -20.09014746391985 -20.06911401187691 -20.05190496651321 -20.03842873746346 -20.02856177325129 -20.02218181131157 -20.01914115801492 -20.01928933869443 -20.02266428767465 -20.0293342583031 -20.03878406298452 -20.05085901321781 -20.06543385963603 -20.08235968204957 -20.10151880949261 -20.12296000027313 -20.14680792202667 -20.17249910177399 -20.19990078598279 -20.22888296063389 -20.25932299129187 -20.29139043318044 -20.32497276126294 -20.35962481032795 -20.39521348508041 -20.43161849023844 -20.46884887063612 -20.5070883413325 -20.54575237772702 -20.58473921568176 -20.62392101165058 -20.66333824281562 -20.70310815723132 -20.74273253397627 -20.78209982331325 -20.82112742685753 -20.8599031477541 -20.89842385086376 -20.93630876295857 -20.97348785292692 -21.00986935198862 -21.04560586392012 -21.0806225152904 -21.11463701570772 -21.14759593807766 -21.1794549388726 -21.21031425841318 -21.24018733116198 -21.26880969602971 -21.29617994669431 -21.32225041193334 -21.34703425596988 -21.37075754883236 -21.39311723672872 -21.41411278243512 -21.4337345356996 -21.4519751636611 -21.46895249128406 -21.48469795180911 -21.49906096721995 -21.51206123872706 -21.52370851726836
 1.73 -19.87105168977478 -19.85070303608663 -19.82432582475639 -19.79186066549007 -19.75391964904445 -19.71165394723008 -19.66652128291505 -19.62003407002928 -19.57358981356965 -19.5283866696058 -19.48538504528679 -19.44530955884866 -19.40868239962285 -19.37583925804576 -19.34711207566927 -19.32270483517254 -19.30237695037505 -19.28604961625092 -19.27362050894489 -19.26493917578963 -19.25985218532489 -19.25818775731846 -19.25978089278889 -19.26446269403049 -19.27225683464036 -19.28320116954775 -19.29678160504604 -19.31284446882714 -19.33126448001887 -19.35188198922514 -19.37457649856936 -19.39940744174104 -19.42647921404593 -19.45523740245982 -19.48557160568609 -19.51733688421746 -19.55041777040185 -19.58497604851268 -19.62091187482398 -19.65777258769022 -19.69545783763131 -19.73381872742291 -19.77288559219232 -19.81283779952009 -19.85309836954779 -19.89357276509198 -19.93413661176465 -19.97484474810062 -20.01580016569184 -20.05652090932907 -20.09692034715113 -20.13689212080199 -20.17655241559603 -20.21588908069167 -20.25453784927372 -20.29242574874475 -20.32948846092565 -20.36586535226585 -20.40147864406341 -20.43607181269521 -20.46959121985772 -20.5019915228185 -20.53338259467879 -20.56377798464756 -20.59293027832725 -20.62081637801159 -20.64741053299574 -20.67273844989911 -20.69699867300127 -20.71991475459107 -20.7414745353295 -20.7616820246265 -20.78053032103201 -20.79813836264177 -20.81451953751796 -20.82955438412513 -20.84325003178178 -20.85561921112782
 1.75 -19.08516430932819 -19.06334256434339 -19.0351011459694 -19.00062878380803 -18.9608718907106 -18.91730009278074 -18.87159373937791 -18.82538205312137 -18.78009031989503 -18.73687498885282 -18.6966127624249 -18.65992302632475 -18.62721331955701 -18.59871069442641 -18.57463795654756 -18.55510583485601 -18.53978731162039 -18.52855247245582 -18.52123240633873 -18.51762757562311 -18.51755242605837 -18.52080555680884 -18.52718999047508 -18.53653735311712 -18.54883328427972 -18.56412102701982 -18.58187867793633 -18.60195594720227 -18.62421229859963 -18.64851161955695 -18.67472649118973 -18.70290170834402 -18.7331509696432 -18.76493208753816 -18.79812787836107 -18.83261441238298 -18.86827067387534 -18.90525458117558 -18.94346899675727 -18.98248778730458 -19.02218596379169 -19.06244863156704 -19.1032907904429 -19.14488208479018 -19.18668688363907 -19.22859182078535 -19.27048333490301 -19.31241715966298 -19.35450070385864 -19.39627025153806 -19.43763454214333 -19.47850163065723 -19.51898432775754 -19.5590719799791 -19.59842184988415 -19.63696071624091 -19.67463020421096 -19.71156628554543 -19.74770608879055 -19.78280456950264 -19.81680530047284 -19.84967033196207 -19.88151504194619 -19.91234502637195 -19.94192997942387 -19.9702565138023 -19.99728479101317 -20.02305700166948 -20.04776712580502 -20.07115238320049 -20.09319359372246 -20.11389711767532 -20.13327072616665 -20.15140242148625 -20.16834416749919 -20.18395691005305 -20.19825657739987 -20.21126386063295
 1.77 -18.31629618116589 -18.29279979331937 -18.2625256194425 -18.22600061848346 -18.1845679447166 -18.14002495774508 -18.09425345250409 -18.04895830926466 -18.00554465363809 -17.96508338658104 -17.92833189440132 -17.89577667876444 -17.86769158670105 -17.84418030061517 -17.82535680829342 -17.8112126929153 -17.80137217306457 -17.79562187274171 -17.79373992137785 -17.79549456384989 -17.80064999049719 -17.80900048713983 -17.82032794509844 -17.83443471121596 -17.85130309788127 -17.87097971305473 -17.8929323202961 -17.91701755879453 -17.94309040340111 -17.97103090466401 -18.0006991288662 -18.03215741806618 -18.06550593014168 -18.10023330883653 -18.13620909381093 -18.17332440069519 -18.21145953114723 -18.2507761829139 -18.29118888989645 -18.33226308222012 -18.37388966630831 -18.41595887496134 -18.45848962744006 -18.50164990955448 -18.54490912375775 -18.58816909924555 -18.63132577206122 -18.67441544520677 -18.71756596876008 -18.7603267299985 -18.80259182352901 -18.84430000142527 -18.88554254337179 -18.92632945681538 -18.96632532712428 -19.00545754775507 -19.0436712404277 -19.08111837530893 -19.11774114120428 -19.15327107575902 -19.18769039566822 -19.22096270689621 -19.25319589490578 -19.28440580489742 -19.31435822205864 -19.34305206182398 -19.37045942014576 -19.39661224377589 -19.42170460055915 -19.44547961973801 -19.46793341226949 -19.48906155115419 -19.50887276177786 -19.52748427226578 -19.54491125385018 -19.56103442125111 -19.57586522307089 -19.58943377220257
 1.79 -17.56265927963088 -17.5372820833926 -17.50484379336131 -17.46630698731834 -17.42346645033379 -17.37844105476906 -17.33327051027984 -17.28967895381962 -17.24899052964395 -17.21214320931505 -17.17973880170733 -17.15210271301349 -17.12936488675146 -17.11148127377207 -17.09846387226776 -17.09020707778209 -17.08625209322043 -17.08633414886165 -17.09017239237102 -17.0975141688145 -17.10808675067423 -17.12166335786559 -17.13802242775584 -17.1569497551844 -17.17842730248491 -17.20248821950916 -17.22861328365317 -17.25667164988522 -17.28651896077631 -17.31802516653295 -17.3510799050325 -17.38572587186118 -17.42208585035497 -17.45964530164342 -17.4983023246966 -17.53794071637542 -17.57845051148534 -17.61998895283368 -17.66247926129088 -17.70550303585553 -17.74896226372373 -17.79273859036268 -17.83686082958894 -17.88149612365119 -17.92613146331819 -17.97066626797166 -18.01500113570457 -18.05918808342496 -18.10334113696552 -18.14701794119915 -18.19013199016067 -18.23261794717495 -18.27458600499176 -18.31602185592737 -18.35661398201333 -18.39629845515257 -18.43502996728312 -18.47294479054956 -18.50999245748262 -18.54593391118711 -18.58073543553832 -18.61437015538736 -18.64695664677545 -18.6784935371577 -18.70877363563633 -18.73779821320381 -18.7655380729962 -18.79201618055667 -18.81744603410986 -18.84157256484711 -18.86438533722275 -18.88589385926205 -18.90610363288067 -18.92512988421627 -18.94298776397233 -18.95956801777442 -18.97488439653938 -18.9889513968575
 1.81 -16.82247300778575 -16.79502083320169 -16.76034641357823 -16.71995406505003 -16.67611716289659 -16.63124750154457 -16.58747606457061 -16.54647104470462 -16.50941954383371 -16.47707781300659 -16.44985675243869 -16.42790161151783 -16.41117256881077 -16.39952168207039 -16.39280406824374 -16.3908581934811 -16.39312938314584 -16.39931791182539 -16.40910413334338 -16.4221856807729 -16.43830722645107 -16.457191041995 -16.47862422831916 -16.50239942565441 -16.52848353356864 -16.55691008098914 -16.58718061622698 -16.61914793700329 -16.6527065404777 -16.68771251327904 -16.72406367153842 -16.76182463092476 -16.80110550668306 -16.84140822367542 -16.88264379642495 -16.9247021691628 -16.9674875558785 -17.01115368037351 -17.05562203631855 -17.10050749731448 -17.14569977695714 -17.19109839890626 -17.23672845695862 -17.28276587512557 -17.32869727771522 -17.37443658941945 -17.41988573540583 -17.46510747141475 -17.51020599386201 -17.55475674994688 -17.59868253776602 -17.64190508643345 -17.6845494462066 -17.7266101386189 -17.76777105661903 -17.80798505471694 -17.84719460913708 -17.88555564797888 -17.92301388138482 -17.95933980171627 -17.99450883373737 -18.02849048480715 -18.06139106508018 -18.09324108771591 -18.12383353909706 -18.15316119905716 -18.18120685111769 -18.20799591273479 -18.23373744555606 -18.25817797568757 -18.28132825397129 -18.30317461627331 -18.32375453378303 -18.34314800332356 -18.36140799767365 -18.37841141590132 -18.39417150370952 -18.40870885379407
 1.83 -16.09383958514006 -16.06415296741271 -16.02728404143033 -15.98537749123211 -15.94118050175834 -15.89732052885266 -15.85593282926466 -15.818545680653 -15.78613839158903 -15.75924244156099 -15.73804757097869 -15.72252003117894 -15.71244680443161 -15.70754171394635 -15.7075746838802 -15.71227075934594 -15.72105381642146 -15.73355364215995 -15.74943665460128 -15.76837347278443 -15.79008966676109 -15.81431764761066 -15.84083949745649 -15.86943907948368 -15.9000995079584 -15.93284607824885 -15.96719413684812 -16.00301787139871 -16.04020037071923 -16.07862204483312 -16.1181929149996 -16.15897663374696 -16.20107999490843 -16.24404506366045 -16.28776415656393 -16.33215770160825 -16.37712311825829 -16.42283234750472 -16.46920546191757 -16.51586287570326 -16.56271357476534 -16.60965483676896 -16.65671971120942 -16.70407387948472 -16.75124077497255 -16.79812819311175 -16.84464077148834 -16.89083938992655 -16.93683954058481 -16.98221517805698 -17.02691013947902 -17.07085075464132 -17.11413851610674 -17.15679221933481 -17.19849950281207 -17.23922126818888 -17.27890135042286 -17.31769523792924 -17.35554877273825 -17.39224779065975 -17.42776483145554 -17.46207058901925 -17.49529645156424 -17.52745124181974 -17.55833950723539 -17.58795087019438 -17.61629435823554 -17.64337827428452 -17.6694119768943 -17.69416009049534 -17.71762004565552 -17.73980932935009 -17.76072639524207 -17.78048199397303 -17.79911076346471 -17.81650860923169 -17.83269127470525 -17.84767749156881
 1.85 -15.37489770115294 -15.34288810025742 -15.30404152732385 -15.26121972387568 -15.21759504400043 -15.17589296435177 -15.13812721415198 -15.10558936519485 -15.07898334184907 -15.05856767106218 -15.04431358236496 -15.03597375787651 -15.03318893230989 -15.03554572297849 -15.04271478980308 -15.05437217531972 -15.06987854468845 -15.08884680570288 -15.11091881880088 -15.13576345707616 -15.16309765629109 -15.19266153489067 -15.22422159401779 -15.25759374752992 -15.29275044201717 -15.329730416822 -15.36807189406053 -15.40765146864559 -15.44836196831173 -15.49010034364212 -15.5327779180975 -15.57647080804749 -15.62129726280402 -15.66681160465738 -15.71292277891475 -15.75953737394143 -15.806587871205 -15.85423560532232 -15.90240473410981 -15.95074995863683 -15.99915468328265 -16.0475493557968 -16.09597087736333 -16.14457149266878 -16.19289520997435 -16.24085017119217 -16.28835854196597 -16.33547666175636 -16.38231601393074 -16.42847788585825 -16.47388415900965 -16.51849079906256 -16.56239297601219 -16.60560686428764 -16.64783074287404 -16.68902679544082 -16.7291542604761 -16.76835559142761 -16.80659161685016 -16.84364871056 -16.87950325179627 -16.91413950538958 -16.94766888193821 -16.98011689799187 -17.01129378624347 -17.04118987572886 -17.06981602203509 -17.09718615751702 -17.1235065915229 -17.14854630062874 -17.1723040888821 -17.19480291805517 -17.21605614790759 -17.23615689645916 -17.2551426802726 -17.27293084474673 -17.28950494442018 -17.3049026632859
 1.87 -14.66385696190035 -14.62957536223293 -14.58923239747554 -14.54643585624223 -14.50466394128656 -14.46658156950362 -14.43393257193229 -14.40766945375795 -14.38815797431574 -14.37536403709415 -14.36899814973921 -14.36863253405922 -14.37377607603008 -14.38389100580122 -14.39858699770222 -14.41747533025021 -14.43991167615806 -14.46547636234336 -14.49381395993839 -14.52458920430104 -14.5575262650268 -14.59237095596187 -14.62891432521744 -14.66697061518538 -14.70652574255516 -14.74763422833227 -14.78984326785829 -14.83304630083247 -14.87715262133512 -14.92207806785291 -14.967731223306 -15.01419843507734 -15.06161520504407 -15.10953770961131 -15.15789673974824 -15.20661333102685 -15.25561999366324 -15.30507192256176 -15.35492434736212 -15.40481763248947 -15.45467620720776 -15.50441450567641 -15.55407199701048 -15.60382036534447 -15.65319156989993 -15.70212970505703 -15.75054060043016 -15.79848648094794 -15.84609485693752 -15.89295226421354 -15.9390170841719 -15.98421515388842 -16.02867182622261 -16.0723915999268 -16.11508041976067 -16.15671644661152 -16.19724947762034 -16.23682427631392 -16.27540406274318 -16.31279208362797 -16.34896098250841 -16.38389382990311 -16.41771054347432 -16.4504334382004 -16.48188280655557 -16.51204544869742 -16.5409335326621 -16.56858548456762 -16.59517202882539 -16.62049354836018 -16.64455260483871 -16.66735366890716 -16.68891438043771 -16.70934470878439 -16.72868487304843 -16.7468157223533 -16.76378102612972 -16.77959038441076
 1.89 -13.9589104694381 -13.9226623494939 -13.88170410334285 -13.84032520632044 -13.80210402939522 -13.76943694917055 -13.7436454478868 -13.7252489034239 -13.71421872930436 -13.71021750469665 -13.71271341441916 -13.72110191894461 -13.73477284440503 -13.75311556259737 -13.77567833098969 -13.8020516527281 -13.83157102664444 -13.86383116726471 -13.89846071481842 -13.93516070524885 -13.9736492202243 -14.01370697715033 -14.05512938918328 -14.09775583524484 -14.14158589003803 -14.18667397406448 -14.23260533364319 -14.27928217093082 -14.32663044394367 -14.37457638658135 -14.42304530865226 -14.47213559590109 -14.52197486003829 -14.57215169877172 -14.62260399584059 -14.67326324105172 -14.72406661031834 -14.77518888570153 -14.82657109545436 -14.8778824740689 -14.92904264232636 -14.97998926735011 -15.03075439266228 -15.08151959824356 -15.13183223059662 -15.18162907281332 -15.23083054464563 -15.27950804258065 -15.32777462991977 -15.37524542686218 -15.42186928059275 -15.46758676537472 -15.512510562647 -15.55666672112662 -15.59976304691621 -15.64176781361683 -15.68265416244632 -15.72255354236325 -15.76143470019676 -15.79910425078244 -15.83554332710438 -15.87074271044366 -15.90480993053334 -15.93777453572037 -15.96946234313427 -15.99987025886312 -16.02900316813682 -16.05689834551793 -16.08374149510016 -16.10931248071491 -16.13364719614589 -16.15671946535203 -16.17858380269895 -16.19932712319919 -16.2189832727613 -16.23746750844813 -16.25478762874437 -16.27097557383372
 1.91 -13.25802628530968 -13.22056031738702 -13.18044410519268 -13.14243184043736 -13.10990950188131 -13.08476609533602 -13.06775666366628 -13.05888637679258 -13.0577339816939 -13.06365330241096 -13.07590379004988 -13.09374487278631 -13.11646974587018 -13.14341576163087 -13.17411199948311 -13.20813133593341 -13.24482602458735 -13.28379986615744 -13.32471799847195 -13.36728503648447 -13.4112501522845 -13.456415295109 -13.502587641355 -13.54964588459334 -13.59759907558361 -13.64652239229044 -13.69601864990105 -13.74601079084438 -13.79643616481163 -13.84724428877854 -13.89836155702931 -13.94990642118242 -14.00201468021825 -14.05428806050887 -14.10667454584984 -14.15912362749428 -14.21157779418935 -14.26420753221502 -14.31697846542568 -14.36956408529415 -14.42189918095879 -14.47391905927335 -14.52567270486001 -14.57732058016557 -14.62845465552105 -14.67898552920468 -14.72887996750861 -14.77817502480926 -14.82699648364172 -14.8749806847781 -14.9220692373101 -14.96821340873601 -15.01353018505211 -15.05803043084884 -15.10145720941173 -15.14376584282741 -15.18492572209465 -15.22508662724086 -15.26420739744396 -15.30210383115999 -15.33876439625659 -15.37417392015231 -15.40845050996234 -15.44160872265043 -15.47350065518743 -15.50410882471652 -15.53345423872536 -15.56155249522532 -15.58861964293798 -15.6144198414891 -15.63898505161022 -15.66231553534806 -15.68444630628203 -15.70546427974982 -15.72541668308149 -15.74421450584209 -15.76187549008308 -15.77842095060268
 1.93 -12.55951462136829 -12.5222888512971 -12.48524875297879 -12.45319773417413 -12.42894966103773 -12.41366183811969 -12.40741616836744 -12.40969849312802 -12.41969966215078 -12.43652013359031 -12.45925958400994 -12.48707763838567 -12.51922029011052 -12.55499898099947 -12.59395899129498 -12.63568093967307 -12.67954828325004 -12.72519442759002 -12.77230831671313 -12.82062880310458 -12.86993638772451 -12.92005830001891 -12.97083742793143 -13.0221664079163 -13.07407717495239 -13.12666560255847 -13.17955932280973 -13.23269948635573 -13.28604506243972 -13.33954269891953 -13.39315588229012 -13.44699620770772 -13.50121856901591 -13.5554394987735 -13.60961907828446 -13.66371051762993 -13.71767308570244 -13.77168496024242 -13.8257123478772 -13.87944389416246 -13.93281909362637 -13.98578976981653 -14.03840403534975 -14.09082770196485 -14.14265972057866 -14.19383281134523 -14.24429344371842 -14.29410451651815 -14.34338963800013 -14.3917841059296 -14.43924610765888 -14.48573296020911 -14.5313546203561 -14.57611947472078 -14.61978301986397 -14.66231913238599 -14.70368267903104 -14.74402554679666 -14.78331937304823 -14.82138115563897 -14.85819579303523 -14.89375466444756 -14.92817077996758 -14.96148347071077 -14.99351640896549 -15.02427368834822 -15.05377687396543 -15.08204623258199 -15.10927681279647 -15.13526314522347 -15.16002191268308 -15.18356838039779 -15.20592144619688 -15.22718864072852 -15.24741315767985 -15.26648786400502 -15.28444885016159 -15.30132157035534
 1.95 -11.86219601262787 -11.82777311952012 -11.79710047924312 -11.77438845530232 -11.76148145087346 -11.75860756880409 -11.76516778161533 -11.78014543150402 -11.80244853034522 -11.830981359695 -11.86475034079373 -11.90288311456974 -11.94462461164344 -11.98930607233197 -12.03650503665433 -12.08583807433719 -12.13674130482114 -12.1888825072678 -12.24199389056749 -12.29585417334779 -12.35028445398279 -12.40513485060337 -12.46029185110826 -12.51566411317623 -12.57130982427929 -12.62733758169701 -12.68341440253212 -12.73948848372727 -12.79553973208332 -12.85153078427891 -12.90744170689162 -12.96339517642077 -13.01954675931183 -13.0755367819827 -13.13133640085182 -13.18691491236826 -13.2422226830439 -13.29745881948775 -13.35259054844261 -13.40732612682401 -13.4616090117618 -13.51539495064416 -13.56874121116449 -13.62181377137098 -13.67422154971935 -13.72591658512838 -13.77683035703892 -13.82704729547602 -13.87667652111461 -13.92538590534875 -13.97311426036459 -14.01983341921717 -14.06565500591125 -14.11060268548618 -14.15441724410518 -14.19708052914889 -14.23856086931357 -14.27900902471399 -14.31838903699114 -14.35653077942498 -14.39342165705239 -14.4290575067903 -14.46355494756446 -14.49693685044371 -14.52905149878012 -14.55990332835497 -14.58949990753101 -14.61787818741082 -14.64522555200169 -14.67134817838709 -14.69625197690493 -14.71996496133269 -14.74250601907971 -14.76397685138669 -14.78441516353273 -14.80373807504983 -14.82196735994528 -14.83912444693195
 1.97 -11.16588107824665 -11.13823315426664 -11.11834482014511 -11.10907924484509 -11.11093296821256 -11.12317110097786 -11.14453702475738 -11.17366379205554 -11.20923882626715 -11.25011542168009 -11.29528474347833 -11.34389342774539 -11.39524099146827 -11.44873109254175 -11.50399191977328 -11.56070637288836 -11.61837228253654 -11.67670600029796 -11.73550297869074 -11.79457988117885 -11.85379775218096 -11.91305158708001 -11.97225621223365 -12.03134670498575 -12.09040254367872 -12.14956945766706 -12.20851833733201 -12.26723950409732 -12.32570995044641 -12.38392333994086 -12.44186915724026 -12.49967384812363 -12.55750603951248 -12.61502866949545 -12.67221970735473 -12.72905371359446 -12.78550238997093 -12.84175042952489 -12.897791946616 -12.95333476695956 -13.00834522766548 -13.06277064727982 -13.11667336582881 -13.17023199486558 -13.22306426751963 -13.27511684854922 -13.32634601439677 -13.37682041324737 -13.42665948509057 -13.4755414417855 -13.52341223712951 -13.57024350693047 -13.61614965908274 -13.66114786364711 -13.70500253293472 -13.74769361159509 -13.78918403670857 -13.82963213788307 -13.86900867735546 -13.90714114009763 -13.94402132392747 -13.97965017962475 -14.01413991105225 -14.04751898528218 -14.07964553272793 -14.11051428728157 -14.14014044645705 -14.16856727153924 -14.19597022773912 -14.22216556435514 -14.24716652494097 -14.27099313747976 -14.29366252456509 -14.31529037358881 -14.33590324693581 -14.35542391218602 -14.37388839232367 -14.39129353595414
 1.99 -10.47224226799692 -10.45679900814983 -10.4528768919732 -10.46134239361762 -10.48123785926922 -10.51094360715112 -10.54874022752493 -10.59305588269263 -10.64254640699884 -10.69608180683328 -10.75274506063363 -10.81176961888883 -10.87255080414272 -10.93459140099811 -10.99760058612139 -11.06135290824759 -11.12540367818602 -11.18955794882646 -11.25364693514602 -11.31754920421668 -11.38117696521351 -11.44444674942375 -11.5073147002566 -11.56975353325403 -11.63186684610246 -11.69381189864541 -11.75529999289737 -11.8163332730586 -11.8768996655313 -11.93701420893701 -11.99668987413526 -12.05604988424382 -12.1152782046603 -12.17405645308538 -12.23236587954776 -12.29019493643074 -12.34752100850077 -12.4045496529378 -12.46126308936775 -12.51739483989701 -12.57290127914924 -12.62775538430433 -12.68201988513997 -12.73586270407553 -12.78892369621868 -12.84116445941473 -12.8925211542987 -12.9430937843505 -12.99299028595297 -13.04188635845333 -13.08975253422765 -13.13655072874904 -13.18240463065905 -13.22733134184302 -13.27110280750903 -13.3136937762708 -13.3550853902347 -13.39542503509084 -13.43468619020853 -13.47271247873613 -13.50948554770551 -13.54501807814124 -13.57941477517453 -13.61271233816229 -13.64477116081126 -13.6755858613074 -13.7051710224507 -13.73357469179563 -13.76097654179717 -13.78718227996283 -13.81222330901057 -13.83611373703293 -13.85887449766745 -13.88060702027354 -13.90135438011593 -13.92104004855495 -13.93967859324358 -13.95730667833171
 2.01 -9.785481242701556 -9.788517704638529 -9.805640951619388 -9.835486162728058 -9.875849690180239 -9.924516559324662 -9.979581268644587 -10.03947398975957 -10.10294736742752 -10.1690198195471 -10.23689783716041 -10.30598348445604 -10.37579789877253 -10.44596189060227 -10.51627926359571 -10.58661346456623 -10.65661412349539 -10.7261415035388 -10.79510378103259 -10.86342347550045 -10.93104486966142 -10.99795225943844 -11.06411417396756 -11.1295411756081 -11.19437364995369 -11.25876204584417 -11.32246669537862 -11.38548693392935 -11.44785859015712 -11.50959392602745 -11.57071158682834 -11.63136058118917 -11.69172785110115 -11.75150637193919 -11.81069118248534 -11.86928408495389 -11.92727889501824 -11.98486033183945 -12.04203662809688 -12.09854887002062 -12.15435981742621 -12.20945128375129 -12.26388459609479 -12.31784664525822 -12.37097101578962 -12.42322152602999 -12.4745639681624 -12.52507294826387 -12.57487615636014 -12.62365062648346 -12.67137481673342 -12.71801565934103 -12.76369039073615 -12.80843159161834 -12.85199875703128 -12.89438832644086 -12.93557717381713 -12.97571526772011 -13.01476749138974 -13.05259457283988 -13.08918276495683 -13.12453500560205 -13.15877185771964 -13.19191105944842 -13.2238262042389 -13.25452092097518 -13.28401265410201 -13.31234212375702 -13.33967995590844 -13.36585435249819 -13.39088525159084 -13.41478924752814 -13.43758784108965 -13.45939523965944 -13.48023671739894 -13.50003957542622 -13.51883579200176 -13.53664785272092
 2.03 -9.113192078133293 -9.140369921971706 -9.182195280513199 -9.235468937535689 -9.297217050991859 -9.365056553010341 -9.437163849897123 -9.512159522137219 -9.589013924396633 -9.666945985524571 -9.745370208555997 -9.823844170714526 -9.902041523415672 -9.979706892270473 -10.05675870708955 -10.13313465188764 -10.20858666488854 -10.28303059853066 -10.35642259947311 -10.42875370860234 -10.50000971103948 -10.57019976614836 -10.63934322754427 -10.70746239310346 -10.77471501497357 -10.84130226958486 -10.90697800766246 -10.97178051423959 -11.03573464867181 -11.09888734465257 -11.1612700402297 -11.22303194782336 -11.28437477424529 -11.34500599071936 -11.40492349290373 -11.46414856091447 -11.52266119935087 -11.58067597732237 -11.63819442847742 -11.69496714103409 -11.75098112781267 -11.80619921627039 -11.86071138853815 -11.91467982145961 -11.96777045663251 -12.01993993045244 -12.07116801415916 -12.12152354388546 -12.1711425107088 -12.21970827070574 -12.26720472500934 -12.31361042986948 -12.35902785671648 -12.4034948822278 -12.44679226839827 -12.48890608261362 -12.52982838772777 -12.5696854621437 -12.6084746298982 -12.64603979075054 -12.68238224027527 -12.71749782995911 -12.75150932730219 -12.78445039592379 -12.81617826567252 -12.84670823274129 -12.87606094978709 -12.90426366605561 -12.93150464751111 -12.95760741697133 -12.98259558424788 -13.00647893629198 -13.02929048734591 -13.05112786910014 -13.07204305085637 -13.09194019969654 -13.11086322065804 -13.12882450691513
 2.05 -8.466888312790879 -8.521595100948367 -8.589369222429548 -8.665976565480751 -8.748294593515949 -8.834142145117868 -8.922005034039323 -9.010804649204772 -9.099783854712189 -9.188405689835138 -9.276304669025185 -9.363190781914634 -9.44888319331957 -9.533253643243308 -9.616323046880188 -9.698107034619852 -9.778425772051948 -9.857260209971319 -9.934637154383738 -10.01056501651221 -10.08508730280387 -10.15823983493756 -10.23006509983202 -10.30062120965498 -10.37007641183285 -10.4386502490614 -10.5061195693173 -10.57253745587052 -10.63794754729789 -10.7024036674976 -10.76594133570493 -10.82872546650901 -10.89095718987108 -10.95236263114382 -11.01295546109225 -11.07274117591603 -11.13173820727328 -11.19013805230603 -11.24795801366735 -11.30495514955031 -11.36112217371866 -11.41643845553958 -11.47097712001833 -11.5249258678351 -11.57793793538396 -11.62999991481418 -11.68107498407383 -11.73125081695597 -11.78064833314723 -11.82898071827922 -11.87621118398261 -11.92233586794406 -11.96746083396615 -12.0116254620304 -12.05461346836332 -12.09641263550597 -12.13702641238667 -12.17657286439736 -12.21506448347353 -12.25233802817782 -12.28839646378755 -12.3232434323861 -12.35700878295844 -12.38971229149078 -12.42122298107459 -12.45156506201498 -12.48074034194367 -12.50879754593663 -12.53591699663648 -12.56192053437981 -12.58683723732959 -12.6106784516127 -12.63348633146276 -12.65533786936836 -12.67629225622693 -12.69626601150412 -12.7152851733992 -12.73338480901614
 2.07 -7.862674090794911 -7.944693387836084 -8.036736126413565 -8.13438789902942 -8.234850174298959 -8.336360096951813 -8.437785687833166 -8.538403643905246 -8.637732138249072 -8.735465420066424 -8.831411114682121 -8.925452523546573 -9.017526624238704 -9.107610470469144 -9.195797792083868 -9.282196145068195 -9.36667288155123 -9.44927697981076 -9.530065534278689 -9.609099745546951 -9.686432640374031 -9.762141171692098 -9.836295838614788 -9.908965816445686 -9.98035136668758 -10.05065971705244 -10.11969590147235 -10.18753003011123 -10.25422174937756 -10.31981239193815 -10.38436946673287 -10.44804945899059 -10.51106370024628 -10.57314443835936 -10.63431170753335 -10.69459159833691 -10.75398518772635 -10.8127081990696 -10.87076462217188 -10.9279325633029 -10.98420851522593 -11.03956720722863 -11.09410069515576 -11.14797771144395 -11.20088583515846 -11.25279814203214 -11.3036862945066 -11.35364290177575 -11.40279079983169 -11.45083938151317 -11.49777962655666 -11.54359914165003 -11.58839561048913 -11.63222821383722 -11.67487924958736 -11.71634564282795 -11.75661939591142 -11.7958369385263 -11.83399864777254 -11.87094980824052 -11.90671196209359 -11.94127307915429 -11.97475852699457 -12.00720560102975 -12.03848777461675 -12.06861334915636 -12.09759583419985 -12.12549725755997 -12.15247331542654 -12.17836347248658 -12.20319295204929 -12.22697731617584 -12.24974902581424 -12.27160405093922 -12.29257776069749 -12.31261159355819 -12.33171925746898 -12.34993364001769
 2.09 -7.32060300189684 -7.42470547439153 -7.535885386816132 -7.649954135727775 -7.76451529469788 -7.878186314313153 -7.990169522176764 -8.100005822909749 -8.207428398152651 -8.312306006567383 -8.414592483839387 -8.51427904268005 -8.611404972829426 -8.706024041059294 -8.798289291176554 -8.888365574027038 -8.976167777499677 -9.061782276531138 -9.14530748311094 -9.226819736287039 -9.306415342172002 -9.38417576394972 -9.460196061882753 -9.534559703320362 -9.607467882707203 -9.6791561515928 -9.74944079864181 -9.818385939645124 -9.886071297531876 -9.952550282382417 -10.01787563144224 -10.08222780913705 -10.14581367708884 -10.20837661413327 -10.26993623633821 -10.33053270702358 -10.3901703567826 -10.44905129350446 -10.50720979239848 -10.56441771601986 -10.62066499429708 -10.67595521456101 -10.73036014157581 -10.78406773757172 -10.8367669422798 -10.88843355296867 -10.93904611448343 -10.98869720928669 -11.03751471750199 -11.08521757695946 -11.13179855324407 -11.17724484974634 -11.22167060771571 -11.26510991631666 -11.30737509268764 -11.34845648200291 -11.38835352753746 -11.42719567073494 -11.4649934012789 -11.50160031716733 -11.53702334479057 -11.57127336901281 -11.60445802325714 -11.63662451959443 -11.66764159883596 -11.69753688063004 -11.7263127435627 -11.75402910526248 -11.78084268250959 -11.80659712134937 -11.83131897721029 -11.85503064502658 -11.87775267936552 -11.89959270455964 -11.92057523484381 -11.94064456449747 -11.95982318799194 -11.97813963014314
 2.11 -6.859036911274229 -6.97537132766637 -7.097553573113444 -7.221406948038247 -7.344626630736814 -7.46598397737935 -7.584791322011364 -7.700688676554968 -7.813526830810444 -7.923251252458009 -8.029886887059826 -8.133478758062308 -8.2341155667987 -8.331900492491929 -8.427029092257857 -8.519693581108839 -8.609839871957684 -8.697585625622029 -8.783031520829169 -8.866287624221334 -8.947459490361512 -9.026645971739809 -9.103953828780357 -9.179478399848932 -9.253422481261138 -9.326029437291369 -9.397116410182505 -9.466774630156392 -9.53506906542518 -9.602068732203586 -9.667830234722047 -9.732538705240927 -9.796395874065757 -9.859149629563598 -9.920841368180561 -9.981501664460568 -10.04113809106542 -10.09996242879619 -10.15798989661607 -10.21502930167465 -10.27107105933387 -10.32610016319542 -10.38020714513002 -10.43358404530831 -10.48591326223374 -10.53718967277723 -10.58739624221393 -10.63662156426199 -10.68498545112355 -10.73223831352794 -10.77835242077716 -10.82332885079386 -10.8672865001717 -10.9102617142284 -10.95206700706139 -10.99269509160624 -11.03214495969796 -11.07056783213521 -11.10794690874759 -11.14414424846601 -11.17919244939636 -11.21308051889646 -11.24593218365646 -11.27778583978274 -11.30850910288547 -11.33813438816991 -11.36667511053149 -11.39417507465488 -11.42080127511706 -11.44639649649459 -11.47099474347507 -11.49460573097302 -11.51725487425016 -11.53905203904033 -11.56002651167906 -11.58010873923791 -11.59933618966379 -11.61772322192319
 2.13 -6.483029472401135 -6.60010170288731 -6.724108142799649 -6.850417496247722 -6.976419646033541 -7.100660453652429 -7.222331459294102 -7.340999781843887 -7.456463018884232 -7.568644246696326 -7.677558220262037 -7.783260173266079 -7.885845418098441 -7.985414445857099 -8.08217102635107 -8.176311598103792 -8.267806018356863 -8.356771533074157 -8.443316666946416 -8.527569553396219 -8.609630864583483 -8.689613541411475 -8.767625913533371 -8.843765009359387 -8.918242086064586 -8.991291299597302 -9.062756084688312 -9.132713144860745 -9.2012347824408 -9.268396898569321 -9.33425835321424 -9.398999765183992 -9.462817822141929 -9.525486140621766 -9.587036706044158 -9.647495932734415 -9.706891043941479 -9.765425091858118 -9.823121087642541 -9.879786491441353 -9.935411282414023 -9.990004078758849 -10.04364394774058 -10.09652383571966 -10.14833940818323 -10.19908111977795 -10.24873684434474 -10.29740255495538 -10.3452038039513 -10.39187900298435 -10.43743103305984 -10.48184386458183 -10.5252354474008 -10.56765697086371 -10.60891778386666 -10.64902067491008 -10.68796729215669 -10.72588658349216 -10.76278760658873 -10.79853951897175 -10.8331441380893 -10.86663124138485 -10.89909343637339 -10.93058073072063 -10.96097311232584 -10.9902880994081 -11.0185500805962 -11.04579837502229 -11.07220203241938 -11.09760213322261 -11.12203571867477 -11.14550748093573 -11.16805570319627 -11.18977774979609 -11.21070445634635 -11.23077571985672 -11.25001369886704 -11.26844890358376
 2.15 -6.185977016841841 -6.293665933258765 -6.411069531201035 -6.532954018295936 -6.656124281644844 -6.778650687824035 -6.899376282885715 -7.017632492359162 -7.133047521252156 -7.24541175405251 -7.35466545472992 -7.460796466737989 -7.563858013016532 -7.66392579599415 -7.761179097591105 -7.855803519222517 -7.947752921801905 -8.037139855745083 -8.124071430974483 -8.208669646923864 -8.291033652543534 -8.371271456305998 -8.449492806212165 -8.525799939798128 -8.6003948241425 -8.673513795874394 -8.744991681182114 -8.814915215822499 -8.88335806513107 -8.950399884032958 -9.016088507054697 -9.080609498336887 -9.144167061647828 -9.206528660398117 -9.26772653765634 -9.32779673616581 -9.386763018362501 -9.444833786394163 -9.502036582140745 -9.558166937236102 -9.613246323091133 -9.667259310918338 -9.720300901757925 -9.772562206505455 -9.823739055941186 -9.87384156076109 -9.922851551609678 -9.970856169114676 -10.01799778392362 -10.06401757674247 -10.10891488837629 -10.15268201977208 -10.19544100206384 -10.23723020661992 -10.27788445509279 -10.31738534947131 -10.35575246213542 -10.39311172591361 -10.42947205414305 -10.46471056073248 -10.49882668022808 -10.53184264788225 -10.56386110972547 -10.59493337264131 -10.62494063444477 -10.65389886396377 -10.6818299211243 -10.70877865703894 -10.73491126409899 -10.76007009607043 -10.78428720819358 -10.8075853972867 -10.8299898718536 -10.85159518219531 -10.872428740526 -10.89244410109313 -10.91166274030202 -10.93010266684495
 2.17 -5.958786315323781 -6.050254591043968 -6.154620012567703 -6.266399990880171 -6.381851417186759 -6.498496662913842 -6.614748879709744 -6.729584799445835 -6.842366934217857 -6.952708076347417 -7.060380898383672 -7.165280253105307 -7.267368973522677 -7.366656672880255 -7.463276284659356 -7.557380242581148 -7.648893990610016 -7.737901052957239 -7.824511094085068 -7.908805938711222 -7.990891581813772 -8.070865228636519 -8.148820924694872 -8.224850055782234 -8.299163347976956 -8.371978037649892 -8.443145551472615 -8.512733926426245 -8.580816649811066 -8.647476319256862 -8.712756842734059 -8.776835988565713 -8.83991948544041 -8.901782422426075 -8.962460888984808 -9.021976354988727 -9.080369310736934 -9.137837356973588 -9.194404554907242 -9.249884806231364 -9.304288553146232 -9.357620428382164 -9.409958585224226 -9.461502997538362 -9.511953469799188 -9.561323017119303 -9.609602955280369 -9.656870290765895 -9.703271310795886 -9.748562893363349 -9.792732717272797 -9.835778092180757 -9.877828428638407 -9.918923118136412 -9.958888793151974 -9.997726857198254 -10.03545007487622 -10.07218443192892 -10.10794016529843 -10.14259009318537 -10.17615007511115 -10.20863068198314 -10.24014758616264 -10.27073939153585 -10.30029332358795 -10.32883320948033 -10.35637436813104 -10.38296589029862 -10.40876708866931 -10.43363378794777 -10.45758798495149 -10.48065184870878 -10.50285386056061 -10.52428373426633 -10.54499238611334 -10.56490517503082 -10.58404812270766 -10.60245656371461
 2.19 -5.788127204907312 -5.860710514742239 -5.948505427260596 -6.046461156654267 -6.150636898047861 -6.258158927499467 -6.367040002001559 -6.475896759482037 -6.583801818805478 -6.690135079774549 -6.794491823131619 -6.89662281056059 -6.996381484688973 -7.093688049090176 -7.188611928286081 -7.281230137749917 -7.37144642390941 -7.459310274150287 -7.544883386820146 -7.628248301232668 -7.709475197672287 -7.788649047399259 -7.865856132655216 -7.941179646669218 -8.014803973664355 -8.086946868864867 -8.157445778503925 -8.226382049832008 -8.293808201125993 -8.359808921698921 -8.424430511910566 -8.487834743178782 -8.550227237991685 -8.611384439920759 -8.671348243634869 -8.730140014915275 -8.78778303067168 -8.844491718959345 -8.900280668997375 -8.954982931188166 -9.008586237138106 -9.06110642967958 -9.112637682894338 -9.163350862138262 -9.212976744067625 -9.261515976666873 -9.308960629278035 -9.355400642631746 -9.400977578880049 -9.445440221630953 -9.488798425984879 -9.531050748572994 -9.572305997597599 -9.612621252874529 -9.651825575877719 -9.689923859785999 -9.726919969532128 -9.762953331854233 -9.798028765349654 -9.832016130531315 -9.864946279886704 -9.896823097939466 -9.927761881313803 -9.957809768801679 -9.986837891432938 -10.01489204254839 -10.04197079787604 -10.06813960561038 -10.09354784649501 -10.11804942390855 -10.14167681395397 -10.1644536255514 -10.18640143053456 -10.20761227375088 -10.22812262316531 -10.24787967996804 -10.26690817868618 -10.28522532729937
 2.21 -5.66175537748976 -5.715958797599958 -5.786170970271394 -5.868466812759539 -5.959177423933328 -6.055322084275883 -6.154650055885341 -6.255495582475863 -6.356663489378819 -6.457312283544111 -6.556831553541702 -6.654824369563382 -6.751012683424676 -6.845224258567056 -6.937430740060375 -7.027656824605561 -7.115746590537633 -7.201699737829005 -7.285549708093136 -7.367339324588553 -7.447130702223237 -7.524964297559439 -7.600922928818949 -7.675064205888813 -7.747574060327585 -7.818644705372074 -7.888112185944719 -7.956038698661503 -8.02249189184057 -8.087524725511487 -8.151195291425232 -8.213668123064938 -8.275122935657455 -8.335346586185734 -8.3943680634021 -8.452224757842483 -8.508941161841609 -8.564705779549204 -8.619556976947306 -8.673305901868698 -8.725966694016495 -8.77754066498499 -8.82812252828178 -8.877882859351223 -8.926561955599297 -8.974158246419938 -9.020664043222844 -9.066173559462904 -9.110818070671222 -9.154363864487873 -9.196816150696408 -9.238170681260158 -9.278545740360475 -9.317999114436908 -9.356355422229395 -9.393622174822587 -9.429820135692285 -9.465065520754161 -9.499372618414753 -9.532634249624866 -9.564854667935411 -9.596052579555767 -9.626340433414761 -9.655760641224346 -9.684203357545972 -9.711697819859872 -9.738260668637214 -9.763940127415246 -9.788888632875553 -9.812976544925407 -9.836221486782417 -9.858641465062464 -9.880278529871017 -9.901213184897978 -9.921488517516075 -9.941038118882872 -9.959899064046564 -9.978087282055579
 2.23 -5.567869225264078 -5.605876833075596 -5.659273036695774 -5.725659356308169 -5.802008194360436 -5.885532135564993 -5.97390414689983 -6.065304277609441 -6.158329959205972 -6.251946905470446 -6.345378112454236 -6.438068158480725 -6.529620694147122 -6.619751652326542 -6.708338728170331 -6.795339109110614 -6.880526434863134 -6.963864207430403 -7.045340871105163 -7.12495642247417 -7.202739150422381 -7.278724096137507 -7.352947613114978 -7.4254716871634 -7.496438446410458 -7.566047771309307 -7.634119174645557 -7.70070635154479 -7.765860689480698 -7.829634388283875 -7.892080530151272 -7.953357559656382 -8.013630163760185 -8.072696901822889 -8.130580955616507 -8.187303829338335 -8.242904869625336 -8.297558145569511 -8.351308508734292 -8.403967453171992 -8.455539995442393 -8.506036584632469 -8.555545372377367 -8.604245882882614 -8.651867152947698 -8.69841361199099 -8.743886202076112 -8.788370317939801 -8.831997647021328 -8.87454159949352 -8.916003628295437 -8.956385859166804 -8.99580790068423 -9.034320384299264 -9.071763884378393 -9.108134608245026 -9.143458846223504 -9.177852581685272 -9.211340611097189 -9.243798224072119 -9.275248433421879 -9.305710495212516 -9.335292958822105 -9.364033127001068 -9.391838295935118 -9.418720905310874 -9.44470898838426 -9.46984759205171 -9.494297296924335 -9.51791148740503 -9.540724881768696 -9.562754352245555 -9.584037805107741 -9.604655380759173 -9.624648653828793 -9.643961513267291 -9.662607392447368 -9.680628909267615
 2.25 -5.494626239100997 -5.519439313227705 -5.558023820128998 -5.609477182788144 -5.671679207074611 -5.742264081744695 -5.819045578442291 -5.900164151699776 -5.984120638939084 -6.069752060472885 -6.156151329505988 -6.242632792136869 -6.328671797359453 -6.413900587065053 -6.498113196044555 -6.581178481990877 -6.662810815501638 -6.742922490082133 -6.821458862148637 -6.898374641031971 -6.973677638981481 -7.047361531169361 -7.119441695695341 -7.18996252359188 -7.259043328829733 -7.326861578324042 -7.39323478194094 -7.458200932504665 -7.521803425805293 -7.584086230607065 -7.645091638657352 -7.704960194696294 -7.763869766467202 -7.821598344727658 -7.878178913261449 -7.933635538891355 -7.987978071492766 -8.041399684008248 -8.093931062463108 -8.145385325981906 -8.195778186806091 -8.245108090312696 -8.293464085034216 -8.341021712679673 -8.387512528156954 -8.432942199596438 -8.477317288376007 -8.520719439147449 -8.563278759864332 -8.604774211811428 -8.645199119635684 -8.684570541378875 -8.722996148511905 -8.76052972597093 -8.797009992195234 -8.832456609167055 -8.866867472453297 -8.900385571249304 -8.933008988424652 -8.96463936057113 -8.995300438052915 -9.024989845058997 -9.05383540965796 -9.081871233855185 -9.109005743652506 -9.135253079110445 -9.160648774413048 -9.185224027935398 -9.209136072313935 -9.232264984519588 -9.254624235933804 -9.276239922427576 -9.297144114443551 -9.317422307081223 -9.337103810185379 -9.356149828437816 -9.374573801452396 -9.392405703873592
 2.27 -5.432926756141674 -5.447689476312981 -5.474009660270955 -5.512264233676897 -5.56129120567336 -5.619306568884774 -5.684429699418139 -5.754927756863909 -5.829297884296963 -5.906326588277762 -5.985020878853646 -6.064599159560325 -6.144462867423515 -6.224139792960827 -6.303346860183815 -6.381893196600302 -6.459424253216923 -6.535813454541948 -6.610933378588408 -6.684723256877474 -6.757139294442243 -6.828147929831818 -6.897754545115784 -6.965953475889091 -7.032861931277377 -7.098632083942707 -7.163065190089856 -7.226193829473065 -7.288042515403339 -7.348649634756381 -7.408039747981061 -7.466360189108602 -7.523763495762381 -7.580035079168521 -7.635199954167167 -7.689277929224609 -7.74228246644623 -7.794388391590299 -7.845625764082727 -7.895820077032731 -7.944972827249567 -7.993087365260244 -8.040245865328391 -8.086626235474228 -8.131959157495746 -8.176256056991125 -8.219508693382439 -8.261813589940711 -8.303283593812335 -8.343716186047001 -8.383105701627048 -8.421450399498438 -8.458879342603296 -8.49543418791416 -8.530969276469914 -8.565478583413546 -8.598991708031726 -8.631630433796307 -8.663404838407786 -8.694217113840773 -8.724085206391621 -8.753016416728116 -8.781131179941472 -8.808467295600554 -8.834935067808509 -8.860555425261747 -8.885349461311476 -8.909365164027751 -8.932755656266147 -8.955393565737154 -8.977297825078303 -8.998500371929129 -9.019021239009051 -9.038959734198226 -9.058339250621433 -9.077113126735073 -9.095307056417395 -9.112937489061958
 2.29 -5.375122253178452 -5.382609700172013 -5.399265236318364 -5.426375289841445 -5.463660373015873 -5.509993182167534 -5.563918217674253 -5.6239080539666 -5.688591429528849 -5.756763366900062 -5.827402522675307 -5.899681447507083 -5.972939276106887 -6.046630657246975 -6.120418203762325 -6.194036282552846 -6.267086794585774 -6.339371234898382 -6.410741642600886 -6.481097230879735 -6.550337407001125 -6.61841560231492 -6.685293752258865 -6.750958016363249 -6.815498928255931 -6.879041095667809 -6.941372120438748 -7.002516798524017 -7.062487380001208 -7.121300149077758 -7.178982214098983 -7.235658657556797 -7.291473376099013 -7.346225940539385 -7.399921155868315 -7.452564421264354 -7.504186620106475 -7.554942089987172 -7.604862562726455 -7.653775354386715 -7.701668725288607 -7.748563990027828 -7.794522457493058 -7.839719200884874 -7.883899287735867 -7.927060999931912 -7.969207713734646 -8.010433619805248 -8.050843713229513 -8.090235773544343 -8.128603664765603 -8.16596258541751 -8.202421788563498 -8.238026421838732 -8.272636417484199 -8.306258282382528 -8.338900288095559 -8.370699200903708 -8.40165877184722 -8.431682296769315 -8.46078917636137 -8.489000636210095 -8.516418256846848 -8.543087623799124 -8.568920907644255 -8.593941194065422 -8.61816871391003 -8.641647153250487 -8.664540073447501 -8.686710031215911 -8.708182388693173 -8.728989373510466 -8.749156188866642 -8.76875957360495 -8.787852752292647 -8.806370445303591 -8.824337828903868 -8.841780925340506
 2.31 -5.312970062666702 -5.31542338824571 -5.324816372987144 -5.342957937568107 -5.370294757261487 -5.406312791936491 -5.450005016059322 -5.50016830869391 -5.555576293502849 -5.615120908748402 -5.677814467293677 -5.74280310660396 -5.809404838748215 -5.877027310400759 -5.945276292843118 -6.013836151966125 -6.082268398272195 -6.150340386877883 -6.217850587516688 -6.284647174542112 -6.350622416931042 -6.41568388828745 -6.479764656846408 -6.542831275478505 -6.604945551694611 -6.666213827651067 -6.726411040155337 -6.78554065067209 -6.843604625329787 -6.900616054927795 -6.956575664944046 -7.011601495543282 -7.065837551585911 -7.11906475263752 -7.171283952979046 -7.222516701617682 -7.272754962298551 -7.322174183517109 -7.370795928532457 -7.418437745381431 -7.465090726893681 -7.51077316070762 -7.555556389287415 -7.599591019940982 -7.642647714839047 -7.68470516103536 -7.725776000488018 -7.765942830082049 -7.805323601653214 -7.843699012013135 -7.881092962975768 -7.917495581385263 -7.953019269145316 -7.987720643249982 -8.021448425816068 -8.054212704117134 -8.086034340619147 -8.117029453017864 -8.147221574277978 -8.176495422674108 -8.204890251833662 -8.232419760781639 -8.259177503987456 -8.285226931413805 -8.310459968567665 -8.334916736553462 -8.3586139221285 -8.381599117760667 -8.404020641688529 -8.425757987983843 -8.446832486616559 -8.467270273522379 -8.487099830672935 -8.506401546148659 -8.525221204214368 -8.543503905397714 -8.561261726570462 -8.57854084103276
 2.33 -5.243914558453607 -5.243077655308348 -5.247277726250969 -5.258546304307824 -5.27782638762306 -5.305139039459139 -5.339904158197454 -5.381236857339053 -5.428147275505506 -5.479634576439867 -5.534788259007799 -5.592786537198826 -5.652929460127773 -5.714606362036331 -5.777405782294856 -5.84096559540432 -5.904821700998513 -5.968679963846441 -6.032326493854994 -6.095565476071869 -6.158264490688758 -6.220289093044883 -6.281564073630786 -6.342021328092539 -6.40169392723627 -6.460681587033081 -6.518730848624426 -6.575842858327867 -6.631994917643352 -6.687183463259965 -6.741407497063188 -6.794777686142742 -6.847419502800994 -6.899113154561981 -6.949855394181084 -6.999650349655385 -7.048503024234733 -7.096570546433544 -7.143874430043425 -7.19022701414658 -7.235635333130096 -7.280089376701116 -7.323681629902965 -7.366550573132233 -7.408463282156891 -7.449411838135472 -7.489391527637332 -7.528500222664094 -7.566839190672252 -7.604217884597034 -7.640627422877544 -7.676074709483231 -7.710676773941739 -7.7444800413682 -7.77733740249598 -7.809266763708979 -7.84027326707549 -7.870484460383705 -7.899924247178895 -7.928482796802337 -7.956179574432026 -7.983046391125237 -8.009183463862982 -8.034626785596437 -8.05929858529538 -8.083215277998685 -8.10641253486698 -8.128925913237456 -8.150905876680948 -8.172231595061316 -8.192928324597197 -8.213025487926174 -8.232542114171435 -8.251568159011004 -8.27013239474956 -8.288200530392929 -8.30577431172533 -8.322892551389415
 2.35 -5.179210278531793 -5.176224750225124 -5.176707196103896 -5.182680181445036 -5.195391977143357 -5.215262049712043 -5.24210815128324 -5.275384919608747 -5.314323488060833 -5.358094795633148 -5.405888156941804 -5.456950492226559 -5.510595117352173 -5.56622808380992 -5.623408428719269 -5.68176957482976 -5.740806060523081 -5.800218879815356 -5.859744052359677 -5.919172503448868 -5.978328114018547 -6.037073380650439 -6.095289385576018 -6.152888796680479 -6.209885137507051 -6.266351197261665 -6.322035300818065 -6.376901448723279 -6.430929077203571 -6.48410193817087 -6.536404179229663 -6.587927183684434 -6.63879916054767 -6.688784954548419 -6.737880666141491 -6.786078661517285 -6.833386982612317 -6.879954217120421 -6.925792788504748 -6.970725896010495 -7.014751884678485 -7.057868525359582 -7.100137664730007 -7.141730615307573 -7.182398385468892 -7.222129049467609 -7.260937517453635 -7.298896105493535 -7.336122745591998 -7.372411875714515 -7.407779639811257 -7.442214627842231 -7.475833755803744 -7.508691175756225 -7.54063294585345 -7.57167927037322 -7.601842829749542 -7.631253640606367 -7.659906975792902 -7.687725124420615 -7.714720471901915 -7.740920059990588 -7.76642078682405 -7.791263516967454 -7.815368471459729 -7.838749237861549 -7.861449210305385 -7.883497239547574 -7.905046403022582 -7.92596916489941 -7.946301576140302 -7.966064964561705 -7.985285004897642 -8.004040748865485 -8.022372685234222 -8.04022470989525 -8.057630285935799 -8.07460085371499
 2.37 -5.128344112329405 -5.123886183245869 -5.12157899385878 -5.123316871601899 -5.130477320006131 -5.143791488699984 -5.163429823410135 -5.189128245962079 -5.22039112428091 -5.256567872392194 -5.296983390422982 -5.34096898460295 -5.38788721726567 -5.43717441685007 -5.488390127902006 -5.541155801076071 -5.594965103137548 -5.649500486964596 -5.704469271550652 -5.759645002007064 -5.814825829565988 -5.869848921583555 -5.924577771543316 -5.978908199060026 -6.032824129883743 -6.086383195904263 -6.139316825155975 -6.191572801823062 -6.243121526245172 -6.293931544923502 -6.343971270527364 -6.393330901901273 -6.44212248407251 -6.490098658259312 -6.537262841879568 -6.583594268560196 -6.629094888147129 -6.673910046715961 -6.718043896583366 -6.761328946319181 -6.803747640759328 -6.845309631019497 -6.886069294509726 -6.92619041494981 -6.965421472385674 -7.003776663206689 -7.041241230163973 -7.077896572389748 -7.11386798541776 -7.148938001204833 -7.183129298153568 -7.216429581136248 -7.248967401519999 -7.280772917193232 -7.311713142593427 -7.341797378736291 -7.371044353246352 -7.399567600389021 -7.427396151104173 -7.45441368304131 -7.480658580596343 -7.506141664950017 -7.530964764108087 -7.555172382943251 -7.578680293238902 -7.601512613734754 -7.623687550174395 -7.645264025354817 -7.66636262917798 -7.686880578704463 -7.706841538209241 -7.726262899239687 -7.745182360675797 -7.763668038792723 -7.781759817325696 -7.799410547537327 -7.816636228287417 -7.833470396105287
 2.39 -5.086446420234768 -5.080979915533064 -5.076604891679647 -5.074994158176015 -5.077562741080268 -5.085243353007554 -5.098471903130594 -5.117280757180312 -5.141397967446563 -5.170366982778976 -5.203674048587908 -5.240728776845529 -5.280981446087049 -5.323898761412071 -5.36906145448612 -5.41611338354234 -5.464533853383362 -5.51398856538338 -5.564184447490439 -5.614875754228928 -5.66583954670234 -5.716893722596291 -5.767884096181787 -5.818686978318823 -5.869273716460279 -5.919666164656144 -5.969591963558127 -6.019000350424601 -6.067821729125997 -6.116019790150595 -6.163573810610758 -6.210530804249673 -6.257003331448554 -6.30275886923441 -6.347764071288333 -6.3920155979544 -6.43549935624917 -6.478361869871827 -6.520588999215003 -6.562021521376303 -6.602655580170562 -6.642471316142879 -6.681544166582468 -6.720019975537316 -6.757658583829749 -6.794464439072902 -6.830430605688111 -6.865641744923336 -6.900207814872569 -6.933931140496329 -6.966816463643247 -6.99886895307281 -7.030198344479268 -7.060849010516799 -7.090682340825913 -7.119709732061196 -7.147950467920387 -7.175518839174885 -7.202427743701676 -7.22858625651677 -7.254011009810185 -7.278724672982491 -7.302822232683018 -7.326349752849734 -7.349217854750852 -7.371457157028229 -7.393084905742592 -7.414145624420639 -7.434782264104094 -7.454869793400711 -7.47443427853736 -7.493509303415159 -7.512103179666777 -7.53031184671592 -7.548157451839057 -7.565590770229467 -7.582643475063627 -7.599328217570018
 2.41 -5.047075093224853 -5.040938348793436 -5.035057172217314 -5.030880894981008 -5.029768795566278 -5.032771829452553 -5.04052501911741 -5.053280204037195 -5.070986600687714 -5.093382292545023 -5.12007294008634 -5.150614880791087 -5.184509899142039 -5.221293006626624 -5.260578521738383 -5.30202343997856 -5.345110313857914 -5.389520792898656 -5.434949023636651 -5.481124119623782 -5.527823401430583 -5.574845046649086 -5.622021079895962 -5.669207692815927 -5.716365644085441 -5.763499769416743 -5.810324831562221 -5.856762280319137 -5.90275459253473 -5.94824690211174 -5.993184600014345 -6.037642174274561 -6.081695989999099 -6.125105219376746 -6.167851901686275 -6.209909673304878 -6.251266717717223 -6.292056565525098 -6.332282794457701 -6.371763829382616 -6.410496352317453 -6.448468612442279 -6.485741806112747 -6.522468536874094 -6.558415085475904 -6.593574099887796 -6.627950105315981 -6.661614924220761 -6.694686556335009 -6.726964858683664 -6.758465795604262 -6.789181568768574 -6.81922637720536 -6.848631907324291 -6.877283032941083 -6.905187605303882 -6.932351493120941 -6.958894352589621 -6.984832577426794 -7.010065188900627 -7.034624205863887 -7.058515404788696 -7.081842829802889 -7.104648692727957 -7.126844803118629 -7.148452338304166 -7.169497153431391 -7.190024901509506 -7.210160793456762 -7.229793028149006 -7.24894836247017 -7.267645791364742 -7.285912027892297 -7.303824583284095 -7.321406677001822 -7.338619766798531 -7.355481798781816 -7.372010557479304
 2.43 -5.009561940624078 -5.002921173039629 -4.9959159763748 -4.989732334016555 -4.985668816771819 -4.984796202867898 -4.987883677952938 -4.995354925096509 -5.007339284790259 -5.023758694948681 -5.044350450909963 -5.068778365436996 -5.096635448718452 -5.127540418370028 -5.161122089435844 -5.197077264389939 -5.234920433138011 -5.274317593019248 -5.314971668808434 -5.35661786271819 -5.399004494401485 -5.441940060954346 -5.485236066918841 -5.528730084286325 -5.572375832500962 -5.616165768463555 -5.659797286535721 -5.703193598544371 -5.746264243786579 -5.78895205903483 -5.831208728542673 -5.873072724050812 -5.914626644793636 -5.955622687506234 -5.996030866431925 -6.035836973330291 -6.075001597485788 -6.113667935716926 -6.151817662386064 -6.189290079409851 -6.226066686270312 -6.262145000026663 -6.297577715327825 -6.33250757442573 -6.36670986718938 -6.400185611119769 -6.432923491365647 -6.465006230740176 -6.496537689738513 -6.527335036556355 -6.557403967109497 -6.586742065054414 -6.615466441809918 -6.64360844657993 -6.671041746377389 -6.697783386049381 -6.723830188303467 -6.749320433735297 -6.774252270857528 -6.798540566130101 -6.822193463991918 -6.845239066893932 -6.86777347533376 -6.889825757891776 -6.911325741268813 -6.932278980325444 -6.952718788122957 -6.97268651596601 -6.992308933447051 -7.011469468492533 -7.030199937410977 -7.048506554942914 -7.066426964312797 -7.08402429728288 -7.101336504209141 -7.118316644099283 -7.134975484672898 -7.151340642423789
 2.45 -4.970893494164137 -4.963858340652726 -4.955978057373313 -4.948260489538615 -4.941846320187 -4.937809060182889 -4.936983058217187 -4.939926930807852 -4.946912142300507 -4.95798943486917 -4.973048028517072 -4.991854761077612 -5.014107828215375 -5.039463543427331 -5.067637108044156 -5.098326541231661 -5.131099579992439 -5.165619829167628 -5.201594001438892 -5.238775837330573 -5.276913965212072 -5.315790871300432 -5.355216739663179 -5.395023442221408 -5.435154448753135 -5.475585276896961 -5.516006922156016 -5.556326857902253 -5.596456465381065 -5.636326193716289 -5.675869319915586 -5.715118088876244 -5.754153293391383 -5.792718394156648 -5.830778569777372 -5.868305336776221 -5.905274189601394 -5.941802190635364 -5.977885260204201 -6.013337216587518 -6.048165906029014 -6.082346052747743 -6.115935128949999 -6.149079514842013 -6.181544718643319 -6.213335446600974 -6.244445693004554 -6.274953910202022 -6.30496387861646 -6.33428687676374 -6.362934131271127 -6.390904556896889 -6.418308076550908 -6.445183251316366 -6.471408440472516 -6.496987111518593 -6.521933940198895 -6.546366920529067 -6.570288254823648 -6.59361931372488 -6.61637612623289 -6.638572849737182 -6.660295110049607 -6.681595731438723 -6.702388956665697 -6.722683707021719 -6.742512282367 -6.761913801171406 -6.781012470556753 -6.799691426340817 -6.817982643083096 -6.835898114132379 -6.853458321676182 -6.870740416792052 -6.887768889500824 -6.90450429882187 -6.920953142830382 -6.937140228716738
 2.47 -4.925167586648543 -4.917870125049266 -4.909392739422479 -4.900566646733642 -4.892408512163337 -4.885923969107644 -4.881977229178567 -4.881212132204553 -4.884009956231099 -4.89053023752143 -4.90079316055729 -4.914650298039836 -4.931891960890626 -4.952245848252749 -4.975483627492082 -5.001347374198662 -5.029414022188247 -5.059396103503992 -5.091004438418343 -5.123981415435081 -5.15809304129159 -5.193117980961327 -5.228864457656507 -5.265155562831067 -5.301922746183842 -5.339127375662054 -5.376471127465082 -5.413836906048535 -5.45114188412866 -5.488294462687108 -5.525220090976048 -5.561957656523709 -5.598562875140278 -5.634784410924274 -5.670581156269382 -5.70591194187172 -5.740760706737659 -5.775224068192146 -5.809303981887579 -5.842822231813286 -5.875769780305562 -5.908112478058403 -5.939927864134829 -5.971346575978976 -6.002141849428822 -6.032304058729734 -6.061839886548758 -6.090824063989716 -6.119352800609162 -6.1472512044332 -6.174522671975208 -6.201164298254514 -6.227286086816034 -6.252935329750917 -6.277971167718245 -6.302420289967803 -6.326287064363968 -6.349682427410755 -6.372615994278037 -6.39501029882901 -6.416875403648923 -6.438227490075096 -6.459163978228299 -6.479713657045514 -6.49980217431411 -6.51944490670749 -6.538658509822255 -6.557495328216893 -6.576060585452079 -6.594257694132601 -6.612107315950957 -6.629621371732672 -6.646820021483387 -6.663784314437749 -6.680524189110142 -6.697007183347322 -6.713240254382997 -6.729245108894394
 2.49 -4.870986373647371 -4.863513302378305 -4.85465321942039 -4.845084293422298 -4.835683811621836 -4.827393859846321 -4.821063272512967 -4.817362142629397 -4.816752761794206 -4.819495000197612 -4.825694236622217 -4.835303138443848 -4.84818382163251 -4.864135600753448 -4.882977888968357 -4.904503908036684 -4.928323178317115 -4.954169558769175 -4.98177408695503 -5.010885059041431 -5.041274799801887 -5.072729152618999 -5.105049919487042 -5.138054351014766 -5.171671666428439 -5.20585846357516 -5.24030427892646 -5.274897357582174 -5.30953131327465 -5.344120838373281 -5.378585463889387 -5.412940759481481 -5.447251103460911 -5.481256792797909 -5.514904293128114 -5.548164048759504 -5.580996162679829 -5.613507386564555 -5.645691350785312 -5.677368304418935 -5.708515875257017 -5.739123119816139 -5.769248283348671 -5.799015659854271 -5.828208042092031 -5.856820081593376 -5.884848618675675 -5.912367462456643 -5.939475280869526 -5.966002710679135 -5.991938557498734 -6.017305985807835 -6.042189578970907 -6.066643439257057 -6.090532817860698 -6.113875134923249 -6.136683059555902 -6.159071739863479 -6.181044332969434 -6.202518055042006 -6.223507981321612 -6.244029356149437 -6.264185032997352 -6.283990774499117 -6.303386862482973 -6.322372228005584 -6.340982651387471 -6.35924724224988 -6.377294249553186 -6.395005571636849 -6.412409046260961 -6.429513850649438 -6.4463516715349 -6.462980675205255 -6.47943429755207 -6.495659274120714 -6.511667330162399 -6.527485360688077
 2.51 -4.813362886760403 -4.805722034786698 -4.796551800221662 -4.786432823330923 -4.776115163328554 -4.766444358377413 -4.758234945589523 -4.752159751026554 -4.74873320970036 -4.748285465573611 -4.750990091560491 -4.75688076952753 -4.765903130294495 -4.777901823635408 -4.792765988279698 -4.81031569191344 -4.830213191180775 -4.852204521685433 -4.876047457992451 -4.901513233630032 -4.928373971091605 -4.956416771838057 -4.985455016300196 -5.015306823881411 -5.045893502960583 -5.077161680895237 -5.108802444024978 -5.140704687675174 -5.17274949616098 -5.204847952791646 -5.23691323987518 -5.268955648723355 -5.301031039657096 -5.332867502012255 -5.364430864145803 -5.395668073442462 -5.426531786321772 -5.457146768245674 -5.487476843726563 -5.517357906335895 -5.546760578713304 -5.575677412576348 -5.604154298730802 -5.632314617081627 -5.659945406644537 -5.687046425558303 -5.713605071097723 -5.73969245968735 -5.765414976915965 -5.790596857551868 -5.815235765558968 -5.839346194113746 -5.863015355623099 -5.886287261743086 -5.909055993398638 -5.931316260804251 -5.953082493485666 -5.974469720302639 -5.995488209472751 -6.016046808596355 -6.036169434682683 -6.055873024177095 -6.075238452989615 -6.094315966524665 -6.113007879712132 -6.131344777039747 -6.149346612586838 -6.1670402000595 -6.184557322827198 -6.201780773960858 -6.218732766272487 -6.235437722356346 -6.251897984631734 -6.268190925387417 -6.284343796827729 -6.300300391120397 -6.316088980446146 -6.331701427050106
 2.53 -4.75670146709027 -4.748857313894246 -4.739425864115155 -4.728867899572449 -4.717837421379284 -4.707085989942859 -4.697360244964774 -4.689329415441484 -4.683524359664819 -4.68032524522258 -4.679962068999215 -4.682544477176596 -4.688067435234882 -4.696447167953488 -4.707612789412175 -4.72144267299224 -4.737622841377869 -4.755941846557581 -4.776170839825884 -4.798107611785025 -4.82152138234697 -4.846230120735527 -4.872031635488691 -4.898755644461193 -4.926323294827261 -4.954678993083633 -4.983514105052826 -5.012712385886667 -5.042157960070101 -5.071736561425327 -5.101382723116219 -5.131096437653127 -5.160908336897991 -5.190561312069853 -5.220016523750775 -5.249213531892138 -5.278108685821405 -5.306803554249344 -5.335268725277691 -5.363345146407384 -5.391000904547233 -5.418212336023228 -5.445031686588349 -5.471589981433022 -5.497658515196156 -5.523242011976869 -5.548330495346862 -5.572988438363501 -5.597327433583625 -5.621158363078127 -5.644497618447296 -5.667345880836987 -5.68980130095565 -5.711903869092191 -5.733533705134779 -5.754709888590569 -5.775436168606393 -5.79581855399045 -5.815878573235037 -5.83552331454032 -5.854771315839238 -5.873646354823498 -5.892231938970769 -5.910557245573057 -5.928552841766327 -5.946232614561371 -5.963616620876024 -5.980737407568675 -5.997711101473202 -6.014444229435286 -6.030940578350206 -6.047221015202099 -6.063307057104776 -6.079254731344092 -6.095101465421915 -6.110786247101752 -6.126330264456055 -6.141744635915249
 2.55 -4.701693197662776 -4.693717893215849 -4.684101275248539 -4.6732598570739 -4.661734561630594 -4.650163791483198 -4.639256778822541 -4.629630125466154 -4.621835422858751 -4.616283152072803 -4.61323909380919 -4.612879038397927 -4.615236545798996 -4.620303755603272 -4.628050937033564 -4.638392818945735 -4.651063909830016 -4.665880527812366 -4.682638410656055 -4.701150025763337 -4.721215230177336 -4.742645510584077 -4.765263503314712 -4.788891614347953 -4.813453269312722 -4.838899473491003 -4.864925491820975 -4.891401188900368 -4.918214578990112 -4.945261766018266 -4.972453053584244 -4.999793634963393 -5.027311693111868 -5.054750550671892 -5.082052259977404 -5.109165063060065 -5.13604577165571 -5.162784807211229 -5.189359130891895 -5.215587893589199 -5.241455895929136 -5.266934998281079 -5.292070260767125 -5.316988143272085 -5.341467395454012 -5.365508046755373 -5.389092206414859 -5.412300683479876 -5.435226026819702 -5.457693605139398 -5.479715396994449 -5.501279980806193 -5.522504114878044 -5.543419747412566 -5.563904106529377 -5.583973220283993 -5.603638706687546 -5.623012253727493 -5.642095829389289 -5.660811331679067 -5.679181668647399 -5.697213478414093 -5.71499927919414 -5.732572289324779 -5.749861107293761 -5.766869041768802 -5.783627521628306 -5.800161515993354 -5.816595164261019 -5.832818646139029 -5.848848091681804 -5.864703571327937 -5.880406275939125 -5.896004666840602 -5.911532165863084 -5.926933965386313 -5.942234878384187 -5.957438938471548
 2.57 -4.647931093619541 -4.639903128355907 -4.630223099824906 -4.619236112775775 -4.607406871902486 -4.595286581844037 -4.583493447184786 -4.572632542454861 -4.563216422130641 -4.555684260635289 -4.550341962339367 -4.547398381561559 -4.546941352569432 -4.549013239580335 -4.553626776762391 -4.56074600823557 -4.570130798072931 -4.581635180301931 -4.595098428905926 -4.610327037825782 -4.627161230961656 -4.645414912174947 -4.664918975290415 -4.685505554098511 -4.707108352357885 -4.729681423798135 -4.752905752122771 -4.776663451012441 -4.800846074128391 -4.825342805116229 -4.850058767609951 -4.875002635236312 -4.900192961619475 -4.92537893038604 -4.950493195170416 -4.975483759620565 -5.000307167404163 -5.025042102215147 -5.049679417780727 -5.074020447868857 -5.098056706296136 -5.121753656936279 -5.14515991372904 -5.168395790689743 -5.191252361919319 -5.213702861614985 -5.2357576640815 -5.257480373743089 -5.278967455156 -5.30003993302177 -5.320705222201216 -5.340973257729138 -5.360934314829817 -5.380634578933289 -5.39995366569246 -5.418899701001058 -5.437491571012474 -5.455833492159512 -5.473932071175075 -5.491707795113811 -5.509181371374793 -5.526362427725176 -5.543347722324965 -5.560151473752846 -5.576718051033154 -5.593048573663992 -5.609177521646548 -5.625123215515627 -5.641004266371441 -5.656720525912703 -5.672275306471018 -5.687702201046656 -5.703005033345707 -5.71824338781868 -5.73345537970054 -5.74857085505226 -5.763618390803907 -5.778603394799308
 2.59 -4.595645409089631 -4.587617843881537 -4.577947732978092 -4.566942302509919 -4.554963638859316 -4.542497208660556 -4.530076608800191 -4.518245046417451 -4.507526028904699 -4.498343673907938 -4.491025709327409 -4.485811093318268 -4.482851204291321 -4.482210310913874 -4.48394477211069 -4.488069337065007 -4.494380055219722 -4.502764936278647 -4.513077340207938 -4.525166407237628 -4.538877637863339 -4.554042422848131 -4.570504463224537 -4.588113010296774 -4.606792735643151 -4.626507291118683 -4.646950518857926 -4.668005521278051 -4.689548441082151 -4.711478381262832 -4.733707195106063 -4.756227286195334 -4.779066628416111 -4.801960865960617 -4.824862293332984 -4.847696405354714 -4.87041654717057 -4.893124434254827 -4.91577170241797 -4.938193857813806 -4.960356286947029 -4.98224406668129 -5.003888084247735 -5.025411767254076 -5.046598593694196 -5.067443641958326 -5.087938540843807 -5.108145629566458 -5.128160677772567 -5.14781555555157 -5.167118063449378 -5.186061372482441 -5.204753074152528 -5.223230550462267 -5.241366453931484 -5.259179967614338 -5.276689315117315 -5.293987870618074 -5.311095568885201 -5.327925505298876 -5.344500835872516 -5.36083238727537 -5.377000126856166 -5.393048312667759 -5.408890893492894 -5.424545648871043 -5.440036569126399 -5.455387575397019 -5.470715339665192 -5.485916324789016 -5.501010464535251 -5.515999003613464 -5.530901337711514 -5.545787263532396 -5.560671928832479 -5.575500512461173 -5.590290974402088 -5.605049635815658
 2.61 -4.543189759721705 -4.535230015856222 -4.52565933130825 -4.514724153537478 -4.502733290550608 -4.490078950901624 -4.477238443692096 -4.464700618571555 -4.452950575737927 -4.442414315938025 -4.433423500468107 -4.42625933117453 -4.421091090454455 -4.418027711256655 -4.417167047082422 -4.418553841986554 -4.422023910578474 -4.427495238023432 -4.43485492004387 -4.443962722920888 -4.454696613495877 -4.466910869172285 -4.480443777917555 -4.495166688265249 -4.511009329317334 -4.527938270746685 -4.545659842799791 -4.56404401629969 -4.582994942649129 -4.60240309383399 -4.622167502426966 -4.642292281591536 -4.662789795086214 -4.683416537269123 -4.704106013102896 -4.724787018159917 -4.745426668627925 -4.766098791315996 -4.786770313660929 -4.807272013734047 -4.827572480248415 -4.847648942566554 -4.867533660708578 -4.887344455360873 -4.906869707885265 -4.926112390328734 -4.945049275433696 -4.96374620664885 -4.98230107814065 -5.000546764805385 -5.018481122281926 -5.036116266965154 -5.05353766602006 -5.070789037396612 -5.087754489845333 -5.104447112933677 -5.120877077063215 -5.137149753487626 -5.153269874331571 -5.169166872610419 -5.18484509225093 -5.200329568112827 -5.215699316011372 -5.230984842740927 -5.246113516099542 -5.261095824914586 -5.275961529069494 -5.290720999531598 -5.305501798381126 -5.320197398841366 -5.334816255310042 -5.349377243391928 -5.363892739932747 -5.378417203054353 -5.392978702191259 -5.407517298128531 -5.422047663041092 -5.436585300534447
 2.63 -4.486700059927803 -4.478906319084999 -4.469530790128839 -4.458793461798135 -4.446940723662932 -4.434292886124783 -4.421261150417024 -4.408293618605145 -4.3958268535872 -4.384278249094268 -4.373995559690999 -4.365251870776238 -4.358261348583684 -4.353152080182679 -4.350067993479072 -4.349067987216142 -4.350041680975695 -4.352919865179197 -4.357617061089075 -4.364036110810131 -4.372057517291086 -4.381547954326274 -4.392379226557502 -4.404422169476062 -4.417618959424929 -4.43194007360114 -4.447098240058393 -4.462975277709837 -4.479465366331101 -4.496474666563556 -4.513894489917838 -4.53172473877764 -4.549988306403766 -4.568436366938506 -4.587006295410323 -4.605629507738847 -4.624257190740233 -4.642965162132883 -4.661726930543536 -4.680377065513773 -4.698865847506903 -4.717186327915338 -4.735365239068368 -4.753510104240453 -4.771431807659967 -4.789099194518496 -4.806523010980645 -4.82375211419442 -4.840878792302155 -4.857748904452093 -4.874355010810527 -4.890704272574645 -4.906890421986005 -4.922947612344721 -4.938772458024361 -4.954359204487585 -4.969741418302556 -4.985002527160147 -5.000155519891949 -5.015131426489136 -5.029940458122214 -5.04459454716163 -5.059176937199349 -5.073715563071352 -5.088144020881139 -5.102473618024211 -5.116712943213622 -5.130903166506575 -5.145146449332126 -5.159340454520001 -5.173496226330579 -5.187633440486056 -5.201760934202825 -5.215932666225096 -5.230172876859802 -5.244430978012808 -5.258707673226459 -5.273024157718497
 2.65 -4.42489274395401 -4.417359238186421 -4.408291044540292 -4.397873012985827 -4.386295244598108 -4.373836431557332 -4.360840867149085 -4.34769619576469 -4.334817572901605 -4.322588525163862 -4.311365330262592 -4.301423427016605 -4.292992275353046 -4.286234136308126 -4.281301432027955 -4.278308225769437 -4.277136501901295 -4.277776595905165 -4.280162064376851 -4.284202065027653 -4.289806956685858 -4.296863979298363 -4.305255183932427 -4.314868742777626 -4.325655759147931 -4.337578427483995 -4.350376043355621 -4.363932833464443 -4.378145345646812 -4.39291648887692 -4.408144553270159 -4.423829360086742 -4.439997811735598 -4.456396741778523 -4.472958344934679 -4.48962868708536 -4.506346055279117 -4.523197387737212 -4.540141823859452 -4.557016434230404 -4.573782100625968 -4.590421316020429 -4.606967714593883 -4.623518671740166 -4.63988718407521 -4.656058029445924 -4.672016706939568 -4.687827966893676 -4.703580430906495 -4.719112361848047 -4.734431423871755 -4.749543522426683 -4.764529434270443 -4.779428157482736 -4.794136641479591 -4.80865660702832 -4.82301103626319 -4.837298712701867 -4.851512461262636 -4.865591378282423 -4.879548101535669 -4.893393160254024 -4.907208735146975 -4.921028108423346 -4.934771173813754 -4.948455696594015 -4.962093493609559 -4.975716193300852 -4.989431345729872 -5.003137452607663 -5.016850467322976 -5.030572264972057 -5.044316842389606 -5.058143778180908 -5.072070612755196 -5.086044088360253 -5.100076789118309 -5.114172401063253
 2.67 -4.360293809952707 -4.353091301666036 -4.34439143350504 -4.334362986625734 -4.323154603552501 -4.310993558178321 -4.298169675765046 -4.285026412943717 -4.271931377714951 -4.259259879449361 -4.24734533888805 -4.236467688143183 -4.226878670698594 -4.218743761410499 -4.212257496508287 -4.20753246359537 -4.204494831650174 -4.203161361027182 -4.203471423458121 -4.20537681205325 -4.208789411302774 -4.213625357078393 -4.219778366634992 -4.227137578612495 -4.235676853037848 -4.24537453132722 -4.255955026288359 -4.267330472123145 -4.279388314430359 -4.292035920208658 -4.305187087859796 -4.318835537192093 -4.332999849424127 -4.347436277188739 -4.362080984537311 -4.376874176944328 -4.391762241312278 -4.406820525976864 -4.422011720712589 -4.437178406738672 -4.452285726725366 -4.467303614800675 -4.482266526557463 -4.497278309061025 -4.512143780857087 -4.526851951980286 -4.541396193963134 -4.555832439845505 -4.570257304184613 -4.58449729306559 -4.59856587411259 -4.612472326500504 -4.626285170967289 -4.640063999826915 -4.653686866982983 -4.667172637943009 -4.680531349833418 -4.693855621415263 -4.707161583100682 -4.720367996970131 -4.733494656790422 -4.746553328033568 -4.759620867896479 -4.772726485321536 -4.785802471018052 -4.798858207484654 -4.811909979032618 -4.824986891810179 -4.838191253827853 -4.851417994984759 -4.86468513709602 -4.878003593921246 -4.891378661194117 -4.904867506653126 -4.918482990073458 -4.932187333300091 -4.945980860282114 -4.959854187108308
 2.69 -4.295276256286044 -4.288435228220982 -4.280153416153607 -4.270559742382158 -4.259775720827051 -4.247971837031103 -4.235401198159789 -4.222354823001551 -4.20917610196816 -4.196193897095131 -4.183750442042184 -4.17211959209379 -4.161550904159764 -4.152232956775929 -4.14437713010489 -4.138111335936834 -4.133396307690487 -4.130260090414098 -4.128665950786593 -4.128592047118791 -4.129963689354757 -4.132714949073297 -4.136751139489561 -4.141984695456808 -4.148397133468339 -4.155961571659553 -4.164427619810229 -4.17369424934697 -4.183683253345828 -4.194281716535179 -4.205418825298775 -4.217088897679074 -4.229307903380776 -4.241834833774641 -4.25461177190159 -4.267572502477056 -4.280675281895677 -4.293983438236288 -4.307464161267237 -4.320959842452074 -4.334434394955562 -4.347865553650126 -4.361277515122633 -4.37478337768164 -4.388178531365042 -4.401459717948179 -4.41461827095242 -4.42771023565421 -4.440824919094643 -4.453801240089552 -4.46664478924014 -4.479365918944181 -4.492040633407809 -4.504719938657902 -4.517282762555095 -4.529753034807456 -4.542137736984813 -4.554527382533788 -4.56693755679354 -4.579292127012235 -4.591609792364317 -4.603893213968501 -4.616237614906639 -4.628652320243376 -4.641075517046678 -4.653517154409246 -4.665993923470825 -4.678533157441461 -4.691234221625701 -4.704000503447795 -4.716836832477883 -4.72975722045924 -4.742775851336582 -4.755932761285449 -4.769256638742717 -4.782690314438245 -4.796239691427708 -4.809911395126619
 2.71 -4.230325129341299 -4.22387434455641 -4.216036309602381 -4.206910997878003 -4.196588064648784 -4.185199117047188 -4.172945694072848 -4.160090286592893 -4.146922997342285 -4.133770130924202 -4.120927633810493 -4.108697394342203 -4.097318412730125 -4.086983741055453 -4.077922503270508 -4.070289975199509 -4.06406265453949 -4.059275100861241 -4.055932915610408 -4.054021512108656 -4.053488575554973 -4.054275103027083 -4.056318573483001 -4.059530767762699 -4.063896888589967 -4.069419780574385 -4.075853650213491 -4.083090845895128 -4.091071897899958 -4.099681508404201 -4.10886176148257 -4.118605233111437 -4.128919621172234 -4.139584295455093 -4.150526257662767 -4.16169939141481 -4.173041952252047 -4.184631747641352 -4.196430256980744 -4.208288761604816 -4.220155934790499 -4.232023531763211 -4.243910499703361 -4.25593166775328 -4.267880817024522 -4.279761140605635 -4.291555933570367 -4.303320612986321 -4.315149577924105 -4.326881089466997 -4.338526190721105 -4.350084726826086 -4.361640044966422 -4.373236054383264 -4.384763956386888 -4.396241754369773 -4.407666053820301 -4.419140412337152 -4.430676309644351 -4.442203027607037 -4.453724240247969 -4.465258133764758 -4.476883276547898 -4.488626639199584 -4.500413504553344 -4.512257887694522 -4.524179495981629 -4.536189439068589 -4.548403878927893 -4.560716899874705 -4.573131188591927 -4.585671044156248 -4.598332328065246 -4.611173344265485 -4.624202809181717 -4.637383251747154 -4.650700453434893 -4.664169778290454
 2.73 -4.164898332186058 -4.158861884041655 -4.151496947611086 -4.142863967353818 -4.133036209831738 -4.122103383709359 -4.110230999754055 -4.097638280836342 -4.084591041930214 -4.071384320113515 -4.058302934568371 -4.045626296581681 -4.033596129545664 -4.022431248958465 -4.012344272424866 -4.003521329657016 -3.995952672475304 -3.98968733480927 -3.984760492698649 -3.981159484294486 -3.978862819860388 -3.977824741773873 -3.977988504527846 -3.979292874732223 -3.981729591115678 -3.985302244527553 -3.989784277939925 -3.995084566449844 -4.001130297281756 -4.007826089790104 -4.015109215462154 -4.022972727921013 -4.031446372928885 -4.040291908390559 -4.049460874357161 -4.05887846303014 -4.068509868765565 -4.078422488078684 -4.088579169648804 -4.098828284324487 -4.109134705129062 -4.11947241726651 -4.129871048127695 -4.140436427296981 -4.150975836559231 -4.161480029907243 -4.17193851354959 -4.182413015918917 -4.192987407680687 -4.20350362174243 -4.213979963263471 -4.224400749665187 -4.234866650641784 -4.245404118171649 -4.255923606529258 -4.266425892297693 -4.276919264381757 -4.28750732402174 -4.298187884807823 -4.308901702695179 -4.319651706019742 -4.330454235514728 -4.341385784327867 -4.352471178039424 -4.363640674680979 -4.374901314755036 -4.386279941255456 -4.397784579688738 -4.409520038096186 -4.421394777076975 -4.433411819812143 -4.445575122089521 -4.457901452329662 -4.470432241612744 -4.483181433706513 -4.496105575095259 -4.509204635009884 -4.522483215459058
 2.75 -4.097437953434869 -4.091840495577831 -4.08496183945156 -4.076848020538056 -4.067532446648967 -4.057095277925764 -4.045658786839978 -4.033416758193476 -4.02059418911877 -4.007464189079372 -3.994293829870224 -3.981347205618148 -3.96886875278238 -3.957059100155157 -3.946160398862378 -3.936349732364321 -3.927642966456468 -3.920112259270384 -3.913792211274708 -3.908698945276231 -3.904818386421083 -3.902133002196031 -3.900591192429895 -3.90014495929509 -3.900796677309311 -3.902562793337355 -3.9052219465931 -3.908703468641651 -3.912928933401647 -3.917820677147773 -3.923314568513439 -3.929406508493688 -3.936124250448303 -3.943248790105154 -3.950710295563773 -3.958467157299189 -3.966460948166029 -3.974764623402884 -3.983349760636983 -3.992062129889161 -4.000860963579141 -4.009730646531167 -4.018704495979957 -4.027875181577051 -4.037055655397507 -4.046236361947015 -4.055414928169397 -4.064637843454562 -4.074000959646868 -4.08334826105398 -4.09268720445618 -4.102021429116173 -4.111434246789436 -4.120954391735046 -4.130496770727102 -4.140056093066703 -4.149654190594498 -4.159384027703864 -4.169245601354701 -4.179174731087874 -4.189184149040327 -4.199281799960876 -4.209536591226729 -4.219992812860712 -4.230568767549272 -4.241272950661228 -4.252123520267343 -4.263139057160693 -4.274424994877888 -4.285874439721159 -4.297501730781316 -4.309306479961627 -4.321313442002628 -4.333542564507895 -4.346028657970783 -4.358717445802172 -4.371601784359257 -4.38469922297537
 2.77 -4.026015745739814 -4.020893642089254 -4.014522648400312 -4.006946071141024 -3.998184949328158 -3.988289564527418 -3.977369570853651 -3.965566084971106 -3.953103296093744 -3.940201855985579 -3.927112068961067 -3.914089631885568 -3.901370084175837 -3.889153767800584 -3.877675217281124 -3.86713366969205 -3.857548114662025 -3.848995754374624 -3.84152799356929 -3.835187399542351 -3.829971802148172 -3.82586187380039 -3.822833919473269 -3.820846246703181 -3.819919875590214 -3.820077618799922 -3.821108431565217 -3.822943361688418 -3.825521059543479 -3.828765368078362 -3.832623782817639 -3.837079771865246 -3.842185735907479 -3.847707418216178 -3.853603934652175 -3.859802383668949 -3.866271376316547 -3.873075326245787 -3.88019468971271 -3.887462105583352 -3.894851605338795 -3.90234632308056 -3.909967165536312 -3.917819382065934 -3.925713524667937 -3.933644007986274 -3.941607089317526 -3.949653128618509 -3.95786896851429 -3.966105014306658 -3.974364873983051 -3.982663138225943 -3.991065120422738 -3.999626536676163 -4.008233645815186 -4.016907519406486 -4.025647441766488 -4.034552459973961 -4.043630983883239 -4.052811956138042 -4.06211146218596 -4.071539630293566 -4.081165401562239 -4.091009479944662 -4.101019762262054 -4.111190568222137 -4.12154391043786 -4.132100354446933 -4.14294990873212 -4.154003664742407 -4.165261216914986 -4.176732142698111 -4.188424502574881 -4.200383490087893 -4.212616991864871 -4.225076707645226 -4.237768340307635 -4.250691775898602
 2.79 -3.950907893355133 -3.946270658088882 -3.940439469305019 -3.933432104422646 -3.925257863620942 -3.915956649839344 -3.905605228777749 -3.894333288896777 -3.882308691418046 -3.869753700324504 -3.856886682360819 -3.8439549670338 -3.831163666612872 -3.818728676130627 -3.806879443383423 -3.795806788932049 -3.785554516102478 -3.776202410986659 -3.767820852443453 -3.760451032099602 -3.754115114350821 -3.748801376362993 -3.744501958073462 -3.74118382219245 -3.738876554204604 -3.737611222370662 -3.737191567729271 -3.737558894098951 -3.738653838080226 -3.740417699057899 -3.742780299203535 -3.745762153478116 -3.749383459634897 -3.753446718222457 -3.757886842588007 -3.762658568880881 -3.76771781605631 -3.773130565879422 -3.778878272929528 -3.784797164604683 -3.790874091126518 -3.797071275545423 -3.80343209374599 -3.810047784452849 -3.816737669236796 -3.823493242521318 -3.830313971589491 -3.837244676591245 -3.844378220551063 -3.851564039376077 -3.858815441864627 -3.86612590971525 -3.873588187536157 -3.881227112855192 -3.888956956130282 -3.896785650760431 -3.904714263097233 -3.912854092456962 -3.92118709113322 -3.929667834410176 -3.938290840576443 -3.947081730939558 -3.956101789841132 -3.965383554672654 -3.974853155892001 -3.984526577040644 -3.994413504761594 -4.004531058818094 -4.014975542113083 -4.025652620709453 -4.036568123851112 -4.047718083984898 -4.059126806783332 -4.07082600116826 -4.082830969335385 -4.095085976779729 -4.107592322322044 -4.120360868136171
 2.81 -3.87422234826118 -3.870047965803042 -3.864748594710222 -3.858309913319409 -3.850731762931266 -3.84202606781061 -3.832256745186599 -3.82152245525297 -3.809982961168334 -3.797818359056471 -3.785243958006705 -3.77247046007431 -3.759714960280975 -3.747164716615322 -3.735061420033476 -3.723604574459712 -3.712821896787164 -3.702822126878606 -3.693672187567325 -3.685429204658056 -3.678116896928041 -3.671750076128153 -3.666326206984153 -3.661825977198041 -3.65827666744953 -3.655730531397655 -3.65400055568251 -3.653031169927128 -3.652769806739516 -3.653160581714856 -3.65414874343786 -3.655752683485326 -3.65800838642887 -3.660700789837854 -3.663784904282553 -3.667213323337496 -3.670949253585086 -3.67505707461943 -3.679511219050447 -3.684172252508239 -3.688997963647713 -3.693977774153558 -3.699145188745452 -3.704586965183654 -3.710132414274878 -3.715783969878546 -3.721516818913391 -3.72740130136442 -3.73350265029029 -3.739698851831074 -3.745982615216445 -3.752366732774303 -3.758929299939847 -3.765700955265115 -3.772602960429007 -3.779627570247808 -3.786798452686227 -3.794194898868972 -3.801834573092878 -3.809644572839586 -3.817635468788843 -3.825828954832372 -3.834284908088389 -3.843028138916752 -3.851999720934775 -3.861198351033714 -3.870645279395966 -3.880353959512978 -3.890421208203896 -3.900740055634982 -3.911335655339792 -3.922201414240173 -3.933338172668067 -3.944794904388177 -3.956583466621455 -3.968646360069521 -3.980994938939959 -3.993619170972545
 2.83 -3.797405424365519 -3.793641609373231 -3.788817859060056 -3.782903492648201 -3.775885602520612 -3.76775770422115 -3.75855024645477 -3.748367631087762 -3.737315473148004 -3.72556589082528 -3.713318805471609 -3.700762281601658 -3.688101926893173 -3.675525122187475 -3.663263431490017 -3.651509561970996 -3.640305293966033 -3.629762680976926 -3.619961499672476 -3.610955869889398 -3.602790534633325 -3.595491310079892 -3.589052635575928 -3.583474563640769 -3.578796759967662 -3.575067573425297 -3.572125726059492 -3.569911233094976 -3.56838550293735 -3.567496857175192 -3.567198700582318 -3.567504331120229 -3.568462369940726 -3.569864051388724 -3.571663773005273 -3.573820465530781 -3.576289452908462 -3.579146352288021 -3.582375804029587 -3.585819561707894 -3.58945729211673 -3.593274335273681 -3.597303044425144 -3.601617976051672 -3.606076929873611 -3.61065546885709 -3.615351799220348 -3.620224480440412 -3.625343445260162 -3.630589189695772 -3.63595292304456 -3.641449647893246 -3.647153000126662 -3.653100598936883 -3.659205436832836 -3.665469349650383 -3.671904316562913 -3.678610750092419 -3.68557937612113 -3.692754173903669 -3.70014687607979 -3.707772068687676 -3.715687611177857 -3.723929156427721 -3.732422010756675 -3.741180193941955 -3.750209139235096 -3.75953630337911 -3.769240056626353 -3.779240532757144 -3.789531709099096 -3.800117626547248 -3.811015499584975 -3.822248156305684 -3.83384144843537 -3.845730651355991 -3.857929634129724 -3.870418489524116
 2.85 -3.720875139329427 -3.717433866683284 -3.713015320526293 -3.707575020935434 -3.701070381338367 -3.693483748513595 -3.684840512590648 -3.675190667050294 -3.664652818724805 -3.65335410779824 -3.641470967806779 -3.62919124563911 -3.616699571536831 -3.604177119094949 -3.591836885262402 -3.579886310342636 -3.568366217994279 -3.557382775231837 -3.547028552426512 -3.537374693307057 -3.528459624960741 -3.520325327834393 -3.512983275735549 -3.506422195833699 -3.500718448661634 -3.495904408116929 -3.491832921463542 -3.488462279333531 -3.485750675728936 -3.483664418023789 -3.482152536966288 -3.481236746681139 -3.480968694672067 -3.48114300182451 -3.481716102408519 -3.482658854081841 -3.48392836789323 -3.485598178285984 -3.487646533101697 -3.489929353584293 -3.492426744384268 -3.495120903563256 -3.498045832598817 -3.501293446389578 -3.504695203260628 -3.508248784969262 -3.511943756711042 -3.515840887126211 -3.520024538306452 -3.524348925802032 -3.528831048629322 -3.533464239278722 -3.538346203722994 -3.543500271426032 -3.548832975352072 -3.554368631975355 -3.560106741290275 -3.566138856822015 -3.572473945637686 -3.579044448357988 -3.585863039169417 -3.592938865837024 -3.600345739717745 -3.608106425774324 -3.616139352589854 -3.624479832382908 -3.63311871102337 -3.642075448048865 -3.65144790668192 -3.661136683847795 -3.671144910193037 -3.681477240104763 -3.692137831730718 -3.703169677000087 -3.714575011645102 -3.726308585223472 -3.738362291141634 -3.750731506678873
 2.87 -3.644636513596215 -3.641469008388334 -3.637394900038101 -3.632358429447798 -3.626316001053783 -3.619240552826644 -3.611120046271362 -3.601994966427537 -3.591960801869625 -3.581127134707216 -3.56964748058535 -3.55768614868489 -3.545414411722922 -3.533000735953204 -3.520669291166687 -3.50859732069207 -3.496843781396434 -3.485517093685923 -3.474716331506513 -3.464506562344841 -3.454946487229136 -3.44607648073021 -3.437920530962558 -3.43049171958556 -3.42384115180477 -3.418046196373341 -3.412944045593547 -3.408507485318445 -3.404705674953671 -3.401504527459367 -3.398863379352266 -3.396809320707944 -3.39538911516322 -3.394411969918743 -3.393843215741775 -3.393637776969141 -3.393773961510411 -3.394316670851283 -3.395249650057195 -3.39643390777718 -3.39785106624794 -3.399482491298218 -3.401365302353406 -3.403585672440454 -3.405991148193056 -3.408561019857157 -3.41130906129676 -3.414281390000087 -3.417550967086047 -3.421003737311098 -3.424635609076452 -3.428453274435679 -3.432543949102697 -3.43693573246018 -3.441540677568388 -3.446365461174449 -3.451437783722068 -3.456830499361743 -3.462549045961444 -3.468537965117788 -3.47480636216776 -3.481362906200939 -3.488276040072281 -3.495577340415483 -3.503180907656905 -3.511112226030115 -3.519375763591039 -3.527993762233738 -3.53704399770686 -3.546434879630742 -3.556177091515204 -3.566262680778047 -3.576708638764289 -3.587541430766113 -3.598777476043617 -3.610355327846303 -3.622287573435391 -3.634552394106946
 2.89 -3.567806776224092 -3.564895073748255 -3.561132847116249 -3.556476288027403 -3.550867861892238 -3.544255157832604 -3.536638168681852 -3.528036320985036 -3.518504704999145 -3.508158294693377 -3.49710503774943 -3.485508815561871 -3.473522123238508 -3.461302839600835 -3.449053797184522 -3.436971302239943 -3.4250854647328 -3.413529528344756 -3.402387770474194 -3.391744202236996 -3.38165860846744 -3.372180407719154 -3.363338782266172 -3.355153878104076 -3.347691874951253 -3.341032236250238 -3.33502030916919 -3.329632904603483 -3.324853807177421 -3.3206518252461 -3.316987880897397 -3.313896519954134 -3.311428471976379 -3.309404530263932 -3.307780791858982 -3.306529537548957 -3.305617741869554 -3.305121403108005 -3.305022003306521 -3.305195488266006 -3.305604247549956 -3.306244804488664 -3.307150066183619 -3.308420593512236 -3.30988002113282 -3.31153751748985 -3.313383714819554 -3.315475609155808 -3.317904710336354 -3.320528822009369 -3.323355121640389 -3.32639998051959 -3.329738423769471 -3.333401750352896 -3.337310703081584 -3.341472268624995 -3.345902977519669 -3.350679364178998 -3.355811796903486 -3.36124630789147 -3.366989963250356 -3.373049843008348 -3.379497581126723 -3.386351275512629 -3.393546858032465 -3.401091854525817 -3.409000104819996 -3.417281222745181 -3.426027976150192 -3.435143776918903 -3.444630170987304 -3.454487818361265 -3.464727243134964 -3.47537481351006 -3.486443451815563 -3.497881334528476 -3.509688012295197 -3.521856839953697
 2.91 -3.490763867150774 -3.488116402892825 -3.484666882138992 -3.480368277358549 -3.475166554903047 -3.469006355006456 -3.461870811785317 -3.453775403238946 -3.444757231249656 -3.43489512158301 -3.424306353888116 -3.413114781697963 -3.401460382429797 -3.389495997385527 -3.377407881752217 -3.365389384602577 -3.353471448895562 -3.341778351476995 -3.330404803080272 -3.319435448327133 -3.308937645728503 -3.298960207685418 -3.28954700049004 -3.280716514326742 -3.272552803273325 -3.265130955302297 -3.258313352282303 -3.252083419979634 -3.24642563805989 -3.241318750089747 -3.23672553353889 -3.232689039782062 -3.229269454101297 -3.226276805688284 -3.223687487646934 -3.221461456996099 -3.219580474672497 -3.218124035533827 -3.217066208362083 -3.216275765867119 -3.215752234690392 -3.215461945408977 -3.215452872539821 -3.215820394544255 -3.216397733832769 -3.217189696770073 -3.218193063680455 -3.21946219885344 -3.221080650549752 -3.222918591007621 -3.224984796449426 -3.227289397088676 -3.229920377137388 -3.232892234813807 -3.236141802350542 -3.239664556003103 -3.243483186058849 -3.247677106846379 -3.252258286745374 -3.257163868196872 -3.262405777714066 -3.267994405893551 -3.273992377427099 -3.280424181113951 -3.287227369873647 -3.294402780759398 -3.301968374972043 -3.309937147874577 -3.31839389900729 -3.327236512103505 -3.336483095105978 -3.346124400183907 -3.356165833750656 -3.366640286482122 -3.377558193335826 -3.388863603570706 -3.400554710767669 -3.412629092850872
 2.93 -3.416290705539872 -3.413888455168637 -3.41071833468965 -3.406743587316123 -3.401899510308854 -3.396149214976366 -3.389443146675056 -3.38179901480938 -3.37324407283208 -3.363829298244409 -3.353659602596434 -3.342843581487353 -3.331503034565835 -3.319786615530446 -3.307857662130087 -3.295907236164489 -3.283966153484778 -3.272147343994072 -3.260562451648158 -3.249292364456236 -3.238397644481727 -3.227947857843149 -3.217985334715108 -3.208540899329334 -3.199702729975837 -3.191538819004153 -3.183944532824705 -3.176897221910257 -3.170383910797499 -3.164393398088761 -3.158905466453851 -3.153955102632034 -3.149594327434166 -3.145658645744968 -3.142118626525487 -3.138946412815714 -3.136119541737376 -3.133718024496933 -3.131726666388771 -3.130016326798601 -3.128574259207065 -3.127380451193594 -3.126481244440475 -3.125975884737196 -3.125691871985018 -3.125644820201844 -3.125825897527355 -3.126293746228433 -3.127136372704905 -3.128218427495574 -3.129548705284605 -3.13115070490823 -3.13308901936182 -3.135404385807297 -3.138010145580949 -3.140924934201616 -3.144156701379286 -3.147796041024101 -3.151845091255804 -3.156246984413617 -3.16100768706658 -3.166148860024364 -3.171716028348569 -3.177747391364518 -3.18417925267358 -3.191010340165998 -3.198256756034293 -3.205923746787199 -3.214099483264202 -3.222696600650651 -3.231711878493488 -3.241151980717583 -3.251003395642747 -3.261316426001366 -3.272087108956713 -3.283272516121969 -3.294860573579934 -3.306844611903464
 2.95 -3.345404153880388 -3.343234203239079 -3.340326937657218 -3.336636231066993 -3.332120431607948 -3.326714471627108 -3.320396727679125 -3.313144880526461 -3.304991375139591 -3.295975130697238 -3.286171720586654 -3.275676092403917 -3.264616817954277 -3.253095603252541 -3.241289138523517 -3.229382538202472 -3.217389900935682 -3.205436269581003 -3.193614681208521 -3.182018057101272 -3.170714432756002 -3.159782197884031 -3.149258126412183 -3.13918754648379 -3.129662990459808 -3.120761384920001 -3.112374650664249 -3.104496592713956 -3.097121770313558 -3.090247786932183 -3.083839740265389 -3.077957792237097 -3.072660699001617 -3.067778990945842 -3.063283682691606 -3.05916663309819 -3.055391315265022 -3.052039826534537 -3.049117638495247 -3.046475346985011 -3.044119462094482 -3.042037808170829 -3.040259053821626 -3.038881691919033 -3.037757799604182 -3.036880518291849 -3.036262113675389 -3.035950715731945 -3.036024018727947 -3.036375411224927 -3.036991026085627 -3.037899710480448 -3.039178015894237 -3.040850228133404 -3.042847817333424 -3.045179517966695 -3.047858238850791 -3.050962683157116 -3.054500578419962 -3.058424026545997 -3.062732863824198 -3.067440090936226 -3.072610652967272 -3.078267289417387 -3.08433988421331 -3.090843095720782 -3.097786106757418 -3.105172994606092 -3.113095971028886 -3.121461172281607 -3.130264809128884 -3.139504226859865 -3.14918717530453 -3.159352618850648 -3.169994666461345 -3.18106276169337 -3.192549232716022 -3.204452022330782
 2.97 -3.276531717530431 -3.274564142628511 -3.271886366781133 -3.268451374615506 -3.264217545120633 -3.259126791647432 -3.253142251908878 -3.246247007980178 -3.23845776629897 -3.22979857766554 -3.220328307243097 -3.210138124558061 -3.199326623500392 -3.18799489232396 -3.176310583646969 -3.164437574452401 -3.152404466088538 -3.140315844269521 -3.128285609075968 -3.116389004955655 -3.10470627072427 -3.093316379566219 -3.082268609035529 -3.071599971056819 -3.061416971926354 -3.051806022313202 -3.042668737260479 -3.033993876186696 -3.025791472887222 -3.018055525535858 -3.010776786686535 -3.004000883275141 -2.997797906621477 -2.991996252431371 -2.986586780798937 -2.981544586208981 -2.976849167539588 -2.972596078064883 -2.968762035457964 -2.96523414179405 -2.961997653553797 -2.959043241626852 -2.956416201315613 -2.954210732339225 -2.9522731888378 -2.950606119376904 -2.949217236952294 -2.948153608994917 -2.947505537376201 -2.947147108413625 -2.947095912876597 -2.947347675992646 -2.947994617453927 -2.949074541424072 -2.950490056545387 -2.952272935946396 -2.954423337249771 -2.957027562580642 -2.960094608575292 -2.963563326390276 -2.967451931711957 -2.971766374766461 -2.976560980330113 -2.981869017740301 -2.987623810906835 -2.993824518323792 -3.000488843081855 -3.007627662881183 -3.015312930044801 -3.023460681532549 -3.032070378955567 -3.041141208591393 -3.050675451399613 -3.060698453038151 -3.071223313880146 -3.082192019031496 -3.093590278349033 -3.105424676459378
 2.99 -3.208043879414883 -3.206183256420354 -3.20365584534993 -3.200412131502828 -3.196404374689386 -3.191577669231185 -3.185883873961173 -3.179304042223847 -3.171834291875433 -3.163495105284105 -3.154343439330235 -3.144437775406686 -3.133866469419112 -3.122724551786328 -3.111175557440705 -3.099360085828605 -3.087316310910884 -3.075141331163413 -3.062938819577692 -3.050795493661491 -3.038797655439581 -3.027015331454505 -3.015505602767442 -3.004328484959149 -2.993565738130964 -2.983331516905924 -2.973518190429956 -2.964139352373173 -2.955196430931283 -2.946693718827093 -2.938622543312144 -2.931044706168469 -2.92401447371047 -2.917383516786943 -2.911134680783256 -2.905260655623652 -2.899737165773745 -2.894645580243162 -2.889993062588364 -2.88564873091567 -2.881606117884441 -2.877862880710496 -2.874459061169722 -2.871490335601912 -2.868815234914825 -2.866424434588481 -2.864325814679726 -2.862578629827032 -2.86127170925557 -2.860264676782571 -2.859592110822965 -2.859255564395334 -2.859329555128156 -2.859859675266392 -2.86075456167839 -2.862031735863145 -2.863707663957905 -2.865859546746156 -2.868497659665984 -2.87156585281882 -2.875069930978607 -2.879023653601372 -2.883490054835237 -2.88848058353086 -2.893943493252356 -2.899879902288658 -2.906290463665389 -2.913201175157212 -2.920680489300703 -2.928638033407743 -2.937079949579445 -2.946002374720642 -2.95540360055494 -2.965308413640348 -2.975726565385517 -2.986606162066568 -2.997933184844578 -3.009708909783672
 3.01 -3.138369829603946 -3.136542734836057 -3.134105283780722 -3.131003442387068 -3.127189031259756 -3.122592755659103 -3.117170555501204 -3.110889965358099 -3.103741394457949 -3.095731086685252 -3.086897960581074 -3.077285899343337 -3.066983180827108 -3.056074627544944 -3.044696926667286 -3.032993520022874 -3.020997624099214 -3.008801800043102 -2.996507073661199 -2.984200165420653 -2.971977840449793 -2.959902808538883 -2.948038644140946 -2.93644253637266 -2.925222339015339 -2.91447621051599 -2.904106733988473 -2.894139557214732 -2.884579602646162 -2.87543139740504 -2.86668781328611 -2.85842324675826 -2.850690318966337 -2.84335200573308 -2.836391397561222 -2.829794079635701 -2.823550591826058 -2.817744168688968 -2.812370119470964 -2.807320058111334 -2.802585533245177 -2.798153038206699 -2.794075541032663 -2.790436694466091 -2.787105835960157 -2.784080377682321 -2.781373236518711 -2.77902641407873 -2.777131606699936 -2.775566805453198 -2.774349876148102 -2.773490529338683 -2.773065300329413 -2.773100569181544 -2.773541590719725 -2.77437481453899 -2.775634675012065 -2.777388621297037 -2.779651557345389 -2.782360131910406 -2.78553058855598 -2.78917442566581 -2.793348566453019 -2.798067938970189 -2.803276066119854 -2.808975725665419 -2.81517256024256 -2.821886287371107 -2.829186309467393 -2.836980143857143 -2.84527482278884 -2.854062343447665 -2.863348027969941 -2.873156413458174 -2.883485781996641 -2.894287820667575 -2.905558241567952 -2.917283141826903
 3.03 -3.066416569515797 -3.06459219943812 -3.062230393822726 -3.059265299247414 -3.05563695708522 -3.051284933504524 -3.046151279469179 -3.040199020738657 -3.033394997868238 -3.025749526209195 -3.017280355909035 -3.008024751911765 -2.998056283958172 -2.987439996586157 -2.976315129131113 -2.964811975726318 -2.952959535303394 -2.940842901592801 -2.9285721231244 -2.916228073228034 -2.903893210034216 -2.891657006474839 -2.87957321028397 -2.867700533998717 -2.856151394960166 -2.845037775314401 -2.834258062013608 -2.823839476817282 -2.81380019629351 -2.804142121820372 -2.794878749587451 -2.786060150597447 -2.777762440667922 -2.769849750433156 -2.762299975346174 -2.755113445680863 -2.748280196534274 -2.741876007829071 -2.735911754316132 -2.730272805577334 -2.724944246028504 -2.719940954922573 -2.715287366352896 -2.711091769256814 -2.707211447419391 -2.703648039477386 -2.700406888923463 -2.697550254110628 -2.695155928256918 -2.693109079450338 -2.69142305065408 -2.690110729712021 -2.689250099354478 -2.688875997204305 -2.688911085783255 -2.689368932518696 -2.690262589750628 -2.691672944739064 -2.69361019967174 -2.696010321672206 -2.698894622808284 -2.702264870100908 -2.70618064553337 -2.710658436060969 -2.715648133621083 -2.721143655143679 -2.72715863256227 -2.733702982825315 -2.740842267908123 -2.748494914825207 -2.756667135643158 -2.765339747494026 -2.774525882589215 -2.784240758233938 -2.794495026842196 -2.805234345952337 -2.816453048243201 -2.82813808155084
 3.05 -2.993755160501518 -2.991937391715392 -2.98962781714302 -2.986781003970468 -2.983333004314203 -2.979210995221194 -2.974354028669038 -2.968713151566098 -2.962256105751692 -2.954975657996258 -2.946875790001601 -2.937993478401133 -2.928378574760154 -2.918093835576172 -2.907266272279258 -2.896024191232427 -2.884368503732092 -2.872404506008521 -2.860228689226383 -2.847926239485316 -2.835579847820577 -2.823265690203727 -2.811059597543403 -2.79901673568614 -2.787250045417276 -2.775870662461933 -2.764788507486084 -2.754035216097697 -2.743622768847986 -2.733573181232754 -2.723887763693831 -2.714636781620644 -2.705882785351881 -2.697500480177289 -2.689470476339602 -2.681802469036595 -2.674474128423293 -2.667572719614316 -2.661105412686388 -2.654967412681015 -2.649150609607314 -2.643651388445054 -2.638517499147842 -2.633843216646546 -2.629486640852893 -2.625457916663287 -2.621766753962851 -2.618468637629696 -2.615639097539423 -2.613171888569884 -2.611080660606182 -2.609378818545965 -2.608140152304961 -2.607397456822831 -2.607078602069296 -2.607208423050578 -2.607780259816169 -2.608882197465896 -2.610528026157369 -2.612659411113726 -2.615287192631788 -2.618415956090545 -2.622100251960051 -2.626374005810694 -2.63116421832289 -2.636482245297183 -2.642327647664762 -2.648712081498454 -2.65571414802414 -2.66324290363265 -2.671298679892134 -2.679872023560921 -2.688964996600894 -2.698605256191368 -2.708794014743511 -2.719475129915293 -2.730643164627009 -2.742289387077357
 3.07 -2.923906656584762 -2.922061365823066 -2.919770678066978 -2.917006301091214 -2.913689227731688 -2.909740455885631 -2.905090428511681 -2.899694403630048 -2.893518584322668 -2.886525598733383 -2.878736510068163 -2.870163746595344 -2.860848121645903 -2.850843993613751 -2.840261175956092 -2.829230257193777 -2.817750350911741 -2.805910045759451 -2.793811665451422 -2.781537498767769 -2.76916886955483 -2.756789066725824 -2.744463174261593 -2.73226363121139 -2.720289211693761 -2.708667704897475 -2.697308925082551 -2.686246611581367 -2.675497148799856 -2.6650895062188 -2.655029068395209 -2.645373544963835 -2.63620601063877 -2.627393785215176 -2.618934523571137 -2.610821115669641 -2.603044646560686 -2.595695486383556 -2.588776560369225 -2.582191008842928 -2.575919777226892 -2.56997549604324 -2.564390730917082 -2.559278592579785 -2.554495716872439 -2.550047544749534 -2.545936352282838 -2.542236010665508 -2.539012886216417 -2.536162550384732 -2.533696209754722 -2.531629296050848 -2.530043966143089 -2.528965362052564 -2.528327810957429 -2.52814327519907 -2.528426112288608 -2.529250824913701 -2.530626120945696 -2.532503563447085 -2.534891700679343 -2.537791056111089 -2.541272428426637 -2.545347791534923 -2.549946874578809 -2.555097721944801 -2.560784103273179 -2.567029773468549 -2.573895472710825 -2.581307336466675 -2.589247355501412 -2.597727525891362 -2.606731839036735 -2.616290421674955 -2.626410135894541 -2.63703106914948 -2.648150264274156 -2.659758399498815
 3.09 -2.858557191141666 -2.856671305262926 -2.854393520258933 -2.851672094474185 -2.848424961440998 -2.844585179879606 -2.840084683698264 -2.834862711993392 -2.828874999049731 -2.822110604340511 -2.814545372527673 -2.80619930346209 -2.797106962183833 -2.787306758922458 -2.776909789097341 -2.766020863318029 -2.754652387384654 -2.742887522288368 -2.730808584211834 -2.718515184529767 -2.706084119809516 -2.693592451811714 -2.681114807490981 -2.668718408996693 -2.656517653673812 -2.644628104063797 -2.632971757905592 -2.621586008136679 -2.610492762894237 -2.599714595516383 -2.589262444543512 -2.579208063719733 -2.569628871994416 -2.560392073523857 -2.551499537673058 -2.542942789017627 -2.53472591734582 -2.526931107660709 -2.51957430018251 -2.512536430351051 -2.505829958828387 -2.499446751501623 -2.493443939485852 -2.487901919127326 -2.482695712006775 -2.477838244942947 -2.473333689996346 -2.469236634473171 -2.465628370929497 -2.462408687175656 -2.459585706280886 -2.4571711865782 -2.455246971669532 -2.453847880431135 -2.45289593701925 -2.452410480876067 -2.452412216735978 -2.452959654632132 -2.45408368990329 -2.455709883201022 -2.457861030497234 -2.460543743092019 -2.463819527621878 -2.467696626068313 -2.472123505766779 -2.477092989416021 -2.482626185087833 -2.488733306237184 -2.495459711712813 -2.502742145768215 -2.510573288073088 -2.518951283725233 -2.527860303262924 -2.537343192677747 -2.547390913427938 -2.55794315245222 -2.569006242184156 -2.580565540567034
 3.11 -2.796422097319062 -2.794541083301844 -2.792292557141055 -2.789619957732834 -2.786448989283723 -2.782702421310756 -2.778326208641565 -2.773262291414516 -2.767451335078855 -2.760877240394877 -2.753523843434133 -2.745387175579649 -2.736489683526171 -2.726883499280453 -2.716647980161576 -2.705894848801282 -2.694628453144375 -2.682925466449139 -2.67087469728781 -2.658558739547097 -2.646068172428742 -2.633475370450143 -2.620858683445038 -2.608281286564234 -2.595863650276411 -2.583723780369001 -2.571782937949129 -2.560095169444642 -2.548661886605209 -2.537532736503524 -2.526707791536584 -2.516271519427085 -2.506283773224903 -2.496637311308694 -2.487328467387609 -2.478348130503125 -2.469705085030999 -2.461482390683369 -2.453690342510977 -2.446225840905558 -2.439088721602349 -2.432288625682806 -2.425857259577421 -2.419902495068795 -2.414293609294812 -2.409035024752044 -2.404134199299364 -2.399654646161724 -2.395681113934169 -2.392089946586074 -2.38891414346559 -2.38615749930436 -2.38390195422244 -2.382184743733507 -2.38092388875031 -2.380142545590413 -2.379855115982195 -2.380140747071168 -2.380996031426575 -2.382380297048302 -2.384301567374129 -2.386759271287278 -2.389821943124336 -2.393502072683504 -2.397741705233218 -2.402545511521138 -2.407906687783525 -2.413861105755 -2.420453782678723 -2.427606441316967 -2.435310509962142 -2.443579402448234 -2.452394008162705 -2.461780642058859 -2.471741904668666 -2.482220202116072 -2.493211176130828 -2.504705734062791
 3.13 -2.736620752000441 -2.734797026938038 -2.732607395859981 -2.730002758196603 -2.726918908807337 -2.723282267980808 -2.71903627143494 -2.714126180317074 -2.708496271204118 -2.702118986102713 -2.694971452449423 -2.687049973110947 -2.678369916384362 -2.668952595997397 -2.658901031108734 -2.648295836308332 -2.637154751617821 -2.625533672490894 -2.613537809813768 -2.601238409905678 -2.588715284519425 -2.576054630841972 -2.563338771495094 -2.550623074536091 -2.538022703458561 -2.525675087193236 -2.513497840108899 -2.50153269201336 -2.489819128154535 -2.478370699221581 -2.467219821346144 -2.456425566103695 -2.446080180514953 -2.436057087047423 -2.426353743617057 -2.416987263590006 -2.407944355784505 -2.399318714472891 -2.391121249383745 -2.383250015704191 -2.375703154082312 -2.368497790629754 -2.361667816924459 -2.355312280013593 -2.349307682416621 -2.34365831212859 -2.338380842623574 -2.333529882858343 -2.329180067276209 -2.325239845811101 -2.321717503891863 -2.318623162446761 -2.31603990790825 -2.31400281221796 -2.312436512831967 -2.311362082726291 -2.310790920402698 -2.310797889894758 -2.311393950774207 -2.312529678157595 -2.314210922713264 -2.316449390668614 -2.319299233817724 -2.322770209529288 -2.326825140754925 -2.331441836037815 -2.336641999521729 -2.342425420960422 -2.348871945727424 -2.35587746482623 -2.363463644900887 -2.371599838247027 -2.380306162823302 -2.389584802263292 -2.39944716588785 -2.409837058717906 -2.42074776148778 -2.432164100658947
 3.15 -2.680585503140147 -2.678841354235523 -2.676716904621618 -2.674161624246159 -2.671136538600943 -2.667583868721933 -2.663432101189343 -2.658641528127776 -2.653151737206349 -2.64692592163886 -2.639941300183971 -2.632187617145413 -2.623673162372217 -2.614414711258978 -2.604499494746146 -2.594009749320342 -2.58295812701473 -2.571404015409392 -2.559432967631786 -2.54712181235721 -2.534559923809324 -2.521824321760744 -2.508991231533644 -2.49613062400046 -2.483359045584628 -2.470801158261381 -2.458389709558645 -2.446166122557975 -2.434165545895581 -2.422419333763441 -2.410947405910481 -2.399817157643878 -2.389112899830421 -2.378729368897994 -2.368658646837175 -2.358906801202916 -2.349479345116371 -2.340466477266821 -2.331864081913755 -2.323600738889065 -2.315663503599382 -2.30806157702858 -2.300838455740404 -2.294098251881292 -2.287702613183336 -2.281679302967431 -2.276031900146611 -2.270807699229559 -2.266100810324323 -2.261804799142236 -2.257937397002046 -2.254513290834263 -2.251608253185741 -2.249247462224488 -2.247385471744719 -2.246011611172174 -2.245156795569679 -2.244895535642997 -2.245229157746938 -2.246115653891764 -2.247552471749906 -2.249561974662957 -2.252190461649005 -2.255457807410282 -2.259305442341151 -2.263733832536427 -2.268757329800063 -2.274380331654204 -2.280661661348598 -2.287522557870409 -2.294961715954419 -2.302975906093629 -2.311549514550289 -2.320717823367342 -2.330466470380316 -2.340759189229662 -2.351575609373547 -2.362899456101119
 3.17 -2.629268070296278 -2.627586444857272 -2.625502783224617 -2.622968035847268 -2.619956438829628 -2.616422883931644 -2.612315788568888 -2.607575665812681 -2.602157654390233 -2.59602112868478 -2.589127388735775 -2.581466920239086 -2.57303519454721 -2.563860558669535 -2.554001125272612 -2.54356494268047 -2.532526284874958 -2.520971341496133 -2.508964917842667 -2.496595164872319 -2.483940029202432 -2.471075973110492 -2.458092744534728 -2.445048737074777 -2.43206846999239 -2.41927642821222 -2.406608902322657 -2.394101708576751 -2.38180424889319 -2.369737930857372 -2.357924277722547 -2.34645398841106 -2.335393467515675 -2.324633375300994 -2.314187777704994 -2.304060246340654 -2.294245048497709 -2.284833717144504 -2.275847290929993 -2.267183864185863 -2.258858416928775 -2.250863124862776 -2.243254379381827 -2.236125657572531 -2.229359102216965 -2.22295195179573 -2.21693911049115 -2.211355798190661 -2.206293940490379 -2.201655818698883 -2.197448389841186 -2.193695436662922 -2.190463407634756 -2.187798666957017 -2.18562867456456 -2.183961826131893 -2.182831273078524 -2.182297822574593 -2.182371867546764 -2.182997306684381 -2.184196884445948 -2.185979871065846 -2.188389202561407 -2.191437920740274 -2.195091373208084 -2.199330903376497 -2.20417401047154 -2.209617989542337 -2.215738421470165 -2.222439732977906 -2.229731336639864 -2.237603350891985 -2.246046810042458 -2.255086774282757 -2.264724409699075 -2.274897288284206 -2.285606367949871 -2.296835292539487
 3.19 -2.58148391820242 -2.579842403637192 -2.577754856632668 -2.575205228123466 -2.572173844807582 -2.56863510914646 -2.564524499365095 -2.559804429452133 -2.554417019160016 -2.548310664005115 -2.541459765267907 -2.533845639993171 -2.525453880990188 -2.516307616833004 -2.506470761860681 -2.496034616177607 -2.484978935653824 -2.473380991925396 -2.46130511239481 -2.448847950231425 -2.436073414371952 -2.423078759520994 -2.40992102615162 -2.396690380506004 -2.383497634596117 -2.370463686204467 -2.35753206888492 -2.344752121963578 -2.332155730539729 -2.31977997548687 -2.307650123453817 -2.295840656865891 -2.284436653926202 -2.273324028617012 -2.262511630701216 -2.252015505723906 -2.241830375014061 -2.232045875686341 -2.222682230642998 -2.213642848575927 -2.204935263968829 -2.196576417099523 -2.188592224042399 -2.181096106671022 -2.173957112660876 -2.167200135492295 -2.160827144453543 -2.154898514644077 -2.149498956977989 -2.144524638187644 -2.139992140827501 -2.135923653278153 -2.132386459750571 -2.12941722029056 -2.126957260783453 -2.125018462959032 -2.123607304396694 -2.122810898530865 -2.122634104656673 -2.123018707935894 -2.123987129403155 -2.125538495972448 -2.127734630443912 -2.130582051510927 -2.134031823767526 -2.138085147716104 -2.142737989775483 -2.148018442289292 -2.153965593534705 -2.160517407731542 -2.167654845051722 -2.175385941629099 -2.183695319569686 -2.192599966962278 -2.202111277889467 -2.212171672439093 -2.222766076716099 -2.233890812854854
 3.21 -2.535621703227229 -2.53396333703992 -2.531836891434583 -2.529245477816517 -2.52618328345898 -2.522614691503279 -2.518500190958848 -2.513776796703355 -2.508409369482835 -2.50232040591183 -2.495495888473545 -2.487906525520044 -2.479536441272449 -2.470408875821175 -2.460579425126192 -2.45013764101731 -2.439063611194507 -2.427423419228264 -2.415295444559975 -2.40275760250236 -2.38988629423994 -2.376765266829551 -2.363471503200896 -2.350071622157166 -2.3366956283757 -2.323456672408702 -2.310307700684036 -2.297280205506059 -2.284436755056546 -2.271790723395673 -2.259378220463085 -2.247273012079046 -2.23556441994566 -2.224137701648196 -2.213011810656515 -2.202183526326571 -2.19167250390204 -2.181553294516045 -2.171846715193008 -2.162472638850616 -2.153432254301899 -2.144728596257479 -2.136416675327904 -2.128581328026178 -2.121118546770396 -2.114035469886566 -2.107339821611575 -2.101097012096344 -2.095385117409122 -2.090107319539012 -2.085283366399635 -2.080919961833034 -2.07710288561375 -2.073856443453127 -2.07113029700382 -2.068931673864546 -2.067272947585058 -2.066234267671355 -2.065817429591155 -2.065982584779607 -2.066723900645288 -2.06806668057646 -2.070062903947609 -2.072714946126286 -2.075974278480231 -2.079850098384812 -2.084332859230787 -2.089442570432382 -2.095239557435709 -2.101632431727518 -2.108625360844327 -2.116211398381875 -2.12437952400499 -2.133165983457807 -2.142543128574394 -2.152480537289761 -2.162964723651313 -2.173971367830685
 3.23 -2.491029042579282 -2.489279232365895 -2.487063865049644 -2.484404172492071 -2.481285082524062 -2.477685158945928 -2.473550641527485 -2.468826036008158 -2.463450464097108 -2.457375113473363 -2.450564527785972 -2.442983826654197 -2.434631675667692 -2.425505156386747 -2.415682616342533 -2.405225919037367 -2.39413634394504 -2.382462506511139 -2.370290958153435 -2.35769144626229 -2.344744804201103 -2.331524471306815 -2.31811952289044 -2.304597480237657 -2.291071770609451 -2.277668877242808 -2.264338819351464 -2.251126252126727 -2.238070866738361 -2.225208550335528 -2.212565986047825 -2.200221832986384 -2.188255126245052 -2.176576986901678 -2.165179262019464 -2.154086404648433 -2.143296883826988 -2.132902694583581 -2.122919177938484 -2.113256540905698 -2.103926816494949 -2.094944473713849 -2.086344697570158 -2.078233129074206 -2.070485995241443 -2.063118629095155 -2.056161309669323 -2.049642792011655 -2.043664437186769 -2.038123652279583 -2.033040390398852 -2.028429450680925 -2.02436733829367 -2.020885884440627 -2.017928116365352 -2.015496677355991 -2.01362367675006 -2.012370119939496 -2.011748858375899 -2.011705479576051 -2.012258637127697 -2.01341711069556 -2.015228556027653 -2.017702814961865 -2.020797685432822 -2.024502861479072 -2.028828783250539 -2.033783357016318 -2.039430075172792 -2.04567979625206 -2.052534314930724 -2.059981332039015 -2.068023254570288 -2.076674905690876 -2.085933054750319 -2.095746297291988 -2.106110375064098 -2.117001666031139
 3.25 -2.447288786122442 -2.445371289566921 -2.443014907543429 -2.440239492355839 -2.437051762375667 -2.433400852042142 -2.429243141862289 -2.424492768411017 -2.419108044331256 -2.413028378334069 -2.406216895198819 -2.398638155773334 -2.390280636974095 -2.381154901786464 -2.371322549264909 -2.360863554533291 -2.349749358785143 -2.338054929284012 -2.325845729363806 -2.313200998429203 -2.300196741956082 -2.286912971491995 -2.273425964656696 -2.259808455142697 -2.246180382715897 -2.232662543216239 -2.219200738558449 -2.205850826732815 -2.192640911806039 -2.179618103922152 -2.166810279303509 -2.154287070251848 -2.142138125149431 -2.130260608460279 -2.118666760731482 -2.107369548594599 -2.096370804767181 -2.085763228054359 -2.075560653350567 -2.065682071641365 -2.056135110005385 -2.046927591616386 -2.038110705745462 -2.02977598776335 -2.021812119142908 -2.01423302746172 -2.007047496404854 -2.000321715767785 -1.994128091459469 -1.988383115505592 -1.983096556052 -1.978284027368301 -1.974025909851664 -1.970350880030803 -1.96719801057018 -1.964589170274399 -1.962536454092836 -1.961100053124469 -1.960304144622963 -1.96009894200198 -1.960488414840733 -1.961485038889808 -1.963137866077235 -1.96545833451483 -1.968403218504819 -1.971965448546748 -1.976148191344683 -1.980964209814712 -1.986471963092768 -1.992588786542753 -1.999312181765012 -2.00663886660512 -2.014553605163035 -2.023079517802596 -2.032219801161389 -2.041918028160969 -2.052162228017496 -2.062939886252728
 3.27 -2.403565610674438 -2.401424165544939 -2.398900425926819 -2.396017384552887 -2.392765170318908 -2.389070238283671 -2.384878429669069 -2.380116741860188 -2.374719438405431 -2.368630299016639 -2.361813559569237 -2.354227042102399 -2.345872554819236 -2.336748742087 -2.326924024437326 -2.316459888566477 -2.30534750733564 -2.293646099771239 -2.281429311065279 -2.268770332575734 -2.255748291826966 -2.24244396251018 -2.228924414483926 -2.215270153774656 -2.2015994125773 -2.188025389255924 -2.174499978344436 -2.161080330547323 -2.147794992740494 -2.134691137972151 -2.121793135463742 -2.109169310610993 -2.096917254985002 -2.084928706333431 -2.073219308581767 -2.061797541834677 -2.050679672377461 -2.039942452677605 -2.02960274138642 -2.019589143340824 -2.00989926956518 -2.000552067273322 -1.991589299870646 -1.983104776956357 -1.974997274325847 -1.967267203973208 -1.959938074093897 -1.953061849087539 -1.946720829560907 -1.940820862331041 -1.935392340428559 -1.930429133101131 -1.926028595817133 -1.922210540269501 -1.918915354379767 -1.916160772302306 -1.91396565442879 -1.912396587392852 -1.911464984074984 -1.911123043607649 -1.911376261380651 -1.912242519046727 -1.913764234527412 -1.915959592019153 -1.918775191999686 -1.922211751234702 -1.926269282784787 -1.930963076012655 -1.936347166590686 -1.942342786508758 -1.948950044082416 -1.956150123961343 -1.96395232713819 -1.972360420957716 -1.98137634912631 -1.990954641721846 -2.001081085203934 -2.011740222424511
 3.29 -2.359482516668292 -2.35713386081363 -2.354476310817849 -2.351524049829779 -2.348230267253643 -2.344519158749132 -2.34031936623148 -2.33555637787155 -2.330156738095957 -2.324067877587174 -2.317254433283682 -2.309680958380129 -2.301336602327507 -2.292227080833352 -2.282415035861971 -2.271966595634692 -2.260880954630132 -2.249206093584513 -2.237018159491985 -2.224388265605004 -2.211399351434734 -2.198118462751486 -2.184629031585207 -2.171002486226005 -2.157354301224719 -2.143798147393545 -2.130297271806707 -2.1168815078012 -2.103603004977561 -2.090498709200737 -2.077600612600994 -2.064971903574918 -2.052700046786462 -2.040687903168094 -2.028958259922022 -2.017499980521497 -2.006341224712211 -1.995557098513792 -1.985173144221394 -1.975102310407401 -1.965356861923213 -1.955939109901191 -1.946905941756674 -1.938355081190148 -1.930165608189534 -1.92235217903262 -1.914941106289615 -1.90798276882587 -1.901555021804731 -1.895564046690566 -1.890035161251944 -1.884979679564986 -1.880484422016893 -1.876565495309659 -1.87316588246396 -1.870315742823251 -1.868017462058059 -1.866337302170484 -1.865298241498913 -1.864847294722956 -1.865001802868621 -1.865756183313708 -1.867171019793457 -1.869258482406447 -1.871958297620749 -1.875282138280346 -1.879230393611826 -1.88381366923136 -1.889083457151961 -1.894966795791048 -1.901449259978314 -1.908537240963893 -1.916221516426878 -1.924513800484132 -1.933412653699469 -1.942870843093161 -1.95287454215181 -1.963408300838578
 3.31 -2.31610646706269 -2.313638248408959 -2.310922885352467 -2.307955801445601 -2.304665466585827 -2.300968727015752 -2.296771355323192 -2.292007020441273 -2.286610077648522 -2.280521678568995 -2.273707461172408 -2.266130349774294 -2.257785625036172 -2.248691073965745 -2.238891409917112 -2.228473792591009 -2.217413868035077 -2.205778218644153 -2.193632573160596 -2.181053476674639 -2.168123760624783 -2.154910442798222 -2.141484457331308 -2.127926064710062 -2.114341431770722 -2.100859801700349 -2.087420294037473 -2.074073484672803 -2.060861055849982 -2.047821496166418 -2.034976940574159 -2.022394860380859 -2.01017810325079 -1.998208193205949 -1.986502660627237 -1.975078722255714 -1.963937761193952 -1.953173236907475 -1.94279398522629 -1.932729488346529 -1.922977944832182 -1.913557729616956 -1.90450851400623 -1.895930215679152 -1.88771253869083 -1.879869543474686 -1.872420406844927 -1.86541561199915 -1.858929818521111 -1.852889462383636 -1.84730126595168 -1.842188407985575 -1.83761971364442 -1.83362761448966 -1.830159358488847 -1.827225420019581 -1.824845759873655 -1.823091525261393 -1.821961879816199 -1.821420913599314 -1.821480323104809 -1.82213873126478 -1.823456097454808 -1.825437917499634 -1.828040923679104 -1.831264094734349 -1.835102805874252 -1.839569408782165 -1.844732891622921 -1.85049775905012 -1.85686714221372 -1.863838938767918 -1.871393882879353 -1.879563845235619 -1.888344773054106 -1.897672270091175 -1.90755016665168 -1.917956679598829
 3.33 -2.275606898393618 -2.273130294940975 -2.270452286236527 -2.26752728622422 -2.26426832528008 -2.260584720212284 -2.256380594261223 -2.251597217099591 -2.246163614832489 -2.240039569997533 -2.23317667156499 -2.225557074937926 -2.217182351952369 -2.208050440877497 -2.19823318641585 -2.187793269703556 -2.176731638310594 -2.165098916241068 -2.152972793933529 -2.14042481826131 -2.127526032532907 -2.114357266492388 -2.100984406319848 -2.087484554631889 -2.073970520482161 -2.060550139361938 -2.047181563200751 -2.033901670367058 -2.020765105668988 -2.007785720355129 -1.995007982115381 -1.982497515081886 -1.970330329830001 -1.958416453379367 -1.946767099195049 -1.935380807188741 -1.92428554372008 -1.91355076159802 -1.903200400082326 -1.893149714885148 -1.88340460817269 -1.87399395856701 -1.864945601147903 -1.85635703745492 -1.848126705489491 -1.840267039717186 -1.832784041070096 -1.825753606949359 -1.81923431122782 -1.81314631425284 -1.807515022849252 -1.802346450322484 -1.797713866461841 -1.793667827543947 -1.790126936336378 -1.787123902101463 -1.784666800600278 -1.782828724096834 -1.781620671362466 -1.780989677680419 -1.780957204850661 -1.781522391194902 -1.782738331561853 -1.784619217332705 -1.787112596426859 -1.790226663307892 -1.79395348898979 -1.798307861043432 -1.80334554360335 -1.808989377374762 -1.815236019640886 -1.822078494270549 -1.8295100617261 -1.837544679071616 -1.846187419981439 -1.855376274749018 -1.865111800296096 -1.875376010182232
 3.35 -2.239494233865276 -2.237164103684868 -2.23461773683707 -2.231777847645799 -2.228556126951489 -2.224861062111155 -2.220624846998456 -2.215770812003784 -2.210251164034361 -2.20402085651434 -2.197051209384943 -2.1893272691046 -2.180846388649105 -2.171615507511802 -2.161703801703784 -2.151193163754115 -2.140059432710083 -2.128377994137463 -2.116208650120829 -2.103630169263874 -2.090717646689786 -2.07754376404163 -2.064176149482797 -2.050697527697462 -2.037203479891113 -2.023810283791094 -2.010482343647225 -1.997241650232451 -1.984138020843549 -1.971205559301897 -1.958469895954297 -1.945991337673861 -1.933862847860967 -1.921982516444277 -1.91036068988184 -1.899003071162262 -1.887927339805959 -1.877214681866495 -1.86687275993202 -1.856821753126783 -1.847081727112753 -1.837662934091346 -1.828606532805242 -1.820001768540342 -1.811742223127804 -1.803851324946232 -1.796343408923971 -1.789270566541548 -1.782702535834226 -1.776570441394728 -1.770874334376083 -1.765653092494637 -1.76095918003322 -1.756833707844471 -1.753225053354337 -1.750141450565747 -1.747603890062455 -1.745677979013093 -1.744371101175393 -1.743649896900621 -1.743511273138217 -1.743972743440636 -1.745078177968423 -1.746847653495498 -1.749225863414686 -1.752216917743471 -1.755820333130016 -1.760048082859405 -1.76495604686018 -1.770465821711116 -1.776571780648285 -1.783272593572393 -1.790560867056413 -1.798447834353512 -1.806929995405273 -1.815971186850238 -1.825545622032771 -1.835649191012237
 3.37 -2.207562878383792 -2.205524149614837 -2.203177122216356 -2.200459470881065 -2.197270036900147 -2.193553108163315 -2.189233989158878 -2.184272160973819 -2.17862181129389 -2.172240434403716 -2.165117571186919 -2.157227409126262 -2.148587142303788 -2.139209501401011 -2.1291585736991 -2.118513603079097 -2.107265750022158 -2.095481621609812 -2.083227471524254 -2.070578810048666 -2.057608284067564 -2.044394857067184 -2.031002649135897 -2.017504176964668 -2.004003103847554 -1.990618799682234 -1.977289020970607 -1.964062160819415 -1.950978708940928 -1.938068671653688 -1.925348071883296 -1.912896339163274 -1.900788649635986 -1.888920856053617 -1.87731357777924 -1.865967200787944 -1.854901457668044 -1.844184797622374 -1.833835846469666 -1.823786606646024 -1.814032057206474 -1.804590503826639 -1.795512298804493 -1.786880151062239 -1.778590476148288 -1.770657536239361 -1.763106860142709 -1.755978453298462 -1.749359367782103 -1.743158912307088 -1.737406992227594 -1.732113479541433 -1.727344562893093 -1.723137297576958 -1.719436425540683 -1.716266125388731 -1.713638632386094 -1.711610998462195 -1.710199732214964 -1.70936730891512 -1.709118240510642 -1.709463575631445 -1.710448969594282 -1.712096194407831 -1.714341088778045 -1.717200048113697 -1.720667034532187 -1.724753316865577 -1.729507420666885 -1.734867568216636 -1.740825338529666 -1.747364117362214 -1.754488317219284 -1.762214937362288 -1.770533083816995 -1.77939888938176 -1.788796493636086 -1.798722322949485
 3.39 -2.178666355442274 -2.176988176289274 -2.174878626017237 -2.172279209676894 -2.169120748997002 -2.165358142384401 -2.160951844924076 -2.155862548379237 -2.150052471191407 -2.14350120848053 -2.136193002045078 -2.128118130362197 -2.119299258587845 -2.109740118556969 -2.099526858783687 -2.088732454461495 -2.077348707463505 -2.06544670634269 -2.053100596332168 -2.040371099345513 -2.027338553977088 -2.014085715502421 -2.0006662658786 -1.987153323744724 -1.973642114422373 -1.960262219916132 -1.946945968914154 -1.933740526788774 -1.920684455597165 -1.907793814082052 -1.895109897672481 -1.882683608484641 -1.870603625322758 -1.858760313680042 -1.847174345739711 -1.835849170376084 -1.824791343155746 -1.814085056338801 -1.803740938880196 -1.793691486431148 -1.783927531340638 -1.774479922657031 -1.765373056129763 -1.75671728421116 -1.748391736058346 -1.740428077535263 -1.732829471214831 -1.7256533463812 -1.718978089032144 -1.712722271881589 -1.706900964362267 -1.701530592628521 -1.696684579559255 -1.692393264761026 -1.688612164571307 -1.685344052061906 -1.682611887042551 -1.680482866064658 -1.678967332425268 -1.678016786171169 -1.677648784103232 -1.677866009780905 -1.678724323526946 -1.680227252432348 -1.682340480361487 -1.685044647957483 -1.688365252647797 -1.692294068650065 -1.696898636978169 -1.702094115448556 -1.707880178686817 -1.714250038134517 -1.721197612056312 -1.728740255547325 -1.736872530540813 -1.745546555816119 -1.754760287006929 -1.764491306609826
 3.410000000000001 -2.152142955770613 -2.150784624500696 -2.148866039113253 -2.146336915006622 -2.143164924334415 -2.139333346005568 -2.134802585684401 -2.129554265790698 -2.12357176549979 -2.116823250742652 -2.109312314206025 -2.101041485332535 -2.092023290320844 -2.082282862125807 -2.07189873045866 -2.060946861787212 -2.049429139336072 -2.037410763086895 -2.024970359778654 -2.01217608290793 -1.999091562729246 -1.985807606255425 -1.972375617257969 -1.958863606267498 -1.9453774705742 -1.932026574228344 -1.918747598040816 -1.90558880958371 -1.892575633190973 -1.879747729959084 -1.867115227747798 -1.85475242118094 -1.842716921647273 -1.830933127301402 -1.819393723064772 -1.80811296062672 -1.797098118445597 -1.786425571749981 -1.776107912539955 -1.766075789588477 -1.756329738442839 -1.746885861426209 -1.737783417639283 -1.729115642962015 -1.720780560055483 -1.71279298836383 -1.70516556411634 -1.697955390329622 -1.691233986809921 -1.68493008015556 -1.679047443759491 -1.673615737812015 -1.668702809303623 -1.664334792027983 -1.66046414658509 -1.657107150384566 -1.654276417649129 -1.652047599418211 -1.650420943551773 -1.649351674734294 -1.648860524478926 -1.648957501131866 -1.649674189876905 -1.65104412274019 -1.653006558595186 -1.655569223167864 -1.658727899042093 -1.662496095665285 -1.666931469354235 -1.671954333301248 -1.677562457580465 -1.683748639154478 -1.69051056188119 -1.697863126520934 -1.705795790743879 -1.714271939137713 -1.723274113215606 -1.732797181424467
 3.43 -2.128008737668007 -2.126807772608397 -2.124923379941437 -2.122361725403038 -2.119095911559381 -2.115114627806994 -2.11040558037279 -2.104957902314152 -2.098756283519015 -2.091782370705953 -2.084044397424305 -2.075547354054279 -2.066306437807112 -2.056366432725207 -2.045789979682326 -2.034671116383769 -2.023016527366594 -2.010887523999858 -1.998358204484875 -1.9854939438555 -1.972373883978448 -1.95906512355364 -1.945638238114573 -1.932150550028741 -1.918704718498065 -1.9054058695594 -1.892193296085038 -1.879106087783292 -1.866174611199111 -1.853429169714733 -1.840881353550416 -1.828603009765188 -1.816659442257698 -1.804961441767085 -1.793497605873936 -1.782296319001315 -1.771349632415828 -1.76074017422881 -1.750476909397554 -1.740496049726628 -1.730792263869292 -1.721383847328986 -1.712305352460915 -1.703659018473735 -1.695330011431341 -1.687343494254748 -1.679708176724096 -1.672486445480757 -1.665743184029564 -1.659404742741172 -1.653488008854524 -1.648007016479466 -1.643033016599507 -1.638603757074685 -1.634664382644627 -1.631227034931719 -1.628315872444461 -1.62598719058097 -1.624257121632649 -1.623083904788047 -1.622479806136869 -1.622449338674199 -1.623038572304889 -1.624271553848162 -1.626087477042399 -1.62849293255015 -1.631496547963342 -1.635105237808726 -1.639364603553525 -1.644213713611334 -1.649635743348248 -1.655639125089236 -1.662201898124769 -1.669358778717695 -1.677081590110391 -1.685356702532184 -1.694143383207034 -1.703445856361512
 3.45 -2.106042638940303 -2.104741248475898 -2.102726806439936 -2.099980838896187 -2.096505178811563 -2.092305806056165 -2.08734905740334 -2.081646476529753 -2.075180794015464 -2.067948827344022 -2.059948240902578 -2.051187865981992 -2.041709430776975 -2.031538810386243 -2.020763346812681 -2.009472188963528 -1.997661082650591 -1.985409990590465 -1.972789432404801 -1.959863614620562 -1.946708640670343 -1.933395540892701 -1.919987812532513 -1.90654303974138 -1.893153453578048 -1.87992859200889 -1.8667994799084 -1.853811789059751 -1.840996988155387 -1.828361412797666 -1.815932365499547 -1.803771395685334 -1.791943089691481 -1.780357330767445 -1.769007549076601 -1.757913391697239 -1.747075682623596 -1.736558872767 -1.726392019957047 -1.716488508942898 -1.706857831394617 -1.69750891590463 -1.688495937989249 -1.679896020090295 -1.671604071576834 -1.663646698746985 -1.656032434829862 -1.648824109987607 -1.642079111317543 -1.635734452854455 -1.629800075572963 -1.624299957390068 -1.619297623167792 -1.614820664715964 -1.610829750795168 -1.607334827119804 -1.604350826361339 -1.601941548151666 -1.600127909086675 -1.598862802729963 -1.598153199616713 -1.598010437257772 -1.598482200143891 -1.599584119750162 -1.601261964540657 -1.603532789973256 -1.606381468504677 -1.609827719595741 -1.613926719716827 -1.618594192353566 -1.623844788012762 -1.629655854228551 -1.636025935568798 -1.642976863641739 -1.650503297102889 -1.658557651662207 -1.667127800091519 -1.676202272232227
 3.47 -2.085301930368513 -2.083696632939583 -2.081374079516758 -2.07834032648231 -2.074577207192429 -2.070089091977264 -2.064852758140983 -2.058862609961841 -2.052104188692258 -2.0445831825589 -2.036294306762799 -2.027264633479449 -2.017523041858952 -2.007126718026153 -1.99613896508081 -1.98465640309777 -1.97269933912717 -1.960337647194662 -1.947628318301655 -1.934649550425577 -1.921486458520177 -1.908181304515845 -1.894812117319955 -1.881428112817264 -1.868125653870306 -1.855002760319872 -1.841991548985471 -1.829141013665883 -1.816457265139725 -1.803972751166069 -1.791698116485115 -1.779691922818897 -1.76802276887207 -1.756584950332734 -1.745391769873309 -1.734443897151507 -1.723743158811327 -1.713365318484158 -1.703321636789918 -1.693534131338298 -1.684018406730075 -1.674779154558497 -1.665856473410771 -1.657336298869626 -1.649120123514987 -1.64123013692573 -1.633672235681547 -1.626507123364916 -1.619801820563183 -1.613482054870754 -1.607563720891407 -1.602069150240725 -1.597057541548673 -1.592574460462274 -1.58855023964845 -1.585023468797002 -1.581996484623724 -1.57954147087367 -1.577661808324586 -1.576316974790505 -1.575520495125492 -1.575287381227575 -1.575659812042854 -1.576645253569779 -1.578206628863631 -1.580341518041183 -1.583059478285572 -1.586357493851374 -1.590291426069866 -1.594805313354552 -1.599876861206855 -1.605507072222084 -1.611699726095606 -1.618449059629262 -1.625771256738052 -1.633613828457038 -1.641978192948529 -1.650831275509523
 3.49 -2.064627810638388 -2.062581464738368 -2.059872357979607 -2.056481507053832 -2.052395025695449 -2.047597494681592 -2.042056181832171 -2.035756872009944 -2.028698727120589 -2.020875496112787 -2.012297644978334 -2.00300064675223 -1.993003521512827 -1.98236443638196 -1.971176625525104 -1.959521600151548 -1.947429878514593 -1.934954025911764 -1.922181814685041 -1.909184044221127 -1.896016050951718 -1.88275390835383 -1.869450806950126 -1.85616340430929 -1.842985245046428 -1.829995020823513 -1.817145910349842 -1.804458019382565 -1.791963970727235 -1.779674574238401 -1.76759447682026 -1.755787892427342 -1.744317382065271 -1.733081283791545 -1.722083602716412 -1.711328431003778 -1.700810267872189 -1.690614769595881 -1.680744219505901 -1.671127687991287 -1.661767902500349 -1.652673707542005 -1.643886584687215 -1.635499282570499 -1.627399126891544 -1.619616080416907 -1.612160822981814 -1.605084021492064 -1.59845044992604 -1.592197529336829 -1.586333827854449 -1.580879120688211 -1.575904360129197 -1.57143449555285 -1.567429943421727 -1.56390042728836 -1.560862577798281 -1.558378632693175 -1.556463176814185 -1.555079542105403 -1.554226327617472 -1.553930969511395 -1.554221151062499 -1.55511664266457 -1.556580201834183 -1.558606303215209 -1.561198338583511 -1.564373316851859 -1.568173594075012 -1.57252843345505 -1.577445775346882 -1.582914707264004 -1.588923003884471 -1.595495777057092 -1.602627675807883 -1.610269406346747 -1.618418082074412 -1.627063483589621
 3.51 -2.042906122664732 -2.040411046838123 -2.037293954860417 -2.033541473724052 -2.029130547530974 -2.024014607492672 -2.018163961930234 -2.011570276274411 -2.004212983065692 -1.996100751954377 -1.987243479700689 -1.977665410174866 -1.967426764357291 -1.956564700338629 -1.945189283319975 -1.933378795613023 -1.921169236640257 -1.908623492935154 -1.89581222814241 -1.882816813018199 -1.86968798543043 -1.856501540359068 -1.843314549896449 -1.830158173247637 -1.817144086730815 -1.804345003777718 -1.791700194934068 -1.779234017860089 -1.766973127331039 -1.754918105237779 -1.743091890587411 -1.731533859503931 -1.720317215228967 -1.709329198122539 -1.698585755663896 -1.688072722452401 -1.677801830208471 -1.667838847774607 -1.658189111116457 -1.648795943323975 -1.639645074612646 -1.630748242324784 -1.622157370930915 -1.613941132031242 -1.606015894357204 -1.598389233773115 -1.591081623277906 -1.584137213006963 -1.577630090234074 -1.571481869373471 -1.565719451981992 -1.56035128676135 -1.555452529560539 -1.551047953378335 -1.547087668365949 -1.543596511829799 -1.540583428234435 -1.538114059205572 -1.536202233533306 -1.534801117175466 -1.533930293261106 -1.533590392094188 -1.533841131157402 -1.534674395116173 -1.536064425822842 -1.538008192321012 -1.540509000850104 -1.543576834850091 -1.547256394966418 -1.551490649055149 -1.556266742188295 -1.561586856659376 -1.567445881989191 -1.57384490493181 -1.580798589480802 -1.5882598968757 -1.596218865608697 -1.6046531114316
 3.53 -2.01931837124738 -2.016435244087739 -2.012958485071543 -2.0088765914835 -2.004149727782764 -1.998740825602988 -1.992604163752357 -1.985719438213667 -1.978080542144387 -1.96968649587673 -1.960555736917769 -1.950739149949517 -1.94026797682906 -1.929214206588682 -1.917671765436015 -1.905744016754197 -1.893448221102062 -1.880866086214328 -1.868061647001829 -1.855107485551744 -1.842070461127871 -1.829004630170918 -1.815973286298812 -1.803012510307052 -1.790210670169079 -1.777651691036691 -1.765269605240475 -1.753079072290296 -1.741105928875814 -1.729352218867033 -1.71782774331492 -1.706581890452032 -1.695673695693232 -1.685001811636425 -1.674556908063364 -1.664349841940505 -1.65437789741992 -1.644705175840285 -1.635336765727918 -1.626214392797888 -1.617326399955205 -1.608684867296073 -1.600337032109232 -1.592358818877361 -1.5846478892786 -1.577230782188124 -1.570113243679828 -1.563353957028109 -1.55702162270974 -1.55103107840585 -1.545412849004007 -1.540180006600425 -1.53539958050227 -1.531095407230088 -1.527233040520369 -1.523824891328233 -1.520876597830235 -1.518453775427323 -1.516584056747928 -1.51520436165121 -1.514345967230438 -1.514012467816539 -1.514237334981799 -1.515048627543735 -1.51640212156913 -1.518289930378242 -1.520724484549201 -1.523709961922588 -1.527305177606189 -1.531429523979972 -1.536100420701236 -1.541290664709984 -1.547008700234509 -1.553266538797171 -1.560065169220433 -1.567360367633098 -1.575137387476792 -1.583394439512672
 3.55 -1.993722891999019 -1.990572722147045 -1.9868181743338 -1.9824594161281 -1.977459522336334 -1.971767695002524 -1.965361213408354 -1.958199464073242 -1.950282230754405 -1.94161853444693 -1.932243173383879 -1.92218450303637 -1.911504656113705 -1.900277372563493 -1.888598889571794 -1.876580661563267 -1.864234200201358 -1.851648884388488 -1.838888460266261 -1.826018181215704 -1.813114877857516 -1.800220898052362 -1.787389636901158 -1.774676986745428 -1.762135807167649 -1.74986704499166 -1.737792644283073 -1.725936316349754 -1.714297799742313 -1.702897790254642 -1.691735110924513 -1.680847982034178 -1.670297141111069 -1.659983122928504 -1.649901439506469 -1.640048710112441 -1.630421381262279 -1.621085746721166 -1.612054967504623 -1.603247371879577 -1.594678615365513 -1.586339500735685 -1.578283408018407 -1.570578564498422 -1.563137804718363 -1.555971790480275 -1.549101090847253 -1.542573652145151 -1.536452157964405 -1.530666149161943 -1.525235693863199 -1.520177637464241 -1.515553262634009 -1.511400539316661 -1.507671354734046 -1.5043710933883 -1.501533077064568 -1.499207404833855 -1.497407073056012 -1.496089375382879 -1.495273552761549 -1.494967703437806 -1.495215962959689 -1.496029524181249 -1.497371357266441 -1.499237639693199 -1.501639326257683 -1.504575239078707 -1.508101397602332 -1.512155738606687 -1.516732296206931 -1.521825741860465 -1.527434064372317 -1.533567179900738 -1.540226241963031 -1.547373141441589 -1.554998276590147 -1.563085033040287
 3.57 -1.966431661488006 -1.963148887629701 -1.959205149319462 -1.954622834402318 -1.949380308022254 -1.943442832622261 -1.93676604794437 -1.92933951102972 -1.921157156218619 -1.912230545150616 -1.9025962567646 -1.892312057298877 -1.881442170291302 -1.870048496579384 -1.858250724300436 -1.846158498891718 -1.833791163090613 -1.82122517693481 -1.808537027762512 -1.795789200212655 -1.783045836225165 -1.770355095041228 -1.757772453203573 -1.745324734556814 -1.733096820247789 -1.721157528725946 -1.709429235743752 -1.697936054357146 -1.686682894926022 -1.675665735114748 -1.664900289892735 -1.654417271535031 -1.644266029622989 -1.63434931104495 -1.624664969997001 -1.615198677983772 -1.605960553819293 -1.597006883627913 -1.588341320845267 -1.579900266219326 -1.571681227811494 -1.563682310997789 -1.555948678470091 -1.54856293023746 -1.541430023627551 -1.534562833288091 -1.527965851188453 -1.52170505662132 -1.515831126204435 -1.510288573882455 -1.505084280928902 -1.500240935948211 -1.4958161348779 -1.491842360990836 -1.488274674897632 -1.485136834549146 -1.482433875239122 -1.480225239606943 -1.478529607640521 -1.477312966679332 -1.476574291417575 -1.476337633907491 -1.476630363562819 -1.477479257162421 -1.478840378854044 -1.48071194015827 -1.483103009972608 -1.48601858457579 -1.489508227632202 -1.493513970196548 -1.498030250718655 -1.503044685048502 -1.508562176441431 -1.514592145563565 -1.521143350497433 -1.528168546747814 -1.535652327247787 -1.543592982365014
 3.59 -1.937318448542183 -1.934004309407103 -1.929955358956271 -1.925219965303298 -1.919786913920442 -1.913626757638642 -1.906709216647563 -1.899031708495653 -1.890591388090209 -1.88141812769744 -1.871547146942567 -1.861055962809898 -1.850000439642952 -1.838468339144565 -1.826580140377029 -1.81444320976224 -1.802078591081854 -1.78956518547748 -1.776985971450867 -1.764393534864128 -1.751851548939979 -1.739410604261999 -1.727104138774921 -1.714975007784941 -1.703087293960054 -1.691513577330432 -1.680177745288815 -1.66909125259095 -1.658249811356056 -1.647666751067329 -1.637334858572492 -1.627283288084368 -1.617571071181524 -1.608088616808938 -1.598840731278724 -1.589808978270909 -1.580989068834262 -1.572447921387171 -1.5641930217186 -1.55614429298908 -1.54830724573179 -1.540689077853685 -1.533321204636712 -1.526284038739082 -1.519491990196632 -1.512943716424264 -1.506672632217461 -1.500705909753894 -1.495125278595123 -1.489849795688382 -1.484906445368464 -1.480303149359711 -1.476107616778108 -1.472353924133471 -1.468986685331767 -1.466030151677534 -1.463497671876431 -1.461447392037903 -1.459897405677973 -1.458793193722181 -1.458170194508636 -1.458026483791225 -1.458399434742963 -1.459307387959485 -1.460714611462698 -1.46262379070459 -1.465030648571195 -1.467947625386747 -1.471432358917962 -1.475409414378548 -1.479885764433856 -1.484851319205742 -1.490308006277606 -1.496260940699631 -1.502716734994229 -1.509633569161682 -1.517007360686008 -1.524825424541022
 3.61 -1.905717776662397 -1.902444691021978 -1.898368106841132 -1.893544632494679 -1.887977763774126 -1.881650283887712 -1.874546853460433 -1.866660430534115 -1.858001990567467 -1.848613626436149 -1.838548418432859 -1.827880324267417 -1.816694309066878 -1.805073515375633 -1.793138733155552 -1.781007779786117 -1.768697870064582 -1.756303216206147 -1.743881777844156 -1.731506112030303 -1.719219423234857 -1.707080953346934 -1.695112291674755 -1.683357344945961 -1.671867157307932 -1.660716160328154 -1.649824502994593 -1.639197521716127 -1.62882598032299 -1.618722630067261 -1.608870329623402 -1.5993095750888 -1.590078969984408 -1.581083495255366 -1.572314229271727 -1.563756207829194 -1.555404824149921 -1.547324808883372 -1.539516750107236 -1.53190710332839 -1.524496871483943 -1.517294874942333 -1.510334611504492 -1.503691016405083 -1.497271992313827 -1.491090869336873 -1.48516663501828 -1.47953739434157 -1.474280879731369 -1.469314271055134 -1.46466026562498 -1.460341538199604 -1.456410050986303 -1.452898443643099 -1.449772093280985 -1.447029784466253 -1.444697579222976 -1.44283417703557 -1.441452924851512 -1.440505947084167 -1.440018865615751 -1.439995359800426 -1.44047797646755 -1.441478209925046 -1.442957491962941 -1.444923841857046 -1.447378576372796 -1.450324199769259 -1.453823503803291 -1.457798977733885 -1.462255548326684 -1.467194309858669 -1.472604124123048 -1.478503790434313 -1.484887475633508 -1.491729564093697 -1.499003917725622 -1.506717445983583
 3.629999999999999 -1.871439077496929 -1.868230124162884 -1.864166894714711 -1.859316887781305 -1.853675799464702 -1.847242583340125 -1.83999750045602 -1.831943679334107 -1.823118745969444 -1.813562303830492 -1.803350543859196 -1.792571004471066 -1.781298741555288 -1.769645678474823 -1.757723036066541 -1.745659032641354 -1.733478943984369 -1.721257313355058 -1.709073171487445 -1.696975606590307 -1.6850149743474 -1.673247397917708 -1.661683647935703 -1.650365092511645 -1.639346017231892 -1.628678565159256 -1.618295536833364 -1.608188330271074 -1.598348540966909 -1.588788751893527 -1.579476033502234 -1.570459703723531 -1.561774727967702 -1.55331670912545 -1.545075817568565 -1.537039941150663 -1.52920748520795 -1.521633752560051 -1.514316323510901 -1.507192705849672 -1.500259304851788 -1.493515853279979 -1.487000581385417 -1.480787666908907 -1.474793245082163 -1.469019388629157 -1.463483067767526 -1.458230470210093 -1.45332872116644 -1.448715793344598 -1.444389106952792 -1.440381619701315 -1.436752286804487 -1.433524290982694 -1.43065305246457 -1.428163818989251 -1.426063905808772 -1.42441715569055 -1.423232948920004 -1.422469253303304 -1.422149984170222 -1.422269084377145 -1.422884724310198 -1.42400695188852 -1.425582452567681 -1.427630769343242 -1.43015166275447 -1.43315527088822 -1.436684359382948 -1.440679721432934 -1.445148627792622 -1.450072666781184 -1.455460644287226 -1.461323153773699 -1.467657556282987 -1.474433590442198 -1.481631522468637 -1.489252416175498
 3.65 -1.835383725330479 -1.832210463153265 -1.828172206950579 -1.823320065598483 -1.817634935501109 -1.811113810590695 -1.803752892327625 -1.795573409700479 -1.786600589226094 -1.77691256494962 -1.766588898444613 -1.755721428813099 -1.744407032685687 -1.732758454221672 -1.720898905109152 -1.708949624565162 -1.696945589335823 -1.68495135369651 -1.673050169452023 -1.661285705936793 -1.649714030015091 -1.638362306081274 -1.627258486060036 -1.616436319406699 -1.60593570310751 -1.595809731679987 -1.58597388717327 -1.576441899168522 -1.567182364779346 -1.558201008652247 -1.549480582967123 -1.541046567437792 -1.532944889312569 -1.525066373374873 -1.517394461943881 -1.509931954875236 -1.502656659561787 -1.495622160934399 -1.488843901462805 -1.482238781156513 -1.475812827565777 -1.469564675782624 -1.463535368441953 -1.457785775722683 -1.452240435348997 -1.446904902591633 -1.441792100269258 -1.436947448749935 -1.432436465952644 -1.428189607348918 -1.424230945964532 -1.420562022381319 -1.417255754739057 -1.414334308737453 -1.411759657638243 -1.409547372267386 -1.407704781017371 -1.406295329849624 -1.405333452297051 -1.404777129466683 -1.404642740042448 -1.404938890288076 -1.40570557405013 -1.406963582761172 -1.408663015443068 -1.410816108710432 -1.413425106774227 -1.416493731445514 -1.420079752139345 -1.424115095878829 -1.428603287299361 -1.433537448653011 -1.4389208098131 -1.444759968278932 -1.451060789180735 -1.457782175284765 -1.464923066998622 -1.472460732376735
 3.67 -1.798976292543597 -1.795780060410952 -1.791737486014794 -1.786856208471677 -1.78111690447966 -1.774505128318353 -1.767017641848944 -1.758694994514257 -1.749579373338807 -1.739752782928854 -1.729315415472492 -1.718374860739715 -1.707036986082523 -1.695410496435019 -1.68363256431353 -1.671822549816732 -1.660016310625794 -1.648288182004536 -1.636695346799609 -1.625299175440678 -1.614134755940634 -1.603232903895829 -1.592623022486316 -1.58231239247614 -1.572355512213613 -1.562798137631662 -1.553545342248153 -1.544605817166294 -1.535946471075031 -1.527573150249497 -1.519457588551484 -1.511637247429961 -1.504141875921621 -1.496864280651476 -1.489783165833492 -1.482899333271266 -1.47619498235875 -1.469731520081031 -1.463504601015153 -1.457436127331001 -1.451536788792237 -1.445801412757295 -1.440270224180441 -1.435007355612891 -1.429932867204009 -1.425052076702555 -1.420381369458028 -1.415961738422063 -1.411857584149925 -1.408008544802078 -1.404417116145829 -1.401108941557074 -1.398144012022138 -1.395552836139686 -1.393289110122756 -1.391359127800889 -1.389796690622347 -1.388637667656464 -1.387916485596085 -1.38757807876014 -1.387648669096325 -1.388133986183909 -1.38906596723667 -1.390472987105956 -1.392308858283887 -1.394579950906694 -1.397283182758188 -1.400440079273404 -1.404090193542356 -1.408173966313989 -1.412703216000252 -1.41765778868036 -1.423037228105218 -1.428873685701999 -1.435145280578929 -1.44183222953023 -1.448912137041252 -1.456392985293802
 3.69 -1.763143986000579 -1.759888202836115 -1.755783108853942 -1.750830613404637 -1.744998153472291 -1.738258703674543 -1.730624196262618 -1.722124811121374 -1.712839245769358 -1.702868355358857 -1.692313132675988 -1.68129535814076 -1.669928939807174 -1.658341413363319 -1.64665732213149 -1.635007297068308 -1.623415276764858 -1.611963257446848 -1.600713432974771 -1.589692554844097 -1.578959902185466 -1.568527411764921 -1.558427047984145 -1.548650872880729 -1.539249726128453 -1.530267235037612 -1.521611914555339 -1.513268657265985 -1.505226873391512 -1.497461580791915 -1.489970614965698 -1.482760489050353 -1.475868133822911 -1.4691900777005 -1.462711096740969 -1.456417814643542 -1.450293852749521 -1.444394420043033 -1.438716853151837 -1.433197166348165 -1.427830071549645 -1.422610118320252 -1.417577013871336 -1.412807873062709 -1.408209438403801 -1.403784810054867 -1.399555115828285 -1.395567241189918 -1.391877969260551 -1.388421330817411 -1.38521706429576 -1.382273515790588 -1.379658039058384 -1.377395555518998 -1.375437864257604 -1.373816922026753 -1.37252499324854 -1.371631240016856 -1.371153052099767 -1.371048646942 -1.37132508966753 -1.371997323082314 -1.373111507677114 -1.374675061630475 -1.376647920811818 -1.379043778784668 -1.381849906810023 -1.385099993849871 -1.388819776570832 -1.392966639347974 -1.39752757426877 -1.40251182113721 -1.407905287478089 -1.413728958541443 -1.419982597307171 -1.426636934489829 -1.433670508543596 -1.441088755667425
 3.71 -1.728118274325925 -1.724763929087791 -1.720569714171734 -1.715506629156102 -1.709528201303369 -1.70261931556017 -1.694794434557337 -1.686101688609944 -1.676634775717362 -1.66649634156331 -1.655815019515942 -1.644728280627899 -1.633349973636422 -1.621811204963426 -1.610243548715633 -1.598776596684668 -1.587434228347213 -1.576290260865147 -1.565391049085708 -1.554785115541676 -1.544507540451562 -1.53456297171984 -1.524984184937161 -1.515766493380625 -1.50693737801405 -1.498546557488287 -1.490492348141532 -1.482764253999694 -1.475334826776774 -1.468198305875283 -1.461316688386686 -1.454722339091881 -1.448440820461724 -1.442371372657573 -1.436483943531889 -1.430775668628876 -1.425224351185145 -1.419890102130463 -1.414769230088508 -1.409790551377704 -1.404942860012099 -1.400244647702296 -1.395714163856445 -1.39142412558129 -1.387296847683297 -1.383331802669818 -1.379540460750349 -1.375981479837845 -1.372700965550116 -1.369639841211294 -1.366815557853379 -1.364233724217878 -1.361960076757518 -1.360026169638045 -1.35838817474013 -1.357055291661358 -1.356052117718318 -1.355417707948791 -1.35517873511405 -1.355296949701263 -1.355793399926008 -1.356658891734905 -1.357939968808365 -1.359660442563464 -1.361780262156933 -1.364294794488297 -1.367217134203124 -1.370554753696438 -1.374347863116237 -1.3785460203672 -1.383153551114501 -1.38816226878781 -1.393572084585426 -1.399397877478583 -1.405633134215923 -1.412249269328135 -1.419246645132762 -1.426602271739196
 3.73 -1.693687016031333 -1.690255827710921 -1.685950030556127 -1.680738654367009 -1.674592096677021 -1.667472492753047 -1.659428435595427 -1.650513775938015 -1.64083905224822 -1.630534680727062 -1.619740915309249 -1.608597717663242 -1.597236427191343 -1.58577801102979 -1.574362674048863 -1.563110858852997 -1.55205630578092 -1.541248622905787 -1.530747916035344 -1.520592658712103 -1.510798492213524 -1.501382705552234 -1.492354885476245 -1.483716436469213 -1.475484170750694 -1.467700518276452 -1.460268006738765 -1.453158191566775 -1.446366145926864 -1.439845490723045 -1.433596604597402 -1.427618413930555 -1.421951352842158 -1.416480573191441 -1.411191234577776 -1.406063894341306 -1.401087617563592 -1.396316007068321 -1.391742713422058 -1.387295304935042 -1.382976727662035 -1.378780735403234 -1.374746529705219 -1.370943219861978 -1.367273402915989 -1.363763303659357 -1.360410974635022 -1.35727249613804 -1.354396806216933 -1.351724090675106 -1.34927052307235 -1.347052204726423 -1.34512167471471 -1.34351547987597 -1.342181854812176 -1.341141871890441 -1.340411281245047 -1.340037900779556 -1.340038826169042 -1.340387530862422 -1.341084766084879 -1.342140610840423 -1.343601131914546 -1.345479833877004 -1.34773040908472 -1.350368917684815 -1.353394657617758 -1.356822554620672 -1.360695032230737 -1.364954871788783 -1.369603192442982 -1.374642941152718 -1.380056612692601 -1.385881279656622 -1.392103292462496 -1.398693109356146 -1.405640266416365 -1.412947957559647
 3.75 -1.659450348457041 -1.655968466077763 -1.651563685420797 -1.64619585650205 -1.639840627118787 -1.632499992849666 -1.624202427054769 -1.615053860875648 -1.605178503235369 -1.594717360838572 -1.583826558171535 -1.572656497502242 -1.561337838880475 -1.549999490137894 -1.538780076888145 -1.527791432526974 -1.51706357823235 -1.506651382964608 -1.496594623466595 -1.486922894263849 -1.477652717664768 -1.46880245376083 -1.460358500426798 -1.45232691332097 -1.444716995885432 -1.437564269346357 -1.430766572714291 -1.424305522784505 -1.41814894413735 -1.412271179138638 -1.406650187940075 -1.401307318479697 -1.396255566482369 -1.391396465460293 -1.386700916713572 -1.382159789330807 -1.377757500189729 -1.373546853957887 -1.36951832309337 -1.365604337845582 -1.361808846256065 -1.358120334159377 -1.354574675184018 -1.351247580753414 -1.348047430086972 -1.344984440201176 -1.342068565910763 -1.339348039829956 -1.336876702373775 -1.334591831759414 -1.332504414007686 -1.330647322944561 -1.329061930202779 -1.327773695223529 -1.326747785258239 -1.325997585370442 -1.325541618437736 -1.325431805153834 -1.325673104030721 -1.326242611400914 -1.327148661419808 -1.328390136068156 -1.330025125154642 -1.332060106318571 -1.334456185032685 -1.337219564606098 -1.340355266187344 -1.34387157876758 -1.347821559183884 -1.35213892212273 -1.356832830123571 -1.361895493582579 -1.367332620756537 -1.373155467766866 -1.379360948603822 -1.385922025130851 -1.392832447089091 -1.400078822102065
 3.77 -1.624803207493061 -1.621303950109166 -1.616792374726489 -1.611269491571106 -1.604694838697153 -1.59709782198686 -1.588551155150582 -1.579165579726842 -1.569097135082377 -1.558493978412192 -1.547542984739625 -1.536378876916411 -1.52515727562277 -1.513986419367491 -1.503015154488026 -1.492352305150612 -1.481998313350381 -1.4720281789115 -1.462467649487323 -1.453330300560543 -1.44463490544338 -1.436381275277777 -1.428566249035604 -1.421172593518901 -1.414215013360124 -1.407721691022429 -1.401594306799958 -1.39579545881817 -1.390296373034193 -1.385081743237189 -1.380114031048774 -1.375400795923439 -1.370981615149036 -1.366739783847271 -1.362652324974243 -1.358706109321032 -1.354887765514306 -1.351243600016987 -1.347774117128949 -1.344396688987775 -1.341126115569547 -1.3379473346897 -1.334905392003922 -1.3320617810091 -1.329327113044344 -1.326718687292055 -1.324242560779054 -1.321945888377787 -1.319881342807582 -1.317991874635996 -1.316294182280208 -1.31478891200851 -1.313550387941862 -1.312590372055532 -1.311885464180824 -1.311431252006879 -1.311263701082581 -1.311412194818544 -1.311905024489193 -1.312705859234959 -1.313821056064555 -1.315267479857368 -1.317081553365958 -1.319278637218667 -1.321818899922339 -1.324717987865164 -1.327966795319639 -1.331584444445657 -1.335615905293714 -1.340003525808272 -1.34474742183122 -1.349851977105512 -1.355305343278928 -1.361132799907974 -1.367332514461952 -1.373875522327177 -1.380750756811338 -1.387951209148042
 3.79 -1.588851618047449 -1.585332294742891 -1.580715433449397 -1.575006234597708 -1.568194766492108 -1.560341895310455 -1.551533525104208 -1.54192246779847 -1.531680253192036 -1.520983388957442 -1.510006470641028 -1.498911581663002 -1.487839383317522 -1.476907994772779 -1.466254613071094 -1.455973213129023 -1.446079627737475 -1.436614097561845 -1.427604511142156 -1.419071114893214 -1.411003413104785 -1.403408667941784 -1.396267599444481 -1.389555435528723 -1.383298551986186 -1.377507862484638 -1.372080158568226 -1.366974989657793 -1.362173023051211 -1.357640853923755 -1.353348835328482 -1.349313948196667 -1.345548241338253 -1.341942391442337 -1.338485143077696 -1.335159368693347 -1.331940948619139 -1.328884161066405 -1.325989872128628 -1.323178535782181 -1.320450483887089 -1.317812426187859 -1.315287230314345 -1.312943621782677 -1.310697103996243 -1.308563818246724 -1.306548893715195 -1.304691967473282 -1.303063444484391 -1.301588417605005 -1.300278987586031 -1.299164503074256 -1.298285070613846 -1.297683904647933 -1.29730619752029 -1.297177179477081 -1.297302088668704 -1.297734151151712 -1.298496470890837 -1.299544319761111 -1.300892647550069 -1.302561331960076 -1.304571728610737 -1.306951471041431 -1.309659220713944 -1.312703757015228 -1.316088167260261 -1.319819276695049 -1.32394385849973 -1.328417773791827 -1.333229621629609 -1.338382389015612 -1.343871920900281 -1.349725910185752 -1.355930347729793 -1.362465202349888 -1.36931667082747 -1.376480577912311
 3.81 -1.550498355230357 -1.546926935117716 -1.54217379676533 -1.536257100803276 -1.529195385779475 -1.521071568159711 -1.512010222327666 -1.502195760584962 -1.4918190431512 -1.48107381816401 -1.470140641679119 -1.459184917670405 -1.448350928029982 -1.437746172568273 -1.427497919014111 -1.41768987301484 -1.408336998136427 -1.399468975863589 -1.391104945599936 -1.383235834668118 -1.375875658309997 -1.369003239686829 -1.362607509879463 -1.356654767888565 -1.351155360634844 -1.346120552959327 -1.341446337623622 -1.337101925310234 -1.333043174622886 -1.329247062086873 -1.325680662149446 -1.322351697180216 -1.319282927471604 -1.316370761239304 -1.313584644622794 -1.310918891685884 -1.308346954417283 -1.305918482731232 -1.303632494468153 -1.30142716539536 -1.299283099207805 -1.297207787528875 -1.295239839911234 -1.293443533837722 -1.291719594722307 -1.290094695911088 -1.288579488683359 -1.287204412252736 -1.286033943768343 -1.285010498316067 -1.284141708919872 -1.283442706543198 -1.282968720090423 -1.282745516408395 -1.28273404028806 -1.282953954466151 -1.28341060962698 -1.284164834404296 -1.285218055383247 -1.286547817102434 -1.288164822056051 -1.29006961069613 -1.292313221434885 -1.294898530647164 -1.297801112673 -1.301018029820283 -1.304557192367537 -1.308430658566822 -1.312679404646744 -1.31726177481561 -1.322161821264682 -1.327385694171589 -1.332935911703856 -1.338828570022569 -1.345061883286196 -1.351602443654541 -1.358454591292847 -1.36559407437605
 3.83 -1.508852466224011 -1.505180808443452 -1.500247081919787 -1.494085137477267 -1.486750553901135 -1.478353677937647 -1.469062994294104 -1.459083145638887 -1.448636482601505 -1.437917693772639 -1.427120505704208 -1.416401412909415 -1.405905407862841 -1.395731751000508 -1.385993790719981 -1.37677613338046 -1.368071383302894 -1.359898212770104 -1.352268462026919 -1.345175739280317 -1.338614130699596 -1.332557590416551 -1.326986100525659 -1.321864311084305 -1.317204250112998 -1.313005663595633 -1.309156405479754 -1.305624267676854 -1.302383070062686 -1.299388820477612 -1.296606574726968 -1.294047556581462 -1.291744137777604 -1.289573628018158 -1.28751645497264 -1.285562364277839 -1.28369100953838 -1.281942042327326 -1.280325922186815 -1.278771506628745 -1.277269201135494 -1.275820849160699 -1.274459722130071 -1.273246269442259 -1.272109028469783 -1.271044654559997 -1.270066551036124 -1.269226309198349 -1.268572898324967 -1.268044005673602 -1.267652356482472 -1.267413993971759 -1.267383349345008 -1.267591481790629 -1.267992108483464 -1.268607124586426 -1.269437893252237 -1.270544855625229 -1.271940070843244 -1.273588996039624 -1.275503726345286 -1.277697854890897 -1.28020043280915 -1.28303052923713 -1.2861544013188 -1.289583164207577 -1.293313351069033 -1.297352353083703 -1.301755479450002 -1.306468327387287 -1.311487972139004 -1.316814256975999 -1.322445763199936 -1.328396700146854 -1.334681215190863 -1.341257653747979 -1.348117179280103 -1.355262813299143
 3.85 -1.463604182810207 -1.459783246528486 -1.454632910755556 -1.448196456504839 -1.440570182792784 -1.431912716638892 -1.422426873065739 -1.412345405099019 -1.401900153767587 -1.391304348103496 -1.380745545142068 -1.37038776992194 -1.360349445485148 -1.350734822877191 -1.341626391147134 -1.333112557347689 -1.325168926535337 -1.317805001770432 -1.311018914117346 -1.304805772644603 -1.299139504425039 -1.293986734535977 -1.289331356059408 -1.285133390082209 -1.281382435696349 -1.278091389999151 -1.275148418093537 -1.272512213088323 -1.270144886098525 -1.268014316245693 -1.266090430658261 -1.264365564471938 -1.262881230830126 -1.261515740884355 -1.260248493794762 -1.259062116730608 -1.257951514870808 -1.256948021404527 -1.256059927531794 -1.255204402464158 -1.254394083425401 -1.253624245652281 -1.252928092395323 -1.252363074919663 -1.251850632505946 -1.251402512451264 -1.251024590070155 -1.250757648695665 -1.25066759968046 -1.250683652398004 -1.250823544243799 -1.251095950636689 -1.251558805020241 -1.252239628864181 -1.253095211665928 -1.254145710952169 -1.255399402280556 -1.256903089241443 -1.258674163459733 -1.260682584596802 -1.262937770352514 -1.265449416467329 -1.268252226724507 -1.271365142952404 -1.274750925026874 -1.27841912087378 -1.282357796471598 -1.286608515854149 -1.29118888111342 -1.296060062402533 -1.3012246079388 -1.306676114006925 -1.312414324962325 -1.31845983323457 -1.324805709330972 -1.331438411840302 -1.338339077436639 -1.345507260883375
 3.87 -1.415120264528211 -1.41110444893772 -1.405694132870705 -1.39897115752491 -1.391061552142062 -1.3821710840079 -1.372547248452195 -1.362441648848793 -1.352098006615653 -1.341745141214888 -1.33155349015283 -1.321678488980079 -1.312228861291575 -1.303291618726675 -1.294951330969237 -1.28726424574771 -1.280199148835245 -1.273756114049803 -1.267918303254288 -1.262674736356682 -1.257991911310196 -1.253841244113447 -1.250181668810625 -1.246968687491707 -1.244209730292661 -1.241898425395694 -1.239913899029492 -1.23823569546951 -1.23680031703826 -1.235589684105639 -1.234572035089275 -1.233741926454893 -1.233124742716731 -1.232612916437954 -1.232188938231128 -1.231826946758709 -1.231514818733568 -1.231298388919559 -1.231181600132122 -1.231086253238916 -1.23101759716051 -1.2309681888711 -1.230978433399286 -1.231101953828876 -1.231261111299768 -1.231469885008853 -1.23172793221099 -1.232092578220026 -1.232603336409881 -1.233207788215688 -1.233912563134997 -1.234738188729032 -1.235726040624042 -1.236922342512682 -1.2382723561555 -1.239794931382482 -1.241498856094668 -1.243437546265858 -1.245618905944395 -1.248023737255031 -1.250647790400878 -1.253509263665459 -1.256637203414832 -1.260058534099827 -1.263728208258374 -1.267662166517928 -1.271853887598004 -1.276320978312819 -1.281110813574029 -1.286171026393607 -1.291491877886807 -1.297085217275264 -1.302950951890217 -1.309099607175841 -1.315541076692731 -1.322235512121498 -1.329187383266511 -1.336392348059768
 3.890000000000001 -1.364312142437187 -1.36005662675504 -1.354356199381102 -1.347330251692739 -1.33915863315121 -1.330090531301701 -1.320403551773341 -1.31037224827925 -1.300256952616565 -1.29026737466649 -1.280583342394354 -1.271327531849658 -1.262610007166151 -1.254483740561893 -1.247031322339348 -1.240284060885468 -1.234205722671794 -1.228780052254571 -1.223991822274869 -1.219801703458718 -1.216181544617254 -1.213095552646886 -1.210490942529467 -1.208332427332492 -1.206614688209305 -1.205325794399327 -1.204359313228305 -1.203666030108575 -1.203213518539359 -1.20296737010707 -1.202880614485651 -1.202980019436936 -1.203267250811043 -1.203640152546784 -1.204081606672118 -1.204571143304633 -1.205089750652045 -1.205694545012759 -1.206372150776443 -1.207061820424655 -1.207756444531498 -1.208455581764326 -1.209200368884493 -1.210040310748137 -1.210898050307025 -1.211784118609441 -1.21271181480112 -1.213721406126248 -1.214863187928504 -1.216071103652175 -1.217373944843308 -1.218772351150951 -1.220319580328443 -1.222044568234761 -1.223909278835966 -1.225922774206688 -1.228101024531713 -1.230492008107614 -1.233105851344497 -1.235917458767805 -1.238930293020207 -1.242155154863587 -1.245634413181108 -1.249372404979378 -1.253342685390705 -1.257555467675454 -1.262010293224496 -1.266715091561781 -1.271719910346983 -1.276968585378295 -1.282472740595298 -1.288215848081976 -1.29421309806983 -1.300481368941117 -1.307012277232223 -1.313790207637157 -1.320795473011169 -1.328036724374515
 3.91 -1.312389603458516 -1.307852236925668 -1.301836587262815 -1.294507776022386 -1.286096242879599 -1.276915985632506 -1.267263130201998 -1.257433200631854 -1.247682159088769 -1.238201465862405 -1.229162779365438 -1.220674946133611 -1.212816710825805 -1.205636236224102 -1.199183243233873 -1.193490930883859 -1.188490306326274 -1.18417448483691 -1.180500879815259 -1.177438782784638 -1.17493753339234 -1.172960439409785 -1.171462096732698 -1.17039868938129 -1.169745069500462 -1.169511537360031 -1.169577631354963 -1.16990297800564 -1.170443701958134 -1.171168605984511 -1.172036580983159 -1.173062025979139 -1.17425958812456 -1.175526032698985 -1.176840953109866 -1.178188840893007 -1.179543305713057 -1.18096629536405 -1.182446695769958 -1.183919170985303 -1.185387843195792 -1.186840932719002 -1.188318668005103 -1.189872315637621 -1.191436610334258 -1.193007754947751 -1.194603150466779 -1.196255946016933 -1.198030718861724 -1.199857974403668 -1.201750656185402 -1.203722555890884 -1.205828873346647 -1.208094866523107 -1.210470831535963 -1.212976112647635 -1.215627352268803 -1.218473600959998 -1.221522287433282 -1.224741058554004 -1.228143699342634 -1.231737202976685 -1.235555370792722 -1.239618742288455 -1.243892295124935 -1.248382915128829 -1.253091976294805 -1.25803556078802 -1.263252898946687 -1.268693189284788 -1.274365788494855 -1.280266931450889 -1.286395921211386 -1.292769599022481 -1.299393914321209 -1.306238854738899 -1.313305706104684 -1.320584072449147
 3.93 -1.260491785274398 -1.255647217154804 -1.2492922942508 -1.241666458285454 -1.233081309142547 -1.223877234866605 -1.214386521662918 -1.204897213897575 -1.195651894097501 -1.186843622950497 -1.178599249305293 -1.171019700171599 -1.164153330720167 -1.158039304282863 -1.152695392352741 -1.148147204584129 -1.144314148792726 -1.141172020955706 -1.138677755211831 -1.136778373861581 -1.135440347367294 -1.134613614353313 -1.13423600160616 -1.134269184074709 -1.134702534870391 -1.135527425267406 -1.136622544702949 -1.13795024077747 -1.139480559254948 -1.141161904063173 -1.14296953729407 -1.144915079204041 -1.147010328214327 -1.149152240911399 -1.151323682047387 -1.15350404454052 -1.155681059475613 -1.157905536104582 -1.16017169184699 -1.16240776229063 -1.164620871192152 -1.166815930477717 -1.169004050243703 -1.171258128757448 -1.173507672458041 -1.175746375957153 -1.177983572039924 -1.180276811665898 -1.182657973970004 -1.185084546263603 -1.187558314035577 -1.190083450953488 -1.192729568864799 -1.195508947798138 -1.198385695964653 -1.20137428975942 -1.204482023762922 -1.207764070742595 -1.211227311654464 -1.214838375644837 -1.218610890052092 -1.222557320408536 -1.226701840442354 -1.231074972079642 -1.235637295446531 -1.240387548871402 -1.245342358887192 -1.25050265023381 -1.255920305860628 -1.261542686929108 -1.267374012815504 -1.273408791113691 -1.279654457638104 -1.286126846426775 -1.292830799744514 -1.299730848086186 -1.306841780180124 -1.314141812991664
 3.95 -1.20932471176035 -1.204139681340154 -1.19744651427147 -1.189572132443717 -1.180900055943998 -1.171792763057125 -1.162612010265637 -1.153627782249838 -1.145063451887834 -1.137078530255561 -1.129789946626854 -1.123263048473474 -1.117522361465193 -1.112588329469845 -1.108457034553404 -1.105135846980071 -1.102544865212363 -1.100634675911214 -1.099357913936091 -1.098667472345112 -1.098507632395182 -1.098835113542147 -1.099585603440948 -1.100731697945798 -1.102230021110377 -1.104098645188041 -1.106212010632036 -1.108532826095759 -1.11101755843301 -1.113637312698278 -1.116360772147053 -1.119186978236151 -1.122144110624073 -1.125126987171384 -1.128123753941116 -1.131107305199215 -1.134067383415001 -1.137059629261666 -1.140074951616813 -1.143045597563012 -1.145972192388414 -1.148860809587383 -1.151735670861184 -1.154657646118698 -1.157550253477194 -1.160422639263135 -1.163281808013034 -1.166171042474367 -1.169138093606517 -1.172117280581801 -1.175137360786514 -1.178191909822063 -1.181349311506141 -1.184613537873967 -1.187960999179588 -1.191393443897251 -1.194933628722834 -1.198619638575354 -1.202468836598539 -1.206448264162487 -1.21056689086539 -1.21483620453534 -1.219289541232222 -1.223938115249678 -1.22875660911718 -1.233753533602167 -1.238917217712286 -1.24427406869774 -1.249867352053699 -1.255647261522849 -1.261607339098016 -1.267759405024908 -1.274099477804965 -1.28064693419831 -1.287404679226827 -1.294349816177351 -1.301471706604965 -1.308776160336442
 3.97 -1.15900021893004 -1.153468895516804 -1.146473803387614 -1.138440554594086 -1.129796349421562 -1.120960296389132 -1.112259992249656 -1.103966481989799 -1.096271988830065 -1.08930459422483 -1.083132347862398 -1.077802347665043 -1.073321719789077 -1.069671188624904 -1.066849426797102 -1.064834865164497 -1.063536382820258 -1.06290476709199 -1.062882623541848 -1.06342046596665 -1.064462556398016 -1.065944875102506 -1.067829690581775 -1.070058259572753 -1.072623637047817 -1.075516076215005 -1.078619168518226 -1.081894693637504 -1.085313159489229 -1.088837102226433 -1.092432196239094 -1.096118144154445 -1.09990189683733 -1.103687153390568 -1.107462821155346 -1.111209215711652 -1.114923690878715 -1.118638738715502 -1.122354559521224 -1.126015201835891 -1.129619542440896 -1.133168546359637 -1.136686666858178 -1.140235665445943 -1.143736901876472 -1.147202624148192 -1.150642238505259 -1.154086349438433 -1.157592789686007 -1.161106940234784 -1.164631410321111 -1.168179357431964 -1.171803017306094 -1.175519793935229 -1.179305349565338 -1.183154074697955 -1.18708043809158 -1.191142236763129 -1.195344065989471 -1.199656999309028 -1.20408500852345 -1.208645183699373 -1.213364983170246 -1.218263983538248 -1.223320199676286 -1.228513314730078 -1.233870170120329 -1.239395615544993 -1.245128968981635 -1.251033476689887 -1.257102283213999 -1.263342701385503 -1.269750562325972 -1.276347265449889 -1.283136578467627 -1.290094647388549 -1.297215856524208 -1.30449384849168
 3.99 -1.109162041372056 -1.103324184294006 -1.096099816235224 -1.088029889405488 -1.079602284283446 -1.071225179616639 -1.063232212421527 -1.055845667983514 -1.049213199856986 -1.043439019865346 -1.038556288101062 -1.034574282925712 -1.031466520970046 -1.029208337134044 -1.027773824586992 -1.027133214767556 -1.027183737383866 -1.027867330413623 -1.02912823010419 -1.030907520972718 -1.03315036580627 -1.03580145566196 -1.038802029867103 -1.042112716019386 -1.045714349987042 -1.049602685909051 -1.053678586195347 -1.057888441527055 -1.062206140856728 -1.066593791408631 -1.071035928679013 -1.075531986436427 -1.080104886722068 -1.084665429850121 -1.08918701440815 -1.093661017257514 -1.098076573533797 -1.102482996647285 -1.106873278283465 -1.111192858403556 -1.115433485245079 -1.119602595322459 -1.12373015342767 -1.127866632630905 -1.131945344281307 -1.135973078007727 -1.13995253171953 -1.143923421607449 -1.147936302144486 -1.151941816086863 -1.155938074475018 -1.159941486634664 -1.164001130177902 -1.168144381004378 -1.17232183330252 -1.176551329550821 -1.18084341051919 -1.185247785270372 -1.189768361161425 -1.194382503845286 -1.199091317272389 -1.20391056369237 -1.208872573655843 -1.21399140601626 -1.219234317931849 -1.224613894867634 -1.230130130597546 -1.235790877206627 -1.241644245093304 -1.24764407297179 -1.25379225787455 -1.260096625154889 -1.266545878489628 -1.273166509881886 -1.279965519663978 -1.286903176500418 -1.294001477391025 -1.301234547674157
 4.01 -1.05911628915896 -1.053024597764276 -1.045716792932629 -1.037809977028044 -1.029823570717689 -1.022158262971908 -1.015104921064228 -1.008849790571406 -1.003503445373445 -0.9991086076536377 -0.9956661078986184 -0.9931571148983926 -0.9915474757464109 -0.9907700658396172 -0.9907991488785237 -0.9915842568672839 -0.9930301101137777 -0.9950593572297026 -0.9976222551306821 -1.000650489036371 -1.004096072470577 -1.007898977261409 -1.012007533541407 -1.01638522974772 -1.021009132622264 -1.025879407211927 -1.030894406868764 -1.036011873250227 -1.041202736319401 -1.04643772434527 -1.051694563902989 -1.056974039874193 -1.06231387544732 -1.067613622117953 -1.072854119689201 -1.078022726272095 -1.083124168286008 -1.088187510459123 -1.093222125828909 -1.098174765742642 -1.103025019857957 -1.107792466143434 -1.112496840879214 -1.117199048657664 -1.121826222384079 -1.126385963277414 -1.130884890871074 -1.135354073013736 -1.139858155870229 -1.144323133922451 -1.148768539970341 -1.153206225132906 -1.157678768849295 -1.162210828879931 -1.166769421307706 -1.171353440539224 -1.175981989306119 -1.180704798666427 -1.185517128006023 -1.190409385040139 -1.195368845814935 -1.20042342470915 -1.205605054435836 -1.21091804604415 -1.216337708921242 -1.221868540794216 -1.227519567732178 -1.233294084148367 -1.23924511280238 -1.245315824802481 -1.251524199608011 -1.257858045031888 -1.264329387243213 -1.270955750769964 -1.277732498501814 -1.284645461693036 -1.291687329965528 -1.298860231311949
 4.03 -1.007961345209965 -1.001764158866093 -0.9945750364432309 -0.9870949304558501 -0.9798256017550013 -0.973156509528339 -0.967309811300133 -0.9624348229313093 -0.9585708686194745 -0.9557334808989504 -0.9538936206408235 -0.9529888170529817 -0.9529617976801776 -0.9537492884040817 -0.9552927834433498 -0.9575591553536991 -0.9604207350279861 -0.9638149216962986 -0.9676902929260587 -0.9719731946221231 -0.9766190210269108 -0.9815716147205333 -0.9867760166209321 -0.9922043959840408 -0.9978296904039516 -1.003668975813103 -1.009604856482472 -1.015608445021801 -1.021660072379825 -1.027717907844524 -1.033767189043398 -1.039823081943758 -1.045903360853042 -1.051925488419152 -1.057869495630811 -1.063727011817961 -1.069492154652167 -1.075207130147065 -1.080867402658832 -1.086430684886685 -1.091886857873423 -1.097235971005987 -1.102512622016073 -1.107766086980762 -1.112926880323206 -1.118007024813345 -1.123007521568662 -1.127969800054997 -1.132940838087381 -1.137866421830944 -1.14274464580185 -1.147600552868292 -1.152464974251539 -1.157378669527037 -1.162295506625557 -1.167219661834416 -1.17217770979875 -1.177189903522838 -1.182293104371515 -1.187435922071626 -1.192642664713562 -1.197917808752865 -1.203287689011898 -1.208780708681597 -1.2143584493233 -1.220023990870648 -1.225793641631571 -1.231664358290368 -1.237691745909849 -1.243828967933593 -1.250076206188276 -1.256431280886105 -1.262905790627339 -1.269517792402915 -1.276263341597172 -1.283127621990681 -1.290103815763173 -1.297194053496589
 4.05 -0.9548838130893791 -0.9488146011823653 -0.9420543703740036 -0.9353234433255269 -0.9291147510673587 -0.9237470629991376 -0.9193962368897339 -0.91612987887728 -0.9139646334691989 -0.9128506735422404 -0.9127429103425215 -0.9135514434855723 -0.9151976209563886 -0.9176042291094868 -0.9207152226689703 -0.9244822747286032 -0.928783626751883 -0.9335569785721347 -0.938742858392605 -0.9442777727865668 -0.9501112566974363 -0.9561962234389019 -0.9624907746950613 -0.9689517105205718 -0.9755676493408192 -0.9823494179520931 -0.9891992215217806 -0.9960792535885803 -1.002965656062726 -1.009835639226231 -1.016671631733158 -1.023487270609894 -1.030305931255465 -1.037040207441858 -1.043675901314373 -1.050210113392004 -1.056633242567832 -1.062992356109461 -1.069286109659475 -1.075461127235924 -1.081512551232843 -1.087440832420805 -1.093282399947508 -1.099086641338392 -1.104782572497302 -1.110379547707185 -1.115885979630826 -1.121337629311627 -1.126771506174435 -1.132146398026408 -1.137457071057925 -1.142727849843559 -1.147991147343091 -1.153275604902569 -1.158544492255438 -1.163808697523714 -1.169071497219224 -1.174383156244892 -1.179752887896107 -1.185154083862139 -1.190590584227628 -1.196072687474139 -1.20163568048179 -1.207295298530949 -1.213021215304005 -1.218814042887224 -1.224688301772669 -1.230650470860218 -1.236747537459653 -1.242931497292841 -1.249206724495999 -1.255573231622058 -1.262038729643112 -1.268624897952958 -1.275335794369752 -1.28213566513875 -1.289040344935152 -1.29604098686706
 4.07 -0.8994044352236323 -0.8937994771574926 -0.8878568471925932 -0.8822753281333489 -0.8775016711851831 -0.8737731559545505 -0.8712015304489524 -0.8697878810769697 -0.8695039626482868 -0.8702685583737275 -0.8719972098652984 -0.8745972271362272 -0.8779797086010173 -0.8820497010755011 -0.8867474097769046 -0.8920247883239134 -0.8977719287367552 -0.9039095014372793 -0.9103892652490533 -0.9171600373974664 -0.9241655435098384 -0.931376887615547 -0.9387300821461628 -0.9462028979355943 -0.9537904142202458 -0.9615023586391995 -0.9692332472343939 -0.9769731944508333 -0.9846860231368093 -0.9923553145441324 -0.9999653383283986 -1.007527542549253 -1.015068783670697 -1.022515746561401 -1.029847784495046 -1.037057079150691 -1.044134970613158 -1.051134677373458 -1.058058806329226 -1.064847862785198 -1.071495640453715 -1.078013311455264 -1.084417296319035 -1.090777463983535 -1.097014391797222 -1.103131015519187 -1.109143229319864 -1.115074645781791 -1.120989925900409 -1.126806989084908 -1.132555573159105 -1.138240684362398 -1.143898517350733 -1.149560725197655 -1.155182059395385 -1.160776499855973 -1.166355654912495 -1.171962091320306 -1.177601854258362 -1.183251707330602 -1.188917802567389 -1.194603510427023 -1.200353879797317 -1.20618562799725 -1.212049200778685 -1.217970192328165 -1.223943135268786 -1.229993790662155 -1.236151068010409 -1.242376285258345 -1.248677798795613 -1.255053973459009 -1.261506882534857 -1.268063497761478 -1.274724969331758 -1.28146380589582 -1.288294104563782 -1.295201570908629
 4.09 -0.8413940115206939 -0.8366856267168017 -0.8320177968467832 -0.8280320848547595 -0.8250837321169073 -0.8233283784414764 -0.8227912320688109 -0.8234491996713742 -0.825201336353778 -0.8279598656528133 -0.8316201295374941 -0.8360717984090966 -0.8412082511012073 -0.8469570948797798 -0.8532458354431935 -0.8600278069223206 -0.8671940718806064 -0.8746835113141418 -0.8824323246517656 -0.8904112597551541 -0.8985615129189348 -0.9068477188708126 -0.9152392607716888 -0.923701000215813 -0.9322261972309347 -0.9408374702784728 -0.9494420862536974 -0.9580139804859318 -0.9665320167387605 -0.9749845472102656 -0.9833522225332745 -0.9916542517756222 -0.9999147824404502 -1.008058940466505 -1.016081130228474 -1.023958944537344 -1.031698674640769 -1.039341230223485 -1.04688847940774 -1.054289138753748 -1.061541333260184 -1.068644316364705 -1.075620339944495 -1.08253567431686 -1.089311648239843 -1.095963978912883 -1.102479391977511 -1.108910691518087 -1.115292860062569 -1.121569038583345 -1.127758036498083 -1.133856521670645 -1.139914290412048 -1.145954377481463 -1.151937036087276 -1.157867567888201 -1.163761422994441 -1.169660469968909 -1.175573575828508 -1.18147813604548 -1.187369214548793 -1.193267513725622 -1.199203234422874 -1.205196465948791 -1.211205806074624 -1.217250721036373 -1.223333235536609 -1.229456152746369 -1.235678354307124 -1.241947970332845 -1.248274049412128 -1.25465567861043 -1.261099783472372 -1.267623918024141 -1.274240434775989 -1.280920724724818 -1.287667107356865 -1.294482190650487
 4.11 -0.7810268983761355 -0.7777142762726337 -0.7748202257706098 -0.7728726899505185 -0.7721197203551626 -0.7726289969897162 -0.7743693283217405 -0.7772504612812097 -0.7811691912605383 -0.7860005621146131 -0.7916242161608342 -0.7979475441791517 -0.804854465412117 -0.81226537756493 -0.8201283068055081 -0.8283763877645387 -0.8369372235355637 -0.8457257356750509 -0.8547135742024889 -0.8638586476004786 -0.8731088028148419 -0.8824468552547411 -0.8918332987927995 -0.9012397857652479 -0.9106790669720666 -0.9201652916771592 -0.9296126276085226 -0.938995130958439 -0.9482994963836933 -0.9575201170057848 -0.966626844411179 -0.9756583486515611 -0.98463046824412 -0.9934714201718471 -1.002172219883855 -1.010714461295728 -1.019104736789882 -1.027394927215969 -1.035570271891281 -1.04358853860121 -1.051439773599717 -1.059134771609837 -1.066694675824216 -1.074168947905684 -1.081495377987853 -1.088668744675756 -1.095707175046525 -1.102632864650104 -1.109489167510001 -1.11623497612409 -1.122857641465437 -1.129382482983194 -1.135848378603525 -1.142266064730582 -1.148608646247531 -1.154876516517632 -1.161094047385374 -1.167289369177653 -1.17347673070502 -1.179630129262985 -1.185758730633374 -1.191865789085756 -1.197990527378934 -1.204143176762495 -1.21030327697844 -1.21647118626287 -1.222655801347759 -1.228868617462794 -1.235154958337285 -1.241471136202168 -1.24782144179208 -1.254206014347517 -1.260644031617081 -1.267143639859808 -1.273713133847595 -1.280333656867713 -1.287000500725415 -1.293723575746636
 4.13 -0.7188957380509549 -0.7174847381021938 -0.7168316462622459 -0.7173076757446206 -0.7190523082547458 -0.722052673989984 -0.7262158116396522 -0.7314389983850451 -0.7375732598994649 -0.7445022003482475 -0.7521096523888056 -0.7602784771706621 -0.7689273943355013 -0.7779645720172184 -0.7873455668419767 -0.7970266339282692 -0.8069170368869947 -0.8169645878215275 -0.8271417673278125 -0.8374015044944518 -0.8477112269028098 -0.8580531406271299 -0.8684006102346542 -0.8787248087857593 -0.8890440478341035 -0.8993676174267868 -0.909630886104519 -0.9198062209018114 -0.929882377347178 -0.9398487994633498 -0.9496890797675164 -0.9594362292715699 -0.9691119374823844 -0.9786455324021017 -0.9880203505284499 -0.9972287668550717 -1.006279834871884 -1.015204266565461 -1.024018082419441 -1.032649071414957 -1.041115931031102 -1.049401627245419 -1.057538054534422 -1.065581525874145 -1.073454972740734 -1.081168785111061 -1.08872287146339 -1.096149448778055 -1.103492092538206 -1.110699366730577 -1.117769023846298 -1.124719984881755 -1.131582329339492 -1.138385695229158 -1.145093939068508 -1.151705685884452 -1.158233429214146 -1.164728751106151 -1.17119306212164 -1.177596861335659 -1.183960106338452 -1.190275923236846 -1.196591326655694 -1.202912979739392 -1.209215884153446 -1.215508280086126 -1.221802496250175 -1.228099429884605 -1.234446376756549 -1.240808611163209 -1.247191655933866 -1.253587692431979 -1.260013020557373 -1.266487868748491 -1.273013953984759 -1.279579291789024 -1.286173756230082 -1.292807979925317
 4.15 -0.656122728406852 -0.6570530000828465 -0.6590097162193187 -0.6621879601596534 -0.6666293937680106 -0.6722419874293468 -0.678903150049428 -0.6864775890548618 -0.6948292303931143 -0.7038251385325469 -0.7133604664624498 -0.7233329456930804 -0.7336553462557092 -0.7442477867026684 -0.75508276410741 -0.7661256040645639 -0.7772886306900095 -0.7885345566209483 -0.7998342730159904 -0.8111533595552469 -0.8224736844404212 -0.8337719043949336 -0.8450333446640279 -0.8562380790149118 -0.8673981297368902 -0.8785424976415297 -0.8895934320628194 -0.9005412208573529 -0.9113660404045278 -0.9220654756067561 -0.9326316598896898 -0.9430836952024682 -0.9534589320179845 -0.9636695893331639 -0.9737176346692697 -0.9835931440722305 -0.9932911521129815 -1.00286332188784 -1.012303285018902 -1.021554821654457 -1.030623140469444 -1.039504408665921 -1.048224321973581 -1.056830784650276 -1.065260169482597 -1.073501297786472 -1.081568079407803 -1.08949252272314 -1.097324224640393 -1.104987360599587 -1.112498654573641 -1.119865849069211 -1.127132665127568 -1.134319002325509 -1.141378558776339 -1.148322511130881 -1.155173884578546 -1.161956902848451 -1.16868922821059 -1.17535017147707 -1.181935182003387 -1.188461807689778 -1.194959674982621 -1.201447968875901 -1.207891662912751 -1.21430153918704 -1.220702948345042 -1.227084199587181 -1.233497120669826 -1.239903017907188 -1.246308386173269 -1.25271757890391 -1.259132068098897 -1.265587424324173 -1.272078366714117 -1.278580142973921 -1.285107099382048 -1.291656720792786
 4.17 -0.5944358129852922 -0.5979781157711948 -0.6027448192180223 -0.6087562967959381 -0.6159445305240565 -0.6241754609704611 -0.6333004972522174 -0.6431734070353992 -0.6536585165351165 -0.6646391205155369 -0.6760095222899314 -0.6876829437207017 -0.6995820352194317 -0.7116415157469285 -0.7238424128132843 -0.7361544324779299 -0.7485106393497065 -0.7608782865869328 -0.7732270458974946 -0.7855473175389234 -0.7978146703185018 -0.8100165215933699 -0.822139897270636 -0.8341731418075109 -0.8461461882114394 -0.8580682780402573 -0.869880461402349 -0.8815694769568245 -0.8931202219137155 -0.9045286820341714 -0.9157964816306916 -0.9269382335673537 -0.9379863792600789 -0.9488695486769014 -0.9595771503382653 -0.9701007513173407 -0.9804425572403574 -0.9906410622869721 -1.000699779190645 -1.010564899239056 -1.020230302274534 -1.029690106694526 -1.038978039452083 -1.048137076056386 -1.057099690573299 -1.065864685625953 -1.074439632395362 -1.082851530621085 -1.091137868601907 -1.099248153196584 -1.107186659824591 -1.114966682466946 -1.122611413667062 -1.130160564531633 -1.137561844731582 -1.144835752503051 -1.151978194648436 -1.159049276537473 -1.16603566210838 -1.17292691386905 -1.179729972898299 -1.186445778847171 -1.19312231994031 -1.199759262977374 -1.206339903334534 -1.212867134966022 -1.219357810405749 -1.225814730768998 -1.232286935754175 -1.238734523644645 -1.24516244131063 -1.251578414211195 -1.257986076396302 -1.26441062050895 -1.270854357787394 -1.277299558067457 -1.283759579784912 -1.290227449977967
 4.19 -0.5359859114172028 -0.5421839448128098 -0.5497437449228642 -0.558532345341308 -0.5683716582385396 -0.5791003743614276 -0.5905602230333296 -0.6025898121541173 -0.6150657482001973 -0.6278877262245395 -0.6409553498567151 -0.6541916613029288 -0.6675340313460647 -0.6809460993457308 -0.6943912132383114 -0.7078706895370268 -0.7213171433319996 -0.7346995582903197 -0.7480160766561323 -0.7612532492507142 -0.7743948754725771 -0.7874332332975671 -0.8003637592789778 -0.8131709585476754 -0.8258913848122313 -0.8385461903590721 -0.8510734360526317 -0.8634573013355284 -0.8756992842287454 -0.8877855513318353 -0.8997199978231305 -0.9115162674599793 -0.9232185425789932 -0.9347385440963136 -0.9460750815078991 -0.957226422889832 -0.9681769548986456 -0.9789806627716762 -0.9896359903274354 -1.000078769966005 -1.010305892669465 -1.020323508002341 -1.030150244112085 -1.039830957729573 -1.049306214169659 -1.058555627331726 -1.067600279700299 -1.076466802345679 -1.08518937492461 -1.093715945680996 -1.102052851446638 -1.110205687642025 -1.118209968277168 -1.126095195952457 -1.133811131859587 -1.141371545782516 -1.148794056098472 -1.156108669779007 -1.163336132391108 -1.170441638098358 -1.177432799662145 -1.184322898442936 -1.1911467044016 -1.197918966100794 -1.20461879070641 -1.211243873989085 -1.21781199032577 -1.224328782701381 -1.230846042710491 -1.237319480559122 -1.243759135066585 -1.250169573667414 -1.256562982413358 -1.262954495975463 -1.269351287646227 -1.275739239341846 -1.282121301604533 -1.288500003604928
 4.21 -0.4829642201508602 -0.4915929236701198 -0.5017154398145882 -0.5130252022990653 -0.5252810534416628 -0.5382707741638217 -0.551822313990328 -0.5657926210493334 -0.5800534320723827 -0.5945216423944344 -0.6090948259539046 -0.6237312452926917 -0.6383672315562259 -0.6529665044935067 -0.6675252824571629 -0.6820402224035034 -0.6964585798925791 -0.7107597990882581 -0.7249401427582987 -0.7389990922744296 -0.7529143576124482 -0.7667124273523203 -0.7803631086782858 -0.7938812473789856 -0.8072798378475832 -0.8206068030819189 -0.83378541468465 -0.8468095028634255 -0.8596843464310675 -0.8723995928057584 -0.8849440680112579 -0.8973592566771198 -0.9096558420389429 -0.9217673759386247 -0.9336952088246426 -0.9454232397523512 -0.9569451663842994 -0.9682989649905744 -0.97949636044916 -0.9904784862463263 -1.001228884477042 -1.011750995845406 -1.02207066966512 -1.032233103859973 -1.042158414964373 -1.051860948123887 -1.061331557095838 -1.070604584249919 -1.079717140568839 -1.088617195649024 -1.097305797701331 -1.105785063551821 -1.114109878642559 -1.12228075703246 -1.13027284139818 -1.138090753035048 -1.145750351858048 -1.153278276402843 -1.160699273826853 -1.167985369910381 -1.175135169057795 -1.182172534298758 -1.189125087289519 -1.196001638314261 -1.2027903662865 -1.209490948750564 -1.216109851883107 -1.222675870494719 -1.229213298031568 -1.235704946577145 -1.242140366854051 -1.248537668225874 -1.254894888699128 -1.261241554925273 -1.267581732202818 -1.273908554479492 -1.280207704354503 -1.286501513080887
 4.23 -0.4371451234858745 -0.4477265566564292 -0.4599549382242096 -0.4733723920220387 -0.487647890512275 -0.5025575147868357 -0.5178874845672046 -0.5335056182044569 -0.5492928926792859 -0.5651549136020226 -0.5810310052126768 -0.5968590203809616 -0.6126004606063438 -0.6282281060180774 -0.6437383053752646 -0.6591446860669015 -0.6743998241119433 -0.6894847041593715 -0.7044188894882693 -0.7191848220078993 -0.7337933122577978 -0.7482433694078692 -0.7625369312584964 -0.7766732542406518 -0.7906844934160313 -0.8046017224771878 -0.8183685837476813 -0.8319718781822405 -0.8454181453669407 -0.8586992435193879 -0.8718031694889268 -0.8847650287568531 -0.8976049654366598 -0.9102581222742789 -0.9227164506483558 -0.9349570305705428 -0.946997460685802 -0.9588596382727412 -0.9705457192439653 -0.9820009781464507 -0.9932191681619451 -1.004196031107397 -1.014943537435399 -1.025524356234674 -1.035863755230579 -1.045951370785647 -1.055795647900147 -1.065421890212692 -1.074869560000869 -1.084084678181914 -1.093069294313411 -1.101835696594039 -1.110421051864352 -1.118835555607601 -1.127055901950601 -1.135086303664636 -1.142930542166412 -1.150638737519054 -1.158218528433153 -1.165638802267866 -1.172917055032053 -1.180058011385482 -1.187102484640083 -1.194057716761253 -1.200906278369227 -1.207651278740497 -1.214312415809303 -1.220893636169185 -1.227439265074588 -1.233919036442551 -1.240337162854447 -1.246696765557806 -1.253013244468203 -1.259302728171221 -1.265582613924488 -1.271822177659797 -1.2780409339853 -1.284232446187785
 4.25 -0.3995695549018348 -0.4114331372645661 -0.4251436936616897 -0.4401045980412923 -0.4559153530066102 -0.4722810898160517 -0.4890057983832032 -0.5059215272768598 -0.5229220537210386 -0.5399126935950123 -0.5568320114333365 -0.5736238804258829 -0.5902700824178821 -0.6067319979099626 -0.6230299660582013 -0.6391720146741746 -0.6551210402250205 -0.6708723578335034 -0.6864367912780862 -0.7018101629930098 -0.7169982840683775 -0.7320177242502548 -0.746858161940771 -0.761538634198232 -0.776083816737243 -0.7905353339288501 -0.8048206988006714 -0.8189441130370674 -0.8328950469793059 -0.8466790296257458 -0.860288968632033 -0.8737445003113158 -0.8870811196344741 -0.900214420230363 -0.9131481443860756 -0.9258618230472284 -0.938355765818256 -0.9506600209627378 -0.9627827654037384 -0.9746615547241748 -0.9862935831672042 -0.9976592836366329 -1.008794157697366 -1.019742655575859 -1.030429396160623 -1.04084784700274 -1.051008794316421 -1.060931182979579 -1.070663966534463 -1.080141937188294 -1.089378615813955 -1.098371751950715 -1.107170723804992 -1.115783618251142 -1.12418498083231 -1.132378705761306 -1.140376045921535 -1.148216322867962 -1.155909916828134 -1.163431716703241 -1.170799020069233 -1.178016673177987 -1.185116800958518 -1.192122257018262 -1.199003103644394 -1.205772011805222 -1.212437401151622 -1.21901068001856 -1.225544355426642 -1.231992723083763 -1.238375177386792 -1.244689461423351 -1.250941186973649 -1.257164914512384 -1.26336052321073 -1.269521040938398 -1.275638894265764 -1.281722028466086
 4.27 -0.3705678186705512 -0.3829637897791547 -0.3974395104282271 -0.413302914678439 -0.430067235270629 -0.4474013936258245 -0.4650630998452501 -0.4828924727103514 -0.5007563596828191 -0.5185602869046071 -0.5362461691979736 -0.5537715600655013 -0.5710897016901471 -0.5882047149352734 -0.6051100493447046 -0.6218314631427728 -0.6383313232343761 -0.6546152352050454 -0.670691293321013 -0.6865690605292891 -0.7022477784577452 -0.7177507274152108 -0.7330759763915702 -0.7482252430578766 -0.7632351537664688 -0.778153063551104 -0.7929025161270964 -0.8074847838914732 -0.8218996379231371 -0.8361378979830478 -0.8502065325144113 -0.8641110186428884 -0.877890622176817 -0.8914668376074513 -0.9048281381092136 -0.9179697755399756 -0.9308722904413425 -0.9435853520389741 -0.9560969382429114 -0.9683500156479341 -0.9803378395339384 -0.9920582138663403 -1.0035260212965 -1.014791013162175 -1.025771929488001 -1.036480448985997 -1.046900669056108 -1.057083625786766 -1.067048113955493 -1.076745417029534 -1.086182847166524 -1.095363835215188 -1.104324780716082 -1.113096681902367 -1.121635705700631 -1.129953417731744 -1.138058092311757 -1.145995242452848 -1.153772839864305 -1.16136755495357 -1.168785866827315 -1.176040813292581 -1.183175670857958 -1.190197054734822 -1.197088948838632 -1.203850125790271 -1.210503096917452 -1.217048612256188 -1.223546400552307 -1.229949749263051 -1.236276774558719 -1.242526361324388 -1.248710963161704 -1.254849712390728 -1.260955510051872 -1.267014905907896 -1.27302658844598 -1.279006004879882
 4.29 -0.3500569317414071 -0.3622657811619745 -0.3768021555016396 -0.3928977489310497 -0.4100178643254613 -0.4277815932647577 -0.4459273460334576 -0.4642433716207384 -0.4826064677204589 -0.5009087207311782 -0.5190806157561947 -0.5370774566035665 -0.5548543957861574 -0.572409834521673 -0.5897478727327083 -0.606888499046796 -0.623798920796466 -0.6404914040193037 -0.6569733034580212 -0.6732462125605321 -0.689328643480029 -0.7052302870750822 -0.7209547029097294 -0.7365162892535895 -0.7519384930819739 -0.7672562800760194 -0.7824238646228188 -0.797420619815572 -0.8122551974537529 -0.8269142680432711 -0.841389750796671 -0.8557075336333231 -0.8698945031796468 -0.8838719847693395 -0.8976258224436258 -0.9111503389515243 -0.924427695750131 -0.9374984330049254 -0.950364579590091 -0.9629511830888644 -0.9752613397939012 -0.9872845147076661 -0.9990448115428481 -1.0105809827228 -1.021823499382008 -1.03277422136658 -1.043426247234775 -1.053810414257545 -1.063969618419131 -1.073840484417667 -1.083440435665834 -1.092766634291541 -1.101865551138646 -1.110754235767706 -1.119394186456777 -1.127798810202247 -1.135976722719712 -1.143979558444884 -1.151800980534566 -1.159434500867653 -1.166878940046182 -1.17415486739644 -1.181287830970112 -1.188306217545483 -1.1951788726287 -1.201917920455073 -1.208531833990447 -1.215038254932628 -1.221479353712857 -1.227822429497366 -1.234077900188973 -1.240246432428759 -1.246346201597805 -1.252392641818994 -1.258403755958886 -1.264355405629662 -1.270254391191147 -1.276110831752895
 4.31 -0.3376480558896358 -0.3490757732002558 -0.3630560406846768 -0.3787961426209905 -0.3957136520157754 -0.4134066006041075 -0.4315653888495792 -0.4499805659443128 -0.4684853398089857 -0.4869594470928522 -0.5053316331737734 -0.5235415921582476 -0.5415609168814455 -0.5593581989072494 -0.5769463685283007 -0.5943506347660454 -0.6115368453707903 -0.6285087768217616 -0.6452747143271771 -0.661850841824311 -0.6782419919795779 -0.6944659861886224 -0.7105224745764103 -0.726421135997338 -0.7421966980353396 -0.7578780370040161 -0.7734010079467653 -0.7887703946369289 -0.8039725495779457 -0.8190068540035242 -0.8338577178778213 -0.8485487298956387 -0.8630987474826348 -0.877433876795549 -0.8915448227224427 -0.9054127688829596 -0.9190251476286031 -0.9324195800430282 -0.9455853659423634 -0.958475603875538 -0.9710633511246467 -0.9833533837053259 -0.9953624063671573 -1.007128452594098 -1.018585924604932 -1.029731763353748 -1.040570978530455 -1.051122198561314 -1.0614366806095 -1.071445820575714 -1.0811666230988 -1.090599581556413 -1.099795118065724 -1.108761213484148 -1.117468597410114 -1.125931108183889 -1.134156642888414 -1.142182137350204 -1.150024236140282 -1.157666242575161 -1.16511112871786 -1.172375465378985 -1.179491952117844 -1.186480637243617 -1.193312067816579 -1.200001129649375 -1.206559677308341 -1.213001204114904 -1.219372542147007 -1.225642242240621 -1.231811173991305 -1.23789407575583 -1.243887874653872 -1.249830576569756 -1.255729836154292 -1.26156657682666 -1.267345220776372 -1.27307691896531
 4.33 -0.3325663301178707 -0.342844434908244 -0.3558027350066064 -0.3706992247960317 -0.3869546874114058 -0.4041360147394437 -0.4219147174186997 -0.4400564348395899 -0.4583689151444079 -0.4767300852273522 -0.4950400907345536 -0.5132351260641026 -0.5312743943660876 -0.5491241375426292 -0.5667955362479282 -0.5843127598883093 -0.6016362366222778 -0.6187669333605736 -0.6357158557662417 -0.6524949882546993 -0.6691166139938107 -0.6855812149039822 -0.7019003116582447 -0.7180707936823594 -0.7341387991549309 -0.7501187150075217 -0.7659576569247868 -0.7816414093446102 -0.7971686954582609 -0.8125322472105547 -0.827715895300031 -0.8427292991791435 -0.8576104270544671 -0.872259965886911 -0.886675071391962 -0.9008447480399311 -0.9147493290562232 -0.9284202364216259 -0.941854670872615 -0.9549858419016823 -0.9678114477576827 -0.9803253554462015 -0.9925336007299528 -1.004491688129186 -1.016117310922138 -1.027418901145491 -1.038401019594874 -1.049080165825378 -1.059498498152113 -1.06960429365079 -1.079410048158326 -1.088916136273502 -1.098163771357632 -1.107175175535285 -1.115910099695033 -1.124394023490239 -1.132625745339891 -1.14065870242946 -1.148492100711814 -1.156111754908175 -1.163526158509109 -1.170754333775572 -1.177826811739994 -1.184755172207426 -1.19152834375672 -1.198152353741769 -1.204632528292805 -1.210995172317741 -1.217280189503573 -1.223451122317844 -1.229525512010162 -1.235498518613778 -1.241387960947236 -1.247216516616068 -1.252993742014581 -1.258706292327685 -1.264354451532809 -1.269952932401878
 4.35 -0.3336352733016907 -0.342571065172756 -0.3542396873687879 -0.3679684243754435 -0.3832191394529882 -0.3995487346363129 -0.4166316407349404 -0.4341991073330509 -0.4520529627894998 -0.470046034237837 -0.4880648575863371 -0.5060383475180279 -0.5239133674907244 -0.5416526397370651 -0.5592650252645579 -0.5767607138556197 -0.5940956540676345 -0.6112792632330089 -0.6283217174592308 -0.645213751628944 -0.6619808294000213 -0.6786124832056473 -0.6951290442544074 -0.7115248525303923 -0.7278199967932961 -0.7440492645785435 -0.7601539621974047 -0.7761148347371432 -0.7919222060611566 -0.8075677188091381 -0.8230300943972506 -0.8383350230183066 -0.8534881036419755 -0.868416124014987 -0.8831000706613685 -0.8975249288826856 -0.9116686027583047 -0.9255762251456727 -0.9392215576806162 -0.9525626007776578 -0.9655736936303545 -0.9782565142116577 -0.9906237492742953 -1.002721954351175 -1.014478733755815 -1.025890900582797 -1.036965036708248 -1.047720892790347 -1.058212148269863 -1.06837063137072 -1.078214449100594 -1.087742967251539 -1.097012310400654 -1.106028341910769 -1.114765393931186 -1.123225707398438 -1.131437982037101 -1.139437096360634 -1.147231177672261 -1.154799582065907 -1.162160864427155 -1.169323878434271 -1.176321706559259 -1.183176490068962 -1.18986915902623 -1.196404882291117 -1.202790577522135 -1.209053441177576 -1.215232518516865 -1.221291823601989 -1.227246359298967 -1.233107817279395 -1.238875388022041 -1.244574760814505 -1.250222553754944 -1.255794993753863 -1.261313276535969 -1.2667678166421
 4.37 -0.3394872170701735 -0.3470545556337554 -0.3573232794252639 -0.36970634303061 -0.3837361898325891 -0.399000322010898 -0.4151519905421481 -0.4319245951998791 -0.4490983245545834 -0.4665235759737247 -0.484066245621765 -0.5016482584601949 -0.5192056982475619 -0.5367010275395141 -0.554122807688834 -0.5714872988454873 -0.5887391599566731 -0.6058819687668784 -0.6229276118179397 -0.6398680444491105 -0.6567200607971331 -0.6734753737963222 -0.6901287651786512 -0.7066894354738471 -0.7231790340094957 -0.7396161389111602 -0.7559362871024917 -0.7721327043053772 -0.7881844050400706 -0.8040754526253582 -0.8197862091787198 -0.8353293556165089 -0.8507201816541499 -0.8658856258063445 -0.8807918853872914 -0.8954227365109295 -0.9097716240911855 -0.9238621418422559 -0.9376883222788877 -0.9511810667166931 -0.9643362452724746 -0.9771425568645804 -0.9896246592132694 -1.001817948841107 -1.013646451073386 -1.025128980038566 -1.036252958668738 -1.047049088700124 -1.057556440673596 -1.067734683935227 -1.07757592663687 -1.087097505736774 -1.09634222700022 -1.105327255000204 -1.114021843118143 -1.122441393544625 -1.130595717280193 -1.138526784136161 -1.146251952735479 -1.153744530513635 -1.161021733719595 -1.168097287416791 -1.175000425484152 -1.181752260617181 -1.188338714329077 -1.194765716951913 -1.201039927637851 -1.207190454360425 -1.213246563915865 -1.219179681924476 -1.225009972832083 -1.230731439911519 -1.236369225264188 -1.241928559821674 -1.247438283347419 -1.252870354438472 -1.258240070527287 -1.2635448778836
 4.39 -0.3488675589130303 -0.3551664137914887 -0.3640342586899155 -0.3750267682922028 -0.3877444161009063 -0.4017965644372561 -0.4168635244411663 -0.4326840360712567 -0.4490220281048676 -0.4657255381380838 -0.4826509325857624 -0.499711906681553 -0.5168282444779391 -0.5339577288462638 -0.5510942414767785 -0.5682306028786832 -0.5853191323801719 -0.6023588381284926 -0.6193414270900037 -0.6362780450502399 -0.653153336613983 -0.6699733852053407 -0.6867326130678326 -0.7034264512644857 -0.7200653696779304 -0.7366811070105177 -0.7531934107844314 -0.7695885073418252 -0.7858425418449575 -0.8019397082763446 -0.8178668894389243 -0.8336195869562255 -0.8492160112725653 -0.8645678516532467 -0.8796636861847711 -0.8944701617750792 -0.9089736241537905 -0.9232083178724735 -0.9371571763049231 -0.9507653416474677 -0.9640169149192825 -0.9769077359627345 -0.9894543834437424 -1.001694404852157 -1.013564476502174 -1.025061813532757 -1.036195609908098 -1.046987558418093 -1.057485720678853 -1.067629197133245 -1.07742713705144 -1.086908798531529 -1.096094248500133 -1.105011912713068 -1.113635045756037 -1.121969291045351 -1.1300400408287 -1.137881536185942 -1.145508337029949 -1.152897872107481 -1.1600700790001 -1.167032544125136 -1.173819122736685 -1.180453818926659 -1.186919315625881 -1.193218844605223 -1.1993649164768 -1.205378250695206 -1.211301155558808 -1.217103298211094 -1.222787684642064 -1.228371499689694 -1.233857677041446 -1.239280269235837 -1.244635467664074 -1.24991828257175 -1.255136073060601 -1.260288417090325
 4.41 -0.360870025505982 -0.3660297163318837 -0.3735849918618714 -0.3832178468756151 -0.3945919449927313 -0.407376978672795 -0.4212809192153477 -0.4360385067599184 -0.451437010286039 -0.4673020376132699 -0.4834983254012184 -0.4999217691495685 -0.5165019931981165 -0.5331808207267956 -0.5499391037557242 -0.5667731531452462 -0.5836306285959725 -0.6005041186488418 -0.6173790006851747 -0.6342565209267375 -0.6511239144358103 -0.6679706351152674 -0.6847988957086568 -0.7015927978002927 -0.7183523518153532 -0.7351067770199924 -0.7517778015214471 -0.7683418022681749 -0.7847767750499806 -0.8010508944981685 -0.8171552440856975 -0.8330762761273558 -0.8488396317799416 -0.8643499910424564 -0.8795811027563256 -0.8945190146056121 -0.909145093117266 -0.9234791136613794 -0.9375076604514598 -0.9511846665447257 -0.9644942538424135 -0.977421053090116 -0.9899840038781251 -1.00223390464181 -1.014095722662015 -1.025574944065469 -1.036671443825237 -1.047422545761187 -1.057859562540476 -1.067945805678084 -1.07767189553735 -1.087066751330561 -1.09616479111956 -1.104990661816379 -1.113506859183918 -1.121738927836654 -1.129695211241379 -1.137419901717974 -1.144927770440232 -1.152192137436709 -1.159236071591613 -1.166067390645738 -1.172721291197449 -1.179225618703691 -1.185546757481058 -1.191703310706905 -1.197709300420502 -1.203579407524246 -1.209359971784912 -1.215008211834969 -1.220553905173936 -1.225984548169799 -1.231327126060487 -1.236588232955397 -1.241794231836985 -1.246927444562417 -1.251988351865277 -1.256987103357342
 4.43 -0.3748215462466433 -0.3790059126624419 -0.385377258361423 -0.3937243682168892 -0.4037889359628934 -0.4153026341942527 -0.4280015343665577 -0.4416363967961927 -0.4560185806603476 -0.4709741839970438 -0.4863527437051576 -0.5020662255444415 -0.5180275041355613 -0.5341801029601241 -0.5505026143607221 -0.5669811895409658 -0.5835559185655379 -0.6002081803602426 -0.6169284527120573 -0.6337097622692034 -0.6505295145412018 -0.6673796738989615 -0.6842377635748478 -0.7010939756627801 -0.717951451118322 -0.7348179597587894 -0.7516130402633618 -0.7683139701732067 -0.7848875058916103 -0.8013110726841215 -0.8175459546787085 -0.8336046048659189 -0.8494889450990635 -0.865109706094406 -0.8804424474313652 -0.8954696375527416 -0.9101580237649447 -0.9245509722382463 -0.9386192880070503 -0.9523174649701742 -0.9656235858911542 -0.9785351923985655 -0.9910823249863676 -1.003289743014261 -1.015101644708083 -1.026517737160201 -1.037543746329957 -1.048208767044111 -1.05855961299733 -1.068535326752696 -1.078159139742231 -1.087438532267471 -1.096415413500055 -1.105120981482344 -1.113514073128085 -1.12161751422309 -1.129434669425965 -1.137019062268859 -1.144391735158269 -1.151517329375855 -1.158413185079324 -1.165100621303329 -1.171612915960422 -1.17796638584205 -1.184139036619583 -1.190146092845406 -1.196002887954031 -1.201731284263289 -1.207358372975538 -1.212855024178948 -1.218246186848819 -1.223528008848964 -1.228712646933141 -1.233829956746537 -1.238875642827323 -1.243854868608253 -1.248758966418329 -1.25360760748453
 4.45 -0.3903178969932659 -0.3936743886509904 -0.3990042040687887 -0.4061763282115023 -0.41500171492507 -0.4252749769365316 -0.4367664258540436 -0.4492696121668973 -0.4625945652455301 -0.4765819833415508 -0.4910986235877606 -0.5060417319981778 -0.5213352234680699 -0.5369057817739851 -0.5527345395737884 -0.5688018384067015 -0.5850502086933504 -0.6014517697358146 -0.6179813797176781 -0.6346241457040955 -0.6513731336418518 -0.6681838083594425 -0.6850442635671437 -0.7019349518571061 -0.7188494347034404 -0.7357974024623304 -0.7526811543721297 -0.7694751385534913 -0.7861570320094935 -0.802675330625779 -0.8190043291707054 -0.835147001295502 -0.8511055995344541 -0.8667864153050786 -0.88216305890833 -0.8972195095288118 -0.9119219752350021 -0.9263090729795067 -0.9403580685993078 -0.9540216668160491 -0.9672833212363292 -0.9801391843520126 -0.9926028575405668 -1.00472586106541 -1.016439844076294 -1.02775113460969 -1.038658989589218 -1.049200504826084 -1.059422725019548 -1.069270063757424 -1.078755113516592 -1.087891585663551 -1.096727160454996 -1.105270657038425 -1.113516053452773 -1.121467916629088 -1.129134792391225 -1.136573305456592 -1.143783679436915 -1.15076044683905 -1.157502759065828 -1.164036346416938 -1.170396208089855 -1.176589822180806 -1.182615645685771 -1.188474274501547 -1.194176903426833 -1.199747986163387 -1.2052208853172 -1.210571752399753 -1.215806177829291 -1.22093868093218 -1.225978129944292 -1.230938602012456 -1.235845563195962 -1.240666008468131 -1.245425061717925 -1.250125045751633
 4.47 -0.4072582939991563 -0.4099290405601139 -0.4143516852585538 -0.4204629531488284 -0.4281475581862679 -0.4372391032272023 -0.4475561700289625 -0.4589285992499041 -0.4711900604494201 -0.4841935120879568 -0.4978081115270467 -0.5119473850293232 -0.5265185977585536 -0.5414780037796714 -0.5567711460588129 -0.5723948064633539 -0.5882709157619526 -0.6043804036246039 -0.6206858086226874 -0.6371656882290284 -0.6537867288179595 -0.6705299556653945 -0.6873629729489057 -0.7042402137478017 -0.721173770043225 -0.7381464627182486 -0.7550757515579813 -0.77191528524969 -0.7886295313829184 -0.805189186449625 -0.8215540758443312 -0.8377184538642766 -0.8536864237095889 -0.8693579374834641 -0.8847130861923618 -0.8997268697462131 -0.9143808769586421 -0.9287029555472062 -0.9426672421336439 -0.9562310322441525 -0.9693846603096672 -0.9821179196661727 -0.9944523425550229 -1.006433900123288 -1.018002082424117 -1.029151708417126 -1.039904435968802 -1.050288661852941 -1.060335541751096 -1.070013070253065 -1.079327290857393 -1.088294805971904 -1.096952436914273 -1.1053390539126 -1.113410466106048 -1.121190581545482 -1.128695037194162 -1.135962238928452 -1.143010871538578 -1.149819408729411 -1.156407753121293 -1.162778846250897 -1.168978308572128 -1.175020749457061 -1.180893917196928 -1.186594449003135 -1.192150101008335 -1.19757107826754 -1.20289725475928 -1.20810100338681 -1.213186725979365 -1.218179313293468 -1.223072075014288 -1.227889829757047 -1.23265163506849 -1.237335607428404 -1.241953912251195 -1.246510443887524
 4.49 -0.425780488035763 -0.4278912891702524 -0.4315441227227947 -0.4367260838352665 -0.4433648665699774 -0.4513509839096805 -0.4605483077575867 -0.4708199989373738 -0.4820143671932069 -0.4940219411897568 -0.5067243685122218 -0.520024895666352 -0.5338557780784763 -0.5481569600955347 -0.5628916749851145 -0.5780294949354836 -0.5935036610556397 -0.6092802433753519 -0.6253177908452154 -0.6415817413367093 -0.6580490816422571 -0.6746662874752976 -0.6914102034703551 -0.708230203183128 -0.7251109990905711 -0.7420544025909965 -0.758950284004174 -0.7757562725714484 -0.7924496264558596 -0.8089621927422743 -0.8252766674375294 -0.8413787654705831 -0.857263760692685 -0.8728444558775434 -0.8880990427215223 -0.9029902118438407 -0.9175097127867908 -0.9316791340159667 -0.9454869629205134 -0.9588783758133879 -0.9718515479316392 -0.9843997034367069 -0.9965409454147358 -1.008316565876909 -1.019682855759806 -1.030630924925778 -1.04117796216334 -1.051351695187601 -1.061199000640697 -1.070669234092266 -1.079782140039938 -1.088556961909857 -1.097022182057227 -1.105214151766884 -1.113099371253905 -1.120693589664238 -1.128021055075377 -1.135109064497046 -1.141987273871941 -1.148624488076497 -1.155051740921681 -1.161268905153838 -1.167310132455567 -1.173196443446633 -1.178918147684924 -1.18447557366745 -1.189884938831379 -1.195157899555129 -1.200348861159484 -1.205409957908778 -1.21036460301212 -1.215217138624655 -1.219975105848899 -1.2246640147361 -1.229292334287675 -1.233847502456685 -1.238331856149374 -1.242761661226759
 4.51 -0.4459914286978273 -0.4476588240848622 -0.4506638660762383 -0.4550317798994312 -0.4607259497213714 -0.4676929486484545 -0.4758330587265527 -0.4850383109410292 -0.4952065052167534 -0.506222050418117 -0.5180025743490635 -0.5304604637531019 -0.5435320443133427 -0.5571561606525193 -0.5712895963330311 -0.5859147738569739 -0.6009512746661847 -0.616353629142286 -0.6320795266067392 -0.6480856353208955 -0.6643319424860623 -0.6807730042435667 -0.6973575556748255 -0.7140465808014334 -0.7308051125852386 -0.7476292729284482 -0.7644080126737176 -0.7810989016042695 -0.7976616984440117 -0.8140427408576638 -0.8302048754508937 -0.8461402777704721 -0.8618550823044293 -0.8772467324822264 -0.8922866406749406 -0.9069663881954657 -0.9212588252987146 -0.9351858111818552 -0.9487513139845389 -0.961888620789169 -0.9746090576211612 -0.9868941194492415 -0.9987764901857483 -1.01029613268696 -1.021401188753444 -1.032098269130415 -1.042389003508131 -1.052316400522295 -1.061921317754491 -1.071162791732638 -1.080050077931471 -1.088595770773045 -1.096849853627273 -1.10483063881248 -1.112518807595993 -1.119922060194759 -1.127057355775999 -1.133973602457875 -1.140670747310215 -1.147150166355255 -1.153408754568417 -1.159466235879127 -1.16536139317167 -1.17110235828608 -1.176673462019071 -1.182097364125009 -1.18737084331692 -1.192511727267552 -1.197567642610469 -1.202506604941198 -1.207335868818415 -1.212062537765193 -1.216700464270277 -1.221269169789432 -1.225779384746827 -1.230214958536475 -1.234587839523735 -1.238898865046858
 4.53 -0.4676923088840756 -0.4689960582111157 -0.4714694682369855 -0.4751300442728832 -0.4799913505880635 -0.4860257404098567 -0.493180525923667 -0.501382018272996 -0.5105570775594552 -0.5206178728427813 -0.5314947621408619 -0.5431135924297554 -0.5554269996437187 -0.5683607986752364 -0.5818897333750535 -0.5959812065522105 -0.6105476499740887 -0.6255434743664483 -0.6409171794134831 -0.6566211137578724 -0.6725937250008389 -0.6887922997022149 -0.7051518733805167 -0.7216289705130148 -0.7381822445358246 -0.7547986978439956 -0.7713735717916084 -0.7878443866918832 -0.8041749718172988 -0.8203180053997139 -0.8362269846305033 -0.8518968556607027 -0.867325323601166 -0.8824195425227317 -0.8971637554564009 -0.9115237443935342 -0.9254980102860491 -0.9391069430466477 -0.952337421549045 -0.965149853628219 -0.9775396260806781 -0.9895037346647402 -1.001061934100834 -1.012271188071812 -1.023066969223298 -1.03346351916403 -1.043468918466243 -1.053113646666071 -1.06244902226396 -1.071427762725119 -1.080066294479982 -1.088376222924706 -1.096410052421686 -1.104172186300097 -1.111646096856477 -1.118858515355319 -1.125803472029708 -1.13253771608198 -1.139071305684417 -1.145383327979977 -1.151488179083045 -1.15739451408024 -1.163143327031234 -1.168747120969632 -1.174189657903869 -1.179482568818159 -1.184634173673482 -1.189655941408612 -1.194596249941181 -1.199423486168804 -1.204142545970229 -1.208761474206546 -1.213293484722447 -1.217761930347515 -1.22216259289759 -1.226499173176168 -1.230769580975853 -1.234981285079878
 4.55 -0.4903503694474076 -0.4913753024101011 -0.4934019500767177 -0.4964689878403497 -0.5005939800703456 -0.505793660112325 -0.5120535802881809 -0.5193240118961011 -0.5275706152105797 -0.5367276594824326 -0.5467427129388231 -0.557561282783281 -0.5691335951957273 -0.581402905332506 -0.5943276573264158 -0.6078820142867416 -0.621972888299299 -0.6365480504264753 -0.6515437207072785 -0.6668983381573872 -0.6825558907692124 -0.698449955511959 -0.7145246083316943 -0.7307169241514235 -0.7469842768711712 -0.7633118593680757 -0.779578813496475 -0.7957429000880207 -0.8117429489517884 -0.8275425088743957 -0.8431007776201405 -0.8584061219311336 -0.8734575375274618 -0.8881661191073391 -0.9025134103472894 -0.9164802539023333 -0.9300509514061805 -0.943258353471454 -0.95609890968991 -0.9685132686326829 -0.9805139878505456 -0.9921021238741803 -1.003295472214473 -1.014151787362819 -1.024604572791458 -1.034672160953812 -1.044361123284857 -1.053709350201511 -1.062756681103044 -1.07146673437151 -1.079843717372201 -1.087913606454124 -1.095708476950517 -1.103252633179368 -1.110528238443977 -1.117540075033548 -1.124309624223796 -1.130866786277593 -1.137236530445648 -1.143396134967212 -1.149356307070817 -1.155127522975053 -1.160744637889376 -1.166223216014956 -1.171549480545553 -1.176728123668445 -1.181771346565387 -1.186689899413608 -1.191531501386857 -1.196255200656488 -1.200880624392588 -1.20540739876515 -1.2098447589453 -1.21422024910656 -1.218533612426166 -1.22277902108644 -1.226966036276203 -1.231089648192251
 4.57 -0.5134166740085768 -0.5142258003105109 -0.5158880052343977 -0.5184375842534457 -0.5219362018349196 -0.5264042914401568 -0.5318624855245742 -0.5383034455376818 -0.545702301923098 -0.5540342641185663 -0.5632570505559755 -0.5733291286613804 -0.5842081348550292 -0.5958403545513904 -0.6081958021591833 -0.6212291710814113 -0.634855143715404 -0.6489974214528584 -0.6635930746798833 -0.6785745927770512 -0.693874824119459 -0.7094208260767845 -0.7251522950133547 -0.7409961062882195 -0.7569089542552341 -0.7728629522631443 -0.7887537426556746 -0.8045144967716404 -0.8201064749450508 -0.8354802965052297 -0.8505972297769437 -0.8654534120805368 -0.8800394597320849 -0.8942902180435497 -0.9081758613229467 -0.9216737428745354 -0.9347777849990053 -0.9475266289936921 -0.9599159451527903 -0.9719008827675983 -0.9834778101267641 -0.9946509745165568 -1.005449022221146 -1.015925128522905 -1.026017337702735 -1.035736623040393 -1.045102336814857 -1.054138910304703 -1.062898633788499 -1.071327476545235 -1.079449816854757 -1.08727344199824 -1.094846358258679 -1.102182630921407 -1.109260704274635 -1.116089901610027 -1.122681695223299 -1.129082746414844 -1.135300065490389 -1.141314671761692 -1.147143463547255 -1.152795258173081 -1.158294951973466 -1.163664200291817 -1.168885917481514 -1.173966766906809 -1.178913850943756 -1.183743510981196 -1.188491747421758 -1.193136819682931 -1.197679936198152 -1.202127684417958 -1.206485630811172 -1.210784030866139 -1.215026509092009 -1.219193589020071 -1.223297643205135 -1.227347543226962
 4.59 -0.5365746839277152 -0.5371994132801752 -0.5385580050878169 -0.5406785349022294 -0.543638687286474 -0.5474839658151054 -0.5522492230741691 -0.5579529206612239 -0.5646039191853554 -0.5721985782671841 -0.5807044065388971 -0.5901105316442581 -0.6003584702386404 -0.6114160679890492 -0.6232368595741535 -0.6357778286843194 -0.6489413280216501 -0.6626563693000218 -0.6768439032451345 -0.6914375495945597 -0.706348397097794 -0.7215050035163233 -0.7368335056236837 -0.752268509205535 -0.7677554090597378 -0.7832776289964416 -0.7987042818381695 -0.8139947694199239 -0.8290964725892898 -0.8439717812065517 -0.8585799341448186 -0.8729186092901564 -0.8869880035417363 -0.9007121928119828 -0.9140688120267471 -0.9270591651254767 -0.9396626250614126 -0.9519181838017867 -0.9638211023280392 -0.9753337306360512 -0.9864667977363863 -0.9972139116545535 -1.007602319431282 -1.017685227122813 -1.027406009801218 -1.036783341554721 -1.045818585488047 -1.054551573722795 -1.06301550739782 -1.071180506669651 -1.079056730712917 -1.086650247720803 -1.094003404905532 -1.101137148498869 -1.108029863752646 -1.114683284939322 -1.121122855352569 -1.127374427307875 -1.133451532143193 -1.139346080219613 -1.145051270922057 -1.150592952660022 -1.155985662868344 -1.161264778007997 -1.166394963566941 -1.171381974060982 -1.176253363034697 -1.180996233062374 -1.185675165749002 -1.190243311731311 -1.194716060678827 -1.199089301294999 -1.203381311318358 -1.207610857523709 -1.211783505723397 -1.215885140768591 -1.219927786550641 -1.223907146002467
 4.61 -0.5597144334282214 -0.5601814155499589 -0.5612873138775001 -0.5630583740391217 -0.5655636606916219 -0.5688736075203269 -0.5730449772391015 -0.5781159215903626 -0.5841252813450923 -0.5910835863028527 -0.5989715552918096 -0.6077833361687444 -0.6174800258190896 -0.628015330156944 -0.6393459441251115 -0.651432411695128 -0.6641564358672989 -0.6774475686707424 -0.6912257111634306 -0.7053984134322384 -0.7198882645929983 -0.7346093627905597 -0.7494959451988499 -0.7644696680209475 -0.7794772164891515 -0.7944886748650744 -0.8093989564397184 -0.8241588435335836 -0.8387135574967659 -0.8530309487090708 -0.8670685065801362 -0.8808395395495618 -0.8943403550870488 -0.9075012796925539 -0.9203041288964466 -0.9327422772596878 -0.9448136783740049 -0.9565498348621011 -0.9679620183778574 -0.9789961396065605 -0.9896704782651393 -0.9999765031024213 -1.009959431899401 -1.019645681469523 -1.029009917658992 -1.038035805347084 -1.046751798446494 -1.05518573990369 -1.063377941699291 -1.071281794848475 -1.078918599401384 -1.086285384443585 -1.093434268096528 -1.100381967518033 -1.107097998902817 -1.113593437483027 -1.11988100752881 -1.126001512348914 -1.131952934291306 -1.137726484743829 -1.14332431413489 -1.148764351934169 -1.154068756653374 -1.159250395847017 -1.164293636113233 -1.169206633094634 -1.173996601479187 -1.178674665001156 -1.183277616442047 -1.187783147631625 -1.192182109448949 -1.196497971823468 -1.20072437373614 -1.20489111322061 -1.208995257364427 -1.21303680231031 -1.217007003257455 -1.220921024462902
 4.63 -0.5828124648677835 -0.5831494394847931 -0.5840379139777454 -0.585512964049963 -0.587642884449965 -0.5905093389714762 -0.5941879204534359 -0.5987466807800104 -0.6042179908806071 -0.6106398707298872 -0.6180120393477906 -0.6263193347995482 -0.6355342941957125 -0.6456103836921772 -0.6565035784902098 -0.6681670428364854 -0.680475350023114 -0.6933546223876892 -0.7067048513133272 -0.7204525272287134 -0.7344939796081555 -0.7487548969716409 -0.7631523968848981 -0.7776113459594662 -0.792092529852765 -0.8065573132681823 -0.8208996299551519 -0.8350732927092528 -0.849031423372312 -0.8627452228325105 -0.8761861210245065 -0.8893509369295556 -0.9022509985756555 -0.9148197630376877 -0.9270543264375775 -0.9389248239444603 -0.9504520597748618 -0.961668407192894 -0.9725688085104562 -0.9831264050874542 -0.9933414573320363 -1.003225444700835 -1.012795425699234 -1.022103977881645 -1.031101047851803 -1.039800831263078 -1.048201382818808 -1.056340746272646 -1.064268904428932 -1.071926209143079 -1.079328501321981 -1.086491170924454 -1.093443006961686 -1.100210587497712 -1.106757059649919 -1.113103609589577 -1.119245152542394 -1.125234192789087 -1.131063743666 -1.136729047565741 -1.142220825937842 -1.147563559289466 -1.152772437186127 -1.15787447825246 -1.162835710173007 -1.167669699693057 -1.172379382619501 -1.176988283821744 -1.18151868723263 -1.185949795849438 -1.19028293173488 -1.194529236018177 -1.198691498896144 -1.202790409634341 -1.206833196568261 -1.210801247104557 -1.214708707722325 -1.218547663974423
 4.65 -0.6057930741514341 -0.6060159509967353 -0.6067255713097 -0.6079579908670931 -0.6097985445071958 -0.6123173661298158 -0.6156102786962925 -0.6197515142295154 -0.62479913381393 -0.6307995875955585 -0.6377532447820156 -0.6456519736425288 -0.6544680215079599 -0.6641596647708314 -0.6746742788853566 -0.6859497083674646 -0.697867096794841 -0.7103433168069633 -0.7232754201051446 -0.7365753974525773 -0.7501535486743864 -0.7639246626576846 -0.7777989173516304 -0.7917238597674983 -0.8056365759787458 -0.8195168111210998 -0.8332568793926289 -0.8468210640538465 -0.8601596274278043 -0.8732490109002025 -0.8860648849195001 -0.8986064489970427 -0.9108957417071966 -0.9228703206874886 -0.9345156126387644 -0.9458316133253453 -0.9568098075752109 -0.9675028292801828 -0.9779134513961263 -0.9879919859431601 -0.9977627940058875 -1.007220085733634 -1.016392380340704 -1.025332506106652 -1.033982350376573 -1.042355329561404 -1.050461549138243 -1.058317443650698 -1.065984546709241 -1.073400540991588 -1.080581618243098 -1.087540569277197 -1.094303953975821 -1.100895011289879 -1.107280219239744 -1.113473754915769 -1.119480304478829 -1.125332803160881 -1.131046745265558 -1.1365907841688 -1.141984122319489 -1.147222671240138 -1.152339281527602 -1.157343872853817 -1.162226163966573 -1.166970552690329 -1.171607115927049 -1.176130719657086 -1.180586358940094 -1.184945927915982 -1.189205029805903 -1.193373326913291 -1.197456670624927 -1.201482691412054 -1.205443608831537 -1.20933747152706 -1.213163967230374 -1.216933532762587
 4.67 -0.6285805462818499 -0.628717775095279 -0.6292946708916762 -0.6303458695196862 -0.6319581559054428 -0.6342207040525794 -0.6372346970422331 -0.6410747470330627 -0.6458127152612563 -0.6514944020405484 -0.6581346967622395 -0.6657281178952097 -0.6742380429859471 -0.6836095886585678 -0.6937956206148459 -0.7047237136342424 -0.7162827915739394 -0.7283680073688767 -0.7408856230317964 -0.7537357396532824 -0.7668342374018127 -0.780094495523814 -0.7934354423437209 -0.8067882752640387 -0.8201153207654137 -0.8333920844067126 -0.8465158408250995 -0.8594453537361302 -0.8721538859338471 -0.8846101092908829 -0.8967921947585729 -0.9087160023670759 -0.9203987512255067 -0.9317796295220724 -0.9428513945242227 -0.9536084825788111 -0.9640611591122634 -0.9742431986307647 -0.9841673147204484 -0.9937916700476097 -1.003127006358921 -1.012174944481673 -1.020965334324017 -1.029543264875233 -1.037864454206012 -1.04592364946875 -1.053735956897861 -1.061327541810112 -1.068735868604974 -1.075922470764985 -1.082888340856149 -1.089641490528339 -1.096213810515734 -1.102634480637269 -1.108860629797117 -1.114904425985187 -1.120766696277653 -1.126490906837501 -1.132078442915111 -1.137505098848862 -1.142781918065765 -1.147911963082125 -1.152925625504233 -1.15783738602909 -1.162614624445164 -1.167273109633175 -1.171815359566918 -1.176252941314119 -1.180622741037328 -1.184888843994844 -1.189061454541687 -1.193139496130598 -1.197138261313087 -1.201073431740516 -1.204950878165227 -1.208753030441712 -1.212492197527833 -1.21616782748607
 4.69 -0.6511976410421578 -0.6512730915701641 -0.6517419825219699 -0.6526732398165769 -0.654134578466111 -0.6562258925758306 -0.6590598653441333 -0.662711219062571 -0.6672574951158601 -0.6727377039818947 -0.6791760252317673 -0.686543757529785 -0.694821368633491 -0.7039424553936904 -0.7138437237544752 -0.7244702687532536 -0.7356817245207838 -0.7473857842812115 -0.7594871803521066 -0.7718827641445114 -0.7844890661629833 -0.7972228560056545 -0.810012442364282 -0.8227807730243173 -0.8355096848649697 -0.8481617538592841 -0.8606514850742184 -0.8729452926707326 -0.885017819903883 -0.8968356291229225 -0.9084013017714123 -0.9197066883873357 -0.9307977086032309 -0.9415985911463203 -0.9521036338386615 -0.9623305835973006 -0.972263016434439 -0.9819588374576123 -0.9914206708698796 -1.000608859970026 -1.009525147152778 -1.018186113909031 -1.026614140826097 -1.034846867587954 -1.042846992975528 -1.050603744866977 -1.058139920238 -1.065471925162157 -1.072640124811213 -1.0795968834555 -1.086347054464293 -1.092905810306212 -1.099300132549645 -1.105543311863186 -1.111602318016106 -1.117486929878836 -1.123210695423487 -1.128797031724381 -1.134246744958614 -1.139549590406655 -1.144707442452952 -1.149722944586587 -1.154623979401946 -1.159424238599423 -1.164097412986161 -1.168648312476817 -1.17308294609436 -1.177423671970915 -1.18168309734862 -1.185855588580539 -1.189922321131604 -1.193899809579591 -1.19779950761614 -1.201629148047813 -1.205402772797192 -1.209099672904024 -1.212737008526399 -1.216303448941977
 4.71 -0.6736727288068067 -0.6737041508022585 -0.6741225065897534 -0.674979222157166 -0.6763700226007994 -0.678380342125394 -0.6811268740441339 -0.6846979107786613 -0.6891548238590861 -0.6945407739240004 -0.7008538607204979 -0.7080967631041859 -0.7162075490392144 -0.7251290055982933 -0.7347970289627219 -0.7451369944224138 -0.7560158263759336 -0.7673441283305293 -0.7790210129021733 -0.7909462318156026 -0.8030402759043671 -0.8152286251108838 -0.8274401684864876 -0.8396085641914954 -0.8517094394952744 -0.8637327507763111 -0.8755810135222921 -0.887233762330188 -0.8986698809063443 -0.9098676220665833 -0.9208024477363095 -0.9315177989506203 -0.9420187558544386 -0.9522551777026362 -0.9622242328601813 -0.9719342088022884 -0.9813781321145814 -0.9906052184932668 -0.9996258727453187 -1.008396928788678 -1.016928159652458 -1.025217777477173 -1.033292023514969 -1.041209308129881 -1.048901680798095 -1.056381050108233 -1.06364768376165 -1.070732578572747 -1.07766255046931 -1.084400124492855 -1.090951874799001 -1.097314164657861 -1.103524056454453 -1.109593191689125 -1.11549468097802 -1.12123001405354 -1.126798249764858 -1.132242866078432 -1.137560820078559 -1.142731797967952 -1.147762605068336 -1.152652515821084 -1.15743115378787 -1.16210626165136 -1.166659421215926 -1.171097623408397 -1.17541897827884 -1.179643125001374 -1.183788461875012 -1.187839206324552 -1.191795594901487 -1.195659333284966 -1.199436156282786 -1.203155337832418 -1.206807731002083 -1.210387527991865 -1.213898170134861 -1.217347967898379
 4.73 -0.6959240464761525 -0.695946629698148 -0.696348990009672 -0.6971892934660251 -0.6985761452459194 -0.7006034796514884 -0.7033634501082906 -0.7069509791653252 -0.7114185584950432 -0.7167981688933569 -0.723088290279664 -0.7302621116968564 -0.7382725513113484 -0.7470373264130941 -0.7564899334156161 -0.7665591878560312 -0.7771114943950845 -0.7880484368171796 -0.7992845580304224 -0.8107212200666569 -0.8222888040815146 -0.8339022303544645 -0.845518988288867 -0.8570668464120326 -0.8685331623752885 -0.8799078129540505 -0.891111994047894 -0.9021208706806427 -0.9129188370004562 -0.9234881762799243 -0.9338298609161746 -0.9439490824309813 -0.9538842314708882 -0.9635821778073372 -0.9730385803368051 -0.9822504170809547 -0.9912329851867889 -1.000022690926825 -1.008621569699273 -1.017002236028226 -1.025168973563866 -1.033113165082683 -1.040873472487706 -1.048482206808744 -1.05589624820265 -1.063104225953594 -1.070125768473354 -1.076972083301625 -1.083690317106341 -1.090222205684019 -1.096576173960119 -1.102760065989427 -1.108791704956453 -1.114695983175848 -1.120435232092855 -1.126014942283768 -1.131436033456419 -1.136733114450689 -1.141917603239046 -1.146954086927105 -1.151845361754213 -1.156605473094063 -1.161257025455338 -1.16580725248238 -1.170235136955886 -1.174551930793643 -1.178745655051286 -1.182837419923093 -1.186862934742809 -1.190786237984509 -1.194619217263492 -1.198356929337208 -1.202004410106236 -1.205592584615278 -1.209112657054208 -1.212563110759161 -1.21594281821365 -1.219252771049738
 4.75 -0.7176749235306135 -0.717719207744298 -0.7181512822760152 -0.7190477732470808 -0.7205085959168915 -0.7226295046829359 -0.725504933080797 -0.7292044137841684 -0.7337794386048615 -0.7392392884928212 -0.7455773935361427 -0.7527512829610856 -0.7606994151320965 -0.7693420075518307 -0.7786019068611765 -0.7884093188392831 -0.7986239284035892 -0.8091681496098593 -0.8199420256522214 -0.8308723988632023 -0.8418821607137783 -0.8529137118134213 -0.8639080419101526 -0.8748251698906002 -0.8856464137800635 -0.8963710907425833 -0.9069350170810109 -0.9173014582370951 -0.9274769587915668 -0.9374355424642327 -0.9471840721140774 -0.9567431197393723 -0.9661369264777944 -0.975314842606549 -0.9842806575425087 -0.9930376398423555 -1.001582527202735 -1.009959696460422 -1.018175183592499 -1.026196293716537 -1.034022031090804 -1.041652089114468 -1.049118560327829 -1.056453956412553 -1.063602418191931 -1.07057479563114 -1.077367797837533 -1.084002193060934 -1.090517028693958 -1.096860911272341 -1.103035636475297 -1.109038149125884 -1.114907353191399 -1.120656691783781 -1.126242427160052 -1.13167644072276 -1.136959543020462 -1.142120253748219 -1.147158751748115 -1.152059905009811 -1.156826180671109 -1.161455915018558 -1.165977873488073 -1.170397900665595 -1.174695500287764 -1.17887324524264 -1.18294142757044 -1.186905998464312 -1.190797708271141 -1.194587276492389 -1.198281901784965 -1.201884611962136 -1.205400403994468 -1.208845554010808 -1.2122266872993 -1.215534888308448 -1.218772040648204 -1.221940167091115
 4.77 -0.7385096682003769 -0.7386160331767671 -0.7391417816324366 -0.7401615997533404 -0.7417865428778807 -0.7440955254969142 -0.7471841512537565 -0.7510961529441964 -0.7558671425165051 -0.7614957310714492 -0.7679527588623083 -0.7751733452948897 -0.783099088927548 -0.7916362274712077 -0.8007164677893872 -0.8102556458982249 -0.820133256966509 -0.8302682553157106 -0.8405720244200208 -0.8509784069063879 -0.8614221045545631 -0.8718542782971481 -0.882230058219645 -0.8925083635605162 -0.9026815627112428 -0.9127671832163959 -0.9226880317737041 -0.9324352142341366 -0.9420017756019854 -0.9513769400349594 -0.9605654608442824 -0.969589580494798 -0.9784781206050868 -0.9871711619475874 -0.9956835144487284 -1.004008967189071 -1.012153078403455 -1.020158405481167 -1.028024764966103 -1.03571874255696 -1.043238833107423 -1.050587440626379 -1.057787578278129 -1.064876538382627 -1.071799652415724 -1.07855606100943 -1.08514305395219 -1.091591800189179 -1.097925057822605 -1.104100424112041 -1.110107505474765 -1.11595980748612 -1.121682504879898 -1.127281881548739 -1.132727750544547 -1.138027634078941 -1.143173973523709 -1.148210339411298 -1.153117611435325 -1.157890138451106 -1.162527838476216 -1.167029288691073 -1.171423085439547 -1.175716004229596 -1.179881699733936 -1.183933005790728 -1.187865525404305 -1.19169807074593 -1.195461293154574 -1.199113083137739 -1.202666330372307 -1.206128563705429 -1.209505561155439 -1.212806499912815 -1.21604626634117 -1.219207685978282 -1.222291393537167 -1.225305942907185
 4.79 -0.7581233537468344 -0.7583509392626482 -0.7590327413534039 -0.7602648762683564 -0.7621452194232741 -0.7647532654004432 -0.768143927948679 -0.7723684099833319 -0.7774191735863023 -0.7832765400060493 -0.7898983596576115 -0.7972098421226173 -0.8051378961493072 -0.8135841396525554 -0.8224781297138914 -0.8317456525815268 -0.8412785736703849 -0.8509888775621317 -0.8608127080052128 -0.8706837179148894 -0.8805528393732824 -0.8903855436294212 -0.9001371410992882 -0.9097865113658818 -0.9193321631792701 -0.9287916244566607 -0.9380944822824684 -0.9472487129083944 -0.9562366917535088 -0.9650647234043381 -0.973722131614966 -0.9822436793071314 -0.9906557285703455 -0.9989110806620078 -1.007004396007537 -1.014944734200506 -1.022726834002792 -1.030395143344731 -1.037956899325283 -1.045359598212217 -1.052615195442293 -1.05971365562147 -1.066682592525115 -1.073550049098234 -1.080273377455711 -1.086837878882562 -1.093256143834209 -1.099540651936758 -1.105712021987307 -1.11173441195426 -1.117605428977659 -1.123324989369545 -1.12891226861432 -1.134388681369142 -1.139711061464334 -1.144879981903815 -1.149910814865551 -1.154817971702032 -1.159611832940761 -1.164267258284783 -1.168781556613222 -1.173162805981856 -1.177431463623706 -1.181603785949662 -1.185639488549128 -1.189567336190703 -1.19337333282288 -1.197071551574792 -1.200698024756964 -1.204219753862127 -1.207637799566033 -1.210959431728328 -1.214193489393445 -1.217348690791539 -1.220437813339452 -1.223448563641722 -1.226384587491626 -1.229248479872258
 4.81 -0.7764987248520079 -0.7769005606894979 -0.7778276061336353 -0.7793685674956679 -0.7815985702671295 -0.784596909119851 -0.788398887905964 -0.7930049796579124 -0.7984023565884644 -0.8045424300907211 -0.8113589907381371 -0.8187777982845303 -0.8266984216641058 -0.8350494289914712 -0.8437518775616644 -0.8527324638501772 -0.8618896135129819 -0.8711628113865644 -0.8804856014879592 -0.8898149970147842 -0.899109200345285 -0.9083372630383797 -0.9174778758337072 -0.9265020886516817 -0.9354376605935519 -0.9442906599414651 -0.953008394158535 -0.9615973198889172 -0.9700374129578904 -0.9783451383719439 -0.9865151803188721 -0.9945790421678726 -1.00255998646966 -1.010405214956581 -1.018129968542734 -1.025719317324114 -1.033182330578746 -1.040550456766843 -1.047832093530969 -1.05498657769621 -1.062004995270363 -1.068888151444127 -1.075654600591321 -1.082347286269095 -1.088898981218172 -1.095299747363094 -1.101570605812487 -1.107709866859335 -1.113748799981276 -1.119647323840916 -1.125394976286147 -1.130990454350496 -1.136464914253486 -1.141826121401018 -1.147037840385767 -1.152103604987607 -1.157025628174047 -1.161822752100698 -1.166506178111752 -1.171046986740492 -1.175453507709825 -1.179717199932831 -1.183874131513348 -1.187925739746577 -1.191851221119715 -1.19565129131261 -1.199334975198459 -1.202909746844517 -1.206399359512847 -1.209787185661101 -1.213076286943321 -1.216258794210794 -1.219347887512914 -1.222362776098101 -1.225303288414741 -1.228165512112166 -1.230950744041678 -1.233654510257594
 4.83 -0.7939290041124007 -0.7945873900591964 -0.7958393385819675 -0.7977731660526768 -0.8004651880370688 -0.8039387192946723 -0.808214223778813 -0.8132683046366187 -0.8190451042090308 -0.8254845940308186 -0.8325032548305924 -0.8400031165308184 -0.8479123482478366 -0.8561302382918836 -0.8646014641671107 -0.8732636525716122 -0.8820234893974532 -0.8908200797306958 -0.8996292378514368 -0.9084007172338426 -0.9171080405461922 -0.9257349096509164 -0.9342645356046515 -0.9426882086582866 -0.9510202182570278 -0.9592908430404523 -0.967450220842583 -0.9754961286919581 -0.9834337928117081 -0.9912545186196455 -0.9989730007283535 -1.006605402945287 -1.014189198272875 -1.021671688908641 -1.029053646245316 -1.036336340870978 -1.043506422569188 -1.050615790319138 -1.057648522295813 -1.064576165870158 -1.07139120760926 -1.078095113276538 -1.08468925783195 -1.091216735432209 -1.097612729431005 -1.103881912379258 -1.110022746025366 -1.116037971315482 -1.121965688393797 -1.127746226602842 -1.133389204483811 -1.138885389776886 -1.144257849421605 -1.149519989557219 -1.154637735523092 -1.159603461859104 -1.164421232306086 -1.169122869806267 -1.173704046503749 -1.178142513745001 -1.182448072079374 -1.186604451259645 -1.190652340242586 -1.194590467189549 -1.198397189467084 -1.202083903647586 -1.205646905509966 -1.20909452004035 -1.212467131432804 -1.2157242230901 -1.218874537624503 -1.221922986858587 -1.224873041826098 -1.227747522772833 -1.230544529157568 -1.233253169653009 -1.235887232146787 -1.238440963742488
 4.85 -0.8109694186338741 -0.8119523644828257 -0.813617525816237 -0.8160358690655423 -0.8192527998691739 -0.8232747630725639 -0.8280678227281566 -0.833580652095415 -0.8397447136408278 -0.846461059037928 -0.8536411091673051 -0.861193824116615 -0.8690278531806037 -0.877059004861126 -0.8852468968671632 -0.8935375661148524 -0.9018539687275109 -0.9101565900356656 -0.9184127145770857 -0.9266064960968199 -0.9347155175472373 -0.9427369210880634 -0.9506664280864368 -0.9584908591169532 -0.9662495839617249 -0.9739597916104408 -0.9815757202604314 -0.9891079373167417 -0.9965576693922058 -1.003925662307531 -1.01122127109139 -1.018457839980513 -1.025680902419793 -1.0328213310624 -1.039889137769893 -1.046882883612355 -1.053795718868526 -1.060664653025949 -1.067479654781123 -1.074210812039671 -1.080836951916518 -1.087367760736072 -1.093812114032428 -1.100192116549581 -1.106461042241639 -1.11260649427307 -1.118626815018949 -1.12453525606522 -1.130361268208979 -1.136049601458768 -1.141588585034881 -1.146989317369699 -1.152269556108028 -1.157443958107465 -1.162465239438774 -1.167338665386294 -1.172064710448348 -1.176678118337689 -1.181163831981962 -1.185506323524183 -1.189705084323241 -1.193765704954437 -1.197705855210025 -1.201537994099795 -1.20523659985167 -1.20880687991234 -1.212251280947915 -1.215582278844601 -1.218825758709424 -1.221948174870956 -1.2249715608801 -1.227886169510877 -1.230695402761271 -1.233429571854084 -1.236084867237845 -1.238649648587734 -1.241125904806556 -1.243527704025744
 4.87 -0.8283344867241629 -0.8297145822731942 -0.8318611361558148 -0.8348359648617178 -0.8386295841005398 -0.843213488801863 -0.848524503115228 -0.854486820410139 -0.8609775132760717 -0.8679133135224923 -0.8751819521788642 -0.8826990894946665 -0.8903834549394081 -0.8981580572026524 -0.9059882841940305 -0.9138414630432738 -0.9216627701002333 -0.9294216709349108 -0.9371001503374916 -0.9446971123183785 -0.9521962801082327 -0.9596071661580108 -0.9669304621390162 -0.9741677089429457 -0.9813483966819458 -0.9885124846886706 -0.9956096315163476 -1.002656354938846 -1.009637021950751 -1.016579368767448 -1.023465010825205 -1.030333342781274 -1.037210208513983 -1.044029471122853 -1.050805482928707 -1.057534145473799 -1.064203099521948 -1.070841865058675 -1.077454071291357 -1.083991766649391 -1.090450088784363 -1.096825994570227 -1.103119130103507 -1.1093690607035 -1.115512020912489 -1.121542384495976 -1.127453314442934 -1.133256402966053 -1.138977361502018 -1.144569430711803 -1.150021820480961 -1.155330519919952 -1.160525937364478 -1.165604650375835 -1.170534225741283 -1.175321229474441 -1.179960616815689 -1.184476552232601 -1.188868649420396 -1.193115681302407 -1.197214580030572 -1.201171206985952 -1.205008142779268 -1.208730857251467 -1.212317339474299 -1.215772627750947 -1.219099949616649 -1.222305211839375 -1.225426490420515 -1.228423820595604 -1.231309466835076 -1.234092962845038 -1.236770051568091 -1.239352665184167 -1.241865485111414 -1.2442783320071 -1.246609075768559 -1.248858085534173
 4.89 -0.8468518746799254 -0.8486812797318897 -0.8513675059086658 -0.8549232097570214 -0.8593013970563506 -0.864429742818676 -0.870207871288661 -0.8765261859436144 -0.8832609494935009 -0.8902980038809536 -0.8975427802812888 -0.9049135091025162 -0.9123307499853583 -0.9197501418032703 -0.9271359026624584 -0.9344798599019037 -0.9417412600933894 -0.948907409041525 -0.9559632917837821 -0.9629316625905253 -0.9698072149650527 -0.9765905016436323 -0.9833087345955527 -0.989964265023167 -0.996580103361949 -1.003207759280549 -1.00979930168086 -1.01635969869808 -1.022896147700789 -1.029415325291027 -1.035917137304381 -1.042422838810076 -1.048964734111069 -1.055483456744164 -1.061978189480115 -1.068441384323757 -1.074872792514129 -1.081297754524614 -1.087712960063091 -1.094068388072086 -1.100360236728946 -1.106574523446009 -1.112728284870802 -1.118843146886238 -1.124858464610827 -1.130769642398902 -1.136571513840861 -1.142271881763412 -1.147884498229847 -1.153379014540313 -1.158732481232119 -1.163949048080037 -1.169045894096634 -1.174034537532621 -1.178875325877206 -1.183563935858485 -1.188103263443833 -1.192523263840324 -1.196817341495175 -1.200962170096199 -1.204958272572289 -1.208810641093919 -1.212533407073673 -1.216148671166789 -1.219620173271736 -1.222956362530809 -1.226163127330757 -1.229248555303427 -1.232237793326445 -1.235105357523918 -1.237854723267173 -1.240496645175512 -1.243035117117011 -1.245475372209339 -1.24784226282062 -1.250106280570314 -1.252285996330144 -1.254374100225052
 4.91 -0.8673350136651934 -0.8696513280277307 -0.8728933862498027 -0.877009484934097 -0.8819227799283518 -0.8875147863253618 -0.8936455884629879 -0.9001808299241623 -0.9070029035368963 -0.9139916313742995 -0.9210614447545848 -0.9281324042410861 -0.9351568496422729 -0.9420939400117712 -0.9489380936483813 -0.9556903980961016 -0.9623231601441529 -0.9688309958270058 -0.9752314404244118 -0.9815416584614354 -0.987764573708495 -0.9939180491813946 -1.000019767141377 -1.006088389095164 -1.012148205795013 -1.018241177238771 -1.024324882669937 -1.030418580577729 -1.03651824869715 -1.042622234009074 -1.048745212740322 -1.054898360363755 -1.061114841598368 -1.067333360409397 -1.073549350008426 -1.079758642853504 -1.08595391064928 -1.092158204347127 -1.098370604145297 -1.104536739489063 -1.110652579070896 -1.116707840830625 -1.122717051955634 -1.128689388881051 -1.134575687289954 -1.140358442113596 -1.146036637531635 -1.15162462697238 -1.157132083113048 -1.162510777880044 -1.167763992449242 -1.172874717246294 -1.17787304194695 -1.182756005477389 -1.187490346014579 -1.192080660986646 -1.196513357073263 -1.200825480206056 -1.205009075569038 -1.209043347599053 -1.212931679986245 -1.21666848567455 -1.220282216862211 -1.223769985002307 -1.227123190803319 -1.230335304229711 -1.233418264502538 -1.236366850100079 -1.239218868758502 -1.241951847472546 -1.244568682496242 -1.247066309343652 -1.24945646278965 -1.251750456870716 -1.253960474885782 -1.256069559397091 -1.258094462231097 -1.260019584479405
 4.93 -0.8904351166782851 -0.8932307001636908 -0.8969861001882209 -0.9016014534093542 -0.9069359057417974 -0.9128293523574884 -0.9191329276856057 -0.925704335412576 -0.93241682848208 -0.9391649390950694 -0.9458811487097756 -0.9524951880417247 -0.9589761970637511 -0.965310855006021 -0.9715058003560446 -0.977577400858705 -0.9835070435162787 -0.9893120045884618 -0.9950122995924029 -1.000629053302732 -1.006180799751603 -1.011689582228721 -1.017178563281396 -1.022648274714586 -1.028149207590945 -1.033712222230881 -1.039302908212616 -1.044924724372247 -1.05058778880382 -1.056292018859402 -1.062036711149164 -1.067835381541469 -1.073723285162964 -1.079641186398683 -1.085578448892152 -1.091529395545506 -1.097485458519615 -1.103468869234212 -1.109474178368038 -1.115447875858985 -1.121386540904267 -1.127272361960574 -1.133113976744269 -1.138937652231567 -1.144677724658743 -1.150325919522343 -1.155878351579417 -1.161331684847752 -1.166718362606127 -1.171983337394585 -1.177112261014708 -1.182106944529915 -1.186986238265782 -1.191753941810355 -1.196379924014512 -1.200847502992312 -1.205168196121384 -1.209363050043318 -1.213429270664092 -1.217345893154499 -1.221109771950614 -1.224723650754267 -1.228208152533547 -1.231571529523321 -1.234790693225783 -1.237867044411023 -1.24081463311762 -1.24363042865326 -1.246342849595382 -1.24893322379185 -1.251402228361651 -1.253745629695618 -1.255984013457192 -1.258126674583199 -1.260178337284671 -1.262134595047689 -1.26399092063426 -1.265758996083232
 4.95 -0.9164287956043309 -0.9196536580294215 -0.9238276396194223 -0.9287944470855025 -0.9343546664079927 -0.940348622836384 -0.9466061508893406 -0.952983304354704 -0.9593677062895023 -0.9656715590199629 -0.9718448641415247 -0.9778383025188488 -0.9836482842858363 -0.9892565088456462 -0.9947037948707127 -1.000023800302769 -1.005188342352868 -1.010250347501412 -1.015223591498178 -1.020130709362354 -1.02500053538257 -1.029857093116935 -1.034717885393086 -1.039603364308225 -1.044551971229174 -1.049588826792425 -1.054692620904201 -1.059857282740519 -1.065091080747255 -1.070389862640219 -1.075762095405238 -1.081213065298238 -1.086780167845332 -1.092396227842925 -1.098053169357817 -1.103739615727313 -1.109449409559349 -1.115203382732616 -1.120997976396698 -1.126773870972222 -1.132513606151011 -1.138223620896247 -1.143900883442653 -1.149559481296675 -1.155142311236683 -1.160643019313172 -1.166046040848999 -1.1713606304396 -1.176614621953249 -1.181742038531313 -1.18673674258853 -1.191606985813296 -1.196354269167971 -1.200996062889198 -1.205492016488244 -1.209831948751348 -1.214022287740095 -1.218094150791805 -1.222028034519941 -1.225812224814534 -1.229443916842633 -1.232917755048768 -1.236266883155444 -1.239489474163648 -1.242568640353378 -1.245511123284207 -1.248306613795859 -1.250973272008807 -1.253538617324914 -1.255975128428076 -1.258286403284915 -1.260487639145478 -1.262565102543982 -1.264541159299573 -1.266438644517128 -1.268227942588076 -1.269917617191257 -1.271512991293808
 4.97 -0.9452031083506525 -0.9487333995366427 -0.9531507124608136 -0.9582503838869545 -0.9638114698597045 -0.969648755704559 -0.975603496027877 -0.9815428747168886 -0.9873788549397005 -0.9930480791453116 -0.9985122090636234 -1.003750845705451 -1.00876179936254 -1.013564259607584 -1.018197425294241 -1.02270337455716 -1.027086044811995 -1.031376632755439 -1.035600164365248 -1.039801804900274 -1.043996748900498 -1.048202560187066 -1.052463391862333 -1.056769636309903 -1.061173145194683 -1.065710979462929 -1.070330419342308 -1.075053794341958 -1.07987099325255 -1.084782124146368 -1.089787814377379 -1.094902590581323 -1.100153718675794 -1.105470623860346 -1.110847270616586 -1.116272142708291 -1.121743163181525 -1.127262754364759 -1.132837127869013 -1.138397354587995 -1.143951974698251 -1.149470917659329 -1.154963992213954 -1.160451796388204 -1.165872707491704 -1.171210932117836 -1.176459796143947 -1.181628464731584 -1.186728032326733 -1.191703272660071 -1.196564058747239 -1.20128149288912 -1.205896706672141 -1.210393400968581 -1.214746205936903 -1.218951031022099 -1.223001104956051 -1.22692316575791 -1.230717580734497 -1.234363706480717 -1.237845498879996 -1.241181663104736 -1.244382163616798 -1.247458524167989 -1.250385377800592 -1.253171266847905 -1.255812982934803 -1.258322956978334 -1.26074037918833 -1.263012719068045 -1.265166085414824 -1.267201526320793 -1.269113569173577 -1.270922450657052 -1.272647466752118 -1.274275402737504 -1.275793453190609 -1.277215691988363
 4.99 -0.9763169960623417 -0.9799526958347182 -0.9843786498672886 -0.9893317249754121 -0.9946066272667575 -1.000007602141309 -1.005407084291375 -1.010685807701593 -1.015777925648936 -1.020642860702731 -1.025256494724661 -1.029632748868786 -1.033772373581551 -1.037710008601807 -1.041495092960829 -1.045180104982334 -1.048760502282507 -1.052290591770021 -1.055792299646072 -1.0592978914044 -1.062836501831334 -1.066432395005813 -1.070109254299443 -1.073870462376525 -1.077766131194113 -1.081816922002059 -1.085993505343071 -1.090288751052772 -1.094712678259765 -1.099260695385704 -1.10391736014537 -1.10870331954675 -1.113646539891125 -1.118679166773166 -1.123782035081031 -1.128954708996473 -1.134173881994961 -1.139467656845793 -1.144819285612233 -1.150179419651651 -1.155529939615669 -1.160856805450316 -1.166163116396203 -1.171475730988697 -1.176726207058106 -1.181896701729882 -1.186976371424835 -1.19198365185935 -1.196930268045624 -1.201750604291919 -1.206448234202817 -1.211018260679501 -1.215479415920044 -1.219829371419713 -1.224027547971292 -1.228080565665417 -1.231984153890932 -1.235757981335254 -1.239397595984771 -1.242885925125241 -1.246220605342219 -1.249399202521506 -1.252441211849612 -1.255365227814242 -1.258130784204801 -1.260756994112932 -1.26324659993306 -1.265594223362969 -1.267839805404405 -1.269950496363698 -1.271934305852414 -1.273801412788024 -1.275545595394615 -1.277189131203614 -1.278739107054549 -1.280183609095833 -1.281529372785584 -1.282780222892469
 5.01 -1.009099020415507 -1.012575238603912 -1.016693173524486 -1.021200032043135 -1.025891090329308 -1.030599463855999 -1.035204707399761 -1.039626435040705 -1.043818370162514 -1.047760275452451 -1.051440762901372 -1.054885603803734 -1.058123278757615 -1.061180477664729 -1.06411715973044 -1.066989983463786 -1.069803656677501 -1.072594906488036 -1.07540864931559 -1.078263590884137 -1.08118991622146 -1.084211359659185 -1.08734634483282 -1.0906074846818 -1.094027191449527 -1.097636336683427 -1.101396251235 -1.105305745259881 -1.109360158217896 -1.113562338873143 -1.117898845294057 -1.122382714853489 -1.127037654228796 -1.131794159401931 -1.136643545659536 -1.141565227593055 -1.146557449098841 -1.151628643378277 -1.156763642937904 -1.161918029589557 -1.167072384450511 -1.172205797943631 -1.177332359797541 -1.182464649046796 -1.187532874032064 -1.192528772400321 -1.197445171105058 -1.2022826664065 -1.207063193871834 -1.21172455837545 -1.216266074099201 -1.220675654532669 -1.224973842473451 -1.229168030027453 -1.233207918609208 -1.237102608942203 -1.240840911059222 -1.244457754302711 -1.247941237325159 -1.251265468089487 -1.254440653869475 -1.257459001250187 -1.260345376128432 -1.263101733713235 -1.265705978526333 -1.268165814402694 -1.270482674491055 -1.272666881254483 -1.274740756470963 -1.276684611234004 -1.278497295953278 -1.280188720355272 -1.281764923483985 -1.283233173701627 -1.284607528689372 -1.285873985448117 -1.287043580299283 -1.288113418885643
 5.03 -1.042612430985675 -1.04562629742379 -1.049138933017199 -1.052904994681355 -1.056748168646265 -1.060536630456491 -1.064177074971166 -1.06760356636399 -1.070794128123242 -1.073739393051795 -1.076451273267122 -1.078957350201307 -1.081288354601063 -1.083484836527744 -1.085610505357368 -1.087710879780632 -1.089799517802933 -1.091921466744395 -1.094095783239893 -1.096353493239084 -1.098727062006437 -1.101230784121267 -1.103883783477775 -1.106692453285087 -1.109687136067302 -1.112900583663536 -1.11628037722798 -1.119839167229957 -1.123568383453976 -1.127455714999809 -1.131498770282558 -1.135704607032733 -1.140096902296333 -1.144595912434941 -1.149204393125816 -1.153902039361993 -1.158673595452398 -1.163530105021963 -1.168464301011747 -1.173417495679075 -1.178382390597676 -1.183325916657833 -1.188264824066544 -1.193219162347694 -1.198116500342228 -1.202943046208346 -1.207683827421704 -1.212352980775625 -1.216963602381324 -1.221466697668147 -1.225837661383814 -1.230086547594691 -1.234224599686061 -1.238251170362415 -1.242128421647762 -1.245860544885946 -1.249436520740984 -1.252889599197421 -1.2562093895607 -1.259375960457546 -1.262376919836379 -1.265231374967732 -1.2679494424447 -1.270537208183397 -1.272977877423447 -1.275266944728483 -1.277413333986679 -1.279428358411293 -1.281330480541243 -1.283101772241698 -1.284742594704705 -1.286258558449822 -1.287652843324797 -1.288951688506258 -1.290149252500441 -1.291238793143932 -1.292225787604455 -1.293118062381671
 5.05 -1.075687692689032 -1.077969707214468 -1.080602523270625 -1.083399557821527 -1.086219357156549 -1.088949176890414 -1.091519001963205 -1.093889756640371 -1.09604153451273 -1.097988428496488 -1.099744850833241 -1.101344113089993 -1.102822766159163 -1.10422096025861 -1.105591974931642 -1.106988919047038 -1.108425380799069 -1.109936067707522 -1.111547526617724 -1.113280513700571 -1.115165404452559 -1.117218663695819 -1.119444385578153 -1.12185633357307 -1.124480110479841 -1.127346888423531 -1.130405558855068 -1.133659772551285 -1.137093229614984 -1.140712819475009 -1.144493300886303 -1.148451301929996 -1.152598990013478 -1.156877561870492 -1.161268293561221 -1.165748760472394 -1.17031332731739 -1.174975818136354 -1.179715426296317 -1.184483464491326 -1.189262304742585 -1.194031578398596 -1.198795476135323 -1.203572827956349 -1.208294123193059 -1.212952150504818 -1.217527977879177 -1.22202578263207 -1.226471971408039 -1.230803090180469 -1.235009224251822 -1.239096028253902 -1.243072216148122 -1.246931521225789 -1.2506496861084 -1.25421572274796 -1.25762757242731 -1.26091277576047 -1.264068322693 -1.267062082502384 -1.269901813798421 -1.272584704523641 -1.275131151953741 -1.277556372698033 -1.279820332699919 -1.281944257237386 -1.283918600923517 -1.285757737707025 -1.287489380872818 -1.289087893042574 -1.290555976175348 -1.291899221568201 -1.293118959856854 -1.294237301016366 -1.295255994361842 -1.296168328549163 -1.296980301575746 -1.297697140781337
 5.07 -1.106982153294152 -1.10834050574834 -1.109948442062101 -1.11166456924708 -1.113384923650852 -1.115011360956925 -1.116508206184749 -1.11783826368972 -1.118993047163186 -1.120000349632462 -1.120867433460838 -1.121643720347586 -1.122345981327982 -1.123023556773316 -1.123731156390906 -1.124515899224126 -1.125388553652415 -1.126380117391308 -1.127507437492459 -1.128798930343664 -1.130270581668903 -1.131934936528356 -1.133803199318455 -1.135883753771912 -1.138200492957772 -1.140770799281447 -1.143555344484781 -1.146543999646091 -1.149736555180234 -1.15311397083867 -1.156673225709527 -1.16041063821768 -1.164353256124824 -1.168432746529567 -1.172626555867513 -1.176921949911366 -1.181301853771033 -1.185774081893733 -1.190341668064119 -1.194934855404401 -1.199540926374489 -1.204135242772125 -1.208733625733044 -1.213346815731133 -1.217896052578603 -1.222387455426166 -1.226799452763233 -1.231141112418114 -1.235423391558229 -1.239587156690342 -1.243634003660788 -1.247554457655735 -1.251362143201439 -1.255060794164527 -1.258612193752285 -1.262015404512969 -1.265261308336122 -1.268384966452912 -1.271367459436487 -1.274200437202343 -1.276871559008712 -1.279388563456967 -1.281767618492043 -1.284020801402883 -1.286117028822895 -1.288068386730438 -1.289876610449319 -1.291543144649322 -1.293099393346746 -1.29452778990498 -1.295816047035089 -1.29698838679643 -1.298040570597289 -1.298980449195546 -1.299826842699363 -1.300569320567901 -1.301201631612059 -1.301742733995249
 5.09 -1.135163481002046 -1.135564261230134 -1.136140087601163 -1.136800067173468 -1.13745731635169 -1.138055190886778 -1.138551375875999 -1.138933775762938 -1.13920138433751 -1.13937346473597 -1.139462309440923 -1.139514580281332 -1.139557738432533 -1.139631884416253 -1.13978093810062 -1.140056578700187 -1.140462424775951 -1.14102120423537 -1.141761044332394 -1.142685851667488 -1.143822752187666 -1.145184681186515 -1.14676542330424 -1.148578432527695 -1.150644492190428 -1.152975494972726 -1.155538252901666 -1.158315047351165 -1.161306009042038 -1.164484718042065 -1.167852143766051 -1.171409654975903 -1.175173439780706 -1.179079665636808 -1.183101959347904 -1.187226947065137 -1.191445374287199 -1.195760775860436 -1.20016196597897 -1.204595908184818 -1.209041405368028 -1.213481129766813 -1.217918032967706 -1.222371545905716 -1.226765638864495 -1.231102911476511 -1.235353392723242 -1.239535450935372 -1.243655733792996 -1.247663668325846 -1.251553940913521 -1.25531559728573 -1.258958672522555 -1.262496941054717 -1.265884576663862 -1.269122322482865 -1.272211310996135 -1.275165654039953 -1.277987162802811 -1.280657687825775 -1.283159579002864 -1.285510925581446 -1.287729486162648 -1.289810898701791 -1.291742720508837 -1.293524628248864 -1.295159217942556 -1.296661934966705 -1.298047594054757 -1.299308619297357 -1.30043441414293 -1.301431291398276 -1.302308743229201 -1.303083771161159 -1.303756616079929 -1.304328758232308 -1.304796107226844 -1.305162382034583
 5.11 -1.159179522092365 -1.158732059943116 -1.158409616175754 -1.158145907894396 -1.157892531559639 -1.157606552988561 -1.15726342735473 -1.156844039188207 -1.156360192375557 -1.155833680159855 -1.1552828551407 -1.15475022927422 -1.154260763873091 -1.153846849606547 -1.1535529765004 -1.153427853937054 -1.153475420655525 -1.153705014751467 -1.154136993677189 -1.154792564241687 -1.155681142610671 -1.156803254306595 -1.158169534208695 -1.159777466553021 -1.161647134932484 -1.163807422296895 -1.166189610953018 -1.16879980256462 -1.171629388152523 -1.174656298094673 -1.177871622126198 -1.181280479339485 -1.18490100818425 -1.188652196467622 -1.19253166135423 -1.196523589366295 -1.200595116383732 -1.204763787644257 -1.209021167743492 -1.2133083806351 -1.217610809630902 -1.221907007401018 -1.226199065974013 -1.230498766737051 -1.234750510436059 -1.238933677175895 -1.243038946420537 -1.247069606993277 -1.251036397076917 -1.254889774213993 -1.258626925306998 -1.262230026618623 -1.265722783772009 -1.269099641751007 -1.272335694900461 -1.275416256926504 -1.278344090896855 -1.281143269241146 -1.28380340375126 -1.286304355581679 -1.28865150524986 -1.290841132636616 -1.292891906986521 -1.294810346908331 -1.296583480375428 -1.298204234726274 -1.299671556664892 -1.301008062261368 -1.302235756952367 -1.303328845541675 -1.304291592200766 -1.305124220469383 -1.305842213256152 -1.306445232839211 -1.30695931086687 -1.30736231835829 -1.307666085704197 -1.307864832667611
 5.13 -1.178375228633725 -1.177304043959419 -1.176308059862557 -1.175346163492151 -1.17439322136367 -1.173418879359039 -1.172409222726649 -1.171366946081362 -1.170298383404518 -1.169235668043943 -1.168203482713962 -1.167220699495406 -1.166329849835626 -1.165558274548511 -1.164945753814494 -1.16453188718058 -1.164315783560359 -1.164308191234028 -1.164532257848414 -1.164990730417002 -1.165702635319964 -1.166661538304182 -1.167875354483292 -1.169344878337714 -1.171086753714693 -1.173106683828345 -1.175373001259701 -1.177863487956758 -1.180569595234537 -1.183481243775139 -1.186583023627809 -1.189878044209011 -1.19337471430249 -1.197016322059364 -1.200777344998202 -1.204640370005114 -1.208590843333854 -1.212637290605921 -1.216771306810668 -1.220927226305421 -1.225106422815611 -1.229264859434894 -1.233422828625308 -1.237594372217415 -1.241706961410461 -1.245747616772547 -1.249712298240806 -1.253598825121598 -1.257421756090697 -1.261135369193513 -1.264721461845312 -1.268180490831442 -1.271519872307589 -1.274751021800028 -1.2778331642059 -1.280762333793495 -1.283533164202552 -1.286179648444571 -1.288685548903147 -1.291035937334308 -1.293226904866885 -1.295259562002876 -1.297159343617857 -1.298921575961378 -1.300526143657402 -1.301994307704754 -1.303306141477583 -1.304486086725854 -1.305555914575857 -1.306492233530732 -1.307292672471024 -1.307970621655249 -1.308529623720498 -1.308978734683044 -1.309338248938998 -1.309578187264961 -1.309721858818727 -1.309774197139996
 5.15 -1.192548156256137 -1.191109048912474 -1.18969392429943 -1.188284699610044 -1.186853421413598 -1.18540586565561 -1.183937787657853 -1.18245221211835 -1.180979483111388 -1.179540474087523 -1.17816257787359 -1.176877276672716 -1.17571655206433 -1.174706415004177 -1.173882585824333 -1.173284414233224 -1.172902979315643 -1.172750939532769 -1.172850502722195 -1.173193296097945 -1.173798386250511 -1.174665559146876 -1.175793770130551 -1.177177273921605 -1.178830504616712 -1.180783165689189 -1.182967279989041 -1.185382449743013 -1.18800616655464 -1.190838111404313 -1.193852094649329 -1.197064586023973 -1.200474174639576 -1.204026628984606 -1.207690446924737 -1.21145974570295 -1.215309071939622 -1.219256561632631 -1.223283350157458 -1.227330202267311 -1.231387202093242 -1.235435413144276 -1.239474778307558 -1.243519749848492 -1.2475057394109 -1.251423798017186 -1.255257256068513 -1.259012823344986 -1.262706219005846 -1.266277341589675 -1.269727749014618 -1.273044040578605 -1.276245132959593 -1.279331125215822 -1.282268339786076 -1.285053714489965 -1.287683755528216 -1.29017947748298 -1.292538692318156 -1.294743115379722 -1.296787837396094 -1.29866914847849 -1.300420286121318 -1.302032081202576 -1.303497277984274 -1.304805010112871 -1.305972606619734 -1.307004682921611 -1.307921910821132 -1.308705985507321 -1.309359909556137 -1.309890015931032 -1.310294624983533 -1.310597284453843 -1.310803039471474 -1.310899738555894 -1.310899823617204 -1.310799516956839
 5.17 -1.201841911983649 -1.200287741829662 -1.198683406518061 -1.19704314328507 -1.195351128752744 -1.193630878928976 -1.191885809207508 -1.190135664367926 -1.188421958575674 -1.186756745382064 -1.185183267724279 -1.183721887925389 -1.182412947694359 -1.181276088126067 -1.180348019701313 -1.179656352286841 -1.179201225135355 -1.178993206885537 -1.179036425562073 -1.179338198575676 -1.179905162723113 -1.180739054187233 -1.181827148537002 -1.183185530727534 -1.184812175100133 -1.186720015382335 -1.188871704687945 -1.191247165517097 -1.193834109756297 -1.196615338678485 -1.199585462943092 -1.202742892596113 -1.206094237070166 -1.209581895184581 -1.213176165145469 -1.216869654545819 -1.220642930365584 -1.224505368971784 -1.228438226118608 -1.232397096947533 -1.236355555987438 -1.240302197154733 -1.244236883753498 -1.248178305475622 -1.252053747400959 -1.255854162997485 -1.259567000121474 -1.263204828017674 -1.2667738983195 -1.270219035049232 -1.273537742618232 -1.27672608582716 -1.279795541866214 -1.282748324315376 -1.285552509144669 -1.288201651714433 -1.29069709477561 -1.293056954470038 -1.295278805330776 -1.297342218282423 -1.299241755641467 -1.300988480116647 -1.302594734809323 -1.304066930213876 -1.305389445218115 -1.306560657103702 -1.307587478546608 -1.308478021617569 -1.309258968782576 -1.309900426903377 -1.310411788238007 -1.310800758441327 -1.311069082565602 -1.311231983061079 -1.311301382776611 -1.311260794960288 -1.311122523260096 -1.310883381724607
 5.19 -1.20667359212534 -1.2051616290233 -1.203557022834961 -1.2018613808389 -1.20009135970894 -1.198257615514152 -1.196402723718865 -1.194542849182669 -1.19272210616042 -1.190971668302252 -1.189324938653585 -1.187812149655133 -1.186463413142918 -1.185301710348283 -1.184354581897905 -1.183665437813813 -1.183218777513405 -1.183017369809467 -1.183076512910195 -1.18339800441922 -1.183988601335636 -1.184838620054023 -1.185948896364482 -1.187321065452672 -1.188954831899841 -1.190882119682871 -1.193033372174322 -1.195400012142475 -1.197980731751387 -1.200753932560946 -1.203700715526931 -1.206827361001074 -1.210148518731131 -1.213593317860955 -1.217147086930576 -1.220786918876286 -1.224503372030728 -1.228294939122997 -1.232163269278738 -1.23604807902026 -1.239927043266654 -1.243787585333913 -1.247633012935069 -1.251472414180331 -1.255251940577236 -1.258951011030802 -1.262560026843701 -1.266088465716431 -1.269541669747501 -1.272872339433633 -1.276080386669963 -1.279152220750261 -1.28209340836716 -1.284930691612401 -1.287604929977079 -1.290132106351918 -1.292498213027542 -1.294727572694773 -1.296823207444938 -1.298752911770189 -1.300525655563837 -1.30214506912071 -1.303623292137516 -1.304965170713228 -1.306153713349484 -1.30719653695101 -1.308091311826054 -1.308851893686835 -1.309498221650026 -1.310012655237244 -1.31039827737556 -1.310659132398037 -1.310794268044284 -1.31083213046103 -1.310767055202728 -1.310604092232174 -1.310336935921148 -1.309973693051095
 5.21 -1.207574070222863 -1.206213251038196 -1.204721857799018 -1.203091499825451 -1.201360425842096 -1.199554420978036 -1.197708248766841 -1.195871140146577 -1.194068399459805 -1.192345686453599 -1.190728574279546 -1.189269775493762 -1.1879698220569 -1.186864985334166 -1.185992716095328 -1.185371644514738 -1.184995620171345 -1.184870432048716 -1.185005528535057 -1.185398817423236 -1.186063475910811 -1.186982980600054 -1.188158307497984 -1.189578332016401 -1.191266018971923 -1.19323576258602 -1.195423736485066 -1.197826377700375 -1.200425848668262 -1.203212867230087 -1.20616923663232 -1.209292593526601 -1.212606005969807 -1.216029903424127 -1.219555369757136 -1.223164631241881 -1.226836617556969 -1.23059018778666 -1.234403057420969 -1.238229308355775 -1.242041829892936 -1.245834591740404 -1.249602421012366 -1.253359040229371 -1.257051536318482 -1.260661326613424 -1.264183020854754 -1.267605462190026 -1.270961913173978 -1.274194836768723 -1.277295103343949 -1.280256792677132 -1.283093168953763 -1.285810355767582 -1.288376572120826 -1.290787404424488 -1.293037027498591 -1.295147019572477 -1.297121995285099 -1.298939795685345 -1.300591862232358 -1.302087614795889 -1.303443597656647 -1.30466852550668 -1.305736136449765 -1.306663665001819 -1.307438413091323 -1.308071493059768 -1.308608348662117 -1.308998912067286 -1.309265050858651 -1.309404807034563 -1.309429247008894 -1.309346115611599 -1.309169273089303 -1.30889468410591 -1.308508992743227 -1.308027155501626
 5.23 -1.205169856052828 -1.203989405654031 -1.202651100193883 -1.201169719033265 -1.199559279946589 -1.197867885121809 -1.196135236160421 -1.194402721077474 -1.192712956301568 -1.191104281674871 -1.189616679453123 -1.188276833305645 -1.187107630315354 -1.186137628978773 -1.185390008206041 -1.184901863320937 -1.184658262060892 -1.184660122577006 -1.184919915434074 -1.185432698610602 -1.186208666498842 -1.187228723904808 -1.188505600048314 -1.190020147563005 -1.191789427496389 -1.193827065309882 -1.196078603878843 -1.198539335492625 -1.201183952854618 -1.204006520082308 -1.206991963707331 -1.210133395675534 -1.213453350347041 -1.216883338496328 -1.220402297312288 -1.223996283398323 -1.227646888772428 -1.23136805986728 -1.23514054453034 -1.238921144023957 -1.242683594025481 -1.24641967362738 -1.250122081337369 -1.253818609078541 -1.257430161189514 -1.260967002424575 -1.264401520953846 -1.267745032363446 -1.271008025655673 -1.27414392424919 -1.277152903979223 -1.280018723097766 -1.282755915273809 -1.285374812593555 -1.287835378560673 -1.29014237109655 -1.292283925540553 -1.294286792650314 -1.296154882602021 -1.297864254990725 -1.299410846830662 -1.300793463555586 -1.302040556019128 -1.303158569495154 -1.30411776667815 -1.304928382683627 -1.305596466048534 -1.306127267731689 -1.306543909114239 -1.306833478000123 -1.306996860616572 -1.307029257614606 -1.306940667069579 -1.306761088481715 -1.306478909776692 -1.30609241730623 -1.305606757848707 -1.3050338326098
 5.25 -1.200039878682367 -1.199041619940923 -1.197880085093542 -1.19656081754109 -1.195123872106847 -1.193603371036523 -1.192037491998254 -1.190486360082613 -1.18897465080261 -1.187553216093708 -1.186246358313824 -1.185089826243345 -1.184108383085132 -1.183317350464539 -1.182755961429421 -1.182446858450152 -1.182374590419642 -1.182538069653354 -1.182955031889326 -1.183622039288189 -1.184532389433198 -1.185687904330256 -1.18708864340794 -1.188721233517537 -1.190601164933079 -1.192731883351376 -1.195070631892064 -1.197607058097642 -1.200317682933526 -1.203193986788095 -1.206217253472752 -1.209399031221982 -1.212745191693412 -1.21618875696789 -1.219715949549548 -1.223310336365888 -1.226949305767866 -1.23064670252998 -1.234400833850369 -1.238145397350916 -1.241869904077354 -1.245552036499387 -1.249212656510809 -1.252844054429639 -1.256398505998259 -1.259866516383557 -1.263232533177089 -1.266497650395241 -1.269680858479398 -1.272738648296136 -1.275654904137407 -1.278432315720746 -1.281080552189488 -1.283603608112987 -1.285975222486857 -1.288184869733218 -1.29023527170096 -1.292143570666013 -1.293908791331634 -1.29551701282871 -1.296965333716069 -1.298252541980808 -1.299399170038641 -1.300412730734251 -1.301272976341667 -1.30199076756466 -1.302561621537142 -1.302991563823593 -1.303314891419507 -1.303504886751849 -1.303571044679535 -1.303508272493929 -1.303333905919366 -1.303053959113681 -1.302680468668781 -1.302202184611213 -1.301629550402773 -1.30096050294113
 5.27 -1.192750143576215 -1.191897617366519 -1.190896488969407 -1.189754385824973 -1.188508979804448 -1.187183390210204 -1.185835053775762 -1.184490068665793 -1.183204335476126 -1.182009132233757 -1.180928386396856 -1.179999462854775 -1.17923757292806 -1.178665117368464 -1.178315695358959 -1.178209873513751 -1.178336724878295 -1.178691129929315 -1.179289191574823 -1.180128881154141 -1.181206570437925 -1.182520859628192 -1.184061210358345 -1.185817218693209 -1.187814110129063 -1.190060993593675 -1.192498818446347 -1.195121187477951 -1.197905836910982 -1.200850758399606 -1.203934791029714 -1.207163316318984 -1.210540023216936 -1.214013006105011 -1.217557859796631 -1.221157044537286 -1.224799499004615 -1.22848898530849 -1.232223836991112 -1.235940337027118 -1.239632739823677 -1.243287565220613 -1.246897613490521 -1.250479163338897 -1.253982494904273 -1.257388576758359 -1.260692996906199 -1.26388719678633 -1.267003033270949 -1.269985643666098 -1.272824794711847 -1.275523216582494 -1.278090016886779 -1.280532722668098 -1.282814378404735 -1.284937480010113 -1.286896512833037 -1.288720895657967 -1.2904013357053 -1.29191952763166 -1.293277122530208 -1.294469417930958 -1.295534642801118 -1.296456872545438 -1.297230257006573 -1.297855716465473 -1.298338514641773 -1.298681467694211 -1.298918480221061 -1.299026552260582 -1.299004599291488 -1.298861814233432 -1.298599038447517 -1.298239288736816 -1.297785864346926 -1.29723145896653 -1.296571345727985 -1.295827888207938
 5.29 -1.183765906753834 -1.183027483953112 -1.182170601847435 -1.181197736915387 -1.180137941075247 -1.179027132684987 -1.177902188542281 -1.176803438884508 -1.175753618388758 -1.17480527217184 -1.173977123790289 -1.17328926424038 -1.172770438958129 -1.172433092819314 -1.172319954139482 -1.172427884673967 -1.172768269617905 -1.173325580606249 -1.17412059971379 -1.175145081455183 -1.176393660784963 -1.177864261097573 -1.179554585227396 -1.18145584644878 -1.183582698476074 -1.185940185463663 -1.188487345006011 -1.191203580137696 -1.194076231333462 -1.197089537508264 -1.200234774017325 -1.203516623656192 -1.206939576660795 -1.210436281707518 -1.214006500913263 -1.217619349835533 -1.221267793472507 -1.224955103263132 -1.228672941087209 -1.232380566265496 -1.236046898559812 -1.239667773173145 -1.243238733749773 -1.246782062375391 -1.250234731577239 -1.253590797324243 -1.25682721202717 -1.259962112538776 -1.26301490915398 -1.265928329610033 -1.268705027086708 -1.271325728206488 -1.273814918034778 -1.276186079080112 -1.278388519294386 -1.280431356073093 -1.282313804255571 -1.284052733125263 -1.285653229409997 -1.287089874282267 -1.288365744359532 -1.289485209704537 -1.290465244825633 -1.291307738677126 -1.292000172659627 -1.292546066620437 -1.292948779853923 -1.293218798101934 -1.293381237554218 -1.293403656848861 -1.293315483072754 -1.293093457762055 -1.292762495902699 -1.292328911930897 -1.291805392733687 -1.291181246649473 -1.290457883468611 -1.289646682434002
 5.31 -1.173472954995006 -1.172826187483245 -1.172084814513738 -1.171268974602841 -1.170393344714997 -1.169499495262738 -1.168598929106691 -1.167746739555581 -1.166950413366235 -1.166246941743596 -1.165668658340724 -1.165238559258809 -1.164962184047179 -1.164872071703313 -1.164980596672852 -1.165323190849616 -1.165870053575616 -1.166641484641073 -1.167628612284437 -1.168832506192408 -1.170256807499959 -1.171890813790358 -1.173734383095202 -1.17577705089444 -1.178033499116409 -1.180509898137868 -1.183156553784039 -1.185969965328643 -1.188925580493949 -1.192020368450821 -1.195225395818771 -1.198556097666013 -1.202022386509524 -1.205558534315109 -1.209156366497469 -1.212782971920279 -1.216438693896259 -1.220123787187268 -1.223836880004389 -1.227523617008024 -1.231168913307999 -1.234761430463672 -1.238299176484047 -1.241797608827901 -1.245206792403905 -1.248514169570772 -1.251699872137393 -1.254785073362997 -1.25777565395731 -1.260628976080728 -1.263331024344495 -1.265888825810896 -1.268310858993453 -1.270606895857142 -1.272741112818605 -1.274709875746391 -1.276523256961193 -1.278187996236106 -1.279714008796897 -1.281079443322281 -1.282276357944216 -1.283322788248209 -1.284223817273642 -1.285003568514099 -1.285619729917717 -1.28609741088756 -1.286430123281988 -1.28662736441506 -1.286722785056943 -1.286685562434348 -1.286527527230974 -1.286241740587972 -1.285852858104432 -1.285356688837883 -1.284776491304819 -1.28408744848124 -1.283312327803212 -1.282445918167453
 5.33 -1.162168601092469 -1.161589882752343 -1.160952770767216 -1.160281022690514 -1.159586892531984 -1.1588950367577 -1.158214016290064 -1.157592852507818 -1.157040158246041 -1.156591896796162 -1.156257993905966 -1.156068097779603 -1.156034399077598 -1.15617450291686 -1.156514602870699 -1.157065842968835 -1.157832602697416 -1.158799290999033 -1.159976705272743 -1.161358929374081 -1.162946827615092 -1.164737906764349 -1.166727013046981 -1.168909183144704 -1.171291316195852 -1.17387582279541 -1.176631432995051 -1.179531294303181 -1.182568498684978 -1.185734939562439 -1.189006724814434 -1.192390633776763 -1.195895031242203 -1.199463147460586 -1.203078327138857 -1.206724491441148 -1.210385895988861 -1.214074619860742 -1.217780749592975 -1.221446220179274 -1.225073268070983 -1.228638318177183 -1.232148144864804 -1.235613797958747 -1.238978450742005 -1.242235821955805 -1.245375856799743 -1.248401365931942 -1.251338700469201 -1.254127833987171 -1.256779575520527 -1.259271941563153 -1.261630914068342 -1.263858328448997 -1.265926442577849 -1.267830741787685 -1.269567488871584 -1.271168344083166 -1.27262579613686 -1.27392225420817 -1.275058741933965 -1.276034978412782 -1.276876300205133 -1.27758378033384 -1.278144453284369 -1.278554103005196 -1.27882513190817 -1.278964487868906 -1.278999510227187 -1.278905361787387 -1.278687031818905 -1.278357443056622 -1.277909704701377 -1.277363671420452 -1.27672778934809 -1.275994224086021 -1.275171272704011 -1.274258300740438
 5.35 -1.15004655915021 -1.149530165867008 -1.149008256717859 -1.148469067292567 -1.147942792645341 -1.147434086294802 -1.146972041223983 -1.146566740880337 -1.146245335175742 -1.146028198486505 -1.145932383653378 -1.145970756981555 -1.14616062924069 -1.146518336664906 -1.147069631952805 -1.147830926267484 -1.14878806823655 -1.149939572952132 -1.151294062970905 -1.152842691314106 -1.15459594346756 -1.156535346381698 -1.15865697747159 -1.160964413616964 -1.16345646416225 -1.166156472916601 -1.16900419515394 -1.17199401361299 -1.175107314497324 -1.178338969475409 -1.181664996680654 -1.185097740711465 -1.188639156631302 -1.192240711968743 -1.195878445717546 -1.19953920233672 -1.203202890750608 -1.206890250348959 -1.210587265987018 -1.214239897985616 -1.217846268131272 -1.221382192676292 -1.224857334338881 -1.228284404303263 -1.2316087422198 -1.234821344205126 -1.237916686842288 -1.240894139180887 -1.243770288737239 -1.246510517494537 -1.249099795903021 -1.251530944880161 -1.253833848810851 -1.255996702547605 -1.258004698410773 -1.259842816188761 -1.261524375138262 -1.263060865984503 -1.2644597099215 -1.265690047612325 -1.266761984189387 -1.267683773254727 -1.268461126880321 -1.269113065608406 -1.269612049451804 -1.269972843894283 -1.270188711890914 -1.270274650868451 -1.270260747725727 -1.270117007834061 -1.269852615037695 -1.26946721065423 -1.268975632475094 -1.268390030766019 -1.267712979267545 -1.266944100195535 -1.266079063241711 -1.265128460574221
 5.37 -1.137268680926009 -1.136826366587568 -1.136401307129292 -1.135993241176686 -1.135631583827601 -1.135301370652229 -1.13503418769311 -1.13484044146514 -1.134721147955569 -1.134719008624016 -1.134832996402473 -1.135078503695309 -1.135479534379289 -1.136037379803577 -1.136786054789747 -1.137733477631804 -1.138869440096192 -1.140193662421812 -1.141707799320039 -1.143411243974742 -1.145302218042309 -1.147374648651662 -1.149629521404291 -1.152048366374277 -1.154651871108326 -1.157445993625795 -1.160381704418738 -1.163447169451936 -1.166628601162941 -1.169920349462126 -1.173300759732725 -1.176765908830893 -1.180344356085758 -1.183972155299483 -1.187626968747331 -1.19129417817773 -1.194964354812354 -1.198648989346198 -1.202332789947661 -1.205975828258639 -1.209557166394619 -1.213067404944778 -1.216510360972097 -1.219898831013471 -1.223182259079831 -1.226358399656273 -1.229401512702192 -1.23233170865143 -1.235158328412424 -1.237839802368364 -1.240371704377369 -1.242752086772658 -1.244989642362738 -1.247099537431603 -1.24904602673894 -1.250832480520344 -1.252454063487548 -1.25392777782866 -1.255267488208416 -1.256447714768437 -1.257467356127508 -1.258324199381864 -1.259053522105487 -1.259654242350424 -1.260104162647105 -1.260410407004698 -1.26058166691145 -1.26062221133507 -1.260561327723104 -1.260378568003349 -1.260068580584261 -1.259649600355398 -1.259118863687867 -1.258494957434795 -1.257789356931824 -1.256988833997606 -1.256091881934341 -1.255119294528315
 5.39 -1.12394401521698 -1.123579794713623 -1.123265212804326 -1.12299550014964 -1.12278255789025 -1.122627357646969 -1.122532506520747 -1.122519743092676 -1.122595906423991 -1.122785117056084 -1.123088713010503 -1.123524896788966 -1.124108770373367 -1.124847066225792 -1.12576391928852 -1.126884928984046 -1.128175637215093 -1.129656281364622 -1.131317680295857 -1.133156863352299 -1.13518179135775 -1.137372560616332 -1.139738903912518 -1.142262298511153 -1.144963554157488 -1.147835633077209 -1.150854125976476 -1.153990671041956 -1.157235886940867 -1.160570128821023 -1.163994146310876 -1.167503384519577 -1.17110927703702 -1.174756263933908 -1.178417605761815 -1.18209401555325 -1.185764283821736 -1.189440077561883 -1.193111511249468 -1.196734435841531 -1.200290161776459 -1.20377249197409 -1.207182375835822 -1.210536563244717 -1.213781866565627 -1.216909658645313 -1.219911073812584 -1.222787963878434 -1.225566492136189 -1.22819823936167 -1.23067896381335 -1.23299737823253 -1.235189083843526 -1.237240455353857 -1.239133322954447 -1.240860308319842 -1.242425347608426 -1.243851078462659 -1.24513146400932 -1.246257676859763 -1.247224873110189 -1.248038780341918 -1.248723030621693 -1.249264996501978 -1.249673127021279 -1.249935418704483 -1.2500666365632 -1.250071146096125 -1.249968864289423 -1.249749103617114 -1.249411031041489 -1.24895867001353 -1.248396567473355 -1.247750662850678 -1.24701816606529 -1.246188879527546 -1.245275617138886 -1.24427733729237
 5.41 -1.110197934286797 -1.109926094511265 -1.109716491012184 -1.109575769484507 -1.109509351110964 -1.109499592562059 -1.109571195996081 -1.109725206059099 -1.109971932884974 -1.110324276095365 -1.110796697799734 -1.111401286595355 -1.112148115567323 -1.113042739288566 -1.114116267819852 -1.115385448709804 -1.116821122994918 -1.118431635199568 -1.120223970336036 -1.12218969590452 -1.12432547189316 -1.126627525778059 -1.129092381523306 -1.131710897581007 -1.134486053891308 -1.137440442882431 -1.140526217470708 -1.143717457060614 -1.147010252544813 -1.150400542304193 -1.153857346207923 -1.157398080613493 -1.161021841366775 -1.164679646802078 -1.168357051742206 -1.172032808498532 -1.175690698871064 -1.179355910148518 -1.183012272108407 -1.186615452017118 -1.190147976630009 -1.193599413191503 -1.196976330435195 -1.200296310583956 -1.203496436350054 -1.206583627935274 -1.20953095103105 -1.212365342818601 -1.215087259969074 -1.217670380643703 -1.220098120493964 -1.222371915661747 -1.224503623779538 -1.226500750970602 -1.228341959849184 -1.230018564520715 -1.231530595582033 -1.232904225121604 -1.234140553719771 -1.235213199448995 -1.236135450874126 -1.23690429105267 -1.237536798535082 -1.238045972365062 -1.238408415079865 -1.238639028710635 -1.238727228782739 -1.238700057316121 -1.238561666825679 -1.23830906132164 -1.237941512309968 -1.237464863792774 -1.236882448268755 -1.236210168733638 -1.235457811680651 -1.234610277101008 -1.233683958484407 -1.23267977381956
 5.43 -1.096135723333398 -1.09595709018079 -1.095866563956211 -1.095852978388387 -1.095912330701324 -1.096048608614308 -1.096261285341911 -1.096562878593994 -1.096956733575712 -1.097454830987524 -1.098075426025193 -1.0988198093798 -1.099706664237752 -1.100746892280787 -1.101954742685992 -1.103347147125811 -1.104910025768059 -1.106640929275939 -1.108543081808057 -1.110615955018438 -1.112848035056554 -1.115247537567335 -1.117800928691203 -1.120491813064089 -1.123345145817471 -1.126365759578395 -1.129501441469515 -1.13274382710913 -1.136086387611216 -1.139499897585474 -1.142989507137374 -1.146550371868208 -1.150189699875131 -1.153861471751232 -1.157537484585584 -1.161212107963313 -1.164865268965667 -1.168511530170089 -1.172147666650297 -1.175722600976365 -1.17922820121482 -1.182645864928725 -1.185983098177791 -1.18926210751848 -1.192423121004116 -1.195462687185009 -1.19836595510858 -1.201155924319497 -1.203830832859814 -1.206359166269122 -1.208735578584709 -1.210955504341725 -1.213031672573354 -1.214984793811001 -1.216769280084485 -1.218393956922243 -1.219856967351539 -1.22118053389869 -1.222369617589302 -1.223401752948513 -1.224276821001248 -1.225001509272491 -1.225593833787561 -1.226064785072412 -1.226390335153928 -1.226579347560254 -1.226642213321122 -1.226577648968198 -1.226417836535445 -1.226140655559497 -1.225747645080058 -1.225246429640297 -1.224650982287282 -1.223955773572413 -1.223194201551885 -1.222333562787156 -1.221394582345442 -1.220379321800229
 5.45 -1.081899137995975 -1.081816802363686 -1.081827663280868 -1.081931357509401 -1.082116485313816 -1.082375179461289 -1.082714569221651 -1.083141369367389 -1.083659877173652 -1.084285498418259 -1.085030054381702 -1.085897878847156 -1.086908166100489 -1.088062339930269 -1.089386708627776 -1.090890925987015 -1.092556517304728 -1.094395874380409 -1.096394180516319 -1.098554267517508 -1.100880772691831 -1.103357002849968 -1.105975304305452 -1.108741110874693 -1.111653054877001 -1.114719479134624 -1.117903132972776 -1.12118984121967 -1.124563312206564 -1.128012093767794 -1.131515114240825 -1.135094245466294 -1.138743606788062 -1.142408679053276 -1.146079310612418 -1.149746195319374 -1.153381888531504 -1.157012199109707 -1.160625321418505 -1.164169367326121 -1.167645538204571 -1.171028276929751 -1.174328050881538 -1.177562727943898 -1.180678342504995 -1.183667806457304 -1.186523423197743 -1.189264539627799 -1.19188749015367 -1.194362936686407 -1.196688009642076 -1.198853690941909 -1.20088140401249 -1.20278219078592 -1.204516943700016 -1.206094168698508 -1.207504239231242 -1.208784170254406 -1.209926388230753 -1.210908960129845 -1.2117373024283 -1.21242778311006 -1.212979257666658 -1.213412061097511 -1.213702478910216 -1.213864375120864 -1.213890779254363 -1.21380315834478 -1.213617650935692 -1.213316161080556 -1.212909735343092 -1.21238884179768 -1.211768960029775 -1.211072553136336 -1.210294480726277 -1.209433275920924 -1.208487819354502 -1.207465584174634
 5.47 -1.067618002900114 -1.067626265687779 -1.067742914616875 -1.067949954481838 -1.068233400586983 -1.068597740746507 -1.069047904284496 -1.069578446034924 -1.070203040341661 -1.07093600805848 -1.07177914054906 -1.072757680686999 -1.073866400855815 -1.075118161948965 -1.076539792369847 -1.078141035031814 -1.079898570358194 -1.081820838282291 -1.083899392247415 -1.086139543206888 -1.088530344624074 -1.091070549472389 -1.09375345123533 -1.0965713819065 -1.099533224989635 -1.102647266498631 -1.105868639957579 -1.109182121400796 -1.112578180372866 -1.116039989928679 -1.119560065633475 -1.12313677856289 -1.126788301303005 -1.130448795950405 -1.134111673112232 -1.137758622906247 -1.1413729409609 -1.144980792415398 -1.14856156691978 -1.152073623635 -1.155512207233012 -1.158852637896853 -1.162108006320756 -1.165299047710237 -1.168362715782211 -1.171310675765106 -1.174118033398983 -1.176795638935667 -1.179372437138881 -1.181794852284389 -1.18406216616015 -1.186178070066471 -1.188152646816182 -1.189995179734804 -1.191679181660742 -1.193205073945474 -1.194573315453757 -1.195794540563836 -1.196891796167677 -1.197836800671196 -1.198622057994501 -1.199265611572156 -1.199786624353448 -1.200180278802662 -1.200445031899378 -1.200570945138778 -1.20057004553196 -1.200453934606274 -1.200243449405663 -1.199929194491029 -1.199496485940603 -1.198967215350337 -1.198332236834309 -1.197623727025142 -1.196837760074444 -1.195969760653261 -1.195021037952545 -1.194002777683647
 5.49 -1.053437835239948 -1.053522646349382 -1.05372464616337 -1.05402041050831 -1.054390587727584 -1.054842283681559 -1.055375937747588 -1.055995186820023 -1.056705872310207 -1.057522455146493 -1.058454123774241 -1.059517206155831 -1.060706494770666 -1.062046112615188 -1.063544527202883 -1.065221289564294 -1.067051856247035 -1.069045927315804 -1.071189567352399 -1.073489584455733 -1.075938855241857 -1.078535744843977 -1.081264482912478 -1.084122886614946 -1.087118942636199 -1.090263862178312 -1.09350887796065 -1.096838853219901 -1.100246577710113 -1.103719655702734 -1.107242373986653 -1.110815953868251 -1.114452032171439 -1.118101608237725 -1.12174855692626 -1.125370086613903 -1.128958901195285 -1.13253339208288 -1.136079864207074 -1.139550340016249 -1.142940196476866 -1.146242560073548 -1.149447745809182 -1.152586109205016 -1.155596878300766 -1.158491848654726 -1.16123741134389 -1.163867259964078 -1.166383169630066 -1.168751641975728 -1.170959440154182 -1.17301976983795 -1.174941187219118 -1.176735221009505 -1.178361035440853 -1.17983371126501 -1.181148442754132 -1.182327266700889 -1.183372205418691 -1.18426924674191 -1.185021232026124 -1.185622175148369 -1.186099109507398 -1.18645881302396 -1.186684267141082 -1.18678502382437 -1.186759137562321 -1.186617391366647 -1.186387057772613 -1.186046322839388 -1.185597721150417 -1.185052790813794 -1.184413387462667 -1.183691430255642 -1.182902484877217 -1.182028046538222 -1.181085184976283 -1.180063335456295
 5.51 -1.039483613396291 -1.039631418731436 -1.039902866306043 -1.040258339977898 -1.040701611128743 -1.041217617664277 -1.041816693014169 -1.042502525132048 -1.043277353495521 -1.044160862106169 -1.045162233489562 -1.046288767695258 -1.047544713296815 -1.048949234391801 -1.050511226601804 -1.052247308072439 -1.054140366473368 -1.056188127998305 -1.05838555136504 -1.060733736815449 -1.063224180115517 -1.065853719555352 -1.068619502949215 -1.071505531635538 -1.074526720476951 -1.077688517860311 -1.080948103696736 -1.084284298421629 -1.087697888994724 -1.091162685900118 -1.094678317146314 -1.098238185266271 -1.101858312317442 -1.105482977881836 -1.109100133066065 -1.112690560501412 -1.116247875343886 -1.119779589274295 -1.123278535498315 -1.12670598774657 -1.130051384274714 -1.133293380863512 -1.136443381818941 -1.139528690972283 -1.142487129680229 -1.145314992824991 -1.148010255814416 -1.150579364582114 -1.153032885587581 -1.155338455816341 -1.15748618678009 -1.159490644516845 -1.161348329591109 -1.163078437094035 -1.164652432643608 -1.166072049384826 -1.167333107989898 -1.168457916658446 -1.169458210117725 -1.170308283622841 -1.17101191995699 -1.171577584431702 -1.172012619887101 -1.172333775692167 -1.172526548745022 -1.172590777473223 -1.172535989834061 -1.172370000314883 -1.172118927933424 -1.171758168238147 -1.171297460308607 -1.170734985755821 -1.170084449722655 -1.16935132188423 -1.168554476448337 -1.167682432155877 -1.166733976281304 -1.1657227186331
 5.53 -1.025851461589673 -1.026048666056544 -1.026354968270181 -1.026762250119191 -1.027246372022986 -1.027806976931787 -1.028453181326629 -1.029186287219362 -1.030014265152657 -1.030947819200013 -1.031995445965761 -1.033172536585072 -1.034483896723966 -1.03593467857932 -1.037544583878875 -1.039328155881254 -1.041264380375968 -1.04334833168343 -1.045583245654975 -1.047965832672871 -1.050486730650338 -1.053145126031568 -1.055928407791752 -1.05883240343709 -1.061863524004832 -1.065025889063293 -1.068283579711892 -1.07162104758118 -1.075023358832873 -1.078478807159895 -1.081969040786415 -1.085510878467894 -1.089100943491128 -1.092690793674303 -1.096270360367046 -1.099824174450483 -1.103336772337304 -1.106819107971828 -1.110270065830071 -1.113639738919825 -1.116922721780735 -1.120109720484389 -1.1232032126344 -1.126222441366513 -1.129121927348696 -1.131882079781257 -1.134509108396949 -1.137011605461099 -1.139397898771728 -1.14163948165969 -1.143729523988812 -1.145660962156042 -1.147464010091606 -1.149129979259174 -1.150644272656031 -1.152000882813264 -1.153208013795947 -1.154283136203342 -1.155228387169115 -1.156027669361548 -1.156685668983774 -1.157202091774013 -1.157598971005829 -1.15788429248839 -1.158039508566739 -1.158070194122086 -1.157988487572101 -1.157791602871229 -1.157513458511011 -1.157128597520423 -1.156653768466227 -1.156074087453335 -1.155414419125187 -1.154674318664149 -1.153872851791923 -1.152991447769965 -1.152048434399935 -1.15103850402415
 5.55 -1.0126189875673 -1.012833272073934 -1.013165999807626 -1.013593796687252 -1.01409976116922 -1.014693144247472 -1.015365554453493 -1.016126637856305 -1.016985735062483 -1.01795129521615 -1.019040770998991 -1.020252150630256 -1.021598385866766 -1.023088069002928 -1.024729348870739 -1.026550324839799 -1.028509730817323 -1.030625273248154 -1.032884745114775 -1.035278183937332 -1.037819798773644 -1.040485473219225 -1.043280840407309 -1.046188267008864 -1.049217990232625 -1.052377208825117 -1.055621747070687 -1.058945137791531 -1.062319866347735 -1.065751381637306 -1.069211518096214 -1.072714418698437 -1.076269889956004 -1.079818167919047 -1.083351137175851 -1.086852493852914 -1.090308343615007 -1.093733573665236 -1.097125578745117 -1.100436308134643 -1.103655291652366 -1.106777169655482 -1.109803207039913 -1.112747675240412 -1.115572294230649 -1.118265515523327 -1.12082170417029 -1.123247167762639 -1.125568006430859 -1.127742764844949 -1.12975155021456 -1.131621179289142 -1.133348191358099 -1.134952957250944 -1.136402176337475 -1.137701217527953 -1.138843011273283 -1.139859721565216 -1.140754152936552 -1.141493839461353 -1.142100169755172 -1.142573679975285 -1.142925065820939 -1.143163752533611 -1.143283204897269 -1.14328148923866 -1.143163022427597 -1.142936713877266 -1.14263853754454 -1.142233161930314 -1.141729344079844 -1.141140575583103 -1.140460563575159 -1.139709909736553 -1.138904254293707 -1.138016200019335 -1.137071589232876 -1.136059215800943
 5.57 -0.9998164073229502 -1.000027431779355 -1.000362189916677 -1.000792976683519 -1.001307824572626 -1.001904084620882 -1.002588510409318 -1.003363853063111 -1.004241832251594 -1.005227049188257 -1.006336159630757 -1.007579666880917 -1.008947858784746 -1.010454249732434 -1.012122242658373 -1.01395615404116 -1.015937674903611 -1.018065987812775 -1.020336144879948 -1.022742677760687 -1.02528385465483 -1.02794940130651 -1.030738130004183 -1.033634668580641 -1.036646349413046 -1.039788159422948 -1.043006835076322 -1.046300311383589 -1.04964869589966 -1.053040173723964 -1.056464532500491 -1.059922194417838 -1.063425212209241 -1.066923968152639 -1.070398668070717 -1.073836624330962 -1.077229086845725 -1.080590178072284 -1.08391252401291 -1.087151044214941 -1.090299105770859 -1.093347919318366 -1.09629619704048 -1.099169677665621 -1.101912103467708 -1.104526804266265 -1.107004500426527 -1.109358316859559 -1.111598244022374 -1.113689023918066 -1.115631616095941 -1.11742390465166 -1.119081841227394 -1.120611785011975 -1.121991757741067 -1.123223267697339 -1.124303198710648 -1.125255157158227 -1.126087739964895 -1.126774206603256 -1.127326035093927 -1.127743475005768 -1.128047713456119 -1.128245708111054 -1.128319499185642 -1.128279961444224 -1.128127639200698 -1.12787046331881 -1.127538078212477 -1.127103503846096 -1.126582598734892 -1.12596929494526 -1.125278240095132 -1.124519006354353 -1.123698731445074 -1.12280716364216 -1.121858049773609 -1.120848275220996
 5.59 -0.9874174858488848 -0.9876124551669887 -0.9879362195939999 -0.9883492511077214 -0.9888518252365867 -0.989444267059657 -0.9901275122066286 -0.9909058818578353 -0.9917942007442508 -0.9927890051474979 -0.9939118308998515 -0.9951618913842454 -0.9965445205342804 -0.9980664538342329 -0.9997402623190634 -1.001583898574428 -1.003572980736689 -1.005706951492926 -1.007970827080954 -1.010371031289335 -1.012906664457396 -1.015560365475247 -1.018325231783805 -1.021204858374806 -1.024191833790842 -1.027302624125376 -1.030491454022775 -1.033742029678343 -1.037045365838345 -1.040389192800052 -1.043761350411773 -1.047168917072901 -1.050610235733951 -1.054045228896614 -1.057446725613803 -1.060818982489709 -1.06413935067986 -1.067428538891182 -1.070670414382068 -1.073830982962441 -1.07690151499384 -1.07986373038949 -1.082731264614393 -1.085513805685417 -1.088176472171387 -1.090706655193191 -1.093099389423887 -1.09536709708881 -1.097529400965699 -1.099538467384814 -1.101398201229079 -1.103110868934212 -1.104688871488878 -1.10614200243484 -1.107450945867123 -1.108606427434187 -1.1096192053381 -1.110509461334732 -1.111273221733946 -1.11190194739981 -1.112391829750806 -1.112754004760062 -1.113007446955582 -1.113158004420496 -1.113185877793313 -1.113105524268197 -1.112910271595236 -1.11262308708074 -1.112257586587547 -1.11179969053533 -1.111250827900938 -1.110614833218726 -1.109906520580918 -1.109132229637977 -1.108298430598986 -1.107403269232047 -1.106444182864695 -1.105431632384327
 5.61 -0.9753904049188252 -0.9755518290124309 -0.9758387826176156 -0.9762252747408652 -0.9767094589456682 -0.9772891603525165 -0.9779630826389086 -0.9787347150393558 -0.9796167243453818 -0.9806192939055323 -0.9817452296253788 -0.9829978319675254 -0.9843848999516152 -0.9859132541543404 -0.9875903857094489 -0.9894361053077565 -0.991419970197158 -0.9935419261826379 -0.9957933936262855 -0.9981808754473092 -1.000693427122055 -1.00332285368402 -1.006066465723878 -1.008910203389494 -1.011864883385955 -1.01493484597559 -1.018073908977999 -1.021275732770085 -1.024523237286081 -1.027811639017588 -1.031123850013615 -1.034455819880614 -1.037835075782527 -1.04119448144083 -1.044528033134585 -1.047824067700489 -1.051062155532939 -1.054261753584085 -1.057421367363896 -1.060494282940234 -1.063473995938923 -1.066349362543826 -1.069125263496935 -1.07182173409845 -1.07438859920688 -1.076836902239137 -1.079134793170642 -1.081313262535436 -1.083380532426296 -1.08530315849486 -1.087078850951751 -1.088705771566722 -1.090201916668793 -1.091576630146406 -1.092803915447583 -1.093884315580092 -1.094819655111623 -1.095640986169972 -1.096335269443233 -1.09690001718 -1.097330489189576 -1.097635081842198 -1.097833808069265 -1.097929893363577 -1.097908542779588 -1.097784858933674 -1.097555039004396 -1.097226139732793 -1.096821402422679 -1.096333838940947 -1.0957613727179 -1.095104397747576 -1.094373636588102 -1.093583734362054 -1.092736039756837 -1.091826372025067 -1.090863948984981 -1.089846797020859
 5.63 -0.9636282959011656 -0.9637567276859028 -0.9640033633601093 -0.964363270958447 -0.9648199930788414 -0.9653776148824806 -0.9660350520938236 -0.9668023090005997 -0.9676812454538136 -0.9686826388677522 -0.9698045732199895 -0.9710587390513905 -0.9724436504661216 -0.9739663491316571 -0.9756384402787881 -0.9774724557016322 -0.9794424537576469 -0.9815485343676368 -0.9837829780157717 -0.9861474707495991 -0.9886274421800606 -0.9912319774815095 -0.9939312143917306 -0.9967325462119598 -0.9996391318069094 -1.00265465860479 -1.005741400597339 -1.008882663339851 -1.012076284951206 -1.015295618113905 -1.018531142074108 -1.021795416641672 -1.025097027190193 -1.028368281657052 -1.031623869543464 -1.034826873914529 -1.037979314399289 -1.041094930190787 -1.044163055046131 -1.04714533528656 -1.050026797797517 -1.052805535028727 -1.055479071994274 -1.058084726272694 -1.060559887007059 -1.062901616905078 -1.065112078239199 -1.067194303846717 -1.069165724129884 -1.070996815056038 -1.072680576157723 -1.074220206532825 -1.075633329844712 -1.076916243322386 -1.078061485760631 -1.079061096520184 -1.079922306527903 -1.080666835276946 -1.081295805826962 -1.081790235804287 -1.082157144402148 -1.082398998380885 -1.082536434068171 -1.082578022359253 -1.08250727771719 -1.082335738173122 -1.082061787326527 -1.081687553345504 -1.081256775967068 -1.080730922497446 -1.0801265778124 -1.079445669357544 -1.078693221148696 -1.077879014772227 -1.077021645385429 -1.076101167716895 -1.075134033066921 -1.074107532307911
 5.65 -0.9520472806015152 -0.9521257069947962 -0.9523345596311795 -0.9526684545730062 -0.9530974984520317 -0.9536364654694262 -0.9542776073957803 -0.9550372285711063 -0.9559156689048415 -0.9569077058758571 -0.9580241135324609 -0.9592736714924028 -0.9606545459428837 -0.9621679716405622 -0.9638299589115638 -0.9656466006514903 -0.967595549325431 -0.9696780559679744 -0.97188454018322 -0.9742233181447949 -0.9766678695958692 -0.9792247538491704 -0.9818852307870062 -0.9846303548612826 -0.9874853050935268 -0.990438810074912 -0.9934681319662837 -0.996540773498187 -0.9996579779708976 -1.002801033254458 -1.005966166788709 -1.00914915458333 -1.012358813217884 -1.015550467841855 -1.018709282174701 -1.021826374505904 -1.024880660695024 -1.027899439171756 -1.030867595935995 -1.033750042557901 -1.036534516177968 -1.039210339507099 -1.041791597826688 -1.044294424988704 -1.046658166415777 -1.048900805101297 -1.051010932609511 -1.05299675607563 -1.054873418205942 -1.056606246277927 -1.058196595140386 -1.059640249213565 -1.060961751489302 -1.062162576531162 -1.063216986474597 -1.064137265027104 -1.06492563046839 -1.06558633265055 -1.066139963998254 -1.066566050508936 -1.066865513752998 -1.067047892874023 -1.067127588588993 -1.067110642188523 -1.066985280537097 -1.066759327073326 -1.066441056810208 -1.066031967335399 -1.065554382811499 -1.06499601797635 -1.064361677143345 -1.063652575201745 -1.062878357617016 -1.062044815431176 -1.061165869263153 -1.060239120309161 -1.059254207343085 -1.058224350716888
 5.67 -0.94051085513379 -0.9405572450547656 -0.9407365665487292 -0.9410321267052153 -0.9414460101892171 -0.9419695872411844 -0.9426073996770296 -0.9433616198881312 -0.9442301818413347 -0.9452240490789623 -0.9463376067188147 -0.9475840824541776 -0.9489540495538298 -0.9504570508620507 -0.9520986867986263 -0.953895482358863 -0.9558263231135948 -0.9578790102091959 -0.9600563553675938 -0.9623460388862827 -0.9647560236383403 -0.9672593200724432 -0.9698668202128861 -0.9725609836596014 -0.9753493785881818 -0.9782405697499038 -0.9812005534717534 -0.984198641656454 -0.987239547782496 -0.9903045849041705 -0.9933812576516035 -0.9964769172307955 -0.9995983294236572 -1.00269714158806 -1.005757828657877 -1.008773423143035 -1.011734930129569 -1.014647396279678 -1.017511544831786 -1.020292829600605 -1.022972750977208 -1.025547582929099 -1.028015237000292 -1.030410208311395 -1.032678890559695 -1.03481826901925 -1.036824965540993 -1.038702901552828 -1.040483239059744 -1.04211208464393 -1.043611647464898 -1.044960571259604 -1.046186724342593 -1.047291942606136 -1.048271651520377 -1.049105438133494 -1.049802486071862 -1.050393462540222 -1.050869980321867 -1.051222709778827 -1.051457427852069 -1.051567338061705 -1.051583384507204 -1.051515427867623 -1.05133772140184 -1.051059261948802 -1.05069570292778 -1.050246737338638 -1.049726194762113 -1.049138573360102 -1.048467653875968 -1.047731725634848 -1.046924696543989 -1.046077173093079 -1.045182797354605 -1.044236497984215 -1.0432459352211 -1.04220658688839
 5.69 -0.9289260268190134 -0.9289406201885305 -0.9290979014376722 -0.9293863716826921 -0.9297800326212382 -0.930305040532354 -0.9309343752764819 -0.9316867192954684 -0.9325560006125643 -0.9335432898324315 -0.9346627011411511 -0.935899367306223 -0.9372607926765786 -0.9387560801825841 -0.9403782563360519 -0.9421541022302481 -0.9440524775399033 -0.9460740965212237 -0.9482128400119044 -0.9504617454311417 -0.9528216727796512 -0.95527965863968 -0.9578236061750294 -0.9604572021310698 -0.9631801028347667 -0.9660015831947014 -0.9688788517010962 -0.9718062274258438 -0.9747639590225325 -0.977737961726484 -0.9807245903547824 -0.9837304183063151 -0.9867588495618093 -0.9897577876838781 -0.992723814817062 -0.995635472687881 -0.9984887566048872 -1.001299839458718 -1.004061231722158 -1.006729867450201 -1.009300928280117 -1.011769185431528 -1.014135725706477 -1.016420449489519 -1.018582274747795 -1.020612075031132 -1.022510976472136 -1.024292588786291 -1.025965320272069 -1.027502010811044 -1.028892322868009 -1.030148596491099 -1.031279429311932 -1.032301732545736 -1.033186213991506 -1.033939121032151 -1.034555838634655 -1.03505739235025 -1.035463480314587 -1.035742753247928 -1.035909502455333 -1.035958089826867 -1.03591472383781 -1.035780790548881 -1.035551582606463 -1.035230055242854 -1.034811533276508 -1.034316119112303 -1.033761151741814 -1.033133400743594 -1.032435455283473 -1.031668099114864 -1.030844580579084 -1.029970305605686 -1.029059865712802 -1.028093569007505 -1.027094621186179 -1.026054862534904
 5.71 -0.9171905561110806 -0.9171874098516412 -0.9173387417557 -0.9176180189657636 -0.9180242402115671 -0.9185445298100742 -0.9191872756654834 -0.9199454992692285 -0.9208180986999817 -0.9218128816236627 -0.9229295672934394 -0.9241595395497358 -0.9255189428202374 -0.9269923431199006 -0.9285994570509577 -0.9303528618029299 -0.9322225561526342 -0.9342070784641956 -0.9363017186890599 -0.9385088923660059 -0.9408102926211627 -0.9432145131680227 -0.9456983873074619 -0.9482662009277575 -0.9509186705046091 -0.9536642001011634 -0.956467516368036 -0.959308937543341 -0.9621740684527166 -0.9650616415093597 -0.9679589337140577 -0.9708622316552252 -0.9737958835089414 -0.9766940050389958 -0.9795567455969285 -0.9823667211220793 -0.9851140481416414 -0.9878167667707133 -0.9904702157123583 -0.9930320282576657 -0.9954938032858184 -0.9978502412641618 -1.000107827248279 -1.002282329882072 -1.004335122397839 -1.006262524616374 -1.00805829794705 -1.009725207387925 -1.011297443525845 -1.012732876536556 -1.014030470184816 -1.015190594824525 -1.016229192398848 -1.017157128440357 -1.017949004071167 -1.018615354003094 -1.019151966537805 -1.019582497566989 -1.019901854572527 -1.020117258626675 -1.020207959392252 -1.020195322122841 -1.020092152662993 -1.019903367448449 -1.019617886506358 -1.019239777455524 -1.018783085506641 -1.018241994462559 -1.017646977718545 -1.016989217262564 -1.016258525675569 -1.0154587611318 -1.0146105123991 -1.013719571839239 -1.012792756408253 -1.011815829656792 -1.010802261730488 -1.009757656370331
 5.73 -0.9052344175487136 -0.9052356005844335 -0.9053887370452367 -0.9056799480994269 -0.9060983045082687 -0.9066334056259897 -0.9072938693997815 -0.9080662643698066 -0.9089534776691975 -0.9099533020240651 -0.9110705247535021 -0.9123004997695893 -0.9136488285774005 -0.9151126592750116 -0.9167048345535078 -0.9184297536969925 -0.9202646905825976 -0.9222145546804938 -0.9242667130539021 -0.9264239933591089 -0.9286770968454794 -0.9310152273554724 -0.9334334813246602 -0.9359338857817445 -0.9385164943485793 -0.9411831332401918 -0.9438979712648081 -0.9466534818238779 -0.9494351369121024 -0.9522292461174667 -0.9550316026212724 -0.9578387071981723 -0.9606663792162069 -0.9634615506368502 -0.9662188400150474 -0.968922408499267 -0.9715645618315473 -0.9741632083475522 -0.9767063279766268 -0.9791522622418601 -0.981506601260148 -0.9837521527422611 -0.9858982159929218 -0.9879664959108789 -0.9899111969889897 -0.9917314673143081 -0.9934185705681754 -0.9949897940263205 -0.9964580005589582 -0.9977910326309019 -0.9989853643016756 -1.000052785225634 -1.000997838652089 -1.001837788425447 -1.002538669985344 -1.003116650366792 -1.003576447200341 -1.003929117712229 -1.004179725724564 -1.004318410655491 -1.004347020519387 -1.004269202927047 -1.004098215085892 -1.003860177800182 -1.003519441471233 -1.003098784097653 -1.002586473275581 -1.002004978198937 -1.001379742659688 -1.000678401048113 -0.999919621353096 -0.9991006101624146 -0.9982294976630487 -0.9973170506414989 -0.9963717574841173 -0.9953891311774528 -0.9943666573086044 -0.9933118370655952
 5.75 -0.8930149117328988 -0.89302873598947 -0.8932007639108829 -0.8935160866907925 -0.8939621891214488 -0.8945273655936957 -0.8952056790969773 -0.8960018672193402 -0.8969062091474342 -0.8979215936665219 -0.8990439991604798 -0.9002785606118047 -0.9016161836016209 -0.9030633913096863 -0.9046369925144004 -0.906336264592814 -0.9081405655206384 -0.9100484108722541 -0.9120583478207254 -0.9141643421378122 -0.9163603531939847 -0.918634604958437 -0.9209930749991072 -0.9234168974826927 -0.9259208731746733 -0.9285096204393304 -0.9311422992397725 -0.9338089661379607 -0.9364999202947347 -0.9391962844698444 -0.9419019560219826 -0.944608027908819 -0.9473368466870355 -0.9500313215123711 -0.9526829751396587 -0.9552766899228757 -0.9578111258151922 -0.9602950823690218 -0.9627316177360792 -0.9650699346674377 -0.967311784513597 -0.9694470742245439 -0.9714826003498296 -0.9734405590386445 -0.9752815170398971 -0.9769972997022983 -0.9785745149744562 -0.9800414214049668 -0.981409906142516 -0.9826433929359866 -0.9837418201345709 -0.9847132996878845 -0.9855670971460959 -0.9863200496600526 -0.986937627981421 -0.987435740462829 -0.9878092790580175 -0.9880877553219982 -0.9882647854112218 -0.9883347620837484 -0.9882970916994323 -0.9881575542201124 -0.9879310482098091 -0.9876317518349345 -0.9872474998645066 -0.9867770356703783 -0.9862262322274729 -0.9856079771140297 -0.9849418705118593 -0.9842122152066136 -0.9834221185880606 -0.9825818026503749 -0.9816799119924376 -0.9807609448181478 -0.9798022379367487 -0.9788035717631624 -0.9777779253183384 -0.9767152872296193
 5.77 -0.8804942243290798 -0.880529155733731 -0.8807467710216081 -0.8810990424112808 -0.8815798577254481 -0.8821831513909413 -0.8828966984387273 -0.8837131335039111 -0.8846425688257388 -0.8856684192476029 -0.8868047102170475 -0.8880349427857723 -0.8893746946096398 -0.8908107899486823 -0.8923620106671083 -0.8940307842333138 -0.8958075467198889 -0.8976749058036285 -0.8996367647655459 -0.9016878384908842 -0.9038212514691305 -0.9060352027940302 -0.9083199181636038 -0.9106771748801672 -0.9130994178503483 -0.9156096395851109 -0.9181536341997759 -0.9207358834140481 -0.9233294445520418 -0.9259329585423119 -0.9285435009178843 -0.93114714481629 -0.9337719339796006 -0.9363616377544718 -0.9389106650921787 -0.9413952745486666 -0.9438198322845966 -0.9461980180653968 -0.9485197512613179 -0.9507505268474905 -0.9528819714039893 -0.9549140841158953 -0.9568380547733707 -0.9586882417717301 -0.9604244931115196 -0.9620278853986011 -0.9635096448442407 -0.9648729112652018 -0.9661402340838418 -0.96727451832822 -0.9682814716322038 -0.9691572992355852 -0.9699239519842033 -0.9705875133300703 -0.9711212543315069 -0.9715423516532838 -0.9718383625667695 -0.9720376839500828 -0.9721480252882602 -0.9721526686734226 -0.9720490078049545 -0.971846989989691 -0.9715729221421127 -0.9712206017845479 -0.9707811610473864 -0.9702676996693007 -0.9696788329974785 -0.9690207509878616 -0.968326281205398 -0.9675664208243038 -0.9667552026283359 -0.9658844180110722 -0.9649746359762083 -0.9640284611378622 -0.9630576117208928 -0.9620609305612285 -0.9610214011062079 -0.9599630974149392
 5.79 -0.8676769930934438 -0.8677499885749038 -0.868005643137041 -0.8684012470229097 -0.8689293540851369 -0.8695799927859218 -0.8703287371970411 -0.8711809549998495 -0.8721271764852851 -0.8731783565538727 -0.8743223967157292 -0.8755579940905692 -0.8768877044077081 -0.8783147180060747 -0.8798413398342118 -0.8814862244502901 -0.8832197420221153 -0.8850465133271376 -0.8869567587524642 -0.8889563522948707 -0.8910316385608175 -0.8931859437664601 -0.8954000527376693 -0.8976793359100463 -0.9000212453289453 -0.9024470926494901 -0.9049103401366003 -0.9073980886650148 -0.9098989267193175 -0.9124071763939672 -0.914918221393328 -0.9174187500317041 -0.9199444162333718 -0.9224274655326231 -0.924868872073802 -0.9272513296113507 -0.9295709365098583 -0.931840598744109 -0.9340539828991348 -0.9361713621702754 -0.938193470363238 -0.9401191168941599 -0.9419410627896811 -0.9436878716870136 -0.9453119148340209 -0.9468146270892973 -0.9481947219222585 -0.9494549954132285 -0.9506254962535385 -0.9516687367456289 -0.9525846868031559 -0.9533654119511037 -0.9540483333259071 -0.9546256576755717 -0.9550817063598086 -0.9554230313501733 -0.9556428692302075 -0.9557740661955931 -0.9558206610543124 -0.9557582972268124 -0.955596029746181 -0.9553380552583302 -0.9550059020221854 -0.9546057239098856 -0.9541224014069909 -0.9535636946127014 -0.952940586240082 -0.9522479486162989 -0.9515196086828651 -0.9507347859958979 -0.9498970857263852 -0.9490156476604604 -0.9480852881996926 -0.9471301623613861 -0.9461497567788903 -0.9451441267019242 -0.9441037879969078 -0.943048113147315
 5.81 -0.8545580869226278 -0.8546793654110914 -0.8549762391571782 -0.8554361304280107 -0.8560103751056294 -0.8567007556869971 -0.8574896742840001 -0.8583774336234531 -0.8593537910470993 -0.8604202825116183 -0.8615711905886293 -0.8628116904646947 -0.8641348309413286 -0.8655425464350019 -0.8670473669771497 -0.8686628262141803 -0.8703591334074848 -0.8721438974334443 -0.8740091367834435 -0.8759545995638823 -0.8779682994961905 -0.8800495859168386 -0.8821990967773574 -0.884400995644354 -0.8866644356995305 -0.8890033887397045 -0.8913796311768334 -0.8937783750380348 -0.8961848009656148 -0.8986003432170968 -0.9010109886652499 -0.9034135537981248 -0.9058350337190824 -0.9082149801468402 -0.910552327415505 -0.912827751474619 -0.9150352708892079 -0.9171996358398266 -0.9193093991226149 -0.92132302814935 -0.9232420889475099 -0.925052932160334 -0.9267712220468917 -0.9284119004821526 -0.9299346409570645 -0.93133481957863 -0.9326198410699938 -0.9337852717705325 -0.9348615066359465 -0.935808924238363 -0.9366310987664385 -0.937332647025471 -0.9379280874375169 -0.9384227360415115 -0.9388038414934008 -0.9390667480662752 -0.9392210646505105 -0.9392831397539187 -0.9392576425019038 -0.9391358556376231 -0.9389185535221609 -0.9386059931347062 -0.93822919407274 -0.9377804785522291 -0.937260870407832 -0.936663561093111 -0.936003164680754 -0.9352813108628051 -0.9345262579509056 -0.9337176538765468 -0.9328561201913292 -0.9319569750672333 -0.9310168072969039 -0.9300545602939417 -0.9290642330932097 -0.9280522413511469 -0.9270236483460985 -0.9259707399786565
 5.83 -0.8411558709261993 -0.8413249363532888 -0.841680594194865 -0.8421841787417055 -0.8428103509047645 -0.8435441132151738 -0.8443763458242457 -0.845294414503478 -0.8462984726445539 -0.8473812792593481 -0.8485381879799323 -0.849772287058578 -0.8510900573677633 -0.8524838584001807 -0.8539667672687417 -0.8555467207065874 -0.8572120870670963 -0.8589476993238926 -0.8607609330708607 -0.8626458245221527 -0.8645990165122064 -0.8666118604957543 -0.8686900915478438 -0.8708165933638509 -0.873005244259501 -0.8752556921708879 -0.8775450326544959 -0.8798514558872234 -0.8821714806664074 -0.8844865124098534 -0.8867994971558626 -0.8891078225632665 -0.8914191639114577 -0.8937045281004304 -0.8959325456508176 -0.8981057977039335 -0.9002097650218203 -0.9022673399872947 -0.904266503604 -0.9061787894964618 -0.907991433910145 -0.9097009477115158 -0.9113225123881092 -0.9128605090485979 -0.9142769294228659 -0.9155871078620876 -0.9167672363388111 -0.917843174447045 -0.9188253984023517 -0.9196895210419447 -0.9204254588247922 -0.9210391958317251 -0.9215508897655517 -0.9219724169511762 -0.9222784493357279 -0.9224702794886912 -0.9225561686020453 -0.9225511584904104 -0.9224703125912014 -0.9222924459647855 -0.9220165202946518 -0.9216581918875869 -0.921235617673856 -0.9207417762073959 -0.9201823156660132 -0.9195500568515951 -0.9188579541903246 -0.9181105107329078 -0.9173295671548096 -0.9165010047565 -0.9156283494637103 -0.9147114608276964 -0.9137626370255192 -0.9127911038603271 -0.911802454761661 -0.9107935947857573 -0.9097618216158727 -0.9087134125626192
 5.85 -0.8274988015213037 -0.8277011208200379 -0.8281027556704484 -0.8286592553865656 -0.8293329559077649 -0.8301116007987668 -0.8309724952496399 -0.8319243260758045 -0.8329481117180334 -0.8340399432424598 -0.8352059573405787 -0.8364378623292529 -0.8377406431507193 -0.8391240153725947 -0.8405773851878814 -0.8421233524149783 -0.8437496184976875 -0.8454362655052228 -0.8472021631322241 -0.8490304256987646 -0.8509202781503681 -0.8528642160580175 -0.8548707576181771 -0.8569163466528023 -0.8590193656093624 -0.8611922925608586 -0.8633912432058457 -0.865608794868455 -0.8678320114984188 -0.870057611671099 -0.8722688155875141 -0.8744768570743739 -0.8766963545841078 -0.8788736241949063 -0.8810044206107555 -0.8830716621614818 -0.8850781178027947 -0.8870307021163329 -0.8889271433097177 -0.8907351522166026 -0.8924465262967358 -0.8940560126360149 -0.8955697109465572 -0.8970122865667646 -0.898338246461397 -0.899551950221649 -0.9006389130652328 -0.9016229718364619 -0.9025198360063427 -0.9032904956726709 -0.9039430525601321 -0.9044807350204062 -0.9049180630322826 -0.905263654201776 -0.9054996627622499 -0.9056260545745471 -0.9056447991271254 -0.9055843205362005 -0.9054444905458968 -0.9052076495284035 -0.9048822324841379 -0.9044835020419181 -0.9040104304591425 -0.9034876016219769 -0.9028896540455497 -0.9022286468741559 -0.9015033118814735 -0.9007352954707788 -0.8999380606751842 -0.8990935201578744 -0.898204224212361 -0.8972812677627379 -0.8963241233639573 -0.8953531072021063 -0.8943655370947046 -0.8933567184910042 -0.8923325844723042 -0.8912920177522804
 5.87 -0.8135830805488613 -0.8138272986536212 -0.8142741504279726 -0.8148646262088055 -0.8155830609634351 -0.8163897892896003 -0.8172891224154698 -0.8182598111996409 -0.8193020841311456 -0.8203995033294548 -0.8215669375444806 -0.8227945781565827 -0.8240866401765732 -0.8254367472457236 -0.8268686876357709 -0.8283792362489257 -0.8299574176178813 -0.8316022509058222 -0.833311816906435 -0.8350770040439193 -0.8369009963730016 -0.8387837525789471 -0.8407107539775773 -0.8426819235152825 -0.8447029567690433 -0.8467976949464484 -0.8489075108857154 -0.8510318410557129 -0.8531657495559866 -0.8552909671167849 -0.8574176830990864 -0.8595254584946332 -0.8616380379259597 -0.8637166306464338 -0.865753272540289 -0.8677138431226668 -0.8696220165396639 -0.8714758615683725 -0.8732744056169343 -0.8749806367245899 -0.8765904615617374 -0.8781084444299905 -0.8795229522622421 -0.8808727516227324 -0.8821053167071174 -0.8832193363425468 -0.8842186439877422 -0.8851184727330831 -0.8859319123006926 -0.8866215550445343 -0.88719672995051 -0.887651027636563 -0.8880204943527891 -0.8882936469815516 -0.8884651650376013 -0.8885220986682054 -0.88848491165328 -0.8883663424055297 -0.8881734449705959 -0.8878948440272086 -0.887523930887348 -0.8870813994964138 -0.8865725644333986 -0.8860078049110742 -0.8853823597761807 -0.884694907509628 -0.883946868226705 -0.8831609136772955 -0.8823433762461065 -0.8814824879529009 -0.8805863464527484 -0.8796547070362739 -0.8786988306299297 -0.8777235457962645 -0.8767357497342172 -0.8757438222794074 -0.8747256129044485 -0.8736963587192667
 5.89 -0.7994299164107385 -0.7997044862572347 -0.8001866128723547 -0.8008099396154619 -0.8015572544813391 -0.8023976021001864 -0.8033158217376274 -0.8042976362947099 -0.8053480603079081 -0.8064519439491299 -0.8076166850257178 -0.8088253609804557 -0.8101011298915729 -0.8114252544727517 -0.812820999073133 -0.8142978766773249 -0.8158280149054103 -0.817428422012956 -0.819077937891023 -0.8207846160661788 -0.8225488237005086 -0.8243599235916289 -0.8262114851727022 -0.828106176512453 -0.8300497473151853 -0.8320533069208019 -0.8340785933048243 -0.8361153250784155 -0.8381589914884028 -0.8401951534173048 -0.8422199343833596 -0.8442354775405552 -0.8462587176786577 -0.8482383312232532 -0.8501682392357783 -0.8520418154135627 -0.8538434720898725 -0.8555981162339544 -0.8573006904510833 -0.8589132469826158 -0.8604252577060442 -0.8618437071350538 -0.8631705174195864 -0.8644268393459065 -0.8655719203366691 -0.8666024794509934 -0.867514735384544 -0.8683279164696098 -0.8690569446751925 -0.8696720286070986 -0.870175154508037 -0.8705605932577192 -0.8708543273729686 -0.8710611800078317 -0.8711688619536986 -0.871174276639426 -0.87107530113147 -0.87090615913402 -0.8706657889891464 -0.8703336126769484 -0.8699321528157125 -0.8694458266620771 -0.8688997281112051 -0.8683084176969634 -0.8676574735921101 -0.8669398546084929 -0.8661771841972504 -0.8653717224490274 -0.8645437550941965 -0.8636741245030869 -0.8627739896862296 -0.8618448722946025 -0.8608848456198936 -0.8599176065947696 -0.8589371467931585 -0.8579473784305378 -0.8569474873642406 -0.8559375310937664
 5.91 -0.7850543182273165 -0.7853437027525585 -0.7858453481269551 -0.7864998237319648 -0.7872649285893747 -0.7881205333613011 -0.789048286350191 -0.7900368924988278 -0.7910895483903305 -0.7921881262481597 -0.7933406529361233 -0.7945413099583774 -0.7957851364594334 -0.797084618224167 -0.7984494106778185 -0.7998785548860069 -0.8013651805547329 -0.8029063170303912 -0.804498022299779 -0.806151914990107 -0.8078407013690123 -0.8095823623445715 -0.8113665264653134 -0.8131777909202363 -0.8150478605388258 -0.8169662057910707 -0.8189066657874862 -0.8208536972791329 -0.8228043336576416 -0.8247548059552389 -0.8266820988447743 -0.8286065416397503 -0.8305335752943521 -0.8324216844034834 -0.8342523202028028 -0.8360272935687604 -0.837734006018643 -0.8394005407106168 -0.8410011644437736 -0.8425228706581831 -0.8439490024349465 -0.8452769074962529 -0.8465071722054405 -0.8476766475670613 -0.8487376262269491 -0.8496821904722912 -0.8505170962317059 -0.8512510790753223 -0.8519000392148668 -0.8524430935037526 -0.852876508437174 -0.8531934441522072 -0.8534224054279156 -0.85357021068546 -0.853615644988215 -0.8535659120418913 -0.8534205141946644 -0.853201822437307 -0.8529159214033333 -0.8525430713691429 -0.8520961872541776 -0.8515812236210819 -0.8510116296758717 -0.8503905782681118 -0.849711945891097 -0.8489850706820481 -0.8482032484223103 -0.8473866515375603 -0.8465471120980266 -0.8456759158187148 -0.8447704040596431 -0.8438390728260871 -0.8428888797688361 -0.8419258481844545 -0.8409612740155618 -0.8399855178511145 -0.8389989729267024 -0.8380102851248581
 5.93 -0.7704439990149281 -0.7707535901571946 -0.7712612272110163 -0.771925302579577 -0.7726980483112157 -0.7735642210994279 -0.7744916342828687 -0.7754837318453545 -0.776523518415867 -0.7776098792685564 -0.7787413373227456 -0.779916330142935 -0.7811347989388073 -0.7824017405652336 -0.7837232805222806 -0.7851166279552166 -0.7865521906545203 -0.7880392870558899 -0.7895745042402516 -0.7911614839337715 -0.7927853825078691 -0.7944525549792256 -0.7961609710098023 -0.797902635906854 -0.7996901296229462 -0.8015271347559724 -0.8033796125491753 -0.8052429448911682 -0.8071039253159559 -0.8089684360029605 -0.8108080787770503 -0.8126345531085665 -0.8144695431133533 -0.8162599025527943 -0.8180021188338458 -0.819685602009075 -0.8213031837767025 -0.8228746884806439 -0.8243875501105584 -0.8258148213018951 -0.8271521013359499 -0.8283919731399175 -0.8295390142869533 -0.8306209319962377 -0.8315967851330391 -0.8324636682087876 -0.8332268913811489 -0.8338836154541056 -0.8344667228780364 -0.8349351337498098 -0.8352988838128722 -0.8355536194573496 -0.8357200767201481 -0.835816716285064 -0.8358055954828975 -0.8357041822915717 -0.8355096313362594 -0.8352547298895122 -0.8349260978714029 -0.834518948849666 -0.8340414430398506 -0.8334929213054793 -0.8328966961582118 -0.8322525577580203 -0.8315606489133667 -0.8308136230813929 -0.8300256653681176 -0.8291951395286383 -0.8283521379673477 -0.8274760057381516 -0.8265754845447051 -0.8256479757406471 -0.8247071013298545 -0.823758625966699 -0.8228097439563179 -0.8218460452548934 -0.8208827644699423 -0.8199182288606197
 5.95 -0.7556056928825976 -0.755912994581404 -0.7564275802364021 -0.7570838262721362 -0.7578582767630538 -0.7587169154335044 -0.7596368776577449 -0.7606182764599411 -0.761642351514168 -0.7627108131444182 -0.7638209983246034 -0.7649678006785569 -0.7661551764800434 -0.7673804406527608 -0.7686564477703485 -0.7699979800563937 -0.7713881173844404 -0.7728206142779961 -0.7742966299105437 -0.7758151501055498 -0.7773735013364792 -0.7789715717268043 -0.7806035250500205 -0.7822707517296618 -0.7839759098393159 -0.7857338701026433 -0.7874995388933956 -0.7892813132354366 -0.7910606888027654 -0.7928260679195401 -0.7945785515601043 -0.7963210023490163 -0.798068998561077 -0.7997710871213669 -0.8014174126052757 -0.8030117672385428 -0.8045438428972982 -0.8060175831081023 -0.8074496920479948 -0.8087904435445389 -0.8100416970758781 -0.8111940997707865 -0.8122672354087298 -0.8132690754199274 -0.8141679988854164 -0.81496102353712 -0.8156390027579252 -0.8162318325817568 -0.8167448026936601 -0.8171487834298876 -0.8174509007779919 -0.817645352376917 -0.8177633665171057 -0.8177988631405999 -0.8177475748411575 -0.8175936968643653 -0.8173649581077658 -0.8170586661209822 -0.8166960551058582 -0.8162654839165969 -0.8157532880599087 -0.8151792306951676 -0.8145627556345748 -0.8139039003433235 -0.8131919479397799 -0.8124381561956661 -0.8116400565362523 -0.8108040790405564 -0.8099666784415563 -0.8090959341264025 -0.8081950981366484 -0.8072814141684844 -0.8063456435729813 -0.8054121403563462 -0.8044817431801863 -0.8035373393617834 -0.8026018738743765 -0.8016624203474599
 5.97 -0.7405218542476047 -0.7408284314436775 -0.741337841623168 -0.7419806132316253 -0.7427377763691702 -0.7435817037904923 -0.7444861019048573 -0.7454432057761067 -0.7464511971226588 -0.7474912843175175 -0.7485673693882718 -0.7496822830171023 -0.7508270065407853 -0.752015073950699 -0.7532425118928295 -0.7545355246677784 -0.7558669922307691 -0.757244656191657 -0.7586563258149375 -0.7601123090197571 -0.7616077713799254 -0.7631328041239254 -0.764692695134929 -0.766280547950811 -0.7679045237641656 -0.7695880914223229 -0.7712748194273685 -0.7729679709361651 -0.7746586937603713 -0.7763431083664695 -0.7780102478757884 -0.7796659500645341 -0.781323477363815 -0.7829391058596796 -0.7845006062931459 -0.7860087360602396 -0.7874539612120363 -0.7888474394546976 -0.7901883041495208 -0.7914440863129844 -0.7926198816167981 -0.7936945133879574 -0.7946882276088014 -0.795615065917073 -0.796437511605982 -0.7971552136242742 -0.7977775925763035 -0.7982990287221081 -0.7987516779774904 -0.7990923389141004 -0.7993379057595292 -0.7994752503973971 -0.7995469183674589 -0.7995347078657031 -0.7994302757444646 -0.7992445525125376 -0.798966165335298 -0.7986345410348278 -0.7982430270900502 -0.7977743076368663 -0.7972476264683018 -0.7966562550346575 -0.7960137344436702 -0.7953460434606772 -0.7946235835087886 -0.7938617956690713 -0.7930605276807345 -0.7922253829413276 -0.7913913405069446 -0.7905219320924359 -0.7896302970716346 -0.7887291364775807 -0.7878123490027658 -0.7868966319993801 -0.7859817534795733 -0.7850691221157213 -0.7841551282407048 -0.7832448828482004
 5.99 -0.7251827460693326 -0.7254775837045794 -0.7259685313334062 -0.7266004364220194 -0.7273319880957856 -0.728154397139231 -0.7290288649960487 -0.7299625227690957 -0.7309327572203987 -0.7319350227711577 -0.7329772315017484 -0.734054652151728 -0.7351604331198391 -0.7362940684640157 -0.7374774019013891 -0.7387207018082945 -0.7399945412202809 -0.7413090318321149 -0.7426609789977938 -0.7440517847305544 -0.7454763917028844 -0.7469293462465341 -0.748422610352529 -0.7499331106711866 -0.7514860985121304 -0.7530786418443058 -0.7546914862960024 -0.7562991321548709 -0.7579184853679445 -0.759516419541665 -0.7610943459419063 -0.7626728324940024 -0.764239721782774 -0.7657695690525647 -0.7672551492072692 -0.7686742158103734 -0.7700346030849905 -0.7713513779139028 -0.7726154688396057 -0.7737950160643534 -0.7748900924502102 -0.7758925865191005 -0.7768124174528674 -0.7776664940933327 -0.7784191119423556 -0.7790741131619037 -0.7796222215741226 -0.7800924456614089 -0.7804767545664898 -0.7807676750925073 -0.7809552547031041 -0.7810475205225167 -0.781065111335673 -0.7810147255882921 -0.7808713443869945 -0.7806449204994135 -0.7803418423543136 -0.779976615041713 -0.779553709313017 -0.7790663115811505 -0.7785192759207021 -0.7779059380680732 -0.7772574674216342 -0.7765753260418842 -0.775853635651625 -0.7750873186361354 -0.7742807590433569 -0.7734546985840861 -0.7726277036321756 -0.7717674992247423 -0.7708936660623867 -0.7700057745094159 -0.7691079855940816 -0.7682104020088218 -0.7673255661105173 -0.7664370469207537 -0.7655511281260933 -0.7646726130783611
 6.01 -0.7095661351009488 -0.7098498641184309 -0.7103166941229322 -0.7109222696009726 -0.7116270247027475 -0.7124139162421261 -0.7132580286966576 -0.7141488082075704 -0.7150870475797765 -0.7160525302818735 -0.7170554794461518 -0.7180847568685937 -0.7191392280088826 -0.7202318779904069 -0.7213620826002647 -0.7225408852892724 -0.7237649651719724 -0.7250188330266387 -0.7263104442952886 -0.7276313390836909 -0.7289900841613791 -0.730373990961659 -0.7317913145816265 -0.7332307697821794 -0.7347063889880323 -0.736226894287735 -0.7377546154336896 -0.7392899828421708 -0.7408171025933457 -0.7423403014312985 -0.7438430977640557 -0.7453332506636099 -0.7468202108659511 -0.7482756677710963 -0.7496782134431228 -0.7510236596102026 -0.7523013996646406 -0.753536684662916 -0.7547236893257228 -0.7558298220380175 -0.7568529858490667 -0.7577845674724989 -0.7586323842863596 -0.759419875333171 -0.7601123663199897 -0.760699973618477 -0.761191114264964 -0.7616009419605284 -0.7619317960710672 -0.7621757556273824 -0.7623167833252648 -0.7623619145255842 -0.7623355882543854 -0.7622461952029878 -0.7620693117280908 -0.7618093248518839 -0.7614793962621634 -0.7610882223124527 -0.7606429460221312 -0.7601405330765665 -0.7595706198272543 -0.7589526472919639 -0.758293099154893 -0.7576101187668248 -0.7568809061452938 -0.7561192939747634 -0.7553175586068025 -0.7544989170602777 -0.7536751700215476 -0.7528348008446685 -0.7519791125516088 -0.751108791832468 -0.7502322860457091 -0.7493615572183977 -0.7485009300464499 -0.7476433238948917 -0.7467878817981259 -0.7459467734602113
 6.03 -0.6936577661584211 -0.6939235295023277 -0.6943676148102995 -0.6949395185888355 -0.6956135410125489 -0.6963597209241691 -0.6971631838345422 -0.6980157279226347 -0.6989097660355357 -0.6998301566884607 -0.7007832170647548 -0.7017654620158968 -0.7027718680615045 -0.7038135443893402 -0.7048886238553151 -0.7060127349834981 -0.707174051966121 -0.708368253663587 -0.7095945536044815 -0.7108499259855784 -0.7121431916718549 -0.7134562231964988 -0.7148071867609253 -0.716168158234786 -0.7175712881559911 -0.7190171777307186 -0.7204705188334363 -0.7219264540069213 -0.7233816954622769 -0.7248200850789605 -0.7262466944048029 -0.7276585076560395 -0.7290761197173324 -0.730445400141806 -0.7317678841510752 -0.7330381066352825 -0.7342446091531345 -0.7354115799319395 -0.736522822867652 -0.7375634315249161 -0.7385126121371138 -0.7393749376064137 -0.7401583105038289 -0.7408872710692698 -0.7415158712116081 -0.7420508425087374 -0.7424872972076444 -0.742842266224479 -0.7431289871446286 -0.7433159092228004 -0.743418757383105 -0.7434280892191423 -0.7433644899940999 -0.7432364696408456 -0.7430276567620349 -0.7427466406302173 -0.7423813961879495 -0.7419736650479156 -0.7415115794930521 -0.7409914784766769 -0.7404183826226292 -0.7397875982254091 -0.73912802025033 -0.7384405403336732 -0.7377151257828524 -0.7369537805765827 -0.7361654183650594 -0.735354736470141 -0.7345473888855448 -0.7337279672770456 -0.7328927749826857 -0.7320417930129901 -0.7311890370511966 -0.7303502984534853 -0.7295191562492269 -0.7286991461412333 -0.7278805445060201 -0.7270742083940809
 6.05 -0.677436901406424 -0.6776744230220463 -0.6780925945627098 -0.6786281265545638 -0.6792639921962403 -0.679971261358851 -0.6807302235859932 -0.6815388880937512 -0.6823835137706964 -0.683258983177895 -0.6841624785489087 -0.6850928467897991 -0.6860503424791337 -0.687031480867989 -0.6880533448799576 -0.6891259071111558 -0.6902236618302282 -0.691354185978357 -0.6925184501692705 -0.6937063006892518 -0.6949322904971521 -0.6961797272243984 -0.6974561021750082 -0.6987542663256027 -0.700081362325421 -0.7014513464963379 -0.7028387038328802 -0.7042154900022443 -0.7056002663443186 -0.7069630238717058 -0.7083112062697453 -0.7096547628965392 -0.7109892337829793 -0.7122901886327794 -0.7135454208225024 -0.7147389214015967 -0.715877271092434 -0.7169692122903447 -0.7180213720636609 -0.71898372715376 -0.7198724839751116 -0.7206740506153266 -0.7214025518352098 -0.7220657250688187 -0.7226474134235186 -0.7231178536800478 -0.7235134122925833 -0.7238162353888131 -0.724055824770006 -0.7242092769110952 -0.7242733249607566 -0.7242423947414968 -0.7241465327497465 -0.7239894381559538 -0.723755536804687 -0.7234505862147411 -0.723071906579248 -0.7226394997657923 -0.7221698023165375 -0.7216389574483508 -0.7210568320529379 -0.7204242646969846 -0.7197609226223014 -0.7190796547459801 -0.7183540606605485 -0.717606131634143 -0.7168296576106788 -0.7160374912100332 -0.7152495317282332 -0.7144407351376539 -0.713629970087222 -0.7128144579026292 -0.7119893635865546 -0.7111790548188923 -0.7103834689569933 -0.7095939580359131 -0.708813623768666 -0.708052261546497
 6.07 -0.6608752466606839 -0.6610990484943879 -0.6614831261983567 -0.6619854673180676 -0.6625787850757757 -0.6632398263705119 -0.6639563347780869 -0.6647164725510935 -0.6655073716189069 -0.6663350275876918 -0.6671826477404038 -0.6680610110367919 -0.6689675061134059 -0.6698952772836012 -0.6708528045375413 -0.6718695555422081 -0.6729130616414071 -0.6739808948557745 -0.675082358882787 -0.6762124080967695 -0.677364417548908 -0.6785482969672585 -0.6797535947567596 -0.6809845599992469 -0.6822428134534666 -0.6835428925550912 -0.6848520734167386 -0.6861628418279873 -0.6874771862553986 -0.6887701998425382 -0.6900480854099991 -0.6913113174554276 -0.6925802451535471 -0.6938093583561915 -0.6949934355923333 -0.6961188390681166 -0.6971926446668948 -0.6982216939492667 -0.6992039011531175 -0.700113211193661 -0.7009400426634878 -0.7016866578326104 -0.7023539026485179 -0.7029682087362308 -0.7034940463983567 -0.703926035615154 -0.7042688360445961 -0.7045306250224427 -0.7047356975623076 -0.7048491783557398 -0.7048731907723033 -0.7048119658596601 -0.7046915023436644 -0.7045100206284511 -0.7042504967965402 -0.7039292566089375 -0.7035337625052454 -0.7030951256037762 -0.7026134477016732 -0.7020793142750367 -0.7014869384790532 -0.7008628251481358 -0.7002016767960673 -0.6995262946161487 -0.6988099854813572 -0.698078323944511 -0.6973139512384379 -0.6965429082761538 -0.6957771576510497 -0.6949947046370819 -0.6942046571889753 -0.6934148169424291 -0.6926279902143383 -0.6918520600030145 -0.6910938839884246 -0.6903445935324315 -0.6896027656790461 -0.6888868541546915
 6.09 -0.6439713997063448 -0.6441712357055491 -0.644524124504797 -0.6449938126685789 -0.6455419034423863 -0.6461548617527132 -0.6468305012070577 -0.6475354900939241 -0.648283248382825 -0.6490522947242875 -0.6498545644498519 -0.6506752775720798 -0.6515247257845556 -0.652393904461894 -0.6533014956597436 -0.6542560621147944 -0.6552359132447834 -0.656251233148503 -0.6572881016058102 -0.6583487160776335 -0.6594442557059847 -0.6605637923139701 -0.6617092634058009 -0.6628695251668079 -0.6640624944634549 -0.6652914158433538 -0.6665361755352832 -0.6677760564492049 -0.6690172661762835 -0.6702439779889088 -0.6714544508407172 -0.6726502323666189 -0.6738498938828196 -0.6750186923868547 -0.6761370165576148 -0.6771997827553806 -0.678213084021858 -0.6791784290802143 -0.6801002143351174 -0.6809527858727792 -0.6817256634610007 -0.6824115095492175 -0.6830347882685529 -0.6835994634318718 -0.6840754745338353 -0.6844673897509633 -0.6847702899416979 -0.6849914716464705 -0.685155657087773 -0.6852428041702343 -0.6852356954806976 -0.685152153288305 -0.6850042175445866 -0.6848056338835495 -0.6845298406217794 -0.6841886497585395 -0.6837820289758783 -0.6833367306387418 -0.6828484207950926 -0.6823132211760308 -0.6817305761959241 -0.6811026199525438 -0.6804556202272037 -0.6797853724849092 -0.6790912688745082 -0.6783670292288564 -0.6776287110649797 -0.6768714205842515 -0.6761325726725739 -0.6753830399005653 -0.6746212055237598 -0.6738657104828099 -0.6731145944037005 -0.6723749705979696 -0.6716511690629381 -0.6709470644819493 -0.6702551082246131 -0.6695802553470687
 6.11 -0.6267075076319111 -0.6268921707450619 -0.6272176065728922 -0.6276494006985955 -0.6281572353905236 -0.6287288536021838 -0.6293461829722461 -0.6300075318245427 -0.6306977101680693 -0.6314210896969915 -0.6321692207906456 -0.6329324165135434 -0.6337285046153761 -0.6345479565310204 -0.6353944873805429 -0.6362915419692057 -0.6372184347874751 -0.6381638900110269 -0.6391416305007556 -0.6401461348027825 -0.6411824681484681 -0.6422355064544193 -0.6433134873225046 -0.644406873039863 -0.6455352365789226 -0.6467052255974126 -0.6478809114383804 -0.6490549671302105 -0.6502307093866411 -0.6513945736067883 -0.6525378428751671 -0.6536753039617147 -0.6548132593218166 -0.6559144600963361 -0.6569724881116419 -0.6579744978796409 -0.6589293395978132 -0.6598432021492472 -0.6607136491026792 -0.6615053987125344 -0.662232291918971 -0.6628724013479271 -0.6634423383111708 -0.663962819806353 -0.6643993805170622 -0.664755137812884 -0.6650163737494661 -0.6652082760685805 -0.6653441201981968 -0.6654003832525548 -0.6653720560322406 -0.6652606390242718 -0.6650986684021815 -0.664879068026108 -0.6645916154428929 -0.66424174988618 -0.6638332082765181 -0.6633790592214752 -0.6628924660157497 -0.6623586846412944 -0.6617816477674409 -0.6611660637510335 -0.6605224326365665 -0.6598729141563277 -0.6591890807305514 -0.6584898824675732 -0.6577713581639975 -0.6570455273048639 -0.6563280860638296 -0.6556096253033526 -0.6548845225748851 -0.6541622151190741 -0.6534472918659714 -0.6527469594352484 -0.652072650136424 -0.6514091859690958 -0.6507569526231834 -0.6501323254791836
 6.13 -0.6090932811783948 -0.6092543403549422 -0.6095484081459578 -0.6099463671530347 -0.6104180846670119 -0.6109440196679741 -0.6115141028252562 -0.6121285464974442 -0.6127663407323767 -0.6134377272671494 -0.6141288565281182 -0.6148482576309025 -0.6155843593803889 -0.6163483292707388 -0.6171457274853898 -0.6179822988970651 -0.6188498840677773 -0.6197430242488383 -0.6206630723808653 -0.6216108600937901 -0.6225816367068697 -0.623577586228696 -0.6245895763572071 -0.6256267614797002 -0.6266929486728471 -0.6277989567027054 -0.6289114970247378 -0.6300266507838288 -0.6311393498143012 -0.6322385856399415 -0.6333262644740164 -0.6343992082193006 -0.6354797064680995 -0.6365210835022785 -0.637523732293291 -0.6384758375022086 -0.6393717314797576 -0.6402328652663529 -0.6410490555921359 -0.6418020868770146 -0.6424726372307088 -0.6430698794527941 -0.6436039190327513 -0.64408239115002 -0.6444824836740488 -0.6448015911643582 -0.6450362768705994 -0.6451937737326205 -0.6452993653805336 -0.645337727134788 -0.6452836130062469 -0.6451589326962673 -0.6449790705967835 -0.6447448537903977 -0.644457680050472 -0.6440975328412279 -0.6436854233178486 -0.6432344563265854 -0.6427511514048739 -0.6422176457814496 -0.6416530763764744 -0.6410471308016642 -0.6404230283604251 -0.639784641047996 -0.6391294535515946 -0.638449386250574 -0.6377589682165816 -0.637060409213727 -0.636377112698758 -0.6356887428212412 -0.6349988214237529 -0.634315521042073 -0.6336372829053929 -0.6329834959365251 -0.6323556337521289 -0.6317382626629335 -0.631138487673981 -0.6305608974848704
 6.15 -0.5911244711032372 -0.5912733862936129 -0.5915424759836865 -0.5919050387931521 -0.5923363550349732 -0.5928230647153814 -0.59334924353388 -0.593909640883247 -0.5945049858495348 -0.5951231892120751 -0.5957676644434823 -0.5964354347096561 -0.5971159058697871 -0.59782277547636 -0.5985688227751593 -0.5993511137052769 -0.6001635498991159 -0.6010026886823987 -0.6018642800741761 -0.6027519347868335 -0.6036649152261038 -0.6046028824910735 -0.6055617253741986 -0.6065404403613125 -0.6075417276316436 -0.6085920160578261 -0.6096449722059193 -0.6107026883354219 -0.6117536793992923 -0.6127971680439674 -0.6138256466093859 -0.6148433261290093 -0.6158713533298477 -0.6168553706324876 -0.6178058941511197 -0.6187068896935686 -0.6195559057613268 -0.6203645985495906 -0.6211344789472945 -0.6218398765371548 -0.6224750555957084 -0.62303260409336 -0.6235199396944292 -0.6239714127572028 -0.6243384853339849 -0.6246205621711569 -0.6248275007092384 -0.6249629920829475 -0.62505100412127 -0.6250602223475322 -0.624993385979472 -0.6248549449293189 -0.624667474803879 -0.6244279219046195 -0.6241304042277613 -0.6237719624643761 -0.6233559900004858 -0.622912292917169 -0.6224344089906726 -0.6219131046925261 -0.6213570781896667 -0.6207640973445617 -0.6201658157153467 -0.6195471965559595 -0.6189132338162886 -0.618261971142323 -0.6176005598763099 -0.6169314790569205 -0.6162805694194189 -0.6156266993958425 -0.6149745771151878 -0.6143344494036013 -0.6137019357845828 -0.6130914764791908 -0.6125026684062641 -0.6119321081826413 -0.6113829621233969 -0.6108584372420847
 6.17 -0.5728257115586532 -0.5729546747142491 -0.573204675240494 -0.573542181774893 -0.5739344986521759 -0.5743830789042996 -0.5748652212604501 -0.5753825821470459 -0.5759325506877353 -0.5765030527034068 -0.5770919597121865 -0.577709066929444 -0.5783419352677964 -0.5790003113371124 -0.5796892464445186 -0.5804217745944037 -0.5811795444884259 -0.5819617955255199 -0.5827696448019031 -0.5836074791110861 -0.584462467943882 -0.5853440644884144 -0.5862469686301303 -0.5871666599518121 -0.5881184027335893 -0.5891077189529559 -0.5901064312847821 -0.591102657101335 -0.5921033994722923 -0.5930896871647665 -0.5940664556433229 -0.5950339780700038 -0.5960038863043521 -0.596943055903438 -0.5978430611218873 -0.5986922029119113 -0.5994953349233381 -0.600261083503649 -0.6009901496980131 -0.6016554222493267 -0.6022475455982564 -0.6027737748832812 -0.6032291709407404 -0.6036458203048838 -0.6039829012079239 -0.6042421905800912 -0.6044229830496944 -0.6045377119431817 -0.6046075112852074 -0.6046012187987024 -0.6045218289049449 -0.6043687497236401 -0.6041761050730008 -0.6039323554698315 -0.6036320991296205 -0.6032743629666336 -0.602868405594012 -0.6024234343238758 -0.6019587401674357 -0.6014549648351047 -0.6009092947366164 -0.6003405349811523 -0.599752354377471 -0.5991648034340438 -0.5985549163591973 -0.597931623061262 -0.5973001631487277 -0.5966645259304028 -0.5960497754155843 -0.5954374493142311 -0.5948288480371487 -0.5942305976961748 -0.5936400751043787 -0.5930708087762652 -0.592535312927988 -0.5920145514775681 -0.5915197210451247 -0.5910433519531119
 6.19 -0.5542219204840064 -0.5543406865571507 -0.5545654688578942 -0.5548678410412645 -0.5552313964634094 -0.5556413421815969 -0.5560884799542192 -0.5565644772407921 -0.5570638822019592 -0.5575849896994947 -0.5581331982963054 -0.5586986662564358 -0.5592894835450705 -0.5598914598285407 -0.560537887474327 -0.5612184285510663 -0.5619233388285594 -0.5626575617777743 -0.5634140875708566 -0.5641914330811368 -0.5650022818831413 -0.5658267832525973 -0.5666805661664508 -0.5675397703028719 -0.5684424460412729 -0.5693728054623179 -0.5703211253479422 -0.5712688911813655 -0.5722134931471118 -0.5731552861310265 -0.5740728667203002 -0.5749954192034882 -0.5759134605705357 -0.5768098915128039 -0.5776600664230961 -0.5784669183956881 -0.5792244002263613 -0.5799574024124337 -0.5806436081527966 -0.5812728723479542 -0.5818304346000631 -0.5823198162129761 -0.5827455931922872 -0.5831317742453829 -0.5834416997814909 -0.5836835609117368 -0.5838430994492009 -0.5839402439089815 -0.5839935755082561 -0.5839727981663531 -0.5838829135048216 -0.5837307668475071 -0.5835271722206338 -0.5832827323528842 -0.5829818266754911 -0.5826310303223284 -0.5822307921300079 -0.581803657637982 -0.5813459160886499 -0.5808566464274695 -0.5803315003030742 -0.5797819960673956 -0.5792213787757915 -0.5786531411871791 -0.5780698267641728 -0.5774796986732345 -0.5768839037848191 -0.5762862606735381 -0.5757033216183214 -0.5751296226025887 -0.5745624583144308 -0.574006732146792 -0.5734590391976646 -0.5729486322702908 -0.572459256873369 -0.5719934352212704 -0.5715486972342653 -0.5711305055387547
 6.21 -0.5353423050118583 -0.5354432979557969 -0.5356538839705516 -0.5359313457283926 -0.5362613926065424 -0.5366407946871737 -0.5370444657574164 -0.5374824503093559 -0.5379408775400354 -0.5384248443514604 -0.5389261523506027 -0.5394477338493993 -0.5399883728647608 -0.5405492801185756 -0.5411400370377121 -0.5417767257540261 -0.5424335391043673 -0.5431139746305845 -0.5438227615795338 -0.5445536069030867 -0.5453071632581411 -0.5460852110066259 -0.5468841002155174 -0.5476986746568469 -0.5485434078077163 -0.5494294588503097 -0.5503263606719097 -0.5512270338649126 -0.5521214237268455 -0.5530152332603878 -0.5538828091733879 -0.5547532968788889 -0.5556351264951473 -0.5564795358456645 -0.5572922604592074 -0.558058433569841 -0.5587795631169595 -0.5594663797453182 -0.5601172088050688 -0.560711445351797 -0.5612374971465631 -0.5617008776559431 -0.562103225052076 -0.5624615072127105 -0.5627501197212543 -0.5629651498668298 -0.5631111796443307 -0.5631916577544812 -0.5632364456039002 -0.5632052163051674 -0.5631121506768952 -0.5629508092438007 -0.5627440442367871 -0.5625037045930222 -0.562209134956028 -0.5618622876757706 -0.5614689628087547 -0.5610519581181228 -0.5606108640737629 -0.5601378298524146 -0.5596345203377856 -0.5591074971206725 -0.5585743194990848 -0.5580330514783755 -0.5574811637713787 -0.5569182897985537 -0.5563555546881318 -0.5557933092762714 -0.555255853107221 -0.5547223724334869 -0.554201204216008 -0.5536922631243385 -0.5531916285368371 -0.5527253705408629 -0.5522871189329817 -0.5518731322191761 -0.5514816826150669 -0.5511183620461422
 6.23 -0.5162193198873466 -0.5163090666562214 -0.5164948253256598 -0.5167542055848987 -0.5170572388318984 -0.5174021771733402 -0.5177758544246315 -0.5181747201099064 -0.5186008534620268 -0.5190420484225885 -0.5195002976419204 -0.5199819204790909 -0.5204730500019092 -0.5209932339869338 -0.5215375819194705 -0.5221283549935856 -0.5227393211121067 -0.5233692058866309 -0.5240311406375311 -0.5247152403939668 -0.5254214538938899 -0.5261481805840548 -0.5269000766200306 -0.5276711358662098 -0.5284667188958247 -0.529306108990956 -0.5301486891425519 -0.5310044570504413 -0.5318555991233511 -0.5326976034789257 -0.5335313809437474 -0.5343571850533565 -0.5351915750522731 -0.5359997698940268 -0.5367667142411776 -0.537495716465347 -0.538175734647249 -0.5388289595767206 -0.5394522257527585 -0.5400120753835539 -0.5405159423865322 -0.5409462643883965 -0.5413207527251684 -0.5416599454422395 -0.5419320862944164 -0.5421302107459764 -0.5422534199707231 -0.5423237578520436 -0.5423590199829718 -0.5423223376662555 -0.5422209329144224 -0.5420598894498557 -0.541857246704869 -0.5416192008217886 -0.541329697653037 -0.5409864537612216 -0.540610138419231 -0.5402052246103286 -0.5397845750282585 -0.5393277860773525 -0.5388405368726419 -0.5383410892399743 -0.5378310537161398 -0.5373233035489965 -0.5368007446976051 -0.536274821832371 -0.5357473413351878 -0.5352231392995896 -0.5347209975309131 -0.5342329405464574 -0.5337547775756601 -0.5332894295602728 -0.5328402381545502 -0.5324189047254387 -0.5320372673527826 -0.5316730508295263 -0.5313402156619352 -0.5310340460698163
 6.25 -0.496880007900551 -0.4969652934493799 -0.4971363507153076 -0.4973716404042685 -0.4976561879346294 -0.4979683364371896 -0.4983087967551845 -0.4986802774442868 -0.4990667987726065 -0.4994694927206982 -0.49989081898156 -0.5003327129606392 -0.5007845397758341 -0.5012593012575007 -0.5017658569484557 -0.5023051181039825 -0.5028714386918368 -0.503466403392253 -0.5040793605979521 -0.5047151174141481 -0.5053814256585581 -0.506063744861411 -0.5067710652654582 -0.5074928828259841 -0.508240005210818 -0.5090321228003494 -0.5098349256875404 -0.5106452506779421 -0.511448354289711 -0.5122475267536265 -0.5130377320131133 -0.513824143724259 -0.5146161792558379 -0.5153894196893374 -0.51611557881898 -0.5168092351517543 -0.5174611329074444 -0.5180788210186603 -0.5186752351308728 -0.5192089636024489 -0.5196768105046928 -0.5200853626218818 -0.5204417454513149 -0.5207594492033565 -0.5210100038014842 -0.5211872938823429 -0.5213090827957968 -0.5213680016049906 -0.5213907000864066 -0.521347585729932 -0.5212456187389261 -0.5210848350302903 -0.5208822122345463 -0.5206538586959121 -0.520364600472386 -0.5200403313358364 -0.519669302772091 -0.5192823599810317 -0.5188744898766986 -0.5184452910873945 -0.5179798339557928 -0.5175037265390565 -0.5170191676089566 -0.5165397976519988 -0.5160533888695552 -0.5155633531780014 -0.5150739192088606 -0.5145841223089517 -0.5141257155405444 -0.5136784046815243 -0.5132415942255567 -0.5128209673822661 -0.5124231580774163 -0.5120504809530991 -0.5117183113679333 -0.5114098063972675 -0.5111291958333908 -0.5108768381857556
 6.27 -0.4773782793315022 -0.47744403461616 -0.4776009174214916 -0.4778226444698631 -0.4780824281997248 -0.4783687557656104 -0.4786862420381423 -0.4790242676040299 -0.4793826187660737 -0.4797460995431678 -0.4801342086703024 -0.4805343655985669 -0.4809532834951538 -0.4813928752433652 -0.4818534834426121 -0.4823595764084251 -0.4828801521724582 -0.4834306354824932 -0.4840038018024493 -0.4845987403123903 -0.4852217569085322 -0.4858531542032524 -0.4865203225251014 -0.4871942679188117 -0.4879067921453109 -0.4886510016817347 -0.4894121277214417 -0.4901753621740262 -0.4909404586653371 -0.4917039565374954 -0.4924492958489115 -0.493200410374309 -0.4939551066047433 -0.4946852717476297 -0.4953822717267641 -0.4960402411823527 -0.4966558324710441 -0.4972511416659542 -0.4978091735567047 -0.4983159666494561 -0.4987619801669473 -0.499142971048532 -0.4994849549502263 -0.4997790062447495 -0.5000192210215747 -0.5001881100869786 -0.5002923289640945 -0.5003408698929712 -0.5003605488306289 -0.5003137214511268 -0.5002102051456271 -0.5000531760224652 -0.4998527189072249 -0.4996249813428141 -0.4993518935895477 -0.4990382886252345 -0.498679798145263 -0.4983080325627006 -0.4979203600083892 -0.4975072903310495 -0.497069907097389 -0.4966208975922163 -0.496162852818559 -0.4957152404977867 -0.4952559100697409 -0.4947984596928688 -0.4943447002443664 -0.49389632632032 -0.4934815972358646 -0.4930750340253379 -0.4926856934424499 -0.4923081819604506 -0.4919631117723113 -0.4916382657909107 -0.4913537276492265 -0.4911011207005358 -0.4908733880186243 -0.4906758063980006
 6.29 -0.4577281104075354 -0.4577934613847353 -0.4579382206734689 -0.4581374840122746 -0.4583744028593679 -0.4586472663926432 -0.4589374595096742 -0.4592506358277186 -0.4595712836837164 -0.4599090271342947 -0.4602607329557715 -0.4606295406441577 -0.4610119444151591 -0.4614098932041848 -0.4618409116663467 -0.4623008711764696 -0.4627881298290923 -0.4632932754384771 -0.4638285645386157 -0.4643861483832357 -0.4649605819458108 -0.4655591759195673 -0.4661800727174972 -0.4668178284723663 -0.4674847830367271 -0.4681946349829317 -0.4689096346031448 -0.4696375289093606 -0.4703618216334158 -0.4710816112270094 -0.4717907368617218 -0.4724993544290336 -0.4732237225403479 -0.4739179445270147 -0.4745863704403537 -0.4752117500516831 -0.4757967748523484 -0.4763591820537505 -0.4768929665873815 -0.4773737011048574 -0.4777968829779564 -0.4781653932986558 -0.4784829618791768 -0.4787664872520289 -0.4789859526700531 -0.4791429241064756 -0.4792351722549582 -0.4792834745296555 -0.4792940140652718 -0.4792421927171245 -0.4791425900612098 -0.4789816613942691 -0.4787899647338644 -0.478570329818452 -0.4783068191074643 -0.477999305781393 -0.477663297741878 -0.4773021536117981 -0.4769372697353703 -0.4765421001782502 -0.476131798727637 -0.4757033888923883 -0.4752769969031315 -0.4748579977123888 -0.4744332699947019 -0.4740088291467653 -0.4735900652875642 -0.4731846152585161 -0.4728026466236238 -0.4724421596696283 -0.4720946644061731 -0.4717695675659718 -0.471462616604983 -0.4711937017025942 -0.4709583657618105 -0.4707562854094495 -0.4705802689963469 -0.4704436095975689
 6.31 -0.4379772037726597 -0.4380319023999332 -0.438162689117127 -0.4383470486786961 -0.4385740415623104 -0.4388200499688546 -0.4390917518224308 -0.4393724567703612 -0.4396699201831875 -0.4399816771546757 -0.44030625850182 -0.4406420307648418 -0.4409965502071973 -0.4413528798155797 -0.4417476262999243 -0.4421749500934128 -0.4426265213524799 -0.4430955629568187 -0.4435894655093872 -0.444107805336416 -0.444650582487418 -0.4452041177351933 -0.4457850495758438 -0.4463896592287795 -0.4470111806367337 -0.4476837014657721 -0.4483645151053095 -0.4490530816681223 -0.4497364859903643 -0.4504225106315864 -0.4510955608747513 -0.451774318726258 -0.4524605219159572 -0.4531259548971809 -0.4537576348467612 -0.4543539166650598 -0.4549134849759962 -0.4554502471270755 -0.4559575541894226 -0.4564140669578159 -0.4568189349507223 -0.4571668824103369 -0.457461877302624 -0.4577365963173611 -0.4579406588681838 -0.4580873430926343 -0.4581685788522152 -0.4582101577324419 -0.4582163090429016 -0.4581641078173128 -0.4580653798135911 -0.4579051545139144 -0.4577192011247974 -0.4575057805771622 -0.4572502135264194 -0.4569566833525508 -0.4566323651601955 -0.4562952067787377 -0.4559435457624079 -0.4555717483903766 -0.4551844006668621 -0.4547839973212385 -0.4543855148081486 -0.4539938503076256 -0.4536008557252135 -0.4532136766921012 -0.4528333625652545 -0.4524647684275576 -0.4521208230879616 -0.4518034840816361 -0.4514937786701282 -0.4512107248415281 -0.4509544333106428 -0.4507349555191723 -0.4505500906358976 -0.4503940925568711 -0.4502765229056195 -0.4501861860333498
 6.33 -0.4181466989686398 -0.41819348320432 -0.4183098622960687 -0.4184877350140077 -0.4186893198549543 -0.4189222260424228 -0.4191694045266265 -0.419435541984479 -0.4197120798195961 -0.4199939361622993 -0.4202904568696167 -0.4205985775252884 -0.4209180824397681 -0.4212486726502287 -0.4216116279205647 -0.4220020387413995 -0.4224189533300887 -0.4228606986307285 -0.4233205063141584 -0.4237953187779725 -0.4243017621465272 -0.4248255222709455 -0.4253653737291317 -0.4259296008257801 -0.4265192155923841 -0.4271550487872521 -0.4277985658955183 -0.4284463241291584 -0.4290994984270027 -0.4297464484547582 -0.4303898836050196 -0.4310346429972967 -0.4316892084780267 -0.4323180486206055 -0.432924552725405 -0.4334953698198017 -0.4340222736582048 -0.4345333327220846 -0.435023291220004 -0.4354582310876524 -0.4358373229878814 -0.4361649333107417 -0.4364444631735243 -0.4367026574208035 -0.4368951036244809 -0.4370388400838338 -0.4371130188255667 -0.4371462076038639 -0.4371525479004453 -0.4370951939246286 -0.4369947106133893 -0.4368429896314291 -0.4366619713712444 -0.4364542529531994 -0.4362072252256053 -0.435930640764798 -0.4356218448752265 -0.4352981215895384 -0.4349679996686755 -0.4346157946019717 -0.4342514046072536 -0.4338751466309491 -0.433501690348198 -0.4331424521629704 -0.4327833942081863 -0.4324256783458457 -0.4320793681671583 -0.4317447169926836 -0.4314495558724764 -0.4311661995862327 -0.4309047996434503 -0.4306678682835882 -0.4304558404762369 -0.4302802869212926 -0.4301429750491422 -0.430040297020849 -0.4299680127283508 -0.4299352717946637
 6.35 -0.3982574609275082 -0.3982979337307124 -0.3984097631441249 -0.3985710809532883 -0.398766619673868 -0.398979078551653 -0.3992101395625582 -0.399452981412626 -0.3997068615380271 -0.399972230105064 -0.4002404740101748 -0.4005211258799329 -0.4008135180710551 -0.4011222276704007 -0.40145019849498 -0.4018186220919564 -0.4022008037386523 -0.4026098014425562 -0.4030324309413271 -0.4034774787028039 -0.4039461529250118 -0.4044317505361712 -0.4049421541947064 -0.405471403289257 -0.4060267639386893 -0.4066254649921059 -0.4072343440288619 -0.4078502063585761 -0.4084674040211479 -0.409086459786775 -0.4096982801559681 -0.4103064683595726 -0.4109354163587884 -0.4115332078451911 -0.4121069532407575 -0.4126515166978879 -0.4131610420994379 -0.4136395330587423 -0.4141058749196489 -0.4145232287565508 -0.4148847353744208 -0.4151980053088486 -0.4154670638260816 -0.4157044619230648 -0.4158905493274868 -0.416015452497826 -0.4160919486233997 -0.4161137346244189 -0.4161151621520406 -0.4160629235884294 -0.4159605820468174 -0.4158175733715685 -0.4156400721382497 -0.4154394646537004 -0.4152063229561085 -0.4149371008150907 -0.4146378777317765 -0.4143362929388912 -0.4140247084008544 -0.4136879958138696 -0.4133497116060275 -0.4130013259374122 -0.4126536847002075 -0.4123197355188146 -0.4119916337499695 -0.4116691004828694 -0.411355802539303 -0.4110580864737843 -0.4107995405736969 -0.410552548859438 -0.4103305770845758 -0.4101362557360033 -0.4099763490341094 -0.4098438179329479 -0.4097534321204169 -0.4097013350184462 -0.4096814407831862 -0.409694956305212
 6.37 -0.3783333184752088 -0.3783723088058202 -0.3784731524889963 -0.3786252483254603 -0.3788027258494306 -0.3790104633286234 -0.3792278787642533 -0.3794527718910363 -0.3796822111771887 -0.3799325328244333 -0.3801797557680008 -0.3804365836766306 -0.3807076619525774 -0.3809851567316137 -0.3812890148830327 -0.3816225210096555 -0.3819838934478351 -0.3823566722674614 -0.3827498962719693 -0.3831692699983434 -0.3836031827171288 -0.3840578244324371 -0.3845421218819559 -0.3850329245369587 -0.385554191602318 -0.3861198160165135 -0.3866937834516482 -0.3872849833134601 -0.3878684337413374 -0.3884536036083366 -0.3890313165211977 -0.3896128608203647 -0.390209005580004 -0.3907846726080275 -0.3913344564461159 -0.3918490153697413 -0.3923314723881974 -0.3927982522446248 -0.3932379194160431 -0.3936341581133816 -0.3939836322815157 -0.3942761515993001 -0.3945282774796112 -0.3947549270693866 -0.3949291952496671 -0.395047701635646 -0.3951128915767146 -0.3951349871565171 -0.3951308961930011 -0.3950843812384793 -0.3949781455796872 -0.3948335052378468 -0.3946637379687358 -0.3944747142627567 -0.3942471483450104 -0.3939970971753771 -0.3937143394485936 -0.3934203425943431 -0.3931297767773425 -0.3928171818974376 -0.3924955485897017 -0.3921687012245383 -0.3918571529077882 -0.3915451744808438 -0.3912449145207635 -0.3909578713403973 -0.3906754019885135 -0.3904170712499306 -0.3901901046456583 -0.3899835254330398 -0.3898005256059053 -0.3896466408947236 -0.3895271097667689 -0.3894387564262886 -0.3893958888146778 -0.3893899276106625 -0.3894128992304879 -0.3894838058281154
 6.39 -0.3584002758460961 -0.3584302026647483 -0.3585273215667589 -0.3586677753677944 -0.3588392686203382 -0.3590276796136918 -0.3592370603739754 -0.3594479566641313 -0.3596660439839241 -0.3598895305699442 -0.3601221103956104 -0.3603619731711715 -0.3606035513437118 -0.3608646500971529 -0.3611458843522588 -0.3614570207666408 -0.3617841317347622 -0.3621279593879435 -0.3624980315943698 -0.3628838579590963 -0.3632881328240577 -0.3637153742680739 -0.364163954106862 -0.3646307828930425 -0.3651180189161549 -0.3656542802026631 -0.3662046485159745 -0.3667562243564481 -0.3673132109614126 -0.3678644043051811 -0.3684226750990685 -0.3689720167914099 -0.3695431975675796 -0.3700937043500142 -0.3706152047982331 -0.3711088793088646 -0.3715621250156718 -0.3720083477895797 -0.3724332892387052 -0.372806264708388 -0.3731383612812273 -0.3734190717771125 -0.373652754753266 -0.3738763405042808 -0.3740382930621652 -0.3741496251963846 -0.3742026424139135 -0.3742195879592844 -0.3742134118146391 -0.3741653966997894 -0.3740693330722727 -0.3739304451274164 -0.3737634287984035 -0.3735753697563425 -0.3733658954103379 -0.3731180129075709 -0.3728486541333746 -0.3725782707113213 -0.3723010150033111 -0.3720105161096626 -0.371710562869209 -0.3714046128594017 -0.3711119123964144 -0.3708311255352538 -0.3705634880698732 -0.3703010025332961 -0.3700527441977393 -0.3698262020747439 -0.3696395279153118 -0.3694731402100471 -0.3693265981893042 -0.3692113298233413 -0.3691266168224797 -0.3690841706372682 -0.3690844234586595 -0.3691227562181837 -0.3691959335881375 -0.3693088259817754
 6.41 -0.3384611322080258 -0.3384871364760854 -0.3385782475469497 -0.3387121602509967 -0.338879034158691 -0.3390566205805832 -0.3392555015673141 -0.3394553159096143 -0.3396606591383046 -0.3398709235243027 -0.3400836140786232 -0.3403024195523792 -0.3405338004367878 -0.3407641899631737 -0.3410290671029719 -0.3413123765677325 -0.3416186448091274 -0.3419407130189541 -0.3422817051291425 -0.3426455268117603 -0.3430207984790243 -0.3434211452833036 -0.3438410521171316 -0.3442759106132144 -0.3447405531444417 -0.3452470248238985 -0.3457612005048767 -0.3462874577808887 -0.3468159559856817 -0.3473434571932549 -0.3478693892178726 -0.3483938056140879 -0.3489422406767557 -0.3494633634410588 -0.3499632496825272 -0.3504317889170633 -0.3508681974009679 -0.3512933651309657 -0.3516992418442364 -0.3520576470184451 -0.3523694378717744 -0.3526410943629606 -0.3528661231913308 -0.3530743287968432 -0.3532203003601273 -0.3533244208025287 -0.3533797857861579 -0.3533899767139383 -0.3533870967296593 -0.3533313337180299 -0.3532345203047407 -0.3530994748565215 -0.3529424054812085 -0.3527645950278105 -0.352559899086582 -0.3523252459890972 -0.3520728198083297 -0.3518138933587327 -0.3515557181963298 -0.3512839296188011 -0.3509992766655807 -0.3507235741179557 -0.3504522484991693 -0.3501978540745291 -0.3499550238515207 -0.3497247085799259 -0.3495049147519445 -0.3493082546023237 -0.3491579931084927 -0.3490185039906986 -0.3489131347121553 -0.3488393444791912 -0.3487951702414066 -0.3487922236918365 -0.3488343882671209 -0.3489136251476775 -0.3490369432578864 -0.3491918902662779
 6.43 -0.318542834197769 -0.31856372687732 -0.3186476570679856 -0.3187770956146277 -0.3189349581054128 -0.3191078338718133 -0.3192934189886096 -0.3194821722738893 -0.3196816382890521 -0.3198764983388096 -0.3200773584711898 -0.3202857754775383 -0.3204939108925225 -0.3207122989941351 -0.3209490478036982 -0.3212169440858665 -0.3215013693486345 -0.3217963648433406 -0.3221186075646717 -0.322453522250673 -0.3228029983827545 -0.3231823211856949 -0.3235760826276571 -0.3239841014201907 -0.3244280380182487 -0.3249068356201931 -0.3253966501678113 -0.3258971943463262 -0.3263957445844126 -0.3268965670542107 -0.3273928736713431 -0.3279010740949352 -0.3284158567276285 -0.3289178857156072 -0.329394587948617 -0.329846172059988 -0.3302638144266618 -0.3306672101692166 -0.331050144151898 -0.3313936419826465 -0.3316973320131333 -0.3319467583387901 -0.3321606827988516 -0.33235747297639 -0.3325026061983573 -0.3325998965356294 -0.3326463838030518 -0.3326566185594891 -0.3326473461078751 -0.3325898704952674 -0.3325036035129064 -0.3323665266962731 -0.3322133603251541 -0.3320447624237085 -0.3318457217605363 -0.3316287568487546 -0.3313839199460733 -0.3311420890548752 -0.3308947949223034 -0.3306392960403489 -0.3303838366459438 -0.3301233437210579 -0.3298752369928031 -0.329649756933536 -0.3294265267609721 -0.3292234564382995 -0.329041592674302 -0.328873285923482 -0.3287493643861946 -0.3286527460087818 -0.3285779124837168 -0.3285386032497503 -0.3285318044920641 -0.3285663171424327 -0.3286500138793865 -0.3287674021283873 -0.3289334950620029 -0.3291364176000965
 6.45 -0.2986435384664861 -0.2986601285203156 -0.2987481507826388 -0.2988689721125778 -0.2990197721157289 -0.2991870281441629 -0.2993695252964265 -0.2995500184175447 -0.2997372130990212 -0.2999254916788413 -0.3001098862414758 -0.3003020866178815 -0.3005060413855051 -0.300703508868288 -0.3009293981366685 -0.3011793250075876 -0.3014401090444931 -0.3017204915573439 -0.3020163156026188 -0.3023305849833197 -0.3026623042489819 -0.3030151016956789 -0.3033842893660328 -0.3037683150492236 -0.3041842162809982 -0.3046348063436818 -0.3051025812661911 -0.3055774548240445 -0.3060564385393786 -0.306533122680962 -0.307009395264211 -0.3074910190512092 -0.3079853135507236 -0.3084652090182256 -0.3089180304559136 -0.3093535396127345 -0.3097486529844101 -0.3101324948134612 -0.3105026940892377 -0.310831789547947 -0.3111164696726877 -0.3113571006934805 -0.3115635185873071 -0.3117482840781473 -0.3118842086370184 -0.3119781914820191 -0.3120189075783755 -0.3120230526384858 -0.3120160571219752 -0.3119613732357451 -0.3118684849340329 -0.3117374579184671 -0.3115894006381345 -0.3114313422896411 -0.3112397868171837 -0.3110303189126219 -0.3107998360155531 -0.3105722263133922 -0.3103415877414561 -0.3101052969830497 -0.3098642214695572 -0.309622069380539 -0.3093994666438311 -0.3091975479356495 -0.3089993176806969 -0.3088215620522803 -0.3086629379724281 -0.3085275951120116 -0.3084320898908767 -0.3083696384779762 -0.3083313667915099 -0.3083263634990698 -0.3083541800177915 -0.3084252155145081 -0.3085517019059177 -0.3087128758587495 -0.3089131197899387 -0.3091579728668103
 6.47 -0.2787843292350364 -0.2788002266266179 -0.2788769349133431 -0.278999002968376 -0.2791405294144741 -0.2793082066239889 -0.2794800627188695 -0.2796596495706616 -0.2798362488005115 -0.2800170187791662 -0.2801966426269777 -0.2803821512139052 -0.2805619241595171 -0.2807555698329964 -0.2809617773531421 -0.2811940915883762 -0.2814410601567467 -0.2817057614259334 -0.2819852255132533 -0.2822762992856683 -0.2825928603597904 -0.2829156701018898 -0.2832660666279051 -0.2836270248034495 -0.2840218282438226 -0.2844566653140213 -0.2848935191287499 -0.2853445315524353 -0.2858057381992373 -0.2862613574330664 -0.2867144303675977 -0.28716870186629 -0.2876435135424008 -0.2881022127590107 -0.2885443916290399 -0.2889518740152744 -0.2893371845303879 -0.2897050425369689 -0.290060529147548 -0.2903734242246262 -0.2906428523807084 -0.2908759289783337 -0.291066755130113 -0.2912411586987668 -0.291373906297162 -0.2914570012883566 -0.291497478785642 -0.291501913652593 -0.291494302503114 -0.2914364777014934 -0.2913511983624583 -0.2912236223512319 -0.2910798662835964 -0.2909254965259545 -0.2907418391953993 -0.2905462711597863 -0.2903262920378034 -0.290107768199053 -0.289892164764133 -0.2896718316047217 -0.2894530503436673 -0.2892283353550842 -0.289025303764447 -0.2888465714486973 -0.288676198036346 -0.2885230369075902 -0.2883946091944248 -0.288279626780767 -0.2882158233025811 -0.2881830621480105 -0.2881783714575158 -0.2882046271240137 -0.2882676427930307 -0.2883793788628511 -0.2885398434846818 -0.2887349505628147 -0.2889805357548004 -0.2892649084716274
 6.49 -0.2589589698588469 -0.2589747395523261 -0.2590519318170682 -0.2591674845400631 -0.2593160833609661 -0.2594719066720993 -0.2596470866184543 -0.2598189310976925 -0.2599901877601458 -0.2601643670088221 -0.2603356799994041 -0.2605136436402546 -0.2606898545924178 -0.2608712232696244 -0.2610616878382928 -0.2612828052175369 -0.2615128990791674 -0.2617616428476985 -0.2620210627003545 -0.2622983225670739 -0.262594899130518 -0.2629068278260779 -0.2632344198418829 -0.2635744961188078 -0.2639522903504856 -0.2643620819833157 -0.2647828962164765 -0.2652121820019373 -0.2656480840444718 -0.2660850038016723 -0.2665148614839669 -0.2669578330546339 -0.2674140692298207 -0.2678520784785651 -0.2682692180228127 -0.2686662918374417 -0.269031200650286 -0.269380898942159 -0.2697261519468838 -0.2700255836513191 -0.2702818467953916 -0.2705011118721266 -0.2706883911276858 -0.2708599855614016 -0.2709814069258165 -0.2710608027267246 -0.2710945382232155 -0.2710963784277198 -0.2710840361060575 -0.2710347437774909 -0.2709443567147776 -0.2708190119442258 -0.2706846372457593 -0.2705367041529749 -0.2703631079532129 -0.2701790426876243 -0.269965775151246 -0.2697670208930744 -0.2695662512161491 -0.2693601801776354 -0.269154237588913 -0.2689537700156657 -0.2687661307779823 -0.2686079659504526 -0.2684653393622745 -0.2683366605973638 -0.2682277449944689 -0.2681478006472874 -0.2681119304045927 -0.2681074408703615 -0.2681336034039108 -0.2681918541200342 -0.2682908628891496 -0.2684319393374496 -0.2686212488470592 -0.2688587905561975 -0.2691355533593479 -0.269457101907432
 6.51 -0.2391819234021391 -0.2391991803623194 -0.2392733445595446 -0.2393911958944175 -0.2395377430232341 -0.2396957853579815 -0.2398625160663412 -0.2400355710716902 -0.2402023240531019 -0.2403763514453496 -0.240542442438908 -0.240712251979956 -0.2408776757703797 -0.2410517792677751 -0.2412341436854537 -0.2414462309924443 -0.2416606649134997 -0.2418939219290994 -0.2421466312754583 -0.2424049029445298 -0.2426792516840144 -0.2429752329973662 -0.243285858143802 -0.2436108341383086 -0.2439654307516531 -0.2443558525103945 -0.2447613946968921 -0.2451719123493207 -0.2455895562616816 -0.2460103099838176 -0.2464219168214292 -0.2468379168360894 -0.2472798988452622 -0.2476998914223227 -0.2481095088965753 -0.2484827253532766 -0.2488316366336597 -0.2491747633349579 -0.2495045408104301 -0.2497951521693929 -0.2500415862772463 -0.250250603755509 -0.2504272679818497 -0.2505874990901263 -0.250703252970422 -0.2507774682690846 -0.2508113693887731 -0.2508084294885001 -0.250800257483679 -0.250747986046177 -0.2506634126043668 -0.2505443223431825 -0.2504104772041786 -0.250272729885592 -0.2501047788424078 -0.2499300962864273 -0.2497303921863384 -0.2495412652677934 -0.2493529070134856 -0.2491659376632334 -0.2489748222140662 -0.2487932894203146 -0.2486296597937054 -0.2484917876034598 -0.248366213876397 -0.2482610423970411 -0.2481784007077344 -0.248126728108753 -0.2481128366584299 -0.2481349371732798 -0.2481896322281345 -0.2482827111562763 -0.2484087380495834 -0.248586294758677 -0.2488131058930767 -0.249076412821358 -0.2493952306713202 -0.249753809330159
 6.53 -0.2194680682212624 -0.2194865184135913 -0.2195591894985978 -0.2196742013902913 -0.219813846761354 -0.2199766570431375 -0.2201436774256685 -0.2203168438576478 -0.2204844070464511 -0.2206521794581338 -0.2208153403174318 -0.2209762356077635 -0.2211413890712344 -0.2213044662086384 -0.2214820812794631 -0.2216760033018936 -0.2218900130528161 -0.2221105420678234 -0.2223446956412212 -0.2225957118260322 -0.222858663434006 -0.2231354650356214 -0.2234326119600992 -0.2237393212954082 -0.2240787478882752 -0.2244522333441953 -0.224837421027442 -0.2252355330610815 -0.2256347973269828 -0.2260321664658324 -0.2264296898771522 -0.2268335977193113 -0.2272527469095456 -0.2276595331239777 -0.2280505847976342 -0.2284182501244688 -0.2287543750573854 -0.2290791773082609 -0.2293992583479733 -0.2296767324064277 -0.2299126944725874 -0.2301179942945044 -0.2302819653793527 -0.2304388119934647 -0.2305550851623676 -0.2306210896708226 -0.2306512850628698 -0.2306513146418689 -0.2306345234705498 -0.2305910043710586 -0.2305046939250125 -0.2303946514735531 -0.2302652791174054 -0.2301306847169369 -0.2299762448922242 -0.2298097680231184 -0.2296216342493154 -0.2294432964704303 -0.2292684133460747 -0.2290970842959384 -0.2289222284998732 -0.2287559178979824 -0.228611320190714 -0.228493806838956 -0.2283899040641394 -0.228310913848343 -0.2282476539344032 -0.2282169268260298 -0.2282353387879243 -0.2282834378459052 -0.2283710107870387 -0.2284880671597699 -0.2286437452740677 -0.228853458201566 -0.2291108007757185 -0.2294137105919535 -0.2297591570078367 -0.230157765143243
 6.55 -0.199805960556921 -0.1998283319474764 -0.1998968678763773 -0.2000187662708377 -0.2001598398196759 -0.2003181499733149 -0.2004841759437858 -0.2006567997047287 -0.2008208119913916 -0.2009910273006363 -0.2011515428909396 -0.2013180457823939 -0.2014695607567116 -0.2016320343572292 -0.2017986768889085 -0.2019981814183435 -0.2021990147737617 -0.202409483545032 -0.2026253050836674 -0.2028694845028334 -0.2031212006773528 -0.2033841732437124 -0.2036669406000737 -0.2039634319062777 -0.204281756083856 -0.2046464808160409 -0.2050165855477761 -0.205397995485728 -0.2057810175982978 -0.2061611396156378 -0.2065494120296625 -0.2069346950940679 -0.207346667824346 -0.2077307419978052 -0.2081112221535882 -0.2084613055926942 -0.2087912053780001 -0.2091050793342866 -0.2094090560482615 -0.209675699868588 -0.2099066049059153 -0.2101042940329052 -0.2102614478842698 -0.2104092688568034 -0.2105260631094196 -0.2105883775631905 -0.2106150779013897 -0.2106156525695321 -0.2106063847754243 -0.2105615804892093 -0.2104751424434217 -0.2103674361330375 -0.2102437708155345 -0.2101205945109492 -0.2099744330019419 -0.209815066833861 -0.2096410813148133 -0.2094717965157354 -0.2093157032704706 -0.2091543521758487 -0.2090008785917686 -0.2088466886412851 -0.2087205982107023 -0.2086208839496656 -0.2085419282712633 -0.2084837043521294 -0.2084443161325524 -0.2084328703165871 -0.2084804583721726 -0.2085545115312537 -0.2086639117899101 -0.2088106979084872 -0.208997952411733 -0.2092366245889427 -0.2095251614941066 -0.2098603589460643 -0.2102373485286635 -0.2106664235909288
 6.57 -0.1802106141350752 -0.180229580690551 -0.180304109420259 -0.180419266264415 -0.1805660199277304 -0.1807237338794104 -0.1808959523531578 -0.1810687823471731 -0.1812392816241549 -0.1814030047113051 -0.1815668949003287 -0.1817271062474379 -0.1818801685733518 -0.1820384984633041 -0.1822045682670422 -0.1823904330988355 -0.1825844668374764 -0.182789033126285 -0.1830007243731171 -0.1832291807503683 -0.1834661041949803 -0.183726832408448 -0.1839968428568273 -0.1842764707707431 -0.1845856401453999 -0.1849389137405891 -0.1852974520807009 -0.1856547314547371 -0.1860298619163202 -0.1864000812837104 -0.1867698101398192 -0.1871427698322228 -0.187538039473181 -0.1879185369396561 -0.1882800858733287 -0.1886231026806218 -0.1889368125327212 -0.1892471063655988 -0.1895390218800395 -0.1898017975416649 -0.1900266195809661 -0.1902114489933293 -0.1903660485390711 -0.190514575743473 -0.190618508896814 -0.1906831250544134 -0.1907110920366678 -0.190710861429096 -0.1906927945823838 -0.1906561316124304 -0.1905805014004008 -0.1904704965927774 -0.1903600946014165 -0.1902405016036062 -0.1901036035421276 -0.1899477791253225 -0.1897880398271574 -0.1896323738872975 -0.1894849883111798 -0.1893378408700919 -0.1892026111012548 -0.1890711073079057 -0.1889631275593912 -0.1888819196912573 -0.188819664305349 -0.1887758827699114 -0.1887646702196966 -0.1887833485560729 -0.1888484934471417 -0.1889464243278562 -0.1890847744001477 -0.1892627566330543 -0.189474351762856 -0.1897408332932166 -0.1900563344953273 -0.190423243408061 -0.1908358118381251 -0.1912992903602293
 6.59 -0.1606746547763152 -0.1606951094640094 -0.1607725449522169 -0.1608937551939599 -0.1610416189096019 -0.1612061285868468 -0.1613712804807415 -0.161545756613676 -0.1617191317753855 -0.1618858235229529 -0.1620520271808109 -0.1622098448407434 -0.1623628953618891 -0.1625207223707451 -0.1626793712611695 -0.1628635711943851 -0.1630564500989846 -0.1632517366709352 -0.163458959373582 -0.1636772374376566 -0.1639126728612816 -0.1641591984099771 -0.1644151736166696 -0.1646865487816987 -0.1649818399728272 -0.1653218940252499 -0.165666679541605 -0.1660217118919842 -0.1663854872139452 -0.1667352944125264 -0.1670952451602588 -0.1674612168971835 -0.1678484858308664 -0.1682141559364173 -0.1685686329565076 -0.1688979254013911 -0.1692004625489266 -0.1695034164445991 -0.1697867099015462 -0.1700419125005835 -0.1702566075902326 -0.1704380862867515 -0.1705854234741651 -0.1707310378043002 -0.1708363256968198 -0.1708988863392612 -0.1709281726870754 -0.1709275164636701 -0.1709216361604525 -0.1708778940368783 -0.1708077411204992 -0.1707114172070159 -0.1706007128603325 -0.1704914254126142 -0.170362388964348 -0.1702209113844063 -0.1700625373101133 -0.1699250211473148 -0.1697940780704521 -0.1696668330226384 -0.1695331327157388 -0.1694224956304552 -0.1693330680164137 -0.1692698948922561 -0.1692260070457356 -0.1692065680338182 -0.1692186041827846 -0.1692531035883408 -0.1693467671157304 -0.1694698003998526 -0.1696307088453856 -0.1698289446269129 -0.1700752916890564 -0.1703674857466153 -0.1707178002847078 -0.1711080325589205 -0.1715546465954623 -0.1720429091913254
 6.61 -0.1412049410134826 -0.1412320328012845 -0.1413128990064486 -0.1414349405946111 -0.1415804153015523 -0.1417441986331958 -0.1419205328656107 -0.1421017190450135 -0.1422767829877675 -0.1424473142803875 -0.1426097732795399 -0.1427669311120463 -0.1429251616748854 -0.1430725486351966 -0.143237458430283 -0.143415173267616 -0.1436035511248381 -0.1437936887497691 -0.1440037866604098 -0.1442147971449483 -0.1444397532617671 -0.1446742798394471 -0.1449286844767784 -0.1451909285427655 -0.1454808061766371 -0.1458051962878563 -0.1461389785561299 -0.1464856234314194 -0.1468333971339536 -0.1471816206542413 -0.1475288757530857 -0.1478844769615989 -0.1482556105812175 -0.1486149716837223 -0.1489577981112536 -0.1492804604763339 -0.1495810861618877 -0.1498708273212647 -0.1501571938782635 -0.1504015385271587 -0.1506105957327271 -0.1507865227302766 -0.1509372635256789 -0.1510782858954018 -0.1511821453865433 -0.1512453323168682 -0.1512743307748492 -0.1512778046197069 -0.1512710224814527 -0.1512358597609362 -0.1511681766298931 -0.1510739440309963 -0.1509735596779096 -0.1508736080553443 -0.1507479444191189 -0.1506242997962211 -0.150480182984874 -0.1503496355546033 -0.1502285048463116 -0.1501143459723515 -0.1500077308166058 -0.1499046770345699 -0.1498312850534372 -0.149790036072191 -0.149769775061696 -0.1497682857647992 -0.1497955566964302 -0.149857984143709 -0.1499694461660568 -0.1501203445953115 -0.1503048460358496 -0.1505334178647089 -0.1507979462317208 -0.1511209760596456 -0.1514958180443117 -0.1519251876547631 -0.15239393713341 -0.1529127164961862
 6.63 -0.1218057217173677 -0.121829712573745 -0.1219167874550714 -0.1220362243394082 -0.1221936189777205 -0.122360025893878 -0.1225431353846574 -0.1227222385197428 -0.1228996611417265 -0.1230727768661125 -0.1232402510813182 -0.1234046359486757 -0.1235607404024357 -0.1237160381497702 -0.1238744786707751 -0.124056487218475 -0.1242370908188271 -0.1244292702707246 -0.124626138146003 -0.1248309227894451 -0.1250537223187878 -0.1252907766247269 -0.1255305183709264 -0.1257871249940249 -0.126068886703645 -0.1263893324824021 -0.1267112170859147 -0.1270455210428153 -0.1273912726547624 -0.1277327579964526 -0.1280611429156349 -0.1284169380331261 -0.1287814487428248 -0.1291322292117302 -0.1294695163799597 -0.1297792679607676 -0.130075457440568 -0.1303608100789561 -0.1306339289087304 -0.1308749037359207 -0.1310887541398138 -0.131257146472982 -0.1314078338613138 -0.131546629204047 -0.1316447641738017 -0.1317141402166169 -0.1317445795519891 -0.1317509721729141 -0.131745650845927 -0.1317114481111497 -0.131653518282338 -0.1315698254469311 -0.1314737574661055 -0.1313813259748291 -0.1312706583819212 -0.131153395870113 -0.1310226683961117 -0.1309076276906675 -0.1308003482586468 -0.1306968383791024 -0.1306124251053543 -0.1305271032650689 -0.1304716124603448 -0.1304451200678003 -0.130438578238666 -0.1304599818988817 -0.1305150677491974 -0.1305999042652759 -0.1307338986978048 -0.1309006950726079 -0.131111317190765 -0.1313622396287341 -0.1316570447384795 -0.1320056226476047 -0.1324078512594914 -0.1328656502534409 -0.1333624890848247 -0.1339152229852383
 6.65 -0.1024677467302656 -0.1025045366242521 -0.1025873141416799 -0.1027188522728482 -0.1028715907836799 -0.103050141215723 -0.1032324888861508 -0.1034127498877638 -0.103601603088991 -0.103773176133892 -0.1039432294421589 -0.1041122112091188 -0.1042742764057362 -0.1044297637786157 -0.1045954178500063 -0.1047685589178037 -0.1049552420555558 -0.1051448221124657 -0.1053375637133973 -0.1055439172588809 -0.1057569009251198 -0.1059854216639944 -0.106227866203072 -0.1064799570456124 -0.1067550884705784 -0.1070597075326427 -0.1073782140621999 -0.1077133756653758 -0.1080438157240388 -0.1083765723958141 -0.1087091556140953 -0.1090463010880607 -0.1094043413026864 -0.1097538565187662 -0.1100849987729268 -0.1103884748776479 -0.1106783024212841 -0.1109542877680846 -0.1112274590582182 -0.1114742652077966 -0.1116788869089033 -0.1118505406296191 -0.1119982036140541 -0.1121374458823783 -0.1122401642308559 -0.1123066142318802 -0.1123418072340117 -0.1123527623620187 -0.1123531425169176 -0.1123256983760188 -0.1122680763929729 -0.1121933717978196 -0.1121099425970411 -0.1120228875736143 -0.1119275552870699 -0.1118158320735525 -0.1117020460458829 -0.1115964230936244 -0.1115083208831535 -0.1114212898577313 -0.1113449382375798 -0.1112752580199622 -0.1112403879792652 -0.1112305666670867 -0.1112446994123255 -0.1112958613212776 -0.1113637232777331 -0.1114679819430804 -0.1116228607564129 -0.1118192439346406 -0.1120502074726071 -0.1123343891432087 -0.112649698497522 -0.1130269048649331 -0.1134533393532736 -0.1139342818489618 -0.1144591000171483 -0.1150411283018674
 6.67 -0.08320479250721757 -0.08324098640840183 -0.08333661952258686 -0.08346520885212727 -0.08362494617768135 -0.08380444005821008 -0.08399640383097973 -0.08418293761156281 -0.08437508729383814 -0.08455940454999533 -0.08472963683053469 -0.08490237236427056 -0.08506782515833289 -0.08522416499817176 -0.08539232644755868 -0.08556944684859158 -0.08575365432169857 -0.08593653076564201 -0.0861369358575228 -0.08633855005278646 -0.08654634758523005 -0.0867745874670055 -0.08700996748862977 -0.08726053721899019 -0.0875315840053541 -0.08783614797337702 -0.08814959602711303 -0.08847363384902429 -0.08880144689999359 -0.08912243141933585 -0.08945765442481168 -0.08979038771264225 -0.09014087585752228 -0.09048344221263993 -0.09080528790969145 -0.09111305485890153 -0.09139346874904297 -0.09167617604745903 -0.09194368900008465 -0.09218341963147292 -0.09239106074481951 -0.09255909092199111 -0.09270932652355457 -0.09284691668880896 -0.09295492533581717 -0.0930202041614413 -0.09306219564138063 -0.09307611003021032 -0.093081996361421 -0.09306577844746566 -0.09301385587980271 -0.09294825502894544 -0.09286958504451359 -0.09280222185528531 -0.09270961516925547 -0.09261727147369314 -0.09251407203520479 -0.09242041489979758 -0.09234530689295062 -0.09228048961968327 -0.09221431846463146 -0.09216759259212559 -0.09214609694627218 -0.09215555825103949 -0.09219423901034596 -0.09225688150815392 -0.09234920780856626 -0.09247682875592733 -0.09266219397492903 -0.0928770518707186 -0.09313164162901588 -0.09343354621622857 -0.09377857137957779 -0.09418029264722527 -0.09463369432840751 -0.09514021051357358 -0.09569513507452765 -0.09630110866457953
 6.69 -0.06400845976474123 -0.06405212864325505 -0.06414869231555587 -0.06429016279587507 -0.06445379187938605 -0.06463562314220428 -0.06483214694138995 -0.06502966441494817 -0.06522275948182987 -0.06540848484193551 -0.06559253597611547 -0.06576855814617255 -0.06593597139486462 -0.06609989554590823 -0.06626479320398071 -0.06644676475472389 -0.06663145936474901 -0.06682347898163887 -0.06701510333395533 -0.06721923193124224 -0.06743098306403261 -0.06765226780385358 -0.06788882500323501 -0.06813184929571503 -0.06839927909584942 -0.06870577059922012 -0.06901431478244457 -0.06933318240318642 -0.06965546300016601 -0.06997705689317313 -0.07030380318308016 -0.07062905575185552 -0.07098328526257836 -0.07132180815945643 -0.07164316366784096 -0.07194255179424691 -0.07222466032637243 -0.07249752683311994 -0.07277113166461813 -0.07300352195224658 -0.07321238060866142 -0.07338974032782197 -0.0735340525850201 -0.0736830076369106 -0.07378558352154407 -0.07386471705840003 -0.07390175684842482 -0.07392642327406951 -0.07394167849932975 -0.0739296154697896 -0.07389139091266639 -0.07382960033685704 -0.07376659803299079 -0.07370711607347868 -0.07362959131257119 -0.07354645638641499 -0.07345629271311527 -0.07337933649279738 -0.07332205570767591 -0.07326505612212453 -0.073219305282748 -0.07319575351846053 -0.0731887359405653 -0.0732221704428383 -0.07327598970161564 -0.07336075017588584 -0.07347569410738419 -0.07362224252069205 -0.07382425222334066 -0.07406809080591881 -0.07434767164218514 -0.07467457688918322 -0.07504753248736518 -0.07547327716071539 -0.07595327641688321 -0.07648426454731727 -0.07706285462740647 -0.07770026651662787
 6.71 -0.04489129713689055 -0.04493622096339733 -0.04503904315586083 -0.04518368474021217 -0.04535222052592502 -0.04554880710601517 -0.04574516685704266 -0.04594896293911277 -0.04615012429587617 -0.04634418165453302 -0.04653399252583335 -0.04671466820407943 -0.04688053676712833 -0.04705036807639573 -0.04721769777685703 -0.04740994829705281 -0.04759908584909134 -0.04778957042865317 -0.04798357681499599 -0.04818768857095956 -0.04839823204297222 -0.0486216233610548 -0.04885211643883003 -0.04909861497352763 -0.04936580244599398 -0.04966539512069956 -0.04997310504574937 -0.05028708605289223 -0.05060636575753164 -0.05092861255873871 -0.05124873163926424 -0.05158100696555223 -0.05192260528775494 -0.05226028113974923 -0.0525813268391524 -0.05288375248734134 -0.05316469896947196 -0.05344055995449959 -0.05371174889520069 -0.05394669202819746 -0.05415678037398275 -0.05433274773694563 -0.05448398870540117 -0.05463358165162013 -0.05474464373186017 -0.0548259748864004 -0.0548767018395766 -0.05490402309981934 -0.05492314395969322 -0.05492553249594012 -0.05489367456952199 -0.05484637482566856 -0.05479403469392641 -0.05474500938821036 -0.0546816359068576 -0.05461113403268558 -0.05453543533305139 -0.05447876615991332 -0.05443611064989962 -0.05439675272437383 -0.05436914108950996 -0.05436035323636534 -0.05437570444096207 -0.05442631876436721 -0.05450225205277914 -0.05460344093761826 -0.05473695983562021 -0.05491377994893232 -0.05513934726521652 -0.05540191355775459 -0.05570942038555848 -0.05605596409348401 -0.05645313081235137 -0.05690473545906694 -0.05740667973675406 -0.05796745913488455 -0.05857467692941742 -0.05923557618294384
 6.73 -0.02584785083844654 -0.02590151158413045 -0.02600323225947654 -0.02615656090194363 -0.02633057433509345 -0.02652716016859213 -0.0267391667982112 -0.02694409540582865 -0.02714775595943031 -0.02735746921311188 -0.0275481727070811 -0.02773365976765862 -0.02791079050728174 -0.0280842768245072 -0.02826033440401277 -0.02844817471660277 -0.02864505001921025 -0.02883648535490124 -0.02903431655288025 -0.02923891022849434 -0.02945883078323974 -0.02967832540476623 -0.02991303706688575 -0.03015601852957761 -0.03041891233899807 -0.03071601682748748 -0.03102537511358061 -0.03133870110201598 -0.03165647448374587 -0.03198251073595015 -0.03230035512204654 -0.0326294626917063 -0.03297158828086577 -0.03330847551174543 -0.03362997079286367 -0.03393078031905672 -0.03421418107149643 -0.03449181381771116 -0.03476345411160764 -0.0350019102934942 -0.03521562649010501 -0.03539291761462637 -0.03555058036672498 -0.03570495223257786 -0.03582662748490195 -0.03591264018298901 -0.03597154117274015 -0.03600716008670257 -0.03603762134410893 -0.03604696615091918 -0.03603154349986304 -0.03599096817048653 -0.03595223672920089 -0.03591380252933163 -0.03586491971117345 -0.03581020020204551 -0.03575417971635086 -0.03570931075563677 -0.0356796666086614 -0.0356648413514592 -0.03565418684741417 -0.03566191274733099 -0.03570117248951576 -0.03577221929985452 -0.03586488619189776 -0.03599146896695016 -0.03615072421416177 -0.03634620431062241 -0.03659570842146365 -0.03688078849996135 -0.03720809828764426 -0.03758359731440608 -0.03800189289862355 -0.03847770614727597 -0.03901392395607406 -0.03959360400958811 -0.04023402378138652 -0.04092614153417551
 6.75 -0.00687750233509421 -0.006933045971649343 -0.007052430093258732 -0.007205685748737367 -0.007386704775528385 -0.007588183799702164 -0.007803364235958732 -0.008021610287628156 -0.008236757946671447 -0.008444504993683766 -0.008640324997895688 -0.008833865317174561 -0.009021812098027548 -0.009200383275604684 -0.009383333573701247 -0.009574723504760962 -0.00977366436988103 -0.009968645258814357 -0.01017553104997504 -0.01038131341044324 -0.01059602379597147 -0.01082670345098813 -0.0110572434086067 -0.01130435349063075 -0.01157338630756322 -0.01187350525861319 -0.01217888553170698 -0.01249219710349592 -0.0128155337393675 -0.01313581599345792 -0.01345359520866274 -0.01378181251665189 -0.01412545083788252 -0.01446411388161484 -0.01478629414592825 -0.01509227091773979 -0.01538043127282152 -0.01565777807582192 -0.01593248898028621 -0.01617617042867947 -0.01639338565241155 -0.01657808967186114 -0.01674477729640533 -0.01690305712444706 -0.01703041254344628 -0.01712794372995219 -0.01718675764963895 -0.01723536905734135 -0.0172831704970916 -0.01729775930216337 -0.01729511059511146 -0.01727080228781863 -0.01724649808154233 -0.0172167134669643 -0.01718751872424384 -0.01714799892307295 -0.01710599192273266 -0.01708018737215444 -0.01707392770998428 -0.01706954116464887 -0.01708175175442417 -0.01710838928750935 -0.01716503336210284 -0.01725586736648077 -0.01737454347908074 -0.0175195806685885 -0.0177015716940282 -0.01791840110485554 -0.01819128924105717 -0.01849992823325153 -0.01885705300279705 -0.0192533882618996 -0.01970427951373022 -0.02020147905254266 -0.02076061296379883 -0.02137546012429614 -0.02203976820230202 -0.02275687165769225
 6.77 0.01201082397959852 0.01194319647997832 0.01182732594807967 0.0116688663238973 0.01147586375631149 0.01126824160308859 0.01104754043087885 0.01082685401521555 0.01060365034051436 0.01038727460007083 0.01017979119605816 0.009973774739526431 0.00978497605039963 0.00960065815747202 0.009413983298407147 0.009209211919732674 0.009011061676837739 0.008805161433968922 0.008600706264225821 0.008390675449556184 0.008165362480749283 0.007939799057432362 0.007697623088062988 0.007454487689922185 0.007182418189106587 0.006885670120520881 0.00657293122786895 0.006255252463643224 0.005934593989115333 0.005611804174325052 0.005293792598066838 0.004960156047877584 0.004613051520023448 0.004268153219482818 0.003944440559932483 0.003640790163729202 0.003348165861890351 0.003064590694076275 0.002787038908567796 0.002536572962244854 0.002310053520561128 0.002118308457521034 0.001948820855650624 0.00178111800597025 0.001642811407964184 0.001538215769548934 0.001462366007038085 0.001407684245108065 0.001348063816760114 0.001316259263279052 0.001309115334192312 0.001319214987227091 0.001327270388260193 0.001338783911272734 0.001355746138296254 0.001379257859359329 0.001399923072431086 0.001411115983361633 0.001400068005819377 0.001380522761226133 0.001347830078688106 0.001300374994925191 0.001222546754195752 0.001108411808218301 0.0009704098160916441 0.0007971946442070221 0.0005939163661615732 0.0003580602626653828 5.83728214448298e-05 -0.0002768982628570393 -0.0006588320887862542 -0.001079124548184818 -0.001552406326304712 -0.002079334901924135 -0.002665022547470697 -0.003302709329146891 -0.003988963107061316 -0.004736259535365939
 6.79 0.03081575910054668 0.03074284076517864 0.03062141885833136 0.03045383430897364 0.03025404825250988 0.03003754303077966 0.02981271919205719 0.02958334449104882 0.02935446788889395 0.02913205655316098 0.02891897985784653 0.02870765438337364 0.0285112569165894 0.02831706945076173 0.02811668418557711 0.02791158252713699 0.02770482008795461 0.02749706568695054 0.02728467834944892 0.02706331630717207 0.0268412679982355 0.0266069520671427 0.02636716236477821 0.02611478194840067 0.02584050708163654 0.02553534223447029 0.0252237140832372 0.02490781551061305 0.02458208060560474 0.02425213966353779 0.0239290461860463 0.02359598088105741 0.02324091366278191 0.02289940765169418 0.02257000117452101 0.02225348676422201 0.02196088115997175 0.02166698130714118 0.02138941735727717 0.02112437366807896 0.0208951568033765 0.02069250753310559 0.02051358683327953 0.02033260288596284 0.02018956207924139 0.02007295300719047 0.0199840564698418 0.01991761747314791 0.01984712022894619 0.01980063015491851 0.01977393887455048 0.01976852021708742 0.01976204621748967 0.01975371611638355 0.01975651436001147 0.01975720860017727 0.01976333169419209 0.0197515527048161 0.01972499790019566 0.01968521475379992 0.0196316379443543 0.01956257335576972 0.01946315907706808 0.01933049240230766 0.01916587183050189 0.01896844206553572 0.01874249101607828 0.01847721179549344 0.01815830872174296 0.01779303531729015 0.01739073330899554 0.01694033462801181 0.01644671140967158 0.01588747699337312 0.01527768892246006 0.01461334994409724 0.01389937400914232 0.01312594327201089
 6.81 0.04952878072101885 0.04945123257674067 0.04931887932966539 0.04915036189789745 0.04894885940356142 0.04871992417280357 0.04848428973579066 0.04824814782670706 0.04801353638375494 0.04778245854915264 0.04755744266913176 0.04734113529393591 0.04713325617781949 0.04693826127904299 0.04673454775987096 0.04651716998656963 0.04630648452940345 0.04608677116262894 0.04587047286449375 0.04564882881722898 0.04542117340704677 0.04517714822413155 0.04493289206263729 0.0446747739206782 0.04439842200032196 0.04408888370758346 0.04376836265241402 0.04344501564869352 0.04311908571421896 0.04278633207069527 0.04245385014372327 0.04211508956278565 0.04175996316123498 0.04141077897627898 0.04107509124896358 0.04075218942415881 0.04045436215053899 0.04015761828056374 0.03986271187045931 0.03958880118019514 0.03935198167346221 0.03914369001764806 0.03895050108381037 0.03876350794665073 0.03860747588448432 0.03847569537920859 0.03837376811627302 0.0382874189846415 0.03820798307675843 0.03814724468850827 0.038105301319176 0.03807979367140435 0.03805970465114905 0.03802750336763006 0.03801273813328443 0.03799791346371117 0.03797892907761946 0.03795168689676798 0.03789994504590766 0.03784065185271701 0.03776521884773709 0.03767244476430065 0.03754708753846236 0.03738691230892188 0.03720077441694569 0.03698086640628562 0.0367355830230911 0.03644138021582322 0.03609819113515811 0.03571068713389336 0.0352821737668455 0.03480497979074493 0.03428321316412841 0.03370114104722444 0.0330650618018371 0.03236949799122235 0.03162855137996201 0.03083263293383376
 6.830000000000001 0.06814389353617345 0.06806140560935359 0.06792154505616388 0.06774603578400196 0.06753525190190723 0.06730046472056161 0.06706116975228715 0.06681785171104571 0.06657649251243747 0.06633783727369891 0.06609981131370257 0.06588017615295205 0.06566940151358402 0.06545897731936134 0.06524357369567335 0.06502627096953095 0.0647994736695654 0.06458198352602051 0.06435534847075375 0.06412540763722652 0.06388551536050324 0.06364042317724228 0.06338936382569305 0.0631221452456876 0.06284590157863312 0.06253257016750569 0.06220524755684131 0.06187612049272562 0.06154120092278514 0.06120770199617664 0.06086757906357532 0.06051992467716283 0.06015579059061316 0.05980399375907897 0.05945552833917633 0.05913085468896839 0.0588247173679477 0.05851492313701756 0.05821064695847233 0.05793419799597621 0.05768207561453986 0.05746176338049769 0.05726048006148143 0.0570580016263933 0.05687999624537809 0.05673818728979074 0.05662786833216704 0.05652461714618728 0.05642121670664202 0.05635023618939394 0.05629091797133645 0.05624445163035452 0.05620489694527808 0.05615755389583599 0.05612113766260907 0.05608399262697572 0.05604739437106121 0.05599489167767835 0.05592217953027057 0.05584028011284947 0.05574099880992889 0.05562219820645864 0.05547704308775203 0.05529562743941308 0.05508142544725891 0.05483750749723948 0.05456372117535147 0.05424831726755364 0.0538779577596723 0.05346176083730947 0.05300392488574113 0.05249962948981546 0.05195357943384593 0.05134845970149982 0.05067908747568273 0.04996030113841787 0.04918810627072268 0.04836061765247957
 6.85 0.08665556454038836 0.08656613085693532 0.08642323203114932 0.08623255995987755 0.08601789473926402 0.08578153266475008 0.08553275223107404 0.08527882213226845 0.08502911526165979 0.08478427871186667 0.08454390377479881 0.08430957494165303 0.08408861290291447 0.08386840854835087 0.08364974496701094 0.08341699844722161 0.0831880864765856 0.08295773174197441 0.08272498112952864 0.08249001472464934 0.08224339381199663 0.08198846887548039 0.08173275859825813 0.08146181486272697 0.08117465375051458 0.08085366854247555 0.08052229971867986 0.08018660195840543 0.07984539414012748 0.07949966234150874 0.07915405783938856 0.07879995610976975 0.07843204882780608 0.07806803986778854 0.07771098330312864 0.07737710240634521 0.07705777364904509 0.07673673470190545 0.07642733943465385 0.07613759191604763 0.07587682841385279 0.07563518839481798 0.07541836652465195 0.07520607566799509 0.07502303588839287 0.0748565274482641 0.07472737580887179 0.07460631563028741 0.07449454077135742 0.07439998528966552 0.07431964844149253 0.07426357768177716 0.07419976566407116 0.07413242924049301 0.07407062746168236 0.07401094757674698 0.07395235803321198 0.07387571947696259 0.07377940675218686 0.07367679590131571 0.07355169416495744 0.07341247998183265 0.0732422569887029 0.07303294602029975 0.07279352810924788 0.07252644448598633 0.07222432357868402 0.07188384301315709 0.07148294261277488 0.07104474639837044 0.0705602255881409 0.07003326359754625 0.06945172403920552 0.06881875172278618 0.06812633765489207 0.06738098003894344 0.06658123827505591 0.06572813295991486
 6.869999999999999 0.105046810318554 0.1049518729039255 0.104798135838479 0.1046041630086632 0.1043798594979137 0.1041319015866533 0.1038809197522903 0.1036244366692168 0.1033619102088087 0.1031094174394234 0.1028624086263986 0.1026202352320492 0.1023887519156674 0.102165209533518 0.1019355471388361 0.1016980439818252 0.1014627805096544 0.1012192803664512 0.1009842193933018 0.1007309476282435 0.1004833203062621 0.100219461859284 0.09995767891617324 0.09967643930272352 0.09937575504165008 0.09904785335258548 0.09870997365206868 0.0983618515535376 0.0980176168673178 0.09766236260061489 0.09731111195750175 0.09694842333890652 0.09656680834260023 0.09619920876318355 0.09583240259206993 0.09547973001747312 0.09514902242438739 0.09482297439457099 0.09449797070652632 0.09419892933547935 0.09391659745335945 0.09366917942877306 0.09343879482698214 0.09320604140987621 0.09300572313594613 0.09282748116025208 0.09268277483439658 0.092541980706488 0.09240907952110833 0.09228916321927616 0.09219641193840633 0.09211269801227251 0.09203260597096274 0.09194026054083348 0.09185660464446554 0.09177955340061161 0.09169704612414631 0.09159804732600962 0.09147705071315171 0.09134273218847277 0.09119682085075931 0.09103294299462017 0.09082955911041635 0.09059656088419099 0.09033367319759433 0.09004415212780592 0.08971260194745212 0.08934368612452359 0.08892122632228527 0.08845066139918589 0.08794090040876101 0.0873824015995347 0.08677766041491575 0.08611590649308998 0.08539791466691005 0.08462032096377692 0.08379746160552226 0.08290920200828289
 6.890000000000001 0.1233042353314457 0.1232090132106585 0.1230441459379154 0.1228466663894181 0.1226176836360773 0.1223640609435134 0.1221029517720555 0.1218345527767397 0.1215678438073078 0.1213047519082067 0.1210523643185861 0.1208021774722964 0.1205623139978876 0.1203226987186053 0.1200883626523895 0.1198392620118703 0.1195939522043675 0.1193482848318821 0.1190961506910977 0.1188421387733712 0.1185832632647328 0.1183120485458762 0.1180364331921562 0.1177518189735812 0.1174458498548056 0.1171076039951242 0.1167579347484632 0.1164078136633712 0.1160464254830095 0.115684097145144 0.1153233517821329 0.1149519967209144 0.1145606334829949 0.114176969784436 0.1138012495358381 0.1134420398423273 0.1130987120035373 0.1127566805135919 0.1124180900610859 0.1121019915290661 0.1118123499950084 0.1115445837307963 0.1113019292026953 0.1110477500713288 0.1108305251916499 0.1106357956129119 0.1104642965786405 0.1103141695265988 0.1101572560887543 0.1100215960912437 0.1099001305543337 0.1097945226923824 0.1096923629137977 0.1095772408209903 0.1094737792103316 0.1093711910721016 0.1092636505904399 0.1091399381432905 0.1089959403023469 0.1088356608329936 0.1086654046942432 0.108471958038673 0.1082507732123575 0.107983816754798 0.1076943483988495 0.1073725140706449 0.1070186418895126 0.1066188011678968 0.1061682604112677 0.1056715173180335 0.1051391997794454 0.1045490048794994 0.1039198958948357 0.1032272672946335 0.1024805127404999 0.101675358086357 0.1008213883783234 0.09991331985459251
 6.909999999999999 0.1414203661953249 0.1413148283929625 0.1411494439447279 0.1409359467167225 0.1407038357675123 0.1404463113481293 0.1401813299020694 0.1399046030652911 0.1396265246662144 0.1393533017257199 0.1390939114571471 0.1388340042662908 0.1385852707514029 0.1383420677031856 0.1380955221047915 0.1378416971318195 0.1375830251523136 0.1373297977267558 0.1370704136080663 0.1368025517415948 0.136533756265121 0.1362594165088437 0.1359732269953798 0.1356764694397568 0.1353593417494033 0.135016004024147 0.1346605285562024 0.1342920268301642 0.1339262415229977 0.1335510255040288 0.1331806668349339 0.1327986417697278 0.1323959907547509 0.1319950044286575 0.1316090366223983 0.1312434253592099 0.1308857888545941 0.1305288225163033 0.1301726229443204 0.1298423199308395 0.1295311754602456 0.1292576837090906 0.1289880800460708 0.1287198170320015 0.1284840724197901 0.1282715831544067 0.128086004372857 0.1279075614041476 0.1277298887692545 0.1275739111810869 0.1274301535444499 0.1273060649560068 0.1271779607042367 0.1270400412693902 0.1269081203234466 0.1267811837300629 0.1266489925445267 0.1264975250137012 0.1263261105759701 0.1261453918611825 0.1259459746905892 0.1257252300767812 0.1254737152236233 0.1251883785261844 0.1248726835706668 0.1245188601343304 0.124136473185412 0.1237126168830481 0.1232264975771853 0.1227096618084941 0.1221423603082762 0.1215312239983676 0.1208645249910395 0.1201489435888949 0.1193684072847601 0.1185390507615725 0.1176565898922659 0.116717765739649
 6.929999999999999 0.1593774859559056 0.1592587944961282 0.1590882219036583 0.1588730580346426 0.1586250719354799 0.158368410842823 0.1580910051835767 0.1578096555748953 0.1575257948241845 0.1572466649290961 0.1569780760775304 0.1567080146476308 0.1564497312077852 0.1562029295166201 0.1559493735230008 0.1556818653660268 0.1554140123750312 0.1551496560695725 0.1548776731594369 0.154605398544628 0.1543272543153673 0.1540409367520854 0.1537448443254184 0.1534377916962018 0.1531119647154622 0.1527589454244133 0.1523896490544452 0.1520124660271175 0.1516355629541493 0.1512532996374111 0.1508676150689126 0.1504746034307923 0.1500551050953046 0.1496476926248083 0.1492489907717496 0.1488627914786502 0.1484920168780904 0.1481276432926907 0.1477520852350952 0.1474014744079505 0.1470841857038875 0.1467853282054963 0.1465013471853053 0.1462134341057554 0.1459593726191735 0.1457216845677448 0.1455120699834846 0.1453160250882051 0.1451224692934843 0.1449394372006307 0.1447742706006463 0.1446227144741885 0.144471286991531 0.1443132815125175 0.1441522575865218 0.1440010579523965 0.1438418395384271 0.1436717144622771 0.1434682520309355 0.1432595407406616 0.1430316452769218 0.1427887465143305 0.1425099245165841 0.1421900025363929 0.1418472990154104 0.1414698295841605 0.1410558890619579 0.1405985784568304 0.1400928199654327 0.139543730972962 0.1389485500530652 0.1383088909677443 0.1376151476672604 0.1368717292900294 0.1360620891625182 0.1352019557991322 0.1342937949021035 0.133323589361372
 6.95 0.1771497553568049 0.1770284552633573 0.1768519865573712 0.1766341710851811 0.1763827058811931 0.176116090167887 0.1758305053558133 0.1755474470435932 0.175249012017917 0.1749659482535424 0.174686227913294 0.1744109203480598 0.1741458890967917 0.1738846398865004 0.1736230676322547 0.1733472374371777 0.1730704045924457 0.172792637577281 0.1725164730589526 0.1722347798927684 0.171941735122073 0.1716461569782407 0.1713405018806724 0.1710240064367884 0.1706919204420202 0.1703199598798074 0.1699440099215873 0.1695584439267872 0.1691657954428152 0.1687688442050516 0.1683784741368379 0.1679701173494662 0.1675373871421664 0.1671179100020933 0.166701551604314 0.1663036868117921 0.1659158966753727 0.1655255014337648 0.165140650513524 0.164776846529033 0.1644382892824821 0.1641222997638455 0.1638171021508609 0.1635155998090035 0.1632366322914611 0.1629830223391056 0.1627519588804652 0.1625317080316931 0.162315541096536 0.1621099445662998 0.1619214521198123 0.1617472936233876 0.1615699281307852 0.1613811478831672 0.1611987443090566 0.1610198730242886 0.1608399878319648 0.1606353167223992 0.1604067828730671 0.1601753736485493 0.1599185626004732 0.1596410984674509 0.1593353731750168 0.1589946788355593 0.1586190227482536 0.1582119073989868 0.1577725414602822 0.1572880527912217 0.1567509374373623 0.1561713116306516 0.1555440547893371 0.1548744435178747 0.1541599046068317 0.1533845930327865 0.1525500899582252 0.1516615847314325 0.1507165078863798 0.1497280541426106
 6.969999999999999 0.1947355261026081 0.1946086543988278 0.1944224146095181 0.1942047725713408 0.1939480833068815 0.1936704100246484 0.1933779801190724 0.1930833041705053 0.192789761945219 0.192495583395403 0.1922084976591654 0.1919219040605276 0.191648248109426 0.1913748895017074 0.1911029831191267 0.1908196580293442 0.1905392374859254 0.1902519409283318 0.189963326981923 0.1896713414579487 0.1893733413535473 0.1890614728517377 0.1887448943214167 0.1884211053173522 0.1880704725801756 0.1876928710363776 0.1873001257982981 0.1869112681641206 0.18650334961786 0.1860977818293569 0.1856846036542655 0.1852676341340427 0.1848256994959366 0.1843889411529742 0.1839621577039466 0.1835450719333965 0.1831419068116015 0.1827386584945571 0.1823368493239601 0.1819512328271897 0.1815962977172871 0.1812590008929342 0.180934912438431 0.1806149346236723 0.1803137749041224 0.1800371179207857 0.1797846045001825 0.1795415166543157 0.1792973445806402 0.1790710796620298 0.1788589604667404 0.1786599537483746 0.1784531904458425 0.1782434566833181 0.1780364407701998 0.1778276702010612 0.1776190096556072 0.1773860489986202 0.177133439279911 0.1768699917342621 0.1765866547813707 0.1762856350257893 0.1759504272568613 0.1755731354486574 0.1751742877599061 0.1747385735339225 0.1742682342985331 0.1737563587660002 0.1731896798329378 0.1725816865802307 0.1719297862729446 0.1712273183602362 0.170485107475257 0.1696837014350567 0.1688156822404797 0.1678990530760585 0.166929656309904 0.1659091254935917
 6.99 0.2121180931166801 0.211982279825506 0.2117938759825488 0.2115623284149364 0.2112997701336009 0.2110246193332794 0.2107241643925118 0.2104222278736414 0.2101182755228115 0.2098224042699661 0.2095238162288479 0.2092339186969951 0.2089449291557419 0.2086668702702146 0.2083877718893288 0.2080950500457879 0.207802301956081 0.207503896020476 0.2072100598230203 0.2069009551315327 0.2065928518976033 0.2062746892565844 0.2059437595275885 0.2056093012134805 0.2052520090008727 0.2048593917601177 0.2044600945453007 0.2040480485942321 0.203634927328438 0.2032131673531521 0.2027941924573049 0.2023567296135138 0.2018973119780701 0.2014501478909279 0.2010009758756899 0.2005730656395938 0.2001578960734972 0.1997319132518607 0.199316788432731 0.198914442057722 0.198534825751996 0.1981780603242422 0.1978405397666544 0.1974912792549073 0.1971697511481331 0.1968718629888923 0.1966008945031488 0.1963348426002378 0.1960643443728366 0.1958122720969306 0.1955779632317783 0.195350069419876 0.1951223994869183 0.194885908441758 0.1946498104763636 0.1944140879657748 0.1941752334680554 0.1939151537242443 0.1936405176583033 0.1933432873770655 0.1930343201701759 0.192707559510034 0.1923405640517324 0.1919354696329909 0.1915043032740908 0.1910442141778047 0.1905438057293205 0.1900067134961693 0.1894081042281422 0.1887698168572103 0.1880910304974366 0.1873631854448873 0.1865835771775383 0.1857496043551786 0.1848600698193101 0.183919296593042 0.182921365880983 0.1818668550691297
 7.01 0.2292705977938243 0.2291334619378042 0.2289402210703703 0.2287060320092513 0.2284363587538921 0.2281495664854537 0.2278534235668117 0.2275465175425551 0.2272339841389863 0.2269260772641187 0.2266222430076761 0.226321732641089 0.2260230296174964 0.2257379675717398 0.2254493483203626 0.2251479008616075 0.2248451333754143 0.2245390852234131 0.2242296859489262 0.2239189742769588 0.2235959161141994 0.2232637545490104 0.2229276418514271 0.2225811054731497 0.2222126120475372 0.2218049963896022 0.2213936784960022 0.2209722545450326 0.2205438828966175 0.2201111470923016 0.2196697118552402 0.2192255400901874 0.218752433883486 0.2182834115030554 0.217825637398377 0.2173793422004822 0.2169448417219363 0.2165063809568225 0.2160681520807254 0.2156527304507116 0.2152506716053134 0.2148752362645041 0.2145121683296789 0.2141472778836321 0.2138052961905303 0.2134848626958881 0.2131867230265408 0.2128964919906143 0.2126032355774955 0.2123236929577996 0.2120644714833344 0.2118165696870674 0.2115633642830864 0.2112925981665582 0.2110330284136903 0.2107708342816836 0.2105054492086891 0.2102197288137575 0.2099091648967892 0.2095914194384829 0.2092548396002775 0.2088868117242961 0.2084962933332839 0.2080633811305465 0.2076065289998823 0.2071148300055143 0.2065819523920173 0.2060196535842443 0.2053906431872464 0.2047291329861936 0.2040148919462881 0.2032563672126777 0.2024546041103633 0.201593521144104 0.2006689799983188 0.1996999855369825 0.1986730658035205 0.1975916150206984
 7.03 0.2461980272479309 0.246052211849229 0.2458511859859929 0.2456126404666856 0.2453427162794271 0.2450498245919943 0.2447401567518201 0.2444273342859919 0.2441106199012513 0.2437944894839915 0.2434869861002581 0.2431830179957439 0.2428782525957914 0.242585875505387 0.2422838095091601 0.2419718455713799 0.2416580158359554 0.2413467356264265 0.2410261914459666 0.2407014209773739 0.2403703100830709 0.2400303528050962 0.2396793693651028 0.2393168291643505 0.2389371787836997 0.2385192389836065 0.2380985677041138 0.2376617290648457 0.2372181503649962 0.236769135083323 0.2363229578781367 0.2358574125872912 0.2353691372281707 0.2348941089976793 0.2344130622722278 0.2339487496077197 0.233497285739537 0.233043717582524 0.2325859572309703 0.2321448989585941 0.2317271302185221 0.2313369106432693 0.2309491360447186 0.2305640934140972 0.2301999629219527 0.2298589599181269 0.2295307439317307 0.2292225686711131 0.2289022760238333 0.2286024140566274 0.2283146340153752 0.2280386233250654 0.2277535995897584 0.2274652715925453 0.2271713952955107 0.2268862768396853 0.2265924815450042 0.226279966910257 0.2259444486130383 0.225591648509698 0.2252244056352835 0.2248352852034843 0.2244125956065729 0.223951544415341 0.2234623213790361 0.2229418444252927 0.2223863026600612 0.2217845643675355 0.2211332590100741 0.2204424822281229 0.2197002208401293 0.2189137958424572 0.2180806184092959 0.2171919628925674 0.2162430928218291 0.2152456739041723 0.2141866290241177 0.2130850672435076
 7.05 0.262871674554698 0.2627229076351032 0.2625249198042536 0.2622764718614776 0.2620021747837296 0.2617014197255922 0.2613904580192736 0.2610725911746066 0.2607544808790478 0.2604280289976768 0.2601105275731943 0.2597947488259196 0.2594878551537905 0.2591818591323605 0.2588755435147951 0.2585483512318718 0.2582341353919753 0.2579044592810944 0.2575763663628203 0.2572403702783408 0.256902694846437 0.2565491440634786 0.2561872921034187 0.25581634331779 0.2554209322356948 0.2549948235638038 0.2545560921863452 0.2541107401650994 0.2536499637393886 0.2531894373260701 0.2527262715195266 0.2522500480916547 0.2517479279918543 0.2512487753470184 0.2507574284615176 0.2502712028171893 0.2498022470733217 0.2493330990666393 0.2488562928112851 0.2484004914988044 0.247962992498126 0.2475439633555411 0.2471412447946837 0.2467310477165072 0.2463445871992621 0.2459779124984682 0.2456266210468915 0.2452948874545132 0.2449533535085023 0.2446257701731831 0.2443138225900016 0.2440146020774925 0.2437004871312421 0.2433845604238488 0.2430697998048841 0.242750180300849 0.2424246301151312 0.2420835006279562 0.2417197333963399 0.2413396971540376 0.2409484288114891 0.2405286634557638 0.2400765783505013 0.2395930439358505 0.2390702828284058 0.238520746821141 0.2379382198833376 0.2373066301605148 0.2366292689743523 0.2359007428226126 0.235136461379059 0.2343217504933695 0.2334593461910494 0.232542262673339 0.2315678793171182 0.2305397176748065 0.2294536854742608 0.2283232836186687
 7.07 0.2792921339895702 0.2791426355705036 0.278930015799753 0.2786797254676405 0.2784021455401133 0.278101247158745 0.2777850416407337 0.2774609504789003 0.2771297053416886 0.2768063880731637 0.2764816906930112 0.2761586653965336 0.2758455445546508 0.2755302407138971 0.275210446596418 0.2748792750999696 0.2745520392979142 0.2742157224392174 0.2738787179484468 0.2735318194257634 0.2731751706469243 0.2728122455632713 0.2724432283017313 0.2720573531648085 0.2716495946305773 0.2712115173526799 0.2707591461603158 0.2703022460582365 0.269828502226735 0.2693546500216411 0.2688718049743082 0.268381852791606 0.267863439355907 0.2673492607250783 0.2668427131324655 0.2663462729868828 0.2658549468725964 0.2653670515493105 0.2648685339521504 0.2643904711916456 0.2639314415537122 0.2634934104996322 0.2630689016660328 0.2626424458648654 0.2622271100833818 0.261838770484109 0.2614712984048239 0.2611117773585252 0.2607413560334046 0.2603896912928165 0.2600515521752438 0.2597231098942658 0.2593921398385216 0.2590450605716712 0.2586975298323584 0.2583536545341658 0.2580055957655745 0.2576305297899144 0.25723730204532 0.2568343011446773 0.2564071578755726 0.2559619222002359 0.255481979255485 0.2549654013526642 0.2544191539775816 0.2538361017904445 0.2532264136257887 0.2525710914924097 0.2518618575732869 0.2511145992255077 0.2503139579801851 0.2494710255423753 0.2485828477909906 0.2476336367787088 0.2466336907318788 0.2455773500504239 0.2444701993077396 0.2433152662505899
 7.09 0.2954396152609715 0.2952863853634919 0.2950761536800854 0.294820830992194 0.2945382982549123 0.2942280965969868 0.2939082873208165 0.2935784119024496 0.2932473919915843 0.2929142394115665 0.292581876159389 0.2922565144056894 0.2919278064947497 0.2916094349444915 0.2912839824464768 0.2909427518659033 0.2906000962416038 0.2902543187860398 0.2899084628853026 0.2895504120991053 0.2891875201607821 0.2888140009772817 0.2884289986291635 0.2880319073705926 0.287618131629332 0.28715877600674 0.2866965752777602 0.2862226043909157 0.2857409984683008 0.2852497428055727 0.2847522128719422 0.2842470043101641 0.283717052936526 0.2831846247408376 0.282656325886417 0.2821410127100807 0.281634791722126 0.2811298296063187 0.2806119032198759 0.280119359593449 0.2796374259311072 0.2791795096103162 0.2787284781819186 0.2782809193701135 0.2778514610724316 0.277433251359712 0.2770394884760774 0.2766544108389046 0.2762626770387984 0.2758887358395601 0.2755254461781551 0.2751672671646805 0.2748057480823303 0.2744372283873551 0.2740662077090273 0.2736923718495966 0.2733180517842501 0.2729159576610636 0.2724983198009574 0.2720633896976458 0.2716053470175847 0.2711346475999177 0.2706268094564198 0.2700778647714381 0.2695055389018296 0.2688980133768977 0.2682539778983229 0.2675683163400961 0.2668313407484413 0.2660532623417439 0.2652303145104684 0.2643605668170775 0.2634449119959461 0.2624699759532725 0.2614379117669869 0.2603592266866539 0.2592244151333732 0.2580377416996785
 7.110000000000001 0.3113121547389632 0.3111531433837769 0.3109394698145018 0.3106847148038252 0.3103907092961398 0.3100823044075465 0.3097592314258515 0.3094195318105653 0.3090880071929025 0.3087498293757807 0.3084095003338179 0.3080722922133319 0.3077422273323387 0.3074124181805502 0.3070766874193713 0.3067298778818983 0.3063801125729175 0.3060225146688982 0.3056635775179939 0.3052947246400357 0.3049263897265304 0.3045395866406535 0.3041463094172474 0.3037347322628148 0.3033029795555122 0.3028389558451459 0.3023612258531632 0.3018733844726469 0.3013747667683064 0.3008720879764699 0.3003604835050759 0.2998351489336621 0.2992875200133556 0.298739892666863 0.2981992529884554 0.2976687672439589 0.2971432018707385 0.2966168934776845 0.2960799188451966 0.2955644449251673 0.2950675988409641 0.2945911678874102 0.294116139530765 0.2936434414087035 0.2931888913302925 0.2927563972759661 0.292337847397504 0.291929350018 0.2915132736318382 0.2911069669046604 0.290719088673336 0.2903389679459287 0.2899471739016621 0.2895540958908822 0.2891512334350208 0.288755396226553 0.2883498741289576 0.2879266771766693 0.287470695575035 0.2870090297002648 0.2865331000993794 0.2860262274901588 0.2854854827610847 0.2849137569712838 0.2843127113504671 0.2836764942988653 0.2830032023871626 0.2822892173564302 0.2815305571180511 0.2807184557536482 0.2798739175150051 0.2789754778239851 0.2780263992724475 0.2770359296221603 0.2759763538047091 0.2748679889214029 0.2737084152431754 0.2724956732104857
 7.13 0.326899025679408 0.3267375428868733 0.3265159174580683 0.3262575301570465 0.3259591819176495 0.3256491538435085 0.3253214472080408 0.3249814634544501 0.3246354841957264 0.3242915012146426 0.3239467664637556 0.3236113320654026 0.3232701903117015 0.3229321836645467 0.3225918547556081 0.3222313463863293 0.3218706215279246 0.3215065333213742 0.3211417550774243 0.3207604102765798 0.3203718825691046 0.3199744257750132 0.3195698738840689 0.3191480610557773 0.3187104516193811 0.3182314200738543 0.3177360910878964 0.3172396594999227 0.31672730031806 0.3162061087201353 0.3156794000536705 0.3151409998358694 0.314577673753609 0.3140181776634283 0.3134585375915164 0.3129079597337008 0.3123635904554318 0.3118188162917706 0.3112692939473716 0.3107329402964678 0.3102095023828522 0.30970934741986 0.3092206827903479 0.3087274260466744 0.3082482049106776 0.3077908972736496 0.3073446211963156 0.3069118749088033 0.306470696810619 0.3060457154706158 0.3056282296269637 0.3052233481871176 0.3048075802277832 0.3043875949948789 0.3039585619035017 0.3035352505378845 0.3031018006513566 0.3026436921662976 0.3021700451740947 0.301680939935093 0.3011702968785459 0.3006393466025621 0.3000761098740514 0.2994732076286675 0.2988386609707483 0.2981799311732536 0.2974813296776992 0.2967397780940906 0.2959456182008504 0.2951157019447479 0.2942343114408192 0.2933159199722899 0.2923441069904911 0.2913148451147745 0.2902358901324226 0.2891031289985554 0.2879171218360346 0.2866784369353651
 7.149999999999999 0.3421854084437617 0.3420262642338969 0.3418019869714599 0.3415364274119914 0.3412404564789286 0.3409270652636058 0.3405900850252526 0.340247977190993 0.3398980433558452 0.3395481752827199 0.3391991049024183 0.3388517143136318 0.3385040257829406 0.3381597617448091 0.3378047048015869 0.3374377377235049 0.3370728234486733 0.3366947150830777 0.336319505900577 0.335932809342899 0.3355327290196384 0.3351263087082492 0.3347086323540436 0.3342722040701855 0.3338185081376841 0.3333266190053901 0.3328238112899877 0.3323102697759881 0.3317852094157219 0.3312491453293314 0.3307098028047615 0.3301562672977507 0.3295805144318202 0.3289983799982643 0.3284264599561371 0.3278550504322417 0.3272928277211165 0.3267304782850202 0.3261584587539175 0.3256037559254628 0.3250650567649831 0.3245475484054599 0.3240312381475081 0.3235150734593588 0.323013601976835 0.3225299915033282 0.3220704600097763 0.3216089456346358 0.3211406066838556 0.3206898816308479 0.3202524391164576 0.3198186079489311 0.319381077103883 0.3189293157242581 0.3184778831202988 0.3180228687695019 0.3175628323165811 0.3170802335734204 0.3165729125190333 0.3160578692995124 0.3155213942279824 0.3149641477845464 0.3143716706162338 0.313745813536944 0.3130840475273862 0.31239234373502 0.3116688034739892 0.3109033482250581 0.3100837396355385 0.309224729519221 0.3083177698562976 0.3073726527932836 0.3063728406429369 0.3053248258841734 0.3042125811619791 0.3030605002873181 0.3018463442370389 0.3005835531537768
 7.170000000000001 0.3571663707145716 0.357002575107062 0.3567818560364597 0.3565149442499111 0.3562173306605936 0.3558939363477156 0.3555579825565158 0.3552115006982621 0.3548539923502505 0.3544991592558044 0.3541431233242731 0.3537880566310299 0.3534341314174707 0.3530822900910129 0.352720665225092 0.3523500695591593 0.3519663359986815 0.3515852076151347 0.3511936676460039 0.3507992294947775 0.3503937267309456 0.3499713730899938 0.3495434024733999 0.3490996989486295 0.3486288467491283 0.3481259502743197 0.3476125140895956 0.3470845529263109 0.3465472816817756 0.3459954754192471 0.3454444793679221 0.344873568922927 0.3442734796453064 0.3436849672620164 0.3430888176659077 0.3425067569157187 0.3419308912360595 0.3413476970173981 0.3407533708160462 0.340179819354143 0.3396146895196392 0.3390760983662777 0.3385484431135746 0.3380059411468006 0.3374828600169582 0.3369813074407588 0.3364907513006006 0.3360113396445399 0.3355191806862683 0.335040402805082 0.3345771745458512 0.3341190746189917 0.3336514519004299 0.3331730154315671 0.3327002744192462 0.3322153782357096 0.3317299764185626 0.331223008670728 0.3306926648604041 0.330149415021018 0.3295826093511764 0.3289950582146155 0.328380382140147 0.3277226218216054 0.3270359681177872 0.3263159420523931 0.3255694048139621 0.32477982775581 0.323929792395957 0.3230389504170599 0.3221129736663364 0.3211377741554886 0.3201136240606226 0.3190368257221665 0.3179085016447829 0.3167225644972791 0.315496087112515 0.3142033324873068
 7.19 0.371843847706786 0.3716825207209886 0.3714477998672647 0.3711824558844816 0.3708782296756985 0.3705553023081669 0.3702166750133282 0.3698610691868129 0.3695073463884415 0.3691458283422209 0.3687829669363449 0.3684207242231916 0.3680604824193237 0.3677006239054836 0.3673331712265939 0.366949077091753 0.3665651343742362 0.3661710461114875 0.3657715755051221 0.3653621459209184 0.3649469408888175 0.3645178741029178 0.3640735994214699 0.3636206808668738 0.363141472625671 0.3626228290485412 0.3620979846502947 0.3615556441098666 0.3610040722703076 0.3604369141387787 0.3598696348865416 0.3592833998489493 0.358673874525437 0.3580613345795114 0.357452775838738 0.3568501242947326 0.3562568261031449 0.3556528475836469 0.3550473652199171 0.3544551456596252 0.3538711957144167 0.3533108323598935 0.3527550927355956 0.3521965041449819 0.3516475440554097 0.3511225000981095 0.3506085000681654 0.3501089119244865 0.3495964637897833 0.3490931639505388 0.3485970008569785 0.3481201431230405 0.3476268395263442 0.3471238390081524 0.3466192906733394 0.3461133637903513 0.3456016077911674 0.3450710322712567 0.344510676989537 0.3439366218683286 0.3433469669933051 0.3427358526134459 0.3420919191409826 0.3414080671513446 0.3406948873831035 0.3399497407379131 0.3391684282804457 0.3383529012383317 0.3374839410020882 0.3365658991250533 0.3356144273233095 0.3346157174756095 0.333570621623299 0.3324698819702325 0.3313108708826906 0.3301041408892895 0.3288511946808914 0.3275353851105094
 7.209999999999999 0.386207252374972 0.3860385940299238 0.385811751417706 0.3855387252690226 0.3852358064769539 0.3849117160969595 0.3845643353468733 0.3842097656069059 0.3838456684196419 0.3834811354900398 0.3831146786854303 0.3827409600355134 0.3823741217323608 0.3820119461304097 0.381637035746462 0.3812446232596844 0.3808504515116036 0.380446333506103 0.3800421024094223 0.379620951550151 0.3791910644192282 0.3787499046699354 0.3782960161178941 0.3778305327410605 0.3773389386797195 0.3768130882364811 0.3762755658762722 0.3757153462263312 0.3751462840762003 0.374570334377718 0.3739879822450112 0.3733885829544856 0.3727643619448162 0.3721392148169382 0.3715118173340333 0.3708907654215206 0.3702761251670426 0.3696634028204524 0.3690281547937984 0.3684181876613097 0.3678183181593802 0.3672339131865487 0.3666616098034849 0.3660803852329653 0.3655113268598555 0.3649591422310872 0.3644286590556354 0.3639001252044922 0.363361418710644 0.3628348677690421 0.3623227707365726 0.3618165661320301 0.3612992926360816 0.3607714790912355 0.3602373845018056 0.3597062180338728 0.3591675690152494 0.3586082869354337 0.3580265014455712 0.357429962358409 0.3568102396482469 0.356166753450891 0.3554993640636002 0.354789811945035 0.3540522977151996 0.3532776621553853 0.3524774162081075 0.3516330409770447 0.3507377077269707 0.3497978778836877 0.3488151930339525 0.3477973549254032 0.3467205254664827 0.3455960267263565 0.3444229209348311 0.3431935204822651 0.3419111179194811 0.3405807259576719
 7.23 0.4002564456165187 0.4000849359309417 0.3998525715844516 0.3995815732997001 0.3992744419599281 0.3989440586089634 0.3985968944512219 0.3982397608517056 0.3978752493360012 0.3975039815902806 0.3971288594612981 0.3967537649563901 0.3963809102434726 0.39600331765104 0.395624759668163 0.3952246289444861 0.3948218382902262 0.3944099406761681 0.3939918992336628 0.3935624072546244 0.3931273981915255 0.392674635657394 0.3922080334258085 0.3917259054308946 0.391226435767317 0.3906903586902783 0.3901350786155089 0.3895657001192627 0.3889876979383102 0.3883976369699291 0.3878009822718986 0.3871816890624891 0.3865418727204524 0.3859009987850128 0.3852608029558555 0.3846159310931152 0.3839931092173634 0.3833540035095957 0.3827093203112168 0.3820758161240265 0.3814579076102025 0.3808528215922842 0.3802606650531539 0.3796538551360189 0.3790640691443889 0.3784932845420568 0.3779387189530738 0.3773838901617268 0.3768246361125125 0.3762736249101108 0.3757342148193548 0.3752026342652031 0.3746618818327081 0.3741082162669809 0.3735552264731599 0.3729957915163704 0.3724252906216907 0.3718480831741082 0.371237868718479 0.3706105369594852 0.3699653577615858 0.3693047311489712 0.3686038673055105 0.3678689065747009 0.3671065794596124 0.3663107266228294 0.3654772788863907 0.3646113972317293 0.3636881627996054 0.3627305768900397 0.3617227909622427 0.3606755866345419 0.3595801256843048 0.3584328200478608 0.3572333818204196 0.3559786532559834 0.354676876767261 0.3533217749255746
 7.249999999999999 0.4139804264709253 0.4138130754632332 0.4135824894062923 0.4133058890148142 0.4130017951623335 0.4126690588812083 0.4123200013626189 0.4119546039565682 0.4115874481718789 0.4112064556761936 0.4108303882959741 0.4104515480164981 0.41007053698186 0.4096902674949674 0.4092958320175393 0.4088885531701045 0.4084770437320007 0.4080570166413671 0.4076296749951471 0.4071964720490813 0.4067475212177056 0.4062876360743464 0.4058106203511176 0.4053196279389151 0.4048084728874113 0.4042553894050509 0.4036913518590448 0.4031015947753631 0.4025113228387278 0.4019040408926065 0.4013024439392039 0.4006681571394537 0.4000086158130074 0.3993517254382268 0.3986930216521718 0.398045010250589 0.3973923171879008 0.3967383485771907 0.3960769806901898 0.3954240799572628 0.3947851929673918 0.3941629264681592 0.3935450673657293 0.3929199327248312 0.392312289768737 0.3917125558792416 0.3911378485966404 0.3905605056197037 0.3899797448056546 0.3894045741701408 0.388841691887206 0.3882861162892619 0.3877166258670579 0.3871378492696462 0.3865620953043503 0.3859800929367267 0.3853865412905302 0.3847740496476713 0.3841429474481761 0.3834851342901446 0.3828192899297032 0.382129184280958 0.381406677415945 0.3806492695645791 0.3798587911145994 0.3790403526115136 0.3781816147585371 0.3772874684165346 0.3763442846039537 0.3753601244967606 0.3743287194283689 0.3732577408895681 0.3721411305284501 0.3709699101503301 0.369741861717666 0.3684714773499744 0.3671439593237444 0.3657719000723461
 7.269999999999999 0.4273956323152592 0.4272251800035627 0.4269903522596017 0.4267151797902557 0.4264046134594863 0.4260745042883387 0.42572110345494 0.4253549222944979 0.4249788622993016 0.4245992951187185 0.4242185325591949 0.4238328665842532 0.4234428693144916 0.4230575130275813 0.4226587101582648 0.4222441832983546 0.4218259451967299 0.421397298759334 0.4209595470491727 0.4205149332863087 0.4200550208478611 0.4195819132679988 0.4190953442379384 0.4185980576059389 0.4180702573772956 0.4175052977143376 0.4169296329364194 0.4163362775199155 0.4157300360982141 0.4151119334617084 0.4144861245577907 0.4138430744908423 0.4131685985222251 0.4124915120702712 0.4118221607102726 0.4111508001744708 0.4104881363520443 0.4098117852890941 0.4091283231886333 0.4084633664105695 0.4078044114716908 0.4071591650456492 0.4065212439629422 0.4058741552108955 0.4052426259336428 0.4046303034321033 0.4040221051639628 0.4034264387436473 0.4028249019423009 0.4022275626877578 0.4016407190645157 0.4010554793137076 0.4004658818330697 0.3998594751769113 0.3992579980560798 0.3986470693379265 0.3980345980462694 0.3973967633613529 0.3967351646198092 0.3960617713146148 0.3953670630950459 0.3946473997666318 0.3939033612911054 0.3931181677863544 0.3923019495263655 0.3914550269411718 0.3905768106167913 0.3896588912951702 0.3886860598741175 0.3876816574072417 0.3866283151038805 0.385534384329032 0.3843961966032792 0.3831995936027153 0.3819530571588634 0.3806589092585937 0.3793132120440375 0.3779181978125006
 7.29 0.4404912690558627 0.4403202654579754 0.4400893260500407 0.4398109115312125 0.4395014427560104 0.4391668307343206 0.4388134766313954 0.438442981767851 0.4380643776196671 0.4376798358181859 0.4372909681501125 0.4368968765575103 0.4365062231378025 0.4361157801437689 0.4357051199835442 0.4352830252206152 0.4348564885738218 0.4344227329173485 0.4339750712807275 0.4335224768488324 0.4330523329618754 0.4325724531154029 0.432076780960293 0.4315644003027503 0.4310237651042994 0.4304528794817832 0.4298601377073539 0.4292518642084684 0.4286360935678808 0.4280021405236365 0.4273606299690629 0.4266997669527623 0.4260150166786019 0.4253206945057051 0.4246364759484402 0.4239482466764097 0.4232651825144396 0.4225716894425646 0.4218731735960164 0.4211880512652089 0.4205119188957225 0.4198479830882882 0.4191899205987699 0.4185229483381474 0.4178737933724959 0.4172317829229646 0.4166049643657572 0.4159882952321077 0.4153589732082557 0.4147391361354222 0.4141227920097816 0.413519218982433 0.4129063753593716 0.412275459601456 0.4116436603243758 0.4110117962986171 0.4103715664494256 0.4097086698567687 0.4090244157552945 0.4083236735342926 0.4076010127376468 0.4068643430637917 0.4060873243656637 0.4052794066506513 0.4044374100805423 0.4035673049714701 0.4026624717938554 0.4017241411723489 0.4007299338857671 0.3996941608670301 0.3986176032030937 0.3975004321348792 0.3963400790572016 0.395128445518695 0.3938570232217331 0.3925456140223491 0.3911751999301498 0.3897612731082316
 7.309999999999999 0.4532700713163915 0.4531045964498366 0.4528686354005975 0.4525905988602086 0.4522777276738756 0.4519435528404792 0.4515843655125709 0.4512166569963734 0.4508307787517809 0.4504507323923559 0.4500474196853299 0.4496536625516006 0.4492578730657315 0.4488594434559503 0.4484480461041458 0.4480131735458668 0.4475810984703203 0.447139023720367 0.4466840222925215 0.4462212773369461 0.4457420721574497 0.4452487102114824 0.4447424551101335 0.4442236906181258 0.4436722406538098 0.4430861992891615 0.4424796707497738 0.4418658794148524 0.4412305698172077 0.4405847166432491 0.4399288147329767 0.4392590490799735 0.438554834831395 0.4378456672879627 0.4371406419039499 0.436439674287175 0.4357392401989872 0.4350335455542547 0.4343084264213517 0.4336068490221445 0.4329041597319754 0.4322249050796483 0.43154593174741 0.4308603065709333 0.430181566539299 0.4295253387949722 0.4288788006337851 0.4282383995049115 0.4275824230108438 0.4269348589073694 0.4262985851035408 0.4256706696616506 0.4250305907972021 0.4243791168788751 0.4237232464284979 0.4230651681210096 0.4224009907844266 0.4217127833998036 0.4209981051011944 0.4202693951756118 0.4195309930629831 0.4187604683561066 0.4179640008006014 0.4171302702948625 0.416264556890005 0.4153671407898141 0.4144384523506857 0.4134765420815711 0.4124601406439146 0.4114053288515898 0.4103061876708352 0.4091680282201846 0.4079812017703963 0.4067476197443785 0.405457263717113 0.4041232654155753 0.4027341267186513 0.4013051796570521
 7.33 0.4657328126222742 0.4655673465042884 0.4653330338360451 0.4650573053015614 0.4647484917368574 0.4644109741299558 0.464053003620881 0.4636791715016586 0.4632951192163139 0.4629020083608724 0.4625039606833561 0.4621013080837848 0.4617002326141737 0.4612899064785307 0.4608740420328561 0.4604361817851397 0.4599981883953588 0.4595475446754755 0.459083963589435 0.4586125182531602 0.4581245919345518 0.4576175880534807 0.457105770181788 0.4565675620432781 0.4560085975137143 0.4554118606208146 0.4547925755442463 0.4541628966156186 0.4535150383184767 0.4528599652882959 0.4521878123124732 0.4515002543303193 0.4507831064330494 0.4500637338637752 0.449340272017493 0.448614716441075 0.4479011328332569 0.4471733570446248 0.4464375950776043 0.4457090030864446 0.444994657377205 0.4442899544077379 0.4435897407876737 0.442882513278402 0.4421858987930536 0.4415057443964789 0.44083731730523 0.440169484887535 0.4394932646632774 0.4388272643039697 0.4381640316327273 0.437508124624242 0.4368470114047529 0.4361679502520146 0.4354901595952674 0.4348017280152014 0.434116224243924 0.4334031971649202 0.4326675258130148 0.4319136593743336 0.4311431671862584 0.4303520387373845 0.4295264836674721 0.4286653117674009 0.4277793629791165 0.4268625673955806 0.4259104852607125 0.4249173469693346 0.4238771430671102 0.4228036542504841 0.4216809613666153 0.4205185454133105 0.4193154975389535 0.4180567490424343 0.4167495813730706 0.4153885561305311 0.4139844450647536 0.4125278200758606
 7.35 0.4778867155816524 0.4777205882291928 0.4774923539638822 0.4772121634623239 0.4768991375514753 0.4765663972086489 0.4762009135615122 0.4758284478880852 0.4754405416167404 0.4750408863262021 0.4746412037455454 0.4742378657541937 0.473828724381919 0.4734148118088388 0.4729894403654149 0.4725465625324512 0.4720991009410924 0.4716414683728198 0.4711669677594508 0.4706870621831332 0.4701902748763453 0.4696771592218885 0.4691513387528872 0.4686083271527821 0.4680323082553255 0.4674219860445785 0.4667913246549029 0.4661523983709581 0.4654927416276913 0.4648188190103333 0.4641355152543909 0.4634312252456381 0.4627026640201068 0.4619647967640805 0.4612260188140809 0.4604857856568598 0.4597511629293878 0.4590045264188398 0.4582426720625861 0.4575048359481746 0.45676332431332 0.4560451935458856 0.4553224301838681 0.4545962009153801 0.4538745525786316 0.4531683521619099 0.45247813680356 0.4517892237919616 0.4510864705655073 0.4503981347125772 0.4497121739715131 0.4490353462305923 0.4483482495279991 0.4476438020517939 0.4469366821398832 0.4462277682799849 0.4455137091095953 0.4447759734159513 0.444015190135993 0.4432343183563243 0.4424419173131704 0.4416229263923346 0.4407775451291513 0.4398968932084406 0.4389780404644574 0.4380348968808387 0.43706208259055 0.4360494778758297 0.434987133168129 0.4338820890480508 0.4327479362452873 0.431554275638552 0.4303304282555107 0.429052155272712 0.4277246180155108 0.4263484079579913 0.4249219867228873 0.4234492260814997
 7.37 0.4897166220628992 0.4895522734926472 0.4893254676518513 0.4890502852097998 0.4887371369845106 0.4884017239427312 0.4880362271999377 0.4876587680203348 0.4872708778168533 0.4868729881511513 0.4864651007336114 0.4860557174233398 0.4856441002281655 0.4852220313046387 0.4847939529580274 0.4843454776423175 0.4838841579602104 0.4834206666631184 0.4829439866511656 0.4824542609731806 0.4819474328266982 0.4814254155579514 0.4808884526618704 0.4803295277820783 0.4797451647108841 0.4791263573892812 0.4784848199069398 0.4778255165022014 0.477152531562073 0.4764640196222201 0.4757716653669604 0.4750526036292537 0.474299269390696 0.4735465777815087 0.4727894540805297 0.4720386937152028 0.471282392261567 0.4705177854442442 0.4697413291364272 0.4689800393598649 0.4682232522848502 0.4674752342302022 0.4667415216632524 0.4659809111998261 0.4652458896042253 0.464518173789207 0.4638025408159672 0.4630895878941155 0.4623644523816537 0.461647361784953 0.4609435037587266 0.4602367661060047 0.4595262967781062 0.4588028438746086 0.4580668456433179 0.4573327004802354 0.4565922669295248 0.4558261336834748 0.4550408295824617 0.4542399136149127 0.4534191449172613 0.4525808827739073 0.4517072566171696 0.4507976760272407 0.4498632007321377 0.4488962406076502 0.4478928656772874 0.4468595661122239 0.4457725422312389 0.4446490245006591 0.4434868035342945 0.4422793000933725 0.4410304850864704 0.4397356095694469 0.4383823347453659 0.4369910119644225 0.4355424427238626 0.4340561786679027
 7.39 0.5012202133687704 0.5010649135971381 0.500834536202089 0.5005581618456962 0.5002482213371575 0.499909025632798 0.4995479358360679 0.4991721831975411 0.498773379114916 0.4983738151330135 0.4979634629437759 0.4975528043862663 0.4971321514466667 0.4967100662582766 0.4962759811015112 0.4958188384038986 0.4953526907400803 0.4948790608318054 0.4943950315479311 0.4938940159044165 0.4933754970643234 0.492843458337809 0.492298023182125 0.4917322052016124 0.4911395881476956 0.4905023759188811 0.4898489825607488 0.4891796722659483 0.4884941493741908 0.4877913283722453 0.4870809838939292 0.4863475107201012 0.4855818037786532 0.4848131981445012 0.4840348090395761 0.4832619318328131 0.4824936920401413 0.4817066753244712 0.4809170074956832 0.4801323345106141 0.4793539824730428 0.4785869676336758 0.4778231563901305 0.4770551852869191 0.4762912810154307 0.4755434204139115 0.4748056304674459 0.4740642583079349 0.4733206412140736 0.4725812666113285 0.4718500720719103 0.4711137353147512 0.4703812342054747 0.469627676756367 0.4688720211263477 0.468114835620937 0.4673427386922226 0.4665605389388234 0.4657462251058537 0.4649172060848852 0.4640759909139047 0.4632100687772733 0.4623123790056816 0.4613783410761032 0.4604180046117483 0.4594262893820114 0.4584051153024191 0.4573493224345768 0.4562370009861096 0.4550889013106061 0.453906673907553 0.4526761394222738 0.4514069586458609 0.4500892325151058 0.4487237921124287 0.4473082786658016 0.4458482935486714 0.444337988279881
 7.41 0.5123958704072769 0.5122363094504117 0.5120083205219998 0.5117387842769954 0.5114239715158959 0.5110875431847433 0.5107232303751228 0.5103406343241621 0.5099510064145312 0.5095450281744405 0.5091363212776399 0.5087202175434182 0.5082951389366017 0.5078655975675517 0.507421255692164 0.5069611157118656 0.506485470173615 0.5060064717698962 0.5055157533387198 0.5050013378636178 0.5044817484736415 0.5039375884433577 0.5033829111928458 0.5028063602876924 0.5021945194389879 0.5015501525033215 0.5008844834827761 0.500202126524923 0.499503705922814 0.4987814361149778 0.4980568016854108 0.4973042573635704 0.4965278280243668 0.4957403086881536 0.4949496445207189 0.4941546908332759 0.4933713830824513 0.492567496870274 0.4917514079441632 0.4909501221969148 0.4901497256666887 0.4893686745369925 0.4885842351366674 0.4877881339398706 0.4870023175660578 0.4862265227799654 0.4854706764915897 0.4847025457561664 0.48393288777415 0.4831705798911885 0.4824175995980999 0.4816626245308469 0.4808996524705094 0.480123361343255 0.4793436992203113 0.4785631443179321 0.4777677349973666 0.4769528597648223 0.4761132972714306 0.4752642063132086 0.4743942958310186 0.473503394910527 0.4725818727821607 0.4716251188210612 0.470641132547039 0.4696239736245214 0.4685804518625027 0.4674973872144912 0.4663672097784495 0.4652029997967413 0.4639949976560662 0.462746573887399 0.4614574491659234 0.4601204943109634 0.4587325502859134 0.4572952281981633 0.4558171392990231 0.4542923849836431
 7.43 0.5232170238593357 0.5230527417331248 0.5228328112919043 0.5225632231836042 0.5222503982001383 0.5219092672774035 0.5215479514952792 0.5211642120776274 0.5207753403922899 0.5203663679510899 0.519955126409829 0.5195275175682867 0.5191032033702196 0.518672175903359 0.5182258073994093 0.517756040234046 0.517276596926916 0.5167890801416302 0.5162859926857672 0.5157689375108647 0.5152405077124214 0.5146840165298896 0.5141128673466742 0.5135266136901282 0.512909039231547 0.5122524077861657 0.5115705633131529 0.5108767699156052 0.5101621718405409 0.5094323234788949 0.5086876293655107 0.507924814179133 0.5071249227424 0.5063246200218345 0.5055199211278347 0.5047111613146653 0.5038984859804452 0.5030826406671376 0.5022491310605373 0.5014220329902579 0.5006092124297199 0.4997943754961327 0.4989930184504823 0.4981746276975143 0.4973669397857152 0.4965716214072957 0.4957878393981709 0.495002730737939 0.4942109725498611 0.4934230321008375 0.492640436801383 0.4918608342056032 0.4910776420111669 0.4902783280592768 0.4894699903346438 0.4886603569654511 0.4878456462233263 0.4870050065233034 0.4861439764237898 0.4852657446265287 0.4843711699765585 0.483456641462173 0.4825126182148778 0.481529519509347 0.4805237547633752 0.4794879335378299 0.4784195355365988 0.4773181306065397 0.4761622787374229 0.4749734600618756 0.4737445348553204 0.4724779535359145 0.4711697966644843 0.4698153349444594 0.4684036792218016 0.4669592004849326 0.4654578898646595 0.4639144586340969
 7.450000000000001 0.5336698343432802 0.5335069610633565 0.5332890291295518 0.533015339182866 0.5327145720067439 0.5323733285270731 0.5320069998121839 0.5316279370728487 0.5312327816622813 0.5308213050761355 0.5304024689525049 0.5299817850719204 0.5295495453573504 0.5291099218741988 0.5286557068303022 0.528184842575929 0.527703471603779 0.5272056065489772 0.5266987101890752 0.5261715954440458 0.5256293653762825 0.5250693031905926 0.524491442234198 0.5238897059967276 0.5232630781102148 0.5225900223490931 0.5219016526301903 0.5211895930127231 0.5204627976982916 0.5197149710308731 0.5189611574968149 0.5181838217248269 0.5173664884859748 0.5165489226936699 0.5157273594036604 0.5148975138140237 0.5140749712651533 0.5132273372397491 0.5123804873628059 0.5115342474016 0.5106969132656758 0.5098659210068324 0.5090414668191072 0.5082021770387608 0.5073719481442602 0.5065578067562597 0.5057489596375824 0.5049434336932006 0.5041293259702135 0.5033143936578257 0.5025115840873222 0.5017056447320452 0.5008969932073675 0.5000697172706623 0.4992409048212785 0.4984071039005069 0.4975633026915505 0.4967001495194878 0.4958192328512416 0.49491225129554 0.4939960936028776 0.4930580786654768 0.4920879755172438 0.491090253333726 0.4900570814320664 0.4889976492709545 0.4879115264505758 0.4867811227125629 0.485605587939937 0.484395392157055 0.4831477555295485 0.4818662283642636 0.4805400311091967 0.4791643243534291 0.4777393488270587 0.4762694354011268 0.4747553450875466 0.4731992990390244
 7.47 0.5437344625762879 0.543578148158034 0.5433560647515454 0.5430870729909856 0.5427805536514423 0.5424435176489271 0.5420791460403758 0.5416953000236457 0.5413023809375168 0.5408894702616902 0.5404688696167868 0.540047020764346 0.539609995606825 0.5391719361875977 0.5387129446909518 0.5382321234420868 0.5377407949071149 0.5372407916930544 0.5367237365478312 0.5361941923602735 0.5356464321601109 0.5350754691179684 0.5344840065453658 0.5338762578947123 0.533234216759302 0.5325498368733106 0.53185055211179 0.5311293864906621 0.5303829741667141 0.5296257194375915 0.5288543267417924 0.5280621006586594 0.5272290159083721 0.5264010773519383 0.5255548899911859 0.5247106589687531 0.5238695795680781 0.5230079972133876 0.5221380174696866 0.521274246042744 0.520417748779082 0.5195687716659589 0.5187216608313572 0.5178596825439661 0.517008983213165 0.5161714193890059 0.5153369977621949 0.5145124751640719 0.5136713085665903 0.5128382850822939 0.5120068919642946 0.5111838866062473 0.510342406542325 0.5094912394471887 0.5086449331359644 0.5077888555642063 0.5069213348278718 0.5060359091632836 0.5051240969470978 0.5042025866962672 0.5032606570680025 0.5022968668597338 0.501306985009069 0.5002806805937499 0.4992253428316076 0.4981455210805152 0.4970337148383379 0.4958919937428836 0.4946979175718471 0.4934680562427569 0.4921983398129155 0.4908900284793403 0.4895453725787 0.488157222587251 0.4867126591207693 0.4852268629344787 0.4837033049229811 0.4821292661201786
 7.489999999999999 0.553390419532795 0.5532379339913478 0.5530202491317591 0.5527481655814452 0.5524455441072489 0.5521060556154374 0.5517485311517023 0.5513639719011592 0.5509646691883452 0.5505565044772207 0.5501378093711666 0.5497056256129831 0.5492701950848897 0.5488244898085224 0.5483620019449327 0.5478774437945857 0.5473846577973591 0.5468742165325384 0.5463507627188173 0.5458090192142941 0.5452539390164683 0.5446761052622369 0.5440789612278929 0.5434567303291207 0.5428048861209898 0.5421164022979541 0.5413994726938447 0.5406638712818641 0.5399124721745825 0.5391392596239302 0.5383550480211918 0.5375433218969987 0.5366971659213213 0.5358480649034614 0.5349952237920423 0.5341356476750012 0.5332703417795774 0.5323929614723024 0.5315046422589882 0.5306203397847151 0.5297490398338198 0.5288798683298794 0.5280069313356983 0.5271307850532929 0.5262569358238736 0.525398530127829 0.5245431145847064 0.5236963759531925 0.5228340211310931 0.5219756371553117 0.5211214612018247 0.5202731005856596 0.5194123527608683 0.5185400353205003 0.5176669859965761 0.5167891526600552 0.5158944033208077 0.5149865561275793 0.5140575893679598 0.5131035214683461 0.512142260993905 0.5111614466485344 0.5101476772748221 0.5090981418540044 0.5080248995059202 0.5069254494889655 0.505793041200044 0.5046280341745195 0.5034125680861583 0.5021646827470805 0.5008816181076978 0.4995567442566573 0.4981915614207795 0.4967875599649936 0.4953273503922717 0.4938277733435588 0.4922865895977022 0.4906995300713772
 7.510000000000001 0.5626220465999665 0.5624710399502224 0.5622584236568045 0.5619878883404732 0.5616813447599345 0.5613477438118404 0.5609859365307885 0.5606071840893199 0.5602047477979193 0.5597967191050142 0.5593672495969748 0.5589414909981103 0.5585014151706704 0.5580505141148424 0.5575893899687498 0.5571021650084502 0.5566028316479357 0.5560843924391261 0.5555609500718717 0.5550101973739465 0.554441457311049 0.5538593929867954 0.553250027642719 0.5526189846582654 0.5519611975507874 0.5512599799755435 0.5505310957256904 0.5497843887322784 0.5490205030642468 0.5482323329284167 0.5474381026694852 0.5466095167700189 0.5457522498504448 0.544885786669044 0.544015472121941 0.5431384312430969 0.5422613592042977 0.5413700213151447 0.5404608830230422 0.5395558599131862 0.5386644577085522 0.5377733022698807 0.5368866695956627 0.5359913858221246 0.5350999372232135 0.5342148902105763 0.5333462613335462 0.5324678972791193 0.5315906148719376 0.5307118110742661 0.5298368629859687 0.5289615078444878 0.5280829030248178 0.527189326039476 0.5262894545384809 0.5253898863093174 0.52447733927691 0.5235443515035889 0.5225899511890573 0.5216229166703568 0.5206379464218294 0.5196280390550811 0.5186001633189388 0.5175273980994115 0.5164344124196452 0.515319935439877 0.5141665564573872 0.5129779049064509 0.511750460358285 0.5104819525209958 0.5091821912395218 0.5078466664955752 0.5064655184075824 0.50504008723062 0.5035684833563512 0.5020569873129546 0.5005037997650568 0.4989017815136583
 7.529999999999999 0.57140938573027 0.5712543079868888 0.5710430502786075 0.570780143219618 0.5704748375605981 0.5701380441887116 0.5697793841276082 0.5693977685374212 0.5690009087147687 0.5685842860927515 0.5681611022409527 0.5677289888654362 0.5672864778087456 0.5668335510499032 0.5663673907044076 0.5658799390242324 0.5653762183978257 0.5648523013501041 0.5643194005424554 0.5637647687727319 0.5631974989752497 0.5626028542207855 0.561986427716572 0.5613482028062962 0.5606723929700927 0.559964011824543 0.5592282431226672 0.5584691907539212 0.5576942687441897 0.5568949012557818 0.5560802625874242 0.5552420471742527 0.5543763095878074 0.5534929745360226 0.5526043168632189 0.5517127415500951 0.5508204337137173 0.5499104486075088 0.5489890916212392 0.5480711482810123 0.5471560542492542 0.5462506453246987 0.5453428974423744 0.5444231666735888 0.5435189392259128 0.5426100214431631 0.5417193898053856 0.5408259709288348 0.5399231415659556 0.5390254386053608 0.5381272990718102 0.5372368801261855 0.5363390990654684 0.5354192033227101 0.5345029504670105 0.5335783982034834 0.5326442343732312 0.5316912369533102 0.5307149940566993 0.5297266039322657 0.528724434964728 0.5277026456746188 0.5266465947182446 0.5255610008876455 0.5244490631105518 0.5233054904503394 0.5221396021059808 0.5209396774120005 0.519692135838419 0.5184109169907045 0.5170899506097146 0.5157358365716402 0.5143421548879452 0.5129112257053059 0.5114290993055448 0.5098973161055658 0.5083294366572817 0.5067281816475464
 7.549999999999999 0.5797223195912351 0.5795721607686442 0.5793545516641649 0.5790948628855075 0.5787953251754263 0.5784640794117231 0.5781034166072432 0.5777215979098773 0.5773226546025585 0.5769128781032633 0.5764860299650096 0.5760523818758561 0.575607535658901 0.5751543632722804 0.5746841268091663 0.5741891984977665 0.5736813307013213 0.5731558759181012 0.5726153367814066 0.572058796059562 0.5714804866559173 0.5708795116088401 0.5702545540917174 0.569611897412948 0.5689340950159396 0.5682081904791063 0.5674622175158621 0.5666939699746163 0.5659070718387682 0.5650963172267012 0.564272650391777 0.5634246057223282 0.562536417741651 0.5616439611079986 0.5607482506145705 0.5598387911895051 0.5589281678958711 0.5580055859316546 0.5570668306297508 0.5561306374579507 0.5551984120189293 0.554282980050232 0.5533568674242617 0.552416110148263 0.5514890743643068 0.5505698963492733 0.5496581725148355 0.548749259407439 0.5478215337082837 0.546900782233303 0.5459897119331401 0.5450817098931278 0.5441595933332624 0.5432220396081786 0.5422824662071231 0.5413408607539258 0.5403872210069713 0.539417014859167 0.5384227703379107 0.5374168456050581 0.5363954489568847 0.5353504988240518 0.5342752837715641 0.5331754024987323 0.5320418538391281 0.5308915367605431 0.5297102903649387 0.5284893238884014 0.5272294467010907 0.5259268983071885 0.5246020983448434 0.5232352965861149 0.5218268429369148 0.5203747974369457 0.518884020259639 0.5173476117120868 0.5157748522349752 0.5141574924025141
 7.57 0.5875479417124403 0.58740022182484 0.5871835113425337 0.5869246208668346 0.5866248811326797 0.5862893630086299 0.5859336174968706 0.5855585757332085 0.5851574489870737 0.584741948661516 0.5843146362932072 0.5838848435524371 0.5834387822431142 0.5829839443027636 0.5825119818025244 0.5820131469471508 0.5815026920750079 0.58097258965807 0.5804301323019194 0.5798700027457422 0.5792838138623284 0.5786778686580647 0.5780421202729353 0.5773976519805168 0.5767052471879726 0.5759739894360518 0.5752150523990835 0.57444000988497 0.5736383058351839 0.5728261343247616 0.5719884195622964 0.571130495889933 0.5702303277833596 0.5693223798518006 0.5684138868380066 0.5674910236182491 0.5665669152023078 0.5656271967334625 0.5646732934884808 0.5637252908776083 0.5627787444445553 0.561842679866484 0.5608989729539948 0.5599505396511124 0.5590023660352694 0.5580693983172897 0.5571354728413729 0.5562065660850739 0.5552661246592849 0.5543294653082147 0.5534021649093668 0.552472420473517 0.5515310891446905 0.5505786082001345 0.5496208850502942 0.5486629472387841 0.5476922124423593 0.5467029384708841 0.5456931732673012 0.5446667749075982 0.5436233016007719 0.542567581688792 0.5414814136465631 0.540363106081885 0.5392161977354097 0.5380485974806002 0.5368489543236818 0.5356192174035981 0.5343434059919592 0.5330339894929925 0.5316905674434873 0.5303136295127406 0.5289008055024984 0.5274420953468968 0.5259389091123983 0.5243921169977277 0.5228120893338053 0.5211886565836767
 7.589999999999999 0.5948536366297927 0.594703135691159 0.5944970738491069 0.5942358716986369 0.5939410299669701 0.5936082895135493 0.593247901330038 0.5928707965403195 0.5924706064004961 0.5920634022988889 0.5916374857560363 0.5912027684246932 0.5907564220898303 0.5902987386686314 0.589828800210493 0.5893235888970227 0.5888132570420372 0.588276907091559 0.587731491623817 0.5871661533492409 0.5865775851104609 0.5859604298823038 0.585328500771789 0.5846677410181271 0.5839706739927137 0.5832324931991273 0.5824718322731235 0.5816846049826307 0.5808769052277445 0.5800484370407226 0.5792063345859781 0.5783294321600736 0.5774248341917136 0.5765074552417369 0.5755797800031084 0.574647053300912 0.5737122400923382 0.5727602054666776 0.5717940346453076 0.5708325529816831 0.5698686359613232 0.5689189292017993 0.56796652845272 0.5669966395957193 0.5660376786444403 0.5650849517445167 0.5641378351735598 0.5631967253411376 0.5622352687887573 0.5612878621898443 0.5603354123497204 0.5593906662055841 0.5584346908264846 0.5574669834132979 0.5564951612987012 0.5555158519471453 0.5545275129548262 0.5535320920496549 0.5525040070912264 0.5514687560707863 0.5504112471111968 0.5493337384669008 0.5482311885238831 0.5471041657996321 0.5459464189430991 0.5447642467346552 0.5435493480860454 0.5423137320403428 0.5410253477719014 0.5397043645863033 0.5383536919203082 0.5369673093417968 0.5355487165497153 0.5340778733740157 0.532572459775595 0.5310225358462304 0.529434181808514 0.5278065780157846
 7.61 0.60161428002716 0.6014723380512494 0.6012563748672493 0.601001231063929 0.6007056573608953 0.600377534608592 0.6000185737882988 0.599645916012131 0.5992477625230384 0.598836574694805 0.5984124540320483 0.5979772621702173 0.5975306208755924 0.5970726020452828 0.5966016577072266 0.5960993700201878 0.5955790312737559 0.5950469738883419 0.5944964904151788 0.5939278535363157 0.5933333760646198 0.5927156609437683 0.5920705912482491 0.5914045101833565 0.5907103410851855 0.5899644974206311 0.5891924927873802 0.5884023209139104 0.5875852556594816 0.5867486910141333 0.5858942310986759 0.5850149901646866 0.5840943625945012 0.5831739929012068 0.5822316057286334 0.5812902958513466 0.5803435781746373 0.5793795077345125 0.5784020296976851 0.5774242093615611 0.5764533221542314 0.5754884336344546 0.5745223694916477 0.5735404655458698 0.5725657277478078 0.5716005321787598 0.5706412050506198 0.569681812705858 0.5687129616175046 0.5677472483891279 0.5667850997548132 0.5658240825791425 0.564855883857172 0.5638758307144041 0.5628860804067657 0.5618942203205795 0.5608981379725373 0.5598820510096683 0.558841677209309 0.5577918744790731 0.5567253608568141 0.5556429045105922 0.5545295837386359 0.5533846769693045 0.552218812761047 0.5510236298023596 0.5498031969117423 0.5485521130376529 0.5472601972584592 0.5459363687823893 0.5445783869474798 0.5431889012215219 0.5417624612020053 0.5402869666160606 0.5387767373203984 0.5372248733012464 0.5356355146742848 0.5340062316845786
 7.63 0.6078040788754022 0.6076575058757565 0.6074488313673263 0.6071930759327329 0.606893840284068 0.6065720852628931 0.6062200018402402 0.6058390411166101 0.6054467543219717 0.6050364628157618 0.6046145080868848 0.6041758417537093 0.6037293855640695 0.6032728813952632 0.6027961012540488 0.6022955072766456 0.6017780117287321 0.6012467570054421 0.6006898156313645 0.60012012026054 0.5995203536764588 0.5989027887920575 0.5982527586497159 0.5975873664212548 0.5968816054079298 0.5961304290404303 0.5953587108788732 0.594555984612799 0.5937369540611654 0.592893373172344 0.5920327960241127 0.59113884682365 0.5902186999075285 0.5892828697417063 0.5883373209215206 0.5873890881716777 0.5864292463462464 0.5854619304286459 0.584469785531637 0.5834869768973103 0.5825033998970757 0.5815290000316491 0.5805448729310394 0.5795549243545348 0.5785720801906891 0.5775973164573029 0.5766268093014113 0.5756536949992628 0.5746733299563032 0.5736968407071554 0.5727209939155979 0.5717532363745454 0.5707711650060239 0.5697773968611475 0.5687768391200945 0.5677810190920782 0.5667708142153234 0.5657434020570329 0.5646945303133588 0.5636340768093728 0.5625610194990291 0.5614621164651328 0.5603417859193003 0.559193106201924 0.5580171357821311 0.5568245432577428 0.5555952273552289 0.5543403369296664 0.5530409009646884 0.5517118985724385 0.5503520789935181 0.5489515315969338 0.5475262158800416 0.5460527714684913 0.5445421481161659 0.5429901957051189 0.5414027542455124 0.5397759938755491
 7.65 0.6133781615688703 0.6132326675588187 0.6130270117432035 0.6127758846985776 0.6124804671296145 0.6121587798691102 0.6118015238779819 0.6114295202452669 0.6110320101881228 0.6106227350518261 0.6102044463097718 0.6097705955634714 0.609326154542553 0.6088671951047597 0.6083986792359475 0.6078960190500839 0.6073758467892481 0.6068444148236249 0.6062921356515076 0.6057151218992911 0.6051183163214728 0.6044952218006479 0.6038466313475068 0.6031781781008323 0.6024646253274946 0.6017133364224487 0.60093249490873 0.6001331844374493 0.5993026887877868 0.5984561118669891 0.5975903177103614 0.5966961304812621 0.5957631044710954 0.5948236140993048 0.5938709439133651 0.5929143385887741 0.5919516429290437 0.5909763618656905 0.5899783604582256 0.5889859638941441 0.5879940274889135 0.5870136066859617 0.586027167056663 0.5850222343003271 0.5840307142441812 0.5830477628433568 0.5820697661808731 0.5810923304676192 0.5801012920423372 0.5791132873716012 0.5781346730497983 0.5771545157991076 0.5761657824694768 0.5751654100385999 0.5741586056118906 0.5731548064224588 0.5721337798310817 0.5710989133261744 0.5700455145237622 0.5689741611674481 0.5678968711283794 0.5667965324052142 0.5656696331240851 0.5645159915385614 0.5633412860296112 0.5621346551055586 0.5609067074020424 0.5596545316819721 0.5583552068354793 0.5570176318798732 0.5556622259595865 0.5542713983461258 0.5528388084380165 0.5513698457607465 0.5498612599667083 0.5483144008351366 0.5467270282720467 0.5451085823101687
 7.67 0.6183055880594062 0.6181660830520708 0.617962075946247 0.6177087473124974 0.6174176378481744 0.6170931883774222 0.6167460198511747 0.6163713533471546 0.6159822000698745 0.615576611350634 0.6151560086475203 0.6147269635454071 0.6142849377559529 0.6138313531175998 0.6133581515955728 0.6128594652818768 0.6123435663952974 0.6118119372813953 0.611258040412509 0.610679938387747 0.6100809839329913 0.6094588899008879 0.6088156292708504 0.6081386351490525 0.6074319407684248 0.6066728794886533 0.6058982247961728 0.6050924503041633 0.6042649397525444 0.6034127570079713 0.6025443260638281 0.6016501710402218 0.6007120561839754 0.5997674458686217 0.598816574594395 0.5978476169882221 0.5968850478037155 0.5959017419211634 0.5949025043475182 0.5939041202163884 0.5929102547880254 0.5919238634493127 0.5909342817137526 0.5899302252214529 0.5889296597391123 0.5879390711600061 0.5869556655039689 0.5859703789173791 0.5849784176731401 0.5839855281706616 0.58299877693584 0.5820163606210367 0.5810229960050577 0.5800178599931283 0.57901267961687 0.5779919220342753 0.5769795045296802 0.5759363745137354 0.5748798095233778 0.5738108972217999 0.5727307553984167 0.5716276019688318 0.570504804974802 0.5693412025842017 0.5681671830909827 0.5669707449151344 0.5657359066026428 0.5644828768254451 0.5631889543813857 0.5618591781941678 0.5605046173133044 0.5591148409140674 0.5576920582974323 0.5562311588900251 0.5547281722440636 0.5531910280372971 0.5516160360729452 0.5500064462796326
 7.69 0.6225589699879168 0.6224189439962156 0.6222125056168952 0.6219617254146061 0.6216786040794746 0.6213570824271042 0.6210093413985751 0.6206456220604426 0.6202541756047371 0.6198514933489627 0.6194387267360983 0.6190147173345937 0.6185716268383707 0.6181186870668218 0.6176518299648062 0.6171527876026521 0.6166477321761528 0.6161123360065646 0.6155616915406059 0.6149876513504537 0.6143961581337432 0.6137763247135619 0.6131301040384496 0.612464349182394 0.6117504833448262 0.610997989850619 0.6102213621500809 0.6094116738189528 0.6085839185584021 0.607736630195018 0.6068658726808069 0.6059689300931845 0.60503718663497 0.6040969966343803 0.6031389345450195 0.6021754649458744 0.6012093025413043 0.6002240621610309 0.59922487876013 0.5982215974190206 0.5972297333434535 0.5962399818645003 0.5952512484385395 0.594242358647245 0.5932451881975709 0.5922594729217359 0.59126569877721 0.5902848518466948 0.5892884983381084 0.5882935045845656 0.5873063870443582 0.5863280223009353 0.5853356370628808 0.5843294781638906 0.5833166625627497 0.5823089273433049 0.5812896797144409 0.5802514070100504 0.5791929166890066 0.5781265763351322 0.5770445236571669 0.5759504264887358 0.5748259427883122 0.5736738606391842 0.5724992482494136 0.5713056339517992 0.5700851562038329 0.5688373535876587 0.5675454148100261 0.5662246487022455 0.5648782442201374 0.5634971304439835 0.5620842665784724 0.5606354719526472 0.5591407260198469 0.5576145883576478 0.5560559686678033 0.5544557067761795
 7.71 0.6261086808135532 0.6259655438502036 0.6257665242138404 0.6255176324632765 0.6252387292815065 0.6249214854757037 0.6245781319772219 0.6242114498415923 0.6238315202485254 0.6234292345019086 0.6230238640298058 0.6226051603844565 0.6221662152422749 0.6217238404038483 0.6212595377939361 0.6207702594614677 0.6202698675795419 0.6197359244454237 0.6191947224805443 0.6186306142304954 0.6180373123650311 0.6174256296780618 0.6167842290876528 0.6161137136360217 0.6154131164895325 0.6146661909386943 0.6138882503981566 0.6130870784067048 0.612259538627254 0.6114164648468463 0.6105479009766437 0.6096602510519225 0.6087273092320669 0.6077873298005625 0.6068321671649868 0.6058774658570054 0.6049138505323592 0.6039279359708589 0.6029322370763721 0.6019399988768164 0.6009480365241455 0.59996083529434 0.598971030587393 0.5979705879272987 0.596972522962038 0.5959878014635624 0.5950030993277817 0.5940220425745446 0.5930330573476223 0.5920420999146911 0.5910609466673118 0.5900781841209102 0.5890911189147556 0.5880910378119386 0.5870856776993467 0.5860756455876399 0.5850643786112262 0.5840311840282306 0.5829845092204704 0.5819209216934236 0.5808499490761967 0.5797588891214942 0.5786445097055815 0.5774989988282515 0.5763317846127862 0.5751522453059181 0.5739387992777878 0.5727053950219048 0.5714238011551005 0.5701179364174842 0.5687827696723928 0.5674140099063441 0.5660155862289826 0.5645830678730268 0.5631026341942131 0.561600294671238 0.5600504389056968 0.5584708266220233
 7.730000000000001 0.6289410659405616 0.6288034880180848 0.6286055771408769 0.6283651338619904 0.6280863788573783 0.6277713929258932 0.627435246989287 0.6270819920922104 0.6266992194022114 0.626308270209736 0.6259097559281264 0.62549207809362 0.625071088365349 0.6246312285253388 0.6241774204785064 0.6236946962526591 0.6231950779984936 0.622678307989593 0.6221399486224257 0.6215814824163426 0.621001182013575 0.6203916001792322 0.619756439801298 0.6190989138906284 0.6184008855809471 0.6176618681288431 0.6168933249137651 0.6161007494380193 0.6152860153267621 0.6144457663279972 0.6135882563125692 0.6127027592741581 0.6117814493292719 0.6108467607172416 0.6099010278002119 0.6089492150631355 0.6079929371137633 0.6070223186826358 0.6060306546230738 0.605041919911169 0.6040596696457718 0.6030786990484811 0.6020977134636312 0.6011057083582798 0.6001183893221942 0.5991367420678357 0.5981657724303466 0.5971924163675315 0.5962052699598421 0.595223479410359 0.5942545310447713 0.5932755913113579 0.5923011967809668 0.5913103841469918 0.59031422022535 0.5893167519544571 0.5883162763952023 0.5872897907309202 0.5862542422673642 0.5852064784326763 0.584144266777356 0.5830690749742284 0.5819631408184101 0.580836742227274 0.5796820472404138 0.5785144140196035 0.5773188408487582 0.5760951661338931 0.5748299484030788 0.5735484763063974 0.5722296186158944 0.5708789042255293 0.5694992021511258 0.568089361530318 0.5666258816224958 0.5651378618087477 0.5636185715918014 0.5620614705959621
 7.75 0.6310751128428371 0.6309362739735611 0.6307442018714575 0.630510447083892 0.6302360202798671 0.6299270122500216 0.6295965939066293 0.6292457862835987 0.6288758005364734 0.62849366794243 0.6281014399002782 0.6276955079304587 0.6272780836750445 0.626850068897737 0.6264033954838661 0.6259334554403888 0.6254429108958874 0.6249374841005673 0.6244090474262554 0.6238605033663978 0.6232880145360589 0.6226952836719151 0.6220701236322561 0.6214199373969798 0.6207369380675885 0.6200080388671865 0.6192499131404756 0.6184698443537509 0.6176613260948951 0.6168392620733756 0.6159893461202377 0.6151166421880994 0.6142042443511437 0.6132804568051149 0.6123491738673081 0.6114087199765639 0.6104650396932594 0.6095015576992988 0.6085273587981057 0.6075483979146112 0.6065809600952454 0.6056139105079239 0.6046468544420376 0.6036613073084396 0.6026855946394316 0.6017159920887485 0.6007577854315465 0.5998007105643834 0.5988256835052053 0.597860020393326 0.5968983774894099 0.5959427311754522 0.594972347954758 0.5939998044519197 0.5930161274127961 0.5920332237044865 0.5910506503153061 0.5900453743547598 0.589023653053514 0.5879924237633687 0.5869398039572247 0.5858820612290554 0.5847991332938696 0.5836883279876799 0.5825581032674656 0.5814032972111336 0.5802348380174804 0.5790295240061512 0.5777896736175958 0.5765206554130247 0.575228708074363 0.5739000004042019 0.572548591325748 0.5711557498827717 0.5697253952395536 0.568265156680827 0.5667644536117196 0.5652365455576949
 7.77 0.6325236911862442 0.6323919413823074 0.6321997980710115 0.6319674617941089 0.6317025732137405 0.6314003631124359 0.6310793623931126 0.630739032079076 0.6303799133140175 0.6300058173620151 0.6296238656075321 0.6292232095554156 0.6288206308308972 0.6284062011795899 0.6279724424674877 0.6275109666809637 0.6270371359267701 0.6265416624320337 0.6260305785442564 0.625498826731312 0.6249381995814445 0.6243587298032638 0.6237479402257453 0.6231108237982257 0.622444023590399 0.6217297527923142 0.6209863947143714 0.6202154927873162 0.6194294505622358 0.6186145717105553 0.6177819200240304 0.6169247794147432 0.6160302939150961 0.6151244376778036 0.6142052749758864 0.6132841002026646 0.612358967871748 0.6114105726170294 0.6104483791926727 0.6094918924731061 0.6085370274530097 0.6075848892473055 0.6066349630911441 0.6056682543398946 0.6047080084691296 0.6037586110746112 0.602816747872277 0.6018758946982241 0.6009220875086927 0.5999696923800486 0.5990299555087639 0.5980927432113998 0.5971456619245838 0.5961871282049893 0.5952220687293137 0.5942649702942537 0.5932928898164818 0.5923117443326176 0.5913096309992034 0.5903013170926747 0.5892740900093294 0.5882382272652975 0.5871746864965075 0.5860865754586535 0.5849833620271583 0.5838549441971375 0.582700720083358 0.5815274979202016 0.5803148660616189 0.5790728229810882 0.5778020972715681 0.576507997645451 0.5751846229345126 0.5738195220898623 0.572416264181888 0.5709862184002015 0.5695224240535814 0.5680252405699133
 7.790000000000001 0.6333462629487367 0.6332173222220909 0.6330309077170651 0.6328080499698705 0.6325443796358732 0.6322569474895987 0.6319361544247271 0.6316084214540956 0.6312578797096957 0.6308959204426741 0.6305252250233311 0.6301422249411202 0.6297503918046461 0.6293505473416652 0.6289271433990824 0.6284877119429508 0.6280285650584712 0.6275519149499869 0.6270520039409864 0.6265347944740971 0.6259928891110862 0.6254247805328561 0.6248361315394426 0.6242147250500121 0.6235608441028568 0.6228656818553933 0.6221439615841582 0.6213926966848025 0.6206263206720886 0.6198315671798846 0.6190172499611606 0.6181783728879811 0.6173015299514995 0.6164136652619532 0.6155159330486539 0.6146142676599831 0.613707743563382 0.6127789053453441 0.6118434377114053 0.6109018854861352 0.609965763613127 0.6090379471549847 0.608110821293314 0.6071642513287081 0.6062233526807361 0.6052999108879278 0.6043785616077606 0.6034583706166428 0.6025243338098978 0.6016020972017477 0.6006828569252938 0.5997658892324982 0.5988430204941646 0.5979068271999146 0.5969698059581692 0.5960278934961218 0.595090866659717 0.5941322224136218 0.5931573378412014 0.5921679001444902 0.5911721066441611 0.590165544779496 0.5891296421083545 0.5880670463071374 0.586985755170754 0.5858889066125852 0.5847695286644432 0.5836192694765348 0.5824358473174172 0.5812221805739564 0.5799888477512818 0.5787216574727385 0.57743289847984 0.5761062396322165 0.5747369899075641 0.5733352284015876 0.5719070443279461 0.5704448160181936
 7.81 0.6336072625383284 0.6334800509007423 0.6333026552172132 0.6330859560184794 0.6328290939532211 0.6325523297880595 0.6322476644075568 0.6319211888142147 0.6315861441284745 0.6312380415887164 0.6308775925512589 0.6305149784903561 0.6301359909982005 0.6297523317849183 0.6293518226785688 0.6289204456251447 0.6284785826885695 0.6280174060506949 0.6275443780113008 0.6270392909880915 0.6265155175166945 0.6259686702506579 0.6253996919614473 0.624800925538443 0.6241725939889367 0.6234914104381288 0.6227856381291239 0.6220630504229259 0.6213129807984357 0.6205378628524441 0.6197520002996291 0.6189322469725482 0.6180771968216334 0.6172163939151851 0.6163397224393641 0.6154601566981861 0.6145738011135125 0.6136748402250423 0.612757688690303 0.6118430312846426 0.6109331429012168 0.6100276685509811 0.6091220733626774 0.6082094525828223 0.6072925115756955 0.6063934658233241 0.6054991809254706 0.6046053225996155 0.6037002666809432 0.6027995191223237 0.6019058559942949 0.601013613485045 0.6001215279003917 0.5992094856637604 0.5983036833161655 0.5973918475161839 0.5964768950399335 0.5955460427810464 0.5945998377506434 0.5936419670773052 0.5926762980070452 0.5916992679032771 0.5906940642467846 0.5896641246356871 0.5886173767854064 0.5875507285286303 0.5864614978152736 0.5853482727124411 0.5841981414043838 0.5830204421924603 0.5818216734950883 0.5805917938477014 0.5793320419027002 0.5780419064294022 0.5767102013139909 0.575356287559461 0.5739590782855639 0.5725343557287491
 7.829999999999999 0.6333978669089573 0.633281614372021 0.6331103875249815 0.6328966668931757 0.632652623118682 0.632380356960319 0.6320868392936456 0.6317782611109601 0.6314526435213008 0.6311228577504433 0.6307756651409018 0.6304238971519263 0.6300600953595039 0.6296957514563553 0.6293081172519348 0.6289023446724291 0.6284773757607558 0.62803989267656 0.6275809876962155 0.6270997232128204 0.6266000317361953 0.6260730558928815 0.6255220184261376 0.624949812195938 0.6243334201789674 0.6236820854686194 0.6230007912749924 0.6222959809248849 0.6215713678617909 0.6208267356458965 0.6200546279540746 0.6192610785798782 0.6184347314335354 0.6175978105419442 0.6167515600486624 0.6158966542139046 0.6150379174145324 0.6141645241440454 0.6132667490125736 0.6123837267468686 0.6115051921902921 0.6106264103028058 0.6097438661609613 0.6088555749578868 0.6079732620032752 0.60710292272337 0.6062337726609524 0.6053673874753254 0.604488202942298 0.6036241749541693 0.6027527195197095 0.6018968327641432 0.6010312109291291 0.6001531603727386 0.5992758475694357 0.5984005491100544 0.5975177917017735 0.5966203421680931 0.5956993874488081 0.5947784345999809 0.5938453207939127 0.5928939333191141 0.5919258595802732 0.5909322370982235 0.5899211835099094 0.5888877665683516 0.5878353641426082 0.5867609042177377 0.5856455648947587 0.5845067603906063 0.583348694038091 0.5821541252858511 0.5809347566983063 0.5796850499556094 0.5783913338535946 0.5770714183037241 0.5757169623330344 0.5743391480840788
 7.850000000000001 0.6328196856742903 0.6327091922494161 0.6325440342536313 0.6323418922069397 0.632106426744901 0.6318464686186303 0.6315624786947978 0.6312651479556286 0.6309518474989011 0.6306359185379471 0.6303077924016522 0.6299763605344515 0.6296319644963331 0.629279415962833 0.6289144667250368 0.628523538689576 0.6281212638786287 0.6276994044299165 0.6272616325967033 0.6268054707477921 0.626327511367526 0.6258250970557808 0.6252995005279676 0.6247447046150261 0.6241575622634234 0.6235240265351503 0.6228702606077172 0.6221887077741508 0.6214906014429888 0.6207647851382765 0.6200261624995607 0.6192574972818856 0.6184605633557858 0.6176479647072808 0.6168300554378676 0.615999549764515 0.615168342019655 0.6143223266511748 0.6134609082224085 0.612604371412127 0.6117492910145297 0.6108999419392329 0.6100508792112589 0.6091957779710249 0.6083418334743298 0.6074946210923411 0.6066587563115824 0.6058238547339156 0.6049767820765288 0.6041428841719183 0.60330925696787 0.6024772865274441 0.6016442090289542 0.6008019407659455 0.5999596381471777 0.5991103776965987 0.5982580860533246 0.5973967999716123 0.5965122463208354 0.5956257220854577 0.5947290243650034 0.5938150703740299 0.5928818474420945 0.5919259810137245 0.5909492696483828 0.5899581440204322 0.5889371019190999 0.587897130248439 0.5868263970272888 0.585726671389234 0.5846031255825612 0.5834508059702141 0.5822771420297473 0.5810612533532784 0.5798140876474376 0.5785352677333149 0.5772284785464064 0.5758912021365593
 7.869999999999999 0.6319933212194948 0.6318840469179225 0.6317257177879332 0.6315293143442657 0.631298707216043 0.6310495071467743 0.6307838549943541 0.6304958617310605 0.6302031784435562 0.6298968563328864 0.6295857167144794 0.6292681810181444 0.6289414007880716 0.6286109976828316 0.6282640334753715 0.627895110053017 0.6275120494174691 0.6271136336848018 0.6266965350854627 0.6262611359642685 0.6258028287804045 0.6253218561074212 0.6248188206332326 0.6242891251601128 0.6237258226046929 0.6231189959979584 0.6224887884852446 0.6218405433262335 0.6211597438949485 0.6204671636797521 0.6197487062833378 0.6190142154227278 0.6182377049292653 0.6174543887486097 0.6166612709407286 0.6158623056798929 0.6150610672546672 0.6142459500679036 0.6134084686367318 0.6125821775925504 0.6117538816810182 0.6109366057620429 0.6101219148097701 0.6092903539125727 0.6084677082730381 0.6076555532079544 0.6068541841482988 0.6060476766392207 0.6052329763400284 0.6044260790241711 0.6036266105792236 0.602833857006867 0.6020316944228714 0.6012199790570734 0.6004081872533584 0.5995941754696361 0.5987812832778192 0.5979522813637984 0.5971112805274168 0.5962528006824449 0.5953897788565514 0.5945182741912748 0.5936216129419931 0.5926973234778921 0.5917602992819325 0.5908036119508157 0.5898272101949463 0.5888284198383972 0.5877946708188676 0.586732743187645 0.5856500281095616 0.58454043786295 0.5834025888395982 0.5822340425447013 0.581031031596813 0.5797934267277935 0.5785344767827568 0.5772371807200151
 7.889999999999999 0.6310062188110432 0.6309077036438422 0.6307556933939691 0.6305668785709635 0.6303490797975941 0.6301095178098601 0.6298502234569903 0.6295779277014424 0.6292963016189026 0.6290111863982852 0.6287140733417316 0.6284081538646087 0.6281007194955099 0.6277919018762521 0.6274607827618757 0.6271111740206423 0.6267505476340349 0.6263722556967541 0.6259775004167185 0.6255646541150608 0.6251267192261274 0.6246675682974745 0.6241889539898673 0.6236811390772754 0.623144256446871 0.6225647790990259 0.6219583001473059 0.6213293028184699 0.6206791704524632 0.6200069865024143 0.6193208345346302 0.6186083582285904 0.617864231376942 0.6171055578854938 0.6163392117732076 0.6155662771721959 0.61479096832771 0.6140047195981344 0.6132033754549786 0.6124046604828668 0.6116074593795302 0.6108188369557945 0.6100347881355717 0.609235277955847 0.6084426015666677 0.6076591542311296 0.6068810113253644 0.6061129723385246 0.6053320998727686 0.6045565476432457 0.603789647478078 0.6030255403183429 0.6022575482180562 0.6014826783441496 0.6007033619764535 0.5999266645076721 0.5991434164433636 0.5983479184019143 0.5975359141145151 0.5967248914251352 0.5958936862904938 0.5950522777800326 0.5941919460758855 0.5933119324728482 0.5924136943783443 0.5914947623123926 0.5905581859075706 0.589594517908979 0.588598644174201 0.5875834996732654 0.5865371664886017 0.5854687388149992 0.5843785749595602 0.5832478213416545 0.5820862094928696 0.5808948870569616 0.5796760157898005 0.5784293965593187
 7.91 0.6299726267045687 0.6298843906826406 0.6297344293269878 0.629553843142016 0.6293493727442192 0.6291191288621814 0.6288660323365751 0.6286105641201609 0.6283413952777872 0.6280661969863894 0.62778312053499 0.6275019073246952 0.627214178868698 0.6269131667922734 0.6266040128327794 0.6262784588396542 0.6259323867744175 0.6255778187106653 0.6252051168340709 0.6248076234423818 0.624394350945418 0.623959571865069 0.6234957488352924 0.6230197246021107 0.6225001820236076 0.6219413140699264 0.6213632438232648 0.6207563344778719 0.6201279893400442 0.6194822118281209 0.6188217354724799 0.6181347139155311 0.6174152309117122 0.616684240327483 0.6159469161413178 0.6152019624436993 0.6144575834371122 0.6136869234360338 0.6129137088669265 0.6121437562682299 0.6113791792903505 0.6106200006956509 0.6098588253584415 0.609089267264967 0.6083296935133962 0.6075737193138082 0.6068319249881802 0.6060927199703724 0.6053427958061139 0.6045969371529866 0.6038635147804091 0.6031239815696183 0.602388988513653 0.6016488627173319 0.6009003473972363 0.6001550408816865 0.5994103506107211 0.5986461151360724 0.5978719621211421 0.5970890133409767 0.5962949166822399 0.5954947081431835 0.5946642848336195 0.5938238339748889 0.5929581018998293 0.5920775830527422 0.5911777409893567 0.5902539573767954 0.5892991809935337 0.5883203707293635 0.5873129505853496 0.5862870156737875 0.5852342552181605 0.5841471415530916 0.583028941124297 0.5818818634885357 0.5807084183135576 0.5794986283780511
 7.929999999999999 0.6289813062508172 0.6288937193848998 0.6287607469373586 0.6285865594075306 0.6283858074057136 0.6281655516531692 0.6279293529821217 0.627681942335756 0.6274252907682192 0.6271662394446185 0.6269000896410208 0.6266328327444528 0.6263562402528993 0.6260793137753011 0.6257823450315563 0.6254746658525168 0.6251510081799889 0.6248128540667293 0.6244573956764461 0.6240847752837941 0.6236886252743761 0.6232748281447367 0.6228348565023634 0.6223753830656817 0.621879860664053 0.6213411622377716 0.6207880608380605 0.6201975316270685 0.6195997658778651 0.6189752569744378 0.6183361404116856 0.6176719247954157 0.6169737588423364 0.6162668823800527 0.6155516603470583 0.6148355177927314 0.6141148678773257 0.6133802598719627 0.6126306161586252 0.6118855242301465 0.6111461286902038 0.610412515253305 0.6096781367447814 0.6089343871007755 0.6081996063682286 0.6074765087048689 0.6067647313791994 0.6060455027704825 0.6053232953687263 0.6046140947746691 0.6039017206997622 0.603204627966154 0.6024923845066719 0.6017806543648017 0.60106379869467 0.6003565367610212 0.5996380999391969 0.5989083477151126 0.5981636616852321 0.597410134556545 0.596653598146538 0.595879380383167 0.5950936333048304 0.5942796550603363 0.5934469729088728 0.5926036202199745 0.591742090473487 0.5908529292595334 0.589938244278474 0.5889946563408709 0.5880319213674448 0.5870461003890339 0.5860317285465503 0.5849838700909349 0.5839023383831093 0.5827948918939271 0.5816600212041239 0.5804952750042629
 7.95 0.6281123919997451 0.6280297143004143 0.6279000207746677 0.6277351619168356 0.6275433083310986 0.6273316207314874 0.6271020559418833 0.6268681338960163 0.6266256056374655 0.6263719813196582 0.62612737720587 0.6258689096692215 0.6256114041926812 0.6253493663690612 0.6250734249010179 0.6247817836010491 0.6244732283914953 0.6241515303045353 0.6238099824821862 0.6234584461763012 0.6230786467485678 0.6226850846705042 0.6222669735234587 0.6218237379986065 0.6213509108969458 0.6208309701292962 0.6202921217162944 0.6197312877883908 0.6191492625858447 0.6185475364587214 0.617928038866887 0.6172890503800031 0.616611137677522 0.6159304435486804 0.6152351238924935 0.6145362047177486 0.6138397861429981 0.6131248473965515 0.6124010578164681 0.6116794088505475 0.6109651720563219 0.6102579511010451 0.6095482127616826 0.6088274639249017 0.6081205405870588 0.6074245338541872 0.6067327149419849 0.6060413201758009 0.6053475699906201 0.6046592769310493 0.603977058651299 0.6033061139151691 0.6026227905960295 0.6019401666768017 0.6012520962499398 0.6005665735174085 0.5998823227906634 0.5991800474906265 0.5984610491476627 0.5977443734015568 0.5970214390014845 0.5962782488059873 0.5955185557829429 0.594739555009536 0.5939425356722265 0.5931297060667189 0.5922974305979247 0.5914490757799318 0.5905664532359639 0.5896599926983446 0.5887323930084568 0.5877766091167004 0.586800429082451 0.5857938870740134 0.5847523293685767 0.5836881053521646 0.5825889865195861 0.5814680994743835
 7.97 0.6274228018027793 0.6273481452804528 0.627224357689978 0.6270581315207419 0.6268764953708834 0.6266765099472933 0.6264580920656142 0.6262285306502391 0.6259951617343114 0.6257615724597249 0.625523080077122 0.6252812479458935 0.6250327005341783 0.6247861284188606 0.624523896285571 0.6242494799286833 0.6239526422513151 0.6236516402653243 0.6233321480913089 0.6229932809586044 0.6226289192052824 0.6222534332781475 0.6218489697327358 0.6214205312333125 0.6209652825528672 0.6204635975731134 0.6199424512844834 0.6194010947861255 0.6188394272858987 0.6182533831003708 0.6176561266548122 0.6170287034831912 0.6163761162281689 0.6157115926410944 0.6150407405819968 0.6143588910195803 0.6136816850312173 0.6129913398029398 0.6122835706294329 0.6115909869140254 0.6108913631686813 0.6102005630139904 0.6095189021791573 0.608823395501992 0.6081336319288987 0.6074577405148608 0.6067871674234324 0.6061261329267221 0.6054492024053795 0.6047878703485807 0.6041325383540114 0.6034803121278514 0.602826525484757 0.602161251347841 0.601501736748656 0.6008438688271719 0.6001791428317557 0.5995063901191481 0.5988222841544413 0.5981316445110541 0.5974292698707055 0.5967122230233891 0.5959795198673429 0.5952342184090225 0.594469801763069 0.5936855841522773 0.5928903199075626 0.5920691384679263 0.5912165283804187 0.5903408793001022 0.5894495759900122 0.5885295753211154 0.5875850592722678 0.5866122369301713 0.5856054644893272 0.5845764742519878 0.5835218456281089 0.5824369151352977
 7.99 0.6269577539132993 0.6268808935782385 0.6267643829363111 0.6266098774720225 0.626429347777545 0.6262375395527185 0.6260316496050496 0.6258115708497107 0.6255916503095402 0.6253606901150411 0.6251374835043815 0.6249081598233924 0.6246753435255679 0.6244420181720642 0.6241927944316977 0.6239223300809436 0.6236491010039371 0.623357150192468 0.6230473577459824 0.6227260988715789 0.622377963884008 0.6220149682056682 0.6216282073666058 0.6212177440045108 0.6207740158647144 0.620289456800186 0.6197815667715305 0.619252944846984 0.6187076452024102 0.6181398361212957 0.6175596239947472 0.6169508173214845 0.616314974707837 0.6156615398677371 0.6150068086227148 0.6143485619018907 0.6136859827419706 0.6130128032872363 0.6123247157895392 0.6116460196082913 0.6109662602104571 0.6102978541705437 0.6096253191705906 0.6089526410001598 0.6082834885563243 0.6076226578436561 0.6069773789742142 0.6063298791675307 0.6056768347505971 0.60503329115785 0.6044016739311546 0.6037724017197889 0.603140536280427 0.6024993074771192 0.6018596652812753 0.6012175147716425 0.6005798831342858 0.5999302586625651 0.5992681007571123 0.5985968419258081 0.5979207417837548 0.5972323690532518 0.5965295005637664 0.5958062762519059 0.5950643471613867 0.5943113454430038 0.5935417863545966 0.5927517592610162 0.5919259276340878 0.591083348052576 0.5902170762021439 0.5893319208753144 0.5884178619714276 0.5874773234965978 0.5865057935636681 0.5855103483921636 0.5844869333082432 0.5834346277446487
 8.01 0.6267412400853538 0.6266728249476675 0.626555849267365 0.6264140665241312 0.6262386573042461 0.6260490673005864 0.6258493763126236 0.6256427132464246 0.6254277401146503 0.6252125360365555 0.6249923732379884 0.6247749260513887 0.6245539059157895 0.6243354883768123 0.6240977400866694 0.6238441938041608 0.623583143394674 0.6233017468301815 0.62300929018924 0.6226950326569876 0.6223624105251438 0.6220087161920054 0.6216316691624446 0.6212330620479076 0.6208056855664105 0.620334627542537 0.6198427349074349 0.619322099698813 0.6187883740609366 0.6182334532446239 0.6176662036072418 0.6170713756127005 0.6164487648314489 0.6158140849404689 0.6151724317232691 0.61452125906988 0.6138791399768455 0.6132194195472169 0.6125519989905445 0.6118819816228697 0.611216071866717 0.6105683412510836 0.6099134244114307 0.6092474260896718 0.6085942531341634 0.6079568964996914 0.6073229142474608 0.6066951245450808 0.606061850666552 0.6054297139922521 0.6048126400089197 0.6041998143096386 0.6035866605938216 0.6029619056671907 0.6023409734417607 0.6017231689358172 0.601105918273898 0.6004748026867693 0.5998303045114051 0.5991833311909613 0.598527238274753 0.5978627394182263 0.5971804843829319 0.5964787010364977 0.5957612573525969 0.5950340654109191 0.5942876083971361 0.5935158456028701 0.5927241864256564 0.591904491368909 0.5910646230418812 0.590207197159626 0.5893243365429554 0.5884090931183974 0.5874742089181521 0.5865049690800443 0.5855144598474766 0.5844962345693802
 8.029999999999999 0.6267943116706687 0.6267329147403148 0.6266237860345202 0.6264846060282085 0.6263170873018412 0.6261363105414176 0.6259348045384746 0.6257362781900857 0.6255336044988612 0.6253270655729465 0.6251192276260232 0.6249124759773067 0.6247014210515465 0.624485153379024 0.6242590255955527 0.6240192014424764 0.623763120766668 0.6234937465205278 0.6232115837619828 0.6229075046544837 0.622585637467004 0.6222469015740371 0.6218836194555949 0.6214916346972045 0.6210738179899057 0.6206144451302489 0.6201327600202905 0.6196292256675903 0.6191036801852076 0.6185548527916966 0.617997160811104 0.6174138046729618 0.6168026359122835 0.6161802791695588 0.6155535551907474 0.6149186638272731 0.6142778340360174 0.6136357888793118 0.6129696735249304 0.6123195972460824 0.6116674394214032 0.6110262515349448 0.6103827521761676 0.6097374910399278 0.6090957459264696 0.6084672587414109 0.6078484544957323 0.6072357803057649 0.6066088913931756 0.6059986650849539 0.6053936898133948 0.6047944561160856 0.6041994956358876 0.6035888931209179 0.6029841284245325 0.6023748025053057 0.601775322427011 0.6011602653585975 0.6005309745741692 0.5999053884529619 0.5992668544793173 0.5986226302426579 0.5979573854374607 0.5972728188632279 0.5965774104244587 0.5958700311306186 0.5951420180961066 0.5943990685402237 0.5936213137871361 0.5928320552658417 0.59201074951013 0.5911760541585451 0.5903194249543439 0.5894380217454545 0.5885179664844329 0.5875799042284163 0.5866173631390766 0.5856228874825719
 8.050000000000001 0.627130611713964 0.6270691950007523 0.6269682252821571 0.6268227860283996 0.6266662438141944 0.6264873753187489 0.6263008713257628 0.6261055167234285 0.6259086805044294 0.6257072347659396 0.6255094437096247 0.6253103406416383 0.6251076649726243 0.6249033272177131 0.624691132996523 0.6244574620331569 0.6242081691562028 0.6239534622987313 0.6236749564982943 0.6233845658969234 0.6230695847411279 0.6227398783818929 0.6223793712746767 0.6220013549794087 0.6215904121604866 0.6211357985867734 0.6206633671315943 0.6201728487727338 0.6196520135924309 0.6191193907773761 0.6185667786187066 0.6179908295120025 0.6173890709572804 0.6167804715589893 0.6161542540260043 0.6155283181716211 0.6149044359135487 0.6142629242739033 0.6136129863791994 0.6129690114603441 0.6123289078526265 0.6116935149957103 0.6110615754336234 0.610422010814748 0.6097893218918102 0.6091745775218683 0.6085664996663011 0.607960046390795 0.607347352865331 0.6067473103641705 0.6061516102658395 0.6055654110531145 0.6049749503130047 0.6043770907367356 0.6037867631197303 0.6031995973615902 0.6026084594660753 0.6020021295410828 0.6013917277986253 0.6007742025548077 0.600151283229803 0.5995254923478265 0.59887620653711 0.598205820529874 0.5975323431622983 0.5968402053744933 0.5961257412104664 0.5953989158180913 0.5946439754490725 0.5938710134589118 0.5930762273068685 0.5922613435559232 0.5914299148727364 0.5905604360276084 0.5896668158944354 0.5887531354506642 0.5878130607772463 0.58685251505859
 8.07 0.627737476046617 0.6276798895602126 0.6275787398413202 0.6274420843555173 0.6272891456718422 0.6271159824627943 0.6269348785043336 0.6267482906758798 0.6265556209603127 0.6263653964439704 0.6261772073166505 0.6259815918716065 0.6257866305055509 0.6255935107186501 0.6253813171145267 0.625159941400256 0.6249190983863672 0.6246673039868383 0.6243967302190991 0.6241140362040259 0.6238115731659418 0.6234819484326126 0.6231358764352469 0.6227657697084925 0.6223557298904332 0.6219156457225872 0.6214461640499032 0.6209528018207572 0.6204489790869488 0.6199141040036977 0.619377185829639 0.6188090949268189 0.6182117967606894 0.617602483900104 0.6169869740173108 0.6163711898879477 0.6157471663910353 0.6151174385089703 0.6144689893275178 0.6138305240358037 0.6132021669263072 0.6125726493948506 0.6119499939405904 0.6113148371660081 0.6106962597768987 0.6100796415823603 0.6094829444947816 0.6088832035298297 0.6082821028064374 0.6076821875467887 0.6070947170763044 0.6065215558236263 0.605938382320602 0.6053539452022659 0.6047642382068236 0.604183046175631 0.6036059060531764 0.6030173608870575 0.6024141808279612 0.6018034181296414 0.6011961001488937 0.6005765763455305 0.5999436832823565 0.5992839306251394 0.5986192471425836 0.5979446717062987 0.5972532032907696 0.5965411229733238 0.5957946559340984 0.5950413194560042 0.5942658549246903 0.5934686458285058 0.5926504757584595 0.5918030244081808 0.5909291365738762 0.5900402531542847 0.5891208171506326 0.5881756236665867
 8.09 0.6286034323787172 0.6285511651286421 0.6284523274217714 0.6283255837190959 0.6281738265840473 0.6280086396825002 0.6278287577827697 0.6276525157556112 0.6274619925742215 0.6272742293142364 0.6270934221537309 0.6269109013732184 0.6267247203556502 0.626530720586414 0.6263336686533334 0.6261114912466658 0.6258836701591032 0.6256367602857679 0.6253779606242139 0.6250969792744234 0.6247951784388055 0.6244739654221944 0.6241363056318464 0.6237697085774392 0.6233665058710667 0.6229275772272393 0.6224663814628784 0.6219827214973139 0.6214759773522809 0.6209498591519154 0.6204138261227503 0.6198511265937119 0.6192538439961127 0.6186565438636487 0.6180472158323925 0.6174300686407878 0.616816038129643 0.6161848132421246 0.6155487920237496 0.6149141796223782 0.6142813252882053 0.6136602963737524 0.6130448253338576 0.612413826725666 0.6117963302086201 0.6111887965444475 0.6105909205971503 0.6099978743329924 0.6093977188204863 0.6088123712303808 0.6082315768356438 0.6076584820114501 0.6070819242351635 0.60650160408632 0.6059262672466119 0.6053511174998668 0.6047746357320301 0.6041916439311426 0.6035953801873211 0.6030045536927348 0.6023986957415823 0.6017890807300661 0.6011627581563684 0.6005212976206229 0.5998655508248875 0.5991972865731154 0.5985149497711236 0.597814747426562 0.5970904646488798 0.5963435136492918 0.5955859417407412 0.5948070713378638 0.5939985699569477 0.5931710012158945 0.5923165548341764 0.5914360786327928 0.5905344105342261 0.589617662562393
 8.109999999999999 0.6297270653895225 0.629681817385158 0.629585897702446 0.6294638537978468 0.6293160862292549 0.6291479366560007 0.6289774568388483 0.628804455639996 0.6286205730230758 0.6284444680531528 0.628267629896724 0.6280843668217182 0.6279067081974959 0.6277229384948466 0.6275285432859889 0.6273195112445694 0.6270932161456622 0.6268561458657647 0.6266001743828004 0.6263243567761128 0.6260297742264676 0.6257112230160475 0.625377748528452 0.6250094402486946 0.6246146777631999 0.6241753547598007 0.6237193870277357 0.6232372954576463 0.6227353420415715 0.6222148678729461 0.6216790821465956 0.6211155941587317 0.6205311683069479 0.6199294060902144 0.6193234741088721 0.6187125480646278 0.6180945497605473 0.6174735271010484 0.6168330540918947 0.6162013178401867 0.6155778315543556 0.6149600245441533 0.6143421752206436 0.6137122210961927 0.613095511784459 0.612496916000382 0.6118969855601716 0.6113120513812946 0.6107153924824634 0.6101264099836221 0.6095504571059309 0.6089804711717535 0.6084100946046395 0.6078323129293078 0.6072597507716311 0.6066932508586153 0.6061146350183817 0.6055409711801459 0.6049521483741978 0.6043624297318783 0.6037635484855572 0.6031625199686087 0.6025401296153852 0.6019061079611923 0.6012592846422601 0.6006001103957154 0.5999268840595503 0.5992360285725922 0.5985181749744706 0.5977896694055833 0.5970398961070608 0.5962661624207297 0.5954771147890746 0.5946675967551986 0.5938224899627811 0.5929618321560364 0.592075889179667 0.5911715429788211
 8.130000000000001 0.6310917268163662 0.6310446010669559 0.6309562904203613 0.6308299503285676 0.6306886533440001 0.6305319591195249 0.6303626414084482 0.6301914460645156 0.6300174800419118 0.6298458653952601 0.6296716042796223 0.6294996979504963 0.6293261477638181 0.6291489341759583 0.6289605027437218 0.6287528861243481 0.6285302420755083 0.6282954404553045 0.6280442602222688 0.6277765584353604 0.6274831682539657 0.6271718269378942 0.6268365998473782 0.6264732074430693 0.6260830912860367 0.6256452030377635 0.625192917460145 0.6247165704154846 0.6242164088664898 0.6236939308762701 0.6231557076083321 0.6226032463265742 0.6220120543952836 0.6214150082791308 0.6208062795431624 0.6201973648527986 0.6195887729738248 0.618961330772385 0.6183276782149761 0.6176955043684397 0.6170673313999536 0.6164479855770247 0.6158405082674785 0.6152078979394513 0.6145930941613782 0.6139896136019843 0.6133965070302717 0.6128046473155092 0.6122127464272182 0.6116294354351611 0.6110496775093249 0.610482191919909 0.6099134100373083 0.6093385833320962 0.6087671993750094 0.6081994518369279 0.6076268814888577 0.6070536612019092 0.6064676649472779 0.6058854087962224 0.6052917629200408 0.6046866015900476 0.604076198177548 0.6034396031538127 0.602803893090051 0.6021465786573806 0.6014838126268001 0.6008025968691568 0.6000923063551148 0.5993669381551228 0.5986269054393774 0.5978689804777878 0.5970865526399379 0.5962813723950481 0.5954563553119332 0.594601224058961 0.5937292264040085 0.5928361702144161
 8.15 0.6326787395420345 0.6326344350566865 0.6325426454579924 0.6324266781935175 0.6322813818102843 0.6321306359547738 0.6319652403729257 0.6318019899101357 0.6316306505112569 0.6314601242205992 0.6312940681819275 0.6311285536384623 0.6309610459328783 0.6307883555073034 0.630607242903318 0.6304034767619539 0.6301848288236933 0.6299542619284666 0.6297106990156525 0.6294430471240746 0.6291533693920015 0.6288408930571429 0.6285107074566496 0.6281558980271091 0.627763523304545 0.6273308909244131 0.626875052621599 0.6264019982304152 0.6258975506845961 0.6253806520172962 0.6248453053610862 0.6242839669479465 0.623698477109265 0.6230965002758307 0.6224975829778291 0.6218885748448361 0.6212684896058126 0.6206461580890971 0.6200102482223999 0.6193779340327944 0.6187539566467106 0.6181299272899259 0.617517359287557 0.6168899320640495 0.6162740281431695 0.6156655221479904 0.6150739668008859 0.614487792923514 0.6138865564368075 0.6133033943609593 0.6127207008154093 0.6121534770188299 0.6115883782891106 0.6110147050433412 0.610441320797796 0.6098703961679153 0.6093010808682873 0.6087265537126272 0.6081432436137587 0.6075576115835915 0.6069652587330983 0.6063690562722923 0.6057584245102018 0.6051296798548449 0.6044912868132035 0.6038420559911939 0.6031816720936384 0.6025056709242351 0.6018024713855258 0.6010830784788631 0.6003487103043764 0.5995934220609357 0.5988240850461155 0.5980285666561542 0.5972074773859173 0.5963682238288518 0.5955080136769464 0.5946244127206853
 8.17 0.634467220680655 0.634430729468344 0.6343365169291615 0.6342241065063059 0.6340872707414634 0.6339348552748083 0.6337791898450026 0.6336159512891943 0.6334535375430193 0.6332898036405987 0.6331285147145398 0.6329632149959336 0.6328001288143568 0.6326343425978673 0.632455874873007 0.6322564622647978 0.6320434584967424 0.6318165283908211 0.6315704848674929 0.6313083839456911 0.6310249877428242 0.6307143174747718 0.6303820954558838 0.6300248120989783 0.6296365969153379 0.6292031175147089 0.6287505016052962 0.6282713979937625 0.6277692915852231 0.6272540853832427 0.6267217264898325 0.6261603131054448 0.6255746325289693 0.6249761691577269 0.624369062487466 0.6237536931123567 0.6231408747249834 0.6225183341163406 0.6218760131758242 0.6212389888912252 0.6206128023487222 0.6199930787328721 0.619371651326603 0.6187453385112034 0.6181232457663134 0.6175185296699139 0.6169218628983161 0.6163264482261489 0.6157273175263482 0.6151434337701428 0.6145631600270409 0.6139937424648162 0.6134202863494932 0.6128437440453295 0.6122684200148012 0.6117012708185846 0.6111319161155379 0.6105531456626808 0.6099745593151764 0.6093818490263088 0.6087910048474608 0.6081957799280913 0.6075855715157105 0.6069597889558552 0.6063175736920624 0.6056761232658416 0.605014591316645 0.60434442658184 0.603644958896675 0.60292847119425 0.6021982125054801 0.601445408959062 0.6006851757814362 0.5998988222967511 0.5990796059268207 0.598252163191086 0.5974017557065708 0.5965249301878391
 8.19 0.63644750466211 0.6364075517316796 0.6363285542634498 0.6362087696963059 0.6360796895666617 0.6359309475084619 0.6357751332531794 0.6356177276298153 0.6354574065648994 0.6353053410824888 0.6351472033041682 0.6349904644490476 0.6348258378337639 0.6346649138724776 0.6344896080768737 0.6342968680561594 0.6340847225170647 0.6338672062638382 0.6336197311982489 0.633364266319582 0.6330792157246399 0.6327694796077371 0.6324384272607009 0.632083303072868 0.6316926005310819 0.631262014219691 0.6308048268205455 0.630324714112994 0.6298266619738804 0.6293066333775399 0.6287728273957964 0.6282111281979571 0.6276203110508085 0.6270167003186113 0.6264112894630952 0.6257926180434548 0.6251803917163417 0.624549157235859 0.6239104414535557 0.6232703503184175 0.622643155876861 0.6220170102727247 0.6213946837472604 0.6207625906391246 0.6201410203843689 0.6195341735164289 0.6189315116661142 0.6183348295615969 0.6177308940283993 0.6171429089893812 0.6165612664647269 0.6159834945719304 0.6154107355257811 0.6148270156383477 0.6142456483189626 0.6136769340742033 0.6131044165078755 0.6125270363209937 0.6119395793117607 0.6113475433755482 0.6107580815048734 0.6101616027893771 0.6095461194157998 0.6089206836679559 0.6082838139267095 0.607635300669945 0.6069824734725408 0.6063061730063382 0.6056055900401118 0.6048972474395371 0.604171456167157 0.603427740282347 0.6026639839412798 0.6018832693968872 0.601074119998822 0.6002432461934162 0.5994009085236408 0.5985416356290614
 8.210000000000001 0.6385981313150222 0.6385582316751874 0.6384795112891851 0.6383660435916393 0.6382372791137566 0.6380966964833267 0.6379448954247208 0.637796313758892 0.6376388344033749 0.6374848853722844 0.6373360127763164 0.6371836048227452 0.637027266815425 0.6368671381547876 0.6366962823378414 0.6365070449581712 0.6362989987059369 0.6360744683678711 0.6358378768272799 0.6355791380640388 0.6352964371545935 0.6349881302719556 0.6346610306857029 0.6342980307619761 0.6339091829634755 0.6334802228494608 0.6330240410757461 0.6325470263946983 0.6320447866552321 0.6315223938028088 0.6309823598794309 0.6304209470236382 0.6298304294705039 0.6292246285516295 0.6286124236951393 0.627996286425676 0.6273779433643943 0.6267420362289552 0.6260972208335178 0.6254577290887349 0.6248232260017429 0.6241976466761558 0.6235684893120554 0.6229351622059837 0.6223066057509314 0.62169169343633 0.6210888008480401 0.6204846456683395 0.6198764686759124 0.6192827577458376 0.6186943468495726 0.6181161880549417 0.617534842526122 0.6169515815236254 0.6163718174042846 0.6157943246212356 0.6152200797238999 0.6146339333579646 0.6140458022653643 0.6134500262842602 0.6128535053490179 0.6122551284901862 0.6116415398344714 0.6110108086047159 0.6103742491198694 0.6097275797949643 0.6090671871410868 0.6083906717653479 0.6076999733708532 0.6069844827566723 0.6062573928178041 0.605515386545144 0.6047605170254475 0.603976273441295 0.603174226071051 0.6023499572888262 0.6015127325644354 0.6006533324633552
 8.23 0.6409016019483198 0.6408634416076689 0.6407906373150047 0.6406816925007423 0.6405609116909434 0.6404157935073173 0.6402680766672195 0.640119378983653 0.6399749193652653 0.6398259868163502 0.6396764774368461 0.6395248444223351 0.6393736890640439 0.6392268937488408 0.6390559989592361 0.6388667702733806 0.6386647823650655 0.6384450860037192 0.6382083220544083 0.6379499874778332 0.6376669923303298 0.6373621547638646 0.6370285770260354 0.6366715804600673 0.6362859115048104 0.6358518736947385 0.6353945926599455 0.6349096591261424 0.634409821914654 0.6338847069424164 0.6333420832219715 0.6327831628614649 0.6321806340646399 0.631577042130834 0.6309568904549731 0.6303358245275666 0.629716695934702 0.6290777343580382 0.6284323455747984 0.6277856634577654 0.6271451129752719 0.6265126351911935 0.6258793922649407 0.6252384714514497 0.6246049931011735 0.6239891106600707 0.6233775786695964 0.622766398766691 0.6221587346837675 0.6215554262487003 0.6209622003848111 0.620375432110856 0.6197916145410107 0.6192008838848554 0.6186166294473591 0.6180355796288615 0.6174519179250584 0.6168672289269794 0.6162689453209714 0.6156751638886777 0.615076364507016 0.614470026148157 0.613851429879501 0.6132227388636541 0.6125794163584019 0.6119324367166847 0.6112685213865681 0.6105962399112158 0.6098964199288596 0.6091861541727676 0.6084625984712121 0.6077189947474367 0.60696543501962 0.6061833224008399 0.6053831470990366 0.6045613304169716 0.6037253427521886 0.6028715395969704
 8.25 0.6433497904314287 0.6433138293984256 0.6432369072100497 0.6431361582925572 0.6430107671669276 0.6428780264488633 0.6427339218487894 0.6425939491718532 0.642443449317924 0.6423008002815922 0.642159716152169 0.6420178321136857 0.6418672464448933 0.6417201195192609 0.6415572548049758 0.6413665168649413 0.6411660483567774 0.640951549032817 0.6407159727401073 0.6404583774204062 0.6401759601101823 0.6398706829406109 0.639537235137575 0.6391809900216612 0.6387896240081571 0.6383539876070502 0.6378960214230246 0.6374171551554579 0.6369072125984179 0.6363813846406591 0.63583646526562 0.6352695285514181 0.6346667506708453 0.634057056891365 0.6334424645751052 0.6328169051788547 0.6321849532540564 0.6315460004468023 0.6308890004978266 0.6302395062424979 0.6295924506108143 0.6289602816273931 0.6283211424114644 0.6276760101768616 0.6270404322320122 0.6264106829799281 0.6257950579181951 0.6251817656389627 0.6245652028289315 0.6239570602693419 0.6233613108359607 0.622768131499068 0.6221745153234425 0.621578907468347 0.6209831241875122 0.6204013748291208 0.6198123018357896 0.6192194467445515 0.6186152941868365 0.6180129878884517 0.6174055226695607 0.6167946634446612 0.6161767462225624 0.6155440871063615 0.6148975382934186 0.6142439040753304 0.613581519837903 0.612904543061125 0.6122025673191356 0.6114890642801967 0.6107630997066592 0.6100235764549304 0.6092666374754392 0.6084904588126008 0.6076867606047793 0.6068742460842484 0.6060314005771519 0.6051887795034628
 8.27 0.6459233612731029 0.6458877775560889 0.6458085904827927 0.645708206475362 0.6455926070497549 0.6454610478157391 0.6453254434768932 0.6451859118306037 0.6450447657680667 0.6449070392742867 0.6447665314280754 0.6446243894020526 0.6444836934626437 0.6443333439700808 0.6441739323783995 0.6439962282354403 0.6437919781828464 0.6435863399560613 0.6433459903843303 0.643088532390696 0.6428091389919993 0.6425031812988755 0.6421664195157541 0.6418126539408557 0.6414173269661895 0.6409782800775516 0.6405214658545227 0.6400349109704638 0.6395261371925136 0.6389980703815858 0.6384509674923652 0.6378788415733029 0.6372753687666132 0.6366601103082684 0.6360386465279941 0.6354093428492645 0.6347758047892955 0.634124485959041 0.6334712020631842 0.6328171299001324 0.6321650513620094 0.6315198474346477 0.6308746041975808 0.630227648824034 0.6295784725809161 0.628949858828809 0.6283283280219585 0.6277040547082618 0.6270787785292582 0.6264644312201161 0.6258592886096196 0.6252600766201566 0.6246603082677041 0.6240620026618129 0.6234562230055936 0.6228666835956982 0.6222723118223056 0.6216728751691012 0.6210648742132593 0.620459528625424 0.6198476961696875 0.6192318557035689 0.6186066571779922 0.6179634886372625 0.6173130872190405 0.6166559051543193 0.6159868427673947 0.6153107344758395 0.6146119487904734 0.6138954053153343 0.6131607797476446 0.6124160558777801 0.6116622785892353 0.6108814078585891 0.6100808057554669 0.6092679894425028 0.6084362851753001 0.6075841223023912
 8.289999999999999 0.6485989906989263 0.6485642983061228 0.6484969623585422 0.6483984262742731 0.648282510564313 0.6481543458325665 0.6480195487758468 0.6478833301838736 0.6477526609392743 0.647616547017582 0.647483454487236 0.6473502195095806 0.6472097743388654 0.6470662403222426 0.6469101578997679 0.646728965604399 0.6465307440619945 0.6463190129913117 0.6460867762040078 0.6458254476046353 0.6455474751906436 0.6452430700523738 0.6449085263730603 0.6445506564288264 0.6441559755886829 0.6437168213145253 0.6432570051611322 0.6427655257761608 0.6422529569001448 0.6417227373664912 0.6411727411014767 0.6405974371242429 0.6399924205467933 0.6393671605739881 0.63874106350354 0.6381039687260081 0.6374709337247939 0.6368184320761343 0.6361539754490958 0.6354911456055675 0.6348364044002549 0.6341869207806713 0.6335376567871304 0.6328759755527381 0.632223112303383 0.6315853793577274 0.6309573551271963 0.6303300931159682 0.6296996469209628 0.6290769122318297 0.6284643868309355 0.6278594765933514 0.6272529064868384 0.6266398765718334 0.626036636001434 0.625429326021382 0.624831956970047 0.6242265972784086 0.6236146614700369 0.6229946621610755 0.6223786030602189 0.6217592759686926 0.6211313437802297 0.6204782134810495 0.6198270301498314 0.6191660629576913 0.6184933761681543 0.6178099441371272 0.6170987303128703 0.6163836192359682 0.6156505145392974 0.6149058629479949 0.6141442472794253 0.6133644404431442 0.6125687354408644 0.6117466103664164 0.61091747540571 0.6100737198366941
 8.31 0.6513713097275139 0.6513414776670238 0.6512710988556416 0.6511760607074459 0.6510669637285321 0.6509412225170131 0.6508124037630173 0.6506793922486899 0.6505538598481916 0.6504232985276982 0.6502903103454007 0.6501631474515037 0.6500313480882258 0.6498873915897975 0.6497346443824614 0.649557287984471 0.6493648090060894 0.6491548211495883 0.6489177832092473 0.6486623780713504 0.6483828037141875 0.6480784712080503 0.647744489715231 0.6473798074900212 0.6469856078787082 0.6465403853195746 0.6460777703428932 0.6455906655709261 0.6450732687179211 0.6445403825901082 0.6439824230856963 0.643403867194869 0.6427948939997812 0.6421706836745547 0.6415350144852715 0.6409009457899721 0.6402520560386479 0.6395954547732351 0.6389333406276105 0.638260911327583 0.6376013466908881 0.6369414686271794 0.6362872971380212 0.6356227743168807 0.6349649743491185 0.6343148425119783 0.6336801391745797 0.633045119797905 0.6324092099347898 0.6317789622299107 0.631155469419773 0.6305432373326975 0.6299294958888086 0.6293128661000168 0.6286956930700069 0.6280853469942198 0.6274801931598378 0.6268685089457651 0.6262430518226114 0.6256198923526721 0.6249965451899081 0.6243755720799253 0.6237328118599522 0.6230791634588175 0.6224204858969263 0.6217532672862353 0.6210766138302259 0.6203848218238784 0.6196763106536431 0.6189510937974112 0.6182195288244845 0.6174732553955428 0.6167101442626115 0.6159291622690278 0.6151273383494041 0.6143093245295912 0.6134771299266398 0.6126283927487615
 8.33 0.6542270102454264 0.6542026085252359 0.6541307658603844 0.6540439036609883 0.6539294524282999 0.6538099157547084 0.6536897253237387 0.653564567910051 0.6534384423794415 0.6533120926888406 0.6531891048863132 0.6530619471110573 0.6529337535934047 0.6527984256548184 0.6526427237078934 0.652464615256355 0.6522751718950576 0.6520657753099838 0.6518356282782435 0.6515806436680711 0.6512961024388266 0.6509920756409906 0.650657432416165 0.6502966729970705 0.649900151707543 0.6494589399625329 0.6489882162681025 0.6484913802214218 0.6479755435107666 0.6474372089155151 0.6468810063061443 0.6462943296442267 0.645682319982425 0.6450500624644895 0.6444150733252516 0.6437685448906207 0.6431251365775776 0.6424616868941695 0.6417846664395029 0.6411108819037385 0.640442012068084 0.6397829868047863 0.6391201040771235 0.6384484689393979 0.6377828375369262 0.6371283161060309 0.6364863119740303 0.6358417315592276 0.6351969423709013 0.634556579009293 0.6339294061655946 0.633308832621937 0.6326839282513755 0.632060978017876 0.6314397149763007 0.630820114272391 0.6302061521427542 0.6295874589148417 0.6289602420069353 0.6283291799281269 0.6276946532782978 0.6270591557480988 0.6264155871189298 0.6257566382629147 0.6250922851428812 0.624413656812333 0.6237342564154266 0.6230444831869433 0.6223251964522623 0.6215994556273311 0.6208620822186357 0.6201104338231694 0.6193424891284 0.6185635579122358 0.617756265042992 0.6169415634793508 0.6161040942703279 0.6152563175552292
 8.35 0.6571532240808393 0.657123983708821 0.657066582200685 0.6569734639626323 0.6568715314911304 0.6567563143729134 0.6566351332849809 0.6565133669945982 0.6563912403592963 0.6562732533268701 0.6561513689353797 0.6560306893131482 0.6559042646787618 0.6557712933410692 0.6556225306991799 0.655452478242464 0.6552632415505522 0.6550521772933313 0.6548237682309471 0.6545645072137998 0.6542844881825446 0.6539812861680883 0.6536396472915891 0.6532803647644536 0.6528765668883348 0.6524338830551299 0.6519653047469782 0.6514704275362578 0.6509533210855825 0.6504058121477987 0.649842682565983 0.649256671273437 0.6486355922936844 0.6480038667404658 0.6473654438177351 0.6467155308196536 0.6460591111305859 0.6453950362250934 0.6447141176679285 0.6440322961140287 0.6433591283085096 0.6426879710866568 0.6420226673739201 0.641339950185904 0.6406729596283597 0.6400058998971747 0.639353512278366 0.6387084521480672 0.6380519399725187 0.6374075473080572 0.6367735908011024 0.6361402731881449 0.6355137202957343 0.6348775660404622 0.634249818428951 0.6336272045578365 0.6330017036137521 0.6323751808733119 0.6317386637030938 0.6310968645596196 0.6304636609893365 0.6298204006285967 0.6291710712036352 0.6285064635305495 0.6278306885152748 0.6271520921535602 0.6264667055309433 0.6257648658227257 0.6250454862939422 0.6243144392993357 0.6235700152833261 0.6228154117799782 0.6220478894129722 0.6212625758955681 0.6204580350305727 0.6196335707103023 0.6187996259165464 0.617952151720528
 8.369999999999999 0.6601339770759761 0.6601159450598895 0.6600498767185075 0.6599685194541631 0.6598620767585955 0.6597529112129508 0.659636372487781 0.6595203963430445 0.6594075546281055 0.6592953422817327 0.6591774793320998 0.6590557678967846 0.6589307191827678 0.6588091594864336 0.6586601741935666 0.6584925097793536 0.658301448808381 0.6580962819346329 0.6578624029014924 0.6576139255417376 0.6573294717775419 0.6570256056204713 0.6566886621714834 0.6563222646209247 0.6559231102485288 0.6554724074234151 0.655002120604084 0.6545020293384167 0.6539811772636706 0.6534326301064768 0.6528677156828367 0.6522761468981184 0.6516539927470526 0.6510187573137282 0.650371680771588 0.6497231793834245 0.6490608235013734 0.6483871145669095 0.6476977751108396 0.6470145467532973 0.6463315602037352 0.645654683260919 0.6449818298129192 0.6442946758371032 0.6436185174001272 0.6429466296579266 0.6422906068557075 0.6416355303279353 0.6409745574983253 0.6403180008798319 0.6396740020746349 0.6390372827741284 0.6384004917589085 0.6377598178987578 0.6371210011526323 0.6364878185686457 0.6358595672840539 0.6352207575252373 0.6345807006076851 0.6339366239359753 0.6332854570037566 0.6326440153937275 0.6319825807776165 0.6313082279161591 0.6306308446590759 0.6299484659450481 0.6292526388016928 0.6285492743455374 0.627821521781992 0.6270857034053223 0.6263411595986192 0.6255805088337693 0.6248112136714221 0.6240175857609592 0.6232117728404581 0.6223903517366575 0.6215557033649203 0.6207065787291963
 8.390000000000001 0.6631641671583337 0.663141727505828 0.6630866963410963 0.6630055170626489 0.6629094461575525 0.6628015702014325 0.6626888538584698 0.6625820638814025 0.6624702151115248 0.6623583674786864 0.6622493870012925 0.6621331747863023 0.66201724402923 0.6618893580141421 0.6617486231136579 0.6615776707889478 0.6613929305897337 0.6611918671542857 0.6609608852094229 0.6607055335705107 0.6604256961414604 0.6601151319147266 0.659779139971306 0.659415034480736 0.659011089701091 0.6585640699789815 0.6580873237495514 0.6575889105364758 0.6570591729519561 0.6565133136967195 0.6559435505600145 0.6553498184196064 0.6547225982417754 0.6540774650813105 0.6534270940815066 0.6527731044741585 0.6521081485795569 0.6514325648064823 0.6507377216521992 0.6500451227024502 0.6493610686314494 0.648677582201875 0.6479955952648626 0.6473059247599966 0.6466190447153026 0.6459423972472375 0.6452755135606816 0.6446148649489268 0.6439449227936689 0.6432818455649935 0.6426320628213666 0.6419868642096215 0.6413414044649465 0.6406891894108698 0.6400476409592478 0.639412364110248 0.6387719509523349 0.6381260796622515 0.6374781595050046 0.636823538833845 0.6361740430902496 0.6355167368039008 0.6348488715926661 0.6341733641625774 0.6334870873078072 0.6327940139106466 0.6320957429414785 0.6313854124587549 0.6306575676089681 0.6299127606266237 0.6291648948342125 0.6284040216421796 0.6276329785488926 0.6268373821406115 0.6260271630914527 0.6252032881633555 0.6243643932060444 0.6235115951569936
 8.41 0.6662420524107241 0.6662194021293398 0.6661623841510135 0.6660831448704779 0.665986619770184 0.6658847584203003 0.6657808814787125 0.665674506691024 0.6655674908905549 0.6654626459983414 0.6653548980231355 0.6652492920614047 0.6651357752973314 0.6650100650028111 0.6648746155374529 0.6647086803485779 0.6645245749712193 0.6643246600281185 0.6640927912297281 0.6638396293742066 0.6635607333474196 0.6632499211229366 0.6629081427620301 0.6625452944136747 0.6621421873145418 0.6616914617890008 0.6612161612491153 0.6607092121946403 0.6601778252130194 0.659630290979382 0.65906157425654 0.6584605958949846 0.6578298908328811 0.657181261096067 0.6565315377980447 0.6558667471399803 0.6552029434106956 0.6545184079866647 0.6538186073320068 0.6531228969984811 0.6524289746254807 0.6517448849400236 0.6510565057567481 0.6503559679779033 0.6496632575933415 0.6489850946805094 0.6483107884044383 0.6476388310177355 0.6469617108605729 0.6462988633606774 0.6456318020333179 0.6449838924812947 0.6443307023949258 0.643676617552034 0.6430222518179326 0.6423767531454114 0.6417287715747211 0.6410809112335553 0.6404183053370364 0.6397608031876957 0.6391007941754558 0.6384371337776108 0.6377668595588057 0.6370821931710156 0.6363941493535235 0.6356941019328969 0.6349869868229633 0.6342759250247862 0.6335436156266373 0.6327941178039705 0.6320391658193936 0.6312741470226362 0.6304947438505231 0.6297018888269386 0.6288841835627955 0.6280640267560003 0.6272210751914162 0.6263709547408277
 8.43 0.6693443521401592 0.6693254072373295 0.6692681864550254 0.6691933381842469 0.6691004279028826 0.6690070421757094 0.6689049186543926 0.668802282077485 0.6687039192704263 0.6686007491455438 0.6685018247020507 0.6683996570260459 0.6682817932905145 0.6681638767553253 0.6680307367672305 0.6678657477598655 0.6676911122537482 0.6674873338562761 0.6672624302617274 0.6670057722512571 0.6667263866928992 0.666420984541561 0.6660791528390242 0.6657103847139424 0.6653068693818386 0.6648573411451033 0.6643752213929922 0.6638672186016238 0.6633374793339754 0.6627834582398819 0.6622075810560317 0.6616050666059624 0.6609720518000586 0.6603228376355467 0.6596652691964906 0.6589953726537883 0.6583233872651653 0.6576378193751705 0.6569357984151701 0.6562399279033417 0.6555385444446677 0.6548469807309292 0.6541523305406971 0.6534459247393271 0.652746698278949 0.6520606671984597 0.6513837856235138 0.6507052367665135 0.6500215369265988 0.6493487924896374 0.6486783809282117 0.6480185208016093 0.6473631867558085 0.6466946955234658 0.6460334089239028 0.6453837238630904 0.6447302263336351 0.644072463414761 0.6434092532722953 0.6427426621586488 0.6420757564127993 0.6414106604602715 0.6407287928131157 0.6400394650698901 0.6393408579156352 0.6386409301218544 0.6379274535464869 0.6372078241338858 0.63646601591479 0.6357187300062992 0.6349577826118439 0.6341865120211582 0.6334072686102475 0.6326068148413593 0.6317920972629485 0.6309689265096441 0.6301272023022141 0.6292755484475294
 8.449999999999999 0.672468641945588 0.6724573624286413 0.6724015298518401 0.6723327156024956 0.6722455071539886 0.6721511350657676 0.6720530739833505 0.6719604666383223 0.6718622728483364 0.6717650695171129 0.6716703686344391 0.6715672982761681 0.671463103604219 0.6713487868665754 0.6712120633972851 0.6710564476164588 0.6708759730302704 0.6706747432309537 0.6704531848968039 0.6701954867921737 0.6699149697674741 0.6696076187591714 0.6692712237897859 0.6689048539678908 0.6684958824881085 0.6680397006311106 0.6675574787636138 0.6670522683383786 0.6665184588942052 0.6659589050559318 0.6653850255344304 0.6647813681266046 0.6641391537153842 0.6634921782697234 0.6628300648445935 0.6621567905809814 0.6614849177058837 0.6607882305323002 0.6600858704592301 0.6593800909716648 0.6586703286405831 0.6579759241229429 0.6572775721616747 0.6565667395856744 0.655862607309795 0.655174094334838 0.6544837437475448 0.6538002247205871 0.6531149605125566 0.6524348684679547 0.6517594220171816 0.6510923726765244 0.6504272700481446 0.6497586168200651 0.6490924397661572 0.6484265277461254 0.6477715427054934 0.6471054766755873 0.6464322087735193 0.6457596182021718 0.6450904302501775 0.6444124372919009 0.6437241787874195 0.6430332712825021 0.6423292804085877 0.6416198458827629 0.6409064335077381 0.6401822011718239 0.6394365068489046 0.6386816795984125 0.6379205835652995 0.6371458869800092 0.6363592631584456 0.6355615745019444 0.6347407874972385 0.6339108927164256 0.6330720298169329 0.6322146545414821
 8.470000000000001 0.6756224207845205 0.6756087756606818 0.6755552142987301 0.6754850330823323 0.6754056294804133 0.6753099680471565 0.6752220234220045 0.6751307003296572 0.6750420385800722 0.6749525290684645 0.674857078775306 0.674764035766324 0.6746641361925029 0.6745493162900801 0.6744151803805486 0.6742632458706539 0.6740889182523944 0.6738832481030187 0.6736648550850269 0.6734109239461669 0.6731350905194344 0.672824511723071 0.6724837905605631 0.6721124121206387 0.6717048055772664 0.6712489351896542 0.6707701953022449 0.6702596013447153 0.6697276258319732 0.6691660673641538 0.6685845206266178 0.6679831183899464 0.6673389125099388 0.6666849289276082 0.666017978669177 0.6653427658460725 0.664663991654923 0.6639669563775509 0.6632569273809692 0.662546029117374 0.6618409041241394 0.6611334690238103 0.6604304205240957 0.6597189954178611 0.6590109485831205 0.6583071709830284 0.657619227665871 0.6569323177650558 0.6562317974991039 0.6555488971716372 0.6548692771713691 0.6541960229720921 0.6535258421326666 0.6528459152970062 0.6521738291940666 0.6515078456378303 0.6508412335272918 0.6501688948464418 0.6494893556642518 0.6488100231346563 0.6481308574965358 0.6474548780736967 0.6467618012748536 0.6460598785936077 0.6453530706084253 0.6446422949826175 0.6439156064643143 0.6431926148864429 0.6424462471667008 0.6416874783075315 0.6409186183960952 0.6401420496042415 0.6393505361884805 0.6385523994899512 0.63772964993439 0.6369006520320978 0.6360563613779058 0.6351981766511399
 8.49 0.6787902610385524 0.6787763873149446 0.6787265431770581 0.678659762004957 0.6785780992631635 0.6784959355006578 0.6784088433508778 0.6783255245317193 0.6782380688455349 0.6781487411791338 0.6780630385037822 0.6779700368752006 0.6778735354335661 0.6777667244035093 0.6776409450941145 0.6774901588989188 0.6773129862959121 0.6771103978475335 0.6768925782006734 0.6766376640866694 0.6763605413213072 0.6760516868048171 0.675717380521874 0.6753453615415953 0.6749338620175374 0.674481933187696 0.6739979423745023 0.6734885769848203 0.6729470705099454 0.6723883905256001 0.6718046936919323 0.6711966927535109 0.6705517775393222 0.6698934459627671 0.6692229900216551 0.6685503127982018 0.6678640924590231 0.6671679252551309 0.6664548045219261 0.6657399236791949 0.665028044231101 0.6643211337661804 0.6636143909573335 0.6628911285618181 0.6621805384212422 0.6614773424615544 0.6607775456930368 0.6600887742102947 0.6593859801922469 0.658689066902117 0.65800866468742 0.6573275819799529 0.6566535732957819 0.6559656262352301 0.6552863104828647 0.6546112288074811 0.6539470760620917 0.6532693571839069 0.6525846611943217 0.6519006491988978 0.6512155343873465 0.6505282190335097 0.649831860495341 0.6491238542148859 0.6484158747182603 0.6476937226156292 0.6469709956011831 0.646239683453115 0.6454793540335952 0.6447226572887458 0.6439509932486132 0.6431759120271412 0.6423829108221408 0.6415759499152608 0.6407569466719566 0.6399172575414568 0.6390776610567295 0.6382225858344488
 8.51 0.6819691645778151 0.6819599662614609 0.6819126363567253 0.681848278240112 0.6817693643717911 0.6816937192956009 0.6816112726390455 0.681527517113296 0.6814479295131887 0.6813633317172259 0.6812830956875751 0.6811982764700677 0.6811019731942003 0.6809997460731321 0.6808731404036843 0.6807233915663405 0.6805521790252455 0.6803574633282028 0.6801352381066756 0.6798864220757836 0.6796043030343034 0.6792998328646656 0.678957895532954 0.6785897540889042 0.6781780116658999 0.6777215994809731 0.6772419238348002 0.6767240931117008 0.6761862347796334 0.6756236003901941 0.6750427965786132 0.6744310210637513 0.6737839316480966 0.6731235172177598 0.6724561447424715 0.671773050275577 0.6710907609540315 0.6703899539983961 0.669672246712831 0.6689540804850909 0.6682391367865188 0.6675280901720395 0.6668085572801522 0.6660895878329245 0.6653747456359835 0.6646625605785084 0.663964307633222 0.6632594728563809 0.6625580073877668 0.6618596794506761 0.6611693163519085 0.6604882984817566 0.6597988873139944 0.659115894405864 0.6584299583980628 0.6577516210147302 0.6570765740634327 0.6563944284351488 0.6557051951042538 0.6550147591285026 0.6543246946490128 0.6536328698902463 0.65293441215999 0.6522215578493372 0.6515026454326653 0.6507830074676157 0.6500538355950704 0.6493167235391287 0.6485592191070829 0.6477950371893931 0.6470253507596607 0.6462423418745995 0.6454477196740092 0.6446379483807444 0.6438137103006838 0.6429811688226984 0.6421383734186176 0.6412775606431954
 8.529999999999999 0.6851658448243652 0.6851531609221894 0.685107363259563 0.6850503392094708 0.684976029227783 0.6849006938532549 0.6848266027075268 0.6847458364951224 0.6846696400034509 0.6845938641028037 0.6845120367463567 0.6844353629701679 0.6843449608931774 0.6842411337172069 0.6841254507269586 0.6839732452900145 0.683802002856836 0.6836118039607622 0.6833909222180092 0.6831417163276683 0.6828621060717059 0.6825582293149607 0.6822162530051423 0.6818435641728311 0.6814357409314739 0.6809790824773836 0.6804952670897365 0.6799768511305699 0.6794461130447792 0.6788824223601156 0.678291485687183 0.6776810337194338 0.6770336862331671 0.6763756810875236 0.6757005102244816 0.6750205766688537 0.6743315945282812 0.6736246259932299 0.6729036613369841 0.6721827089156412 0.671468363168107 0.6707541276160873 0.6700366908640825 0.66930487059938 0.6685898855920477 0.6678709176949237 0.6671727658436107 0.6664673250564643 0.6657520324345859 0.6650497281618113 0.6643556865047002 0.6636730718125265 0.6629832935172648 0.6622910391335791 0.6616014452588106 0.6609175025729623 0.6602327978386872 0.6595496659012711 0.6588569476886184 0.6581609542112355 0.657466633562214 0.656771349917212 0.6560591875344358 0.6553424507546206 0.6546270200010101 0.653899371779335 0.6531652376777908 0.6524242883670152 0.6516713546000624 0.6509021632123811 0.6501272921217849 0.6493416503284275 0.6485479639147732 0.6477384960455687 0.6469121339678114 0.6460774690107191 0.6452352765856951 0.6443748301862969
 8.550000000000001 0.6883765598145426 0.6883621253333728 0.6883224059216887 0.6882654149489974 0.6881947978669188 0.6881260362091849 0.6880516535916397 0.6879774507122384 0.6879096023510481 0.6878408343702467 0.6877630547141222 0.6876885204090726 0.6875973755636055 0.6875018013683372 0.6873812590959915 0.6872351891013998 0.6870704208214996 0.6868817607753335 0.686658132564049 0.686414671870895 0.6861329494612241 0.6858282301824876 0.685485485964236 0.6851183358181171 0.684706298837873 0.6842531921993396 0.6837721591604431 0.6832552020611988 0.6827105753237072 0.6821487704521525 0.6815648770327989 0.6809454197339875 0.6803028033061334 0.6796332805817208 0.6789643664753001 0.6782798669834831 0.677587981184939 0.6768859382403888 0.6761623623926009 0.6754390739663849 0.6747140193685861 0.6739978780880791 0.6732823786957619 0.6725500178445472 0.6718241602693568 0.6711102457871122 0.6703985282967282 0.6696949707791011 0.6689781472971027 0.6682720619955681 0.6675749871012863 0.6668797289229886 0.6661866328513391 0.6654888763589192 0.6647955010002184 0.664106952411619 0.6634249953113819 0.6627297654996335 0.6620317098583487 0.6613359713513356 0.6606382880242193 0.6599377410044224 0.659227907501148 0.6585083188053605 0.6577833242897648 0.6570513574087857 0.6563141436985462 0.6555706507768438 0.6548153853431281 0.6540431751784751 0.6532657371455617 0.652479984188639 0.6516800583335045 0.6508677746874726 0.6500455104393461 0.6492145558593827 0.6483675182992642 0.6475078271920633
 8.57 0.6915971522603062 0.6915922462068749 0.6915505920548428 0.6914961371702802 0.6914339840006061 0.6913605830745869 0.6912953150023384 0.6912314254753237 0.6911621972663532 0.6910988842295847 0.6910307213005227 0.6909526874960172 0.6908724749142647 0.6907795197348062 0.6906658662185267 0.6905199197076544 0.690356239625761 0.6901637074777587 0.689947935849901 0.6897040214097799 0.6894278459063262 0.6891153251698064 0.688777002111823 0.6884102437253115 0.6879982160845379 0.6875460553450995 0.6870596567439196 0.6865441625992471 0.6860031483106532 0.6854369473590288 0.6848503353065817 0.6842330387968338 0.683585307554616 0.6829236363860673 0.6822484281786281 0.6815631389010379 0.6808693876033303 0.6801616424168277 0.6794360335541371 0.6787110773091436 0.6779888220570055 0.6772710042541481 0.6765460344382562 0.6758136882282687 0.6750893953243698 0.674366378507982 0.6736566566417576 0.6729431446695704 0.6722250356165063 0.6715153915888532 0.6708131947740914 0.6701209694408821 0.6694247139390572 0.668722215699606 0.6680253682346644 0.6673333651374997 0.6666452310824986 0.6659479908251515 0.6652454572020379 0.664537879130811 0.6638408676101801 0.6631363857198933 0.6624238956207203 0.6617059505544326 0.6609728808437838 0.6602377278924889 0.6595014061852028 0.6587574102874985 0.6579930698458415 0.6572197235875687 0.65643968632086 0.6556564799347138 0.6548549273989183 0.6540456437640237 0.6532182951613129 0.65238242180277 0.6515370969810477 0.6506813120694367
 8.59 0.6948484436095743 0.6948399699905201 0.6948003561067287 0.6947486913208734 0.6946882880762202 0.6946254168966289 0.6945607193865533 0.6945021032310386 0.6944368741957233 0.6943784421268386 0.694310435951207 0.6942407886762413 0.6941656553899465 0.6940696852609164 0.6939602555383348 0.6938211165519735 0.6936577417121927 0.6934714425099386 0.6932543955167433 0.6930123113847231 0.6927317308465781 0.6924317457155893 0.6920904808856189 0.6917193603311073 0.6913118021070711 0.6908551713491029 0.6903674042733671 0.6898571241765988 0.6893127404361008 0.6887447085097412 0.6881582939359508 0.6875453693337188 0.6868950654025908 0.6862306439226645 0.6855564607545854 0.684869139839544 0.6841751881992705 0.6834655029360295 0.6827385802326165 0.6820128823523507 0.6812922776390715 0.6805637845171304 0.6798402464913853 0.6791108001471939 0.6783769391504071 0.6776574452473588 0.6769381722648612 0.6762273911101936 0.6755085197710943 0.6747959773157516 0.6740896038927923 0.6733885037312723 0.672690005140666 0.6719832335108515 0.6712836243121026 0.6705862040950724 0.6698952654907808 0.6691941532106007 0.668493778046243 0.6677874768697397 0.6670771216334294 0.6663701183699385 0.6656592531921645 0.6649321542932558 0.6642045609465945 0.6634673565057736 0.6627215554045769 0.661979431156957 0.6612112783570111 0.660435873678959 0.6596590028771154 0.658869000785866 0.6580684753196394 0.6572555104728796 0.6564261563200161 0.6555949180154337 0.6547523197934413 0.6538947899682394
 8.609999999999999 0.6981197221055842 0.6981121449274533 0.6980787273203721 0.6980301156436551 0.6979767223364648 0.6979156259178102 0.6978582849865482 0.6978003112213818 0.6977441403808602 0.6976846973033787 0.6976258879071786 0.6975611181903457 0.6974887242308103 0.6973989551863469 0.6972888572945726 0.6971508868729475 0.6969880553187726 0.69680205910919 0.6965907498011809 0.696349318031565 0.6960698725169994 0.6957638860539763 0.6954298405188231 0.6950599148676988 0.6946491481365938 0.6941947454413269 0.6937069219775442 0.693196512020716 0.6926534519261346 0.6920897921289116 0.6915012641439752 0.6908856735660674 0.6902380870697397 0.6895732084093505 0.6888891964190607 0.6882024170128304 0.6875095471844133 0.6867992420073533 0.6860724886349789 0.685350026300398 0.6846176273164924 0.6838962500759113 0.6831701960510657 0.6824359037941216 0.6817076969369918 0.6809779551913298 0.6802645853485205 0.6795424312796731 0.6788242689356109 0.6781094643468624 0.6773996386236515 0.6766956989558868 0.6759931446131511 0.6752827369446882 0.6745819083793937 0.6738802374257988 0.6731848946720598 0.6724860757859418 0.6717741475148048 0.6710707266855895 0.6703603442047995 0.6696496690584839 0.6689330543122221 0.6682009681111029 0.6674685976797062 0.6667332883220839 0.6659899974217365 0.6652401024415937 0.6644704139239898 0.6636982224906411 0.662915113842621 0.6621246427603338 0.6613279061034888 0.6605146708110713 0.6596892139013157 0.658854878471674 0.6580068056987846 0.6571541918384418
 8.630000000000001 0.7014318968452891 0.7014295931145377 0.7013918597925183 0.7013489032352271 0.7012967048777689 0.7012433012343586 0.7011825448983213 0.7011332025420898 0.7010816739172064 0.7010248078543221 0.700975111263195 0.7009091031326913 0.700840803530784 0.7007510196045521 0.7006507555801803 0.7005115737629585 0.7003563255372806 0.7001706483666424 0.6999597927936434 0.6997157534399826 0.69944337900646 0.6991395412729725 0.6987991150985146 0.6984332024211759 0.6980269042581395 0.6975695927056798 0.6970853579391605 0.6965695892130332 0.6960283678608332 0.6954598302951792 0.694875586007768 0.6942630685693736 0.6936083676298426 0.6929460969180915 0.6922660822421018 0.6915821724889176 0.6908800786246402 0.6901736516944231 0.6894458918224688 0.6887193052120222 0.687991261145365 0.6872630759838105 0.6865387631676971 0.6858017212163818 0.6850679807282327 0.6843415923806213 0.683619745929916 0.6829050762114721 0.6821742691396243 0.681461224707677 0.6807488279878933 0.6800428881314867 0.6793380053686094 0.6786246440083401 0.6779247104386728 0.6772194951265038 0.6765216756176199 0.6758169435366821 0.6751047845872123 0.6743939875515791 0.6736880172909797 0.672972521745425 0.6722526699337213 0.6715200759534523 0.6707876359809601 0.670044355271326 0.6693062661583477 0.6685545950545206 0.6677827914510134 0.6670077329176455 0.6662214921028624 0.6654337387337098 0.6646325136158088 0.6638230656333266 0.6629954917489503 0.6621628290038553 0.6613162085176754 0.660463394488472
 8.65 0.7047878358368099 0.7047827075598043 0.7047521595310836 0.7047084641033624 0.7046635697077362 0.7046091178536802 0.7045615961290512 0.7045170162000848 0.7044660788113968 0.7044180407859821 0.7043621600252151 0.7043049265088475 0.7042389332950096 0.704158917520209 0.7040513943993291 0.7039237902256299 0.7037691693707461 0.7035805582846862 0.7033705604958322 0.7031337246109374 0.7028621293151264 0.7025543443718927 0.7022185646230981 0.7018470309889702 0.7014410314681012 0.7009853401374467 0.700502310152322 0.6999852557464012 0.6994500882317146 0.6988799609986456 0.698297178515928 0.6976786673306441 0.69703200406822 0.6963603244324229 0.6956865002053572 0.6949958342474606 0.6943015154975002 0.6935918319725671 0.6928626327680728 0.6921344430577425 0.6914024420936116 0.690681542206018 0.6899509918035964 0.6892105963732732 0.6884760274802574 0.6877517147680345 0.6870282459583589 0.6863076388512445 0.6855781813249572 0.6848594673360054 0.6841455969191299 0.6834366701872944 0.6827342833316739 0.6820190176216443 0.6813102264047706 0.6806024711067931 0.6799072062316165 0.6791986343612942 0.678488567156015 0.6777727183540883 0.6770608537719274 0.676347864304034 0.6756254099229809 0.674891627679393 0.6741521817019298 0.673416674197266 0.6726677304500694 0.6719148018229811 0.6711468387565933 0.6703725857694256 0.6695868964579014 0.6687932494963227 0.6679944206368442 0.6671811767094465 0.666358577621908 0.6655201273597757 0.6646799639863344 0.6638252076425771
 8.67 0.7081978300559664 0.7081944602389852 0.708170668511686 0.70812895322354 0.7080832328016782 0.7080364537508919 0.7079950966536317 0.7079457811700076 0.7079067580377882 0.7078645680724009 0.7078120661669318 0.7077586512921236 0.707690764496377 0.7076186499057491 0.7075168287239527 0.7073840052323557 0.7072283957899804 0.7070466278335028 0.706837905877251 0.7065978155132042 0.7063269424109924 0.7060235133178935 0.7056836580588335 0.7053200145363837 0.7049107827307597 0.7044589156998189 0.7039724195790593 0.7034612365816169 0.7029219319982628 0.7023568271974016 0.701766585625068 0.7011485188049248 0.7004985533382581 0.6998381939039752 0.6991616352586 0.6984695222362707 0.6977700087487336 0.6970606637853403 0.6963352124130416 0.6956082107763835 0.6948762940975011 0.6941509956761133 0.6934185318895163 0.6926775751925777 0.6919442161177292 0.6912150802749593 0.6904916973518057 0.6897669531133478 0.6890407244021969 0.6883186891384885 0.6876084833198716 0.6868960260214995 0.686186288396019 0.6854740136735588 0.6847613841617189 0.6840531662455569 0.6833508153875767 0.6826383711277138 0.6819257050833211 0.6812077269491552 0.6804934824973606 0.6797758065774522 0.6790536731162999 0.6783219121181098 0.677581403664407 0.6768427869140147 0.6760918251030349 0.6753416255448281 0.67456881262999 0.6737873338263303 0.6730064786788472 0.6722168598097047 0.6714123699182054 0.6706035007807652 0.6697761512508846 0.6689422272591204 0.6681016848130564 0.6672536309972713
 8.69 0.7116795265018908 0.7116772591511267 0.7116536297332597 0.7116161955945559 0.7115736751582273 0.7115289679244345 0.7114866484702842 0.7114533924498305 0.7114104815940742 0.7113715197109616 0.7113296566853849 0.7112777934791821 0.7112164241311356 0.7111389937569714 0.7110410055493601 0.7109169507779137 0.7107583167891875 0.7105783120066769 0.7103659979308177 0.7101332701389845 0.7098634512854901 0.7095580311015829 0.7092202743954474 0.7088512730522012 0.7084449640338932 0.7079904663795026 0.7075056102049371 0.7069950127030293 0.7064600011435362 0.705891270873135 0.7053008793154217 0.7046869069709076 0.704040485417016 0.7033728793080793 0.7026948333753349 0.7020065104269219 0.7013075993478769 0.7005998031001283 0.6998716637224943 0.699139112330675 0.698407204117249 0.697683664351667 0.6969516733802458 0.6962124946261619 0.6954738035894454 0.6947427938469719 0.694022001052455 0.6932956979364395 0.6925685063062913 0.69184300904619 0.6911277941171178 0.6904110195568516 0.689702713479951 0.688983845077748 0.6882702116183353 0.6875641414465543 0.6868585249839829 0.6861475467289208 0.685428673256377 0.6847086782180544 0.683996066342335 0.6832797484342633 0.6825523553755304 0.6818142381244554 0.6810763157159683 0.6803293542615905 0.6795778109494144 0.6788254040440841 0.6780550738867723 0.6772736158951589 0.6764903015634077 0.6756975344621408 0.6748976062384147 0.6740867536156941 0.6732630913938237 0.6724268224490001 0.6715855857337431 0.6707331922768647
 8.710000000000001 0.7152359072517538 0.7152338793733135 0.7152162482727804 0.7151786882932505 0.7151374338540621 0.7151018254507979 0.7150672146552823 0.7150312541155831 0.7149962955560093 0.7149554487771128 0.7149224536556861 0.7148705841447632 0.7148118552736186 0.7147435431477661 0.7146477169489596 0.7145163489351902 0.7143651304406884 0.7141849838759201 0.7139772457275877 0.7137403015586283 0.7134664260082128 0.7131713667917438 0.7128298647008552 0.7124640426034105 0.7120519554435002 0.7116064612414416 0.7111160410937754 0.7106018891732641 0.7100675687288898 0.7095025960858516 0.7089136396455633 0.7082980828856499 0.7076474913599448 0.7069789936984863 0.7063042096075148 0.7056133098694678 0.7049182923429773 0.7042039629628636 0.7034797497401323 0.7027475347619689 0.7020191351917332 0.7012885902689538 0.7005600233093224 0.6998167497046875 0.6990756979230479 0.6983462195085446 0.6976193030814553 0.6968968653381837 0.6961626000512545 0.6954369690693021 0.694720806317062 0.6940075597953617 0.6932920615811091 0.6925701568272833 0.6918587947629219 0.6911465926931101 0.6904416509989673 0.6897260371376343 0.6890047856422596 0.6882860951219854 0.6875702222619314 0.6868472828231805 0.6861212936427613 0.6853814516336306 0.6846414147846567 0.6838937251605991 0.6831433809020901 0.6823842242256144 0.6816119514234865 0.6808359298638305 0.680046392990555 0.6792588193233309 0.678456745457566 0.677643377064378 0.6768178568905695 0.6759857227585987 0.6751432465665504 0.674293817288107
 8.73 0.7188835265146105 0.7188864771145179 0.7188656273391114 0.7188334535283535 0.7187997890977535 0.7187631945383679 0.7187322034167992 0.718705450375197 0.7186698641312557 0.7186374524782162 0.7186030642848644 0.7185589214955306 0.71850189813009 0.7184293432839607 0.7183327681281042 0.7182047869090242 0.7180596229487665 0.7178806416449163 0.7176733474705996 0.7174329639744803 0.7171622677807605 0.7168636865891777 0.7165273691750044 0.7161565893890471 0.715747624157643 0.7152929224826596 0.7148078474414925 0.7142990091870628 0.7137615429478154 0.713193054027716 0.7126076928062492 0.7119881287384153 0.7113410513547268 0.7106759932612061 0.7099967881393804 0.7093101527462803 0.7086108929144335 0.7078992445518622 0.7071686646420774 0.7064407692440742 0.7057077774923278 0.7049792375967864 0.704245819842866 0.7035052995914444 0.7027628792788547 0.7020319004168772 0.7013029115927345 0.7005758864690804 0.6998410037839948 0.6991193713509728 0.6983941680589167 0.6976785278721261 0.6969621228302882 0.6962383620484652 0.6955242407170866 0.6948131101019337 0.6941008235441301 0.6933876354601268 0.6926631353416898 0.6919433937558859 0.6912195783450668 0.6904973648268548 0.689765547994125 0.6890323007149903 0.6882800329327825 0.6875396996660329 0.686783821008455 0.6860261041289231 0.6852479482714509 0.6844740797551715 0.6836870529743131 0.6828871603981757 0.6820924785711062 0.6812731751124743 0.6804557037166444 0.6796230571529487 0.6787764042656583 0.6779283189739543
 8.75 0.722633589684389 0.7226333147685854 0.7226153433259919 0.7225889366934733 0.7225569492827532 0.7225272505804136 0.7224959921478949 0.7224733916214952 0.7224470397123701 0.7224178912065331 0.722384170964854 0.7223442009230591 0.7222880910917308 0.7222126955563068 0.7221249204770794 0.7219988980891952 0.7218495977026541 0.7216675517023077 0.7214595555478598 0.721223701773864 0.720954533989724 0.7206536358796902 0.7203169192028611 0.7199510087931793 0.7195414875594313 0.7190899134852451 0.7186005666290889 0.718091693124269 0.717546934178926 0.7169835210760348 0.7163979521734005 0.7157791669036561 0.7151312527742588 0.7144619393674883 0.713786075340441 0.7130933134250287 0.7123973214279736 0.7116834212308036 0.7109537267898483 0.7102196501362346 0.709489889375881 0.708757521689492 0.7080266573325533 0.7072785446353245 0.7065389890028334 0.7058065909148687 0.7050802929259734 0.704350784665436 0.7036096938372837 0.702884882220273 0.7021574916678807 0.7014463251082944 0.7007238045444035 0.7000028630537867 0.6992818537887032 0.6985667149760794 0.6978522479174977 0.6971344769891825 0.6964120546419887 0.6956868574013864 0.6949629538674463 0.6942342777148244 0.693508091692746 0.6927626666249899 0.6920161044098686 0.6912649210202134 0.6905147695033513 0.689752601981089 0.6889777566496896 0.6881912027798519 0.6874039207166889 0.6866137168797027 0.6858098827627617 0.6849936139340751 0.6841709590361661 0.6833359777858452 0.6824958169741826 0.6816472254664779
 8.77 0.7264954483920331 0.7264938509663789 0.7264819158641798 0.7264525074192385 0.7264289720395359 0.7263988592072305 0.7263762454786583 0.7263555564843339 0.7263334769289476 0.726309010591367 0.7262725833246367 0.7262388770559763 0.7261826277867816 0.7261159865926227 0.726021719623244 0.7258995881025639 0.7257458793286738 0.7255719976738361 0.725361793584485 0.725126552581224 0.7248571242588266 0.7245500882862329 0.7242132374065493 0.7238472014370478 0.7234341002691628 0.7229833458684904 0.7224953452747869 0.7219840666019651 0.7214401120380941 0.7208759938453951 0.7202891473602402 0.7196736399931498 0.7190212182287874 0.7183552476259597 0.7176785438176099 0.716984911510817 0.7162876384867899 0.7155766706008638 0.7148430917824962 0.7141108270352612 0.7133743724368461 0.7126458491390438 0.7119130123677495 0.7111622844229524 0.7104207616787308 0.7096826215832451 0.7089488486587308 0.7082251565014892 0.707481762781882 0.7067527962443216 0.7060274427072615 0.7053026690631885 0.7045808452786115 0.7038590043940514 0.7031363115240313 0.7024162538570633 0.7017042966556377 0.7009757712562106 0.700254448069189 0.6995301735789194 0.6987991993436712 0.6980728129956228 0.6973339072408453 0.6965879778592859 0.6958412267047516 0.6950887327048892 0.6943294048611689 0.6935723982488629 0.6927955770170252 0.6920069623884717 0.6912171236597573 0.6904195642011519 0.6896177724566177 0.6888024459437846 0.6879764712539234 0.6871407610519193 0.6863009520762448 0.6854506821389297
 8.789999999999999 0.730473918556814 0.7304825866270894 0.7304678688727632 0.7304411096246105 0.7304220182869111 0.730396502337451 0.7303764373275201 0.7303585448819138 0.7303389216989309 0.7303183355503747 0.7302874632815526 0.7302478358112743 0.7301929981318528 0.7301322053091027 0.7300335294823405 0.7299124748643835 0.729766357741549 0.7295847564736533 0.7293734634940116 0.7291386913094356 0.7288675065002342 0.7285617957202101 0.7282259656966605 0.7278577092303744 0.7274478941956315 0.7269957975402006 0.726508427285337 0.7259895675257819 0.7254522254297584 0.7248843172389705 0.7242931822686002 0.7236772929073053 0.7230261446172148 0.722356895933928 0.7216781364665092 0.7209893598974855 0.7202865369828421 0.7195722335520187 0.7188427555079046 0.7181051988268341 0.717370492558583 0.7166387788263606 0.7159002258268065 0.7151520018299828 0.71440402017937 0.7136659042918577 0.7129326516577398 0.7121989488407057 0.7114582014778325 0.7107214432795774 0.7099938260297682 0.7092766325855948 0.7085483858775986 0.7078227549096625 0.7070913867590011 0.7063727925761475 0.705649847584944 0.704929099082527 0.7041963004393156 0.7034675940989983 0.7027384925785169 0.7020087234680535 0.701269167431014 0.7005172612040111 0.6997680665968491 0.6990115844925048 0.6982536188471086 0.6974871106899265 0.696704628123339 0.6959213743228206 0.695127399536918 0.6943235690872271 0.6935233523683695 0.6927080638479682 0.6918755810666223 0.6910381106378796 0.6901988112482105 0.6893494226569787
 8.81 0.7345855584368288 0.7345923360087365 0.73457786460966 0.7345596245673818 0.7345380452825229 0.7345256712285452 0.7345053289517504 0.7344851530712788 0.7344695792791107 0.7344496223400651 0.7344203150917989 0.7343898094448074 0.7343384323824238 0.7342691209608173 0.7341800293089944 0.7340579986287967 0.7339066411949015 0.7337292473548188 0.7335178665288937 0.7332803962103017 0.7330091739650509 0.7327026274319783 0.73236094832275 0.7319915154218591 0.7315800395866241 0.731124885747188 0.7306349049065156 0.7301176301403918 0.7295845405974191 0.7290096444990162 0.7284207971394148 0.7278015478856571 0.7271481731775927 0.7264815365278762 0.7257973445219624 0.7251068238181048 0.7244071331473499 0.7236862543135348 0.7229542471932814 0.7222198627359923 0.7214829339638471 0.7207445649717948 0.7200058709275506 0.7192563870715886 0.7185104437171359 0.7177631472501664 0.7170296251293933 0.7162946308862619 0.7155527641249424 0.7148113345223205 0.7140808268279899 0.7133504818642423 0.7126244105260591 0.7118924057810987 0.7111639766696892 0.7104387653048153 0.7097193818721064 0.7089852156298253 0.7082506889088551 0.7075182741126854 0.7067855637173985 0.7060472242716546 0.7053046043966761 0.7045537927862322 0.7038035762066218 0.7030408814966557 0.702277675567638 0.7015078814033487 0.7007260960600216 0.6999343826663253 0.6991378714233414 0.698335958604541 0.6975274595557633 0.6967099746951896 0.6958825875133192 0.6950432555729438 0.6941930025091186 0.6933474320291364
 8.83 0.738833445678699 0.7388412827578633 0.7388327957213137 0.7388142008938727 0.7387985816725443 0.7387805865265155 0.7387725899971548 0.738754824698013 0.7387420603148223 0.7387221926054951 0.738696161400126 0.738662903600989 0.7386120901825383 0.7385499071914077 0.738454675746409 0.7383350610385329 0.7381778943309469 0.738004553958995 0.7377889213301972 0.7375487009242478 0.7372762112930151 0.7369697040605392 0.7366331779230313 0.736257990648873 0.7358457710786132 0.7353825391249674 0.7348998277728163 0.7343786830792027 0.7338385531733304 0.7332623992565611 0.7326705746024127 0.732057707556556 0.7313981915368124 0.7307316160331506 0.730047797607683 0.7293554218946628 0.72865005160048 0.7279316435036571 0.7271966344548453 0.7264569513768196 0.725716601264475 0.7249803281848189 0.7242355552769686 0.7234811387521433 0.7227341378936594 0.7219833950569228 0.721246174669423 0.7205069302307255 0.7197584143124635 0.7190212105583315 0.7182821006840742 0.7175504644774798 0.7168210127983696 0.7160802185785881 0.7153489458219922 0.7146172676044407 0.7138937600737829 0.7131614884498459 0.7124196740244226 0.7116791521612578 0.7109405262960345 0.7102070679363595 0.7094564836617484 0.7087053071236094 0.7079403730452268 0.7071796192217437 0.7064099615201439 0.7056381538792333 0.7048541393096204 0.7040560678936956 0.7032559717856104 0.7024552722112543 0.7016383784682333 0.7008197019258451 0.6999824360250549 0.6991444972784688 0.698296253270308 0.6974433086563807
 8.85 0.7432252473664842 0.743236907958454 0.74322825629161 0.7432136206878481 0.743199508540596 0.7431850523148136 0.7431749865469927 0.7431642478451564 0.7431535328888591 0.7431356134291861 0.743112816288753 0.7430796703617061 0.7430265216137205 0.742959450082001 0.7428734558752811 0.7427444731738211 0.7425904092294099 0.7424115773653612 0.7422031859765154 0.7419590765292366 0.7416823135614127 0.7413741716824535 0.7410322595732901 0.740659226986373 0.7402440017456703 0.7397825147466672 0.7392904289563632 0.7387749824132708 0.7382260072274122 0.7376550705803192 0.7370601057250283 0.7364366129860802 0.7357795627595159 0.7351104615128736 0.7344210927851861 0.7337268071869767 0.7330222094002559 0.7323003501785175 0.7315594593467342 0.7308240058013532 0.7300763945102914 0.7293339485129301 0.7285948079201103 0.7278322399141262 0.7270816837487192 0.7263336007490724 0.725589332311803 0.7248428239049546 0.7240980590679914 0.7233498134117886 0.722608790618624 0.7218726144421707 0.7211351047074862 0.7203978803110026 0.7196560602205173 0.7189208544751816 0.7181887241854892 0.7174536345332645 0.7167050107716496 0.7159640332250922 0.7152179532893311 0.7144756544313817 0.713727830189522 0.7129630841732757 0.7121973110633968 0.7114351736118525 0.7106603136418043 0.7098802890475912 0.709087117794709 0.7082914749197906 0.7074874955305855 0.7066761748059375 0.7058631489957619 0.7050348584210226 0.7042034244737074 0.7033524246168024 0.702504231384266 0.7016486373810011
 8.869999999999999 0.7477628880698229 0.7477713161800723 0.7477630138900158 0.7477599035186554 0.7477399724558829 0.7477387811624789 0.7477247351701128 0.7477216440813426 0.747712623569614 0.7476929163792616 0.7476732663255067 0.7476409932944583 0.747587902243112 0.7475159091993495 0.7474253802619381 0.7473019246005296 0.7471478354556613 0.7469663911387524 0.7467522870321055 0.7465033775889047 0.7462315653332147 0.745920755859979 0.7455718088350201 0.7451964299950367 0.7447794261476028 0.7443172321711664 0.743826486015047 0.7432993846994341 0.7427513833153854 0.7421830990248236 0.7415821990605357 0.740957938726169 0.7403002813962285 0.7396236675160746 0.7389406596019187 0.7382390592408216 0.7375322470906885 0.7368012698802653 0.7360606404091344 0.7353177335477109 0.7345715452372376 0.7338300054897791 0.7330788863882181 0.7323167900862484 0.7315608348083696 0.7308095638498806 0.730058243576873 0.7293110774262236 0.7285557369055877 0.7278061245933908 0.7270603901388196 0.7263168222618147 0.7255819017530606 0.724830916473975 0.7240918793567007 0.7233480994040936 0.7226054686897115 0.7218659073578028 0.7211179576232933 0.7203626827717747 0.7196198041594898 0.7188702562133189 0.718109408430765 0.7173424053799381 0.7165720766995397 0.7157986830988451 0.7150198483576863 0.7142414443264342 0.7134388179259786 0.7126329101477086 0.7118255900534931 0.7110164037756572 0.710195645516962 0.7093606825505796 0.7085216682200705 0.7076735559393573 0.7068171651927 0.7059581765346676
 8.890000000000001 0.7524514928913195 0.7524615375252489 0.7524572726189663 0.7524489814886131 0.7524410745205837 0.7524386051715269 0.7524247719683435 0.7524211855081872 0.7524133844584648 0.7524036705568349 0.7523754306112076 0.7523414804997451 0.7522911711708602 0.752226535643216 0.7521323910057257 0.7519995164175517 0.7518477031081053 0.7516637973770446 0.7514435345942755 0.7512009621999491 0.7509217297044621 0.7506045556884545 0.750259199802809 0.7498829227686492 0.7494621343773388 0.748994255490479 0.7485008530399082 0.7479745400276984 0.7474249465261544 0.7468453096778114 0.7462449076954324 0.7456171078620056 0.7449534915307419 0.744282446125072 0.7435874311386429 0.7428857361353147 0.7421763757491577 0.7414452396844473 0.7407026777156608 0.7399490286874723 0.7392013625147497 0.7384561731825473 0.7377022517461026 0.7369372803308301 0.7361712321323146 0.7354142214163061 0.7346653765187128 0.733912265845594 0.7331469618731526 0.732390764147728 0.7316377872857868 0.730896651973915 0.7301480379688092 0.7293931390972658 0.7286454612561718 0.7278981674124949 0.7271550476032705 0.7264001429355923 0.725648935586598 0.7248922778034588 0.7241396039033642 0.7233791012735089 0.7226195263710776 0.7218466367232311 0.7210676439270889 0.7202886666497132 0.7195047666280919 0.7187159296691202 0.7179105656495814 0.7170995195161285 0.7162897122852624 0.7154715980433117 0.7146434069464106 0.7137997862204755 0.7129574631611814 0.7121005781339372 0.7112403835738608 0.710380538985751
 8.91 0.7572882485131829 0.7573052486761201 0.7572984521605043 0.7572962632796476 0.7572907604164875 0.7572853850235858 0.7572785386231287 0.7572762148069265 0.7572692542364136 0.7572576106426474 0.7572327868263095 0.7571973076577032 0.757147411076755 0.7570779920930127 0.7569812297856456 0.7568535553034432 0.7566918308648162 0.7565053497577927 0.7562905683400203 0.7560414700387638 0.7557542903509044 0.7554420308429377 0.7550859671509744 0.7547080659807377 0.7542784731075611 0.753815873376389 0.753317613701773 0.7527897300678705 0.752233288528444 0.7516523692068564 0.7510502732960718 0.7504155910586504 0.7497562338267466 0.7490732790021074 0.7483783060560669 0.7476683185295446 0.7469566610330424 0.7462216362466385 0.7454745129199861 0.744716657872307 0.7439647889923877 0.7432141822385755 0.7424519316387713 0.7416841072904263 0.7409145843605344 0.740152194085627 0.7393986417717666 0.7386395257945391 0.7378686465990473 0.7371059186999031 0.7363557696812185 0.7356002331965987 0.734848770969132 0.7340875587913803 0.7333322565253697 0.7325769361025801 0.731828598523934 0.7310714308597849 0.7303039752499058 0.7295413529034758 0.7287810340990685 0.7280179301846361 0.7272467395774966 0.7264673037643186 0.7256813233011048 0.7248933148131764 0.7241044919951556 0.7233078006109481 0.7224999194937238 0.7216832045458991 0.720856643739115 0.7200364551142169 0.7192016597812333 0.7183589519193527 0.7175032317769003 0.7166408026713134 0.7157786579891161 0.7149079821858941
 8.93 0.7622827092431396 0.7622973839403412 0.7622939478221925 0.7622883311992087 0.7622845364509079 0.762284239025811 0.7622818044414424 0.7622804092843285 0.7622738712099978 0.762259990942981 0.7622354952768104 0.7622018580740194 0.7621533572661422 0.7620819888537131 0.7619826489062662 0.7618451955623348 0.7616884340294502 0.7614995655841413 0.7612749695719346 0.7610215234073514 0.7607373285739082 0.7604138276241151 0.7600602551794754 0.7596772399304826 0.7592485796366206 0.7587775761263613 0.7582723902971632 0.7577404411154697 0.757184747616706 0.756600071905279 0.7559937721545732 0.755361671606949 0.7546891405737405 0.7540037984352511 0.7533034436407523 0.7525969937084789 0.7518807102256269 0.7511384808483479 0.7503813803017475 0.7496281343798791 0.7488673469457399 0.7481088949312668 0.74734717133733 0.7465743682337292 0.7457955137591867 0.7450278021213412 0.7442652345967421 0.7434975485308425 0.742728120337992 0.7419560805014286 0.7411950525732711 0.7404349221745119 0.7396765389950056 0.7389090547934618 0.7381422263974348 0.7373791837033126 0.7366242526763072 0.7358603113504423 0.735087073828542 0.734317267282219 0.7335485589518602 0.7327791491466138 0.7319980682443756 0.7312115826917736 0.7304201370041522 0.7296222337655575 0.7288262796287179 0.7280214383150299 0.7272012416145359 0.726379482385909 0.7255488405564305 0.7247152331219703 0.7238744861469649 0.7230206937643959 0.7221654261757668 0.7212987676510778 0.720424172528802 0.7195502492158592
 8.949999999999999 0.767421206059625 0.7674373102962775 0.7674405295823059 0.7674398802254588 0.7674345096018738 0.7674345241560763 0.76743464440098 0.7674336129178863 0.7674271543564839 0.7674142894348491 0.7673897609394452 0.7673557707251214 0.7673001037151135 0.7672270429010429 0.7671252663429154 0.7669927331691219 0.7668257805764367 0.7666315308300169 0.7664115882634018 0.7661504742785125 0.7658582403456494 0.7655345000034927 0.7651795348591004 0.764790452587907 0.7643598179337221 0.7638786397087297 0.7633793467934848 0.7628379941369136 0.7622785817563094 0.761687351737333 0.761073783234008 0.7604395554687203 0.7597659157322142 0.7590726373835897 0.7583763598503005 0.7576577466281494 0.7569320512812859 0.7561883314422021 0.7554312198117287 0.7546694121590308 0.7539072123216037 0.7531379972052683 0.7523709437841649 0.7515911051007494 0.7508120372657867 0.7500331074583451 0.7492622699257897 0.7484931499837759 0.7477133360162421 0.7469383504754026 0.7461648208817392 0.745397496823993 0.7446306919591567 0.7438512360124635 0.7430834207773797 0.7423104801155922 0.7415478359569998 0.7407754702997011 0.739994373209983 0.7392161248223085 0.7384381623393041 0.7376615780317456 0.7368662152385448 0.7360749213667354 0.7352772018914561 0.7344683833559364 0.7336657823714784 0.7328495136174408 0.7320189518412199 0.7311928188582315 0.7303555505518911 0.7295118518735928 0.7286628548426891 0.7278039345464691 0.7269356071401346 0.7260662318467769 0.725183280957352 0.7242984668306562
 8.970000000000001 0.7727094566562753 0.7727308574374957 0.772732952134321 0.7727306190517649 0.7727295345626208 0.7727303731074636 0.7727319711946474 0.7727307634003068 0.7727239013683556 0.7727124538104874 0.7726877155061744 0.772654584302668 0.7725916821149974 0.7725176929259696 0.7724156527861689 0.7722733558139556 0.772111131195467 0.7719080281846142 0.7716801441030842 0.7714228483403357 0.7711233183536012 0.7707951066678841 0.7704352838759576 0.7700412176383646 0.7696089126834151 0.7691217778071849 0.7686140588735145 0.7680727328140071 0.7675073046280259 0.7669164573826928 0.7662955142128872 0.7656539763212409 0.7649735779781377 0.7642836465217103 0.7635743753578363 0.762854935960136 0.7621266028699686 0.7613753956964292 0.7606126191163434 0.7598420488742649 0.75907271678247 0.7583013877209533 0.7575291986374226 0.7567370815472939 0.7559514995336857 0.7551711847474124 0.7543888064069794 0.7536162377985753 0.7528227102760653 0.7520426842609843 0.7512639232425283 0.7504865477775468 0.7497091244905337 0.748927790073619 0.7481413882865587 0.7473686299567246 0.7465972809790947 0.7458119873162409 0.7450232429983187 0.7442348331230548 0.7434435798557336 0.7426621084291852 0.7418622601437707 0.7410531923673682 0.7402464865353579 0.7394373891506059 0.7386153237834472 0.7377999990716708 0.7369605717204994 0.7361156705025722 0.7352742542579253 0.7344178108939717 0.73356381438548 0.7326977297745534 0.7318198711706067 0.7309370447503426 0.7300467457577282 0.7291522955039693
 8.99 0.7781424104857184 0.7781633288165557 0.7781720619307102 0.7781733781304904 0.7781706407853836 0.7781728723320566 0.7781751342743555 0.7781731081833048 0.7781626286971076 0.7781529805211456 0.778128228427978 0.7780873392573416 0.7780266979161505 0.777949953378495 0.7778400866856421 0.7776976919460333 0.7775278803352863 0.7773302360961915 0.7770935945387134 0.7768262940399883 0.7765273580443248 0.776195856063201 0.7758246076752643 0.7754260605263307 0.7749902493293821 0.7745036508645652 0.773985173979191 0.7734408295877319 0.7728693346718192 0.7722740332802429 0.7716487155289484 0.770999849601034 0.7703190437467482 0.7696165462834883 0.7689037145957958 0.7681776291353538 0.7674434504209844 0.7666964930386442 0.7659219826414206 0.7651492059495285 0.7643698517503043 0.7635924108982033 0.7628093883147936 0.7620140409887507 0.7612218069758528 0.7604341523989746 0.7596489424480812 0.7588579413802206 0.7580571505195187 0.7572700022571711 0.7564830020514339 0.755702421427619 0.7549138299780823 0.7541260683622163 0.7533303573064412 0.7525430976041937 0.7517616791159175 0.7509707097690526 0.7501690105580224 0.7493712545442247 0.7485745838560163 0.7477778096887012 0.7469712213045172 0.746155416032621 0.7453363222690743 0.744510874476827 0.743682800185702 0.7428532029923776 0.7420062095603707 0.7411548516200179 0.7402997459684567 0.7394422014696059 0.7385710190541438 0.7376984767194886 0.7368116325297749 0.7359191616158312 0.7350191381751551 0.7341166274718895
 9.01 0.783721102802698 0.7837385916881345 0.7837467892260636 0.7837451357161185 0.7837501695245171 0.7837511920840621 0.7837534968941404 0.7837468585207238 0.7837447885963674 0.7837283418202106 0.7837043499579763 0.7836581608419698 0.7835973193710799 0.783518142510777 0.7834027412931132 0.7832545368167212 0.7830794512468154 0.7828736858151883 0.7826370688202124 0.7823611456268372 0.7820608676665907 0.7817221044375748 0.7813522115044679 0.7809440574985215 0.7805031991175592 0.7800141191259753 0.7794944363547334 0.7789412817013646 0.7783603751299651 0.777757734671195 0.7771313414222757 0.7764741415469875 0.775787002275667 0.7750834059052051 0.774360963799043 0.7736374163871697 0.7728934021661188 0.7721327176989651 0.77135487761532 0.770571371611328 0.7697931334496632 0.7690058889595228 0.7682180800366244 0.7674132576431991 0.7666140358079874 0.7658125426262323 0.7650209872596746 0.7642206019365448 0.763421320951558 0.7626190476659052 0.7618229815072464 0.7610341409697028 0.7602333326138486 0.7594337980667014 0.7586349450217131 0.7578332982387612 0.757039516544137 0.7562408448305363 0.755433005057047 0.7546261252491385 0.7538195834986483 0.7530057159637698 0.7521898858690383 0.751360491505318 0.750530559229786 0.7497025044659181 0.7488664567034714 0.74801896749847 0.7471629294731847 0.7463015833161176 0.7454350487819815 0.7445607836916817 0.7436869009322934 0.7427963574570442 0.7419029452852888 0.7410011545024876 0.7400918822601834 0.7391793967759758
 9.029999999999999 0.7894276117065185 0.7894456071514701 0.7894486861195338 0.789452052907697 0.7894626048789443 0.7894604654622565 0.7894614601526111 0.7894588395109824 0.7894535481643402 0.7894324368056508 0.7894105211938753 0.7893586761539707 0.7892977795768884 0.7892069644195738 0.7890924137049663 0.788942675521998 0.7887590340255948 0.7885469344366727 0.7883064600421397 0.7880294661948939 0.787716852313822 0.7873784168837997 0.7869978494556892 0.7865869396463386 0.7861365461385801 0.7856417486812296 0.7851178260890841 0.7845621612429203 0.7839802280894925 0.783367019641531 0.7827357939777401 0.7820786652427952 0.781381798647341 0.7806674874679879 0.7799440780473097 0.7792046927938409 0.7784590771820729 0.7776934057524507 0.7769104661113687 0.7761193949311679 0.7753260809501301 0.774534388972475 0.7737408418683538 0.7729323505738457 0.7721196280909515 0.7713154904875882 0.7705114648975829 0.7697068745206671 0.7688901006224689 0.7680822415345064 0.7672733086541809 0.7664732434447676 0.7656680874354092 0.7648545102211051 0.764046115462704 0.7632390168868933 0.7624299472861895 0.761620748518927 0.7608038945092478 0.75998252524709 0.7591634677881743 0.7583421322539928 0.7575123998317949 0.7566794037745735 0.7558390494010514 0.7549921740956644 0.7541459163085475 0.7532913815555169 0.7524248714180538 0.7515517065432862 0.750670156643971 0.7497934564984732 0.7489010399507475 0.7480070799103166 0.7470938793522496 0.7461830843171393 0.7452641609110797 0.7443389853056412
 9.050000000000001 0.7952634781828398 0.7952804811921573 0.7952884855966317 0.7952928776906334 0.7952948758339489 0.7952969634517796 0.795297991034742 0.7952957721388682 0.7952878523856038 0.7952618154618102 0.7952304371197617 0.7951847581771468 0.7951144805170677 0.7950238500880384 0.7949047009039862 0.7947454350442497 0.7945646376535785 0.7943416779421327 0.7940963931854823 0.7938132967246055 0.793498257965889 0.793146120381126 0.7927640475075152 0.7923471889476602 0.7918948473695673 0.7913940435066447 0.7908594301577012 0.7902949821869433 0.7897083805239747 0.7890926471637938 0.788452562166791 0.7877885306587474 0.7870904938308324 0.7863709669395995 0.7856389773069852 0.7848921683203054 0.7841411944322521 0.7833635811608892 0.782570847089651 0.7817799688673354 0.7809797722081024 0.7801768248914673 0.7793755447622982 0.7785542377308095 0.7777361687725566 0.7769221999284315 0.7761115593046551 0.7752975280727734 0.7744716394696479 0.7736540197974513 0.7728408724236582 0.7720259437810379 0.7712067413676476 0.7703880827468211 0.7695692045471624 0.7687472004625349 0.7679309612520514 0.7671055817400638 0.7662794028161528 0.7654500154351158 0.764615354616955 0.7637827084468648 0.7629465440752189 0.7620977207175565 0.7612410656545683 0.7603854432320812 0.7595245938610424 0.7586626040175043 0.7577814722426063 0.7568969861425588 0.7560083333886229 0.7551160107170932 0.7542154999292769 0.7533022198914734 0.7523830345349535 0.751460109855936 0.7505310579155662 0.7495951238398908
 9.07 0.8012136921448249 0.8012332477232957 0.8012382335703739 0.8012400329778421 0.8012436903023239 0.8012448719652825 0.8012478204530221 0.8012456553166856 0.8012325031722566 0.8012130907005574 0.8011786576472495 0.801121175822833 0.8010465561026466 0.8009496304268664 0.8008260198005062 0.8006709142934154 0.8004767850402811 0.8002529082406246 0.8000018321588024 0.7997125391240044 0.7993872505302542 0.7990337688364061 0.7986446675661457 0.7982179243079888 0.797757962715278 0.7972479975061841 0.7967112594637026 0.7961461114356527 0.7955479673346754 0.7949219921382312 0.7942816598885993 0.7936067556928739 0.7928999847229621 0.792180557215582 0.7914378644722591 0.7906885098593233 0.789924832807907 0.7891450288139403 0.7883447744381474 0.7875396013060436 0.7867347061079309 0.785927629598893 0.7851142535987912 0.7842879689922596 0.7834567577286996 0.782638081822274 0.7818137083519024 0.7809879834612532 0.7801579913587389 0.7793258433175073 0.7785014986754365 0.7776765228351251 0.7768511302638854 0.7760205794937344 0.775187112121385 0.7743580748082372 0.7735273942803671 0.7726945963285177 0.7718529958080877 0.7710119196391199 0.7701700328062903 0.7693216413588941 0.7684734224108346 0.7676083511406085 0.7667444137912921 0.7658715926705272 0.7650057671505038 0.7641204306679473 0.7632351897240984 0.7623366758846983 0.7614357797799696 0.7605263391045968 0.7596154486177084 0.7586934491428552 0.7577636725679903 0.7568274878454461 0.7558874189919121 0.7549418450884118
 9.09 0.8072720594736575 0.8072879666260057 0.8072973019217994 0.8073023536502618 0.8073050261648881 0.8073038908834448 0.80730508528797 0.8073056939247725 0.8072895854044325 0.8072585964018 0.8072212966559965 0.8071669779704119 0.8070842142127072 0.806982827314811 0.8068568812729215 0.8066876111475043 0.8064904600632931 0.8062632672092871 0.806004876838753 0.805706133269221 0.8053802518824867 0.8050194751246087 0.804619942505907 0.8041917166009633 0.8037205090486187 0.8032069175519726 0.802661223878381 0.8020913908594554 0.8014892063910597 0.80085733643331 0.8002098720105716 0.7995290392114567 0.7988111421888223 0.7980843851597678 0.7973409094056312 0.7965804352719876 0.7958091091686457 0.7950187355696432 0.7942179530132452 0.7934056211019385 0.7925880075024287 0.7917688659456359 0.7909504522266887 0.7901114762049219 0.7892704898038688 0.788442875011257 0.7876087918790025 0.7867780925232032 0.7859390911241332 0.7850969239262354 0.7842567242381142 0.7834258214325284 0.7825867889463832 0.7817395742807212 0.7808991150007146 0.7800552977356553 0.7792175241789452 0.778372625088086 0.7775187822846696 0.7766612476543654 0.7758075621469095 0.7749487997760922 0.7740873856197455 0.7732085608197299 0.7723337605819197 0.771451504176189 0.7705654599363969 0.7696778152603713 0.7687703686098917 0.7678645705106741 0.7669511535523512 0.7660314173884545 0.7651102137363951 0.7641714153774439 0.7632286841567107 0.7622776429831221 0.7613246658293988 0.7603675177320341
 9.109999999999999 0.8134337480584355 0.8134545887893234 0.8134615075398638 0.8134664135967493 0.8134648513103806 0.813466186094868 0.8134655324280299 0.8134593398513944 0.8134419259701968 0.8134114294533809 0.8133683680335986 0.8133041435072088 0.8132220297342774 0.813117820638577 0.8129757572075862 0.812803907492489 0.8126016866081749 0.8123685077332365 0.8120978491099712 0.8117982590443777 0.8114661169061578 0.8110945571287129 0.8106930442091449 0.8102591607082539 0.8097821392505374 0.8092601275241886 0.8087077442810954 0.8081318573368379 0.8075204855706878 0.8068863569256057 0.8062275914082395 0.805541955088921 0.804819799101666 0.8040805176441692 0.8033248659778031 0.8025627594276141 0.8017878333823203 0.8009906432943075 0.8001738866796263 0.7993530341179875 0.7985320342527585 0.7977044847909597 0.7968722965032584 0.7960266972239658 0.7951794368510305 0.7943377803460339 0.7934973277341841 0.7926531941043102 0.7918005176088554 0.7909517954638715 0.7900995799490098 0.7892599974075153 0.7884083862462189 0.7875538989355279 0.7866985530094178 0.7858441110654242 0.7849933377646323 0.7841283458316665 0.7832702220546801 0.782400147285346 0.7815297394388429 0.7806621674938437 0.7797865224925038 0.7788981655404478 0.778005282806755 0.7771086935239455 0.7762131409879655 0.7753141465581711 0.7743924946573124 0.7734734177715175 0.7725439234502728 0.7716099833064064 0.7706727930160691 0.7697259763187132 0.7687702360170734 0.7678110929771452 0.7668456591281616 0.7658716364625717
 9.130000000000001 0.8196846258354538 0.8197015981494823 0.8197112273607221 0.8197127307533623 0.8197165066747428 0.8197161315353579 0.8197130018088529 0.819702372032026 0.8196827038048271 0.819649170790358 0.8196000117148718 0.8195273993677722 0.8194452556016143 0.8193340583321027 0.8191860405380922 0.8190074162615864 0.8188006406077377 0.8185560547448461 0.8182822659043589 0.8179788273808702 0.8176337195321187 0.8172599477789881 0.8168520906055058 0.8164026165588407 0.8159272262493031 0.8153915013503433 0.8148396065985495 0.8142479397936462 0.8136334497984931 0.8129913075390828 0.8123285270045388 0.8116319472471134 0.8109061103821853 0.8101612855882577 0.8093968331069541 0.8086243312430171 0.807836524364305 0.8070362079017872 0.8062118783495424 0.8053859372647542 0.8045524272677065 0.8037194560417807 0.80287682233345 0.8020178359522748 0.8011698867708991 0.8003181257250426 0.7994643728134971 0.7986104580981209 0.7977453157038302 0.7968860618185947 0.7960216476934292 0.7951675496423877 0.7943095170425537 0.7934359323340338 0.7925720570199484 0.7917106886664224 0.7908410719025766 0.7899715864205171 0.7890908269753248 0.7882148503850456 0.787331611530678 0.7864469153561611 0.7855616058683633 0.7846576151370683 0.7837513622949618 0.7828470935376174 0.7819344321234819 0.7810172553738598 0.7800887486728972 0.7791545994675662 0.7782115522676449 0.7772610196457027 0.7763139542370785 0.7753550397398634 0.7743821669148794 0.773409065585658 0.7724279076384195 0.7714464120220494
 9.15 0.826013079826886 0.8260301957285959 0.82603864540641 0.8260427431420403 0.8260471442798004 0.8260458132266069 0.8260390014519778 0.8260206014880335 0.8259985489294955 0.8259608784336873 0.8259073927205327 0.8258343035725567 0.8257418388348846 0.8256193634152417 0.8254754732839518 0.8252847944739388 0.8250709810807245 0.8248241492624274 0.8245406842397645 0.8242302962960472 0.8238832007771832 0.8234968790916745 0.8230780227106156 0.8226301351676939 0.8221391530591865 0.8216053500439612 0.8210363208434731 0.8204481302417639 0.8198190030854603 0.8191752142837717 0.818499530808488 0.8177972816939787 0.8170588350371891 0.8163116789976389 0.8155414517974185 0.8147645457211881 0.8139694031161718 0.8131566183921576 0.8123244110214909 0.8114866445390733 0.8106429265423573 0.8097974136913421 0.80895979370857 0.8080920673791216 0.8072213855506102 0.8063600831331764 0.8055002970994841 0.8046370144847129 0.8037618733865527 0.8028853369651968 0.8020103624433357 0.8011476591061489 0.8002768293012986 0.7993986734389193 0.798514065991612 0.7976368084944341 0.7967632945448895 0.7958826518029197 0.7949848659908938 0.7940963338935968 0.793200928358219 0.7923074602943442 0.7913986466739373 0.7904875185313317 0.7895688659632158 0.7886508171286191 0.7877249382488969 0.7867966376077165 0.7858530135510404 0.7849009544871101 0.7839492358864288 0.7829856422817441 0.7820219672680288 0.7810485765024615 0.7800636697044082 0.7790722056553991 0.7780807741991087 0.7770882672413332
 9.17 0.8324107061788782 0.8324322926727512 0.8324348428229376 0.8324384269086993 0.8324385232713565 0.832437182314287 0.8324284495029265 0.8324106113647681 0.832383040489362 0.8323430165283158 0.8322837271952934 0.8322055972660155 0.8321017475782585 0.8319784990318544 0.8318233475886905 0.8316299472727081 0.8314036101699031 0.8311485054283243 0.8308662572580733 0.8305426239313036 0.8301858027822193 0.8297966272070748 0.8293719236641731 0.828917662673866 0.8284171468185506 0.8278735697426702 0.8273063071527117 0.8267031258172043 0.8260719645667177 0.8254202722938606 0.8247373369532786 0.8240289605616518 0.8232827571976923 0.8225246130021435 0.8217500701777749 0.8209624719893811 0.8201588457637787 0.8193391978898024 0.8184982738183016 0.8176558940621377 0.8168039971961796 0.8159505198572993 0.815090685744368 0.8142185876182516 0.813342102301806 0.8124735076798701 0.8115969286992633 0.8107269663687772 0.8098334817591706 0.8089541350031634 0.8080694432954285 0.8071914678925856 0.8063070961131937 0.8054139803377425 0.8045256840086449 0.8036347246302271 0.8027445387687212 0.8018483930522534 0.8009478151708355 0.8000368908763534 0.7991317209825568 0.7982197523650472 0.7973053309612654 0.7963774857704794 0.7954489568537713 0.7945132183340232 0.7935748333959025 0.792628936285848 0.7916712963120527 0.7907070608444491 0.7897405713146914 0.7887644802161384 0.7877913871038341 0.7868002235944908 0.7858021053664668 0.7848020171597478 0.7837928087759251 0.782782688078173
 9.19 0.8388750011990621 0.8388959822895216 0.8388973919178025 0.8388996323607445 0.8388933919567052 0.838890911105563 0.8388786702687153 0.838856965969078 0.8388229017910862 0.8387801563806938 0.8387102354453726 0.8386283587541125 0.8385211531374209 0.8383914734873226 0.8382249927573583 0.8380252149625859 0.837795093179578 0.8375378295464229 0.8372401652627224 0.8369081565895918 0.8365488618496597 0.8361516964270655 0.83572261076746 0.8352556493780027 0.8347486448273621 0.8342039227457134 0.8336240328247373 0.8330140478176191 0.8323806365390457 0.8317146978652049 0.8310234047337836 0.8303143311439647 0.8295617491564254 0.8287982698933354 0.8280084655383532 0.8272123973366241 0.826401942594777 0.8255770836809214 0.8247287290246439 0.8238713581170046 0.8230150865105333 0.8221518558192261 0.8212900707185395 0.8203995369453879 0.819516194298137 0.8186317816365997 0.8177549568820301 0.8168649270171189 0.8159709470859857 0.8150755291941738 0.8141816055086429 0.813287489257763 0.8123939737313055 0.8114895942804362 0.810586684317707 0.8096832293170474 0.8087805538137552 0.8078710424044868 0.8069537527472475 0.8060345145613812 0.8051117376275593 0.8041955527877688 0.8032646609453011 0.8023222470647391 0.8013763981719445 0.8004252123540437 0.7994769577594141 0.7985182225976686 0.7975498661396413 0.7965730977173702 0.7955872207240816 0.7945986116141722 0.7936073339031909 0.7926041151678205 0.7915968520458576 0.790578816236193 0.7895609954987901 0.7885353996546639
 9.210000000000001 0.8453840633934968 0.8453995150849086 0.8454044561969328 0.8454023740040114 0.8454017198415732 0.8453916031060345 0.8453740582547975 0.8453498588062515 0.845307871339771 0.8452613704957179 0.8451913649754385 0.8451040405412648 0.8449850530165143 0.8448490832854884 0.8446803792934727 0.8444702050467365 0.8442290486125321 0.843963246119094 0.8436577537556388 0.8433243907723631 0.8429549654804445 0.8425534502520391 0.8421112955202817 0.8416372697792835 0.8411260425841317 0.8405710045508886 0.839986445356589 0.8393693577392396 0.8387266804978168 0.8380608864922657 0.8373625796434974 0.8366428389333869 0.835884729404772 0.8351023961614497 0.8343164923681741 0.8335109722506535 0.8326970780955484 0.8318562932504671 0.8310012911239628 0.8301424481855311 0.8292701579656042 0.8283976200555493 0.8275232261076623 0.8266268758351643 0.825737218012197 0.8248402494738171 0.8239494541159913 0.82305211289559 0.8221457288303828 0.8212374739990309 0.8203353385410805 0.8194349086569565 0.8185233166079552 0.8176088107162349 0.8166913343648108 0.8157790789975435 0.8148646691191318 0.8139397222951023 0.8130094041518002 0.8120802203763795 0.8111427477167907 0.8102091359817704 0.8092652670408302 0.8083095938242426 0.80735027032303 0.80639500458895 0.8054235667344818 0.8044560639328118 0.8034693044178182 0.8024793894840548 0.8014813214867359 0.8004795198417172 0.799478345025479 0.7984625105751081 0.7974363330882777 0.7964059752232282 0.7953698396987451 0.7943297762941395
 9.23 0.8519321865030531 0.8519493907997266 0.8519503624010689 0.8519504155791509 0.8519399216665039 0.851933089056119 0.8519085662014475 0.8518801796163995 0.8518379138753451 0.8517770896131133 0.8517018755249915 0.8516076443667261 0.8514854479545219 0.8513430751650403 0.8511625599354008 0.8509506662631796 0.8507031252064089 0.850424036883576 0.850115096473624 0.8497718782159492 0.849399143410402 0.8489847414172843 0.8485346186573498 0.8480562046118028 0.8475432558222959 0.8469804368909303 0.8463859484802533 0.8457607823132571 0.8451110101733773 0.8444349499044911 0.8437303494109155 0.8430019006574048 0.8422417276691494 0.8414564165317721 0.8406603803913266 0.8398458724542952 0.839016919987584 0.8381757733185221 0.837314956834857 0.8364372409847517 0.8355640562767803 0.8346848672799246 0.8337958146235703 0.8328962839975016 0.8319881271518971 0.8310911998973246 0.830183769104736 0.8292818697054616 0.8283602926912045 0.8274417291140338 0.8265291860863786 0.8256098127810205 0.8246947154310874 0.8237673793300446 0.8228355758316882 0.8219145113501347 0.8209883533598145 0.8200483133954605 0.8191044730520999 0.818163737985043 0.8172134989098742 0.8162661766024377 0.8153098888988296 0.8143411496953833 0.8133686109486568 0.8123956366754214 0.8114136819526455 0.8104292439174819 0.809424388767252 0.8084259467594299 0.8074105982116273 0.8063997585015752 0.8053813110671073 0.8043518554061412 0.8033108420766601 0.8022675996966915 0.8012179369442886 0.8001683065575079
 9.25 0.8585105835392485 0.8585215694454372 0.8585267855416004 0.858523290097464 0.858515030442692 0.8584972829668884 0.8584730101195948 0.8584385464102916 0.8583915894083975 0.8583296847432688 0.8582467341041995 0.8581410322404207 0.8580142179611011 0.8578592661353454 0.8576723526921942 0.8574515416206243 0.8572023409695471 0.8569168338478081 0.8565956394241878 0.8562492869273979 0.8558648626460837 0.8554428659288208 0.8549862861841159 0.8545057058804043 0.8539812495460495 0.8534135187693417 0.852812562198497 0.8521805775416552 0.8515225635668779 0.8508405101021481 0.8501321400353672 0.8493964913143532 0.8486227929468391 0.8478318300004701 0.8470262786028007 0.8462053109412929 0.8453742432633132 0.8445199968761296 0.8436510391469074 0.8427688885027074 0.8418795984304804 0.8409931274770652 0.8401019482491831 0.839186074413434 0.8382741566962919 0.8373614868840994 0.8364500128230636 0.8355301984192491 0.8346053396385733 0.8336724545068004 0.8327527801095336 0.83182806759221 0.8308939831600922 0.8299530270782612 0.8290157186716088 0.8280733073248286 0.8271351194824077 0.8261910396486176 0.825233016387504 0.8242808513228783 0.8233166751383051 0.8223556105770922 0.8213867814422794 0.8204042055966259 0.8194153509625981 0.8184281755223566 0.8174377463177418 0.8164337894502608 0.8154260770810712 0.8144046284309679 0.8133849287803643 0.8123533084692776 0.8113183448973104 0.8102767555236333 0.8092242008669661 0.8081669205055573 0.8071051840771656 0.806037229279037
 9.27 0.8651129308195379 0.8651215773394407 0.8651242669358571 0.8651137088761922 0.8650997274872753 0.865086763155358 0.865057436326116 0.8650153225046462 0.8649614872554696 0.8648935782025288 0.8648000360291885 0.864689484478235 0.8645542313518764 0.8643950575117415 0.8642066888788795 0.8639719464337599 0.8637160712162717 0.863424897325722 0.8630999259208377 0.8627418362197614 0.8623486075000534 0.8619211860986894 0.8614593504120601 0.8609666928959698 0.8604357360656354 0.8598647144956851 0.8592585778201576 0.8586203877324994 0.8579548259855642 0.8572649253916111 0.8565431358223029 0.8558006942087031 0.8550292555412754 0.8542291418698799 0.8534174853037713 0.8525866100115963 0.8517501252213915 0.8508847992205787 0.8500082883559632 0.8491203560337297 0.8482259357194396 0.8473316809380251 0.8464222612737878 0.8455015623703924 0.8445821109308628 0.8436583447175773 0.8427392485522635 0.8418126383159923 0.8408712749491729 0.839931834451547 0.8389921978821808 0.8380579883594601 0.8371158120610822 0.8361654662240486 0.8352157511446581 0.8342660721784967 0.833314453740431 0.8323499843045977 0.8313861694043952 0.8304125276324729 0.8294451736407212 0.8284662781402602 0.8274843919014293 0.8264891577537744 0.8254929685860359 0.8244907843461362 0.8234811110411651 0.8224665677373667 0.8214434075601245 0.8204111106939468 0.8193745053824494 0.8183345079283405 0.8172801426934025 0.8162295090984755 0.815165218623437 0.8140951978071848 0.8130186922476147 0.8119383286016019
 9.289999999999999 0.8717252640020769 0.8717326981398387 0.8717313552418697 0.8717200065732811 0.871709702458096 0.8716845142792512 0.8716480354785958 0.8716077615568927 0.8715449340738165 0.8714684776479541 0.8713729819568046 0.8712515177367788 0.8711139737831989 0.8709430519502981 0.8707485241512198 0.8705061803580175 0.8702383486016543 0.869945331972002 0.8696089446178408 0.8692421387468581 0.8688427576256486 0.8684112805797116 0.8679458839934526 0.8674455953101802 0.8669068500321054 0.8663246937203414 0.8657112609949008 0.8650671435346955 0.8643969070775344 0.8636998784201209 0.8629763504180532 0.8622271119858209 0.8614404890968027 0.8606330977832652 0.8598145971363592 0.8589856093061184 0.8581335345014559 0.8572652019901614 0.8563808040988982 0.8554850962131989 0.854584324777464 0.8536789752949557 0.8527643313277954 0.8518344444969588 0.8509066554822715 0.8499698430224043 0.8490391259148681 0.8481043060160086 0.8471563772409998 0.84620881856384 0.8452570530173433 0.8443115086931343 0.8433597597416409 0.8423948733720864 0.8414341948524823 0.8404720795096207 0.8395050087290641 0.8385334579551387 0.8375569306909231 0.8365750264982398 0.8355882839976443 0.8346017808684145 0.8336051388485397 0.8325952877347093 0.8315908533822985 0.8305718877053593 0.8295538066766031 0.8285266283273897 0.8274847407477116 0.8264402830861797 0.825386032550007 0.824336935404992 0.823274273975503 0.8222023786444599 0.8211261088533154 0.820040174102037 0.8189518459490862 0.8178586520113992
 9.31 0.8783406751199614 0.8783510758796728 0.8783436564926123 0.8783379142216192 0.8783162903879418 0.8782887113712364 0.878252065609569 0.8781989665994118 0.8781339838956465 0.8780458821115616 0.8779447779188536 0.8778207900476255 0.8776746012863876 0.8774955864820564 0.8772909325399542 0.8770458934238087 0.8767702681557532 0.876469221816324 0.8761235145444626 0.8757529295375123 0.875346646051219 0.8748998443997297 0.8744328129555923 0.8739258981497533 0.8733804274715576 0.8727907654687475 0.8721705837474608 0.8715206639722293 0.8708454268659778 0.8701411592100218 0.8694126098440667 0.8686558746662045 0.8678665986329129 0.8670524577590529 0.8662238361178657 0.8653837388409703 0.8645297011183619 0.8636513981984081 0.8627574473878449 0.8618553480517755 0.860943531613665 0.8600386185553377 0.8591159384169724 0.8581752277970986 0.8572376293525922 0.8562915867986695 0.8553504129088848 0.8544047915151223 0.8534459865075922 0.8524874928348242 0.8515313575036612 0.8505749875792532 0.8496086401850507 0.8486361385027954 0.8476648207725158 0.8466876032925165 0.8457147224193712 0.8447306585679132 0.8437425702112266 0.842744011880637 0.8417485171656998 0.8407519727141918 0.8397378562320987 0.8387205444836037 0.8376938332910758 0.8366681285350572 0.8356373941542499 0.8345947651455022 0.8335425375637943 0.8324866215222239 0.83142272919199 0.8303539748023775 0.82927783264074 0.8281963100524831 0.8271076804410454 0.826007040267881 0.8249035780524386 0.8237964913721428
 9.33 0.8849645416149501 0.8849723810006507 0.8849634101297235 0.8849449882627618 0.884924043718268 0.8848914868726542 0.8848494691602412 0.8847962490732588 0.884723076161846 0.8846294060340494 0.8845214073558247 0.8843850078510351 0.8842255043014515 0.8840451175467519 0.8838349474845212 0.8835778930702501 0.883297812317336 0.8829849322970804 0.8826415561386902 0.8822562320292754 0.8818419472138497 0.8813983849953283 0.8809193267345282 0.8804061308501664 0.8798542778188589 0.8792574901751199 0.8786277175113603 0.8779719814778859 0.8772944727828965 0.8765791271924837 0.8758448435306294 0.8750827086792046 0.8742876625779656 0.8734642332245537 0.8726367776744917 0.8717841540411814 0.8709236004959017 0.8700429892678049 0.8691436376439142 0.86823022696912 0.8673148756461769 0.8663964831356995 0.8654626309561584 0.8645183156838772 0.8635717119530262 0.8626234224556195 0.8616690479415092 0.8607097012183799 0.8597500291517439 0.8587780826649353 0.8578115767391028 0.8568416194132049 0.855867151784002 0.8548818280060489 0.8538996462916889 0.8529160339110439 0.8519293761920079 0.850929566520237 0.8499298323391407 0.8489237641498728 0.847911603511321 0.8469020500400966 0.8458823354105229 0.8448494503546253 0.8438132526621178 0.8427749201803918 0.8417263248145022 0.8406778825271544 0.83961292233869 0.8385406973270727 0.8374646676278726 0.8363869974342499 0.8352945459969392 0.8341989216242319 0.8330969726819589 0.8319818545934712 0.8308713608396214 0.8297491809587442
 9.35 0.8915835023706926 0.8915827383863694 0.8915775790367342 0.8915579885801574 0.8915293753324255 0.8914909336667397 0.8914436530137171 0.8913796588613894 0.8913002017552033 0.8912035802980202 0.8910850161501158 0.8909433830291797 0.8907780277103157 0.8905874010260403 0.8903635548662832 0.8901123491783866 0.8898151199671045 0.8894958242946023 0.8891417672804561 0.8887581371016517 0.8883367219925847 0.8878849402450587 0.8873980772082847 0.8868786002888803 0.8863201589508687 0.8857137867156767 0.8850858371621348 0.8844239579264744 0.8837316307023272 0.8830187862407231 0.882275424350089 0.8815063098962465 0.8807042028024094 0.879881636049183 0.8790387166745603 0.8781841677739201 0.8773122215000246 0.8764302360630162 0.8755204177304143 0.8746026478271128 0.873681923735376 0.872750426894835 0.8718148478024843 0.8708611160126772 0.8699031321371217 0.8689469208448756 0.8679881738623424 0.8670209849732646 0.8660432150187204 0.865066915897116 0.8640891455641805 0.8631088370329596 0.8621261503738081 0.8611336577143839 0.8601376402396398 0.8591412281918157 0.8581497938704316 0.8571404406322767 0.8561257568914027 0.8551083611191136 0.854088430843955 0.8530624416517054 0.8520279631853636 0.8509893691451388 0.8499399662884387 0.8488860354298567 0.8478283774411591 0.8467687342512725 0.8456876548462691 0.8446058272693526 0.8435148686208435 0.8424229600581624 0.8413236447958149 0.8402113591053737 0.839091354315462 0.8379738848117344 0.8368422650368582 0.8357126264904942
 9.369999999999999 0.8981957627454511 0.8981923933950405 0.8981843505717898 0.8981568265318706 0.8981269015883814 0.8980787061113478 0.8980260785277218 0.8979582833213821 0.8978680870331331 0.8977646132607057 0.8976383016587562 0.8974857379388668 0.8973186708695441 0.8971239302762199 0.8968924230412505 0.8966255101039152 0.8963252494604178 0.8960013061638838 0.8956417373243615 0.8952426911088203 0.8948203677411503 0.8943611765021613 0.8938667637295826 0.8933382788180612 0.8927785142191603 0.8921687374413598 0.8915300800500535 0.8908614246675485 0.890164914973063 0.889441064702726 0.888699647649574 0.8879188666635505 0.8871114526515029 0.8862850875771815 0.885439240461236 0.8845750493812139 0.8837015484715576 0.8828094499236016 0.8818904939855695 0.880968648962571 0.8800396022165983 0.8791018091665221 0.878158330288089 0.877195208113916 0.8762325912334875 0.8752620102931494 0.8742950809961056 0.873326377102412 0.8723424364289715 0.8713525898495282 0.8703622622946617 0.8693775827517803 0.868379546265115 0.8673793249357116 0.8663750919214244 0.8653746004369077 0.8643595457536088 0.863343381199758 0.8623226571603605 0.8612890180771879 0.8602546444487671 0.8592235778303707 0.8581800558340067 0.8571300051284064 0.8560596914390146 0.8549992685479751 0.8539311322941201 0.8528546725729561 0.85176595933665 0.8506686585940155 0.849568783410498 0.8484651549081587 0.8473497592656588 0.8462300447182431 0.8451011675577226 0.8439636571324556 0.8428198308473301 0.8416781271637442
 9.390000000000001 0.9047901576043402 0.9047901888917287 0.9047720985998899 0.9047443039828207 0.9047096913509602 0.9046577680711917 0.9045939535668414 0.9045193173176787 0.904426135859915 0.9043112647862054 0.9041792157456464 0.9040244394437772 0.9038450506425779 0.9036401081604708 0.9034000908723184 0.9031259987094238 0.9028238836595303 0.9024848247668201 0.9021216091319146 0.9017198699118729 0.9012877133201918 0.900822057626804 0.9003167361580782 0.8997914532968178 0.8992171294822594 0.8986005682100724 0.897965868032357 0.8972861405576437 0.8965869514508904 0.8958600334334829 0.8951096422832311 0.8943246578343688 0.8935096619775508 0.8926780576598509 0.89182358888476 0.8909566607121836 0.8900792302584386 0.8891741336962514 0.8882584972547545 0.8873268112194832 0.8863866299323727 0.8854457767917545 0.8844912602523519 0.8835303218252769 0.8825543380780259 0.8815802836344737 0.8806013371748713 0.879624955435839 0.8786283672103614 0.8776329603477822 0.876635329753798 0.8756420713904521 0.8746337892761284 0.8736246174855439 0.8726025881497416 0.8715916934560829 0.8705757186482403 0.869548086026188 0.8685116659461936 0.8674693678208091 0.866428521118861 0.8653826523654408 0.8643290631418932 0.8632610330858066 0.862189370891001 0.8611128803075161 0.8600293671415986 0.8589451662556895 0.8578445985684106 0.8567400970545499 0.8556248737450479 0.8545057107269811 0.8533825931435471 0.8522459051940476 0.8511077701338721 0.8499567542744783 0.8488066909833754 0.8476475416841045
 9.41 0.911375294351086 0.9113697502801101 0.9113524195246475 0.9113168253365418 0.9112741510236021 0.9112239819496022 0.9111523525342808 0.9110694762533417 0.9109657476384523 0.910847173277245 0.9107041758133159 0.9105385269462247 0.9103532834314951 0.9101409700806129 0.9098944957610272 0.9096129513961485 0.9093003979653501 0.9089620755039652 0.9085812151032884 0.9081803109105731 0.9077359611290328 0.9072642480178387 0.9067622898921192 0.9062278361229598 0.9056479971374004 0.905025538418436 0.9043797705050142 0.9036992489920342 0.9029952985303453 0.9022583588267459 0.9015027876439807 0.9007178708007404 0.8998930381716582 0.8990542736873088 0.8982006963342055 0.8973282441547985 0.8964437312474717 0.8955322537665402 0.8946044269222475 0.8936695229807622 0.8927267752641752 0.8917794611504951 0.8908202020736459 0.8898429745234616 0.8888615630456832 0.8878798692419537 0.8868968217698133 0.8859062663426949 0.8849049367299182 0.8839001107566852 0.8828969653040727 0.881890836309028 0.8808801017643616 0.8798547997187399 0.878831795276679 0.8778067075985364 0.8767821459005042 0.8757409164545991 0.8746936285886554 0.8736476656863156 0.8725954271870201 0.871537087585998 0.8704686464342565 0.8693930993385702 0.8683095489614695 0.8672251210212294 0.8661307282918563 0.8650348116030762 0.8639149618403198 0.8627989099447108 0.8616760309130492 0.8605436827977978 0.8594116757070656 0.8582633468045917 0.8571092493097292 0.8559507514974263 0.8547905246982087 0.8536228712981614
 9.43 0.9179401509593146 0.9179356495337626 0.9179113703195767 0.917875737566471 0.9178306825796515 0.9177659597198158 0.9176922434031529 0.9175963981013439 0.9174894493415604 0.9173594717064651 0.9172089578342119 0.9170380314184446 0.9168408572082976 0.9166211890083946 0.916372918678849 0.916082899135263 0.9157636433487273 0.9154123993458203 0.915031784208608 0.9146172530746424 0.914172937136962 0.9136950766440899 0.9131804379000336 0.9126393952642841 0.9120626041518138 0.9114348270330773 0.9107772474340085 0.9100940539360195 0.9093811661759998 0.908647080846315 0.9078818626948038 0.9070916595247777 0.906266478195018 0.9054182986197745 0.9045599297687626 0.9036788796671615 0.9027846153956116 0.9018722520902115 0.9009412169425154 0.9000000151995297 0.8990480031637103 0.8980907101929587 0.8971325637006184 0.8961477511554712 0.8951557650817326 0.8941717360590477 0.8931775717224868 0.8921839177625402 0.8911701169251132 0.8901608980115205 0.88915025487848 0.8881367114381079 0.8871129526579113 0.8860814565607819 0.8850468982249886 0.8840156737841708 0.88297762442733 0.8819266303988216 0.8808760179983469 0.8798187115809438 0.8787470455569774 0.8776837593921302 0.876601808607392 0.8755134237790494 0.8744223765386738 0.8733281135731111 0.872224564624468 0.8711121644901004 0.8699899970226002 0.8688571291297804 0.8677247407746629 0.8665815639754613 0.8654332668055668 0.8642834683935319 0.8631167069230535 0.861943373632956 0.8607715748171725 0.8595885098247269
 9.449999999999999 0.9244966350033783 0.9244850792269904 0.9244555265589202 0.9244151442467743 0.9243639515931833 0.924292526955801 0.9242123787473044 0.9241076364353942 0.9239894305427931 0.9238550286472476 0.9236999643815257 0.9235147134334182 0.9233073625457376 0.9230858495163181 0.9228251311980147 0.922527925498703 0.9222030793812793 0.9218519388636591 0.9214588910187774 0.9210435259745867 0.9205863199140581 0.9201021450751793 0.9195863937509537 0.9190379922894002 0.9184482210935513 0.9178153176214529 0.9171571753861625 0.916469443955748 0.915755846953286 0.9150094350568614 0.9142422039995642 0.9134466065694891 0.9126128116097325 0.9117646700183916 0.9109018167485607 0.9100180298083309 0.9091229352607857 0.9082034212239993 0.9072661418710338 0.9063145444299358 0.9053615021837331 0.904396811470432 0.903424171683013 0.902437137269427 0.9014441517325914 0.9004488156303857 0.8994508655756472 0.8984466632361655 0.8974304653346779 0.8964065846488642 0.8953864090113404 0.8943676533096531 0.8933379494862732 0.892291883538589 0.8912531265188999 0.8902079105344077 0.8891638217472112 0.8881038263742953 0.8870450966875254 0.8859714700136363 0.8848990477342243 0.883822875285737 0.8827309911594633 0.8816365169015228 0.8805300691128548 0.8794204264492071 0.8783123196211231 0.8771876163939305 0.8760548225877269 0.8749123810773679 0.8737656277924515 0.872615442717304 0.8714559528909646 0.87028730040717 0.8691132754143372 0.8679320661155467 0.8667421747685249 0.8655507676856252
 9.470000000000001 0.9310322546887255 0.9310203545651947 0.9309895674480176 0.9309397015827162 0.9308780962693723 0.930804967862628 0.9307102987716854 0.9306031134603064 0.9304777264468123 0.9303304183040839 0.9301640996595614 0.9299792101952433 0.9297629436476874 0.9295297508080091 0.9292606905218816 0.9289570606895359 0.9286307242657597 0.9282623182598966 0.9278687617358466 0.9274431668120645 0.9269840316615595 0.9264930615118944 0.9259731766451849 0.9254186053980982 0.9248270121618527 0.9241867693822164 0.923523595559506 0.9228293112485851 0.9221103990588635 0.921364125654295 0.9205867397533767 0.9197883301291462 0.9189524746091805 0.9180960930755939 0.9172291604650351 0.9163359347686861 0.9154368500322588 0.914515738355993 0.9135682958946526 0.9126120818575242 0.9116539795084124 0.9106871311656375 0.9097108622020309 0.9087143910449322 0.9077126851761851 0.9067147111321321 0.9057047855036113 0.904697574935951 0.9036713261289645 0.902639860836945 0.9016146498686601 0.9005829390873457 0.8995419874106998 0.8984978828108759 0.8974495303144766 0.8963943610025452 0.89533568701056 0.8942734995284243 0.8931990448004593 0.8921149811253957 0.891030424856363 0.8899483414008817 0.8888524342208522 0.8877437278325447 0.8866283618065885 0.8855075417679605 0.8843897163959729 0.8832531754242616 0.882107239640773 0.8809589048877504 0.8797994960617206 0.8786391991134787 0.8774707160480733 0.8762899379247912 0.8751030378571405 0.8739090090128343 0.8727155266137724 0.8715106499360239
 9.49 0.9375573298818218 0.9375364524147946 0.9374990628532283 0.9374469364405816 0.9373764484744149 0.9372969043063901 0.9371946883422707 0.9370757760419214 0.936946938919308 0.9367897845424975 0.9366200075336573 0.9364227705690551 0.9362010633790592 0.9359581017481371 0.935681587514856 0.9353725955718817 0.9350333748659788 0.9346621873980094 0.9342630922229335 0.933832135449807 0.933367264241783 0.9328656768161081 0.9323439054441249 0.9317813374512687 0.931183649217067 0.9305434751751392 0.9298731588131951 0.9291701286730327 0.928447087350538 0.9276930064956833 0.9269143538125251 0.9261131950592024 0.9252717400479358 0.9244137456450244 0.9235375097708441 0.9226457483998457 0.9217366025605517 0.9208101413355543 0.9198581428615126 0.9188994263291492 0.9179327179832479 0.9169618241226491 0.9159748281002477 0.914976757322988 0.9139681792518609 0.9129633464018988 0.9119485153421714 0.9109334566957813 0.9098990031398586 0.908866592405556 0.9078284622780426 0.9067935695964991 0.9057449382541108 0.9046922471980614 0.9036317514295263 0.9025672000036653 0.9015003410296156 0.900430097670483 0.8993443431433346 0.8982526867191896 0.8971619397230108 0.8960661935336949 0.8949565685840623 0.8938375353608473 0.8927221384046872 0.891591209310111 0.8904586107255281 0.8893130033532151 0.8881604429493041 0.8869978163237693 0.8858270553404129 0.8846533149168508 0.883477053024498 0.8822909516885525 0.8810855889879806 0.8798854460554985 0.8786807640775558 0.8774665432943178
 9.51 0.9440637091396353 0.9440365643327121 0.9439990063314145 0.9439363873771601 0.9438641827650136 0.943769953843688 0.9436665390155445 0.9435386877365913 0.9433972655164846 0.9432357449185277 0.9430493935596705 0.9428446811105103 0.9426208032952905 0.9423696168919007 0.9420859067318759 0.9417697417003966 0.9414205647362885 0.9410459358320207 0.940638463033707 0.9402018174411033 0.9397329462076088 0.9392286045402637 0.9386919266997491 0.9381291940003862 0.9375261918101349 0.936881620550593 0.9362017546969953 0.9355000117782115 0.9347702313767456 0.9340152741287342 0.933234963723945 0.9324227519057751 0.9315749714712489 0.9307119782710166 0.9298335892093513 0.9289390902441483 0.9280231613869209 0.9270906247027989 0.9261364223105256 0.9251732403824551 0.9242033791445486 0.9232240848763721 0.9222310819110918 0.9212268976354713 0.9202161744898668 0.9191999409682237 0.9181845296180718 0.9171533250405212 0.9161156648902559 0.9150763928755309 0.9140323037581642 0.9129859313535332 0.9119331705305675 0.9108670482117426 0.9097980423730733 0.9087298840441067 0.9076552573079152 0.9065717203010879 0.905480591213723 0.9043813552894197 0.9032787518252682 0.9021755731718413 0.9010583257331843 0.8999321369668052 0.8987962623836632 0.8976581975481592 0.896515041078122 0.8953653666447987 0.8941979709728402 0.893024782840289 0.8918484240785659 0.8906646825724553 0.8894778302600902 0.8882754091329381 0.8870664652357839 0.8858523516667141 0.8846337955770992 0.8834112961715767
 9.529999999999999 0.9505630747386851 0.9505319335954212 0.9504889031589923 0.9504191446687952 0.9503364894174258 0.9502340047506792 0.9501197260675492 0.9499858898202286 0.9498401615141085 0.9496608987077784 0.9494747440130258 0.9492611240948361 0.9490268146713925 0.9487679535140751 0.9484772604474606 0.9481516173493225 0.9477920971506301 0.9474159428355479 0.9470029994414356 0.9465545010588466 0.9460804668315286 0.9455717989564211 0.9450305676836562 0.9444637613165571 0.9438559222116368 0.9432021967785973 0.942522259480329 0.9418167828329083 0.9410777714055972 0.9403194838208419 0.9395342687542703 0.9387179949346914 0.937869268144093 0.9370035122176396 0.9361143030436705 0.935216137563698 0.9342990577724044 0.9333662907176398 0.932402646500419 0.9314332982749195 0.9304534812484777 0.9294705866815856 0.9284759978878876 0.9274611142341772 0.9264437721403923 0.9254231640796118 0.9243967055780509 0.9233685972150562 0.9223195456231018 0.9212676814877835 0.9202218695478128 0.9191702915950125 0.9181076874743104 0.9170322420837317 0.9159581873743941 0.9148799403504999 0.9138005680693292 0.9127077956412315 0.9116047862296184 0.910500852050955 0.9093896253747509 0.9082732145235514 0.9071516458729275 0.9060092558514657 0.9048684709407586 0.9037164666753925 0.9025636636429369 0.9014062654839325 0.9002271028918784 0.8990440716132198 0.8978578954473339 0.8966651772465167 0.8954643719159679 0.894259127413776 0.8930370867509023 0.8918158459911655 0.8905872172512238 0.8893505177005576
 9.550000000000001 0.9570483017036649 0.9570152322275713 0.9569611633605529 0.9568902443400075 0.9567970144560877 0.9566919060517008 0.9565597555225092 0.9564222443169292 0.9562652059361317 0.9560784699340418 0.9558818929173382 0.9556604235454532 0.9554165835305729 0.9551503026376359 0.9548525106843333 0.9545204255411085 0.9541588311311572 0.9537715514304252 0.9533520704676101 0.9529004373241584 0.952420561134267 0.9519022680848805 0.9513574914156923 0.9507855184191416 0.9501674504404143 0.9495172488774413 0.9488291391808966 0.9481176988541976 0.9473788474535023 0.9466175685877088 0.9458210839184537 0.9450080111601096 0.9441545400797847 0.9432798834973195 0.9423854712852859 0.9414835083689842 0.9405574057264412 0.9396186103884077 0.9386557864383552 0.9376855930124742 0.9367005502996703 0.9357121405415609 0.9347082460324728 0.9336870931194373 0.9326683052021874 0.9316379097331527 0.9306075582174564 0.9295741682129097 0.9285178113300073 0.9274602342319229 0.9264015016345025 0.9253390903062605 0.9242728870683723 0.9231885677946693 0.9221034194116311 0.9210211218983798 0.9199309252866723 0.9188322046608925 0.9177203731580434 0.91660550196774 0.9154892093321984 0.914362105546229 0.9132274269572251 0.9120838009651545 0.9109289920225484 0.9097682646344906 0.908608867358606 0.9074378808050499 0.9062497716364945 0.9050596675681167 0.9038571303675854 0.9026591148550466 0.9014473329031097 0.9002308904368328 0.8990012834337067 0.897763896923639 0.8965291349889376 0.8952842407642932
 9.57 0.963523695835651 0.9634915210301945 0.9634295007370719 0.9633478551917026 0.9632522776818213 0.963128554547478 0.9629980641810377 0.96284678002718 0.9626805305828997 0.9624863013975056 0.9622802070726212 0.9620515192621835 0.9617988936724436 0.9615252250619661 0.9612201292416281 0.9608807970746196 0.9605135904764428 0.9601146144149113 0.9596876899101501 0.9592315580345943 0.9587448159129892 0.9582300317223889 0.9576762736921557 0.9570979911039598 0.9564792982917772 0.9558181666418897 0.9551285355928835 0.9544115686356477 0.9536644523133732 0.9528976422215513 0.9520991530079723 0.9512834303727239 0.950424579068189 0.9495466298990439 0.948652360722257 0.9477407634470859 0.9468159950350751 0.9458676565000541 0.9449008329081342 0.943920518377706 0.9429350100794363 0.9419391872362647 0.9409326231234011 0.9399074610683207 0.9388798454507619 0.9378435007027205 0.936804070308447 0.9357601498044413 0.9346997957794482 0.933640512874452 0.9325783637826721 0.9315084772495565 0.9304302760727766 0.9293426241022206 0.9282495282399876 0.9271547344403803 0.9260568557098982 0.9249455571072298 0.9238276817432453 0.9227055587809876 0.9215749214356649 0.9204425499746407 0.9192981077174247 0.9181409890356632 0.9169829633531291 0.9158132871457104 0.9146407859413996 0.9134564403202827 0.9122651779145258 0.9110606224083635 0.9098574145380854 0.9086455460920231 0.9074226429105348 0.9061912198859917 0.9049573529627624 0.9037092581371967 0.9024598104576096 0.9012101000242638
 9.59 0.9700007137398966 0.9699568686085009 0.9698922508937033 0.9698023468289657 0.9696966676996298 0.9695682428429179 0.9694251256479319 0.9692645405556538 0.9690879830589454 0.9688886657025475 0.9686741470830805 0.9684410568490436 0.9681770197008148 0.9678958863906504 0.9675824617226846 0.9672349005529292 0.9668612507892732 0.9664592683914824 0.9660264813711984 0.9655643247919382 0.9650661617690944 0.9645434754699325 0.9639879561135921 0.9633993629710853 0.9627769203652954 0.9621149426709764 0.9614209193147516 0.9606957247751126 0.9599470795824175 0.9591748923188909 0.9583774256186204 0.9575471621675566 0.9566890427035109 0.955803980016153 0.9549054539470095 0.9539876133894625 0.9530596032887455 0.9521104466419423 0.9511352614979847 0.9501525319576481 0.9491594831735503 0.9481605883501474 0.9471463087437305 0.9461186946624228 0.9450801964661751 0.9440419505667622 0.943000009427779 0.9419505185646351 0.9408798785445512 0.939807372986554 0.9387364835614702 0.9376622219919218 0.9365756130523202 0.9354780635688597 0.9343801574195115 0.9332762325340171 0.9321745008938813 0.9310560515323641 0.9299253315344738 0.9287963110369587 0.9276568732282985 0.9265123493486955 0.9253584166900655 0.9241957795960274 0.9230246534618943 0.9218461707346625 0.9206689459129994 0.9194735025472341 0.9182669292393437 0.9170557836429416 0.9158376304632649 0.9146178014571603 0.9133862414330699 0.9121453042510183 0.9109013898225949 0.9096451111109412 0.9083838451307314 0.9071233949481586
 9.609999999999999 0.9764733308532219 0.9764231193992682 0.9763420782671698 0.9762486606884514 0.9761346619460867 0.9759994533744993 0.9758474923595625 0.9756783063385986 0.9754922878003793 0.9752847382851247 0.9750620193845045 0.9748183827416358 0.9745486640510846 0.9742597900588648 0.9739399025624371 0.9735853784107099 0.9732045555040382 0.9727928227942226 0.9723522412845101 0.971882677029592 0.9713832361356046 0.970850783760127 0.9702917011121822 0.9697000884522345 0.9690740280921893 0.9684064833953927 0.9677051167766291 0.9669778177021212 0.9662246876895279 0.9654445433079436 0.9646419471778962 0.963805854971346 0.9629427714116832 0.962058653273727 0.9611515813837229 0.9602335076193412 0.9593008109096741 0.9583408942352338 0.9573659446279495 0.9563763251711656 0.9553804979996372 0.9543708962995288 0.9533561743084091 0.9523182983152498 0.9512782476604196 0.9502300927356816 0.9491773469841892 0.9481240739004811 0.9470518390304774 0.9459725099714739 0.9448966883721374 0.9438118879325004 0.9427172424039556 0.9416156605892488 0.9405065713424743 0.9393936815690668 0.938279585225795 0.9371566703207547 0.9360185489133603 0.9348763261143382 0.9337333650857167 0.9325732380408186 0.9314155692442514 0.930240019011898 0.9290589697109066 0.9278741467596808 0.9266828156278677 0.9254806968363474 0.924261522957221 0.9230466536137986 0.9218165354805858 0.9205818842832715 0.9193468277987129 0.9180962848549219 0.9168360353310503 0.9155712481573736 0.9143036353152753 0.9130231688372308
 9.630000000000001 0.9829344884710076 0.9828815676978349 0.9827975881527556 0.982692168065377 0.9825684567163292 0.9824268114372671 0.9822667376108675 0.9820891156708312 0.9818932771018825 0.9816777254397677 0.9814465752712563 0.98119194223414 0.9809154310172324 0.9806183733603694 0.9802878230544079 0.979927595941226 0.9795380429137223 0.9791248919158159 0.978677176942445 0.9781953350395668 0.9776923623041572 0.9771583578842098 0.9765934209787344 0.9759964518377573 0.9753615907623204 0.9746885931044789 0.9739867292673016 0.9732513667048684 0.9724929319222714 0.9717116224756105 0.9709007779719938 0.9700643800695362 0.9691961164773568 0.9683033779555771 0.9673957743153199 0.9664735954187065 0.9655321551788546 0.9645668845598764 0.9635852045768754 0.9625965342959439 0.9615903938341605 0.9605799873595862 0.9595544470912621 0.9585162722992061 0.9574661113044074 0.9564149664788252 0.9553554362453824 0.9542903170779632 0.9532075965014066 0.9521276180915034 0.9510388624749895 0.949946492329542 0.9488494703837725 0.9477351064172218 0.9466177142603536 0.9455009927945472 0.9443803479520922 0.9432413717161799 0.9420983601208961 0.9409482042512137 0.9397918362429841 0.9386307412829283 0.9374597836086286 0.9362765885085182 0.9350879603218726 0.9338896464387976 0.9326873393002205 0.9314774543978775 0.9302533222743029 0.9290223705228163 0.9277832697875105 0.926538373763238 0.9252904021955984 0.9240325578809223 0.9227618456662583 0.9214914004493568 0.920207553178655 0.918924622853259
 9.65 0.989402249773794 0.9893345016846999 0.9892454797309062 0.989131240140122 0.9889981561906588 0.98885367121143 0.9886792945819504 0.9884931707323364 0.9882896731433062 0.9880657013461788 0.9878255929228741 0.9875564655059131 0.9872743767784171 0.9869678294741075 0.9866351723773055 0.9862674883229315 0.9858672581965052 0.9854515669341447 0.9849944665225661 0.9845098789990824 0.9840009024516039 0.9834610690186369 0.9828852318892827 0.982282852303237 0.9816462735507896 0.9809652909728224 0.9802574869608091 0.979523169956813 0.9787558064534879 0.9779675379940744 0.9771570251723996 0.9763159586328753 0.9754394980704971 0.974546937230841 0.9736322529100627 0.9726984969548959 0.9717569682626485 0.9707909647812017 0.9697981285090074 0.9688040524950842 0.967797538839016 0.9667780756909485 0.9657464582515859 0.9647028187721877 0.9636466305545647 0.9625842349510758 0.9615211943646231 0.9604538272486489 0.9593644331071297 0.9582777394945727 0.9571791350160098 0.9560799083269932 0.9549768291335892 0.9538523841923727 0.9527271473104211 0.9515993993453071 0.9504657952050934 0.9493261428483243 0.9481685192840181 0.947009814571661 0.945848533821197 0.9446760821930206 0.9434944678979674 0.942306267197305 0.9410997554027228 0.9398930548763226 0.9386815720306075 0.9374639093284707 0.9362269332831847 0.9349857634583888 0.9337391984680765 0.9324862179765829 0.9312309946985718 0.9299561703990201 0.9286741558932043 0.9273944010466861 0.9261091307752949 0.9248131710451133
 9.67 0.9958506068535014 0.9957856754517429 0.995689156093448 0.9955631160044479 0.9954231454607589 0.9952632147885818 0.9950865793643013 0.9948913586144866 0.9946788760158911 0.9944454690954518 0.9941923044302898 0.9939192746477095 0.9936302754251979 0.9933151274904254 0.9929768826212447 0.9925971176456908 0.9921991354419799 0.99176690293851 0.9913075271138593 0.9908139869967862 0.9903004066662289 0.9897524862513041 0.9891752859313062 0.9885616609357075 0.9879211285441563 0.9872391840864763 0.9865245039426657 0.9857829735428951 0.9850155633675085 0.9842164939470193 0.9834031508621103 0.9825533317436322 0.9816743022726022 0.9807786861802008 0.9798621082477714 0.9789250603068178 0.9779764112390017 0.9770023349761405 0.9760083485002058 0.9750024108433188 0.9739875290877494 0.9729660673659121 0.9719327808603633 0.9708787848037979 0.9698205604790452 0.9687501832190665 0.9676777604069493 0.9665997134759046 0.9655072699092613 0.9644084042404625 0.9633025660530599 0.9622000649807086 0.9610845517071623 0.9599524479662666 0.9588220665419533 0.9576918932682343 0.9565446950291948 0.9553947027589857 0.9542273874418175 0.9530657731119506 0.9518871058536899 0.9507049608013739 0.9495178961393677 0.9483151341020526 0.9471048579738169 0.9458916740890461 0.9446630028321124 0.9434407886373632 0.9421924289891109 0.9409461224216197 0.9396816575190945 0.938422372915667 0.937153455295384 0.9358756403921913 0.9345843759899214 0.9332856469222778 0.9319893920728192 0.9306852973749435
 9.69 1.002297022739265 1.002219533028059 1.002118053269424 1.001988892687334 1.001841175555533 1.001667984197536 1.001487728986632 1.001279855345877 1.001053948748103 1.000812478715909 1.000559371821665 1.000274461687515 0.9999773799853685 0.9996513134369072 0.999303378813582 0.9989221849366131 0.9985089096769887 0.9980730519554657 0.9976061657425686 0.9971126700585887 0.9965930359735845 0.9960342726073799 0.9954525011295635 0.9948368167594888 0.9941870327662725 0.9934985334687939 0.9927760282356934 0.9920372914853716 0.9912605846859889 0.9904616573554627 0.989639668061467 0.9887889674214305 0.9879011641025359 0.9869987098217163 0.9860735993456553 0.9851412324907832 0.9841780511232766 0.9832062881590546 0.9822006895637776 0.9811905083528436 0.9801746745913862 0.9791431963942713 0.9781003799260941 0.9770433584011762 0.9759748840835606 0.97490234928701 0.9738236443750014 0.9727416957607226 0.9716372619070675 0.9705300623266316 0.9694221005817071 0.9683071742842779 0.9671828360960137 0.966048141728265 0.9649055619420563 0.9637580445480806 0.962614416406692 0.9614469894279002 0.9602718315713609 0.9590979628463701 0.9579163793118561 0.95672949007637 0.9555295662980779 0.9543116751847519 0.9530965409937596 0.9518695030320555 0.95063712065617 0.9494037232721981 0.9481457253357897 0.9468813733521364 0.9456152998759602 0.9443424235115002 0.9430622359125009 0.9417710787821965 0.9404752198732979 0.9391696289879784 0.9378575399778573 0.9365451297439846
 9.710000000000001 1.008727690422904 1.008646550405427 1.008529317250563 1.008393398180445 1.00823673246657 1.008061012429795 1.007863342440342 1.007653131917796 1.007424523331101 1.007169662198566 1.00690249308786 1.006617939616016 1.006308775449425 1.005978456303843 1.005621907944383 1.00523445318552 1.00481282989109 1.004370902974286 1.003893608397662 1.003400455173129 1.002867095361957 1.002306155074773 1.001717330471559 1.001095714761653 1.00044349520375 0.9997454541058944 0.999023414825488 0.9982699727692808 0.9974926073933753 0.9966896102032222 0.9958654757536199 0.9950070246487135 0.9941188285419927 0.9932054671362897 0.9922798991837781 0.9913329474859707 0.9903752618937171 0.9893885033072012 0.9883853086759404 0.9873656579987807 0.9863442463238953 0.9853070167487818 0.9842614774202585 0.9831936035344619 0.982118900336842 0.9810377971221602 0.9799560532344839 0.9788618190671835 0.9777539240629273 0.9766391537136775 0.9755189955606849 0.9744006481944845 0.973267850254889 0.9721201294309842 0.9709706254611231 0.9698211361329184 0.9686587912832378 0.9674905157981959 0.966306690613147 0.9651260647126785 0.9639313891306023 0.9627322589499467 0.9615209353029482 0.9603021373710422 0.9590749193848532 0.957832741624186 0.9565950854180147 0.9553464281444723 0.9540802112308401 0.9528121191535353 0.9515333754380995 0.9502522766591859 0.9489598864405477 0.9476597724550223 0.9463487694245185 0.9450389251200029 0.9437126293614827 0.9423949600179919
 9.73 1.015139653884019 1.015051054563409 1.014931223016375 1.01478669646323 1.014616268173244 1.014433631464645 1.014231827704622 1.014004131309317 1.013767885743834 1.013509182522232 1.013238278207527 1.012939162411695 1.012625179795665 1.012287722069325 1.011920051991518 1.011524467370043 1.011101024061655 1.010647171972063 1.01016875105593 1.009661457316875 1.009123549807467 1.008554059629231 1.00796847993264 1.007336519917123 1.006679154831054 1.00598047597176 1.005249690685516 1.00449360836754 1.003711595462002 1.002895158462012 1.002065461909626 1.00120755439584 1.000309276560594 0.9993955850927604 0.9984652377301539 0.9975119782595214 0.9965492575165428 0.9955573763858285 0.9945494678009174 0.9935240157442733 0.9924923012472832 0.9914532943902538 0.9903966973024091 0.9893219661618866 0.9882450331957338 0.9871612706799051 0.9860706619392574 0.9849672743475468 0.9838493263274231 0.9827298173504266 0.9816030839369825 0.9804719206563958 0.9793304771268468 0.9781746520153849 0.9770209030379227 0.9758596159592301 0.9746957935929281 0.9735161258014816 0.9723225404961924 0.9711287546371916 0.9699248252334328 0.9687154493426826 0.9674941170715132 0.9662639115752933 0.9650268440581782 0.9637828517731006 0.9625325240217611 0.9612729961546168 0.9599974975708705 0.9587146207184598 0.9574277760940451 0.9561352192429965 0.9548375157593826 0.9535274752859551 0.9522056925141366 0.9508815971840059 0.9495545820842822 0.948222395052311
 9.75 1.021528374114733 1.02143034949409 1.021302324558897 1.021147355527663 1.020972291667456 1.020781010293904 1.020566733771188 1.02033590351205 1.020087149977786 1.019821222678252 1.01954207917186 1.019234766065577 1.018913366014928 1.018565849723993 1.018198925945409 1.017790003480367 1.017361139178613 1.016904632938449 1.016416678706729 1.015905066478861 1.015358861298806 1.014789693259078 1.014187434500741 1.013556404213411 1.012893095635252 1.01218466505298 1.011453986801855 1.010691362265686 1.009901005876829 1.009086052116182 1.008252724513187 1.007385835645827 1.006485437140627 1.005563974672647 1.004624526965487 1.00366986279128 1.00269776097069 1.001704934372914 1.000687248915676 0.9996596865652246 0.9986227063363324 0.9975731682922915 0.9965147915449104 0.9954367892545123 0.99434919062993 0.9932538199285036 0.9921582594560756 0.9910511375669883 0.9899260246640778 0.988794756198671 0.9876615176705802 0.9865201226280983 0.9853750326679938 0.9842132604355045 0.9830453146243329 0.9818797349766389 0.9806993402830348 0.9795157023825773 0.9783140741627615 0.9771089195595126 0.9758974955571794 0.9746763561885253 0.9734492795347207 0.9722118107253336 0.9709643379383204 0.9697103214000171 0.9684485943851291 0.9671801462167198 0.9658941842662017 0.964602935953323 0.963309545746158 0.9620048751610929 0.9606909057628154 0.9593754391642987 0.9580441620267904 0.9567078300597974 0.9553694610210706 0.9540252807165901
 9.77 1.02787088614408 1.027776122226465 1.027636333907072 1.027477953402628 1.027295118978021 1.027092045946299 1.026874657668674 1.026634379554516 1.026379767061357 1.026103060694891 1.025810282008971 1.025504224605609 1.025172425134979 1.024820890295415 1.024439623833409 1.024025994543611 1.023588748268832 1.02312587390004 1.02263494537636 1.022113579685075 1.021567413861625 1.020992920989604 1.020385954200762 1.019746492675004 1.019073471640388 1.018364004373125 1.017630497197578 1.016856408486259 1.01606647365983 1.015242983187103 1.014399364585035 1.013532237418728 1.012627645301429 1.011700740894528 1.010759958907553 1.009796160098172 1.00882232627219 1.007820370283545 1.006800039034307 1.005764640474677 1.004724181602981 1.00367074246567 1.002601301157316 1.001514330820609 1.000421970646352 0.9993211828734625 0.9982219157889614 0.9971036897279754 0.995971975073729 0.9948340762575424 0.9936969227588249 0.9925473791050717 0.9913911498718577 0.9902233986828322 0.9890455412097136 0.9878684751722827 0.9866858043383776 0.985485476523886 0.9842796355927386 0.9830644554569019 0.981844628076371 0.9806157284591608 0.9793843646612991 0.9781289417868162 0.9768756339877375 0.9756127784640729 0.9743408474638076 0.9730621682828917 0.9717672942652298 0.9704710758026689 0.9691610873349881 0.9678452853498858 0.9665284593829676 0.9651998890177328 0.963860184885561 0.962513266665699 0.9611654320852451 0.9598113469191342
 9.789999999999999 1.034183281062037 1.034073990850475 1.033933617150795 1.03376325817796 1.033580840194698 1.03336258651151 1.033138400486663 1.032895007526192 1.032628022083903 1.032349530661369 1.032051918807932 1.0317315711207 1.03139566324455 1.031034062872126 1.030647022743839 1.030224423647868 1.029785713420155 1.029312590944412 1.028815487152112 1.028293737022496 1.027741163582567 1.027155461907095 1.026540044118608 1.0258980313874 1.025223577931525 1.024507214016797 1.02376731995679 1.022989013112835 1.022192950894024 1.0213712947572 1.020519797206964 1.01964897679567 1.018734930123422 1.017808019838074 1.016858635635232 1.015892489258245 1.014909216498206 1.013902342193953 1.012874386232062 1.011837455546847 1.010785206120357 1.009732168982373 1.008657416210405 1.007567606929689 1.006461302313185 1.005357952581571 1.004246639003242 1.003122345894301 1.001986645618564 1.000841912587546 0.9996940632604625 0.9985381491442211 0.99737831679342 0.9962019828103391 0.9950182188449371 0.9938320055948434 0.9926359698053535 0.9914331012694222 0.9902125838276554 0.988993690368305 0.9877645878272601 0.9865288041880395 0.9852828464817834 0.9840228627872457 0.9827551642307832 0.9814826869863486 0.9802043722754791 0.9789137053672865 0.9776136375784479 0.9763017052731929 0.974988750863294 0.9736650748080526 0.9723347506142895 0.9709919848363286 0.9696477150759867 0.9682910589825576 0.9669332462527988 0.9655731496309161
 9.81 1.040447792043226 1.040329837540703 1.040182106464602 1.040008285028135 1.039810174491897 1.039594246163863 1.039359432399386 1.039106658601203 1.03883805621943 1.038548498751561 1.038245001742471 1.037916640784416 1.037572642517029 1.037209959627324 1.036807626849691 1.036384187965901 1.035938560805101 1.035463440243818 1.034956423205952 1.034428551662784 1.033866168632968 1.033277692182534 1.032661877424886 1.032010906520803 1.031328351678437 1.03061341815331 1.029864315248319 1.029083155313728 1.02827711674717 1.027453195993648 1.02660123854553 1.02571991194255 1.024801042771803 1.02386941866775 1.022919018312208 1.021945460434356 1.020957145810728 1.01994905826521 1.018920566669044 1.017873622940819 1.01681543004647 1.01575226499928 1.01467854985987 1.013576948736199 1.012474312783564 1.011356395204591 1.010241505249235 1.009110838214775 1.007964363445808 1.00681230733425 1.005661848319324 1.004498308887564 1.003327712572802 1.002142952956165 1.000957489666074 0.9997612473782325 0.9985582898156217 0.9973395387484962 0.9961180649943749 0.9948842704180355 0.9936503639315062 0.9924058234940579 0.9911498551121972 0.989886086839657 0.9886048027773874 0.9873271790735476 0.9860407969234958 0.9847418835697785 0.9834253513021216 0.9821115324574178 0.9807842924197168 0.9794535446202125 0.9781134655372322 0.9767647816962214 0.9754077286697335 0.9740421140774141 0.9726788835859881 0.9713015849092436
 9.83 1.046651784370265 1.046533093579733 1.046383708131027 1.046199005235631 1.045996305152025 1.045772206185684 1.04553551568908 1.045266174061681 1.044991217749951 1.044699531247348 1.044385798094327 1.044052161878338 1.043698709233823 1.043326189842224 1.042931368431972 1.042497640778495 1.042044782704214 1.041560956078542 1.041052443817885 1.040512439885643 1.039948563292205 1.039353648094952 1.038727925398256 1.038075709353477 1.037393483158965 1.036663847060056 1.035914188349076 1.035135054365334 1.034324260495124 1.033493956171726 1.032636289875399 1.031752771133385 1.030830833519905 1.029889826656157 1.028931062210315 1.027956619897529 1.026967074479918 1.025952632766576 1.024913098613559 1.023862805923893 1.022804067647565 1.021738129781523 1.020653379369671 1.019545864502869 1.018435005318928 1.017320600002606 1.016195241785605 1.015057803946567 1.013905766811071 1.012751491751629 1.011586225187677 1.010419060585579 1.009240026458611 1.008051720366966 1.006851564917741 1.005646580764937 1.004437738609449 1.00321910519906 1.001986182328436 1.000748687839119 0.9995015206195174 0.9982498026049013 0.9969848197773925 0.9957086371659567 0.994423844846395 0.9931328439413346 0.9918371626202198 0.9905305220993013 0.9892136176416264 0.9878816435570287 0.9865463052021159 0.9852067609802593 0.9838580533415811 0.9825042417829413 0.9811389968479265 0.9797650701268349 0.978388410256662 0.9770072019210877
 9.85 1.052802458456799 1.052678469381172 1.052517759563633 1.052332107213953 1.052126977588518 1.051892750990331 1.05164466676901 1.051378143320788 1.051092027088514 1.05079478556165 1.050473452276276 1.050129678815084 1.049774391807381 1.049398235929089 1.048991829902742 1.04855615049749 1.048091927529093 1.047608038859927 1.047093935398977 1.046547743101841 1.045975662970729 1.045379401054459 1.044752246448462 1.044097019294774 1.043405862782044 1.042672039145525 1.041912347667077 1.041131554675166 1.040320906544863 1.039480043697841 1.038624232602375 1.037730612773342 1.036810103772215 1.035864655207067 1.034904857732566 1.033921151049975 1.032925065907147 1.031911537098525 1.030864728465142 1.029814919894615 1.028749189321142 1.027671766725505 1.026582431135059 1.025469079623738 1.024355736312042 1.023233065367044 1.022102410002377 1.020963395478236 1.019805481101374 1.018641824225093 1.017476488249244 1.016300454620224 1.015109514830964 1.013909825420931 1.012709453976117 1.011499718129039 1.010283613558727 1.009053960990723 1.00781409819707 1.006571708996309 1.005312294253468 1.00405733188006 1.002784002834066 1.001496834119938 1.000209168788581 0.9989082329373493 0.9976048857100346 0.996288058296858 0.9949600729344589 0.9936230699058842 0.9922801195405783 0.9909361052143701 0.9895739433494631 0.9882091604144209 0.9868346939241553 0.9854532174399143 0.9840671285692656 0.9826837949660839
 9.869999999999999 1.058887038870196 1.058762631512355 1.058600821329708 1.058405850530333 1.058191251368542 1.057950763144892 1.057698864206174 1.05742444494542 1.057137909801899 1.056827777261121 1.056504276854831 1.056159994161014 1.055796055803892 1.055409900453924 1.054999923827806 1.054555372688474 1.054090523845095 1.053597822153075 1.053073549514056 1.052526067875915 1.05195464123276 1.051353019624938 1.050717433139025 1.050054962907832 1.049363523110401 1.048630196972004 1.047865978764143 1.04707959980455 1.046261770457184 1.04541800613223 1.044557017286101 1.04365992042143 1.042736692087076 1.041790939878117 1.040822345435852 1.039836438447795 1.038840466647678 1.037817570815446 1.036766693777254 1.035712156405467 1.034642633618657 1.033559533381599 1.03247225470527 1.031352379646844 1.030230621309691 1.029105442843373 1.027969415443638 1.026821658352421 1.025657808857837 1.024486683294174 1.023311975041896 1.022130839527633 1.020942594224178 1.019735792650479 1.018525047371639 1.017309033998905 1.016090258189665 1.014853181647444 1.01360499212189 1.012347037408776 1.011088422349987 1.009821971833514 1.008538541793446 1.007251209209966 1.005952046109336 1.00463888456389 1.003331863692028 1.002008324658205 1.000670391672917 0.999326266992696 0.9979770109200966 0.9966202268036841 0.9952574860380247 0.9938854220636705 0.9924977663671494 0.9911125494809512 0.9897179059835126 0.988322270499205
 9.890000000000001 1.064914949353931 1.06477981771672 1.064611807172646 1.064411302928108 1.064194592235369 1.06394873039256 1.063688020743677 1.063412993678581 1.063115496633 1.062802831088528 1.062469797572622 1.062116954658606 1.061752801965667 1.061364696158858 1.060944206949097 1.060498689093164 1.060026426393703 1.059530773699222 1.05900673590409 1.058450378948541 1.057872928818667 1.057265094546425 1.056628776209628 1.055961810931952 1.055266101882931 1.054526074277956 1.053762360378276 1.052966957490997 1.052149745969078 1.051307332211333 1.050434524662428 1.049541261812882 1.048607488199062 1.047659252403184 1.046685866053312 1.045702085823351 1.044698316433054 1.043673480648011 1.042621701279653 1.041556968185246 1.040487397267892 1.039401224476522 1.038304811805897 1.037186229296605 1.036059247035054 1.034925630153474 1.033784084829908 1.032629617288213 1.031465719798055 1.030288955674902 1.029107052280023 1.027925894020483 1.026726694349137 1.025514240764623 1.024297976811364 1.023074704079554 1.021845174205156 1.020601851869897 1.019347096801259 1.018089422772475 1.016817854602519 1.0155440541561 1.014260765343656 1.012962503121341 1.011655519491025 1.010339867500275 1.009021109242355 1.00769144985621 1.006344547526461 1.004993993483389 1.00363716400293 1.002271240406661 1.000899453061788 0.9995183683811359 0.9981310648231331 0.996731397891801 0.9953291471367395 0.9939232671531129
 9.91 1.070870179849642 1.070731324935871 1.070558409034007 1.070358984348784 1.070131766130438 1.0698869926747 1.069621521322796 1.06934118146145 1.069036991522885 1.068716616984816 1.068381548370456 1.068024709248516 1.0676536642332 1.067256555984207 1.066835861206733 1.066382368651469 1.065907894114599 1.065402390437801 1.064871559508248 1.064316775258605 1.063729610667029 1.063120900757171 1.06247648159817 1.06181088430466 1.061106881036761 1.060368395000083 1.059600358445725 1.058801146670272 1.057980108015796 1.057131776869854 1.056265064665485 1.055367736881212 1.054430812041039 1.053474748714447 1.052503537516398 1.051511606107329 1.050504563193149 1.049472537525241 1.048426212900459 1.047352026161122 1.046279428195017 1.045189959935392 1.044091387360955 1.042967222495873 1.041835350409763 1.040696338217698 1.039554581080194 1.038396086203213 1.037222531838156 1.03604792628186 1.034857745876593 1.033664722010051 1.032458505115352 1.03124466667103 1.030022343201033 1.028793653274715 1.027557671506829 1.026309536557525 1.025052051132342 1.023780747982196 1.022509558903383 1.021230227737565 1.019935560371763 1.01863077773835 1.017316940815044 1.015996730624896 1.014670330236286 1.013332417762907 1.011980296363761 1.010626993243147 1.009261632650648 1.007884468881123 1.006504112274696 1.00512103121674 1.003720678137867 1.002320149513918 1.000911190865944 0.9994968947601969
 9.93 1.076756405518889 1.076620224331336 1.076446513075273 1.076239352953791 1.076007797215115 1.0757556241526 1.075489608104733 1.075198638455133 1.074892496632548 1.074571128110858 1.074226364409074 1.073870660091338 1.07348828676692 1.073089661090222 1.072661102760776 1.072207680523243 1.071724387167411 1.071219478528199 1.070684380485654 1.07012698296495 1.069535243936387 1.068922012415395 1.068274098462526 1.06760627918346 1.066902062729 1.066155773295073 1.06538150812273 1.064583436498141 1.0637538957526 1.062907923262518 1.062037392449425 1.06113154677997 1.060198860765915 1.059239707964138 1.058262368976628 1.057269649450487 1.056263890077923 1.055228358596254 1.054169640787902 1.05310172948039 1.052017720546342 1.050931348903482 1.049825064514625 1.048695177387682 1.047564576575651 1.046420414176616 1.045271776333743 1.044114510235279 1.042933733114543 1.041751737249929 1.040557719964895 1.03936501062796 1.038156388652706 1.036933254497763 1.03570443666681 1.034474412708569 1.033233985216798 1.031979615830287 1.030708471232846 1.029439833153307 1.028158010365511 1.026872218688303 1.025572556985525 1.024259708166006 1.022939969183554 1.021619489036952 1.020281150769942 1.018941540471222 1.017581975274433 1.016215257358148 1.014845237945865 1.013467605305993 1.012079479751843 1.010686384641613 1.00928704837838 1.007874591410084 1.006460333229515 1.005038781374302
 9.949999999999999 1.082584746764597 1.082442588306005 1.082262414699291 1.082050913145921 1.081820915892129 1.081568017228919 1.081293245492063 1.080998752062106 1.080691824364359 1.080361770868904 1.080011209090591 1.07965261358904 1.079266432968638 1.078858646878542 1.078429801012674 1.077972378109727 1.077485694953159 1.076973915371196 1.076443188236831 1.075876171467822 1.075284471026691 1.074660221920728 1.074019427201985 1.073342849967278 1.072631140358186 1.071885752561051 1.071112784806974 1.070308628371817 1.069480837576202 1.068628356785507 1.06774965940987 1.066845539904181 1.065906575768086 1.064948992545983 1.063972850827022 1.062974625245101 1.061962136478866 1.060926992251708 1.059865703331762 1.058792378531906 1.057713302709753 1.056624372767655 1.055513949652697 1.054381884356694 1.053243440916191 1.052099631412457 1.050947362971479 1.049781807763967 1.048601679005341 1.047412769955733 1.04621617591998 1.045014586247621 1.043802712332892 1.04257449961472 1.04134423957672 1.040102755747188 1.038859261699095 1.037600623050085 1.036332485462462 1.035050095643189 1.03376476934388 1.032474040360792 1.031170545534818 1.029850999751478 1.028526577940915 1.02719552207788 1.02585852918173 1.024505932316414 1.023140210590466 1.021773831156994 1.020390582213669 1.019010863002715 1.017619024810901 1.016217306969522 1.014806283854391 1.013388282885831 1.011967897528653 1.010540243292149
 9.970000000000001 1.088347290252203 1.088205324525281 1.088022032571425 1.087812355590486 1.087572683826728 1.087316279568828 1.087036455149873 1.086742242947363 1.086426790383206 1.086092120923723 1.085742724079647 1.08537440140612 1.084988730502694 1.084582084013331 1.084145640626406 1.083680025074699 1.083192357135403 1.082681648630117 1.082138854424849 1.081568050430017 1.080974377600443 1.080354064935359 1.0797041694784 1.079027035317608 1.078313400585431 1.077564942458718 1.076786232158724 1.075984041951104 1.075150001145915 1.074297034097614 1.073420958205056 1.072510596911495 1.071573707704579 1.070610059116353 1.069627820723253 1.068630866146108 1.067616333050136 1.066578574144943 1.065516470184519 1.064443948967239 1.063359332335859 1.062262632177513 1.061151343423711 1.060023844050337 1.058880775077644 1.057730348570253 1.056578174637148 1.055407238431673 1.054218093151531 1.053028188038773 1.051828162379803 1.050623125505367 1.04941028479055 1.048179242654774 1.046939789561788 1.045701536019668 1.044444327580807 1.043186565841912 1.041905336443997 1.040626048072374 1.039338267456653 1.038034469370728 1.036726436632772 1.035401200105232 1.034076862694817 1.032736856352492 1.031393127073469 1.030038383897198 1.028667900907355 1.027290957231837 1.025910665042748 1.024521161556389 1.023124142033249 1.02171552677799 1.020297644139437 1.018875402510568 1.017448287328495 1.016018575074457
 9.99 1.094057180930502 1.09390936593793 1.093723955640394 1.093512080236153 1.093276172967519 1.093007331120865 1.092728854026619 1.092426757059265 1.092112615637344 1.091774926223455 1.091418288324252 1.091048217490444 1.090655474316798 1.090244985442135 1.089806350549332 1.08934074836532 1.088844650661087 1.088331559251672 1.087784655996169 1.087215141797728 1.086614874603548 1.085991894404882 1.085341479237034 1.084659970179359 1.083946369355264 1.083190964932203 1.08241494512168 1.081610615179245 1.080775410404498 1.07991539614108 1.07903726377668 1.078125466743028 1.077186643515898 1.076222173615101 1.07524096660449 1.074237733091953 1.073226183729413 1.072182691212829 1.071121633282189 1.07004485872151 1.068961811358837 1.067861833066239 1.066743347759807 1.065611992399651 1.064468022989896 1.063319745578681 1.062158586258156 1.060985156164475 1.059799609477795 1.058599073422274 1.057401671266061 1.056195272321298 1.054974814944112 1.053740671534612 1.052496880536882 1.051249621438977 1.049998189772918 1.048725598114685 1.047448318084212 1.04616422734538 1.044863787606011 1.04356034261786 1.042250083176608 1.040919990121858 1.039585843337119 1.038241383749807 1.03689264333123 1.035537684096581 1.034160954104931 1.032780805459214 1.031389630306223 1.029995429836593 1.028592348284798 1.02717800392913 1.025757630091697 1.024330453138402 1.022901494478938 1.021459537566769



